Analysis of frequent trading effects of various machine learning models

In recent years, high-frequency trading has emerged as a crucial strategy in stock trading. This study aims to develop an advanced high-frequency trading algorithm and compare the performance of three different mathematical models: the combination of the cross-entropy loss function and the quasi-Newton algorithm, the FCNN model, and the vector machine. The proposed algorithm employs neural network predictions to generate trading signals and execute buy and sell operations based on specific conditions. By harnessing the power of neural networks, the algorithm enhances the accuracy and reliability of the trading strategy. To assess the effectiveness of the algorithm, the study evaluates the performance of the three mathematical models. The combination of the cross-entropy loss function and the quasi-Newton algorithm is a widely utilized logistic regression approach. The FCNN model, on the other hand, is a deep learning algorithm that can extract and classify features from stock data. Meanwhile, the vector machine is a supervised learning algorithm recognized for achieving improved classification results by mapping data into high-dimensional spaces. By comparing the performance of these three models, the study aims to determine the most effective approach for high-frequency trading. This research makes a valuable contribution by introducing a novel methodology for high-frequency trading, thereby providing investors with a more accurate and reliable stock trading strategy.

==> pic/After_setting/1.csv <==
,log,svm,fcnn
0,Logistic_regression_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png
1,Logistic_regression_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png
2,Logistic_regression_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png
3,Logistic_regression_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png
4,Logistic_regression_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png
5,Logistic_regression_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png
6,Logistic_regression_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png,SVM_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png,FCNN_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png
7,Logistic_regression_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png,SVM_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png,FCNN_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png
8,"Logistic_regression_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","SVM_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","FCNN_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png"
9,"Logistic_regression_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","SVM_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","FCNN_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png"


==> pic/After_setting/____/__________CNN/Output/An Naier-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,买进
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,卖出
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,买进
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,持有
2022-01-06,持有
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,买进
2022-01-21,卖出
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,持有
2022-02-10,买进
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,买进
2022-03-04,持有
2022-03-07,买进
2022-03-08,持有
2022-03-09,卖出
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,买进
2022-04-26,持有
2022-04-27,持有
2022-04-28,买进
2022-04-29,持有
2022-05-05,卖出
2022-05-06,买进
2022-05-09,持有
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,持有
2022-06-23,卖出
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,买进
2022-07-14,持有
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,持有
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,持有
2022-08-31,卖出
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,持有
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,持有
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,持有
2022-10-24,卖出
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,持有
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,持有
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,持有
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,持有
2022-12-27,买进
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,卖出
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,买进
2023-02-14,持有
2023-02-15,持有
2023-02-16,卖出
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,买进
2023-03-23,卖出


==> pic/After_setting/____/__________CNN/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,持有
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,持有
2021-10-29,卖出
2021-11-01,买进
2021-11-02,持有
2021-11-03,持有
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,买进
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,买进
2021-11-30,买进
2021-12-01,持有
2021-12-02,买进
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,持有
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,持有
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,卖出
2022-04-08,买进
2022-04-11,卖出
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,买进
2022-05-11,持有
2022-05-12,卖出
2022-05-13,买进
2022-05-16,持有
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,买进
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,卖出
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,卖出
2022-07-19,买进
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,持有
2022-08-29,持有
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,持有
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,卖出
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,买进
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,持有
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/____/__________CNN/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,持有
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,持有
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,持有
2022-01-26,买进
2022-01-27,持有
2022-01-28,卖出
2022-02-07,买进
2022-02-08,持有
2022-02-09,买进
2022-02-10,持有
2022-02-11,买进
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,卖出
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,买进
2022-03-01,持有
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,持有
2022-03-14,持有
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,买进
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,持有
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,买进
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,买进
2022-10-20,持有
2022-10-21,持有
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,买进
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,卖出
2022-11-16,买进
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,持有
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,买进
2023-03-13,卖出
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/____/__________CNN/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,买进
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,卖出
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,买进
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,持有
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/After_setting/____/__________CNN/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,买进
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,买进
2021-11-22,持有
2021-11-23,买进
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,卖出
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,买进
2022-04-22,持有
2022-04-25,持有
2022-04-26,卖出
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,持有
2022-07-07,买进
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,卖出
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,持有
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,持有
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,卖出
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/____/__________CNN/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,买进
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,持有
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,持有
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,持有
2021-12-31,买进
2022-01-04,持有
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,持有
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,持有
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,持有
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,卖出
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,持有
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,卖出
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/____/__________CNN/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,持有
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,买进
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,持有
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,卖出
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,持有
2022-02-16,持有
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,卖出
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,买进
2022-04-12,持有
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,买进
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,卖出
2022-07-25,买进
2022-07-26,卖出
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,持有
2022-08-05,卖出
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,持有
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,买进
2022-10-31,买进
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,持有
2022-12-15,卖出
2022-12-16,买进
2022-12-19,持有
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/____/__________CNN/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,持有
2021-11-01,持有
2021-11-02,买进
2021-11-03,持有
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,持有
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,持有
2021-12-16,持有
2021-12-17,买进
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,卖出
2021-12-27,持有
2021-12-28,持有
2021-12-29,买进
2021-12-30,持有
2021-12-31,买进
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,卖出
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,持有
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,持有
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,卖出
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,卖出
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,卖出
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,持有
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,卖出
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,买进
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/____/__________CNN/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,持有
2021-11-04,买进
2021-11-05,卖出
2021-11-08,持有
2021-11-09,买进
2021-11-10,持有
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,买进
2022-01-05,持有
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,持有
2022-02-08,卖出
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,持有
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,买进
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,买进
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,买进
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,卖出
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,买进
2022-09-08,持有
2022-09-09,卖出
2022-09-13,买进
2022-09-14,持有
2022-09-15,卖出
2022-09-16,买进
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,卖出
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,持有
2022-11-30,买进
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,持有
2022-12-21,持有
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,持有
2023-01-20,卖出
2023-01-30,买进
2023-01-31,持有
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/____/__________CNN/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,持有
2021-09-23,持有
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,持有
2021-12-16,买进
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,持有
2021-12-29,卖出
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,持有
2022-02-18,卖出
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,卖出
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,持有
2022-09-06,买进
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,持有
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,持有
2023-01-20,持有
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/____/__________CNN/Output/����FCNN neural network after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),45.46256947517395,43.180614948272705,34.008328437805176,41.19229555130005,42.63962244987488,33.73061180114746,47.960923194885254,49.289304971694946,51.5454261302948,49.58919072151184
total revenue(%),1.2071000127984188,1.0011369399999737,1.094807290171534,0.8413523078052596,0.4680599709748774,0.9822155025136479,1.1253340914666232,1.0847596941111655,1.0375914128132928,0.9049695910985605
train_accuracy,0.8664383561643836,0.8321917808219178,0.8287671232876712,0.8698630136986302,0.8904109589041096,0.7842465753424658,0.8493150684931506,0.8595890410958904,0.8321917808219178,0.815068493150685
test_accuracy,0.8513513513513513,0.8648648648648649,0.8108108108108109,0.6891891891891891,0.8378378378378378,0.7972972972972973,0.7972972972972973,0.8378378378378378,0.8378378378378378,0.8243243243243243


==> pic/After_setting/____/__________CNN/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.2071000127984188
"Fengdong Co., Ltd.",1.0011369399999737
Transfer of intellectual education,1.094807290171534
An Naier,0.8413523078052596
Magnificent Blast,0.4680599709748774
Zhaohe Industrial,0.9822155025136479
Fangda Chemical,1.1253340914666232
Xingmei United,1.0847596941111655
Zhejiang Guangxia,1.0375914128132928
"Red Bean Co., Ltd.",0.9049695910985605


==> pic/After_setting/____/__________CNN/__________/Output/__________/����CNN neural network after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),74.42994904518127,73.87512373924255,56.167492151260376,69.80366015434265,77.05178332328796,60.124281883239746,73.07069969177246,72.95501732826233,71.02180123329163,73.11442947387695
total revenue(%),1.1983702395433675,0.8456760929798184,1.0165748712524425,0.8692518304449156,0.5977424330036822,1.021417205680244,1.0818174622035444,1.3823963662589902,1.049963554517733,0.9782677582211825
train_accuracy,0.8561643835616438,0.8561643835616438,0.8493150684931506,0.8184931506849316,0.8767123287671232,0.815068493150685,0.8664383561643836,0.839041095890411,0.815068493150685,0.815068493150685
test_accuracy,0.8783783783783784,0.8378378378378378,0.8378378378378378,0.7162162162162162,0.8378378378378378,0.7972972972972973,0.8378378378378378,0.8648648648648649,0.8648648648648649,0.8648648648648649


==> pic/After_setting/____/__________CNN/__________/Output/__________/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.1983702395433675
"Fengdong Co., Ltd.",0.8456760929798184
Transfer of intellectual education,1.0165748712524425
An Naier,0.8692518304449156
Magnificent Blast,0.5977424330036822
Zhaohe Industrial,1.021417205680244
Fangda Chemical,1.0818174622035444
Xingmei United,1.3823963662589902
Zhejiang Guangxia,1.049963554517733
"Red Bean Co., Ltd.",0.9782677582211825


==> pic/After_setting/____/________________/Output/An Naier-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-3.0451397812634236,9.0,-0.949323977214637,-1.5250688524669629,-1.860400795215963,-0.7554492476170915,9.82693391032747,买进,0.0,2022-06-24,8.95
-1.4160527042652216,8.94,-0.9517249355435478,-0.9945824546895117,-0.8221455136052803,-0.756697988304495,2.193847823803016,持有,0.0,2022-06-27,8.91
-0.8824236484176078,8.9,-0.9503506061607649,-0.4123412863971876,-0.20057361552349678,-0.755627007101562,2.1886981292298433,持有,0.0,2022-06-28,8.93
-0.2967332212677881,8.92,-0.9513300440104968,0.22812399872436964,0.48315547236646583,-0.7561356569732918,2.1889997499515537,持有,0.0,2022-06-29,8.87
0.3475262485970142,8.94,-0.935166648295786,0.9332827469895171,1.2359481044877363,-0.7425007932490788,2.1913338244735696,持有,0.0,2022-06-30,8.84
1.056862432589573,8.84,-0.9148210529627202,1.7096043047126164,2.0647106352634483,-0.7223262954668289,2.1932688260475017,持有,0.0,2022-07-01,8.85
1.8377830021226664,8.85,4.722280067286128,2.5635580182080258,2.416934710843126,4.824792320875917,2.1931552777522656,持有,0.0,2022-07-04,8.92
2.696795628609069,8.83,6.972936534971223,3.501613233790104,2.541249090459482,7.755674022690269,2.112584425671267,持有,0.0,2022-07-05,8.58
3.607869626397678,8.35,4.988231723813062,3.0918879672140243,2.8451286850772433,5.333162762981962,-1.38989665994447,卖出,-0.07222222222222226,2022-07-06,8.31
2.991810065988237,8.33,3.562307335902476,2.447109784549561,2.2557864409700703,3.5499931136238794,-2.2997242989632465,持有,0.0,2022-07-07,8.24
2.017828577876129,8.23,2.6829577948357173,2.1128602249743382,1.9357920193650053,2.6546308707546875,-0.05385193666973829,买进,0.0,2022-07-08,8.37
2.017828577876129,8.33,2.4022909750146084,1.9899426450015143,1.7769458676329928,2.317420901629271,-0.5762770840480832,卖出,0.012150668286755728,2022-07-11,8.31
1.813921540275822,8.31,1.711258839713834,1.7872364604849262,1.758528922504644,1.6332124916526642,-0.5431983343318652,持有,0.0,2022-07-12,8.24
1.6273682931095832,8.28,1.256074003031417,1.6621624317406496,1.7746437494919496,1.2261229849227866,0.12646933562008103,买进,0.0,2022-07-13,8.27
1.6946142310416,8.27,0.9187475940013671,1.6405979440261187,1.7861543401971671,0.9298566600340419,0.10195113060139173,卖出,-0.0012077294685990082,2022-07-14,8.27
1.7531832737565811,8.27,1.365748782250252,1.6492237391119307,1.4753683911562765,1.2988967235106048,-1.2343819357319008,持有,0.0,2022-07-15,8.32
1.3063231700793123,8.33,1.2824471479315371,1.1963694971067909,1.0126426448065031,1.1128311671700124,-0.8220334341415296,持有,0.0,2022-07-18,8.54
1.0308317469384705,8.54,0.3398201341848077,0.9354391957609712,1.0218511173706775,0.3064002584012752,-0.10395505685475691,持有,0.0,2022-07-19,8.55
1.013477956504402,9.3,0.1687697725105727,1.0022891076760148,1.0909146616019878,0.1729751020023387,-0.1354515473735286,持有,0.0,2022-07-20,8.95
0.9852780470490398,8.85,0.5467922693960029,0.7866442305307095,0.8077541302536188,0.44438443958405566,-0.9106223189191545,持有,0.0,2022-07-21,8.63
0.6902636096698713,8.53,-0.20599965511668003,0.6421621628433561,0.8330774298050987,-0.16310456513091337,-0.02765336726415696,买进,0.0,2022-07-22,8.49
0.6989405048869055,8.48,1.4249424442958631,1.0411051855621698,0.7594096492917021,1.1964829794530905,0.9405337291287289,持有,0.0,2022-07-25,8.4
1.0286625231342121,8.39,0.2809888641435974,0.9030924641891758,1.0218511173706775,0.2545230745643692,-0.16035076556510788,卖出,-0.01641266119577946,2022-07-26,8.47
0.9917857184618157,8.45,0.9887943178200521,1.209308189735508,1.1691866783974707,0.8886621360658296,0.36787857979232835,买进,0.0,2022-07-27,8.5
1.137123713347142,8.51,0.7590257666563485,1.1510840729062766,1.2451565770519122,0.6937052437163825,0.193286700171362,持有,0.0,2022-07-28,8.59
1.223892665517485,8.68,0.8540552788275569,1.2157775360498675,1.3556582478220065,0.7891598777155485,0.1844855385124302,持有,0.0,2022-07-29,8.63
1.3084923938835704,8.65,0.6080992912019217,1.2049952921926028,1.397096374360792,0.574714499412515,-0.2957337204385589,卖出,0.023668639053254566,2022-08-01,8.62
1.221723441713227,8.58,0.812760843485795,0.9397520933038765,0.8745155563438842,0.6780152902264228,-1.4170243285898605,持有,0.0,2022-08-02,8.22
0.7379865333635601,8.15,-0.20177026440192894,0.6507879579291682,0.8238689572409243,-0.1597607727586751,-0.22305704075444058,持有,0.0,2022-08-03,8.27
0.6815867144528371,8.27,-0.012028221763607086,0.672352445643699,0.7225757590350045,-0.013198306751600327,0.21499701764860638,持有,0.0,2022-08-04,8.46
0.7705248904274387,8.51,-0.21524554841814852,0.6486315091577141,0.7455969404454413,-0.17531123404190027,-0.5009528974263785,持有,0.0,2022-08-05,8.6
0.6208484479335964,8.65,-0.3289444816023135,0.5451219681279682,0.6604185692268254,-0.2692538681408852,-0.29847153456452546,持有,0.0,2022-08-08,8.79
0.5405871671760291,8.84,0.3039379833608594,0.2949739106394148,-0.08546770847131462,0.15102695169510336,-2.2997242989632474,持有,0.0,2022-08-09,8.76
-0.18827203105485854,8.83,-0.30481113298492113,-0.20963510188060033,-0.20978208808767115,-0.304373859399039,0.13924555479729722,买进,0.0,2022-08-10,8.9
-0.1318722121441348,9.01,-0.32557877699141685,-0.20963510188060033,-0.1361143075742745,-0.31568216314136216,0.012419706807774935,卖出,0.020385050962627375,2022-08-11,8.88
-0.11234919790580751,8.93,-0.28292425863559556,-0.12337715102247852,-0.092374062894445,-0.28150255087216397,-0.2814493319985988,买进,0.0,2022-08-12,8.82
-0.17959513583782358,8.86,-0.3654329934950503,-0.1880706141660695,-0.1338121894332305,-0.34555641747943083,0.04256926778804035,持有,0.0,2022-08-15,8.77
-0.1513952263824621,8.77,-0.2602342452494898,-0.14062874119410257,-0.12230159872801294,-0.2656572723539817,0.21201917494672387,持有,0.0,2022-08-16,8.76
-0.07330316942915292,8.88,-0.4636964313664642,-0.1621932289086334,-0.0417274637914851,-0.4103506402983462,-0.19253108806257846,卖出,-0.005599104143336947,2022-08-17,8.87
-0.11451842171006645,8.82,-0.2992372412219018,-0.1880706141660695,-0.16143760712575445,-0.3010107667559238,-0.45778581478007924,持有,0.0,2022-08-18,8.8
-0.23382573094428838,8.77,0.20620477752536856,-0.06946593173615219,-0.1821566703951472,0.06845135376632143,0.895950893870639,买进,0.0,2022-08-19,8.75
0.0416656921965527,8.84,-0.28672848428375847,-0.08456107313632286,0.00891913531147479,-0.2804576640564651,-0.513071844614737,卖出,0.007981755986317023,2022-08-22,8.81
-0.09716463127599731,8.8,-0.145536730657621,-0.07377882927905821,-0.0025914553937427718,-0.17719025051964327,0.42227886420787963,买进,0.0,2022-08-23,8.85
0.04383491600081086,8.83,0.6291086782776921,0.4739591586700178,0.045753025568173115,0.4153009852303975,1.3592328776765454,持有,0.0,2022-08-24,8.79
0.471172005439754,8.89,1.0438796832850608,0.6119718800430133,0.4578321728149859,0.8056182483298615,0.6344863474466585,持有,0.0,2022-08-25,8.59
0.6924328334741295,8.59,0.3438100078253971,0.719794318615666,0.6788355143551759,0.26058942644607996,-0.217545257536612,卖出,-0.02386363636363646,2022-08-26,8.42
0.6382022383676648,8.44,0.8828405120321529,0.558060660756687,0.407185573712026,0.6580114035390412,-0.8255613827441559,持有,0.0,2022-08-29,8.6
0.38440305326941066,8.58,0.16715993284483166,0.719794318615666,0.41178980999411235,0.10866732755416145,0.6565213166104458,买进,0.0,2022-08-30,8.73
0.610002328912304,8.78,0.13486920253624096,0.6141283288144659,0.5752401980082112,0.08892201460991483,0.19774933033247946,卖出,0.02331002331002323,2022-08-31,8.58
0.6924328334741295,8.56,-0.08031596424397826,0.6141283288144659,0.706460932047699,-0.0741901780619013,-0.34195218139543454,持有,0.0,2022-09-01,8.52
0.5969869860867519,8.6,0.8756545546082795,0.6766653431866043,0.5568232528798625,0.6679820529691972,-0.365594408695121,买进,0.0,2022-09-02,8.67
0.4950334672865984,8.66,-0.14698540827717888,0.48905430007018924,0.4348109914045491,-0.14080319070087846,-0.3834348829182627,卖出,0.00697674418604657,2022-09-05,8.73
0.38874150087792697,8.74,0.18267378318556127,0.8879973227890043,0.5291978351873378,0.13092284625593445,0.5741731616007877,买进,0.0,2022-09-06,8.74
0.5883100908697178,8.69,0.48101099741290004,0.5472784168994208,0.5660317254440369,0.3505058671506327,-0.37924444332965046,卖出,-0.005720823798627084,2022-09-07,8.76
0.48201812446104636,8.82,0.081366964795617,0.44376887586967495,0.5061766537769026,0.03837338324937637,-0.026898773005850383,持有,0.0,2022-09-08,8.8
0.49069501967808055,8.85,-0.13403367831154323,0.3337899885255697,0.46934276352020343,-0.13368950690015755,-0.39709284310356635,持有,0.0,2022-09-09,8.67
0.3800646056608928,8.69,-0.22531149831925612,0.2540013839818057,0.31740296621132297,-0.21317573028630665,-0.641633504403279,持有,0.0,2022-09-13,8.88
0.19351135849465398,8.78,-0.4794662711451919,0.19577726715257418,0.31970508435236694,-0.4035886420034814,0.22688210861694916,买进,0.0,2022-09-14,8.83
0.28028031066499737,8.91,-0.01139871034564308,0.17421277943804334,0.16546316890244248,-0.06310632691479834,-0.7539541236809846,卖出,0.01480637813211854,2022-09-15,8.68
0.061188706434879996,8.72,-0.2957842776025745,0.0642338920939373,0.12632716050470097,-0.2773671568693111,0.2251828582631923,买进,0.0,2022-09-16,8.4
0.1457884348009652,8.4,-0.3225861491614635,0.11814511138026439,0.18388011403079205,-0.2941939913291852,-0.21639147201508366,持有,0.0,2022-09-19,8.38
0.0958962873030175,8.41,-0.24129102683763096,0.12461445769462226,0.1516504600561809,-0.2325667595835827,0.36613687276074314,持有,0.0,2022-09-20,8.4
0.22388049175427438,8.39,0.26576083157538044,0.35319802746864637,0.3933728648657636,0.17061115074510388,0.7427549373236031,持有,0.0,2022-09-21,8.52
0.471172005439754,8.5,1.0777918284339802,0.5990331874142945,0.5499168984567313,0.8254477905620797,0.22958147443701554,持有,0.0,2022-09-22,8.39
0.5622794052186152,8.39,0.04796101093539983,0.3769189639546298,0.48545759050750903,0.007911433984425276,-0.6669684272661864,卖出,-0.03784403669724771,2022-09-23,8.31
0.3627108152268244,8.33,0.29175466690824065,0.4804285049843772,0.510780890058989,0.208290219240047,0.6655397596109743,买进,0.0,2022-09-26,8.41
0.590479314673976,8.39,-0.11044703409391027,0.5063058902418133,0.6097719701238655,-0.10383342296907784,-0.25301295017492476,卖出,0.007202881152461044,2022-09-27,8.41
0.5254026005462188,8.4,-0.25823663723505946,0.41789149061223885,0.5153851263410769,-0.2251239520244544,-0.40885114693384844,持有,0.0,2022-09-28,8.38
0.41043373892051316,8.4,-0.43291670654059616,0.34457223238283435,0.5291978351873378,-0.3596635203336243,-0.04024058901947248,持有,0.0,2022-09-29,8.36
0.41477218652903103,8.37,-0.3835125258030547,0.2798787692392434,0.3749559197374149,-0.328087402721296,-0.2510969351752292,持有,0.0,2022-09-30,8.31
0.3518646962055305,8.36,-0.34830885828955704,0.3337899885255697,0.4578321728149859,-0.2963315681618303,-0.12247009622651739,买进,0.0,2022-10-10,8.3
0.3301724581629458,8.32,-0.4728946883725139,0.2496884864389005,0.4002792192888948,-0.39579941576641564,-0.13644607809641038,卖出,-0.004784688995215209,2022-10-11,8.37
0.30414177251184177,8.42,-0.29404978221050393,0.3769189639546298,0.4371131095455923,-0.2538391990716953,0.5126246357943272,买进,0.0,2022-10-12,8.42
0.48201812446104636,8.4,-0.24083425264043784,0.3618238225544584,0.4371131095455923,-0.21590557690807383,-0.5794386281155643,卖出,-0.0023752969121139636,2022-10-13,8.47
0.3128186677288759,8.52,-0.6379215072708982,0.23028044749582227,0.41869616441724355,-0.5197995692383534,0.022045439628966636,持有,0.0,2022-10-14,8.5
0.3366801295757203,8.5,-0.40160986607196336,0.23674979381018169,0.3450283839038469,-0.34400932485755675,-0.2739006678191281,持有,0.0,2022-10-17,8.43
0.26726496783944687,8.42,-0.5711857285833294,0.15049184295205986,0.2874754303777558,-0.47398458054573683,-0.26218889050030775,持有,0.0,2022-10-18,8.41
0.20218825371168817,8.39,-0.6624804661539013,0.10304996998009296,0.2644542489673199,-0.5429070159192653,-0.02581358008679872,持有,0.0,2022-10-19,8.37
0.21086514892872235,8.37,-0.6096843140631295,0.2044030622383862,0.3058923755061054,-0.501062030515682,0.016156553426693733,买进,0.0,2022-10-20,8.33
0.23255738697130857,8.36,-0.6184342556534156,0.18068212575240275,0.31970508435236694,-0.507618712737814,0.10666721911879486,持有,0.0,2022-10-21,8.3
0.2824495344692555,8.35,-0.5339951378319439,0.20871595978129145,0.3542368564680213,-0.44312575266122,-0.20630239014229895,卖出,-0.0023894862604539515,2022-10-24,8.21
0.23472661077556672,8.18,-0.2747824589101884,0.25831428152471253,0.27366272153149424,-0.24847305435624037,0.3019712707765806,买进,0.0,2022-10-25,8.16
0.34535702479275604,8.33,-0.02814754277508002,0.3596673737830058,0.41409192813515555,-0.052276278150523436,0.15905951052016273,持有,0.0,2022-10-26,8.28
0.4126029627247713,8.25,-0.16563390493607297,0.3510415786971937,0.19539070473601042,-0.1701731326457854,-0.9451251249776729,卖出,0.00855745721271397,2022-10-27,8.33
0.12843464436689606,8.2,-0.5107913647737515,0.18283857452385535,0.2045991773001848,-0.4319327393196268,0.26496275198391367,买进,0.0,2022-10-28,8.34
0.22604971555853257,8.38,-0.6002318484151721,0.11167576506590499,0.24373518569792713,-0.49742050278860095,-0.35423299912268,卖出,0.021951219512195305,2022-10-31,8.31
0.13277309197541315,8.33,-0.5323933117486097,0.17636922820949597,0.25524577640314466,-0.4444511428369272,0.14439656945957588,买进,0.0,2022-11-01,8.2
0.19351135849465398,8.25,-0.614266302403784,0.20224661346693357,0.32200720249341014,-0.5040707928589837,0.1496802461631102,持有,0.0,2022-11-02,8.19
0.25641884881815297,8.17,-0.24909536570390325,0.3165383983539441,0.41869616441724355,-0.221829664085946,0.43302036237190356,持有,0.0,2022-11-03,8.21
0.408264515116255,8.22,-0.2426586782350747,0.34457223238283435,0.510780890058989,-0.21454720368725236,-0.013005516015722049,卖出,-0.013205282112845069,2022-11-04,8.22
0.4212798579418055,8.22,-0.26724078746725327,0.43729952955531554,0.4601342909560291,-0.2330308298316385,-0.1421918480458792,持有,0.0,2022-11-07,8.25
0.39307994848644484,8.26,0.3414375422339331,0.517088134099078,0.5061766537769026,0.24511394462355787,0.601080465457166,买进,0.0,2022-11-08,8.33
0.6013254336952698,8.33,0.03773300859006387,0.4718027098985652,0.5268957170462946,0.00520458865609836,-0.5576485704782025,卖出,0.008474576271186475,2022-11-09,8.27
0.4364644245716157,8.31,-0.014853899960083421,0.43945597832676814,0.47624911794333463,-0.035120404690056256,0.23095071796893232,买进,0.0,2022-11-10,8.3
0.527571824350477,8.35,-0.2130026357422626,0.4157350418407847,0.4647385272381171,-0.19072694708431345,-0.5225790248049337,卖出,0.00481347773766536,2022-11-11,8.34
0.37572615805237647,8.3,-0.4832878595552365,0.26478362783907194,0.3542368564680213,-0.40454198368570593,-0.42314885373383937,持有,0.0,2022-11-14,8.32
0.2585880726224111,8.32,-0.4935399026477931,0.2798787692392434,0.3473305020448901,-0.41138311395625216,0.3216189845805738,买进,0.0,2022-11-15,8.3
0.37572615805237647,8.32,0.14516843672519378,0.4674898123556584,0.48315547236646583,0.09274651849500404,0.479576943533953,持有,0.0,2022-11-16,8.4
0.5449256147845454,8.41,1.7885476160332408,0.8276167571883186,0.6120740882649104,1.4295668879202945,0.7544483483912806,持有,0.0,2022-11-17,8.42
0.8074016950998352,8.6,1.299698164858473,0.7650797428161803,0.7525032948685725,1.0460918493219673,0.023525233435122774,卖出,0.033653846153846076,2022-11-18,9.26
0.8334323807509393,9.7,1.417535222957755,0.8858408740175502,0.9182558010237145,1.1675860852874436,-0.24663068021424805,买进,0.0,2022-11-21,10.19
0.7683556666231806,11.21,0.3584494872857298,0.7025427284440404,0.7663160037148332,0.28226703197303893,-0.11218628374229453,持有,0.0,2022-11-22,9.71
0.748832652384854,10.22,0.31341538015408277,0.6184412263573728,0.11251445165843939,0.2174473948891315,-1.0026290341664172,持有,0.0,2022-11-23,9.8
0.4321259769630994,10.78,-0.34255154452922426,0.4157350418407847,0.5361041896104689,-0.2875846377382747,0.14970144964084955,买进,0.0,2022-11-24,10.78
0.4972026910908566,11.86,0.5852191778331636,0.672352445643699,0.6466058603805647,0.46219584862024193,0.5983924320202916,买进,0.0,2022-11-25,11.86
0.7076174001039397,13.05,-0.12093058067822171,0.6529444067006208,0.711065168329787,-0.09875748056462738,-0.178005485938217,持有,0.0,2022-11-28,13.05
0.666402147823027,14.36,0.5688394153934665,0.6572573042435276,0.7225757590350045,0.4541643287315013,0.2878255438430267,买进,0.0,2022-11-29,14.36
0.7792017856444744,15.38,0.16086927065541765,0.7133249723013065,0.8146604846767499,0.13390823603979304,0.049704137672323234,持有,0.0,2022-11-30,15.8
0.8139093665126111,17.3,0.1861276372029338,0.7586103965018208,0.793941421407358,0.15352413492425743,-0.02808174318386956,持有,0.0,2022-12-01,17.38
0.8225862617296453,18.11,0.3150897736781016,0.8189909621025065,0.8630049656386667,0.2673311029478815,-0.36273982603961696,买进,0.0,2022-12-02,19.12
0.7184635191252337,19.89,0.5049773963968154,0.7499846014160089,0.7870350669842268,0.41333266347057923,0.4094163309736063,买进,0.0,2022-12-05,19.8
0.8724784092275938,19.5,0.0932199435734626,0.7952700256165232,0.8952346196132778,0.08713297251694332,-0.31596627442673975,持有,0.0,2022-12-06,20.88
0.7835402332529907,20.6,0.6875094408640431,0.8211474108739591,0.8307753116640555,0.571032798129276,0.37307080501048157,买进,0.0,2022-12-07,22.97
0.9267090043340587,20.67,0.0317424105418859,0.8060522694737877,0.8952346196132778,0.039274760976462486,-0.40933201662574986,持有,0.0,2022-12-08,20.67
0.805232471295577,18.6,-0.02411403963027529,0.719794318615666,0.6420016240984767,-0.026314379017503588,-0.9181451490400161,持有,0.0,2022-12-09,18.6
0.514556481524925,17.63,-0.1547354328626933,0.5537477632137802,0.48085335422542264,-0.14257819636428581,-0.5167109360671442,买进,0.0,2022-12-12,16.81
0.36488003903108257,16.92,0.22524193293099715,0.24106269135308847,-0.007195691675830778,0.10157422836781842,-1.4511009818294676,持有,0.0,2022-12-13,17.9
-0.07764161703767002,17.77,-0.1559940104995987,-0.21394799942350634,-0.25122021462645666,-0.20359290954506665,-0.3606052349342186,持有,0.0,2022-12-14,19.69
-0.16874901681653123,20.49,0.025921878520343184,-0.26570276993837927,-0.4860362650129082,-0.0858246429526176,-0.40928178629086476,持有,0.0,2022-12-15,18.17
-0.272871759420943,17.85,-0.32233861850489487,-0.33686557939633044,-0.31337740443463497,-0.32541791509474494,-0.3096631940164023,持有,0.0,2022-12-16,19.99
-0.3466253687657351,20.06,-0.5330900482189871,-0.4037154913113748,-0.37093035796072604,-0.4717943112320994,-0.40393708972125136,持有,0.0,2022-12-19,21.6
-0.4464096637616305,22.96,-0.6944221604287694,-0.496442788483856,-0.4031600119353372,-0.5834230491562296,-0.05385193666973829,买进,0.0,2022-12-20,23.07
-0.4464096637616305,23.2,-0.6016796356366848,-0.5417282126843703,-0.5251722734106505,-0.5245362801803447,-0.36309425850017124,持有,0.0,2022-12-21,25.38
-0.5331786159319747,27.5,-0.5298325269705836,-0.5309459688271049,-0.45841084732038423,-0.4745170528215421,0.29106388860396015,买进,0.0,2022-12-22,27.92
-0.4377327685445963,27.0,-0.6928920113880747,-0.5201637249698402,-0.5182659189875193,-0.5840922600911644,-0.146497066774662,持有,0.0,2022-12-23,25.13
-0.46376345419569964,22.62,-0.7362989160920991,-0.47056540322641993,-0.39855577565324996,-0.610926784690805,-0.030594715106463256,买进,0.0,2022-12-26,22.62
-0.4572557827829236,22.6,-0.5867467700204552,-0.47703474954077857,-0.4492023747562099,-0.5098653291081369,0.09329142499776837,买进,0.0,2022-12-27,24.88
-0.41604053050201006,25.09,-0.2557038999954575,-0.5093814811125748,-0.6863205432837054,-0.30066597752894203,-1.115620987702642,持有,0.0,2022-12-28,24.4
-0.7153934154896964,23.5,-0.425639038118066,-0.7918762701729245,-0.9004175304007641,-0.42478075734524745,-0.6272317918399591,持有,0.0,2022-12-29,24.0
-0.8694083055920557,25.1,-0.634097247666718,-0.8975422599741245,-0.8958132941186769,-0.5580538422625796,0.08703304546675325,买进,0.0,2022-12-30,26.4
-0.8325315009196601,26.5,-0.7133845223986003,-0.942827684174638,-0.8520730494388474,-0.6073439367655489,-0.24327278130762156,持有,0.0,2023-01-03,27.0
-0.8824236484176078,26.18,-0.5896663852107012,-0.8587261820879688,-0.8221455136052803,-0.5268984919971396,0.20362603385947486,买进,0.0,2023-01-04,24.99
-0.815177710485591,24.23,-0.6981355654763208,-0.8802906698024997,-0.7691967963612764,-0.5958988019852878,0.06111045116246804,买进,0.0,2023-01-05,25.45
-0.7848085772259713,25.6,-0.6451746897471851,-0.8932293624312176,-0.893511175977633,-0.5647514416113943,-0.6747551725166139,持有,0.0,2023-01-06,25.8
-0.9496695863496238,26.68,-0.6930968029384732,-0.9579228255748095,-0.925740829952244,-0.595337203093422,0.3410451865169231,买进,0.0,2023-01-09,26.0
-0.8477160675494703,25.35,-0.7221024096592588,-0.947140581717544,-0.865885758285109,-0.6129956288063427,-0.04559505298483439,持有,0.0,2023-01-10,26.29
-0.8455468437452114,26.87,-0.690354376959224,-0.9083245038313891,-0.8612815220030218,-0.5929745929251989,-0.22718276948180682,持有,0.0,2023-01-11,28.92
-0.891100543634642,28.0,-0.7698909631437653,-0.9773308645178869,-0.9418556569395496,-0.6440868271901268,-0.3782557223343565,持有,0.0,2023-01-12,27.53
-0.9757002720007272,27.05,-0.8006341816497797,-1.0269291862613072,-0.925740829952244,-0.6630787417239488,0.12338714490923146,买进,0.0,2023-01-13,24.78
-0.9301465721112966,25.56,-0.7253269861799895,-1.0247727374898545,-0.9418556569395496,-0.6173346308523429,-0.30506808457729,持有,0.0,2023-01-16,22.82
-0.9952232862390545,22.0,-0.6647527619652791,-1.0980919957192583,-1.1053060449536485,-0.582562733552034,-0.27403550160047263,持有,0.0,2023-01-17,20.54
-1.0516231051497775,20.2,-0.8443487188784244,-1.1261258297481478,-1.0178255555939895,-0.6914484210699458,-0.07950927515747926,卖出,-0.012792870490153933,2023-01-18,19.82
-1.0581307765625534,19.3,-0.7423834511340468,-1.1476903174626787,-1.1513484077745213,-0.6315397573030256,-0.3535299110512597,持有,0.0,2023-01-19,17.87
-1.1340536097116045,17.62,-0.5111938246901868,-1.0549630202901967,-1.1421399352103467,-0.48729757713986027,0.5883217681591643,买进,0.0,2023-01-20,17.7
-0.9735310481964683,17.62,-0.6062438160164351,-1.0635888153760094,-0.9971064923245967,-0.5447287970825493,-0.32382908014604295,卖出,0.0,2023-01-30,18.06
-1.0429462099327433,18.08,-0.6155538179771588,-1.0355549813471192,-1.0109192011708592,-0.5499687364857526,0.22794953844693608,买进,0.0,2023-01-31,17.84
-0.9713618243922101,17.8,-0.6464951500482325,-1.0377114301185726,-0.9280429480932881,-0.5681049023476654,0.03891785674080792,卖出,-0.015486725663716682,2023-02-01,17.55
-0.9475003625453657,17.62,-0.7033096685170406,-1.018303391175495,-0.9234387118112001,-0.6030397901605565,-0.03705408803627637,持有,0.0,2023-02-02,18.29
-0.9431619149368479,18.1,-0.6946710266824058,-1.0355549813471192,-0.9326471843753753,-0.5980987638647639,-0.11260046632614566,持有,0.0,2023-02-03,17.52
-0.958346481566658,17.52,-0.46219032307299024,-0.9385147866317319,-0.9027196485418073,-0.45117551391458505,0.16492918517226524,买进,0.0,2023-02-06,17.46
-0.9019466626559351,17.43,-0.6723656652518311,-1.005364698546777,-0.9096260029649386,-0.5835343021807858,-0.19552106527452204,卖出,-0.005136986301369855,2023-02-07,17.09
-0.9388234673283308,17.15,-0.7354530379491488,-1.0161469424040417,-0.9234387118112001,-0.6227886080412447,0.03839823504508042,持有,0.0,2023-02-08,17.17
-0.9149620054814864,17.1,0.05347346523329963,-0.5417282126843703,-0.8750942308492842,-0.10327272963670231,0.5892576650282906,买进,0.0,2023-02-09,16.95
-0.7479317725535749,16.96,-0.27002372655755946,-0.9277325427744666,-0.9464598932216368,-0.3314542297545709,-0.7521347391181892,卖出,-0.008187134502924008,2023-02-10,16.73
-0.9344850197198137,16.73,-0.5038133152934349,-0.9492970304889974,-1.0109192011708592,-0.4777038529185901,0.12213059918161935,持有,0.0,2023-02-13,17.07
-0.8889313198303831,17.13,-0.2875975127758842,-0.7961891677158305,-0.8958132941186769,-0.3367808563193718,0.3785263041272342,买进,0.0,2023-02-14,16.94
-0.7761316820089363,16.94,-0.5129870863532413,-0.8824471185739531,-0.868187876426153,-0.480874274984103,-0.5922739341683634,卖出,-0.011091652072387492,2023-02-15,16.96
-0.9193004530900035,16.96,0.005095468242863583,-0.7983456164872839,-0.8843027034134586,-0.14559510359367883,0.7234689777079919,买进,0.0,2023-02-16,16.72
-0.7175626392939545,16.68,0.4520045002940692,-0.6366119586283049,-0.6586951255911815,0.16031943995051848,0.3985540068138449,持有,0.0,2023-02-17,17.56
-0.5960861062554736,17.3,-0.3221235873769765,-0.7120876656291613,-0.6425802986038759,-0.34799481462478626,-0.31518405216933404,卖出,0.020047169811320747,2023-02-20,18.37
-0.6676704917960068,17.89,-0.33420717924853166,-0.7358086021151455,-0.7691967963612764,-0.3588580549816527,-0.5105580538682041,持有,0.0,2023-02-21,17.68
-0.7913162486387466,17.5,-0.37032662115152865,-0.9859566596036997,-0.9902001379014663,-0.39767446500172926,-0.569110344624915,持有,0.0,2023-02-22,17.89
-0.9279773483070385,18.2,-0.5877573718017693,-1.009677596089683,-0.9303450662343312,-0.531438377992795,-0.12081794076346798,持有,0.0,2023-02-23,18.38
-0.9453311387411067,18.19,-0.5563512519510956,-0.9536099280319034,-0.8889069396955458,-0.5099744675127669,0.18123003022453635,买进,0.0,2023-02-24,17.71
-0.884592872221866,17.43,-0.5758046684428602,-0.9320454403173734,-0.8773963489903274,-0.5218695392013091,-0.17017532946333513,持有,0.0,2023-02-27,17.56
-0.9149620054814864,17.57,-0.6623847483640412,-0.9902695571466057,-0.9441577750805928,-0.5779677682623823,-0.3461744828961164,卖出,-0.03408466190214409,2023-02-28,18.79
-0.9908848386305374,18.54,0.08113189971168136,-1.2253224732349883,-1.1766717073260011,-0.1423321952019039,-0.6715937695537855,持有,0.0,2023-03-01,19.46
-1.1492381763414148,19.03,-0.4468750314963426,-1.2382611658637064,-1.2894754962371393,-0.458159416920923,0.0331636527255945,买进,0.0,2023-03-02,19.17
-1.1275459382988284,19.16,0.11405392223432649,-0.8328487968305327,-1.1536505259155645,-0.10046128482372862,0.18885136763060312,持有,0.0,2023-03-03,20.16
-1.0668076717795876,19.8,-0.08078520401380433,-1.210227331834817,-1.5680317913034203,-0.2520980130119987,-1.4173254212236428,卖出,0.04046242774566471,2023-03-06,19.4
-1.4117142566567038,19.01,-0.5287026118512111,-1.5768236229818358,-1.809754196113003,-0.5267402908674859,-1.2224359300582308,持有,0.0,2023-03-07,18.75
-1.6893749036018038,19.13,-0.7628327778393796,-1.7018976517261126,-1.754503360727956,-0.6556117564576355,-0.33314138138033655,买进,0.0,2023-03-08,19.24
-1.7522823939253027,19.0,-0.45270001550811134,-1.865787758356545,-2.166582507974768,-0.5002386117490842,-0.6682243154126455,卖出,-0.006795608991113383,2023-03-09,18.28
-1.8889434935935947,17.88,-0.6935811794750678,-1.9218554264143246,-2.0468723646404987,-0.6237263868293577,-0.2042451752161771,持有,0.0,2023-03-10,16.82
-1.9214818506574731,16.29,-0.7069344789590936,-1.9153860800999651,-1.9616939934218836,-0.6299894694248405,0.09755518887813718,买进,0.0,2023-03-13,16.6
-1.8889434935935947,16.61,-0.5595994240200244,-1.9542021579861202,-2.0975189637434584,-0.5570588922175536,0.1366461654890873,卖出,0.019643953345610823,2023-03-14,15.48
-1.847728241312681,15.86,0.4881003466488681,-1.6544557787541456,-1.8811198584853557,0.00274288486260136,0.5526031943612658,买进,0.0,2023-03-15,15.4
-1.7154055892529072,15.55,-0.15203441039254648,-1.844223270642014,-1.9593918752808395,-0.33821924328550457,-1.0606223059737236,卖出,-0.019546027742748974,2023-03-16,16.94
-1.9410048648958005,17.24,-0.43179035301340457,-2.0749632891874907,-2.1182380270128514,-0.4975548549436857,-0.7531533491167252,持有,0.0,2023-03-17,16.94
-2.0906813073896435,16.95,-0.6388007753405438,-2.1310309572452706,-2.1320507358591128,-0.6005362706926176,0.1553583439351559,买进,0.0,2023-03-20,17.27
-2.0472968313044713,17.0,-0.4132108622030143,-2.029677864986977,-2.106727436307633,-0.48555524772505626,0.2570671720926271,持有,0.0,2023-03-21,16.9
-1.982220117176714,16.78,-0.33809510231294443,-1.9520457092146668,-1.9824130566912763,-0.4398439419380507,0.5697175403439341,持有,0.0,2023-03-22,16.78
-1.84989746511694,16.7,-0.4441076743718276,-1.9326376702715893,-1.8995368036137052,-0.49261102288617914,-0.063798227025332,持有,0.0,2023-03-23,16.8


==> pic/After_setting/____/________________/Output/Fangda Chemical-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.4360655700193323,31.51,-0.18589659482337761,-2.422841585846278,-2.4110182818530497,-0.5372080166292874,0.7491304614339857,买进,0.0,2021-09-15,32.12
-2.3937180904495086,32.07,-0.21790669987740702,-2.4266319001374033,-2.3952881598961926,-0.5487374365389881,0.09393201769508293,卖出,0.01777213582989523,2021-09-16,31.02
-2.3860185487095404,31.02,0.10655401339147015,-2.3811481286439,-2.3834905684285497,-0.41569342459807623,0.5150089548690707,买进,0.0,2021-09-17,30.4
-2.355220381749668,30.57,-0.26484171539830104,-2.407680328681777,-2.3716929769609068,-0.5649004348838422,-0.8067573585541749,卖出,-0.014506769825918739,2021-09-22,31.57
-2.3975678613194926,33.7,-0.4120182601635846,-2.4266319001374033,-2.403153220874621,-0.6249022301148509,-0.6841339287237596,持有,0.0,2021-09-23,31.66
-2.4322157991493487,31.5,-0.44191224431865533,-2.4759059859220316,-2.4464110562559775,-0.6421301176837286,-0.8418374612790813,持有,0.0,2021-09-24,30.11
-2.474563278719173,30.5,-0.5869022077727492,-2.4948575573776584,-2.4464110562559775,-0.6970595481032318,0.1750747888368942,买进,0.0,2021-09-27,29.44
-2.4630139661092207,29.4,-0.6104760334700278,-2.491067243086533,-2.4503435867451917,-0.7059350232343536,-0.26805154320340685,持有,0.0,2021-09-28,29.75
-2.474563278719173,29.26,-0.5644602151787815,-2.4948575573776584,-2.4464110562559775,-0.6884347245527347,0.32330673776812,持有,0.0,2021-09-29,28.32
-2.455314424369253,28.49,-0.5295294658151971,-2.4759059859220316,-2.422815873320692,-0.6741644456300023,0.1724711831765096,持有,0.0,2021-09-30,28.6
-2.443765111759301,29.23,-0.19420103692732835,-2.506228500251034,-2.548656848975548,-0.556851315567506,-2.1566482403976024,卖出,-0.04163934426229507,2021-10-08,29.16
-2.5554084669888377,29.21,-0.48702286712883824,-2.5441316431622867,-2.5171966050618337,-0.6641169926385856,0.9666925410469335,买进,0.0,2021-10-11,29.79
-2.5053614456790454,29.96,-0.33137963060665293,-2.4986478716687834,-2.4739387696804775,-0.6026146524484531,0.8593048719469865,持有,0.0,2021-10-12,29.6
-2.4591641952392367,29.52,-0.2284516224967756,-2.45316410017528,-2.4149508123422634,-0.5571278304242897,0.46666721419926505,持有,0.0,2021-10-13,29.85
-2.4322157991493487,29.85,-0.2976162958508467,-2.4266319001374033,-2.422815873320692,-0.5827428512376367,-0.48067185822493363,持有,0.0,2021-10-14,29.83
-2.455314424369253,29.83,-0.43236651458213704,-2.460744728757531,-2.4306809342991205,-0.6353033564799272,0.611959818649431,持有,0.0,2021-10-15,30.0
-2.4206664865393965,30.5,-0.039121935372301235,-2.4304222144285283,-2.3992206903854068,-0.47949109411445734,0.4548795915212949,持有,0.0,2021-10-18,30.74
-2.3937180904495086,30.97,-0.259755316751257,-2.419051271555153,-2.3756255074501214,-0.5637185020950946,-0.18847828681497886,持有,0.0,2021-10-19,32.62
-2.4014176321894762,32.5,-0.42217123419354785,-2.434212528719654,-2.3913556294069784,-0.6288558775866898,0.023649634656576445,买进,0.0,2021-10-20,33.07
-2.3975678613194926,33.24,-0.47407666971998585,-2.4304222144285283,-2.3992206903854068,-0.6495300106274209,-0.5426093077984716,持有,0.0,2021-10-21,35.2
-2.4245162574093806,35.58,-0.18862046187056922,-2.4266319001374033,-2.4070857513638355,-0.537052627600366,0.5998359942225918,买进,0.0,2021-10-22,34.77
-2.389868319579524,34.77,-0.27302004139403463,-2.4152609572640276,-2.3677604464716926,-0.5684715442619995,0.023170426756464774,持有,0.0,2021-10-25,35.71
-2.3860185487095404,35.59,-0.3814426568354916,-2.419051271555153,-2.3795580379393355,-0.611436466319753,-0.46898470163172057,持有,0.0,2021-10-26,36.1
-2.409117173929445,36.35,-0.49749572340065423,-2.4304222144285283,-2.403153220874621,-0.6590740723086869,-0.5459942930369973,买进,0.0,2021-10-27,36.55
-2.4360655700193323,36.5,-0.41649500561420144,-2.4759059859220316,-2.466073708702049,-0.6329601453712645,-0.8436767305538941,持有,0.0,2021-10-28,34.2
-2.478413049589157,34.47,-0.6230650106408024,-2.5175994431244098,-2.4739387696804775,-0.7121503345531423,-0.4187332441144547,卖出,0.03172702783597733,2021-10-29,33.89
-2.497661903939077,33.97,-0.6340869462361375,-2.5175994431244098,-2.4739387696804775,-0.7160592190737786,0.25346668490629254,买进,0.0,2021-11-01,34.7
-2.482262820459141,34.64,-0.6586009968786799,-2.510018814542159,-2.4503435867451917,-0.7246457214486524,0.02719577311740282,持有,0.0,2021-11-02,34.19
-2.478413049589157,34.58,-0.6579321248172721,-2.4872769287954077,-2.4464110562559775,-0.7236180704417993,0.39847899690545185,持有,0.0,2021-11-03,34.75
-2.455314424369253,35.0,-0.5008313012489037,-2.4569544144664053,-2.4149508123422634,-0.661641234635041,0.3922155009129703,持有,0.0,2021-11-04,34.99
-2.4322157991493487,34.9,-0.48680516252181644,-2.4455834715930296,-2.3952881598961926,-0.6548324654266615,0.386125589105025,持有,0.0,2021-11-05,34.43
-2.409117173929445,34.4,-0.46551337091639966,-2.4417931573019045,-2.3834905684285497,-0.6461195755610959,0.023972745222489513,持有,0.0,2021-11-08,34.28
-2.4052674030594603,34.33,-0.5200236837198012,-2.434212528719654,-2.3834905684285497,-0.6671392393312099,-0.11835709188834069,持有,0.0,2021-11-09,36.18
-2.409117173929445,35.7,0.2515467370468978,-2.392519071517276,-2.3716929769609068,-0.3571305311723453,1.0214150621765883,持有,0.0,2021-11-10,35.54
-2.351370610879684,35.5,-0.15300673832603498,-2.392519071517276,-2.336300202557979,-0.5164072016490375,-0.25394895762926545,卖出,0.045039740947895236,2021-11-11,36.12
-2.362919923489636,35.99,0.48447646406976225,-2.324293414277021,-2.3245026110903364,-0.24611096780861774,0.9929798995139753,买进,0.0,2021-11-12,38.66
-2.3051733604398756,39.08,0.30630155350299887,-2.3205030999858955,-2.2891098366874076,-0.31580206451276616,-0.3157447330534218,买进,0.0,2021-11-15,34.93
-2.320572443919812,34.91,0.14208327477518884,-2.3091321571125203,-2.269447184241337,-0.38108424295842647,0.6297169352341875,持有,0.0,2021-11-16,33.95
-2.2820747352199717,33.51,0.21886429713342356,-2.293970899948019,-2.2812447757089793,-0.3488317110059468,0.3503151013445774,持有,0.0,2021-11-17,34.18
-2.2589761100000674,34.05,0.08629599246379491,-2.263648385619017,-2.2458520013060514,-0.3975216443910816,-0.3090048602878953,持有,0.0,2021-11-18,34.51
-2.2743751934800036,34.32,-0.06672911781502434,-2.2825999570746434,-2.2655146537521227,-0.4635663533141163,0.3486375138513034,持有,0.0,2021-11-19,36.2
-2.2512765682600993,36.1,1.3113549961963005,-2.1158261282651316,-2.2143917573923373,0.1846086294280968,2.1030165746236897,持有,0.0,2021-11-22,36.68
-2.1242341295506266,36.8,0.3199970702957709,-2.1613098997586344,-2.1357411476080523,-0.26810744588641205,-0.2911479199360863,卖出,-0.019581723724523766,2021-11-23,36.59
-2.139633213030563,36.22,0.2288961234175706,-2.1688905283408855,-2.1475387390756953,-0.3129712313951416,-0.7231991728102077,持有,0.0,2021-11-24,36.0
-2.1819806926003866,36.0,-0.1828142529011383,-2.1840517855053863,-2.1396736780972665,-0.4964012112791835,0.32955748260256823,买进,0.0,2021-11-25,37.4
-2.1588820673804827,37.4,0.49091390599150314,-2.1309873854296324,-2.1121459646727674,-0.18121502181564703,0.9456456344714564,持有,0.0,2021-11-26,40.1
-2.097285733460738,39.47,0.8537360981400135,-2.0892939282272547,-2.0728206597806245,-0.0019945988587719288,0.07302279322654369,买进,0.0,2021-11-29,41.04
-2.0895861917207705,41.1,0.4114650737658932,-2.066552042480503,-2.0570905378237674,-0.19991149499185742,0.6717370085317579,买进,0.0,2021-11-30,41.21
-2.0433889412809623,41.0,0.5386664931474808,-2.036229528151501,-2.0256302939100537,-0.12923582103970324,0.18701106936880801,持有,0.0,2021-12-01,40.56
-2.027989857801026,40.92,0.34330410998776417,-2.0400198424426264,-1.9981025804855541,-0.21991406401519256,0.4178114933134963,持有,0.0,2021-12-02,40.43
-1.9971916908411538,40.48,0.5108097383186997,-1.9566329280378703,-1.9469796841257687,-0.12010342564746489,1.2129699184414482,持有,0.0,2021-12-03,40.7
-1.9124967317015051,40.7,0.950940251651166,-1.9528426137467452,-2.0099001719531966,0.09274636538126017,-0.5979235082305356,卖出,0.0474393068542508,2021-12-06,40.59
-1.9509944404013453,40.59,0.2976188634453544,-2.005907013822499,-1.9587772755934116,-0.23285967876539024,-0.38358433052220453,持有,0.0,2021-12-07,38.62
-1.9740930656212496,38.99,0.6708063141991398,-1.9604232423289958,-1.9666423365718402,-0.04628853336779551,0.5193381195068874,买进,0.0,2021-12-08,38.85
-1.9355953569214093,38.75,0.05806555655989057,-1.979374813784622,-1.931249562168912,-0.34411045375875965,-0.04727313455995109,卖出,-0.00615542446781231,2021-12-09,38.49
-1.9355953569214093,38.31,0.4148896806535287,-1.9566329280378703,-1.9037218487444123,-0.1600103413679578,0.06403270609659213,买进,0.0,2021-12-10,38.59
-1.9278958151814414,38.79,0.8541311080436256,-1.907358842253242,-1.9115869097228406,0.06581403649094196,0.23000471317488722,持有,0.0,2021-12-13,38.62
-1.9086469608315209,38.6,0.2698698066540719,-1.9149394708354925,-1.884059196298341,-0.22379451896010044,0.2825364389847495,持有,0.0,2021-12-14,37.75
-1.885548335611617,37.9,0.9242775599194044,-1.808810670683985,-1.8408013609169844,0.13820185385209285,1.0950151536387889,持有,0.0,2021-12-15,38.83
-1.8047031473419524,38.89,1.1025514362503557,-1.7443753277348555,-1.8132736474924847,0.26558552500085614,1.1597229194052425,持有,0.0,2021-12-16,37.39
-1.7161584173323197,37.39,1.1122318638119653,-1.6988915562413522,-1.6756350803699862,0.2980084222280688,0.660121335783909,持有,0.0,2021-12-17,36.88
-1.6622616251525435,36.5,0.9726389973041485,-1.7026818705324775,-1.7228254462405572,0.20891266405699702,-0.8872541785035815,卖出,-0.04724614983033156,2021-12-20,35.8
-1.7277077299422718,35.56,0.6786114107890593,-1.7633268991904818,-1.7778808730895563,0.027049111956851696,-0.5042414316709954,持有,0.0,2021-12-21,36.15
-1.762355667772128,36.15,0.6356055167741481,-1.7519559563171059,-1.738555568197414,0.019001498933220888,0.7256331559957953,买进,0.0,2021-12-22,36.2
-1.704609104722368,36.63,0.8652212958901246,-1.679939984785726,-1.6559724279239152,0.17163975772174964,0.9584162938802208,持有,0.0,2021-12-23,37.8
-1.6276136873226872,37.8,1.2829731005173866,-1.551069298887467,-1.6087820620533442,0.4588101159565118,1.2193942670548799,持有,0.0,2021-12-24,36.98
-1.5275196447031028,36.81,0.6652282986017993,-1.5624402417608425,-1.6166471230317725,0.08247449073143484,-1.4519261835639612,卖出,0.018257261410788483,2021-12-27,37.4
-1.6430127708026234,37.56,0.39190548414663723,-1.6685690419123502,-1.6835001413484145,-0.09361539026691083,0.19784395967585766,持有,0.0,2021-12-28,37.28
-1.6237639164527033,37.56,2.0186245696575074,-1.4449404987359595,-1.5694567571612015,0.9215192945886557,2.238910749656223,买进,0.0,2021-12-29,37.28
-1.442824685563454,36.3,3.0751903952073083,-1.3084891842554498,-1.412155537592632,1.7017952103677538,1.0859493735737196,持有,0.0,2021-12-30,36.78
-1.3465804138138533,36.85,1.7460133852916884,-1.338811698584452,-1.392492885146561,0.8510058596227502,0.47765455032657933,卖出,-0.018903088391906304,2021-12-31,37.11
-1.3003831633740452,37.04,1.3098533964852124,-1.2743763556353225,-1.298112153405419,0.6184361977637091,0.16783650247230308,买进,0.0,2022-01-04,36.2
-1.2811343090241247,36.0,1.3067044584326093,-1.338811698584452,-1.3059772143838473,0.5895798000769404,-0.3463695670345769,卖出,-0.028077753779697602,2022-01-05,34.16
-1.3080827051140131,34.1,0.7458907160756808,-1.3842954700779553,-1.3649651717220612,0.21296074813531282,-0.6081010461714831,持有,0.0,2022-01-06,34.2
-1.3581297264238055,34.19,0.684199262740244,-1.38050515578683,-1.3217073363407044,0.179778815133196,0.08451173014997686,持有,0.0,2022-01-07,32.51
-1.3465804138138533,32.49,1.2885104658769013,-1.3994567272424563,-1.4947386778661311,0.5084569743820017,-2.2344718215871753,持有,0.0,2022-01-10,33.53
-1.5390689573130545,34.21,0.3501229113628842,-1.482843641647212,-1.506536269333774,-0.06835542776618965,1.034485734858474,买进,0.0,2022-01-11,33.89
-1.450524227303422,33.91,-0.005100797811914301,-1.4752630130649615,-1.427885659549489,-0.27688720228629476,-0.2291158160976798,卖出,-0.008769365682549086,2022-01-12,34.5
-1.4659233107833582,34.45,0.08872005146065261,-1.4714726987738365,-1.44754831199556,-0.21977699953461385,0.5471716547943775,买进,0.0,2022-01-13,34.11
-1.415876289473566,34.11,0.3580335480147141,-1.4601017559004605,-1.5183338608014165,-0.06487338369884874,-1.5281039242416548,卖出,-0.009869375907111854,2022-01-14,34.38
-1.5429187281830388,34.41,0.3341235799804524,-1.547278984596342,-1.6599049584131293,-0.10467204925442247,-1.7901147389366152,持有,0.0,2022-01-17,35.15
-1.6853602503724479,35.11,0.5484113588638659,-1.7405850134437304,-1.8250712389601274,-0.047490800239025396,-2.142379245291292,持有,0.0,2022-01-18,35.15
-1.8470506269117768,35.1,0.43320231168111306,-1.7860687849372336,-1.770015812111128,-0.10597358914435961,1.3962779988780196,买进,0.0,2022-01-19,34.25
-1.7431068134222079,34.09,0.8088673191521538,-1.6079240132543458,-1.6795676108592004,0.15694811018271,2.3036080685879385,持有,0.0,2022-01-20,33.0
-1.5660173534029427,33.17,0.482298163362574,-1.535908041722966,-1.5458615742259163,-0.002643950417847766,0.475593664025738,持有,0.0,2022-01-21,32.47
-1.5236698738331185,32.83,0.8042580338520339,-1.5017952131028387,-1.5497941047151305,0.1925112136362043,0.42024467148622524,持有,0.0,2022-01-24,34.02
-1.4851721651332783,34.9,1.216286686477274,-1.395666412951331,-1.4672109644416313,0.4881279019418995,1.28856087944622,持有,0.0,2022-01-25,34.07
-1.3735288099037415,34.4,0.7390237366409156,-1.4184082986980826,-1.427885659549489,0.19075567884511346,-0.4006848998084182,卖出,-0.019943019943020023,2022-01-26,33.55
-1.4043269768636137,33.89,2.437608227047323,-1.194779755521692,-1.3885603546573464,1.391162899613691,3.080420987888981,买进,0.0,2022-01-27,33.38
-1.1348430159647318,33.61,2.290760748466512,-0.9029255551050462,-1.0424976716064933,1.5034118569328652,2.3898911166989585,持有,0.0,2022-01-28,33.9
-0.9038567637656901,34.56,2.222109823858887,-0.7551032977511614,-0.8969940435055662,1.5090118419101748,-0.00959007284369971,持有,0.0,2022-02-07,34.4
-0.9000069928957062,34.59,1.6019237995126934,-0.8915546122316707,-0.95598200084378,0.9982765635478522,0.2914663010843369,卖出,0.02065506048982009,2022-02-08,34.68
-0.86535905506585,34.75,2.2763073305729464,-0.6110713546884009,-0.8655337995918523,1.6412208822773358,2.521904180308812,买进,0.0,2022-02-09,35.42
-0.5997248650369524,35.03,1.655240902372215,-0.36091061147413334,-0.6453120921958553,1.3097270949595439,2.01721143471327,持有,0.0,2022-02-10,35.09
-0.368738612837911,34.88,1.7974884803374411,-0.13349175400661753,-0.38576507990771525,1.5589756443934941,1.5020490313590253,持有,0.0,2022-02-11,33.92
-0.18394961107867758,33.41,1.7717736919291993,-0.09558861109536501,-0.31497953110185833,1.5687189981502199,0.07574335009881009,卖出,-0.03856115107913679,2022-02-14,33.74
-0.16855052759874112,33.78,2.6864520203241433,0.14320118924552702,-0.1301505981087894,2.6322878570345263,0.7185677377341065,买进,0.0,2022-02-15,34.02
-0.07230625584914047,34.0,2.815226704280541,0.24932998939703424,-0.3661024274616438,2.7797407277629578,3.0923815772673664,持有,0.0,2022-02-16,35.24
0.3319196854991818,35.45,0.6420972091984687,0.6852161328764399,0.6956808046262012,0.8836227315102877,3.077703616800841,持有,0.0,2022-02-17,35.38
0.774643335547345,35.01,-0.33147929896754397,1.1665860478493486,1.3248856829004805,-0.14215587921827166,3.090303117817728,持有,0.0,2022-02-18,35.52
1.263564236035316,35.7,5.931449144368647,1.6934397343157608,1.2069097682240528,8.050081936214,0.10989742435708127,持有,0.0,2022-02-21,35.58
1.2905126321252043,35.18,4.549092439434452,1.6669075342778836,0.852982024194771,5.570914821709117,1.0474198082971753,持有,0.0,2022-02-22,34.99
1.4791514047544216,35.0,1.285721458078231,1.5228755912151233,1.3799411097494794,1.9402474872999829,-0.6948288534934787,卖出,0.03611604499703963,2022-02-23,35.91
1.3636582786549007,36.08,-0.8506559060582735,0.7269095900788176,0.919835042511413,-0.7841128001054912,-3.177171410724491,持有,0.0,2022-02-24,36.29
0.816990815117169,36.72,-0.8649136005845306,0.24174936081478385,0.41647113989199036,-0.8005122538717739,-3.1823150114077428,持有,0.0,2022-02-25,36.47
0.32422014375921393,35.9,-0.8565426627211737,-0.19413678266462184,-0.035769866367647535,-0.7930334363867365,-3.1776893580728074,持有,0.0,2022-02-28,36.5
-0.11850350628894915,36.5,-0.8411959433050195,-0.584539154650524,-0.44082050675671414,-0.7812970234528229,-3.1628678600168145,持有,0.0,2022-03-01,36.54
-0.5150299058973036,36.7,-0.8131221864659196,-0.9370383837251736,-0.8065458422536386,-0.7625320318964086,-3.171607757414414,持有,0.0,2022-03-02,36.18
-0.8730585968058179,36.2,8.470078126522097,-0.7096195262576578,-1.1368784033476351,5.637882371582971,-1.3535892954873143,买进,0.0,2022-03-03,35.54
-1.0078005772552594,35.14,2.8856399923470843,-1.209941012686193,-1.2587868485132765,1.6713170627890095,-3.1632822229274997,卖出,-0.029281767955801164,2022-03-04,35.1
-1.315782246853981,34.85,3.120852656800429,-1.4714726987738365,-1.5419290437367021,1.539619397809767,-2.9024295948867764,持有,0.0,2022-03-07,33.3
-1.5698671242729267,33.3,1.9438801743998169,-1.547278984596342,-1.593051940096487,0.8492268997718356,0.09554394865689203,买进,0.0,2022-03-08,32.6
-1.5583178116629748,32.6,1.087571823611602,-1.5776014989253437,-1.6205796535209869,0.31648779993751974,-1.184616451814105,卖出,-0.021021021021020894,2022-03-09,31.33
-1.6507123125425913,32.1,1.2508203683326158,-1.5965530703809703,-1.573389287650416,0.4295270467223135,0.8871008957313938,买进,0.0,2022-03-10,32.96
-1.5775666660128949,32.51,1.028760314162416,-1.5965530703809703,-1.573389287650416,0.29815141855786415,-0.04727313455995109,卖出,0.012772585669781825,2022-03-11,32.93
-1.5775666660128949,32.52,2.556970674640803,-1.3842954700779553,-1.526198921779845,1.28616682224671,2.388030685972804,买进,0.0,2022-03-14,32.2
-1.3812283516437098,31.58,2.3877471973706426,-1.391876098660206,-1.4042904766142035,1.2229688870994948,0.04133009837061558,卖出,-0.028905289052890675,2022-03-15,30.35
-1.3735288099037415,31.45,2.1877628319846703,-1.3274407557110763,-1.3688977022112754,1.1344401529163395,0.12943274806428245,买进,0.0,2022-03-16,32.6
-1.3581297264238055,33.6,2.0501245895050433,-1.3577632700400786,-1.325639866829919,1.058898033532774,0.5237946125163983,持有,0.0,2022-03-17,33.25
-1.3080827051140131,33.2,2.0739490916689136,-1.3312310700022016,-1.3531675802544183,1.0683457427069918,-0.30611678607296444,持有,0.0,2022-03-18,33.88
-1.331181330333917,34.15,4.981892259508068,-1.1151831554080613,-1.282382031448562,3.1816111801040354,3.0847710492553895,买进,0.0,2022-03-21,36.46
-1.0539978276950672,36.0,3.2125021309618815,-1.1038122125346854,-1.101485628944707,2.0214093597972744,-0.36360123796818716,持有,0.0,2022-03-22,36.58
-1.0847959946549395,36.86,2.79555469918878,-1.1644572411926897,-1.3295723973191331,1.6177729859348235,-3.1629837546240216,持有,0.0,2022-03-23,38.0
-1.3850781225136937,37.8,2.402105262854494,-1.3615535843312037,-1.4829410863984882,1.2256203719134369,0.5294647887285039,持有,0.0,2022-03-24,37.61
-1.3350311012039013,37.8,2.0245527293404155,-1.3274407557110763,-1.3492350497652041,1.0385680338930583,0.43190005968710105,持有,0.0,2022-03-25,38.11
-1.292683621634077,37.41,2.533701926469132,-1.1265540982814373,-1.2273266045995628,1.484182689106026,1.0682281985494062,买进,0.0,2022-03-28,37.37
-1.1925895790144925,37.37,1.6228872777158194,-1.2705860413441974,-1.3413699887867758,0.8093448427609796,-0.5029636689564817,持有,0.0,2022-03-29,36.65
-1.2349370585843165,36.94,1.6152208436038162,-1.1758281840660656,-1.231259135088777,0.8550237651251533,-0.34154543102692164,持有,0.0,2022-03-30,38.22
-1.2618854546742047,38.02,0.8812948515956974,-1.251634469888571,-1.2587868485132765,0.34521654654836975,0.0800414158789481,买进,0.0,2022-03-31,38.46
-1.2503361420642525,38.08,0.533124159425565,-1.3009085556731994,-1.2941796229162048,0.10438407507522436,-0.4699345024584576,持有,0.0,2022-04-01,39.5
-1.288833850764093,39.4,0.35711535449464227,-1.3463923271667027,-1.34530251927599,-0.0238828372001357,-1.1184012586862975,持有,0.0,2022-04-06,36.95
-1.3850781225136937,36.96,0.28941253395245203,-1.369134212913454,-1.34530251927599,-0.07301080530823738,0.17454914362791557,持有,0.0,2022-04-07,36.33
-1.3658292681637736,36.5,1.5423891674995196,-1.2705860413441974,-1.3020446838946331,0.7650854399643188,1.4945479117176934,持有,0.0,2022-04-08,36.42
-1.2310872877143324,36.04,1.9058462059548136,-1.2326828984329448,-1.2430567265564199,1.028046575691387,0.3725515798627227,卖出,0.02219385946252567,2022-04-11,33.47
-1.1925895790144925,33.68,3.4059739769498325,-0.9635705837630506,-1.1250808118799922,2.246182472762544,2.0654738885512502,买进,0.0,2022-04-12,33.72
-0.9962512646453068,33.65,2.6171172683824286,-0.9484093265985498,-1.054295263074136,1.6936834554530538,0.3407782453964906,持有,0.0,2022-04-13,32.88
-0.9577535559454666,33.0,2.8191653610274954,-0.7475226691689103,-0.9520494703545659,1.9235342088418763,1.7542173526349014,持有,0.0,2022-04-14,32.81
-0.7768143250562172,32.66,3.129142695671965,-0.5314747545747707,-0.7672205373614962,2.3933618063688407,2.743369361715455,持有,0.0,2022-04-15,34.1
-0.4803819680674474,33.58,3.15596588056492,-0.36470092576525853,-0.49587593360571375,2.5885945270495574,-0.4798265770262952,持有,0.0,2022-04-18,33.65
-0.53042898937724,33.75,2.1075977024201893,-0.6300229261440276,-0.7554229458938537,1.5399506259558884,-1.9704507503052495,卖出,0.002078384798099771,2022-04-19,33.17
-0.7498659289663296,33.53,2.4021623237438865,-0.48599098308126715,-0.8183434337212817,1.8404992342023216,3.080420987888984,买进,0.0,2022-04-20,32.77
-0.414935863277719,32.74,2.6229529362279136,-0.36849124005638373,-0.5037409945841421,2.127180324108443,-1.3872465830490444,卖出,-0.023560990158067376,2022-04-21,31.37
-0.5727764689470641,31.3,1.0359865212544108,-0.5693778974860232,-0.6413795617066403,0.7260999482125877,-1.2082076341588988,持有,0.0,2022-04-22,30.2
-0.7036686785265209,28.93,0.8462296051489367,-0.6072810403972758,-0.6453120921958553,0.5672308540072669,1.2647980959458336,买进,0.0,2022-04-25,27.18
-0.5612271563371123,27.0,0.7690561323465087,-0.5997004118150254,-0.5509313604547134,0.5256670506267975,-0.25147514473071486,卖出,-0.06671275492568267,2022-04-26,24.46
-0.584325781557016,23.55,1.082075359417307,-0.558006954612647,-0.6335145007282121,0.7724433201364838,-0.49261840938838863,持有,0.0,2022-04-27,26.75
-0.6343728028668085,26.07,0.5228315192081094,-0.6034907261061506,-0.5941891958360698,0.3208492526618223,0.7520264745103328,买进,0.0,2022-04-28,27.0
-0.5458280728571758,28.0,0.6871483120307982,-0.558006954612647,-0.5155385860517853,0.47549711185973015,0.1221577496463796,持有,0.0,2022-04-29,28.51
-0.5265792185072561,28.28,0.6778556676638537,-0.5617972689037729,-0.5548638909439275,0.4507135308385928,-0.9235667464529699,持有,0.0,2022-05-05,28.84
-0.6266732611268406,27.8,1.0533116526157047,-0.6262326118529024,-0.9087916349732094,0.6786189944367063,-3.0986820345101243,持有,0.0,2022-05-06,27.85
-0.9654530976854345,27.65,0.9118181114694051,-0.9863124695098023,-1.2076639521534913,0.44634657984955023,-0.46993450245845997,持有,0.0,2022-05-09,27.67
-1.0078005772552594,27.5,0.2591716175824569,-1.0469574981678067,-1.0503627325849219,-0.0097177204509158,-0.4757243842104874,持有,0.0,2022-05-10,28.92
-1.0501480568250834,29.3,0.3039015835359638,-1.0128446695476794,-1.132945872858421,0.019693525383730565,0.6635664387238959,持有,0.0,2022-05-11,28.79
-0.980852181165371,28.71,0.18093431300048782,-0.9711512123453017,-0.9441844093761376,-0.03986714860358887,0.5705429883929248,买进,0.0,2022-05-12,28.56
-0.9192558472456266,28.56,0.5502875429886956,-0.8536514693204181,-0.8773313910594954,0.25988886294092617,0.40711342075950996,持有,0.0,2022-05-13,29.29
-0.8730585968058179,30.19,0.9278795724745876,-0.7058292119665326,-0.8144109032320676,0.5955189979466318,1.9308627662729023,买进,0.0,2022-05-16,31.32
-0.6690207406966647,31.42,0.8662106524191308,-0.6148616689795261,-0.7200301714909256,0.5692309704191385,-1.1354719874883128,买进,0.0,2022-05-17,32.5
-0.7883636376661697,32.7,1.0401370109073678,-0.6641357547641549,-0.7986807812752102,0.7046666024691722,1.6256795355871547,买进,0.0,2022-05-18,34.6
-0.6112741776469042,33.5,0.40397499142638305,-0.6451841833085283,-0.7200301714909256,0.20184757119510627,-1.0484114298250646,持有,0.0,2022-05-19,35.02
-0.7229175328764413,35.6,0.26334448995895726,-0.6717163833464053,-0.69643498855564,0.09245525835010282,0.30936245522897937,买进,0.0,2022-05-20,34.5
-0.6844198241766012,34.02,-0.0031131015531974176,-0.7247807834221592,-0.7200301714909256,-0.1323376334920357,0.12903431315419636,持有,0.0,2022-05-23,34.81
-0.6651709698266808,34.98,0.33414320250266205,-0.6565551261819045,-0.6531771531742836,0.15370395496378006,0.33842905542814383,买进,0.0,2022-05-24,33.57
-0.6228234902568567,33.98,0.6405452734521471,-0.5769585260682736,-0.5784590738792125,0.4216839302139819,-0.04727313455995109,买进,0.0,2022-05-25,34.22
-0.6228234902568567,34.5,0.7237869736088057,-0.6451841833085283,-0.5705940129007842,0.477717368500562,0.19518377415702132,买进,0.0,2022-05-26,34.78
-0.5958750941669685,35.5,0.24799360514806282,-0.6641357547641549,-0.6177843787713555,0.08388010711789423,-0.7346784361970763,持有,0.0,2022-05-27,35.2
-0.6728705115666487,34.88,0.08813754860825462,-0.7361517262955347,-0.6767723361095686,-0.05733240003114207,-0.3986994404530882,持有,0.0,2022-05-30,35.0
-0.7113682202664888,35.41,0.030122281965663265,-0.7172001548399082,-0.6767723361095686,-0.09897991315863319,0.3792306094103549,买进,0.0,2022-05-31,34.98
-0.6651709698266808,34.82,0.005076315433350346,-0.720990469131034,-0.6925024580664259,-0.12031474390969206,-0.818677514536147,持有,0.0,2022-06-01,35.4
-0.7498659289663296,35.36,0.576810317605571,-0.6603454404730297,-0.6767723361095686,0.34376723483839067,1.3547966444688821,买进,0.0,2022-06-02,35.4
-0.5997248650369524,34.8,0.2713608674146126,-0.6413938690174031,-0.6020542568144981,0.1098512457159367,-0.2881296676418279,持有,0.0,2022-06-06,35.8
-0.6266732611268406,36.0,1.0638335401003054,-0.5769585260682736,-0.6020542568144981,0.7620403084432436,0.19545257339063213,买进,0.0,2022-06-07,35.9
-0.5997248650369524,35.93,1.9226024347284634,-0.4101846972587621,-0.5627289519223558,1.5348497314284226,2.01721143471327,买进,0.0,2022-06-08,35.8
-0.368738612837911,35.83,1.3271455058014576,-0.3457493543096326,-0.37003495795085795,1.0932252638642077,-0.27321595042313584,持有,0.0,2022-06-09,36.1
-0.3956870089277993,35.99,0.6811514986128959,-0.37986218292975993,-0.41722532382142924,0.516035119969559,-0.7625462186958776,持有,0.0,2022-06-10,38.8
-0.4803819680674474,38.3,0.590518681880915,-0.5201038117013945,-0.7750855983399245,0.3370936270450819,-3.1749672570088805,持有,0.0,2022-06-13,36.68
-0.8422604298459456,35.96,1.1114856057422524,-0.8953449265227958,-1.1093506899231353,0.6054155542257931,-2.1915551570426732,持有,0.0,2022-06-14,35.79
-1.0655471403050194,35.79,0.2899900182569703,-1.0469574981678067,-1.054295263074136,0.01412387625642353,0.7465578609854637,持有,0.0,2022-06-15,34.73
-0.9885517229053389,34.96,-0.588833244625904,-1.1151831554080613,-1.2430567265564199,-0.6181807788214867,-3.182709074143659,持有,0.0,2022-06-16,34.73
-1.3003831633740452,34.9,0.5885528163054748,-1.2478441555974458,-1.5026037388445594,0.14033161518672282,0.9852531231948551,持有,0.0,2022-06-17,35.01
-1.2079886624944285,34.98,0.33775284325062255,-1.2440538413063202,-1.443615781506346,-0.03986974315812361,-3.1708025511201354,持有,0.0,2022-06-20,34.21
-1.4967214777432305,34.34,0.10946055558148321,-1.4980048988117132,-1.5537266352043446,-0.2227138674763461,-0.4636821153593644,卖出,0.03613786700707928,2022-06-21,32.89
-1.5313694155730866,32.96,-0.049996375845451635,-1.5207467845584648,-1.5851868791180586,-0.31821539495292867,-1.266464246758934,持有,0.0,2022-06-22,32.35
-1.6314634581926712,32.5,-0.009110617567802883,-1.6117143275454713,-1.738555568197414,-0.3206048089018741,0.5382546262729226,买进,0.0,2022-06-23,34.06
-1.5852662077528628,34.08,-0.007581867512685511,-1.5813918132164693,-1.6638374889023435,-0.3057901218181444,-1.148911186877341,卖出,0.04861538461538456,2022-06-24,34.18
-1.6738109377624957,34.07,-0.27091566389711447,-1.649617470456724,-1.703162793794486,-0.46689561618779557,0.44918624995575496,买进,0.0,2022-06-27,33.65
-1.635313229062655,33.5,-0.0646538980812853,-1.5434886703052164,-1.589119409607273,-0.3329458504641008,1.6143143679910428,持有,0.0,2022-06-28,35.0
-1.5044210194831984,34.81,-0.09934190028392816,-1.547278984596342,-1.60484953156413,-0.35310078184803007,-0.8825623660745052,卖出,0.021719988259465865,2022-06-29,33.31
-1.573716895142911,33.46,-0.03731937334486687,-1.5700208703430933,-1.6009170010749154,-0.31894833824775115,-0.3333427189302783,买进,0.0,2022-06-30,33.9
-1.596815520362815,34.0,-0.31157076971421177,-1.5889724417987197,-1.5851868791180586,-0.478227706316013,0.5782656899298346,持有,0.0,2022-07-01,33.91
-1.5467684990530228,33.7,-0.40155378486672777,-1.5548596131785921,-1.5183338608014165,-0.5268654514430862,0.14142636000710374,持有,0.0,2022-07-04,33.7
-1.5313694155730866,33.94,0.05197760631249272,-1.5927627560898447,-1.7424880986866282,-0.29469605878266386,-3.189034846765024,卖出,0.014345487148834336,2022-07-05,33.66
-1.7893040638620163,33.55,0.05355880019295307,-1.808810670683985,-1.9666423365718402,-0.3382323088974071,-1.558991960410268,持有,0.0,2022-07-06,33.05
-1.900947419091553,33.15,-0.2850471921296757,-1.9301007279999935,-2.064955598802196,-0.5185595497088638,-2.840835310477559,持有,0.0,2022-07-07,32.94
-2.097285733460738,32.94,-0.1506738663441516,-1.9604232423289958,-2.0924833122266957,-0.4593694396372039,1.8173137461307554,买进,0.0,2022-07-08,31.75
-1.9779428364912337,31.74,-0.1873296913559077,-1.9187297851266176,-1.9351820926581262,-0.4627882299731052,1.1447699974078809,持有,0.0,2022-07-11,30.41
-1.8970976482215691,30.65,-0.2257578667368623,-1.8808266422153652,-1.8643965438522696,-0.4729877048839794,0.22612670131845103,持有,0.0,2022-07-12,30.49
-1.877848793871649,30.66,-0.49037887046695816,-1.8997782136709915,-1.8958567877659835,-0.6105795703635435,0.061139140048333276,卖出,-0.06921675774134783,2022-07-13,30.53
-1.870149252131681,30.03,-0.07412143884183771,-1.6988915562413522,-1.8368688304277703,-0.3653302601055314,3.0858228775650582,买进,0.0,2022-07-14,31.3
-1.6468625416726073,31.4,0.3406143690661546,-1.5131661559762142,-1.5497941047151305,-0.08212536990096825,0.9347344392073751,持有,0.0,2022-07-15,31.2
-1.5698671242729267,31.29,-0.8615245250158834,-1.3729245272045794,-1.2587868485132765,-0.7991052139520267,3.0947026962106654,持有,0.0,2022-07-18,30.68
-1.315782246853981,30.66,-0.8550961666658048,-1.1000218982435603,-0.9756446532898512,-0.7942202525604803,3.067443003978403,持有,0.0,2022-07-19,30.97
-1.0385987442151312,31.13,-0.8344874997977741,-0.7967967549535391,-0.6610422141527119,-0.7773649361239596,3.1000920201056394,持有,0.0,2022-07-20,32.84
-0.7306170746164092,32.82,-0.8216547215710032,-0.46324909733451536,-0.31497953110185833,-0.7638541664027833,3.0982935257315485,买进,0.0,2022-07-21,32.0
-0.3918372380578146,32.32,-0.8124562251622821,-0.0993789253864902,0.0625433958627085,-0.7513425562102918,3.07067739249194,持有,0.0,2022-07-22,31.8
-0.02225923453934851,31.8,-0.6674976778179152,0.3023943894727882,0.4793916277194183,-0.5962458431779457,3.083374428986667,持有,0.0,2022-07-25,31.75
0.38581647767895844,31.86,9.568745102275054,0.7458611615344443,0.4204036703812045,10.61378732312664,3.0938445678136537,持有,0.0,2022-07-26,32.38
0.8362396694670894,32.66,6.908827754593807,1.231021390798478,0.8333193717487002,8.575311750262554,2.221646938667432,持有,0.0,2022-07-27,32.48
1.1942683603756037,32.54,3.2285780453849577,1.0794088191534672,1.0417434876770548,4.061777580064517,-0.6614385258771948,卖出,0.035481304693715146,2022-07-28,32.5
1.0903245468860352,32.6,2.368612929684192,1.1362635335203464,1.0220808352309831,3.047896360924225,-0.9057648447276867,持有,0.0,2022-07-29,31.52
0.9478830246966259,30.89,2.562089693849065,1.1931182478872255,1.0299458962094123,3.3352071199537914,1.5988816667289631,买进,0.0,2022-08-01,31.56
1.2135172147255242,31.33,2.3344373714055466,1.3712630195701132,1.2069097682240528,3.1562144777428744,0.3380225182054967,持有,0.0,2022-08-02,30.45
1.2789633195152526,30.5,3.827446884273463,1.6327947056577563,1.3012904999651946,5.296428979437325,2.2587576071167828,持有,0.0,2022-08-03,31.1
1.675489719123607,31.45,3.8418166429738743,1.7957782201761427,1.4979170244259068,5.391065441529139,-0.6311093707504168,卖出,0.018128844286176716,2022-08-04,32.22
1.5676961347640546,32.25,1.8693743609083275,1.4660208768482448,1.1675844633319106,2.6299895180642348,-1.279652612155318,持有,0.0,2022-08-05,32.93
1.344409424304981,32.86,1.9527571826313637,1.4205371053547413,1.1990447072456245,2.677378137821987,-1.2417249210680315,持有,0.0,2022-08-08,32.62
1.1365217973258432,32.59,1.153047613346692,1.1817473050138498,1.0299458962094123,1.6130674705360515,-0.09326863636066969,持有,0.0,2022-08-09,32.77
1.1288222555858753,32.73,0.41306297941079295,1.0907797620268436,1.1282591584397683,0.7306594737704838,0.04485334916461045,持有,0.0,2022-08-10,33.98
1.1442213390658111,34.03,0.8483370941455424,1.2727148480008563,1.1479218108858391,1.312596674815354,1.2157457841969612,买进,0.0,2022-08-11,34.17
1.3559587369149328,34.19,0.8123856223287036,1.3940049053168644,1.2855603780083373,1.2956453179688239,-0.8418884373698405,卖出,0.004701733764325495,2022-08-12,33.18
1.217366985595508,33.13,2.41023425652457,1.644165648531132,1.246235073116195,3.45110760932956,3.0781561840349236,买进,0.0,2022-08-15,32.45
1.7486353656533031,32.46,2.3356606926367047,1.8185201059228946,1.5647700427425488,3.4596908096616095,-1.0150257596758128,卖出,-0.020223362511319096,2022-08-16,32.43
1.5676961347640546,32.42,0.9745713389797521,1.3826339624434887,1.2934254389867663,1.503248758175651,-1.9383381950080152,持有,0.0,2022-08-17,31.64
1.225066527335476,31.7,0.6986589036331807,1.1817473050138498,1.1361242194181966,1.0915474533577934,0.06580329792193522,持有,0.0,2022-08-18,32.22
1.2443153816853962,32.24,0.13911686130897086,1.1514247906848478,1.1557868718642674,0.4096021672665917,-0.8810244496219881,持有,0.0,2022-08-19,32.0
1.101873859495987,31.97,0.28040539477438425,1.1779569907227248,1.1872471157779814,0.6047301214324434,0.2768402460047063,买进,0.0,2022-08-22,32.44
1.1557706516757635,32.11,0.4844566909911162,1.3750533338612385,1.2069097682240528,0.8940736019452209,1.0754888581140245,持有,0.0,2022-08-23,31.74
1.344409424304981,31.81,0.6197823364222941,1.458440248265994,1.3484808658357654,1.0902420431169584,0.8817449216129987,持有,0.0,2022-08-24,30.83
1.50609980084431,30.8,0.9417929444308178,1.6972300486068859,1.5254447378504066,1.5809310093574684,0.5112436730202148,持有,0.0,2022-08-25,31.1
1.6061938434638945,31.21,0.6010104078927587,1.6669075342778836,1.631623061059191,1.1334946346818227,0.3748178401295118,持有,0.0,2022-08-26,34.18
1.6831892608635748,33.93,0.6680385850434795,1.5531981055441255,1.533309798828835,1.189342866216021,-1.3175084306277582,持有,0.0,2022-08-29,32.55
1.4483532377945494,32.1,0.1556215604628895,1.5152949626328729,1.5215122073611924,0.5187289099092443,0.2783022425166213,持有,0.0,2022-08-30,31.91
1.50609980084431,32.1,2.1279299476710056,1.936019848947778,1.6080278781239052,3.2535524966810914,1.391981715742785,持有,0.0,2022-08-31,31.5
1.7640344491332396,32.34,1.428746760408376,1.856423248834147,1.761396567203261,2.321154217716485,0.34291851564707143,持有,0.0,2022-09-01,32.03
1.837180095662936,31.78,1.9832120898829497,2.1331161920862916,1.8479122379659745,3.20594951086841,1.2508619097768272,持有,0.0,2022-09-02,32.5
2.083565431341913,32.5,1.1568221635779798,2.015616449061409,1.9934158660669012,2.040835416556831,-0.105698304966838,卖出,0.016578041914294687,2022-09-05,32.34
2.072016118731962,32.51,0.7934942021741522,1.9473907918211535,1.859709829433617,1.4858159877471602,-1.4325899324007145,持有,0.0,2022-09-06,33.33
1.798682386963096,33.33,0.3242821574028616,1.7313428772270132,1.7417339147571895,0.7993448446524288,-0.10852040849824841,持有,0.0,2022-09-07,33.0
1.7871330743531433,33.1,1.032863278166952,2.03835833480816,1.9147652562826165,1.85400638211825,0.5050338720203078,买进,0.0,2022-09-08,32.71
1.8910768878427127,32.89,0.6968478602598296,1.939810163238903,1.8754399513904736,1.3670156656478274,0.7366604822492259,持有,0.0,2022-09-09,32.69
2.041217951772089,32.71,-0.6153361959786545,1.3295695623677348,1.5451073902964774,-0.4817305046804554,-3.1651625732394497,卖出,-0.011782477341389744,2022-09-13,32.67
1.429104383444629,31.99,2.272014765829515,1.1400538478114715,1.018148304741769,2.9286198937243877,-2.247113708148684,持有,0.0,2022-09-14,31.7
1.0402775255762424,32.0,0.7395729163353922,1.1135216477735945,1.0967989145260544,1.1209711062864456,0.2807247509403127,买进,0.0,2022-09-15,31.0
1.094174317756019,31.0,0.4913166946443287,1.1855376193049751,1.1597194023534823,0.8449059484903753,0.5091735588334843,持有,0.0,2022-09-16,30.95
1.1865688186356358,30.95,0.2804735968400695,1.3447308195322363,1.2934254389867663,0.6207301345301729,-0.0700531354517855,持有,0.0,2022-09-19,30.83
1.182719047765652,31.21,0.1948622387455692,1.1590054192670982,1.1361242194181966,0.4709323336859415,-0.457612013598444,卖出,-0.024687499999999973,2022-09-20,30.79
1.1134231721059389,30.69,-0.02101120052591766,1.1173119620647205,1.1085965059936969,0.22009869722765388,0.2992217829934764,买进,0.0,2022-09-21,31.05
1.1711697351556993,31.09,0.14285477614073672,1.2423923336718543,1.2501676036054092,0.44429488087872554,0.43250463440592046,持有,0.0,2022-09-22,32.78
1.2520149234253641,32.99,-0.2831154024943388,1.2651342194186053,1.242302542626981,-0.08941991745953481,-0.4747996692831852,持有,0.0,2022-09-23,32.05
1.178869276895668,32.04,-0.1416729501654547,1.0831991334445932,1.1282591584397683,0.06011191204205634,-0.7316700978966991,卖出,0.043988269794721334,2022-09-26,31.09
1.0633761507961468,31.39,-0.46984402643823814,0.9960219047487119,1.1203940974613393,-0.33128068133616106,-0.11724392029706215,持有,0.0,2022-09-27,32.39
1.051826838186195,32.5,-0.19714832972612464,0.9808606475842104,1.0220808352309831,-0.017952850270896888,-0.6082945018153652,持有,0.0,2022-09-28,31.43
0.9594323373065784,31.82,-0.41272005389908334,0.9656993904197096,1.0653386706123404,-0.26834005163565555,0.26216387907654654,买进,0.0,2022-09-29,31.48
1.0094793586163704,31.6,-0.10547290967213391,0.9656993904197096,1.0102832437633409,0.0901497960980325,-0.04727313455995109,卖出,-0.006913890634820832,2022-09-30,31.36
1.0094793586163704,31.36,-0.520735614922017,0.916425304635081,1.0220808352309831,-0.39849110924356085,-0.2594000908677155,持有,0.0,2022-10-10,29.0
0.9748314207865141,28.9,-0.22929659540328245,0.8936834188883298,0.852982024194771,-0.07178045661127105,-0.7117301560210275,持有,0.0,2022-10-11,27.5
0.8670378364269616,27.7,-0.0544899334314655,0.9922315904575867,0.9316326339790563,0.14959731607955454,1.1407657181532092,买进,0.0,2022-10-12,27.83
1.0556766090561789,27.7,-0.043933367781015954,1.0604572476978413,1.0889338535476254,0.182945990857641,-0.35093275809868407,持有,0.0,2022-10-13,28.31
1.0056295877463863,28.5,-0.48945043910921177,0.9429575046729579,1.0102832437633409,-0.36219076600242334,-0.3303223764105313,卖出,0.028880866425992805,2022-10-14,28.79
0.9594323373065784,28.81,-0.53823433785447,0.9694897047108348,1.0417434876770548,-0.4153288732855722,0.5239951983074341,买进,0.0,2022-10-17,29.9
1.051826838186195,30.22,-0.5427599639614351,0.9846509618753356,1.0614061401231263,-0.421594808633668,-0.6316703921176735,卖出,0.04894133981256509,2022-10-18,31.3
0.9555825664365944,31.3,-0.6137281026815589,0.9240059332173313,0.9316326339790563,-0.5065563558428756,0.1909366234331121,持有,0.0,2022-10-19,31.09
0.9940802751364345,31.0,-0.6075346625577296,0.916425304635081,1.0378109571878407,-0.4990151586139795,-0.14183682684865867,持有,0.0,2022-10-20,31.21
0.978681191656498,31.51,-0.5247941145923388,0.9126349903439558,1.0063507132741267,-0.4038256575833952,0.09500256471748442,持有,0.0,2022-10-21,31.75
1.0017798168764025,31.99,-0.32735821800516224,1.0566669334067162,1.0535410791446973,-0.15967477501506036,0.1887792520399674,买进,0.0,2022-10-24,31.1
1.0402775255762424,31.11,-0.26021215516474705,1.030134733368839,1.1203940974613393,-0.07821590486112195,0.37443843251181425,持有,0.0,2022-10-25,30.87
1.1095734012359548,31.1,-0.10411564339806624,1.052876619115591,0.8136567193026287,0.08305611972878797,-2.197129404979393,卖出,-0.027821194123163397,2022-10-26,31.43
0.7515447103274406,31.8,-0.3570670177434716,0.8823124760149536,0.7743314144104865,-0.222692546965782,0.9456456344714564,买进,0.0,2022-10-27,30.6
0.9055355451268018,30.3,-0.5775191291730123,0.8519899616859514,0.8962398595761281,-0.4721630927214349,-0.6728119590497368,卖出,-0.04716981132075471,2022-10-28,29.45
0.8054415025072171,29.84,-0.46378769304248246,0.8519899616859514,0.9041049205545564,-0.3394362851049107,0.22277894822606198,买进,0.0,2022-10-31,29.3
0.8477889820770412,29.25,-0.1224345476105002,1.0718281905712168,0.9355651644682704,0.07953830286978442,1.2427485657497275,持有,0.0,2022-11-01,29.51
1.051826838186195,29.6,-0.3746528626671163,1.0149734762043379,1.0732037315907688,-0.22007479015750558,-0.23428025697842247,卖出,-0.008042895442359197,2022-11-02,29.83
1.0210286712263228,29.8,-0.1347648186380758,1.0604572476978413,1.1203940974613393,0.07638863359210527,0.6582217802781511,买进,0.0,2022-11-03,31.12
1.1365217973258432,30.9,-0.24443870862238096,1.026344419077714,1.0928663840368402,-0.06323623382571261,-0.39223939806534874,卖出,0.036912751677852275,2022-11-04,31.0
1.0787752342760826,31.1,-0.5195314645437593,1.0339250476599644,1.112529036482911,-0.38972936943963793,-0.34957814267768933,持有,0.0,2022-11-07,30.66
1.0287282129662907,30.66,-0.48906451277726204,0.9656993904197096,1.0338784266986265,-0.3598413054658636,-0.5873404379858185,持有,0.0,2022-11-08,30.55
0.940183482956658,30.76,-0.6725756954900002,0.9202156189262061,1.0260133657201973,-0.5758623267174349,0.2872396058089199,买进,0.0,2022-11-09,30.66
0.9940802751364345,30.66,-0.04630759259742813,0.9012640474705802,0.821521780281057,0.12798544784398455,-1.2529602112409446,卖出,-0.003250975292587822,2022-11-10,29.82
0.7977419607672492,30.5,0.019368738310935083,0.6852161328764399,0.6209627253311307,0.16005870747813827,-1.4488341799969728,持有,0.0,2022-11-11,29.83
0.5783050211781597,29.93,0.09196770435004957,0.9505381332552083,0.7074783960938443,0.2896208620840516,1.342813142084016,买进,0.0,2022-11-14,29.69
0.7861926481572967,29.85,-0.32272609831218957,0.7610224186989449,0.7350061095183441,-0.19682423175209007,-0.3676830919424239,卖出,-0.002672903441363124,2022-11-15,30.89
0.7361456268475048,30.83,-0.4926276315863776,0.6511033042563126,0.7625338229428432,-0.38899619480171554,-0.04727313455995109,持有,0.0,2022-11-16,29.43
0.7361456268475048,29.28,-0.506963665645037,0.6776355042941896,0.7664663534320582,-0.4038711880089811,-0.42080348357853453,持有,0.0,2022-11-17,28.57
0.6783990637977443,28.57,-0.5538786069744122,0.6207807899273105,0.6878157436477729,-0.4590313506150384,-0.3245062960985334,持有,0.0,2022-11-18,28.2
0.6360515842279202,28.2,-0.3656986691691795,0.734490218661068,0.786129005878129,-0.2385787445171679,0.8427211279255162,买进,0.0,2022-11-21,28.58
0.770793564677361,28.79,-0.5299246262752455,0.7382805329521939,0.8254543107702712,-0.4245193201977202,-0.07199798928286702,卖出,0.020921985815602832,2022-11-22,27.92
0.7669437938073771,28.16,-0.6315912223755575,0.6776355042941896,0.7428711704967724,-0.5421510200927108,-0.5669058605997281,持有,0.0,2022-11-23,27.76
0.6860986055377122,27.97,-0.6701145996097903,0.632151732800686,0.6956808046262012,-0.5865575951158738,-0.6260097782954744,持有,0.0,2022-11-24,27.84
0.5975538755280795,27.88,-0.6149790761115344,0.632151732800686,0.6327603167987732,-0.5285031419041248,-0.021636297490693547,买进,0.0,2022-11-25,28.6
0.6014036463980641,28.54,-0.3831839423933147,0.5449745041048047,0.22770967640970663,-0.28276883427386484,-0.2521998583895291,卖出,0.02367288378766141,2022-11-28,29.5
0.5706054794381918,29.47,-0.43875472454917797,0.5449745041048047,0.4872566886978466,-0.3487408684399808,-0.4082600901599941,持有,0.0,2022-11-29,29.25
0.5167086872584152,29.47,-0.3579148010367911,0.43126507537104714,0.2316422068989208,-0.28068583432759536,-1.7167679121807333,持有,0.0,2022-11-30,28.72
0.2703233515794374,28.9,0.12312034031335166,0.20005590361240616,-0.047567457835290004,0.14060773964366935,-1.5628958370682409,持有,0.0,2022-12-01,29.0
0.05858595373031636,29.14,-0.38030324572488217,0.07497553200527235,0.05467833488428019,-0.33272721728547094,0.18440791154737735,买进,0.0,2022-12-02,29.74
0.0893841206901886,29.54,-0.5059350640716116,0.13941087495440185,0.1647891885822787,-0.4490171719008922,0.09646280856729451,持有,0.0,2022-12-05,29.36
0.10863297504010831,29.5,-0.7125943992504714,0.06360458913189612,0.16872171907149286,-0.6527854679662055,0.009958230901144328,卖出,0.012354152367879184,2022-12-06,29.35
0.1163325167800762,29.48,-0.5669865521814277,0.03707238909401916,0.06647592635192266,-0.5161892054104161,-0.5042878008538593,持有,0.0,2022-12-07,29.34
0.05473618286033173,29.34,-0.6868737391412102,0.04086270338514501,0.06647592635192266,-0.629924328629868,0.15563565929679227,持有,0.0,2022-12-08,28.86
0.08168457895022002,29.07,-0.7001945711492831,0.07876584629639753,0.13332894466856474,-0.6406797990006532,0.2983284259316464,买进,0.0,2022-12-09,29.61
0.1278818293900287,29.76,-0.6593583459392071,0.12424961778990043,0.20411449347442098,-0.5987577129436054,0.5224343558679032,持有,0.0,2022-12-12,30.07
0.20487724678970895,29.99,0.008436986020998391,0.5487648183959306,0.2945626947263487,0.14163019356410467,3.086016147320913,持有,0.0,2022-12-13,29.3
0.6360515842279202,29.5,1.1070120219767998,1.0149734762043379,0.6760181521801304,1.497611497679269,3.0804209878889766,持有,0.0,2022-12-14,29.43
1.1095734012359548,29.63,3.118221432147097,1.386424276734614,1.1282591584397683,4.133385005175283,0.9467464313329131,持有,0.0,2022-12-15,29.54
1.2751135486452685,29.41,0.6707280248522163,1.231021390798478,1.1675844633319106,1.0766542118995048,-0.5401762197596407,卖出,0.011695906432748532,2022-12-16,28.93
1.1904185895056199,28.95,0.6182673371883671,1.2613439051274802,1.210842298713267,1.0315966329365849,0.20312450260844822,买进,0.0,2022-12-19,28.27
1.2327660690754438,28.5,0.37587468646899963,1.1514247906848478,1.1243266279505535,0.6961387553078376,0.02047475256890919,卖出,-0.015544041450777177,2022-12-20,28.15
1.2443153816853962,28.28,0.8951442872519402,1.3068276766209836,1.2580326645838382,1.392707749472702,0.6287414452200748,买进,0.0,2022-12-21,28.0
1.3598085077849167,28.09,0.5661931278967345,1.303037362329858,1.336683274368123,0.9882364400014167,-0.48841475972905124,卖出,-0.006718528995756763,2022-12-22,27.69
1.2828130903852364,27.99,0.7430543331850261,1.3712630195701132,1.3563459268141944,1.2274929756719808,0.042217398271203826,买进,0.0,2022-12-23,27.01
1.2982121738651722,27.15,0.2583782353481535,1.2461826479629794,1.1400567499074108,0.5760346331887335,-0.8057724224576944,卖出,-0.030010718113612,2022-12-26,27.71
1.1673199642857155,27.97,0.8706377142457384,1.128682904938096,1.0024181827849126,1.2377780584931035,-1.2590259743976204,持有,0.0,2022-12-27,27.23
0.9632821081765622,27.36,0.229454286312752,0.9467478189640831,0.9355651644682704,0.47202264016767986,0.3570675504714695,持有,0.0,2022-12-28,26.58
1.0287282129662907,26.65,-0.16358337816800336,0.9353768760907075,0.9709579388711985,0.012189279009202341,-0.8691146832514862,持有,0.0,2022-12-29,26.72
0.8939862325168499,26.92,-0.35694702426366776,0.8861027903060787,0.9591603474035554,-0.21409589276902138,0.07330104132473912,买进,0.0,2022-12-30,27.35
0.9132350868667697,27.38,0.005825233333439523,0.9922315904575867,1.0220808352309831,0.22657868069546908,0.26501583311928356,持有,0.0,2023-01-03,27.64
0.9632821081765622,27.8,-0.3435039404292452,0.9088446760528306,1.0102832437633409,-0.19359607147297633,-0.14241211927322875,卖出,0.032689450222882575,2023-01-04,29.17
0.9478830246966259,29.23,-0.34413888710698615,0.9012640474705802,1.0024181827849126,-0.195634458299579,0.000441497361469848,持有,0.0,2023-01-05,29.2
0.9555825664365944,29.35,-0.4262025835198404,0.9050543617617054,1.0299458962094123,-0.2873763509350425,-0.16637801355648482,持有,0.0,2023-01-06,31.5
0.936333712086674,31.5,0.24855909512314858,1.0907797620268436,1.045676018166269,0.5325039203341477,1.2439767325061193,买进,0.0,2023-01-09,31.53
1.1442213390658111,31.58,-0.14447244672919352,1.1514247906848478,1.175449524310339,0.07687508083626013,0.2512586098735023,持有,0.0,2023-01-10,31.84
1.1942683603756037,32.0,-0.3780584994437665,1.1135216477735945,1.2069097682240528,-0.21330902589777398,-0.5022104614616121,卖出,0.015873015873015872,2023-01-11,31.85
1.1172729429759234,31.98,-0.2702377584495232,1.052876619115591,1.0574736096339115,-0.09716118145799699,-0.6935863111545668,持有,0.0,2023-01-12,31.8
1.0094793586163704,32.0,-0.05880026383439114,1.098360390609094,1.1282591584397683,0.1708099634915936,0.9426526615429508,买进,0.0,2023-01-13,32.12
1.1711697351556993,31.9,-0.3771619358650563,1.0794088191534672,1.1951121767564103,-0.2130524147923276,-0.275738738829412,卖出,-0.0031250000000000444,2023-01-16,31.65
1.1326720264558592,31.66,-0.46393704502738264,1.0415056762422148,1.1400567499074108,-0.32095233994019484,-0.20837584874054424,持有,0.0,2023-01-17,32.05
1.105723630365971,32.02,-0.19412816761211493,1.124892590646971,1.2069097682240528,0.013083348873568223,0.04526219450658748,买进,0.0,2023-01-18,32.35
1.1211227138459074,32.11,-0.3969771201278259,1.0680378762800917,1.1518543413750533,-0.23800721573405179,0.11418600155466989,卖出,0.0028107432854464804,2023-01-19,33.74
1.1480711099357956,33.4,-0.2859627760048501,1.1135216477735945,1.2226398901809095,-0.09843872205273325,0.06746252657170206,持有,0.0,2023-01-20,34.0
1.1673199642857155,34.21,-0.3737866613030783,1.0907797620268436,1.210842298713267,-0.20721333086081037,-0.20731596246304032,持有,0.0,2023-01-30,33.28
1.140371568195827,33.31,-0.3924767875021744,1.0718281905712168,1.1833145852887672,-0.2319801738900212,-0.23111996027333445,持有,0.0,2023-01-31,33.05
1.1095734012359548,33.3,0.11817561527295183,1.0149734762043379,0.9866880608280552,0.3513906606123688,-0.8101253595474954,持有,0.0,2023-02-01,33.35
0.982530962526482,33.37,-0.5193698673020326,0.9126349903439558,1.014215774252555,-0.3967317602549733,-0.04727313455995109,持有,0.0,2023-02-02,33.84
0.982530962526482,33.82,-0.5231918929962625,0.9202156189262061,1.0220808352309831,-0.40164635883233835,-0.1420517443311288,持有,0.0,2023-02-03,34.3
0.9671318790465462,34.1,-0.1289424499444722,0.8823124760149536,0.8451169632163427,0.036113541411395805,-1.378206803687157,持有,0.0,2023-02-06,33.19
0.7515447103274406,33.4,0.0702269032658351,0.7079580186231917,0.463661505762561,0.21572938565658195,-0.518909549849868,持有,0.0,2023-02-07,33.1
0.6783990637977443,33.19,-0.3221296940821648,0.5373938755225544,0.6091651338634884,-0.21796453499921892,-1.1057997513436344,持有,0.0,2023-02-08,33.03
0.5167086872584152,33.0,-0.2640542550504957,0.6624742471296882,0.6760181521801304,-0.14247123649685395,0.7092166865494629,买进,0.0,2023-02-09,34.06
0.6283520424879516,33.96,-0.42845380372772085,0.5866679613071831,0.5816374204389885,-0.33025769110617775,-0.6585488588170717,卖出,0.029090909090909115,2023-02-10,33.76
0.535957541608335,33.6,-0.5121974088578294,0.529813246940304,0.45972897527334683,-0.4251096396469756,0.36836728038342886,持有,0.0,2023-02-13,33.58
0.5975538755280795,33.4,-0.4397054884449891,0.6245711042184356,0.6760181521801304,-0.33365261268125296,0.5423741180328814,买进,0.0,2023-02-14,33.46
0.6860986055377122,33.65,-0.47794521735306056,0.6814258185853147,0.7428711704967724,-0.3703443960236853,0.07853917929559902,持有,0.0,2023-02-15,33.46
0.7053474598876326,33.57,-0.5217741030347655,0.6511033042563126,0.7271410485399151,-0.4238690155015074,-0.17258139267088762,卖出,0.005089820359281488,2023-02-16,32.3
0.6860986055377122,32.4,-0.45947686078476885,0.6245711042184356,0.6799506826693446,-0.35570614368430464,-0.5001974644399243,持有,0.0,2023-02-17,32.42
0.6168027298779998,32.2,0.18078009302414433,0.5260229326491788,0.4125386094027762,0.28702399670304796,-1.6813337373087818,持有,0.0,2023-02-20,32.21
0.370417394199022,32.39,-0.06612608910179835,0.2796525037260364,0.20804702396363584,-0.012696070514533465,-1.394255960765348,持有,0.0,2023-02-21,32.02
0.17792885069982067,31.87,-0.5759907806017253,0.12424961778990043,0.22770967640970663,-0.5153106656604896,0.06533511467313635,持有,0.0,2023-02-22,31.76
0.19332793417975713,31.85,-0.30771913458749167,0.1318302463721508,0.05861086537349435,-0.262153435373398,-0.8046519803547583,持有,0.0,2023-02-23,31.39
0.0893841206901886,31.45,0.8064241896733533,0.4236844467887968,0.17658678004992187,0.9545344216840533,3.0861704256140694,买进,0.0,2023-02-24,32.68
0.5090091455184473,32.59,0.7055186563589992,0.6169904756361853,0.6130976643527024,0.9002330932624388,0.18789183705275012,持有,0.0,2023-02-27,31.25
0.5436570833483035,31.35,-0.02792123910149086,0.49949073261130184,0.3299554691292768,0.06529986354948678,-0.980913171111874,卖出,-0.0031796502384737,2023-02-28,31.75
0.4050653320288781,31.68,-0.2923573595276982,0.3440878466751659,0.2552373898342064,-0.2199095703615407,-1.3838945544099217,持有,0.0,2023-03-01,31.68
0.21257678852967685,31.88,-0.1711584747085958,0.49191010402905144,0.3220904081508485,-0.07856028484687495,1.3490188843904647,买进,0.0,2023-03-02,31.46
0.4050653320288781,31.6,-0.41621783121480505,0.35545878954854143,0.2749000422802779,-0.349073294525329,-1.0096405568519284,卖出,-0.008782936010037566,2023-03-03,32.06
0.26647358070945343,32.06,-0.4420999380093565,0.18868496073902993,0.22377714592049247,-0.3826384526981014,-0.6540568267458126,持有,0.0,2023-03-06,32.35
0.18177862156980462,32.27,-0.6037054603400317,0.14699150353665222,0.23557473738813495,-0.5424436456722762,0.00898035685100471,持有,0.0,2023-03-07,31.47
0.18947816330977318,31.48,-0.3784804087640138,0.2682815608526608,0.18838437151756435,-0.31786932247692234,0.20541310513520453,买进,0.0,2023-03-08,32.3
0.22412610113962936,32.7,-0.31768863050697266,0.3099750180550385,0.30242775570477703,-0.24163306393797457,1.0110739416026409,持有,0.0,2023-03-09,32.88
0.370417394199022,32.88,-0.36487984289712594,0.41610381820654574,0.40467354842434794,-0.27694221434738003,0.7070372481150742,持有,0.0,2023-03-10,32.18
0.47821097855857514,32.25,-0.5847584346749732,0.43126507537104714,0.48332415820863245,-0.5068257691661815,-0.2314098785224625,卖出,0.024459974587039378,2023-03-13,32.2
0.45126258246868683,32.22,-0.5343995650486256,0.42747476107992194,0.48332415820863245,-0.45305660327486985,-0.07373416774479766,持有,0.0,2023-03-14,32.44
0.4474128115987029,32.44,-0.5722195927975169,0.4047328753331702,0.38107836548906227,-0.4994446786986693,-0.9212266150071546,持有,0.0,2023-03-15,32.2
0.32037037288923,32.38,-0.6071825612384891,0.23795904652365868,0.21591208494206415,-0.5451551639537949,-0.9735936934733971,持有,0.0,2023-03-16,31.73
0.18947816330977318,32.11,-0.6737927937217876,0.18868496073902993,0.22770967640970663,-0.6102526133520798,0.23348935399022125,买进,0.0,2023-03-17,31.95
0.2279758720096133,32.18,-0.6766927114285994,0.17352370357452918,0.22377714592049247,-0.6137758559666298,-0.3255377362013141,卖出,0.0021800062285892334,2023-03-20,31.61
0.18947816330977318,31.88,-0.47540894362561253,0.11287867491652487,0.06647592635192266,-0.42604800781543184,-0.8334081025004396,持有,0.0,2023-03-21,32.03
0.08168457895022002,32.31,-0.211294913602325,0.38578130387754356,0.2788325727694921,-0.13549136145733787,1.594334277775124,买进,0.0,2023-03-22,33.35
0.30112151853930963,33.33,-0.6327939173749302,0.3137653323461637,0.34568559108613417,-0.5645692557605313,-0.04727313455995109,持有,0.0,2023-03-23,33.85


==> pic/After_setting/____/________________/Output/Fengdong Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.1334543038185838,7.21,-0.756319688330984,-1.1355183134074092,-1.1805374676673577,-0.8372869560662648,-0.10708663648991933,持有,0.0,2022-10-24,7.04
-1.1169063529619838,7.0,-0.709831539564215,-1.0667117673874504,-1.1226294006277644,-0.8087261569714832,0.4312943087747859,买进,0.0,2022-10-25,6.92
-1.0589885249638833,6.92,-0.9249818933763666,-1.071808548574114,-1.0647213335881711,-0.9083310644316167,-0.21963503803765694,卖出,-0.011428571428571439,2022-10-26,7.29
-1.0507145495355832,7.2,-0.8810730387539846,-1.061614986200787,-1.0444535101243135,-0.8859177859918896,-0.4644905159158751,持有,0.0,2022-10-27,7.61
-1.0617465167733167,7.62,-0.8714296934572443,-1.0361310802674686,-1.0560351235322323,-0.8806875241820163,-0.6406866612221179,买进,0.0,2022-10-28,7.46
-1.0865684430582168,7.61,-1.0053651039399922,-1.112582798067423,-1.1371064173876626,-0.9514396722007823,-1.0703103195964183,卖出,-0.0013123359580052214,2022-10-31,7.96
-1.1444862710563173,7.96,-1.034162609033277,-1.1253247510340818,-1.1457926274436017,-0.9649131912530676,0.11290218762569879,买进,0.0,2022-11-01,8.09
-1.1113903693431173,8.09,-1.0157823439304878,-1.1253247510340818,-1.1226294006277644,-0.9562464099322934,-0.7198280383984127,卖出,0.016331658291457274,2022-11-02,7.98
-1.1417282792468841,7.92,-1.0541774206316112,-1.1329699228140773,-1.1602696442035,-0.9743835053479556,-0.03337905993203937,持有,0.0,2022-11-03,7.86
-1.1196643447714172,7.95,-0.9352930377623538,-1.1074860168807592,-1.0936753671079678,-0.9163661973347178,0.10781264203934535,买进,0.0,2022-11-04,7.94
-1.0865684430582168,7.93,-0.6800529162553256,-1.071808548574114,-1.1110477872198459,-0.79107871405358,-0.4313003880574699,卖出,-0.0025157232704403096,2022-11-07,8.11
-1.0948424184865169,8.05,-0.6576266473719103,-1.0284859084874733,-1.0647213335881711,-0.7744846094854722,0.8155714813374979,买进,0.0,2022-11-08,8.23
-1.0065866805846493,8.38,-0.6755069502447584,-0.9775180966208376,-0.9865454430847206,-0.775150017064095,0.35994810590333404,持有,0.0,2022-11-09,9.05
-0.9514268443959822,9.03,-0.7541035676020297,-0.9647761436541783,-0.9431143928050255,-0.8126776603112636,-0.2245468752780965,持有,0.0,2022-11-10,8.41
-0.9431528689676819,8.33,-0.8576145554440977,-0.9647761436541783,-0.9575914095649241,-0.8670520349482803,-0.890858843197652,卖出,0.03478260869565209,2022-11-11,8.0
-0.990038729728049,7.78,-0.94167243517257,-0.9775180966208376,-0.9575914095649241,-0.9087178076237462,0.21899534617004338,买进,0.0,2022-11-14,8.19
-0.9459108607771156,8.1,-0.7983936922145264,-0.9392922377208605,-0.9431143928050255,-0.8338770029817076,-0.2247864257142324,卖出,0.041131105398457504,2022-11-15,8.1
-0.9376368853488153,8.1,-0.9129506873085915,-0.9443890189075239,-0.9199511659891882,-0.891601891433772,-0.1919252391000241,持有,0.0,2022-11-16,8.13
-0.926604918111082,8.1,-0.8358229085963457,-0.9265502847542012,-0.9199511659891882,-0.8501780759194939,0.0719325517089898,持有,0.0,2022-11-17,8.45
-0.8935090163978814,8.45,-0.6064637275630136,-0.8806792540742289,-0.9112649559332495,-0.7279680893323417,-0.9115531792841706,持有,0.0,2022-11-18,8.2
-0.9431528689676819,8.04,-0.8728068073070677,-0.9902600495874962,-0.9778592330287812,-0.8758673194104686,-0.5911799612229421,持有,0.0,2022-11-21,8.39
-0.9652168034431488,8.3,-0.9542949734306906,-0.9647761436541783,-0.9489051995089848,-0.914847046808293,0.011387215117103196,持有,0.0,2022-11-22,7.9
-0.9376368853488153,7.9,-0.9545749380860656,-0.9571309718741831,-0.9286373760451271,-0.9145755255790216,-0.59054572020289,持有,0.0,2022-11-23,7.96
-0.9597008198242821,7.83,-0.9237653422724966,-0.9698729248408419,-0.9489051995089848,-0.9003247462946486,-0.5931009796971392,持有,0.0,2022-11-24,7.75
-0.9817647542997491,7.73,-0.9902502060629179,-1.0106471743341507,-1.0299764933644153,-0.9369709583301918,-1.171383492424788,持有,0.0,2022-11-25,8.3
-1.0507145495355832,8.09,-1.102478420379763,-1.0386794708608005,-1.0270810900124356,-0.9932511378370155,0.05935367076498894,买进,0.0,2022-11-28,7.83
-1.0203766396318164,7.77,-1.1194467978225555,-1.0030020025541555,-1.0039178631965986,-1.001258293256806,-0.11810663148837722,持有,0.0,2022-11-29,8.61
-1.003828688775216,8.82,-0.9516239544911015,-0.9953568307741598,-0.9981270564926389,-0.9168666030260396,0.0855458800990316,持有,0.0,2022-11-30,8.55
-0.9707327870620158,8.65,-1.0494015216721426,-0.9775180966208376,-0.9604868129169036,-0.9636949476755969,-0.1562997371657045,持有,0.0,2022-12-01,8.54
-0.9569428280148489,8.5,-0.6053073209573516,-0.9061631600075468,-0.9228465693411678,-0.7286621621855548,0.4456442138684337,持有,0.0,2022-12-02,8.51
-0.8935090163978814,8.54,-0.43340316778290144,-0.8322598328009247,-0.9025787458773101,-0.6270829922755291,0.5879304061728781,持有,0.0,2022-12-05,8.57
-0.8162852457337475,8.48,-0.9023558525018535,-0.8373566139875882,-0.8244028553738595,-0.8783992756834511,-0.6720134052548317,卖出,0.048207663782447535,2022-12-06,8.47
-0.8466231556375143,8.46,-0.8949307569428537,-0.83990500458092,-0.8244028553738595,-0.873882148417311,-0.22891064456317603,持有,0.0,2022-12-07,8.6
-0.8383491802092145,8.56,-0.9737040820293732,-0.8450017857675834,-0.8244028553738595,-0.9161005198361788,0.02558684990359695,持有,0.0,2022-12-08,8.34
-0.8080112703054476,8.26,-0.7745911965682819,-0.7838404115276202,-0.778076401742185,-0.8023550301642673,0.20999086416904886,买进,0.0,2022-12-09,8.01
-0.7611254095450805,8.08,-0.5943001681157013,-0.7838404115276202,-0.7549131749263476,-0.7027969112789344,-0.0778656914098197,卖出,-0.021791767554479386,2022-12-12,8.36
-0.7390614750696135,8.28,-0.7206279205360392,-0.7863888021209523,-0.7259591414065512,-0.7712603551645338,-0.6001615651417742,持有,0.0,2022-12-13,8.13
-0.7638834013545137,8.0,-0.42881249258782556,-0.6971951313543389,-0.6796326877748765,-0.5966178550204195,0.3859199544366964,买进,0.0,2022-12-14,8.11
-0.7004495897375463,7.98,-0.677747554574753,-0.725227427880989,-0.6912143011827955,-0.742036368624967,-0.05359905343293558,卖出,-0.0024999999999999467,2022-12-15,8.92
-0.6756276634526461,8.72,-0.6784783368405894,-0.7277758184743208,-0.7114821246466526,-0.744898865670475,-1.1902528254628177,持有,0.0,2022-12-16,8.44
-0.7556094259262134,8.46,-0.77807390010758,-0.7634532867809657,-0.7462269648704088,-0.8027572860873096,0.0447831702083022,持有,0.0,2022-12-19,8.14
-0.7225135242130133,8.36,-0.6314338071110472,-0.7099370843209981,-0.7056913179426935,-0.7121328906242779,0.19193152048051854,持有,0.0,2022-12-20,8.34
-0.6756276634526461,8.21,-0.7503055933449866,-0.725227427880989,-0.6709464777189378,-0.7809628641238202,-0.47401495567370566,持有,0.0,2022-12-21,8.22
-0.6894176224998126,8.12,-0.8025296466163664,-0.7226790372876573,-0.6970051078867546,-0.8117981190068745,-0.6248356540612052,持有,0.0,2022-12-22,7.4
-0.7169975405941467,7.06,-0.7906043587357008,-0.7405177714409795,-0.6912143011827955,-0.8053819085661432,-0.14281981751488376,持有,0.0,2022-12-23,7.31
-0.7004495897375463,7.3,0.08480910289015417,-0.5876143358410715,-0.607247603975385,-0.27511258318780385,0.9106664732089933,买进,0.0,2022-12-26,7.41
-0.5873719255507784,7.39,-0.12975932185379077,-0.6003562888077306,-0.5435487302318324,-0.39388416458771175,0.19460334185219058,卖出,0.012328767123287652,2022-12-27,7.35
-0.537728072980978,7.3,1.702681556457322,-0.34806562006788216,-0.4798498564882802,0.8426838235888102,2.0831117875666028,买进,0.0,2022-12-28,7.16
-0.3032987691791424,7.14,3.477433570777877,-0.11106529488802458,-0.21926355481011078,2.2730965783970194,2.4655446349191026,持有,0.0,2022-12-29,7.17
-0.008193645569772657,7.18,1.734320046358288,0.14887054563181917,-0.0021083034116363484,1.1374914787491746,0.8605637853468897,持有,0.0,2022-12-30,7.24
0.1297059449018954,7.2,1.8838209949111726,0.3298062777583774,0.24979178821059378,1.448067491780962,2.4723669903414014,持有,0.0,2023-01-03,7.6
0.468938937462199,7.61,3.0789867377767357,0.45212902623830403,0.31638606530612606,2.457544162131586,-0.7381829354261729,卖出,0.0424657534246576,2023-01-04,7.72
0.41377910127353196,7.69,1.5583516154111308,0.24316099758509613,0.31638606530612606,1.1548612899438635,-1.2059597962915287,持有,0.0,2023-01-05,7.8
0.2979434452773308,7.72,0.6004200796613662,0.17690284215846933,0.183197511115062,0.3547617823271255,-0.714753551271178,持有,0.0,2023-01-06,7.61
0.24829959270752988,7.6,-0.001177126546348288,0.16416088919181013,0.2758504183784112,-0.09317872741308227,-0.39071235566050544,持有,0.0,2023-01-09,7.59
0.24002561727922997,7.62,0.1584912582994602,0.11828985851183775,0.20056993122693959,0.011130467036613894,-0.8533562768047813,持有,0.0,2023-01-10,7.72
0.17383381385282923,7.66,0.37015518280693804,0.1718060609718058,0.2063607379308993,0.1923069929045905,-0.12276260802639434,买进,0.0,2023-01-11,7.56
0.19865574013772946,7.56,0.13704007544008884,0.16670927978514186,0.2324193680987162,0.009880907042079239,0.2100913696373769,卖出,-0.013054830287206335,2023-01-12,7.48
0.2648475435641302,7.55,1.786910111723482,0.24061260699176437,0.24689638485861418,1.29774233431372,0.5280491617216186,持有,0.0,2023-01-13,7.66
0.3724092241320314,7.68,1.6306880598502087,0.4444838544583083,0.33086308206602455,1.2602186420694526,0.5027555739753173,买进,0.0,2023-01-16,7.69
0.4799709046999322,7.7,2.0612965866615056,0.6483551019248527,0.4872148630729259,1.7720198000113554,1.612367268422714,持有,0.0,2023-01-17,7.43
0.7392221347866685,7.47,1.9599621554684497,0.7477423350647932,0.6638344675436855,1.8231550995102088,0.2918517352034606,持有,0.0,2023-01-18,7.44
0.8274778726885362,7.45,0.28867571013585847,0.6738390078581706,0.7217425345832784,0.2967176437279596,-1.07894558894154,卖出,-0.02994791666666661,2023-01-19,7.54
0.7171582003112016,7.54,0.5664258415385561,0.7069680855714843,0.6638344675436855,0.5416146735984345,-0.11164750332236133,持有,0.0,2023-01-20,7.67
0.7474961102149684,7.81,0.26792089056694784,0.6101292430248756,0.7593827781590142,0.26958906409157074,-0.7286389169644606,持有,0.0,2023-01-30,7.78
0.6895782822168681,7.71,-0.10840997658135557,0.5081936192916033,0.6725206775996242,-0.081944522462558,-0.9101854533016946,持有,0.0,2023-01-31,7.78
0.6068385279338671,7.73,0.1159046955506589,0.5897421182782211,0.5538091401684582,0.11044980605271326,-1.4210050558338672,持有,0.0,2023-02-01,8.03
0.455148978415032,8.05,-0.05255401173825027,0.3705805272516863,0.37139872899373944,-0.09385662838399234,-0.4700210642064803,持有,0.0,2023-02-02,7.95
0.43584303574899885,7.95,0.001099138680813975,0.40880638615166337,0.4379930060892717,-0.04374705881565154,-0.7835995854903788,持有,0.0,2023-02-03,8.15
0.37516721594146474,8.09,0.05367767191508307,0.2762900752984093,0.29322283849028874,-0.03580548288404717,-1.6818046259171266,持有,0.0,2023-02-06,8.1
0.19865574013772946,8.08,-0.13056355492274843,0.22787065402510517,0.26426880497049227,-0.18285611564780455,0.9678523480917112,买进,0.0,2023-02-07,8.35
0.3586192650848644,8.3,-0.04980847749114692,0.3017739812317277,0.4264113926813533,-0.08526230218602447,0.2716105366353778,卖出,0.027227722772277307,2023-02-08,8.21
0.43584303574899885,8.14,-0.08644818644811256,0.35274179309836357,0.47563324966500753,-0.10745647961495412,-0.11625289066943263,持有,0.0,2023-02-09,8.29
0.4634229538433324,8.34,-0.25500092495840876,0.30432237182505945,0.38877114910561755,-0.26112723861381815,-0.904395278024735,持有,0.0,2023-02-10,8.28
0.38619918317919794,8.28,0.6723459802395203,0.4699677603916267,0.4901102664249055,0.5601212287924647,1.0492339861520927,买进,0.0,2023-02-13,8.24
0.5654686507923665,8.24,0.0993773777613915,0.47761293217162193,0.4264113926813533,0.062044337557309454,-1.8156681133878794,卖出,-0.004830917874396033,2023-02-14,8.15
0.3613772568942977,8.24,-0.11287468542325256,0.3705805272516863,0.34534009882592254,-0.1395159770474295,0.46271236258913095,持有,0.0,2023-02-15,8.4
0.4634229538433324,8.43,-0.46445422867629643,0.36293535547169103,0.5190642999447025,-0.41268741004942827,-0.5731972521825889,持有,0.0,2023-02-16,8.19
0.4303270521301318,8.25,0.026408440295436382,0.44958063564497225,0.4785286530169871,0.005490741706725483,0.7194914497289925,买进,0.0,2023-02-17,8.03
0.5682266426017999,8.1,-0.19057037722919654,0.4699677603916267,0.37718953569769914,-0.18409265111028797,-1.955518882767255,卖出,-0.018181818181818226,2023-02-20,8.3
0.3448293060376979,8.33,-0.5235865606238449,0.3298062777583774,0.2874320317863296,-0.47728459776797366,-1.158694451889738,持有,0.0,2023-02-21,8.49
0.23726762546979668,8.78,-0.5210952655092843,0.13867698325849218,0.13108025077942823,-0.5158343741444135,-1.514992586330871,持有,0.0,2023-02-22,8.69
0.08833606776039489,8.59,-0.6266861175179949,0.10299951495184681,0.1426618641873466,-0.590636983480235,0.7572651144172066,买进,0.0,2023-02-23,8.31
0.21796168280376307,8.26,-0.22049288604854794,0.37567730843834973,0.31349066195414643,-0.2308445063180964,1.5590708959218713,持有,0.0,2023-02-24,8.37
0.4441170111772988,8.25,-0.27887403272939293,0.36293535547169103,0.4669470396090682,-0.2635006665908261,-0.15833529550224024,卖出,-0.03958090803259603,2023-02-27,8.09
0.4661809456527657,8.21,1.781623428072743,0.6712906172648389,0.4843194597209463,1.6005236263513882,2.467613088119783,买进,0.0,2023-02-28,8.29
0.8385098399262694,8.25,1.9279202184025137,1.0484524250779457,0.956270206093631,1.9584892057694518,0.8973867045427236,持有,0.0,2023-03-01,8.48
1.017779307539438,8.45,0.6483742283947791,0.9694523166846603,1.0199690798371832,0.7538624307640873,0.035478009319108994,卖出,0.029232643118148407,2023-03-02,8.52
1.072939143728105,8.55,0.8010023360196794,1.2472268913578266,1.0865633569327153,1.000401331350603,1.471407004227244,买进,0.0,2023-03-03,8.36
1.3514963164808744,8.41,0.6502362239956418,1.239581719577831,1.245810541291597,0.8724110540978122,-0.7592234487334416,卖出,-0.016374269005848017,2023-03-06,8.16
1.2797885294356077,8.18,0.8781459048804223,1.4969691695043426,1.381894498834641,1.2112292835819707,2.4587554783066388,买进,0.0,2023-03-07,7.92
1.732099186182678,7.93,0.9035916404747554,1.9505826951174037,1.9030671021909789,1.449435345908897,1.3728659267632326,持有,0.0,2023-03-08,8.05
2.035478285220348,8.08,0.8202902685349518,1.9072600550307635,1.9754521859904703,1.3458876090899816,-0.13567222716823102,卖出,-0.012224938875305581,2023-03-09,8.06
2.0713321787429817,7.94,0.46768312370780635,1.9174536174040906,2.018883236270166,0.9443166754997027,-0.7005052452852939,持有,0.0,2023-03-10,7.98
1.9996243916977148,7.98,0.9724391717655757,1.891969711470772,2.0710004966057998,1.5467580069884639,0.2464526653149451,买进,0.0,2023-03-13,8.12
2.107186072265616,8.29,1.2924281278153416,1.9505826951174037,2.079686706661739,1.9087975411115083,-1.386966475657389,卖出,0.038847117794486054,2023-03-14,8.37
1.9030946783675469,8.42,0.8845545761614477,1.7696469629908456,1.7061796742563622,1.3316361561173051,-2.2198447632846667,持有,0.0,2023-03-15,8.14
1.55282971856951,8.03,0.14313294375117272,1.458743310604366,1.2110657010678407,0.40014554061884705,-0.8210732273467152,持有,0.0,2023-03-16,7.89
1.4673319724770761,7.92,-0.10285273139738023,1.5224530754376608,1.5932589435291562,0.18569446307464985,1.1420873834070058,买进,0.0,2023-03-17,8.13
1.7155512353260782,8.16,0.3461346411775149,1.7823889159575046,1.8943808921350407,0.7689377974805378,0.8984927547122635,持有,0.0,2023-03-20,7.95
1.9334325882713135,7.93,1.55707225854807,2.1620991143639436,2.1173269502374743,2.373573652390064,2.4640611987852834,持有,0.0,2023-03-21,8.35
2.451935048444786,8.61,1.480146558253107,2.4194865642904553,2.227352277612701,2.4310420038076317,0.8350346631580686,持有,0.0,2023-03-22,8.99
2.689122344056055,8.91,1.247703507993077,2.931713073550148,2.980157149127413,2.5363648987834555,2.472018749461376,买进,0.0,2023-03-23,8.97


==> pic/After_setting/____/________________/Output/Magnificent Blast-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,持有,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,持有,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,持有,0.0,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,持有,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,持有,0.0,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,持有,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,0.040782355389096976,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,持有,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,持有,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,持有,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,持有,0.0,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,持有,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,持有,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,持有,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,持有,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,持有,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.04489512913849893,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,持有,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,0.030864197530864147,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,持有,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,持有,0.0,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,持有,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,持有,0.0,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,持有,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,持有,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,持有,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,持有,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.044462573934325914,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,持有,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.07342657342657341,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,持有,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.02446280991735532,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,持有,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,持有,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.0016170763260024952,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,持有,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.0317796610169491,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,持有,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,0.023164647184604495,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,持有,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0018511662347277733,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,持有,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,持有,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,持有,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.019204851752021572,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,持有,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,持有,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,持有,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,持有,0.0,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,持有,0.0,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,持有,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,持有,0.0,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,持有,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,持有,0.0,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,持有,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,持有,0.0,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,持有,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,0.043406229290921056,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,持有,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,持有,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.045079365079365136,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,持有,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.007884362680683377,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,持有,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,持有,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.010033444816053417,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,持有,0.0,2023-03-23,31.34


==> pic/After_setting/____/________________/Output/Red Bean Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,持有,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,持有,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,-0.006644518272425108,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,持有,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,持有,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,持有,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.0335570469798658,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,持有,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,持有,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0032258064516128343,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,持有,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,持有,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,0.015479876160990657,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,持有,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,持有,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,持有,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,持有,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.04232804232804237,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,持有,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,持有,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,持有,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,持有,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,持有,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.005141388174807203,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,持有,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,持有,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,持有,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,持有,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,-0.039577836411609474,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,持有,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,持有,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.024390243902438987,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,持有,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,持有,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,持有,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,持有,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,持有,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,持有,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,持有,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.09510086455331414,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,持有,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.02194357366771155,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,持有,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.023880597014925394,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,持有,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,持有,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,持有,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,持有,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,持有,0.0,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,卖出,0.04255319148936174,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,持有,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,持有,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,持有,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,持有,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,持有,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,持有,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.019047619047619067,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,持有,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,持有,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,持有,0.0,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,持有,0.0,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,卖出,0.029126213592233108,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,持有,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,持有,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.04999999999999997,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,持有,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,持有,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,持有,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,0.024725274725274686,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,持有,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,持有,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,持有,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,持有,0.0,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.04394141145139815,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,持有,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,0.02362204724409445,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,持有,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,-0.015267175572519097,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,持有,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,持有,0.0,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,持有,0.0,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,持有,0.0,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,持有,0.0,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,持有,0.0,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,持有,0.0,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,卖出,0.019994806543754764,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,持有,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,0.022413793103448258,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,持有,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,持有,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.1027027027027026,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,持有,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,持有,0.0,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,持有,0.0,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,卖出,0.037924151696606866,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,持有,0.0,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,卖出,0.03984819734345368,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,持有,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,0.01573426573426571,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,持有,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,持有,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,持有,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,持有,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,持有,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,-0.08765652951699468,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,持有,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,持有,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,持有,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,0.036697247706422104,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,持有,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.030357142857142846,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,持有,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.030864197530864085,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,持有,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,持有,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.0362595419847329,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,持有,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,持有,0.0,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,持有,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,0.023529411764705906,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,持有,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,0.03846153846153844,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,持有,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,持有,0.0,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,持有,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,持有,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,持有,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,0.02669902912621367,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/After_setting/____/________________/Output/ST Yi Paper-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4190806255521848,12.34,-0.9552975167074597,-1.4357043028767866,-1.414500352123227,-1.1972607615062794,0.0716689036235985,持有,0.0,2022-06-08,12.12
-1.4082386722891589,12.14,-0.5764622079378384,-1.4129447407542557,-1.3986101112203717,-0.9838563221654186,0.2773292413299737,买进,0.0,2022-06-09,12.45
-1.386554765763107,12.4,-0.7313895405351705,-1.4114274366127533,-1.3779527980466602,-1.0674578536939967,-0.31174856199277984,卖出,0.02141680395387148,2022-06-10,12.17
-1.3958478685599864,12.03,-0.2536443258226725,-1.3552871833771765,-1.3779527980466602,-0.7862377974291027,0.949701093493927,买进,0.0,2022-06-13,12.07
-1.338540401312564,11.94,-0.5527986960564959,-1.3294930129716411,-1.3255150030672382,-0.9423508943836205,0.4610276817176703,持有,0.0,2022-06-14,12.04
-1.3060145415234863,12.08,-0.6397053335297703,-1.3537698792356745,-1.3572954848729486,-1.0061425312962133,-1.1153150831299141,卖出,0.004156275976724914,2022-06-15,12.01
-1.3602243078386156,12.01,-1.1534290509841982,-1.385633266207218,-1.3604735330535196,-1.2988218504423574,-0.021351744954797313,持有,0.0,2022-06-16,13.21
-1.3540289059740296,13.5,-0.955593587765006,-1.384115962065716,-1.3715967016855182,-1.1893253555840486,-0.6529750748998562,持有,0.0,2022-06-17,12.9
-1.3819082143646675,12.96,-0.8517795973447083,-1.4099101324712513,-1.3700076775952328,-1.1332943580939465,-0.13650825639736522,持有,0.0,2022-06-20,13.0
-1.3819082143646675,12.82,-0.8250823353318548,-1.4114274366127533,-1.3715967016855182,-1.1186032822729797,-0.2530368454230786,持有,0.0,2022-06-21,13.37
-1.3881036162292535,13.3,-0.34728494950789485,-1.4417735194427952,-1.4288015689357965,-0.8664569881152718,-1.0719213536148975,持有,0.0,2022-06-22,12.85
-1.4376668311459435,12.83,-0.6357233734474389,-1.4357043028767866,-1.4160893762135123,-1.0216779803979301,0.49460301098839554,买进,0.0,2022-06-23,13.38
-1.4051409713568659,13.49,0.06749755933677913,-1.3962543951977326,-1.3843088944078021,-0.614694596044653,0.6602308571459171,持有,0.0,2022-06-24,13.19
-1.363322008770909,13.26,0.06064879667961494,-1.3446660543866618,-1.3445832921506646,-0.5962047727140443,0.6132702597643115,持有,0.0,2022-06-27,13.44
-1.3230518966510982,13.65,-0.012890297759327802,-1.326458404688637,-1.308035738074098,-0.6275074913456538,-0.13650825639736522,持有,0.0,2022-06-28,13.51
-1.3230518966510982,13.4,-0.3969505433418608,-1.3203891881226286,-1.30009061762267,-0.8493434820452406,0.48432109774829424,持有,0.0,2022-06-29,12.91
-1.288977186395874,12.91,-0.699150402207274,-1.3219064922641306,-1.2985015935323847,-1.0255347762399891,-0.21965871719000482,卖出,0.006235385814497277,2022-06-30,12.97
-1.2936237377943138,13.0,-0.5889493634662502,-1.308250754990612,-1.2857894008101007,-0.9563567637111187,-0.05315531883331495,买进,0.0,2022-07-01,12.83
-1.288977186395874,12.88,-0.4374601071142589,-1.309768059132114,-1.2826113526295297,-0.8668254147903995,0.05750948545213214,持有,0.0,2022-07-04,12.97
-1.2781352331328482,13.09,1.2642832921065372,-1.2247990272079976,-1.246063798552963,0.18249707469680745,0.9659159956575162,持有,0.0,2022-07-05,12.61
-1.216181214486986,12.6,-0.5448843384477219,-1.27031815145306,-1.2444747744626774,-0.918503160250703,-0.8040252810912817,卖出,-0.030769230769230795,2022-07-06,12.43
-1.2549024761406498,12.37,-0.87563614233846,-1.2809392804435744,-1.2412967262821066,-1.1172026642651054,0.08134550987982853,持有,0.0,2022-07-07,12.44
-1.2425116724114773,12.5,-0.6367185373985751,-1.2414893727645204,-1.2333516058306788,-0.9669247298737441,0.4858603440808912,买进,0.0,2022-07-08,12.36
-1.2068881116901065,12.38,-0.6425382248821528,-1.218729810641989,-1.2254064853792515,-0.965421066753292,-0.6148816371997547,卖出,-0.009599999999999937,2022-07-11,12.6
-1.2347674200807448,12.7,-0.6929407356655184,-1.2672835431700558,-1.2651320876363892,-1.011988197251424,-0.7564265867949939,持有,0.0,2022-07-12,12.13
-1.2703909808021152,12.05,-0.7846366811709976,-1.309768059132114,-1.2969125694420993,-1.0730334146677456,-0.9325611174742057,持有,0.0,2022-07-13,12.45
-1.3153076443203655,12.45,-0.5925100418235265,-1.3401141419621556,-1.3032686658032413,-0.9675927828985329,-0.19271560126814238,持有,0.0,2022-07-14,12.25
-1.3184053452526587,12.28,-1.1369808038180398,-1.3294930129716411,-1.288967448990672,-1.2816066665652228,0.34203996847695084,买进,0.0,2022-07-15,11.82
-1.292074887328167,11.8,-0.9477757467124366,-1.3036988425661058,-1.2714881839975312,-1.165831567118279,0.33544197997503417,持有,0.0,2022-07-18,12.24
-1.2657444294036757,12.28,-0.9618880323628873,-1.271835455594562,-1.2349406299209646,-1.166517146513241,0.43856033044454495,持有,0.0,2022-07-19,12.41
-1.2332185696145979,12.47,-0.861527769521369,-1.252110501755035,-1.2158723408375385,-1.1018217828322554,0.10587762655836716,卖出,0.015472312703583168,2022-07-20,12.83
-1.219278915419279,12.81,-0.5156893844736287,-1.2445239810475246,-1.198393075844398,-0.8897583594106306,-0.10976585559556575,买进,0.0,2022-07-21,12.61
-1.2177300649531324,12.69,-0.8401337009886202,-1.2581797183210433,-1.2095162444763965,-1.089673646592855,-0.35028045328294877,卖出,-0.009367681498829118,2022-07-22,12.51
-1.2301208686823049,12.5,-0.8834631133355353,-1.256662414179541,-1.2206394131083949,-1.1169635722578153,0.07860736356369727,持有,0.0,2022-07-25,12.38
-1.2177300649531324,12.39,-0.4781835724436509,-1.2384547644815163,-1.1968040517541125,-0.8634825393560043,0.07726394048821833,买进,0.0,2022-07-26,12.72
-1.20533926122396,12.71,0.48769542955120093,-1.174727990538429,-1.1840918590318283,-0.24273505217182526,1.058497396188887,持有,0.0,2022-07-27,12.77
-1.135640990247365,12.77,-0.16506560422704333,-1.1155531290198477,-1.1411882085941194,-0.6352181619680763,0.06877074226112993,持有,0.0,2022-07-28,12.87
-1.1232501865181925,12.96,-0.8319232723222997,-1.1276915621518644,-1.1030516304272675,-1.0553864108616657,0.29710921114895994,持有,0.0,2022-07-29,12.76
-1.0969197285937011,12.76,-0.08779236248521333,-1.139829995283881,-1.1094077267884095,-0.5819276175503565,-0.38838664511188997,卖出,0.02986279257465692,2022-08-01,12.59
-1.1124082332551666,12.52,-0.6417921779882473,-1.139829995283881,-1.0966955340661253,-0.9352637772078167,-0.11113370263435311,持有,0.0,2022-08-02,11.89
-1.11085938278902,11.89,-0.3856711490437926,-1.1246569538688602,-1.104640654517553,-0.7671619594021749,0.11704932157525637,买进,0.0,2022-08-03,11.89
-1.0953708781275546,12.05,-0.7334581251046358,-1.1094839124538396,-1.076038220892414,-0.9856453170782984,0.14035424602127344,卖出,0.013456686291000853,2022-08-04,12.05
-1.0783335229999422,12.01,-0.2600952837549395,-1.1125185207368435,-1.098284558156411,-0.6878750845988653,-0.6857905369069867,持有,0.0,2022-08-05,12.18
-1.1124082332551666,12.19,-0.5074841729184545,-1.1458992118498892,-1.1094077267884095,-0.8521448423614867,-0.4410029015535193,持有,0.0,2022-08-08,12.38
-1.1309944388489255,12.46,-1.0022189100785284,-1.1534857325573997,-1.1030516304272675,-1.1691561082292663,-0.03409906260138965,持有,0.0,2022-08-09,12.4
-1.124799036984339,12.4,0.315616844060761,-1.0867243503313082,-1.09510650997584,-0.29381522298952534,1.0632104850167226,买进,0.0,2022-08-10,12.32
-1.0520030650754508,12.33,-0.15646780505811814,-1.0730686130577896,-1.033134570454705,-0.5934067685112355,-0.013200356446704885,持有,0.0,2022-08-11,12.56
-1.044258812744718,12.5,0.17459311266803193,-1.0548609633597643,-1.01724432955185,-0.36619938040534156,0.33037988969005405,持有,0.0,2022-08-12,13.82
-1.0148306538879337,13.83,0.14523642824840682,-1.0336187053787353,-1.0013540886489949,-0.3743560412134451,-0.03953864442483028,买进,0.0,2022-08-15,13.52
-1.0086352520233473,13.58,0.5444080362658863,-0.9456150651716148,-0.9822857995655687,-0.07301484188637129,1.5798401792435834,持有,0.0,2022-08-16,13.67
-0.8986668689269419,13.66,1.1873935080339524,-0.8682325539550084,-0.8758211855164397,0.4595636298316769,0.9684366698047836,持有,0.0,2022-08-17,13.77
-0.8243220465519071,14.0,1.0328209389945615,-0.8621633373890002,-0.8821772818775819,0.3425098511650845,-0.7609041161605643,持有,0.0,2022-08-18,14.1
-0.8676898596040106,14.26,-0.012420757756170478,-0.9046478533510584,-0.8821772818775819,-0.42576946166542906,-0.3863642638886342,持有,0.0,2022-08-19,14.03
-0.8847272147316226,14.03,-0.3467710640599949,-0.9107170699170668,-0.8789992336970109,-0.6642495376055533,-0.4339638375082978,持有,0.0,2022-08-22,13.82
-0.904862270791528,13.85,-0.30993565081230284,-0.8985786367850502,-0.8583419205232993,-0.6267827572939222,0.27896370211475324,持有,0.0,2022-08-23,14.08
-0.87698296240089,14.08,-0.21028100225330706,-0.8667152498135063,-0.8599309446135847,-0.5447973808361979,0.18276144538028866,持有,0.0,2022-08-24,13.67
-0.8552990558748381,13.84,-0.4787222391694953,-0.878853682945523,-0.8408626555301587,-0.7426835245440219,-0.15910249601868753,持有,0.0,2022-08-25,13.57
-0.8568479063409846,13.59,-0.29268657708520396,-0.8682325539550084,-0.8281504628078746,-0.6022877283193288,0.38350249631398764,持有,0.0,2022-08-26,13.59
-0.8212243456196141,13.6,0.9025548907852813,-0.7529174392008503,-0.7963699810021644,0.3546597897617013,1.5783460201318578,持有,0.0,2022-08-29,13.61
-0.701962859726329,13.68,0.401982206252618,-0.633050412022186,-0.6628919574181817,0.040402463570302395,1.2632426851987109,持有,0.0,2022-08-30,14.3
-0.5997387289606563,14.02,0.5411538631884488,-0.5829793753526171,-0.5739066083621935,0.17085322557650054,-0.15688341891302557,持有,0.0,2022-08-31,13.37
-0.601287579426803,13.41,0.7611750915568245,-0.6467061492957048,-0.6533578128764689,0.2990098354472415,-0.8908382754403913,卖出,0.022493328250095306,2022-09-01,13.52
-0.6585950466742252,13.41,1.3314862050584293,-0.7013290983897796,-0.7486992582935993,0.6634398145227685,-1.4081566453160925,持有,0.0,2022-09-02,13.42
-0.7530749251091654,13.43,0.12922120130738243,-0.705881010814286,-0.7264529210296021,-0.2160172816976926,1.1192512853645793,买进,0.0,2022-09-05,13.68
-0.663241598072665,13.57,0.5169790744147793,-0.6527753658617129,-0.6215773310707589,0.12595165959705074,0.49003731455389987,持有,0.0,2022-09-06,13.61
-0.6167760840882682,13.69,3.19458311353088,-0.5435294676735634,-0.5897968492650483,2.4124141312158494,1.5657761421545993,持有,0.0,2022-09-07,13.36
-0.48822149539810433,13.3,1.5564245606820915,-0.5435294676735634,-0.5834407529039064,0.9798550595041657,-1.8558370385404883,卖出,-0.009679821295606777,2022-09-08,13.37
-0.6245203364190012,13.22,-0.1950848617622349,-0.6391196285881943,-0.704206583765605,-0.44131410900397433,-0.19822148901690606,持有,0.0,2022-09-09,13.4
-0.629166887817441,13.29,0.9086119568260107,-0.6406369327296966,-0.6279334274319007,0.4340758749323508,-0.03346709737778506,买进,0.0,2022-09-13,14.29
-0.6214226354867081,14.16,1.5373351509981732,-0.5647717256545925,-0.6152212347096164,0.971729660271229,-0.32142569771593416,持有,0.0,2022-09-14,14.41
-0.6353622896820271,14.21,0.08710868013531668,-0.5844966794941194,-0.6056870901679036,-0.18422972897487677,1.1029705496245097,持有,0.0,2022-09-15,13.96
-0.5424312617132335,14.0,0.6612321976070016,-0.466146956456957,-0.5135236929313445,0.37654320312975936,1.5779958089853632,持有,0.0,2022-09-16,13.15
-0.4092301216246297,13.09,-1.0599110294109113,-0.32958958372176994,-0.34826518754165126,-1.0682722084045566,1.5721576184597388,持有,0.0,2022-09-19,13.45
-0.2698335796714398,13.61,-0.7197384270679361,-0.18544569027907237,-0.06859694765140226,-0.7182037845306432,1.5813342885043151,持有,0.0,2022-09-20,13.29
-0.12269278538751702,13.28,3.803259558123798,-0.045853709260880685,-0.22591033258966722,3.4522070608980617,-1.7378238456560546,卖出,-0.0007524454477050254,2022-09-21,13.02
-0.2667358787391467,13.03,0.7482027446918169,-0.32958958372176994,-0.3673334766250775,0.48695995672265247,-1.8525377748664318,持有,0.0,2022-09-22,12.64
-0.4138766730230695,12.45,2.126927403018319,-0.33414149614627636,-0.4610858979519224,1.6654030685903687,0.9664672077835392,买进,0.0,2022-09-23,12.32
-0.3240433459865695,12.18,1.790646765590403,-0.39179905352335526,-0.42294931978507044,1.3588118512929737,-1.8314410434909958,卖出,-0.021686746987951776,2022-09-26,11.91
-0.46653758887205243,11.93,1.635041208544066,-0.5025622558530072,-0.5453041747370545,1.1155768462647933,-0.5629329486842761,持有,0.0,2022-09-27,12.25
-0.5006122991272766,12.25,1.2461342667067201,-0.554150596664078,-0.594563921535905,0.7463826155638841,-1.8440964176866166,持有,0.0,2022-09-28,12.02
-0.6353622896820271,12.09,0.5537714464955154,-0.6148427623241609,-0.6533578128764689,0.16373652488224855,-0.4050619977021021,买进,0.0,2022-09-29,11.7
-0.6554973457419322,11.7,0.09659730103245427,-0.667948407276734,-0.6247553792513298,-0.21575158938389857,-0.05322292056694354,持有,0.0,2022-09-30,11.72
-0.6493019438773461,11.77,0.4033777834842245,-0.5769101587866089,-0.5786736806330497,0.07624855184291426,1.4213014990472965,持有,0.0,2022-10-10,11.4
-0.5331381589163543,11.41,1.0343821595050595,-0.4934584310039944,-0.5008115002090601,0.6538054072479794,1.0157586243487917,持有,0.0,2022-10-11,11.53
-0.4433048318798543,11.34,1.841016669429105,-0.36448757897631784,-0.4054700547919294,1.4651928163271464,1.5740444102736406,持有,0.0,2022-10-12,12.29
-0.3054571403928107,12.28,0.9486311121506668,-0.3037954133162343,-0.2767591034788035,0.7319254111293046,0.02823637314099621,持有,0.0,2022-10-13,12.1
-0.2915174861974917,12.21,0.36691017657233904,-0.2886223719012138,-0.25610179030509206,0.22410989810860227,0.2278373851811757,持有,0.0,2022-10-14,12.28
-0.26054047687456067,12.15,0.5677937369786942,-0.29013967604271557,-0.28311519983994543,0.4011652672129833,-0.0644065754572781,卖出,0.004962779156327585,2022-10-17,12.33
-0.254345075009974,12.39,1.0331496169967715,-0.17027264886405133,-0.23067740486052393,0.9324748173004508,1.5723072651469756,买进,0.0,2022-10-18,12.33
-0.10720428072605122,12.23,4.175895634573956,-0.018542234713843274,-0.0447615862971193,4.125606125791629,1.5767186217960298,持有,0.0,2022-10-19,12.11
0.047680765888604454,12.39,2.810631123004631,-0.0913728335059432,-0.060651827199974605,2.6526973101753404,-1.8496534745870346,卖出,0.0,2022-10-20,12.22
-0.11494853305678411,12.32,4.842129857887242,-0.13689195775100574,-0.1591713207976762,4.516807697456785,0.06959474225574662,买进,0.0,2022-10-21,12.14
-0.09636232746302528,12.22,1.490172466236593,-0.0868209210814368,-0.0940213330959704,1.4250477953422227,0.15372348497279056,卖出,-0.008116883116883088,2022-10-24,11.74
-0.0700318695385341,11.74,0.9646672075362759,-0.13992656603400982,-0.17506156170053094,0.8696709342926834,-1.8463290158715002,持有,0.0,2022-10-25,11.56
-0.22646576661933604,11.59,1.5551841925070842,-0.2476551600806577,-0.3276078743679398,1.2163691366227118,-1.8471309583886146,持有,0.0,2022-10-26,11.85
-0.3751554113694056,11.85,1.2506535892371093,-0.294691588467222,-0.3276078743679398,1.0157635466266137,1.570316316421083,买进,0.0,2022-10-27,11.99
-0.23421001895006893,11.99,2.356156832559724,-0.1490303908830221,-0.24021154940223677,2.1658423414776604,-0.7439348132315702,持有,0.0,2022-10-28,11.41
-0.28687093479905185,11.42,0.8613762325083839,-0.21579177310911388,-0.36415542844450655,0.6736380488550405,0.2818213289400388,持有,0.0,2022-10-31,11.58
-0.25124737407768094,11.73,0.2789118585917238,-0.2597935932126741,-0.3514432357222222,0.11158562957752072,-1.8435297458980902,卖出,-0.010126582278480947,2022-11-01,12.0
-0.39838816836160373,12.01,1.4914532670229832,-0.40545479079687397,-0.4944554038479182,1.0506275988172935,0.2984620638263818,持有,0.0,2022-11-02,12.0
-0.36276460764023344,11.9,1.4345867555294851,-0.2810358511937033,-0.33555299481936746,1.1946097130010909,1.581541453597167,买进,0.0,2022-11-03,12.34
-0.22027036475474993,12.9,0.15976738706833943,-0.13537465360950343,-0.1607603448879614,0.12997930647317293,1.5705599049144219,买进,0.0,2022-11-04,12.39
-0.07158072000468035,12.45,1.0035894652424449,0.017873064682206428,-0.00503598403998162,1.0373106649981947,0.5748581300968274,持有,0.0,2022-11-07,12.7
-0.006529000426525253,12.62,-0.5706842573434302,0.08463444690829817,0.03627864230744125,-0.498288733722225,1.5725165238786016,持有,0.0,2022-11-08,12.98
0.15300259758657028,13.06,0.5864983847155808,0.24850329419052264,0.2682761594891255,0.80334033541445,1.5702643598726393,持有,0.0,2022-11-09,13.35
0.3202784479303981,13.32,0.43802331432830227,0.42147596632175993,0.2047151958777054,0.6821183881591065,1.5795212620717034,持有,0.0,2022-11-10,13.31
0.4968474010711057,13.6,2.0193336155726045,0.588379421886989,0.5384102548376616,2.6397031847487202,-0.3228539638269921,买进,0.0,2022-11-11,13.59
0.47671234501120063,13.51,0.7951228337850991,0.5823102053209808,0.524109038025092,1.2714292850756732,1.2327026646547952,持有,0.0,2022-11-14,13.65
0.6238531392951234,13.79,1.1518701982395279,0.7279714029051801,0.6591760856993604,1.7543332381540517,0.7920052224537993,持有,0.0,2022-11-15,13.9
0.727626120526943,13.83,0.25155724057445006,0.7082464490656533,0.7306821697622081,0.6663097887137348,-0.46032636937777655,持有,0.0,2022-11-16,13.82
0.6904537093394253,13.79,-0.17341819917209753,0.7097637532071556,0.7132029047690677,0.1632839467701905,0.24488754333861446,持有,0.0,2022-11-17,13.89
0.7338215223915291,13.91,0.2040319665882096,0.6733484538111053,0.6083273148102242,0.5566768740592207,-1.84734834862114,持有,0.0,2022-11-18,13.5
0.5371175131909164,13.53,1.1041231970295742,0.46092587400081425,0.4271785685176762,1.5006641385992487,-0.7887835501877498,持有,0.0,2022-11-21,13.39
0.4658703917481747,13.58,0.589877768460527,0.47002969884982654,0.3477273640034008,0.8852303733904527,-1.842239766998664,持有,0.0,2022-11-22,13.29
0.28310603674288104,13.31,0.32554500657196533,0.3835433627842079,0.2730432317599822,0.5749123785715734,1.4456910301517978,持有,0.0,2022-11-23,13.18
0.4441864852221228,13.22,-0.016126210947753693,0.4078202290482412,0.32548102673940366,0.1457642888239852,-1.8523843044448909,卖出,0.03281250000000013,2022-11-24,13.25
0.26142213021682914,13.35,-0.6828691025977939,0.27733207287906236,0.2682761594891255,-0.5714654932615068,0.6595446046794723,买进,0.0,2022-11-25,13.27
0.34196235445645,13.11,-0.496196952953667,0.4427182243027891,0.37950784580911084,-0.3007923342248811,1.5690210814517005,持有,0.0,2022-11-28,13.16
0.5185313075971576,13.2,-0.14701439966121735,0.6247947212830387,0.6337517002547923,0.17430275083790642,1.0748044859989079,持有,0.0,2022-11-29,13.18
0.6501835972196152,13.2,0.4034025647621689,0.5853448136039849,0.527287086205663,0.7306881861256327,-1.829440939242318,卖出,-0.011235955056179803,2022-11-30,13.02
0.45967498988358857,13.13,-0.9840020622338107,0.5428602976419264,0.5813139052753702,-0.8400364822813443,0.7901996427919157,买进,0.0,2022-12-01,13.19
0.5588014197169683,13.18,-0.6666634510999334,0.48672004440634936,0.4557810021428153,-0.5020891592885856,-0.644041134876337,卖出,0.0038080731150037265,2022-12-02,13.28
0.5030428029356924,13.29,-1.0316408083874808,0.4320970953122745,0.4621370985039572,-0.914150405422895,-0.7089208488104792,持有,0.0,2022-12-05,13.33
0.4410887842898297,13.37,-0.7254159482727801,0.4047856207652371,0.33024809901026037,-0.5850818048292713,-1.2425885072473228,持有,0.0,2022-12-06,13.11
0.3233761488626917,13.03,-0.537220402173965,0.25153790247352725,0.23649567768341542,-0.434979444890885,-1.2344036566259224,持有,0.0,2022-12-07,13.16
0.21031006483399303,13.16,-0.3780985122150942,0.30767815570910384,0.3064127376559774,-0.21447757143291288,1.572674690898793,买进,0.0,2022-12-08,13.3
0.3806836161101139,13.35,-0.7905463638218471,0.3562318882371705,0.3810968698993966,-0.6628369245996528,0.026281628293228155,卖出,0.014437689969604825,2022-12-09,13.34
0.397720971237726,13.32,-0.8345787818957117,0.44727013672729554,0.4430688094205315,-0.6916215015989833,-0.13650825639736522,买进,0.0,2022-12-12,13.64
0.397720971237726,14.88,-0.17459857056892356,0.48520274026484755,0.4653151466845281,0.07478771024391338,1.3069369916997935,买进,0.0,2022-12-13,14.45
0.5495083169200886,14.48,-0.805722940146121,0.6217601130000346,0.6083273148102242,-0.6135633372152545,0.8104068108042767,持有,0.0,2022-12-14,13.99
0.6532812981519082,14.11,-0.5147659558007526,0.6961080159336369,0.7100248565884967,-0.2540589518111002,0.19355464140548392,持有,0.0,2022-12-15,13.72
0.6904537093394253,13.85,-0.3501726205273124,0.588379421886989,0.6369297484353632,-0.08999708663085099,-0.613253006067335,卖出,-0.017730496453900832,2022-12-16,13.61
0.6362439430242961,13.63,-1.0012446145719769,0.5610679473399516,0.6353407243450775,-0.8518693924586247,-0.21939027341021103,持有,0.0,2022-12-19,13.27
0.6269508402274164,13.17,-0.6102560453873003,0.737075227754193,0.6305736520742213,-0.3432876290199651,1.5805442740483093,买进,0.0,2022-12-20,13.2
0.8190082980295897,13.13,0.1000132045554238,0.8721152963478782,0.8752833619781893,0.5801269087498065,0.35136543465550096,持有,0.0,2022-12-21,13.22
0.8763157652770119,13.4,-0.2951999203798822,0.812940434829297,0.7767638683804877,0.05492772252736232,-1.2155483859770193,卖出,0.017463933181473077,2022-12-22,13.0
0.747761176586848,13.0,-0.3574270135760931,0.7264540987636784,0.7640516756582039,-0.04280851579456078,-0.12308461991645957,持有,0.0,2022-12-23,13.12
0.7493100270529949,13.11,-0.5889297992994519,0.8159750431123011,0.8260236151793388,-0.29818941965318335,1.0443086884535762,买进,0.0,2022-12-26,13.22
0.8856088680738917,13.43,-0.6413617663186864,0.8417692135178362,0.8911736028810446,-0.35649841021404405,-0.5126651028402656,卖出,0.024408848207475232,2022-12-27,13.35
0.8406922045556416,13.27,-0.9651422054403248,0.8554249507913549,0.9086528678741851,-0.7556145053178198,0.09956259205990362,买进,0.0,2022-12-28,13.13
0.8685715129462797,13.14,-0.7899972628737103,0.9843958028190319,0.9165979883256122,-0.5074634156063393,1.5697953076992193,持有,0.0,2022-12-29,13.05
1.0714709240114784,13.08,-0.7983915947079341,1.101228221714692,1.1676637945907227,-0.48403438769986173,0.24810155288694818,持有,0.0,2022-12-30,13.19
1.1194852884620214,13.21,-0.6935707018364211,1.1604030832332735,1.1740198909518647,-0.3327370649270151,0.6609712227100792,持有,0.0,2023-01-03,13.15
1.220160568761548,13.15,-0.24034721378881438,1.3273065387985024,1.2534710954661399,0.34242389737093776,0.654804535103884,持有,0.0,2023-01-04,13.57
1.3223846995272208,13.39,0.38085290611053846,1.451725478401673,1.4377978899392587,1.3023079525594425,1.5744194607681232,持有,0.0,2023-01-05,13.6
1.5485168675846182,13.55,0.45900131824714224,1.5685578972973333,1.4028393599529778,1.3859135860044443,-1.542773141077611,卖出,0.021100226073850877,2023-01-06,13.41
1.3533617088501517,13.46,-0.566326665258573,1.3879987044585855,1.4600442272032559,-0.08586856990086034,0.23593946099186638,买进,0.0,2023-01-09,13.28
1.4029249237668415,13.28,-0.7577411689345888,1.4062063541566105,1.4791125162866823,-0.3431919797869993,0.3585814644674422,持有,0.0,2023-01-10,13.12
1.4695254938111435,13.06,-0.7336485496614719,1.3986198334491,1.5093039740021066,-0.312907903733889,-0.1705569364633188,卖出,-0.0297176820208024,2023-01-11,12.87
1.4648789424127038,12.9,-0.5927669845474764,1.3515834050625357,1.4775234921963964,-0.12251440757555446,-0.5454992384574194,持有,0.0,2023-01-12,12.75
1.4091203256314278,12.75,-0.8718902565354938,1.3470314926380293,1.4600442272032559,-0.5206301944242391,0.0934566278908707,持有,0.0,2023-01-13,12.81
1.4400973349543587,12.77,0.35213923063968156,1.4016544417321042,1.2963747459038486,1.1431866592605366,-1.8383136220694694,持有,0.0,2023-01-16,12.86
1.209318615498522,12.78,-0.9693198071906385,1.148264650101257,1.22169061366043,-0.6998841285813602,-0.6413086310830307,持有,0.0,2023-01-17,12.81
1.1442668959203663,12.75,-0.9142166792645534,1.1027455258561945,1.15812965004901,-0.6359126909988713,0.10747088135248886,持有,0.0,2023-01-18,12.83
1.175243905243298,12.76,-0.7427902326673876,1.1801280370728002,1.2359918304729993,-0.389987823200865,0.03306846772444876,买进,0.0,2023-01-19,12.9
1.1969278117693494,12.91,-0.5351648603823652,1.322754626373996,1.2344028063827137,-0.07087252280883204,1.5750053949178389,持有,0.0,2023-01-20,13.02
1.4168645779621607,13.15,-0.25785192596207673,1.488140777797723,1.5093039740021066,0.39231451242582666,0.8277247865971146,持有,0.0,2023-01-30,13.17
1.5469680171184714,13.17,-0.4140613636235856,1.4820715612317146,1.4791125162866823,0.15230373800700467,-0.7170608321859525,卖出,0.032131661442006285,2023-01-31,13.39
1.4664277928788505,13.4,-0.049142698836432845,1.6004212842688765,1.5442625039883882,0.7627013442517403,1.5784125222927152,买进,0.0,2023-02-01,13.5
1.7003042132669803,13.5,1.1065778478238577,1.840155338626205,1.857300249774633,2.699831188792651,1.1072457398190516,持有,0.0,2023-02-02,13.41
1.8784220168738341,13.46,-0.29561076788264484,1.9038821125692926,1.873190490677488,0.49847490622686375,-0.032147667902534344,持有,0.0,2023-02-03,13.3
1.8939105215352998,13.3,-0.6661182629851563,1.8841571587297663,1.9669429120043325,-0.0789298053690393,-0.13650825639736522,卖出,-0.007462686567164152,2023-02-06,13.44
1.8939105215352998,13.45,-0.31013911814700434,1.8583629883242307,1.7476575875449327,0.4303848959541987,-1.665945987359885,持有,0.0,2023-02-07,13.51
1.6662295030117562,13.51,0.4334974704089803,1.5002792109297391,1.5172490944535342,1.3661412301387585,-1.7156967988135545,持有,0.0,2023-02-08,13.67
1.4416461854205056,13.66,0.10959573345319285,1.395585225166096,1.3329222999804153,0.8550843330400177,-1.3125316458934693,持有,0.0,2023-02-09,13.7
1.28211458740741,13.7,-0.6452302542335882,1.2969604559684604,1.2979637699941342,-0.23844780370629542,-0.6331132536701677,持有,0.0,2023-02-10,13.73
1.217062867829255,13.75,0.7634927931835205,1.1072974382807004,1.0786784455347345,1.5075262718742493,-1.8522212051395581,持有,0.0,2023-02-13,13.65
0.9955772511702974,13.66,-0.02491052184015529,0.9843958028190319,1.0341857710067401,0.4865505108832899,-0.0228283828782745,持有,0.0,2023-02-14,13.65
1.0095169053656163,13.69,-0.01154558736139669,1.1300570004032318,1.1120479514307298,0.5645841259187265,1.5756348592986065,买进,0.0,2023-02-15,13.69
1.220160568761548,13.73,0.5334521028588821,1.3470314926380293,1.3202101072581316,1.4470088965213315,0.9665338166043739,持有,0.0,2023-02-16,13.42
1.362654811647031,13.41,-0.21479510767255014,1.243854811015888,1.22169061366043,0.3196873475370433,-1.843956554621556,卖出,-0.020452885317750136,2023-02-17,13.44
1.1349737931234873,13.48,-0.3524864093206488,1.1604030832332735,1.1628967223198658,0.1226478766691763,-0.2709843290007018,买进,0.0,2023-02-20,13.65
1.1179364379958752,13.68,-0.7615287916267245,1.0466052726206174,1.0834455178055906,-0.44238999196165585,-0.03832174359333995,卖出,0.014836795252225466,2023-02-21,13.77
1.1303272417250474,13.67,-0.5856560620552161,1.1786107329312985,1.215334517299288,-0.17815006733278088,0.4386876078272677,买进,0.0,2023-02-22,13.98
1.203123213633936,13.91,-0.9296971523130931,1.1664722997992816,1.2391698786535703,-0.646946784027802,-0.2689038271742128,卖出,0.017556693489392847,2023-02-23,13.83
1.1860858585063234,13.83,-0.5253201716495001,1.1376435211107423,1.1438284332364403,-0.11947333374952969,-0.6802295010792146,持有,0.0,2023-02-24,13.91
1.1163875875297284,13.88,-0.813366007975293,1.0541917933281277,1.1104589273404444,-0.5174781202537848,0.0476574880052775,持有,0.0,2023-02-27,13.64
1.139620344521927,13.64,-1.0214961357637096,1.0860551802996716,1.1644857464101517,-0.7802854194966325,-0.24641637528310756,持有,0.0,2023-02-28,13.69
1.1256806903266081,13.69,-0.9858554409684955,1.0617783140356383,1.1692528186810085,-0.735805170054074,-0.22226770921917238,持有,0.0,2023-03-01,13.8
1.1148387370635822,13.87,-0.3997860432498164,1.196818382629323,1.1756089150421503,0.0786937290830543,1.2390893679105082,买进,0.0,2023-03-02,13.87
1.288309989271996,13.87,-0.924894801503023,1.2256471613178628,1.3567576613346983,-0.6192137270886076,-0.13650825639736522,卖出,0.0,2023-03-03,13.81
1.288309989271996,13.66,-0.8297686054189222,1.243854811015888,1.340867420431843,-0.4877264232322441,-0.12470064238346062,持有,0.0,2023-03-06,13.5
1.289858839738143,13.6,-0.7379800561905981,1.3303411470815065,1.3504015649735557,-0.34479060848768,0.6897397132030763,买进,0.0,2023-03-07,13.17
1.3982783723684018,13.27,-0.9737321789425307,1.342479580213523,1.4552771549323993,-0.6662827829963771,-0.251761700930373,卖出,-0.02426470588235295,2023-03-08,13.35
1.3827898677069366,13.38,-0.36574961013205665,1.2984777601099626,1.28525157727185,0.1404386340008248,-1.3623220877447422,持有,0.0,2023-03-09,13.2
1.2186117182954013,13.2,0.014442147535574634,1.1497819542427588,1.127938192333585,0.5905330978146996,-0.8921169461861358,持有,0.0,2023-03-10,12.89
1.1210341389281682,12.9,-0.04345213485372339,1.0283976229225922,0.9849260242078895,0.4437256954688524,-1.8535409413427468,持有,0.0,2023-03-13,12.87
0.9041950736676505,12.87,-0.1997111350711211,0.8614941673573636,0.8403248319919083,0.1771946640667135,-1.0920119168826559,持有,0.0,2023-03-14,12.7
0.789580139172805,12.79,-0.7434006346714922,0.8812191211968905,0.7974211815541992,-0.4714149039732533,1.1120930879847006,买进,0.0,2023-03-15,12.94
0.9351720829905815,12.89,-0.9655817470543916,0.9707400655455133,0.9849260242078895,-0.7356419013503694,0.7733941714826759,持有,0.0,2023-03-16,12.65
1.0451404660869872,12.65,-1.044031447359688,0.9661881531210068,1.0135284578330286,-0.8340333897458201,-0.9104969243881943,卖出,-0.010946051602814606,2023-03-17,12.81
0.9491117371859006,12.75,0.6775226271609877,0.7355579236126907,0.8180784947279112,1.2123582703137765,-1.7969319479718155,持有,0.0,2023-03-20,12.69
0.747761176586848,12.69,-0.5086801956487191,0.7127983614901596,0.7942431333736282,-0.22592222900568534,-0.13650825639736522,持有,0.0,2023-03-21,12.91
0.747761176586848,12.87,-1.420315588778821,0.47458161127433296,0.6226285316227936,-1.3448245323805181,-1.8413100894721146,持有,0.0,2023-03-22,13.07
0.5510571673862354,12.97,-1.5070500615842712,0.2909878101525811,0.43035661669824715,-1.4502686445636659,-1.8459028235384265,持有,0.0,2023-03-23,13.03


==> pic/After_setting/____/________________/Output/Transfer of intellectual education-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-3.429628753171941,15.11,-1.1613345783448688,-2.6966562441619666,-3.2557345995170914,-1.003675749486046,7.197414731455663,买进,0.0,2022-06-24,14.99
-2.6154220274963293,15.0,-1.2504507660203306,-2.4399927863150124,-2.4556271031376746,-1.0361251265776812,1.5462221597023864,持有,0.0,2022-06-27,15.05
-2.348397241118844,15.06,-1.25886143785788,-2.1580837424503247,-2.125736627707392,-1.0389845445676311,1.543489306004758,持有,0.0,2022-06-28,14.87
-2.055107721655048,14.8,-1.1742713270181615,-1.8488253137330928,-1.7638418524219328,-0.9960704255309788,1.5389728666510138,持有,0.0,2022-06-29,14.26
-1.7333647413477498,14.18,-1.2217163866419312,-1.508009902493695,-1.3650190388420396,-1.0171689067832255,1.5424625892238455,持有,0.0,2022-06-30,14.35
-1.3787908446825645,14.28,-1.249004754094107,-1.133533709897319,-0.9268063177480819,-1.0308036691701592,1.5406890122831862,持有,0.0,2022-07-01,14.02
-0.9891973039022984,13.94,-1.237861337907095,-0.7211891382743432,-0.44427995070080273,-1.0219077424817127,1.5426406023322168,持有,0.0,2022-07-04,14.15
-0.5602066634925674,14.17,-1.2266233061249106,-0.2667685899551454,0.08748380073905575,-1.0113074754827174,1.545804059693013,持有,0.0,2022-07-05,13.74
-0.08744146793898633,13.8,0.8709292621011668,-0.2667685899551454,-0.4959792043130114,0.40600905087191447,-1.7830224422036676,卖出,-0.08669755129053598,2022-07-06,13.76
-0.6061699463936101,13.75,2.6396099228398158,-0.7990296951623541,-1.022819217313612,1.3386754992253669,-1.009072813132511,持有,0.0,2022-07-07,13.81
-0.8556849107135558,13.7,2.289743469356875,-0.6728017650736877,-0.7692466876918274,1.268469361622855,0.9327492154130375,买进,0.0,2022-07-08,13.61
-0.575527757792915,13.61,1.4628610873671233,-0.9904753891301642,-0.9908149174584348,0.6182832048895732,-1.1039214029926072,卖出,-0.00656934306569342,2022-07-11,13.3
-0.853496182956363,14.63,1.5728845445981061,-0.6033764035249218,-0.5452165887055906,0.8458446277094276,0.7183282454211523,买进,0.0,2022-07-12,14.63
-0.6302459517227276,15.0,1.637652985782471,-0.4582142839229556,-0.7569373415936823,0.8907470154819536,0.725041420151323,持有,0.0,2022-07-13,14.24
-0.39386335394593747,14.5,0.8906592914945292,-0.09215328666582444,-0.15377938278458383,0.5279601033462292,1.541253334797609,持有,0.0,2022-07-14,14.3
0.09422293590799119,14.18,1.991919163618713,0.3727862558274289,0.13179744669237722,1.505044635740662,0.8211146222191301,持有,0.0,2022-07-15,14.32
0.39845609415774946,14.33,1.1918235079067312,0.7472624484238051,0.4001411916319354,1.0089409581256847,1.546696064967871,持有,0.0,2022-07-18,14.65
0.967525311027801,14.65,1.6691149522661517,1.1196348421853697,0.7940402667725716,1.5371637548020056,0.2755839867281292,持有,0.0,2022-07-19,15.63
1.1163587985168912,15.43,1.421740792665105,0.7767156321111606,0.7226460594033307,1.2174003580446877,-0.8894862891463579,持有,0.0,2022-07-20,15.2
0.8208805512959028,15.06,0.5053205191102957,0.6946674775535275,0.5478533448096742,0.4203710158831457,-0.7655289739003366,卖出,0.02939166097060832,2022-07-21,15.09
0.5844979535191127,14.7,0.43417593891791184,0.49480658824647317,0.5970907292022535,0.3636500953379236,0.04064411104607518,持有,0.0,2022-07-22,14.76
0.6414048752061173,14.84,0.8041790506623575,0.35805966398375116,0.2401196923560524,0.5697458618713118,-1.092587437288229,持有,0.0,2022-07-25,14.9
0.295585889569702,14.96,0.11265647643313526,0.2107937455469743,0.338594461141211,0.03806581541565389,-0.1404140578030793,持有,0.0,2022-07-26,15.02
0.28901970629812423,14.97,0.6052139586358959,0.27601150942611813,0.10471688527645864,0.4033186996611628,0.3042502199476453,持有,0.0,2022-07-27,15.21
0.4312870105156375,15.34,0.6163345639351827,0.41906983019327293,0.27704773065048666,0.46205095053586126,0.17250770102835858,持有,0.0,2022-07-28,15.05
0.5319684873464922,15.22,0.07021116668760884,0.39592804301035095,0.2745858614308573,0.015785298678771934,-1.292601644219654,持有,0.0,2022-07-29,14.9
0.1226763967514943,14.96,0.5610495013780813,-0.2835989806336346,-0.28425845142491973,0.23221296308983838,-1.3880923323782712,持有,0.0,2022-08-01,15.02
-0.28880442160069714,14.94,-0.17184845278458907,-0.5865460128464326,-0.5796827577803965,-0.3140790333630164,-1.310131125453012,持有,0.0,2022-08-02,14.01
-0.6455670460230751,14.07,-0.38589392186386323,-0.6433485813863322,-0.5550640655841064,-0.4566973219498188,-0.018665608484325354,买进,0.0,2022-08-03,13.97
-0.6171135851795728,14.13,0.12021441778085798,-0.3277787561646672,-0.4861317274344957,-0.07350690294517133,1.5427083074586059,持有,0.0,2022-08-04,14.46
-0.15091457289756877,14.46,0.284445271890592,0.08456581545830796,-0.11685134449014956,0.09979599273699485,0.9868265948040856,持有,0.0,2022-08-05,14.56
0.19052695722446167,14.5,-0.21323771760621774,0.0004138620658642494,0.09486940839794296,-0.25300729136478206,-0.6067965031919913,卖出,0.030561478322672333,2022-08-08,14.46
0.030749830949408738,14.49,-0.24065739642947181,0.00672525857029779,-0.01837657570499007,-0.2736535685583781,-0.7859931590144703,持有,0.0,2022-08-09,14.48
-0.18155676149826397,14.48,-0.3838343962356081,-0.14264445870129053,-0.21532611327530818,-0.40524004014609116,-0.38510783348394917,买进,0.0,2022-08-10,14.62
-0.26253968851438686,14.62,-0.6490972507017411,-0.36985473286088977,-0.30887714362120894,-0.6099209480919906,-0.6288934023477148,卖出,0.009668508287292734,2022-08-11,14.99
-0.415750631517862,14.99,-0.7224544870034562,-0.5339510419761551,-0.582144627000025,-0.6771501885614413,-0.6224318636158974,持有,0.0,2022-08-12,15.12
-0.5623953912497602,15.09,-0.6138280478789744,-0.47294087576663335,-0.5107504196307849,-0.5947771205077016,0.5584907518456378,买进,0.0,2022-08-15,15.11
-0.3697873486168192,15.08,-0.7264793193758846,-0.49608266294955533,-0.363038266453047,-0.6694064529423795,-0.15790210524993414,卖出,-0.0006626905235254995,2022-08-16,15.34
-0.38073098740278194,15.27,-0.7286923721963067,-0.5444700361502107,-0.48366985821486635,-0.6807681332237621,-0.7303462776373394,持有,0.0,2022-08-17,15.24
-0.5602066634925674,15.51,-0.5953730479316705,-0.6096878000293546,-0.7126236956403609,-0.6019500339609227,0.17238353799527306,持有,0.0,2022-08-18,15.03
-0.4770350087192524,15.55,-0.7881137429423711,-0.5276396454717223,-0.48366985821486635,-0.7173570199872198,-0.1359831325414729,持有,0.0,2022-08-19,16.53
-0.4814124642336373,16.0,-0.8726524796958217,-0.6559713743951993,-0.5772208885607671,-0.7807911001576665,-0.5989371449468416,持有,0.0,2022-08-22,15.6
-0.6193023129367649,15.53,-0.6589342972665159,-0.5360548408109665,-0.5846064962196543,-0.6358819380019175,0.6605466162882192,买进,0.0,2022-08-23,15.48
-0.40042953721751445,15.45,-0.4433021821793044,-0.3298825549994786,-0.4073519124063684,-0.46452822183778814,-0.12828185998419125,持有,0.0,2022-08-24,14.7
-0.40261826497470726,14.55,-0.3655618833901047,-0.3593357386868341,-0.42458499694377133,-0.4202394451420626,0.536243294518673,持有,0.0,2022-08-25,14.16
-0.2100102223417663,14.34,-0.6191941604496366,-0.42244970373116725,-0.5058266811915271,-0.5965780172175187,-1.2844693515711627,卖出,-0.0766258853831294,2022-08-26,15.58
-0.5645841190069523,15.57,-0.678341205476364,-0.8011334939971647,-0.8307934181825517,-0.6681932993385801,-1.047579376465662,持有,0.0,2022-08-29,15.71
-0.8272314498700527,15.55,-0.897341199369522,-0.8642474590414979,-0.8578739795984703,-0.8097315343029498,0.04274974831234891,持有,0.0,2022-08-30,15.97
-0.7834568947262027,15.86,-0.9531707478988434,-0.8894930450592313,-0.8135603336451488,-0.8427517673523207,-0.09652213012980088,持有,0.0,2022-08-31,15.33
-0.7768907114546257,15.55,-0.9543029613521883,-0.7674727126401871,-0.7692466876918274,-0.8424709118507345,-0.21786278837830114,买进,0.0,2022-09-01,15.53
-0.8031554445409352,15.72,-0.8224357980356841,-0.8474170683630095,-0.8258696797432938,-0.7596727023412277,0.19642484585226874,卖出,0.010932475884244367,2022-09-02,15.93
-0.7177950620104274,15.93,-0.9350600931784151,-0.786406902153487,-0.6978524803225873,-0.8274879714515884,-0.18467693261213755,持有,0.0,2022-09-05,15.59
-0.7353048840679679,15.5,-0.6436777804893568,-0.6770093627433098,-0.7446279954955373,-0.6333811539460698,0.15162468129495793,买进,0.0,2022-09-06,15.38
-0.6608881403234228,15.2,-0.7115566349816932,-0.6875283569173655,-0.6560007035888944,-0.6770264156931186,0.22607646659224365,卖出,-0.019354838709677465,2022-09-07,15.09
-0.5645841190069523,14.9,-0.7679368185051431,-0.5844422140116219,-0.5107504196307849,-0.7072288255813571,0.2653317294060856,买进,0.0,2022-09-08,14.46
-0.45514773114732704,14.59,-0.2705198237947621,-0.33198635383428926,-0.33349583581749903,-0.3449197410490609,0.4981076987171073,持有,0.0,2022-09-09,14.62
-0.2756720550575416,14.59,-0.2175172384989852,-0.1889280330671345,-0.25963975922862964,-0.28692753329110415,0.25759859215346487,持有,0.0,2022-09-13,14.87
-0.16185821168353146,14.6,-0.5540988293263942,-0.3382977503387228,-0.2645634976678875,-0.5426230172544345,-0.3983218372883091,卖出,-0.02013422818791951,2022-09-14,14.67
-0.24721859421403927,14.74,0.06396157851757762,-0.0374545169607355,-0.25225415156974246,-0.07714028763160963,0.3929460173310372,买进,0.0,2022-09-15,14.45
-0.09181892345337124,14.4,0.9248107608187677,0.22762413622546274,-0.2867203206445482,0.6538922080850359,1.5427873625623882,持有,0.0,2022-09-16,14.1
0.42690955500125183,13.96,1.1049261253625091,0.4337964220369507,0.0924075391783136,0.7989311462117985,-0.5802901024974151,卖出,-0.05291723202170959,2022-09-19,14.15
0.2693211564833917,14.29,0.16322642931969317,0.0004138620658642494,-0.09223265229385946,0.014934862512132684,-1.0658514738752698,持有,0.0,2022-09-20,14.44
-0.04585564055232846,14.3,-0.1545752551769889,-0.14895585520572407,-0.11685134449014956,-0.23650357195750796,-0.6565698853270702,持有,0.0,2022-09-21,14.39
-0.214387677856152,14.3,-0.4966243182587776,-0.3719585316957004,-0.28425845142491973,-0.5017472503309994,-0.3436848807639477,持有,0.0,2022-09-22,13.99
-0.2822382383291194,13.95,-0.5165039077333982,-0.3908927212090003,-0.262101628448259,-0.5166016755084676,-0.507019641377101,持有,0.0,2022-09-23,13.38
-0.39824080946032236,13.25,-0.4990018078263656,-0.65807517323001,-0.5722971501215093,-0.5350902575141248,-0.7474517816675488,持有,0.0,2022-09-26,13.26
-0.5820939410644927,13.29,-0.25214852988763187,-0.451902887418522,-0.4984410735326399,-0.3473457519512347,0.8404025491428374,买进,0.0,2022-09-27,13.87
-0.31069169917262174,13.82,-0.5189341598760719,-0.39930791654824455,-0.2891821898641776,-0.5179318561283752,-0.30403170701885657,卖出,0.03987960872836728,2022-09-28,13.6
-0.3654098931024343,13.85,-0.5588875289042942,-0.5591966279938885,-0.5673734116822514,-0.5719582096642122,-1.128591857881875,持有,0.0,2022-09-29,13.23
-0.6630768680806148,13.23,-0.8764716173676337,-0.7779917068142428,-0.707699957201103,-0.7904444525626495,-0.23913432347034114,持有,0.0,2022-09-30,12.98
-0.6959077844385029,12.99,-1.0065704409965817,-0.7506423219616987,-0.6560007035888944,-0.8726049808389487,-0.12876278631262467,持有,0.0,2022-10-10,12.54
-0.6980965121956949,12.59,-1.030411587424637,-0.8074448905015983,-0.6510769651496365,-0.8881018079712782,-0.1049226273512179,持有,0.0,2022-10-11,12.36
-0.6937190566813101,12.19,-0.7935659418197523,-0.8032372928319762,-0.9046494947714211,-0.7457040829343932,-0.8751566238857662,持有,0.0,2022-10-12,12.66
-0.9016481936145978,12.57,-0.936379554266651,-1.0641083483485523,-1.0080480019958376,-0.8429532737398807,-0.5616397792502051,持有,0.0,2022-10-13,12.91
-1.0176507647458009,12.97,-1.0049401567686487,-1.1440527040713746,-1.0745184709258198,-0.8870036406097621,-0.5052839735889043,持有,0.0,2022-10-14,13.43
-1.1161435138194633,13.62,-1.0870460627573348,-1.2008552726112742,-1.0671328632669335,-0.9354929911318363,0.027858410621238623,持有,0.0,2022-10-17,14.77
-1.078935141947191,16.25,-0.9502120765831298,-1.1692982900891074,-1.2000738011268979,-0.8571351365044123,0.08721989188157452,持有,0.0,2022-10-18,16.25
-1.0264056757745708,16.24,-0.686638814653015,-0.8663512578763094,-1.1040609015613678,-0.6826146599302121,0.546959266005116,买进,0.0,2022-10-19,15.75
-0.8556849107135558,15.57,-0.5880194127957461,-0.6096878000293546,-0.8874164102340183,-0.6037637739129769,-0.030277612069867413,持有,0.0,2022-10-20,15.15
-0.8316089053844384,15.09,-0.7497242090343611,-0.8663512578763094,-0.8554121103788418,-0.7193639552926944,-0.24361553892864735,卖出,-0.07081280788177331,2022-10-21,15.63
-0.8644398217423257,15.68,-0.8733399800163005,-0.8852854473896092,-0.8357171566218096,-0.795992331494839,-0.20329173271131645,持有,0.0,2022-10-24,15.07
-0.886327099314251,15.01,-0.8985789379730384,-1.0620045495137416,-1.0031242635565798,-0.8201891672398148,-0.6346985257059575,持有,0.0,2022-10-25,14.83
-1.0220282202601858,15.1,-1.0597332975730704,-1.1188071180536412,-0.9982005251173219,-0.9173556444073129,-0.10371368421767949,持有,0.0,2022-10-26,16.0
-1.0176507647458009,16.0,-0.9167344210467351,-1.1356375087321298,-1.1237558553184,-0.8370962545731949,-0.6761574748060595,持有,0.0,2022-10-27,15.67
-1.1599180689633142,15.5,-1.0776884415458772,-1.2303084562986297,-1.1606838936128343,-0.9318619961373454,-0.13849579077176635,持有,0.0,2022-10-28,15.71
-1.164295524477699,15.74,-1.1108023130119435,-1.3018376166822072,-1.224692493323188,-0.9526266929031085,-0.25353852422790685,持有,0.0,2022-10-31,16.5
-1.1971264408355862,16.48,-0.994106175232516,-1.2934224213429621,-1.2493111855194772,-0.8852492216270708,-0.04946563114055594,持有,0.0,2022-11-01,16.13
-1.1796166187780466,15.97,-0.5185186050083849,-0.923153826416209,-1.0745184709258198,-0.5749817824483573,1.53993688785779,买进,0.0,2022-11-02,16.13
-0.770324528183048,16.05,-0.349300894130861,-0.817963884675654,-0.8849545410143889,-0.4724118258998364,-0.6941609589347846,卖出,0.005009392611145903,2022-11-03,15.94
-0.925724198943716,15.95,-0.7200315740159635,-1.0577969518441195,-1.0031242635565798,-0.7122672879653617,-0.44698949118873904,持有,0.0,2022-11-04,16.66
-1.011084581474223,16.66,-0.8581977160333122,-1.0725235436877973,-0.9858911790191769,-0.7941428543220787,0.058322695482113524,持有,0.0,2022-11-07,17.26
-0.9694987540875659,17.03,-0.8007426438091483,-0.946295613599131,-0.880030802575131,-0.7535867283576485,0.11573278106310092,买进,0.0,2022-11-08,16.91
-0.9082143768861756,16.6,-0.914579684756671,-0.9988905844694085,-0.9243444485284525,-0.8260933777353491,-0.27908611404473793,卖出,-0.02524955960070462,2022-11-09,16.54
-0.9498002042728334,17.35,-0.7881734479615472,-0.8432094706933874,-0.8652595872573575,-0.7434344831661397,-0.061949695835224805,买进,0.0,2022-11-10,16.35
-0.9344791099724858,16.55,-0.8303130918115578,-1.0956653308707194,-1.0154336096547247,-0.7802016742397084,-0.5146880388875116,卖出,-0.04610951008645537,2022-11-11,16.14
-1.0373493145605333,16.01,-0.13057383746822201,-0.77168031030981,-1.0671328632669335,-0.31364894515264713,1.5443476391155633,买进,0.0,2022-11-14,16.25
-0.6127361296651879,16.13,-0.577583530839302,-0.32357115849504503,-0.3138008820604668,-0.5538835928574415,1.5411485072679738,持有,0.0,2022-11-15,16.2
-0.14653711738318387,16.12,0.0007204750330648447,0.1708215676855631,0.15395426966903794,-0.04735222919645239,1.5463270006370755,持有,0.0,2022-11-16,16.61
0.3678139055570543,16.41,-1.1141402401305296,0.7136016670668274,1.2347148570861577,-0.9061716653759797,1.5428444753570045,持有,0.0,2022-11-17,16.66
0.9325056669127209,16.83,-0.8314413381539939,1.3110805361531799,1.9338857154607865,-0.6202302487243698,1.5440755363329917,持有,0.0,2022-11-18,17.9
1.5541043499553922,17.88,3.656838848406864,1.9674657726142435,1.87726272340932,4.017113346819315,0.12432441883215253,买进,0.0,2022-11-21,16.97
1.6547858267862476,16.87,3.164742939558331,2.0747595131896093,1.2667191569413343,3.144760702675079,1.5440144899434933,持有,0.0,2022-11-22,17.57
2.348612525816271,17.17,2.424851960641338,2.8089853065386836,2.537043674269885,3.1918088796448245,1.5453990109982818,持有,0.0,2022-11-23,17.0
3.112478513076456,16.75,3.855914424472133,3.43381356047758,3.2066721020089655,4.9917740169994795,-0.7761262703747309,卖出,-0.011507819415756878,2022-11-24,16.84
2.781980621740388,16.84,2.3021853209443064,2.8826182657570727,2.679832089008365,2.980411460137677,-0.09371260396342267,持有,0.0,2022-11-25,16.24
2.795112988283542,15.88,1.8347531389707494,2.440820510446741,2.615823489298012,2.3222377725213135,-1.3115429483970273,持有,0.0,2022-11-28,16.03
2.2172888603847207,16.01,2.909494858225683,2.67013458344115,2.2145388064984886,3.4738551397909885,1.5454324559193584,买进,0.0,2022-11-29,16.64
2.9680224811017495,16.78,1.8580450388934941,2.625954807910117,2.7783068577935235,2.4359902892082066,-1.392563556673498,卖出,0.048094940662086166,2022-11-30,16.54
2.337668887030309,16.78,1.3870436472353738,2.2094026386175196,2.098830953175927,1.6887400554436311,-1.4451888596074343,持有,0.0,2022-12-01,17.32
1.7313912982879849,17.1,0.9677025688970691,1.7339441019502115,1.6926225319371468,1.153925774957496,0.035015477357094836,持有,0.0,2022-12-02,17.3
1.797053131003761,17.36,1.2442274561663842,2.0537215248414977,2.0003561843907685,1.5337879935364123,0.0284236093253133,买进,0.0,2022-12-05,17.36
1.8605262359623433,17.36,0.9345030078353747,1.7886428716552996,1.8280253390167407,1.1255112032586336,-0.7226829305695835,卖出,0.0,2022-12-06,17.12
1.602256360613627,16.98,0.8115354627759179,1.4457236615810904,1.3233421489928008,0.8821110706197709,-1.4279220990560402,持有,0.0,2022-12-07,17.29
1.0616406045870785,17.29,0.8271486228237697,1.1890602037341358,1.2814903722591078,0.8767166697094381,0.5223921874753203,买进,0.0,2022-12-08,17.78
1.3067781133926393,17.77,0.2996833416020256,1.174333611890458,1.3873507487031544,0.39902489576794564,-0.3032842462198045,卖出,0.027761711972238316,2022-12-09,17.5
1.2345500974052863,17.28,1.3380480423129362,1.4309970697374128,1.6310758014464224,1.4565673792951184,0.20902408540413675,买进,0.0,2022-12-12,17.43
1.3636850350796441,17.42,0.7285274357665918,1.058624675975848,1.087002703908419,0.7379680592112444,-0.4058779202787151,卖出,0.008101851851851884,2022-12-13,17.32
1.249871191705634,17.28,0.7611579147684323,1.256381766448091,1.4292025254368466,0.8381825339203219,0.0911240994261384,买进,0.0,2022-12-14,18.0
1.3330428464789488,17.87,1.5517418270101533,1.7044909182628558,1.6310758014464224,1.7078483581985178,0.8319453585538158,持有,0.0,2022-12-15,17.63
1.7116927484732523,17.56,1.5551495752807325,1.8265112506818995,1.4341262638761043,1.7034864038131345,0.10317276496273613,卖出,0.016203703703703564,2022-12-16,17.65
1.8058080420325306,18.0,0.5685501179731732,1.5698477928349455,1.9141907617037541,0.7488572681795732,-0.6039716000948343,持有,0.0,2022-12-19,18.83
1.600067632856435,18.33,0.41732365177772546,1.462554052259579,1.7246268317923232,0.5700394772658671,-0.4701962088351537,持有,0.0,2022-12-20,17.07
1.4556116008817297,17.02,0.5117117331397678,1.2626931629525244,1.212558034109497,0.5725367705517198,-1.0562483132672278,持有,0.0,2022-12-21,17.36
1.0769616988874262,17.56,0.03846396492959199,1.027067693453681,1.2617954185020763,0.1304587312820882,-0.3958161149175859,持有,0.0,2022-12-22,17.52
0.9719027665421859,17.41,-0.028315404774396362,0.719913063571261,1.0180703657588084,0.024841778849757853,-0.5460705273708573,持有,0.0,2022-12-23,18.0
0.812125640267133,17.4,-0.0693385052591514,0.64207250668325,0.9048243816558753,-0.020005480042716434,-0.013212481506233298,持有,0.0,2022-12-26,17.28
0.851522739896598,17.28,-0.020582117124508807,0.8482447924947379,1.1657825189365463,0.05619660901786775,0.06925225660993989,买进,0.0,2022-12-27,16.84
0.9215620281267582,16.85,-0.27855580200698393,0.7451586495889936,1.0426890579550976,-0.18887356185812754,-0.37921502380240424,卖出,-0.02488425925925924,2022-12-28,16.45
0.8252580068102877,16.21,-0.09663778226632622,0.6504877020224943,0.7866546591136844,-0.06321495075405265,-0.6994489416565529,持有,0.0,2022-12-29,16.78
0.612951414362615,16.94,0.38561155895125065,0.3433330721400734,0.23027221547753585,0.24376304895264106,-0.9922163461717545,持有,0.0,2022-12-30,17.26
0.30434080059847185,17.19,0.5003191823876891,0.10560380380641927,-0.01837657570499007,0.2776411439529061,-1.56860995247972,持有,0.0,2023-01-03,17.09
-0.18155676149826397,17.07,-0.1763041134017031,-0.24783440044184554,-0.3285720973782412,-0.2771885367636472,-0.8208279279610268,持有,0.0,2023-01-04,17.27
-0.3960520817031295,17.14,-0.29165678907189724,-0.2920141759728788,-0.22763545937345323,-0.3452083500490686,0.4235114974983455,买进,0.0,2023-01-05,17.42
-0.23627495542807658,17.42,0.256752259125728,0.0004138620658642494,-0.11931321370977804,0.09553282953784696,0.7023098241561012,持有,0.0,2023-01-06,17.05
0.013240008891869074,16.98,-0.10232225548741215,-0.10477607967469077,-0.09469452151348882,-0.18760350068623552,-0.03137666644098581,卖出,-0.009334889148191373,2023-01-09,17.69
0.04169346973537142,17.13,-0.33300697785107514,0.09508480963236363,0.15395426966903794,-0.3277342749828065,0.009205458982117273,买进,0.0,2023-01-10,16.97
0.08327929712202929,17.04,-0.21368500936117443,0.15188737817226325,0.20319165406161727,-0.22904375547558317,0.001407198655569162,持有,0.0,2023-01-11,16.6
0.1226763967514943,16.5,-0.5893243939291652,0.013036655074730582,0.17364922342606934,-0.529412126774596,-0.20844922656767143,卖出,-0.03677758318739049,2023-01-12,16.85
0.09422293590799119,16.95,-0.7060002994429585,-0.012208930943002084,0.1834967003045859,-0.6155175639808731,0.021487861555864192,持有,0.0,2023-01-13,16.61
0.14018621880903398,16.56,-0.20184675369850255,0.47376859989836184,0.22781034625790736,-0.19624644749798004,1.5455050200562583,买进,0.0,2023-01-16,16.72
0.6829907025927753,16.65,0.9288127823034711,0.9155663552086932,0.6586374596929778,0.8360333431074928,0.465506389757347,持有,0.0,2023-01-17,16.39
0.8931085672832558,16.25,0.21275204025953398,0.6841484833794719,0.8161970897492323,0.2000812686771599,-1.0116746510793633,卖出,-0.018719806763284948,2023-01-18,16.19
0.5626106759471873,16.13,-0.12547867857262449,0.4905989905768503,0.5872432523237378,-0.11184362354920445,-0.6132542671857053,持有,0.0,2023-01-19,16.01
0.3897011831289796,16.09,-0.39285362288655296,0.19817095253810796,0.37059876099638744,-0.35841134269692954,-0.4162958767663021,持有,0.0,2023-01-20,16.24
0.28901970629812423,16.55,-0.5915963583465815,0.10350000497160784,0.3607512841178718,-0.5181012390726113,-0.4477946080025838,持有,0.0,2023-01-30,16.64
0.179583318438499,17.68,-0.4203107909078943,0.10560380380641927,0.0333226779072186,-0.40074882815614515,-0.9879930537307081,持有,0.0,2023-01-31,17.63
-0.10495128999652677,17.59,-0.2185359925803411,0.21500134321659642,0.050555762444620615,-0.23389512331815354,1.5470079273617463,买进,0.0,2023-02-01,19.39
0.4137771884580971,19.45,1.2884345598664675,0.7619890402674828,0.754650359258508,1.1312311072579637,1.542210053197799,买进,0.0,2023-02-02,18.9
0.9828464053281486,18.83,1.5931285132096913,1.182748807229703,0.973756719805486,1.5358792982827427,-0.6558162442453724,持有,0.0,2023-02-03,19.62
0.7814834516664377,19.65,0.6873831400435758,0.8608675855036043,0.9909898043428889,0.6608062830757396,0.029389698540940853,持有,0.0,2023-02-06,20.13
0.8362016455962504,19.8,0.3451438539937146,0.7893384251200269,0.7989640052118294,0.30740642866718865,-0.7936872645788354,持有,0.0,2023-02-07,19.75
0.5888754090334976,19.61,0.5205443072224579,0.9471233377308594,0.9220574661932781,0.5301775149848074,1.5422482113725022,持有,0.0,2023-02-08,19.43
1.1754544479610889,19.62,0.2930570762512127,0.8587637866687928,1.040227188735469,0.3152167029722308,-1.0799112850549264,持有,0.0,2023-02-09,19.55
0.8033707292383632,19.99,-0.0694575185864126,0.7535738449282379,0.8925150355577303,-0.023285427108606226,-0.5339022117783684,持有,0.0,2023-02-10,19.31
0.65234851399208,19.05,0.11628578784796566,0.7472624484238051,0.801425874431458,0.12228288342201359,-0.022593120270520642,持有,0.0,2023-02-13,19.19
0.6873681581071601,19.19,0.09604578634728911,0.47376859989836184,0.4296836222674833,0.04902483300106232,-1.1156194319426325,卖出,0.03617710583153357,2023-02-14,18.77
0.33060553368478207,18.77,-0.21559973544126176,0.2107937455469743,0.15395426966903794,-0.23283260573394027,-0.6011570698646457,持有,0.0,2023-02-15,18.9
0.16863967965253632,18.93,-0.46095860270068567,0.1392645851633969,0.27704773065048666,-0.4177072385955676,-0.11413462837298023,持有,0.0,2023-02-16,18.43
0.17082840740972915,18.5,-0.05192963245847345,0.1581987746766968,0.15395426966903794,-0.10861401724124158,-0.040643185082502774,持有,0.0,2023-02-17,18.13
0.19709314049603943,18.33,-0.4131033438089558,0.07615062011906375,0.15641613888866732,-0.394145275873424,-0.08757233332823786,持有,0.0,2023-02-20,18.67
0.20803677928200134,18.68,-0.3413184719159067,0.05511263177095319,0.22781034625790736,-0.3371368747208479,-0.3265344848355857,持有,0.0,2023-02-21,18.9
0.14018621880903398,18.7,-0.2802943883627247,0.12664179215453059,0.27704773065048666,-0.28200218955138273,0.06731471562301221,买进,0.0,2023-02-22,18.64
0.20147059601042436,18.5,-0.3731749675794584,-0.024831723951869167,0.17611109264569869,-0.36909071780590974,-0.5792507125289535,卖出,-0.010695187165775364,2023-02-23,18.47
0.05044838076414125,18.4,-0.44355092003328034,-0.0584925053088468,0.030860808687589242,-0.4365953298961976,-0.5990679929351004,持有,0.0,2023-02-24,18.23
-0.10276256223933393,18.14,-0.5657115547339061,-0.29411797480768953,-0.39011882786896557,-0.5445601306216121,-0.40218933158235876,持有,0.0,2023-02-27,17.88
-0.1903116725270338,17.95,0.10775273063888281,0.12453799331971915,0.050555762444620615,0.02244879362840023,1.546351400418953,买进,0.0,2023-02-28,18.18
0.3196618948988194,18.18,0.4286023464467243,0.019348051579164124,0.06532697776239502,0.2285200889634132,-1.0898763425341913,卖出,0.012813370473537629,2023-03-01,18.57
-0.006458540922863437,18.45,-0.2299668259526888,-0.21838121675449002,-0.15377938278458383,-0.29803368854889745,-0.9978605192345195,持有,0.0,2023-03-02,18.54
-0.28442696608631224,18.62,-0.4407493463095516,-0.40561931305267807,-0.3876569586493362,-0.4758526204316433,-0.609248860520873,持有,0.0,2023-03-03,19.06
-0.43107172581820963,18.9,-0.7820565596514122,-0.6138953976989775,-0.5082885504111564,-0.7157031741785557,-0.4362560140719408,持有,0.0,2023-03-06,18.21
-0.5229982916202952,18.26,-0.4883169896604002,-0.46873327809701126,-0.4098137816259969,-0.5061562006877465,0.23899038017171606,买进,0.0,2023-03-07,17.68
-0.42012808703224697,17.7,-0.5332058413701446,-0.37616612936532257,-0.363038266453047,-0.5330853413507737,-0.2856757495685095,持有,0.0,2023-03-08,17.9
-0.46828009769048257,18.04,-0.39079409725829783,-0.3656471351912669,-0.3778094817708205,-0.43326664330714176,-0.0527023106447829,持有,0.0,2023-03-09,17.48
-0.44858154787575005,17.47,-0.5901477677982673,-0.7422271266224545,-0.8554121103788418,-0.6057174592411024,-0.6183019360787257,卖出,-0.04326396495071208,2023-03-10,17.2
-0.5930375798504546,17.05,-0.6388323512254623,-0.8095486893364098,-0.8307934181825517,-0.6478443147454701,-1.2241412945590882,持有,0.0,2023-03-13,17.5
-0.9038369213717907,17.42,-0.6305418828484469,-0.7674727126401871,-0.8307934181825517,-0.6334620874294624,0.8028722896792521,买进,0.0,2023-03-14,17.1
-0.6608881403234228,17.25,-0.8513405648276126,-0.7127739429350989,-0.5846064962196543,-0.7679328585967636,0.06839689275471987,卖出,-0.009758897818599408,2023-03-15,17.07
-0.6083586741508022,17.07,-0.6194926855455167,-0.45400668625333346,-0.5846064962196543,-0.6046591875199212,0.21438159047178712,买进,0.0,2023-03-16,16.62
-0.5142433805915246,17.56,-0.8575139844681966,-0.6075840011945439,-0.6141489268552023,-0.7731680182255668,-0.5945885219982192,卖出,0.028705330990040915,2023-03-17,17.11
-0.6499445015374601,17.13,-0.5300527816199044,-0.3614395375216448,-0.02330031414424791,-0.5123960975485119,1.546635445705808,买进,0.0,2023-03-20,16.52
-0.1859342170126489,16.67,0.7602244535716136,0.12874559098934127,0.2401196923560524,0.5367908858601623,1.5449191237898556,持有,0.0,2023-03-21,17.95
0.3240393504132043,17.9,1.805845595201185,0.40644703718440656,0.11702623137460369,1.383598631066326,-1.2255915100063501,持有,0.0,2023-03-22,18.5
-0.04804436830952131,18.5,0.804510106067689,-0.07953049365695736,-0.15131751356495446,0.47008591008544226,-0.44101166772539796,持有,0.0,2023-03-23,18.15


==> pic/After_setting/____/________________/Output/Xingmei United-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4144104684194816,4.32,-0.7645576776988878,-1.2696193888574765,-1.519668902430802,-0.7496087560414969,0.20896417751806062,持有,0.0,2022-12-16,4.29
-1.318436899739619,4.25,-0.722129694162456,-1.2787389894059475,-1.2595907931261403,-0.7158126269009457,0.47016577458482256,买进,0.0,2022-12-19,4.19
-1.1648791898518378,4.16,-0.7698032170040877,-1.141944981178879,-1.1243501762877164,-0.7435119299427693,-0.3301200162233843,卖出,-0.021176470588235262,2022-12-20,4.02
-1.184073903587811,4.02,-0.782466014556712,-1.178423383372764,-1.1867689225208355,-0.7515533737374683,-0.24290094887412517,持有,0.0,2022-12-21,4.08
-1.184073903587811,4.04,-0.9321044056169497,-1.2240213861151208,-1.2387845443817678,-0.8566606259716015,-0.24290094887412517,持有,0.0,2022-12-22,4.06
-1.184073903587811,4.01,-1.0047395351834931,-1.3608153943421883,-1.3948314099645645,-0.9108832463127962,-0.9862586123857947,持有,0.0,2022-12-23,4.11
-1.347228970343578,4.11,-1.0814605790463097,-1.3881741959876022,-1.3636220368480056,-0.9615782843167358,-0.24290094887412517,持有,0.0,2022-12-26,4.21
-1.347228970343578,4.21,-0.596228971761936,-1.0598685762426385,-1.2803970418705137,-0.620840818465438,0.8311189713770585,买进,0.0,2022-12-27,4.12
-1.1168924055119065,4.08,-0.9999971935323227,-1.2240213861151208,-1.207575171265208,-0.903300875916026,-0.5894513764751738,卖出,-0.03087885985748216,2022-12-28,4.12
-1.193671260455797,4.07,-0.9712572173652994,-1.3243369921483035,-1.2283814200095815,-0.8856375704587457,-0.6369736217695214,持有,0.0,2022-12-29,4.24
-1.2800474722676736,4.18,-0.6941835455366447,-1.2422605872120627,-1.3220095393592597,-0.6967647881473349,-0.24290094887412517,持有,0.0,2022-12-30,4.49
-1.2800474722676736,4.54,-0.8275095766234186,-1.187542983921236,-1.1971720468930218,-0.7832230970940373,0.20033373854194797,买进,0.0,2023-01-03,4.43
-1.184073903587811,4.46,-0.48171075577703976,-1.0598685762426385,-1.0515283056824107,-0.535059575854145,0.9377259284679407,持有,0.0,2023-01-04,4.6
-0.9249452681521803,4.57,0.22762969127850824,-0.3576593340103554,-0.9370939375883601,0.04766606047096215,2.1199428756784746,持有,0.0,2023-01-05,4.44
-0.38749328354494755,4.44,-0.45961193937252737,-0.43973573894659607,-0.32330959962935746,-0.4669829175448782,-0.5575653807152711,卖出,-0.022026431718061595,2023-01-06,4.28
-0.464272138488838,4.27,-0.549040917518035,-0.3029417307195293,-0.32330959962935746,-0.5267933647263502,0.5514536376197244,买进,0.0,2023-01-09,4.25
-0.27232500112911096,4.22,-0.6530512303799214,-0.4853337416889527,-0.3649220971181043,-0.6171304664703904,-0.8632179433867418,卖出,-0.011709601873536259,2023-01-10,4.26
-0.42588271101689196,4.25,-0.06263014708105849,-1.1054665789849942,-1.0931408031711567,-0.2631085716387419,-3.4839063164934188,持有,0.0,2023-01-11,4.14
-1.2128659741917693,4.14,0.37591895542703446,-0.8227589619823874,-1.2699939174983266,0.051360628061827035,1.8645003000511662,买进,0.0,2023-01-12,4.23
-0.752192844528427,4.21,-0.31344771971188823,-0.7224433559492038,-0.8122564451221224,-0.3892388975955121,-0.2016711232553465,卖出,0.016908212560386545,2023-01-13,4.32
-0.7425954876604409,4.33,-0.7229151999017319,-0.8592373641762722,-0.6978220770280708,-0.6885596129720688,-0.24290094887412517,持有,0.0,2023-01-16,4.3
-0.7425954876604409,4.26,-0.7970364947488263,-0.8227589619823874,-0.6458064551671386,-0.7404578127566196,-0.1605458092350909,持有,0.0,2023-01-17,4.21
-0.7234007739244679,4.21,-0.28120091811810394,-0.27558292907411464,-0.6458064551671386,-0.3282021857188342,2.3858001454448274,买进,0.0,2023-01-18,4.37
-0.10916993437334381,4.33,-0.645990995526431,-0.28470252962258563,-0.20887523153530688,-0.6017677837856203,-0.8888831055866052,卖出,0.028503562945368197,2023-01-19,4.28
-0.27232500112911096,4.29,-0.42237178525395563,-0.38501813565577,-0.24008460465186562,-0.4351469577165295,-0.5918292582874781,持有,0.0,2023-01-20,4.34
-0.3587012129409892,4.39,-0.17880403983377002,-0.43973573894659607,-0.27129397776842623,-0.2543866561320672,-0.4388545229850877,持有,0.0,2023-01-30,4.34
-0.40668799728091976,4.3,-0.4071129473147328,-0.5218121438828384,-0.3545189727459181,-0.43228997049251167,-0.6766146970095368,持有,0.0,2023-01-31,4.39
-0.5122589228287685,4.39,-0.2895051719066777,-0.5947689482706064,-0.5625814601896468,-0.3550968961437446,0.03683302174479618,持有,0.0,2023-02-01,4.43
-0.4450774247528658,4.41,-0.13174768715094526,-0.375898535107299,-0.2816971021406125,-0.21067337680787435,0.5891370442229072,买进,0.0,2023-02-02,4.36
-0.24353293052515262,4.34,-0.25214806028915565,-0.3576593340103554,-0.3441158483737318,-0.30308683625754146,-1.1700572652859675,卖出,-0.015873015873015938,2023-02-03,4.35
-0.47386949535682416,4.34,-0.8141082191489624,-0.5674101466251934,-0.4897595895843412,-0.7418974769455683,-0.1633682620011813,持有,0.0,2023-02-06,4.27
-0.45467478162085195,4.27,-0.5748394080637413,-0.43973573894659607,-0.2921002265127987,-0.5513547727109406,0.3124683261275571,买进,0.0,2023-02-07,4.33
-0.32031178546904315,4.35,0.07848753288589705,-0.09319091810469121,-0.19847210716312064,-0.026053885035205834,1.0441823469130818,持有,0.0,2023-02-08,4.23
-0.003599008825495001,4.21,0.24231875714821247,0.0800814923162612,-0.05282836595250943,0.13085103021025885,0.20729446804409277,持有,0.0,2023-02-09,4.27
0.11156927359033991,4.26,-0.6039507898693491,0.016244288476964137,0.16563724586340553,-0.5447756802794733,-0.46492215106727497,卖出,-0.00234192037470721,2023-02-10,4.42
0.053985132382423306,4.49,-0.0743137760906539,0.09832069341320485,0.23845911646871112,-0.1091440537533019,0.46500380934189045,买进,0.0,2023-02-13,4.42
0.23633491287416264,4.45,0.5095730645097036,0.4357459137066387,0.39450598205150855,0.41004005894457585,0.8145445898916965,持有,0.0,2023-02-14,4.33
0.5146582620457647,4.34,-0.19899553541626788,0.381028310415811,0.5817622207508648,-0.17725379033190614,-0.3135294327602069,卖出,-0.033407572383073576,2023-02-15,4.41
0.49546354830979245,4.4,-0.13373641690494373,0.32631070712498494,0.5297465988899335,-0.12845017897544816,-0.7383774589246456,持有,0.0,2023-02-16,4.29
0.36110055215798365,4.28,-0.042077829021134106,0.39014791096428203,0.5193434745177454,-0.04535358587564322,0.008673960543119145,买进,0.0,2023-02-17,4.22
0.42828205023388805,4.19,-0.014464462018399418,0.2989519054795703,0.5297465988899335,-0.026952009321721076,0.0067408931820645635,卖出,-0.021028037383177534,2023-02-20,4.17
0.49546354830979245,4.16,0.39980397425364306,0.545181120288294,0.15523412149121926,0.31872232963600805,-0.7383774589246456,持有,0.0,2023-02-21,4.16
0.36110055215798365,4.14,-0.06300969361284132,0.14391869615555988,0.3632966089349498,-0.09181019083631531,-0.8179293132563896,持有,0.0,2023-02-22,4.17
0.20754284227020434,4.17,-0.24648887315510856,0.17127749780097454,0.23845911646871112,-0.24283601034770388,-0.023379985444411795,持有,0.0,2023-02-23,4.1
0.2651269834781209,4.11,-0.374990610932515,0.27159310383415725,0.39450598205150855,-0.33823135449628217,0.3749007781831125,买进,0.0,2023-02-24,4.08
0.42828205023388805,4.08,1.3682900372276077,0.5087027180944084,0.5089403501455592,1.160551396822823,0.36337209611947585,持有,0.0,2023-02-27,3.98
0.5914371169896552,4.0,0.31729032306269456,0.45398511480358067,0.6337778426117979,0.26337016699498494,-0.6630186547482382,卖出,-0.026763990267639978,2023-02-28,4.04
0.47626883457382024,4.04,-0.1347836975877325,0.40838711206122563,0.7170028375892897,-0.11382767004195074,0.04084667197826178,买进,0.0,2023-03-01,4.1
0.5530476895177108,4.1,0.6708331233368601,0.7093339301607754,0.8002278325667815,0.6166561641188003,0.8471014106665112,持有,0.0,2023-03-02,4.11
0.8505657524252866,4.1,0.5819875758705706,0.6910947290638318,0.9042590762886459,0.5384981620805395,-0.17486094345507264,卖出,0.014851485148514755,2023-03-03,4.08
0.8697604661612589,4.07,0.6246027999505656,0.8461279383878422,1.0603059418714433,0.6100910839745171,0.266332634003592,买进,0.0,2023-03-06,4.05
1.0137208191810538,4.06,0.4280128928210246,0.8461279383878422,0.945871573777391,0.417067779017844,-1.111951018089716,卖出,-0.0024570024570026226,2023-03-07,3.95
0.76418954061341,3.93,0.4842013376763308,0.563420321385236,0.26966848958527173,0.39718209441262825,-0.9984614741671104,持有,0.0,2023-03-08,4.09
0.5530476895177108,4.09,0.09793884036792326,0.5269419191913504,0.592165345123051,0.09804480213080816,0.2493581812410022,买进,0.0,2023-03-09,4.5
0.6874106856695196,4.41,1.0095411357530701,0.6728555279668897,0.6545840913561704,0.8786815272973969,0.24201103004524782,持有,0.0,2023-03-10,4.4
0.8217736818213267,4.4,0.8786162158879777,1.4662607756838855,0.9354684494052047,0.9363546892276831,2.9991838681656224,持有,0.0,2023-03-13,4.34
1.7335225842800266,4.33,3.7933587316851627,2.423818833273361,2.1318277522066493,4.071239159207264,1.401724110478985,持有,0.0,2023-03-14,4.23
2.2421824982833,4.23,1.6612253349096417,2.378220830531006,1.6324777823416983,1.8909649560616335,0.7022365809469164,持有,0.0,2023-03-15,4.22
2.5492979180588624,4.17,-0.4271341173206465,1.9495996047528588,2.391905861511311,-0.22822523000000594,-1.8788363265182089,卖出,0.019559902200489015,2023-03-16,4.18
2.0022485765836424,4.23,-1.238157034055185,1.2291511614236343,1.8301371454132425,-1.0418077964470533,-1.8749116835069664,持有,0.0,2023-03-17,4.29
1.483991305712383,4.25,4.509634767473897,1.6942507893956655,1.2995778024317308,4.437112531909018,0.39351633981535883,买进,0.0,2023-03-20,4.39
1.6759384430721085,4.36,1.7556378965080988,1.6212939850078958,1.497237165503275,1.772470465853867,-0.27411046144626505,持有,0.0,2023-03-21,4.83
1.6663410862041224,4.99,1.2130250226061166,1.876642800365089,1.6532840310860708,1.3665764383299355,0.6942847026912063,买进,0.0,2023-03-22,4.75
1.9542617922437104,4.5,0.5078860905302589,2.168470017916168,2.2150527471841412,0.721830036553957,1.396736004144856,持有,0.0,2023-03-23,4.63


==> pic/After_setting/____/________________/Output/Zhaohe Industrial-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.9958622249821734,26.45,-1.04511055292658,0.2717586204960507,-0.8070752095342345,-0.8871889731437002,9.019793204517553,买进,0.0,2022-06-24,26.26
0.44806347919108935,26.52,3.05522815673318,1.0394726534673557,0.7705255109790384,2.7349787196975606,1.1160884394948811,持有,0.0,2022-06-27,27.12
0.8967529639416482,27.12,1.8747530572770033,0.5536357131989476,0.25186226039933174,1.470733337199255,-2.0984299629552936,卖出,0.02533081285444241,2022-06-28,27.16
0.05188021074112605,27.17,1.1630888556103742,-0.3974130142132675,-0.434285998180071,0.7407604036906271,-1.5968177050809835,持有,0.0,2022-06-29,27.01
-0.5233015223699641,27.02,0.8562718408107285,-0.19116148296724522,-0.5477435842443822,0.53035759472536,0.4785104954794729,买进,0.0,2022-06-30,26.8
-0.34668970390431764,26.8,0.31120396835684033,-0.5440807697659948,-0.4396887403736095,0.1005980492813535,-0.48238239977770686,卖出,-0.008142116950407063,2022-07-01,26.54
-0.5018217066106287,27.18,0.012213044615149547,-0.599081178098268,-0.4612997091477644,-0.12235837694171743,-0.19932572356448994,持有,0.0,2022-07-04,26.97
-0.556714569106708,26.92,0.08322311373787869,-0.587622759695711,-0.5693545530185361,-0.07329363750135394,0.10155362097978221,买进,0.0,2022-07-05,26.2
-0.5089816451970733,26.48,0.2869167504313785,-0.4088714326158245,-0.4802093068251496,0.09511477354175839,0.219241412886315,持有,0.0,2022-07-06,25.66
-0.42067573596425095,26.08,0.34429205576593197,-0.4226215346988932,-0.41267502940591705,0.1463002584417721,0.25050603681112066,持有,0.0,2022-07-07,26.1
-0.32043659575401906,26.1,0.2701904694508478,-0.46616352462860855,-0.5693545530185361,0.06160000946291358,-0.5147570686768571,卖出,-0.030460624071322447,2022-07-08,26.05
-0.487501829437738,26.18,0.25439851965841215,-0.4890803614337225,-0.423480513792994,0.07104346952389855,0.3019476904984277,买进,0.0,2022-07-11,25.9
-0.37055616585913503,25.9,-0.1706628483097398,-0.5372057187244613,-0.5072230177928421,-0.2560848155802048,-0.45647874103833697,卖出,-0.010695187165775444,2022-07-12,25.29
-0.5161415837835187,25.45,-0.2569628720651632,-0.6609566374720747,-0.655798428115154,-0.3297866424133921,-0.7166114747979444,持有,0.0,2022-07-13,25.67
-0.7476462647452434,25.64,-0.06872232719592987,-0.8236661787883816,-0.9988725574048554,-0.22145810465653623,-0.5374053864806336,持有,0.0,2022-07-14,26.43
-0.9123248522334811,27.23,0.36206861668228674,-0.46616352462860855,-0.9097273112114688,0.12207448617383207,1.1232615426426578,买进,0.0,2022-07-15,27.43
-0.5376213995428539,27.48,0.3369832399352487,-0.4088714326158245,-0.5747572952120746,0.12850875765108566,0.4655522875984307,持有,0.0,2022-07-18,28.54
-0.36578287346817173,28.54,-0.1071359675530383,-0.5349140350439496,-0.5747572952120746,-0.2138875724630637,-0.934985253456946,卖出,0.048108703635695874,2022-07-19,31.39
-0.6784335250762743,32.28,0.7871794201630363,-0.14991117671804077,-0.6260833460506917,0.5211616568648865,2.0204789380435573,买进,0.0,2022-07-20,30.49
0.008920579222455491,30.53,2.4540060361058993,0.5765525500040615,-0.06689952901944593,2.002144447428751,-0.585042980391322,持有,0.0,2022-07-21,31.64
-0.1915577011980074,31.38,1.1410262357518053,-0.23470347289696142,-0.612576490566845,0.7295043517649906,-0.3929025094612826,卖出,-0.027881040892193374,2022-07-22,32.23
-0.3180499495585378,32.25,0.25498500460332035,-0.3561627079640631,-0.518028502179919,0.06461763174021719,-0.5893411029885414,持有,0.0,2022-07-25,31.62
-0.5113682913925554,32.05,0.06299724787918709,-0.5601225555295745,-0.6530970570183842,-0.09992038498299562,-0.6742648514234878,持有,0.0,2022-07-26,32.26
-0.7285530951813902,32.79,-0.15892505996406026,-0.587622759695711,-0.6368888304377688,-0.25226404057120344,0.5733141982557496,买进,0.0,2022-07-27,34.51
-0.5256881685654453,34.5,-0.10022578171939221,-0.4226215346988932,-0.5126257599863806,-0.19061892505755676,0.6745582985187969,持有,0.0,2022-07-28,37.96
-0.2822502566263118,37.42,0.18709970929051195,-0.17282801352315472,-0.29111333005129764,0.04607105954758548,-0.3499896448359527,买进,0.0,2022-07-29,36.64
-0.3920359816184703,36.23,-0.1983737001894626,-0.43178826942093845,-0.43158462708330225,-0.2666358593404615,0.16010508442574248,卖出,0.032046716991881295,2022-08-01,36.49
-0.3228232419495011,36.12,0.13695816769024352,-0.24157852393849494,-0.31812704101899103,0.007513672394817595,0.4301639959114501,买进,0.0,2022-08-02,35.92
-0.15814465446126344,36.27,-0.13894771990960944,-0.22553673817491535,-0.21817631043852656,-0.20340782537792645,0.08733060297179285,卖出,0.004152823920265938,2022-08-03,34.41
-0.11279837674711081,34.36,0.6998592271930983,0.19384137535866358,-0.0831077556000614,0.5030640581500978,0.49620514359306755,买进,0.0,2022-08-04,34.98
0.0805199650869067,34.98,0.13599642226334427,0.09071560973565163,0.10598822117378963,0.048278243660522566,0.36029333035515326,持有,0.0,2022-08-05,35.01
0.22849202920677245,35.03,-0.03418712750898051,0.18009127327559488,0.08707862349640443,-0.08482790765683161,-0.8349609749188375,卖出,0.0194994179278231,2022-08-08,36.35
-0.07222539142392233,35.93,1.4424857892271212,0.48946857014462913,0.003336119496556376,1.2104982103559934,2.0178504065177125,买进,0.0,2022-08-09,39.03
0.67479486776185,38.61,3.688510555521272,1.2800994399210497,0.9866351987205819,3.4739431991729566,2.02227132659926,持有,0.0,2022-08-10,38.8
1.4981878052030377,38.24,3.1450983233256533,0.9500969899274125,0.8650734993659644,2.783812925811767,-1.9561364328838682,持有,0.0,2022-08-11,37.96
0.6557016981979968,38.14,1.3758615488993031,0.45509331493695904,0.5301034833665703,1.1343688982797613,-0.7276561225385482,持有,0.0,2022-08-12,37.96
0.38123738571760146,37.76,0.8752303598919174,0.23967504896889147,0.01954434607717185,0.6225031855065494,-1.3400748945403438,持有,0.0,2022-08-15,37.97
-0.11995831533355619,38.06,0.23035353574467865,-0.19116148296724522,-0.27760647456745186,0.07437729920474193,-0.396106342022242,持有,0.0,2022-08-16,38.27
-0.24883720988956787,38.77,-0.16569233222492413,-0.2828288301876994,-0.19386397056760288,-0.22260586843455646,0.06870838038070327,持有,0.0,2022-08-17,38.69
-0.2106508707618606,38.31,-0.0920230819381937,-0.35845439164457477,-0.27220373237391243,-0.1809600071491432,-0.5946800618429056,持有,0.0,2022-08-18,39.89
-0.4087425049868423,39.97,0.0600971809447101,-0.3928296468522449,-0.4910147912122266,-0.07487769035243894,0.2500224391678414,买进,0.0,2022-08-19,38.92
-0.3085033647766104,38.61,-0.2579628176608879,-0.35387102428355216,-0.23978727921268148,-0.2977151500848139,0.2120947170943073,持有,0.0,2022-08-22,39.33
-0.22019745554378806,39.29,-0.11297295334956504,-0.170536329842643,-0.11552420876129331,-0.16890004439820314,0.2828142454346675,持有,0.0,2022-08-23,38.34
-0.10563843816066629,38.54,-0.19102353829369764,-0.25074525866054104,-0.11282283766452358,-0.23722074779489866,-0.26340324103593366,卖出,0.0155467720685111,2022-08-24,37.31
-0.1867844088070441,37.31,0.2134892847426255,0.015090048278777054,-0.09931598218067783,0.10388881984890785,0.6417255696923541,买进,0.0,2022-08-25,36.0
0.056653503132089354,36.65,0.28066495574278255,0.31300892674525516,0.18162661188333043,0.17896491380849833,0.6845467537170802,持有,0.0,2022-08-26,36.1
0.3239578770260402,35.8,-0.15583264394420343,0.1961330590391745,0.249160889302563,-0.17502302417751414,-0.5632002816739059,卖出,-0.0404717233985528,2022-08-29,37.66
0.12347959660557642,38.87,-0.19187113262787145,0.18696632431712923,0.154612900915637,-0.20360871459529273,0.04427357913770487,买进,0.0,2022-08-30,36.37
0.15450599714683916,36.6,-0.32329948759241334,0.038006885083891,0.054662170335172525,-0.3227559284138867,-0.746932911048114,卖出,-0.05839979418574726,2022-08-31,34.86
-0.11041173055162959,35.8,-0.34711751756194864,-0.19574485032826786,-0.06689952901944593,-0.3532179843290066,-0.04558056200846277,持有,0.0,2022-09-01,33.85
-0.11279837674711081,34.06,-0.46436507103098656,-0.22324505449440443,-0.08040638450329264,-0.4466485938423053,-0.11826153557422972,持有,0.0,2022-09-02,36.33
-0.14143813109289147,36.73,-0.26366273226339393,-0.14303612567650642,-0.08580912669683112,-0.2881034560545615,0.37225210728958963,买进,0.0,2022-09-05,36.2
0.006533933026974264,36.41,1.097107276946325,0.5742608663235506,0.07087039691578896,0.8657143656322556,0.47475010039368815,持有,0.0,2022-09-06,37.93
0.19507898247002847,38.4,1.3626770976895166,0.535302243754857,0.2923828268508709,1.1284217650349213,0.9190578271171845,持有,0.0,2022-09-07,39.53
0.5554625579877649,39.3,0.47339559339713283,0.48946857014462913,0.5057911434956457,0.38509391849171776,-0.020787807564792114,持有,0.0,2022-09-08,37.5
0.5626224965742103,37.61,-0.12865210029052787,0.4619683659784934,0.659769296011496,-0.11439786621986817,-0.19040598675729647,卖出,0.023958616934386133,2022-09-09,36.67
0.5029563416871677,36.67,-0.11837400780773093,1.0990564291606524,1.6754848283967554,-0.02283510714631928,2.023529981673929,买进,0.0,2022-09-13,37.0
1.3096427557599835,36.32,2.444884285204136,1.949271074630368,2.164432996911998,2.6453158412171325,2.018814956532247,持有,0.0,2022-09-14,37.04
2.195088494283695,36.62,4.608482075448012,2.8842780162790036,2.688498989685244,5.240168792941295,2.0184618425974263,持有,0.0,2022-09-15,36.2
3.168840142040229,36.13,2.6285969865331777,3.913243988828604,2.5669372903306247,3.2272434579126648,2.019561994833182,持有,0.0,2022-09-16,38.18
4.240444283811511,38.0,2.89530157699736,5.045335727001218,4.611875210584987,4.211335955352097,2.0200621288044385,持有,0.0,2022-09-19,37.31
5.419447504379473,37.7,0.2960088400255833,5.1988785335954795,4.860401351487764,0.8329962468399956,-2.096535340645727,卖出,0.028088355604036025,2022-09-20,38.28
4.123498620232909,38.28,1.1921034567814215,3.1821968947454797,3.539430885167574,1.5983974823289266,-2.0975879946599143,持有,0.0,2022-09-21,37.64
2.9564286306423573,37.31,4.326460565526082,2.2609400551799133,2.350827602589081,4.4748805149643305,-1.9707372386794964,持有,0.0,2022-09-22,38.96
1.9707437519084139,38.98,1.9627770321808309,1.6742690329690038,1.9726356490413772,2.0314436035111627,-0.5241602702176364,持有,0.0,2022-09-23,37.5
1.7463990095331345,36.44,1.7261445134435343,1.731561124981788,1.9888438756219935,1.8119052105704858,-0.02311729030109779,持有,0.0,2022-09-26,38.07
1.75355894811958,37.8,1.211982375224428,1.440517297556844,1.5647286134292129,1.2241954724500874,-1.0319927904602093,持有,0.0,2022-09-27,39.94
1.3048694633690194,39.8,0.7967362035756589,1.291557858323606,1.6322628908484456,0.8423536474621426,0.19965704311264512,买进,0.0,2022-09-28,37.82
1.4074952497747324,37.91,0.6835329244508574,1.1930154600616174,1.3459175545908988,0.6875311717462268,-0.604036270051609,卖出,-0.04748743718592967,2022-09-29,37.4
1.161670691640117,37.4,0.024336429959090546,1.014264132981731,1.2351613396233583,0.07662373609248406,-0.5128023375502286,持有,0.0,2022-09-30,35.8
0.9611924112196548,35.78,0.626916229527802,0.7186369381957654,0.9109968080110411,0.5567897299778688,-0.6278859524641163,持有,0.0,2022-10-10,35.3
0.7177544992805206,35.29,0.18484365226105673,0.6430113767388907,0.8974899525271953,0.17465344323826432,0.02046040242146106,持有,0.0,2022-10-11,35.43
0.7416209612353379,35.59,0.277367607052521,0.6705115809050266,0.8839830970433497,0.2591307124449026,-0.18713770313928005,持有,0.0,2022-10-12,38.97
0.6819548063482954,40.05,0.37007672030935096,0.5375939274353679,0.5057911434956457,0.2913362622780681,-0.8448489930860791,持有,0.0,2022-10-13,42.87
0.35975756995826536,44.71,-0.2448502726512435,0.36342596771650487,0.5652213076245719,-0.21998123548964665,0.1660380527522185,买进,0.0,2022-10-14,42.22
0.4385168944091611,43.0,-0.18683185623917,0.34738418195292525,0.5868322763987259,-0.17231572360045214,0.0840504403816143,卖出,-0.03824647729814361,2022-10-17,42.2
0.48624981831879577,42.25,-0.15414329765461735,0.3061338757037208,0.4409582371731838,-0.1518304089895378,-0.07566413093270012,持有,0.0,2022-10-18,43.27
0.47192994114590503,42.88,0.10788019918032096,0.44592658021491377,0.6219501006567256,0.0869775652043814,0.31018838902678314,买进,0.0,2022-10-19,42.84
0.607968774288362,43.11,0.4968019603708552,0.7163452545152544,0.8353584173015023,0.45421048661687585,0.5934980684228702,持有,0.0,2022-10-20,41.96
0.8585666248139417,41.8,0.1775105680878255,0.5994693868091754,0.7219008312371911,0.15758357860212058,-0.9681845295654296,卖出,-0.02518656716417923,2022-10-21,41.2
0.4790898797323504,40.79,-0.3445639486294059,0.3886344882021297,0.6408596983341108,-0.29971841495300017,-0.014494627457361327,持有,0.0,2022-10-24,42.34
0.488636464514277,41.69,0.17946866380044232,0.2923837736206521,0.1789252407865607,0.09058135522589353,-0.9375798586221353,持有,0.0,2022-10-25,43.64
0.13779947377846716,43.64,-0.21695561054740775,0.22821663056633368,0.3356047643991808,-0.21361171557801142,0.5490747961907723,买进,0.0,2022-10-26,46.07
0.3573709237627841,48.0,-0.4369858864994188,0.2557168347324711,0.43825686607641307,-0.38742849158078835,-0.0016890709863538428,持有,0.0,2022-10-27,50.68
0.37169080093567486,48.25,-0.29710181181192874,0.3542592329944596,0.4733746903344147,-0.2676426705720506,0.20294835371725756,买进,0.0,2022-10-28,47.3
0.4647700025594614,45.91,-0.3985807850035772,0.3611342840359923,0.6084432451728798,-0.34636791912934983,-0.020582052046528868,卖出,-0.0007617803895963368,2022-10-31,46.2
0.47192994114590503,46.34,-0.09161186835613164,0.4963436211861635,0.7273035734307286,-0.07674207477436398,0.26118292916957003,买进,0.0,2022-11-01,48.04
0.5888756047245088,48.06,0.11207412830360305,0.514677090630254,0.5301034833665703,0.08240680315055075,-0.0389755124558681,卖出,0.03711696158826065,2022-11-02,49.09
0.5888756047245088,48.19,-0.164554416607677,0.5100937232692322,0.7786296242693467,-0.13560041326952715,0.05762745209409255,买进,0.0,2022-11-03,49.8
0.627061943852217,50.14,0.19464761323666738,0.6796783156270718,0.8893858392368872,0.18882624002734807,0.4177462215329149,持有,0.0,2022-11-04,49.96
0.8084470547088258,49.96,-0.07105388573553419,0.5650941316015037,0.7975392219467319,-0.05555982681819835,-0.5563377495210979,卖出,0.03672961195268735,2022-11-07,48.97
0.5984221895064354,49.2,-0.3466343977797446,0.5307188763938336,0.7813309953661154,-0.28742666835115666,0.2263714738456714,买进,0.0,2022-11-08,49.25
0.7034346221076315,49.25,-0.4436673207338631,0.5719691826430381,0.8866844681401184,-0.36693586437861087,-0.0389755124558681,卖出,0.0010162601626015682,2022-11-09,47.9
0.607968774288362,47.89,0.8392705186146547,1.0211391840232653,0.6138459873664193,0.7540950897193368,0.5874745105097362,买进,0.0,2022-11-10,47.51
0.8561799786184588,49.9,0.5662058247479125,0.8080126017357087,1.0082461674947358,0.5333574339350078,0.19485411575865993,卖出,0.04197118396324907,2022-11-11,50.37
0.9516458264377282,49.61,1.5860941556682158,1.2525992357549125,1.208147628655665,1.5383426337315997,0.6372977704754585,买进,0.0,2022-11-14,48.86
1.230883431309086,48.76,1.5160341472148628,1.4955177058891174,1.3702298944618234,1.5323147922969036,1.1082749287190865,持有,0.0,2022-11-15,49.09
1.720145901382836,49.1,0.7864113720627696,1.4932260222086065,1.7808383011707583,0.863326822411144,-0.16089945675828152,卖出,-0.010280185446482524,2022-11-16,48.38
1.6652530388867557,48.02,0.6669486582156072,1.4061420423491742,1.3702298944618234,0.6951060685381805,-1.2281478129772854,持有,0.0,2022-11-17,48.18
1.133030937294337,48.19,0.4127265346823249,0.9271801531223002,1.1000927847848931,0.4000425136079256,-0.8029940637540897,持有,0.0,2022-11-18,48.85
0.8108337009043071,48.56,0.2267766517013651,0.6911367340296296,0.6948871202694976,0.20648867054785291,-0.8500620254950272,持有,0.0,2022-11-21,49.7
0.48147652592783163,49.42,-0.3170405022838032,0.374884386119061,0.4760760614311835,-0.28243058192001486,-0.28983003554106057,持有,0.0,2022-11-22,49.16
0.3836240319130827,49.16,-0.3975039896564508,0.3084255593842317,0.4760760614311835,-0.352463734837776,0.06631990305838932,持有,0.0,2022-11-23,53.12
0.424197017236272,52.15,-0.39599575710847235,0.3519675493139471,0.5625199365278012,-0.3474398815937743,-0.11292360762640684,持有,0.0,2022-11-24,50.96
0.39555726289049054,50.7,0.10145897550764048,0.17550790591457308,0.15731427201240672,0.021935235203333504,-0.8862585746733482,持有,0.0,2022-11-25,49.75
0.06858673410949803,49.34,-0.4612349042560552,0.038006885083891,0.17082112749625247,-0.42632015140825397,0.0900225740145018,买进,0.0,2022-11-28,48.79
0.11631965801913274,48.01,-0.5438205233603934,0.033423517722867564,0.26266774478640875,-0.48742136074476655,0.15331715332372167,持有,0.0,2022-11-29,45.58
0.1879190438835831,45.35,-0.40324569973778934,0.06550708925002677,0.2059389517542541,-0.37796432962970733,-0.19773703346260768,卖出,-0.08086745034454806,2022-11-30,46.46
0.12825288899654055,47.3,-0.5408009123681804,-0.01699352324838215,0.154612900915637,-0.4938168734430483,-0.4741616611008679,持有,0.0,2022-12-01,49.31
-0.03403905229621507,49.19,-0.6459313722857898,-0.08803571734423409,0.07357176801255771,-0.5771994561533982,0.17677685854883257,买进,0.0,2022-12-02,52.0
0.044720272154680676,52.27,-0.42448993715599204,0.10217402813820942,0.1978348384639459,-0.3896606685299824,0.5368694328612824,持有,0.0,2022-12-05,52.44
0.25713178355255223,52.47,-0.6912093582739538,0.1365492833458795,0.3112924245282561,-0.606185748133483,-0.39774355548296886,持有,0.0,2022-12-06,50.81
0.12109295041009518,50.81,-0.7140085672702271,-0.012410155887358708,0.20323758065748437,-0.6286267303316894,-0.3336408459643379,卖出,0.03293352307379558,2022-12-07,48.48
0.011307225417937565,48.09,-0.7123614658732245,-0.09949413574679107,0.10058547898025114,-0.6306333744890201,-0.25343432238480923,持有,0.0,2022-12-08,47.59
-0.06745209903295903,47.41,-0.4593657924661141,-0.19574485032826786,-0.2803078456642206,-0.453326943966762,-0.8598677519725398,持有,0.0,2022-12-09,45.5
-0.36578287346817173,45.31,-0.8150493620547603,-0.46616352462860855,-0.27220373237391243,-0.723180086869306,-0.08001412654751969,持有,0.0,2022-12-12,45.65
-0.38010275064106164,46.05,-0.6251500310310012,-0.4890803614337225,-0.3775572051479154,-0.5843210561098564,-0.0389755124558681,持有,0.0,2022-12-13,43.24
-0.38010275064106164,43.3,-0.6499001451198773,-0.34012092220048346,-0.26680099018037395,-0.5948091982183035,0.3036957771447019,买进,0.0,2022-12-14,44.73
-0.26077044086697654,44.72,-0.7435656108385957,-0.41345479997684714,-0.26950236127714366,-0.6694325664552286,-0.42996850142139054,卖出,0.032794457274826834,2022-12-15,43.88
-0.3991959202049157,44.0,-0.8792953048128818,-0.46616352462860855,-0.3532448652769917,-0.7710779227636717,0.09158716542030594,持有,0.0,2022-12-16,42.19
-0.35384964249076306,42.2,-0.7692788185956236,-0.35387102428355216,-0.18846122837406437,-0.6849863945371928,0.13856366431132486,买进,0.0,2022-12-19,42.88
-0.2917968414082384,42.58,-0.7059177715129996,-0.3974130142132675,-0.3019188144383756,-0.6406400281350481,0.021955092588493517,卖出,0.009004739336492783,2022-12-20,46.27
-0.27031702564890314,45.93,-0.7642952695120322,-0.3561627079640631,-0.2289817948256045,-0.68195382832711,-0.27522889091368585,持有,0.0,2022-12-21,44.04
-0.35384964249076306,44.11,-0.6318143875429119,-0.4547051062260516,-0.47480656463161014,-0.5930415335982433,-0.6808479207680244,持有,0.0,2022-12-22,42.81
-0.5781943848660432,42.82,-0.7537470793649519,-0.6838734742771878,-0.5747572952120746,-0.6874593566790155,-0.30680326440308914,持有,0.0,2022-12-23,40.89
-0.6688869402943477,41.3,-0.793344026128147,-0.7824158725391763,-0.7503464165020799,-0.7214263049850931,-0.4602924770171236,持有,0.0,2022-12-26,43.45
-0.8096990658277681,43.45,-0.9209950585164796,-0.8580414339960517,-0.7773601274697723,-0.8112251532480967,0.2015979277794618,买进,0.0,2022-12-27,44.17
-0.7309397413768723,44.07,-0.81965225769135,-0.7228320968458813,-0.6747080257925391,-0.7357995087309049,0.2276438530741493,持有,0.0,2022-12-28,44.15
-0.6426338321440491,44.61,-0.8373034321712072,-0.7182487294848587,-0.612576490566845,-0.7483832340288803,-0.05320317705344587,卖出,0.02669735327963168,2022-12-29,44.63
-0.6474071245350124,44.91,-0.7968674299351051,-0.7411655662899719,-0.7557491586956184,-0.723431656259211,-0.6013567830727173,持有,0.0,2022-12-30,44.4
-0.8359521739780666,44.43,-0.6868949862654338,-0.9382503628139497,-1.055601350437011,-0.6573239739497501,-0.5805520204052567,持有,0.0,2023-01-03,44.87
-1.012563992443713,44.86,-0.7987446311725621,-0.9588755159385519,-1.001573928501625,-0.7312496419184806,-0.023942998218643662,买进,0.0,2023-01-04,44.12
-1.0077907000527488,44.66,-0.806933848541234,-1.1009599041302558,-1.390571366436404,-0.746544756335504,-0.9402684886044156,卖出,-0.004458314757021909,2023-01-05,44.3
-1.2941882435105538,44.31,-0.8751220487221405,-1.2522110270440059,-1.2501000694044004,-0.7903886505169225,0.22807807761652113,买进,0.0,2023-01-06,44.33
-1.2130422728641759,44.21,-0.8245719900223154,-1.2522110270440059,-1.2798151514688627,-0.7580231133155221,0.10834991886751051,卖出,-0.0022568269013766963,2023-01-09,44.66
-1.1676959951500232,44.66,-0.6878499904860698,-1.0207509753123587,-1.2501000694044004,-0.6601203656694914,0.7155162114654172,买进,0.0,2023-01-10,47.83
-0.9338046679928165,46.33,-0.7704414519691696,-0.9611671996190628,-0.917831424501776,-0.7102745093154025,-0.08353637326725033,持有,0.0,2023-01-11,48.28
-0.9481245451657063,46.9,-0.8926667121430374,-1.018459291631847,-0.9205327955985457,-0.7954037028116264,0.08011112002692955,持有,0.0,2023-01-12,48.24
-0.9099382060379999,48.6,-0.9359713223510544,-1.0115842405903126,-0.9340396510823925,-0.8257698419475202,-0.17217774065920843,持有,0.0,2023-01-13,48.88
-0.9528978375566705,48.88,-0.8427004419056151,-1.0390844447564491,-1.1204342567594738,-0.765860504181707,-0.40394212393677786,持有,0.0,2023-01-16,49.07
-1.0698435011352734,49.07,-0.380186729593503,-0.5624142392100862,-0.7908669829536191,-0.41463424029061413,2.0235120079264726,买进,0.0,2023-01-17,50.19
-0.42067573596425095,50.2,0.36746787348544907,-0.3149124017148586,-0.3343352675996065,0.17042740835330616,0.05751833729979483,持有,0.0,2023-01-18,51.01
-0.387262689227507,50.98,-0.2578567560156784,-0.5624142392100862,-0.43698736927684073,-0.3181587840766948,-0.38198924505070925,持有,0.0,2023-01-19,51.56
-0.5065949990015921,51.89,-0.32140565804617344,-0.40657974893531357,-0.45589696695422594,-0.3547554266614629,0.2470598278912745,买进,0.0,2023-01-20,49.57
-0.4087425049868423,50.5,-0.6787273407568045,-0.55324750448804,-0.4396887403736095,-0.6277171251860988,-0.47247243989142984,卖出,0.04037906880922947,2023-01-30,49.39
-0.5591012153021893,49.38,-0.13932387921910228,-0.2369951565774723,-0.43158462708330225,-0.20644031167691831,0.7341985133288979,买进,0.0,2023-01-31,50.15
-0.29657013379920255,49.9,-0.4518003613836741,-0.31032903435383596,-0.41267502940591705,-0.4514849838262877,-0.6622314645806933,卖出,0.010530579181854922,2023-02-01,49.38
-0.5161415837835187,48.89,-0.16794928808188112,-0.3309541874784382,-0.45049422476068646,-0.2330037728158776,0.9250838978864677,买进,0.0,2023-02-02,49.95
-0.1867844088070441,50.0,-0.5253451240614087,-0.34928765692252955,-0.1911625994708341,-0.5007929971029955,-0.28589649323512595,卖出,0.022704029453876038,2023-02-03,48.5
-0.2750903180398673,48.72,-0.6871525003446923,-0.4226215346988932,-0.43698736927684073,-0.632255900562662,-0.6131100755665627,持有,0.0,2023-02-06,47.82
-0.4779552446558114,48.6,-0.08881202068810257,-0.2186616871333818,-0.31002292772868284,-0.16084679646442743,0.9546209329605214,买进,0.0,2023-02-07,47.85
-0.13666483870192817,47.86,0.011525890990042571,0.06092372188900495,-0.09931598218067783,-0.07025004132547988,-0.23120009908117606,持有,0.0,2023-02-08,47.51
-0.2058775783708973,47.21,-0.1716654903879698,-0.507413830877813,-0.518028502179919,-0.2559898243167019,-0.8418817309741647,卖出,-0.0286008230452675,2023-02-09,48.15
-0.49227512182870214,47.88,-0.2811229058991239,-0.5967894944177563,-0.728735447727925,-0.35364263633551835,-0.9788888012233532,持有,0.0,2023-02-10,47.32
-0.8144723582187313,47.68,-0.7148552627768991,-0.8236661787883816,-0.8178806939213125,-0.6663146947646544,0.0558629850874983,买进,0.0,2023-02-13,47.99
-0.7834459576774695,48.0,-0.7486961182187274,-0.7228320968458813,-0.7908669829536191,-0.6885736139043523,-0.17695024644560234,持有,0.0,2023-02-14,47.85
-0.8287922353916213,47.78,-0.7901293695680488,-0.8236661787883816,-0.9232341666953146,-0.7248166266659257,-0.38989426866450333,卖出,0.0020973154362416407,2023-02-15,47.48
-0.9433512527747431,47.48,-0.7510177896558121,-0.9222085770503701,-1.0204835261790102,-0.6986319477850721,0.2510884946567249,买进,0.0,2023-02-16,47.21
-0.8502720511509574,47.15,-0.8583409392640016,-0.9267919444113928,-0.8448944048890049,-0.7699198574960688,0.08570655897750297,卖出,-0.006950294860994067,2023-02-17,46.86
-0.8096990658277681,47.1,-0.6879596474412863,-0.7411655662899719,-0.7044231078570014,-0.6423321233513213,0.3984307425174624,买进,0.0,2023-02-20,46.84
-0.6665002940988656,47.1,-0.8157477510236395,-0.7365821989289493,-0.6179792327603836,-0.733770690642953,-0.03183702215951103,卖出,0.0,2023-02-21,47.5
-0.6641136479033845,47.33,-0.8472965963359415,-0.7755408214976428,-0.6449929437280769,-0.7572471474545168,-0.13174373094683253,持有,0.0,2023-02-22,47.8
-0.6951400484446463,47.32,-0.8837386585679065,-0.7663740867755976,-0.6449929437280769,-0.7832809911899412,-0.0389755124558681,持有,0.0,2023-02-23,48.89
-0.6951400484446463,49.49,-0.11183683538732146,-0.4249132183794041,-0.7125272211473095,-0.2124625615705407,0.7352015869313148,买进,0.0,2023-02-24,47.88
-0.4373822593326229,47.09,-0.5849886205966913,-0.5784560249736658,-0.45049422476068646,-0.559378265542542,-0.2738680026168223,卖出,-0.048494645382905606,2023-02-27,48.1
-0.5185282299790007,48.7,-0.8562889160774493,-0.6563732701110521,-0.5666531819217674,-0.7614735364070769,-0.3674260016770177,持有,0.0,2023-02-28,47.88
-0.6307006011666404,47.88,-0.8517916326723182,-0.70449862740179,-0.6747080257925391,-0.7590801573293056,-0.33013976235406295,持有,0.0,2023-03-01,47.04
-0.7285530951813902,49.5,-0.9457128148152917,-0.7778325051781537,-0.6801107679860776,-0.8279654960635893,-0.09660277934637197,买进,0.0,2023-03-02,48.13
-0.7476462647452434,48.06,-0.9034782587481378,-0.8236661787883816,-0.812477951727773,-0.7993735731395551,-0.4362746874031448,卖出,-0.029090909090909046,2023-03-03,45.9
-0.8789118054967372,45.4,-0.8999836174212367,-0.9520004648970176,-0.9394423932759309,-0.8004565494757891,-0.06107266321230055,持有,0.0,2023-03-06,44.46
-0.8860717440831826,44.47,-0.9752842396236887,-0.8901250055232109,-0.9259355377920843,-0.8511577420958559,0.23384874342841036,买进,0.0,2023-03-07,42.98
-0.7977658348503593,42.98,-0.9749247086229786,-0.8442913319129838,-0.7719573852762339,-0.8502663456143316,-0.18451999659010265,持有,0.0,2023-03-08,42.75
-0.8454987587599933,43.0,-0.9368144225477193,-0.9634588832995746,-0.9529492487597777,-0.8263320932522755,-0.552006870231528,卖出,-0.033055992804137596,2023-03-09,41.76
-1.012563992443713,41.71,-0.8803240128886632,-1.0459594957979834,-1.2041767607593228,-0.7919202417928471,-0.6327598248261399,持有,0.0,2023-03-10,40.85
-1.2011090418867671,40.85,-1.0051747481952158,-1.2567943944050284,-1.2095795029528613,-0.8767258577359303,-0.04671491287112183,持有,0.0,2023-03-13,40.19
-1.2034956880822485,40.19,-0.9475599053314393,-1.3026280680152562,-1.3743631398557885,-0.8407527436214285,-0.6196487597771348,持有,0.0,2023-03-14,38.62
-1.382494152743376,38.83,-1.0409525769033692,-1.3667952110695738,-1.3662590265654804,-0.901464996956234,0.27970215880129534,买进,0.0,2023-03-15,39.1
-1.2870283049241082,39.11,-0.996098388082292,-1.2338775575999152,-1.60127831198441,-0.8708779343895994,0.3768381480259217,卖出,0.007210919392222538,2023-03-16,37.93
-1.1605360565635778,38.39,-1.0301639503995639,-1.2361692412804262,-1.1960726474690146,-0.8932007940252858,-0.0389755124558681,持有,0.0,2023-03-17,37.4
-1.1605360565635778,37.37,-0.984589800749565,-1.2063773534337787,-1.1474479677271672,-0.8623357017742783,0.07637854563782533,买进,0.0,2023-03-20,37.2
-1.1247363636313528,37.18,-0.931155404596544,-1.0849181183666763,-1.0988232879853197,-0.8242044107276065,0.43516550474043575,持有,0.0,2023-03-21,37.95
-0.976764299511487,38.28,-0.9980245754185958,-1.0872098020471879,-1.0258862683725487,-0.8695016604330639,-0.14363018507652903,卖出,0.024351083757024453,2023-03-22,38.12
-1.0101773462482309,38.08,-0.9927673333607139,-1.10783495517179,-1.1150315145659353,-0.8671638644923593,-0.49729992500772824,持有,0.0,2023-03-23,37.08


==> pic/After_setting/____/________________/Output/Zhejiang Guangxia-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8758552324314393,4.52,0.20961888775990936,-0.9945146915437636,-1.1282362278253932,-0.2838419574802466,-0.8731094192962793,持有,0.0,2022-07-14,4.48
-1.0240575495701574,4.61,-0.1587447575228968,-1.0405280468346156,-1.0584736263637855,-0.4671840929220468,0.2284520431654864,持有,0.0,2022-07-15,4.43
-0.9845369316664992,4.35,-0.6310734630770649,-1.0405280468346156,-0.9726119630264218,-0.7117963045185401,-0.10150585951348175,持有,0.0,2022-07-18,4.64
-0.9993571633803707,4.65,-0.3586925746447526,-0.9577040073110817,-0.924314777399155,-0.5527082007265841,0.5847867141021339,买进,0.0,2022-07-19,5.1
-0.9005556186212259,5.12,-0.640338082290758,-0.9346973296656558,-0.8706512378133024,-0.7028815656926221,0.016549770270619844,持有,0.0,2022-07-20,5.15
-0.8956155413832684,5.17,-0.6364464865153375,-0.943900000723826,-0.8760175917718876,-0.7008267016501407,-0.0701112320101186,持有,0.0,2022-07-21,5.2
-0.9054956958591831,5.16,-1.0444968699677757,-0.9807106849565078,-0.8706512378133024,-0.9285946604370924,-0.1861450820057996,持有,0.0,2022-07-22,5.12
-0.9351361592869264,5.12,-0.9563082938604861,-0.9669066783692524,-0.8867502996890583,-0.8793085234117894,0.04611173614042396,买进,0.0,2022-07-25,5.05
-0.9252560048110121,5.04,-0.47271581982870237,-0.9945146915437636,-0.9887110249021777,-0.6265890376625818,-0.44956976545641664,卖出,0.03172978505629483,2022-07-26,5.09
-0.9993571633803707,5.09,-0.9703794935969865,-1.100345408712724,-1.0477409184466147,-0.9000711886697974,-0.5796640855658458,持有,0.0,2022-07-27,5.03
-1.0932186309015588,5.02,-1.1739243884541704,-1.100345408712724,-1.0423745644880296,-1.0067422937534194,0.23410887906187358,买进,0.0,2022-07-28,5.14
-1.0536980129979008,5.11,-1.1414331890101772,-1.081940066596383,-1.004810086777933,-0.9885563258318208,-0.07317050034772202,持有,0.0,2022-07-29,5.15
-1.0635781674738154,5.16,-1.0873885330851056,-1.0497307178927864,-1.0155427946951037,-0.9590098759825756,-0.1343774649244275,持有,0.0,2022-08-01,5.17
-1.083338476425644,5.12,-1.0149194202975969,-1.1325547574163202,-1.1872661213698303,-0.9299767152730206,-0.8721498408379074,卖出,0.01992031872509971,2022-08-02,4.95
-1.2216606390884472,4.95,-1.1058753901167682,-1.1831694482362578,-1.1765334134526602,-0.977217485502571,0.24535166318677346,买进,0.0,2022-08-03,4.86
-1.1821400211847892,4.92,-1.1762663544113354,-1.2061761258816839,-1.149701643659734,-1.014188828959253,-0.10767460120037922,持有,0.0,2022-08-04,4.95
-1.1969602528986611,4.95,-1.2514654746024405,-1.22918280352711,-1.1604343515769042,-1.052046558535891,0.01956722895671863,卖出,0.0,2022-08-05,4.93
-1.192020175660704,4.9,-1.0549744885301544,-1.1509600995326612,-1.1443352897011485,-0.9490365747098363,0.5614603759677633,买进,0.0,2022-08-08,4.82
-1.103098785377473,4.85,-0.9774301747869243,-1.1141494152999794,-1.0584736263637855,-0.9047035078077356,0.11128561193204296,持有,0.0,2022-08-09,4.85
-1.083338476425644,4.92,-1.0083408132942964,-1.100345408712724,-1.031641856570859,-0.9197737658594353,0.17187152186929885,持有,0.0,2022-08-10,4.86
-1.0536980129979008,4.89,-1.1021649623203478,-1.104946744241809,-1.0101764407365181,-0.9687685327436095,-0.01236754213785407,卖出,-0.00204081632653075,2022-08-11,4.93
-1.0536980129979008,4.93,-0.9926835580249932,-1.0589333889509567,-1.0209091486536888,-0.9094448667887007,0.01803393696707855,买进,0.0,2022-08-12,5.07
-1.0487579357599435,5.07,-0.9790570747654699,-1.0589333889509567,-0.9833446709435921,-0.9005055765696434,0.2000910589458788,持有,0.0,2022-08-15,4.93
-1.0141773950942425,4.94,-0.9348839796015539,-1.0405280468346156,-0.9511465471920809,-0.8746268691081317,0.07764468031008635,持有,0.0,2022-08-16,5.28
-0.9993571633803707,5.29,-0.7264921208608143,-0.9991160270728487,-0.9082157155233992,-0.7581770384360799,0.22649416035814215,持有,0.0,2022-08-17,5.2
-0.9598365454767126,5.21,-0.6772851686956636,-1.0221227047182748,-0.9350474853163252,-0.7341601314830171,-0.07131615651788654,持有,0.0,2022-08-18,5.18
-0.9697166999526273,5.17,0.8547024618136415,-0.7460425729731615,-0.8545521759375472,0.17510845940771388,1.820924872550618,持有,0.0,2022-08-19,5.16
-0.6634319111992775,5.13,0.03460616289088561,-0.7092318887404796,-0.677462495304235,-0.2783483929836398,-0.4694134974079195,卖出,0.04056795131845846,2022-08-22,5.22
-0.7474132242445507,5.21,-0.47072397107718905,-0.7782519216767582,-0.7633241586415981,-0.5883471276166765,-0.4810798356055037,持有,0.0,2022-08-23,5.37
-0.831394537289824,5.39,-0.8168574023785714,-0.8288666124966954,-0.8008886363516947,-0.7881140339305914,0.2988611592075629,买进,0.0,2022-08-24,5.36
-0.7770536876722945,5.36,-0.8348088244606333,-0.8196639414385252,-0.7150269730143312,-0.7961500349512064,-0.17929930013221382,持有,0.0,2022-08-25,5.43
-0.8066941511000378,5.44,-0.5437126498057455,-0.7644479150895024,-0.7418587428072572,-0.6239628334017354,0.5210993909022299,持有,0.0,2022-08-26,5.46
-0.7128326835788498,5.38,0.07117769556795517,-0.6218065136878607,-0.655997079469894,-0.2365279271059834,0.5333231972196386,持有,0.0,2022-08-29,5.62
-0.6140311388197051,5.6,-0.7549436778224755,-0.6586171979205424,-0.5594027082153598,-0.7318736659652562,-0.1713501687991491,持有,0.0,2022-08-30,5.77
-0.6436716022474483,5.69,-0.5610781097075845,-0.677022540036883,-0.5379372923810188,-0.612998117237238,0.17473209928231825,持有,0.0,2022-08-31,5.47
-0.6090910615817474,5.5,-0.12685323753770636,-0.5665904873388379,-0.5111055225880929,-0.33093136786592137,0.4903520172399748,持有,0.0,2022-09-01,5.45
-0.5152295940605598,5.45,-0.4457287840801033,-0.5021717899316445,-0.42524385925072933,-0.5122460465680341,0.3739401727158571,持有,0.0,2022-09-02,5.48
-0.4411284354912008,5.48,-0.4860194283209853,-0.47456377675713335,-0.42524385925072933,-0.5377776161903386,0.012855663053601014,卖出,0.016697588126159693,2022-09-05,5.5
-0.43618835825324365,5.55,-0.6086379510019406,-0.5205771320479854,-0.3876793815406331,-0.6188047069446423,-0.11312196397258499,持有,0.0,2022-09-06,5.56
-0.4559486672050727,5.54,-0.5048527138783455,-0.47916511228621844,-0.32864948799619553,-0.5442885311450362,0.1902530744621979,买进,0.0,2022-09-07,5.47
-0.41642804930141464,5.46,-0.32223858021747337,-0.4929691188734742,-0.48964010675375197,-0.44292990972039314,-0.48833940326775166,卖出,-0.014440433212996403,2022-09-08,5.33
-0.5102895168226027,5.3,-0.6035770821047914,-0.594198500513349,-0.5111055225880929,-0.6296638554864593,-0.34669865408734407,持有,0.0,2022-09-09,5.25
-0.5745105209160469,5.26,-0.14100677936943407,-0.4929691188734742,-0.5111055225880929,-0.327536028068403,0.7210844045420773,买进,0.0,2022-09-13,5.24
-0.43618835825324365,5.19,-0.28415891537163324,-0.46536110569896266,-0.32864948799619553,-0.39811380341977853,0.2395185124489721,持有,0.0,2022-09-14,5.21
-0.3867875858736713,5.2,0.2156833849945946,-0.30431436218097996,-0.3071840721618546,-0.05404956962197955,0.48458762374522335,持有,0.0,2022-09-15,5.17
-0.2879860411145261,5.17,0.34178913191099225,-0.262902342419213,-0.3018177182032695,0.043571410352570075,-0.5204207186424306,卖出,-0.01711026615969579,2022-09-16,5.03
-0.39172766311162843,5.02,-0.6756493928309781,-0.4699624412280482,-0.29645136424468443,-0.6501324058316775,0.03739531254881292,买进,0.0,2022-09-19,4.94
-0.3818475086357137,4.98,-0.4727583549194241,-0.41934775040811056,-0.28035230236892866,-0.5132574090457406,0.23577426028619497,持有,0.0,2022-09-20,5.1
-0.3324467362561413,5.07,0.034404860867135574,-0.30431436218097996,-0.18912428507297996,-0.15223976472174328,0.4283322989672579,持有,0.0,2022-09-21,5.08
-0.24352534597291084,5.04,-0.011873279414387997,-0.23069299371561633,-0.1139953296527866,-0.16485466455135625,0.5853698725554954,持有,0.0,2022-09-22,4.98
-0.12002341502397942,5.01,-0.298620692522033,-0.24909833583195726,-0.14082709944571306,-0.368109983680731,-0.3365477531231191,卖出,-0.001992031872509918,2022-09-23,4.99
-0.18918449635538084,4.87,-0.2772834080557699,-0.3181183687682358,-0.28035230236892866,-0.3720770408922292,-0.22451444895995545,持有,0.0,2022-09-26,4.74
-0.23364519149699609,4.76,-0.05488747586894636,-0.2260916581865312,-0.19449063903156508,-0.20187716853110785,0.3930381558484507,买进,0.0,2022-09-27,4.84
-0.14966387845172277,4.85,1.5408659423472038,0.09600182884943456,-0.0335000202740086,1.0419143314268486,1.830881475614364,持有,0.0,2022-09-28,4.75
0.24060222334690048,4.81,0.2731417605222713,0.045387138029497356,0.22945132369666674,0.12161231414901054,-0.7120930404283045,卖出,0.010504201680672232,2022-09-29,4.69
0.077579674494311,4.69,-0.35485396521992413,0.0039751182677304035,-0.0335000202740086,-0.36874327827882014,-1.0043389731967816,持有,0.0,2022-09-30,4.62
-0.1447238012137656,4.68,-0.5464184502471422,-0.1570716252502531,-0.13009439152854238,-0.5238732327378587,0.3138696498815814,买进,0.0,2022-10-10,4.64
-0.07556271988236418,4.69,-0.226591800632807,-0.014430223848610918,0.08455976681486607,-0.277252346722602,0.033424211925435966,持有,0.0,2022-10-11,4.73
-0.06568256540644989,4.73,-0.24637799517833303,-0.1570716252502531,-0.0603317900669346,-0.31238348075196215,-0.6290184392065743,卖出,0.010683760683760837,2022-10-12,5.03
-0.1990646508312956,5.01,-0.5813899795703321,-0.19388230948293492,-0.0603317900669346,-0.5490406536722939,0.6020788257693167,买进,0.0,2022-10-13,5.1
-0.07062264264440704,5.1,-0.08834668483466773,-0.03283556596495142,0.10065882869062234,-0.16393788387405034,0.6279186529090122,持有,0.0,2022-10-14,5.09
0.0676995200183967,5.11,0.5957391851384464,0.24324456578016185,0.18115413806939987,0.3869036320713889,0.6063446294898598,持有,0.0,2022-10-17,5.18
0.20602168268119955,5.19,-0.27242211211364215,0.12360984202394613,0.245550385572423,-0.26711927616446873,0.05176223683553116,卖出,0.035928143712574974,2022-10-18,5.13
0.220841914395071,5.11,-0.20482954949682156,0.16502186178571307,0.3260456949512015,-0.20772634429698197,-0.20408731060005475,买进,0.0,2022-10-19,5.04
0.17638121925345576,5.09,-0.3636458954669875,0.0867991577912643,0.11675789056637766,-0.35403900437579355,-0.7442840426055087,卖出,-0.003913894324853319,2022-10-20,5.01
0.008418593162909134,5.06,-0.5616808630663489,-0.02363289490678117,0.07919341285628097,-0.508685697160331,0.27910060674119047,买进,0.0,2022-10-21,5.06
0.07263959725635386,5.05,0.4832029390610296,0.17882586837296846,0.1865204920279859,0.31434720639862124,0.5614603759677609,持有,0.0,2022-10-24,4.98
0.2010816054432424,4.98,-0.6259153052461238,0.05919114461675273,0.21871861577949653,-0.5405634415525874,-0.247784123924772,卖出,-0.015810276679841737,2022-10-25,5.13
0.14674075582571286,5.12,-0.6111230070023288,0.03158313144224116,0.02016351931184387,-0.5477520019004702,-1.0529810984663381,持有,0.0,2022-10-26,5.18
-0.09038295159623563,5.15,-0.6210220023206436,-0.147868954192082,-0.18912428507297996,-0.5780654857679624,-0.7248047070449523,持有,0.0,2022-10-27,5.18
-0.24352534597291084,5.14,-0.8980459782215436,-0.3089156977100651,-0.25888688653458775,-0.7870845963737384,-0.442738480717065,持有,0.0,2022-10-28,5.06
-0.3324467362561413,5.09,-0.8804051737306241,-0.2721050134773833,-0.21058970090732085,-0.7706881522187284,0.8200654910606917,买进,0.0,2022-10-31,5.06
-0.16448411016559467,5.06,-0.07513921256369083,-0.18467963842476384,-0.017400958398252814,-0.1990474638682814,0.26869102999550887,持有,0.0,2022-11-01,5.19
-0.10520318331010753,5.19,-0.35171432222266524,-0.1616729607793382,-0.022767312356837918,-0.38387351716890245,0.24138550707468015,持有,0.0,2022-11-02,5.2
-0.050862333692577553,5.2,-0.5904192917419475,-0.1110582699594002,0.03089622722901408,-0.5443468146031524,-0.057875580252796585,持有,0.0,2022-11-03,5.12
-0.06074248816849186,5.13,-0.22753149185113702,-0.08345025678488945,-0.006668250481082604,-0.28604104832810306,0.30698016880787693,持有,0.0,2022-11-04,5.2
0.008418593162909134,5.2,-0.7480161447497583,-0.13866628313391177,-0.028133666315423498,-0.6612509841288164,-0.707406974080186,卖出,0.021611001964636604,2022-11-07,5.23
-0.1447238012137656,5.23,-0.875242020812245,-0.23069299371561633,-0.0603317900669346,-0.7560591052661202,-0.17548613814757283,持有,0.0,2022-11-08,5.24
-0.17930434187946656,5.24,-0.6503312542191532,-0.15247028972116797,-0.022767312356837918,-0.5895141977912824,0.5283973077030322,买进,0.0,2022-11-09,5.35
-0.06568256540644989,5.32,-0.3701971447606278,-0.07884892125580431,0.06309435098052565,-0.3810749244086576,-0.01236754213785407,持有,0.0,2022-11-10,5.43
-0.06568256540644989,5.48,-0.1117840193311004,0.03618446697132628,0.025529873270428976,-0.1841609270235128,0.8555114981810886,持有,0.0,2022-11-11,5.45
0.12204036963592624,5.44,0.5964702353968675,0.24324456578016185,0.21871861577949653,0.39451782062452856,0.8817681212286159,持有,0.0,2022-11-14,5.33
0.3245835363921738,5.37,2.1880787684807426,0.5791420594033834,0.43873912808149057,1.8386331393825008,1.8176431230777907,持有,0.0,2022-11-15,5.34
0.7593103333324127,5.39,0.8435742139005927,0.9610529083174563,0.9056119224784052,0.8576340768129649,0.6684252093118553,持有,0.0,2022-11-16,5.43
0.9371531138988737,5.42,0.32003156847244857,0.781600822683133,0.9592754620642572,0.37600715126716483,-0.5776478745715894,卖出,0.034351145038167885,2022-11-17,5.43
0.7840107195221985,5.4,0.4244124505611464,0.7585941450377066,0.5138680835016839,0.4195801892124357,-1.7244442814037892,持有,0.0,2022-11-18,5.38
0.2998831502023872,5.3,-0.17781999743100213,0.3306699408327809,0.2831148632825197,-0.15578972777876857,0.44774049242519204,买进,0.0,2022-11-21,5.32
0.40856484943744714,5.29,-0.3879387731702952,0.5607367172870421,0.626561516631973,-0.2794448299115642,1.0485765197818608,持有,0.0,2022-11-22,5.26
0.6654488658112242,5.26,-0.076955695322382,0.7033781186886843,0.894879214561234,0.028272868126309837,0.8363191266570082,持有,0.0,2022-11-23,5.22
0.8828122642813442,5.19,0.2825905447674272,0.8966342109102636,1.0129390016501092,0.3913668227577418,0.7250819911705647,持有,0.0,2022-11-24,5.23
1.0804153537996337,5.22,-0.13583678702364,0.9334448951429455,0.8895128606026489,0.007121755373642623,-0.15416285780873987,卖出,-0.015094339622641523,2022-11-25,5.25
1.0408947358959757,5.21,2.947837139239083,1.3153557440570192,1.3080884693722965,3.111916001790858,1.7917295700385552,买进,0.0,2022-11-28,5.23
1.5398425369296584,5.3,1.3664253086848253,1.2785450598243373,1.4154155485440005,1.5361779196421061,-0.8255869123495323,卖出,0.017274472168905923,2022-11-29,5.27
1.2928386750317955,5.26,-0.0724052090901443,1.1681130071262917,1.4154155485440005,0.15488768953539392,0.20886731785467372,持有,0.0,2022-11-30,5.21
1.3570596791252403,5.22,2.347127155474277,1.6374492310929845,1.4744454420884376,2.7683307053892623,1.8205187017745876,买进,0.0,2022-12-01,5.25
1.895528098062581,5.24,1.265709168554365,1.7662866259073704,2.086209793367153,1.7019708708198333,-0.13468223575570393,卖出,0.0038314176245211615,2022-12-02,5.35
1.856007480158923,5.41,-0.12809720642850755,2.148197474821444,2.1881705185802716,0.33579417185816046,1.819264236693816,买进,0.0,2022-12-05,5.38
2.443876671475836,5.38,1.0592739624105758,2.7371684225443533,2.810667577776157,1.8968165362583593,0.2815443183552673,持有,0.0,2022-12-06,5.37
2.547618293472939,5.37,-0.007156303075467944,2.2310215143449788,2.424290092758022,0.46937762836481534,-1.0730667095888935,卖出,-0.0073937153419593405,2022-12-07,5.37
2.1672323461502305,5.4,0.20946884301802277,2.47029096185741,2.166705102745931,0.7154220045610938,1.8297297236279428,买进,0.0,2022-12-08,5.46
2.7896820781328446,5.44,0.6870195666748389,3.004045883231296,3.1594805850841965,1.5434519249001855,0.6121166755400356,持有,0.0,2022-12-09,5.41
3.0218657083168354,5.47,-0.09919705219116745,2.645141711962648,2.681875082770112,0.4697286122521659,-1.849901869115668,卖出,0.01296296296296285,2022-12-12,5.38
2.3154346632889475,5.38,0.002475800878661331,2.0791774418851663,1.989615422112619,0.3934261457912404,-0.8833722825283364,持有,0.0,2022-12-13,5.49
2.0140899517735553,5.55,-0.10331546336002106,2.2310215143449788,2.3008639517105616,0.3425395947150621,0.43732617327552725,买进,0.0,2022-12-14,5.49
2.162292268912273,5.59,0.21819595239964112,2.138994803763274,2.091576147325738,0.656667004777067,-0.7585724523755969,卖出,0.007207207207207214,2022-12-15,5.54
1.9103483297764525,5.54,-0.42159229103735346,1.5178145073367688,1.5978715831358978,-0.1451419333904818,-1.8425163839364938,持有,0.0,2022-12-16,5.53
1.3175390612215823,5.53,0.006906443436137353,1.310754408527934,1.0183053556086943,0.1530159539638778,-1.8418410522605546,持有,0.0,2022-12-19,5.45
0.7840107195221985,5.42,0.6937115237392317,1.0530796188991611,0.4924026676673426,0.6741568548238114,1.8314074078408453,买进,0.0,2022-12-20,5.41
1.2681382888420099,5.44,1.6664079360106026,1.5454225205112804,1.0290380635258645,1.88565497113241,1.1502484260165393,持有,0.0,2022-12-21,5.4
1.604063541023103,5.42,0.49990827894606665,1.3153557440570192,1.2973557614551254,0.6650557813642026,-1.8454010318482623,卖出,0.0,2022-12-22,5.27
1.0408947358959757,5.26,0.33022293010088244,0.9794582504337975,0.7446213037208482,0.3395570921500787,-1.852189349604885,持有,0.0,2022-12-23,5.28
0.5320667803863786,5.28,0.13994821507389674,0.7723981516249628,0.2509167395310081,0.10481063055884873,-1.8386912079788615,持有,0.0,2022-12-26,5.26
0.077579674494311,5.26,-1.2973128846518134,-0.4377530925244515,-0.19449063903156508,-1.0502138761817743,-1.8420037372020974,持有,0.0,2022-12-27,5.22
-0.3324467362561413,5.23,-1.3869809288107293,-0.09265292784305969,0.20798590786232632,-1.1043456095226172,1.8238817958001152,买进,0.0,2022-12-28,5.31
0.038059056590652916,5.43,1.070277371561425,0.28925792107101395,0.3421447568269568,0.8260968693366573,1.835010579666406,持有,0.0,2022-12-29,5.35
0.4480854673411052,5.35,-0.22407546770030726,0.18342720390205358,0.16505507619364454,-0.2536429087001998,-1.8526614821417666,卖出,0.02294455066921591,2022-12-30,5.46
-0.0014615613130051677,5.46,0.3166186557685834,0.0039751182677304035,-0.2749859484103435,0.05436018496969076,-1.0237655862897348,持有,0.0,2023-01-03,5.44
-0.22376503702108178,5.48,0.15655503646515728,-0.04203823702312249,-0.1139953296527866,-0.02758846202782717,0.9866282116625976,买进,0.0,2023-01-04,5.48
-0.01628179302687662,5.5,0.09758241939253592,-0.03283556596495142,0.01479716535325829,-0.04708893645995039,-0.14771761618733695,持有,0.0,2023-01-05,5.45
-0.045922256454620405,5.45,0.9880531219738148,0.2018325460183949,-0.054965436108349496,0.6773354789015611,1.8284269674286757,持有,0.0,2023-01-06,5.33
0.3542239998199176,5.37,2.1266418442324757,0.6113514081069793,0.3850755884956386,1.7280523141886415,1.8259473181150034,持有,0.0,2023-01-09,5.32
0.7938908739981128,5.33,2.889725675240767,1.0622822899573314,0.9002455685198191,2.7798364682493144,1.8276369069206437,持有,0.0,2023-01-10,5.26
1.278018443317924,5.26,2.77747852945476,1.1497076650099505,1.2919894074965403,2.8023065094575257,-0.1318261421895812,卖出,-0.040145985401459965,2023-01-11,5.14
1.243437902652223,5.15,2.7894598230309646,1.1957210203008033,1.0236717095672794,2.8155135895632193,-0.9914714922076793,持有,0.0,2023-01-12,5.07
0.9618535000886594,5.1,2.513316519469128,0.8506208556194116,0.6694923483006548,2.1601055786161534,-1.8449879288150766,持有,0.0,2023-01-13,5.05
0.4629056990549767,5.06,2.4219187149541934,0.7217834608050248,0.47093725183300217,2.0484615703291924,1.801709740127978,买进,0.0,2023-01-16,5.04
0.90751265047113,5.08,2.9384735788703686,1.0806876320736727,1.0129390016501092,2.79739450650688,0.26279469631438973,持有,0.0,2023-01-17,4.95
0.9816138090404889,4.93,2.1780450210728515,1.0714849610155017,1.0129390016501092,2.114944705420196,0.22258562118097883,持有,0.0,2023-01-18,4.98
1.0458348131339328,4.98,2.4924924994489905,1.1313023228936099,1.0451371254016206,2.418320750587301,0.9869518254474364,持有,0.0,2023-01-19,5.0
1.3224791384595393,5.01,3.0878233503993497,1.3889771125223827,1.4315146104197558,3.1724420191816245,0.4107313836543048,持有,0.0,2023-01-20,5.01
1.4459810694084707,5.06,1.2292481041571737,1.1543090005390364,1.216860452076348,1.3508316125541937,-1.5343039303386936,卖出,0.0,2023-01-30,4.93
0.9914939635164032,4.94,0.945433037918112,0.735587467392281,0.7768194274723598,0.8844519373666828,-1.3832413111288722,持有,0.0,2023-01-31,5.0
0.6160480934316519,5.03,0.11269928304855018,0.7125807897468545,0.8787801526854787,0.1878313617924133,0.8843147247957632,买进,0.0,2023-02-01,5.09
0.843291646377686,5.09,0.6872010036200856,0.9196408885556893,1.0451371254016206,0.7520565359085227,0.58236908553436,持有,0.0,2023-02-02,5.07
1.0013741179923175,5.08,1.0691589330603148,1.0116675991373942,1.0451371254016206,1.10448994896058,0.13165201377884955,持有,0.0,2023-02-03,5.03
1.0408947358959757,5.03,-0.07603387114758009,0.8276141779739851,1.0880679570703025,0.06659376697532704,-0.6911367526596698,卖出,0.0,2023-02-06,5.02
0.8531718008536003,5.03,1.15638883661701,1.1036943097190983,0.9378100462299157,1.214355415935414,1.656950037805755,买进,0.0,2023-02-07,4.99
1.2977787522697537,5.01,0.9151440572542696,1.0806876320736727,1.3188211772894667,1.0475474111514642,-0.6414529634684564,卖出,-0.003976143141153173,2023-02-08,4.92
1.1149958944653346,4.9,0.8844995800598422,1.1451063294808654,1.1846623283248363,1.0087657409164759,0.5334016762329719,买进,0.0,2023-02-09,4.9
1.2681382888420099,4.9,2.5751815995583276,1.485605158633172,1.2597912837450296,2.7779776954092377,-0.8159403436563334,卖出,0.0,2023-02-10,4.93
1.0359546586580184,4.9,0.9464329391519443,1.172714342655377,0.7714530735137747,0.9887875044566276,1.167695323528222,买进,0.0,2023-02-13,4.94
1.3619997563631974,4.94,0.18996744530395987,1.1220996518354398,1.0934343110288876,0.3612032775149341,-1.6251757438034067,卖出,0.008163265306122455,2023-02-14,4.93
0.8877523415193013,4.95,0.0034222931006568807,0.6573647633978322,0.6104624547562177,0.0539919847967809,-1.7620534709654097,持有,0.0,2023-02-15,4.92
0.4184450039133614,4.92,-0.8032412551076697,0.06839381567492299,0.13822330640071806,-0.6856080339631235,-1.8445453737832789,持有,0.0,2023-02-16,4.82
-0.0261619475027918,4.78,-0.7923536551378825,-0.4607597701698775,-0.29645136424468443,-0.7286047776297676,-1.844094098455286,持有,0.0,2023-02-17,4.8
-0.42630820377732936,4.84,0.08987534528949978,-0.44235442805353664,-0.6881952032214051,-0.21662424066513755,-1.8461049110772754,持有,0.0,2023-02-20,4.86
-0.7869338421482088,4.86,-0.08799453117029112,-0.6862252110950536,-1.0423745644880296,-0.388491428781484,-0.31933931595727233,持有,0.0,2023-02-21,4.79
-0.8412746917657388,4.79,0.020288321106198333,-0.6218065136878607,-0.7794232205173538,-0.2884362472174539,1.7188721736923807,买进,0.0,2023-02-22,4.86
-0.539929980250346,4.86,-0.4071776598276182,-0.6678198689787127,-0.7096606190557461,-0.5322380540356392,-1.38696097308012,卖出,0.014613778705636802,2023-02-23,4.82
-0.8017540738620808,4.84,-0.4851764496802043,-0.879481303316633,-1.0531072724051997,-0.6406903778466893,-1.8345997095572115,持有,0.0,2023-02-24,4.79
-1.1228590943293022,4.84,-0.27449833941910756,-1.0543320534218714,-1.369722155961728,-0.5799633556070725,-1.7552482696721994,持有,0.0,2023-02-27,4.73
-1.3995034196549088,4.72,-0.6656230227829952,-1.2429868101143657,-1.3750885099203132,-0.7705616637107009,0.43465945024404823,买进,0.0,2023-02-28,4.81
-1.3352824155614644,4.8,-0.6361679911787962,-1.1187507508290648,-1.3267913242930465,-0.7452142295369403,1.6325358867279693,持有,0.0,2023-03-01,4.86
-1.0932186309015588,4.84,-0.5619878688250363,-0.8702786322584627,-1.0477409184466147,-0.656231786899402,1.8362056168601004,持有,0.0,2023-03-02,4.98
-0.7968139966241236,4.98,0.1627427970883117,-0.8058599348512694,-0.7794232205173538,-0.2204696657621482,-0.3482668112728463,持有,0.0,2023-03-03,4.96
-0.8560949234796102,4.97,-0.4313316356764009,-0.8288666124966954,-0.9028493615648141,-0.5815847848421986,0.35830390806701523,持有,0.0,2023-03-06,4.91
-0.791873919386166,4.91,-0.6023793369846662,-0.8288666124966954,-1.0477409184466147,-0.692016321400245,-1.8570015802490567,卖出,0.04025423728813568,2023-03-07,4.8
-1.117919017091345,4.8,-0.6064956732710456,-1.1739667771780873,-1.3643558020031425,-0.7448143752427526,-1.8455098591994477,持有,0.0,2023-03-08,4.87
-1.409383574130823,4.89,-0.5522129822176801,-1.1969734548235136,-1.3589894480445575,-0.7117457165245287,1.816978602800346,买进,0.0,2023-03-09,4.9
-1.1475594805190887,4.88,-0.5110765544023018,-1.100345408712724,-1.203365183245586,-0.6696092381815186,-0.6087562159980477,持有,0.0,2023-03-10,4.87
-1.2414209480402765,4.84,-0.9124548458688504,-1.210777461410769,-1.246296014914268,-0.8847719930868474,0.020075025670236567,持有,0.0,2023-03-13,4.84
-1.2364808708023192,4.84,-0.7116637811399669,-1.109548079770894,-1.278494138665779,-0.7756773960749496,1.023963653876521,持有,0.0,2023-03-14,4.73
-1.0783983991876869,4.73,-0.5265687796674046,-1.0865414021254682,-1.0960381040738816,-0.6679399825631319,-0.01236754213785407,卖出,-0.032719836400817846,2023-03-15,4.82
-1.0783983991876869,4.75,-0.865353438330051,-1.1509600995326612,-1.1389689357425634,-0.8528142091322664,-0.6254724963742383,持有,0.0,2023-03-16,4.75
-1.1771999439468321,4.78,-0.9302753198125386,-1.141757428474491,-1.1067708119910524,-0.8834421394297473,0.3999164197480454,买进,0.0,2023-03-17,4.77
-1.1129789398533878,4.8,-0.8051712800462009,-1.1509600995326612,-1.3106922624172905,-0.8297450398394636,-1.2840942795611106,卖出,0.004184100418409952,2023-03-20,4.82
-1.3155221066096354,4.82,-1.0518804160998296,-1.2613921522307066,-1.2892268465829497,-0.9565050074682337,0.5874961254280907,买进,0.0,2023-03-21,4.92
-1.2266007163264045,4.95,-1.0286394653872082,-1.2982028364633884,-1.2945932005415348,-0.9477864608792598,-0.6255263720292686,卖出,0.02697095435684645,2023-03-22,4.96
-1.3204621838475925,4.98,-1.0849366367805557,-1.2936015009343034,-1.3214249703344607,-0.9762881563354384,0.08779151265876328,买进,0.0,2023-03-23,4.91


==> pic/After_setting/____/________________/Output/����Logistic regression algorithm model after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),6.662992715835571,6.414739608764648,3.0947389602661133,5.0475969314575195,6.504285097122192,3.086505889892578,6.606285333633423,6.849395513534546,6.55560564994812,7.205817937850952
total revenue(%),0.07470293115613763,0.1168110432655383,-0.2667749141707709,-0.024660366976827983,0.1270292181999739,-0.009518884736453764,0.07744450308200884,-0.10783973992117363,0.22576310452932985,0.15429846841595046
train_accuracy,0.8717948717948718,0.8780487804878049,0.8493150684931506,0.863013698630137,0.8711656441717791,0.8904109589041096,0.8671428571428571,0.9803921568627451,0.9111111111111111,0.8241469816272966
test_accuracy,0.8461538461538461,0.7142857142857143,0.918918918918919,0.8648648648648649,0.7804878048780488,0.8918918918918919,0.8352272727272727,0.7692307692307693,0.8823529411764706,0.8854166666666666


==> pic/After_setting/____/________________/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.07470293115613763
"Fengdong Co., Ltd.",0.1168110432655383
Transfer of intellectual education,-0.2667749141707709
An Naier,-0.024660366976827983
Magnificent Blast,0.1270292181999739
Zhaohe Industrial,-0.009518884736453764
Fangda Chemical,0.07744450308200884
Xingmei United,-0.10783973992117363
Zhejiang Guangxia,0.22576310452932985
"Red Bean Co., Ltd.",0.15429846841595046


==> pic/After_setting/____/________________/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-3.0451397812634236,-1.9207849659770786,-0.949323977214637,-1.5250688524669629,-1.860400795215963,-0.7554492476170915,9.82693391032747
-1.4160527042652216,-0.9153805569548672,-0.9517249355435478,-0.9945824546895117,-0.8221455136052803,-0.756697988304495,2.193847823803016
-0.8824236484176078,-0.3134754783828114,-0.9503506061607649,-0.4123412863971876,-0.20057361552349678,-0.755627007101562,2.1886981292298433
-0.2967332212677881,0.34862010804645055,-0.9513300440104968,0.22812399872436964,0.48315547236646583,-0.7561356569732918,2.1889997499515537
0.3475262485970142,1.0775940365392729,-0.935166648295786,0.9332827469895171,1.2359481044877363,-0.7425007932490788,2.1913338244735696
1.056862432589573,1.8801341413020145,-0.9148210529627202,1.7096043047126164,2.0647106352634483,-0.7223262954668289,2.1932688260475017
1.8377830021226664,2.76292825654103,4.722280067286128,2.5635580182080258,2.416934710843126,4.824792320875917,2.1931552777522656
2.696795628609069,2.6202544601387645,6.972936534971223,3.501613233790104,2.541249090459482,7.755674022690269,2.112584425671267
3.607869626397678,2.8587872134988017,4.988231723813062,3.0918879672140243,2.8451286850772433,5.333162762981962,-1.38989665994447
2.991810065988237,2.642547240826619,3.562307335902476,2.447109784549561,2.2557864409700703,3.5499931136238794,-2.2997242989632465
2.017828577876129,1.8132557992384533,2.6829577948357173,2.1128602249743382,1.9357920193650053,2.6546308707546875,-0.05385193666973829
2.017828577876129,1.9180318684713664,2.4022909750146084,1.9899426450015143,1.7769458676329928,2.317420901629271,-0.5762770840480832
1.813921540275822,1.7575238475188184,1.711258839713834,1.7872364604849262,1.758528922504644,1.6332124916526642,-0.5431983343318652
1.6273682931095832,1.6839576712489008,1.256074003031417,1.6621624317406496,1.7746437494919496,1.2261229849227866,0.12646933562008103
1.6946142310416,1.7062504519367536,0.9187475940013671,1.6405979440261187,1.7861543401971671,0.9298566600340419,0.10195113060139173
1.7531832737565811,1.7753580720691013,1.365748782250252,1.6492237391119307,1.4753683911562765,1.2988967235106048,-1.2343819357319008
1.3063231700793123,1.3161267898993099,1.2824471479315371,1.1963694971067909,1.0126426448065031,1.1128311671700124,-0.8220334341415296
1.0308317469384705,0.9817350795815011,0.3398201341848077,0.9354391957609712,1.0218511173706775,0.3064002584012752,-0.10395505685475691
1.013477956504402,1.0575305339202052,0.1687697725105727,1.0022891076760148,1.0909146616019878,0.1729751020023387,-0.1354515473735286
0.9852780470490398,0.9260031278618663,0.5467922693960029,0.7866442305307095,0.8077541302536188,0.44438443958405566,-0.9106223189191545
0.6902636096698713,0.714221711327255,-0.20599965511668003,0.6421621628433561,0.8330774298050987,-0.16310456513091337,-0.02765336726415696
0.6989405048869055,0.6473433692636923,1.4249424442958631,1.0411051855621698,0.7594096492917021,1.1964829794530905,0.9405337291287289
1.0286625231342121,0.9817350795815011,0.2809888641435974,0.9030924641891758,1.0218511173706775,0.2545230745643692,-0.16035076556510788
0.9917857184618157,1.0151742506132833,0.9887943178200521,1.209308189735508,1.1691866783974707,0.8886621360658296,0.36787857979232835
1.137123713347142,1.1556187689467619,0.7590257666563485,1.1510840729062766,1.2451565770519122,0.6937052437163825,0.193286700171362
1.223892665517485,1.2381020574918224,0.8540552788275569,1.2157775360498675,1.3556582478220065,0.7891598777155485,0.1844855385124302
1.3084923938835704,1.3495659609310922,0.6080992912019217,1.2049952921926028,1.397096374360792,0.574714499412515,-0.2957337204385589
1.221723441713227,1.0820525926768445,0.812760843485795,0.9397520933038765,0.8745155563438842,0.6780152902264228,-1.4170243285898605
0.7379865333635601,0.6807825402954745,-0.20177026440192894,0.6507879579291682,0.8238689572409243,-0.1597607727586751,-0.22305704075444058
0.6815867144528371,0.71645098939604,-0.012028221763607086,0.672352445643699,0.7225757590350045,-0.013198306751600327,0.21499701764860638
0.7705248904274387,0.783329331459601,-0.21524554841814852,0.6486315091577141,0.7455969404454413,-0.17531123404190027,-0.5009528974263785
0.6208484479335964,0.5916114175440575,-0.3289444816023135,0.5451219681279682,0.6604185692268254,-0.2692538681408852,-0.29847153456452546
0.5405871671760291,0.4177277281787982,0.3039379833608594,0.2949739106394148,-0.08546770847131462,0.15102695169510336,-2.2997242989632474
-0.18827203105485854,-0.25551424859439087,-0.30481113298492113,-0.20963510188060033,-0.20978208808767115,-0.304373859399039,0.13924555479729722
-0.1318722121441348,-0.1395917890175506,-0.32557877699141685,-0.20963510188060033,-0.1361143075742745,-0.31568216314136216,0.012419706807774935
-0.11234919790580751,-0.14405034515512127,-0.28292425863559556,-0.12337715102247852,-0.092374062894445,-0.28150255087216397,-0.2814493319985988
-0.17959513583782358,-0.18863590653082896,-0.3654329934950503,-0.1880706141660695,-0.1338121894332305,-0.34555641747943083,0.04256926778804035
-0.1513952263824621,-0.23768002404410812,-0.2602342452494898,-0.14062874119410257,-0.12230159872801294,-0.2656572723539817,0.21201917494672387
-0.07330316942915292,-0.08385983729791578,-0.4636964313664642,-0.1621932289086334,-0.0417274637914851,-0.4103506402983462,-0.19253108806257846
-0.11451842171006645,-0.11284045219212566,-0.2992372412219018,-0.1880706141660695,-0.16143760712575445,-0.3010107667559238,-0.45778581478007924
-0.23382573094428838,-0.25551424859439087,0.20620477752536856,-0.06946593173615219,-0.1821566703951472,0.06845135376632143,0.895950893870639
0.0416656921965527,-0.019210773303139604,-0.28672848428375847,-0.08456107313632286,0.00891913531147479,-0.2804576640564651,-0.513071844614737
-0.09716463127599731,-0.10392333991698428,-0.145536730657621,-0.07377882927905821,-0.0025914553937427718,-0.17719025051964327,0.42227886420787963
0.04383491600081086,-0.06602561274763223,0.6291086782776921,0.4739591586700178,0.045753025568173115,0.4153009852303975,1.3592328776765454
0.471172005439754,0.3998935036285139,1.0438796832850608,0.6119718800430133,0.4578321728149859,0.8056182483298615,0.6344863474466585
0.6924328334741295,0.8502076735231638,0.3438100078253971,0.719794318615666,0.6788355143551759,0.26058942644607996,-0.217545257536612
0.6382022383676648,0.6183627543694832,0.8828405120321529,0.558060660756687,0.407185573712026,0.6580114035390412,-0.8255613827441559
0.38440305326941066,0.33301516156495276,0.16715993284483166,0.719794318615666,0.41178980999411235,0.10866732755416145,0.6565213166104458
0.610002328912304,0.6139041982319118,0.13486920253624096,0.6141283288144659,0.5752401980082112,0.08892201460991483,0.19774933033247946
0.6924328334741295,0.6384262569885509,-0.08031596424397826,0.6141283288144659,0.706460932047699,-0.0741901780619013,-0.34195218139543454
0.5969869860867519,0.5893821394752725,0.8756545546082795,0.6766653431866043,0.5568232528798625,0.6679820529691972,-0.365594408695121
0.4950334672865984,0.44893762114179225,-0.14698540827717888,0.48905430007018924,0.4348109914045491,-0.14080319070087846,-0.3834348829182627
0.38874150087792697,0.43333267466029607,0.18267378318556127,0.8879973227890043,0.5291978351873378,0.13092284625593445,0.5741731616007877
0.5883100908697178,0.674094706089118,0.48101099741290004,0.5472784168994208,0.5660317254440369,0.3505058671506327,-0.37924444332965046
0.48201812446104636,0.48683534831114433,0.081366964795617,0.44376887586967495,0.5061766537769026,0.03837338324937637,-0.026898773005850383
0.49069501967808055,0.44670834307300733,-0.13403367831154323,0.3337899885255697,0.46934276352020343,-0.13368950690015755,-0.39709284310356635
0.3800646056608928,0.33301516156495276,-0.22531149831925612,0.2540013839818057,0.31740296621132297,-0.21317573028630665,-0.641633504403279
0.19351135849465398,0.2081755897129703,-0.4794662711451919,0.19577726715257418,0.31970508435236694,-0.4035886420034814,0.22688210861694916
0.28028031066499737,0.26167826336382016,-0.01139871034564308,0.17421277943804334,0.16546316890244248,-0.06310632691479834,-0.7539541236809846
0.061188706434879996,0.04097973455406589,-0.2957842776025745,0.0642338920939373,0.12632716050470097,-0.2773671568693111,0.2251828582631923
0.1457884348009652,0.14352652571819413,-0.3225861491614635,0.11814511138026439,0.18388011403079205,-0.2941939913291852,-0.21639147201508366
0.0958962873030175,0.02760406614135382,-0.24129102683763096,0.12461445769462226,0.1516504600561809,-0.2325667595835827,0.36613687276074314
0.22388049175427438,0.2639075414326051,0.26576083157538044,0.35319802746864637,0.3933728648657636,0.17061115074510388,0.7427549373236031
0.471172005439754,0.51358668513657,1.0777918284339802,0.5990331874142945,0.5499168984567313,0.8254477905620797,0.22958147443701554
0.5622794052186152,0.475688957967218,0.04796101093539983,0.3769189639546298,0.48545759050750903,0.007911433984425276,-0.6669684272661864
0.3627108152268244,0.39097639135337253,0.29175466690824065,0.4804285049843772,0.510780890058989,0.208290219240047,0.6655397596109743
0.590479314673976,0.6094456420943418,-0.11044703409391027,0.5063058902418133,0.6097719701238655,-0.10383342296907784,-0.25301295017492476
0.5254026005462188,0.5247330754804964,-0.25823663723505946,0.41789149061223885,0.5153851263410769,-0.2251239520244544,-0.40885114693384844
0.41043373892051316,0.44224978693543743,-0.43291670654059616,0.34457223238283435,0.5291978351873378,-0.3596635203336243,-0.04024058901947248
0.41477218652903103,0.3686836106655183,-0.3835125258030547,0.2798787692392434,0.3749559197374149,-0.328087402721296,-0.2510969351752292
0.3518646962055305,0.3686836106655183,-0.34830885828955704,0.3337899885255697,0.4578321728149859,-0.2963315681618303,-0.12247009622651739
0.3301724581629458,0.33078588349616783,-0.4728946883725139,0.2496884864389005,0.4002792192888948,-0.39579941576641564,-0.13644607809641038
0.30414177251184177,0.3129516589458835,-0.29404978221050393,0.3769189639546298,0.4371131095455923,-0.2538391990716953,0.5126246357943272
0.48201812446104636,0.48460607024235935,-0.24083425264043784,0.3618238225544584,0.4371131095455923,-0.21590557690807383,-0.5794386281155643
0.3128186677288759,0.29511743439560073,-0.6379215072708982,0.23028044749582227,0.41869616441724355,-0.5197995692383534,0.022045439628966636
0.3366801295757203,0.33078588349616783,-0.40160986607196336,0.23674979381018169,0.3450283839038469,-0.34400932485755675,-0.2739006678191281
0.26726496783944687,0.2527611510886788,-0.5711857285833294,0.15049184295205986,0.2874754303777558,-0.47398458054573683,-0.26218889050030775
0.20218825371168817,0.17696569674997548,-0.6624804661539013,0.10304996998009296,0.2644542489673199,-0.5429070159192653,-0.02581358008679872
0.21086514892872235,0.21709270198811167,-0.6096843140631295,0.2044030622383862,0.3058923755061054,-0.501062030515682,0.016156553426693733
0.23255738697130857,0.2438440388135374,-0.6184342556534156,0.18068212575240275,0.31970508435236694,-0.507618712737814,0.10666721911879486
0.2824495344692555,0.2884296001892443,-0.5339951378319439,0.20871595978129145,0.3542368564680213,-0.44312575266122,-0.20630239014229895
0.23472661077556672,0.2081755897129703,-0.2747824589101884,0.25831428152471253,0.27366272153149424,-0.24847305435624037,0.3019712707765806
0.34535702479275604,0.3129516589458835,-0.02814754277508002,0.3596673737830058,0.41409192813515555,-0.052276278150523436,0.15905951052016273
0.4126029627247713,0.4154984501100117,-0.16563390493607297,0.3510415786971937,0.19539070473601042,-0.1701731326457854,-0.9451251249776729
0.12843464436689606,0.12569230116791136,-0.5107913647737515,0.18283857452385535,0.2045991773001848,-0.4319327393196268,0.26496275198391367
0.22604971555853257,0.2282390923320396,-0.6002318484151721,0.11167576506590499,0.24373518569792713,-0.49742050278860095,-0.35423299912268
0.13277309197541315,0.1279215792366963,-0.5323933117486097,0.17636922820949597,0.25524577640314466,-0.4444511428369272,0.14439656945957588
0.19351135849465398,0.29511743439560073,-0.614266302403784,0.20224661346693357,0.32200720249341014,-0.5040707928589837,0.1496802461631102
0.25641884881815297,0.3129516589458835,-0.24909536570390325,0.3165383983539441,0.41869616441724355,-0.221829664085946,0.43302036237190356
0.408264515116255,0.4154984501100117,-0.2426586782350747,0.34457223238283435,0.510780890058989,-0.21454720368725236,-0.013005516015722049
0.4212798579418055,0.5648600807186334,-0.26724078746725327,0.43729952955531554,0.4601342909560291,-0.2330308298316385,-0.1421918480458792
0.39307994848644484,0.40881061590365525,0.3414375422339331,0.517088134099078,0.5061766537769026,0.24511394462355787,0.601080465457166
0.6013254336952698,0.6005285298192005,0.03773300859006387,0.4718027098985652,0.5268957170462946,0.00520458865609836,-0.5576485704782025
0.4364644245716157,0.44447906500422235,-0.014853899960083421,0.43945597832676814,0.47624911794333463,-0.035120404690056256,0.23095071796893232
0.527571824350477,0.51804524127414,-0.2130026357422626,0.4157350418407847,0.4647385272381171,-0.19072694708431345,-0.5225790248049337
0.37572615805237647,0.3441615519088791,-0.4832878595552365,0.26478362783907194,0.3542368564680213,-0.40454198368570593,-0.42314885373383937
0.2585880726224111,0.24607331688232234,-0.4935399026477931,0.2798787692392434,0.3473305020448901,-0.41138311395625216,0.3216189845805738
0.37572615805237647,0.3664543325967333,0.14516843672519378,0.4674898123556584,0.48315547236646583,0.09274651849500404,0.479576943533953
0.5449256147845454,0.5336501877556378,1.7885476160332408,0.8276167571883186,0.6120740882649104,1.4295668879202945,0.7544483483912806
0.8074016950998352,0.6562604815388353,1.299698164858473,0.7650797428161803,0.7525032948685725,1.0460918493219673,0.023525233435122774
0.8334323807509393,0.8568955077295203,1.417535222957755,0.8858408740175502,0.9182558010237145,1.1675860852874436,-0.24663068021424805
0.7683556666231806,0.7922464437347441,0.3584494872857298,0.7025427284440404,0.7663160037148332,0.28226703197303893,-0.11218628374229453
0.748832652384854,0.752119438496607,0.31341538015408277,0.6184412263573728,0.11251445165843939,0.2174473948891315,-1.0026290341664172
0.4321259769630994,0.4600840114857202,-0.34255154452922426,0.4157350418407847,0.5361041896104689,-0.2875846377382747,0.14970144964084955
0.4972026910908566,0.5470258561683506,0.5852191778331636,0.672352445643699,0.6466058603805647,0.46219584862024193,0.5983924320202916
0.7076174001039397,0.7298266578087528,-0.12093058067822171,0.6529444067006208,0.711065168329787,-0.09875748056462738,-0.178005485938217
0.666402147823027,0.6473433692636923,0.5688394153934665,0.6572573042435276,0.7225757590350045,0.4541643287315013,0.2878255438430267
0.7792017856444744,0.7922464437347441,0.16086927065541765,0.7133249723013065,0.8146604846767499,0.13390823603979304,0.049704137672323234
0.8139093665126111,0.8189977805601681,0.1861276372029338,0.7586103965018208,0.793941421407358,0.15352413492425743,-0.02808174318386956
0.8225862617296453,0.8256856147665246,0.3150897736781016,0.8189909621025065,0.8630049656386667,0.2673311029478815,-0.36273982603961696
0.7184635191252337,0.714221711327255,0.5049773963968154,0.7499846014160089,0.7870350669842268,0.41333266347057923,0.4094163309736063
0.8724784092275938,0.8881054006925159,0.0932199435734626,0.7952700256165232,0.8952346196132778,0.08713297251694332,-0.31596627442673975
0.7835402332529907,0.8234563366977397,0.6875094408640431,0.8211474108739591,0.8307753116640555,0.571032798129276,0.37307080501048157
0.9267090043340587,0.9460666304809356,0.0317424105418859,0.8060522694737877,0.8952346196132778,0.039274760976462486,-0.40933201662574986
0.805232471295577,0.7811000533908161,-0.02411403963027529,0.719794318615666,0.6420016240984767,-0.026314379017503588,-0.9181451490400161
0.514556481524925,0.5113574070677835,-0.1547354328626933,0.5537477632137802,0.48085335422542264,-0.14257819636428581,-0.5167109360671442
0.36488003903108257,0.3441615519088791,0.22524193293099715,0.24106269135308847,-0.007195691675830778,0.10157422836781842,-1.4511009818294676
-0.07764161703767002,-0.10838189605455498,-0.1559940104995987,-0.21394799942350634,-0.25122021462645666,-0.20359290954506665,-0.3606052349342186
-0.16874901681653123,-0.17303096004933116,0.025921878520343184,-0.26570276993837927,-0.4860362650129082,-0.0858246429526176,-0.40928178629086476
-0.272871759420943,-0.31124620031402567,-0.32233861850489487,-0.33686557939633044,-0.31337740443463497,-0.32541791509474494,-0.3096631940164023
-0.3466253687657351,-0.3580610397585191,-0.5330900482189871,-0.4037154913113748,-0.37093035796072604,-0.4717943112320994,-0.40393708972125136
-0.4464096637616305,-0.4695249431977887,-0.6944221604287694,-0.496442788483856,-0.4031600119353372,-0.5834230491562296,-0.05385193666973829
-0.4464096637616305,-0.44723216250993447,-0.6016796356366848,-0.5417282126843703,-0.5251722734106505,-0.5245362801803447,-0.36309425850017124
-0.5331786159319747,-0.5586960659492041,-0.5298325269705836,-0.5309459688271049,-0.45841084732038423,-0.4745170528215421,0.29106388860396015
-0.4377327685445963,-0.424939381822081,-0.6928920113880747,-0.5201637249698402,-0.5182659189875193,-0.5840922600911644,-0.146497066774662
-0.46376345419569964,-0.505193392298355,-0.7362989160920991,-0.47056540322641993,-0.39855577565324996,-0.610926784690805,-0.030594715106463256
-0.4572557827829236,-0.4561492747850759,-0.5867467700204552,-0.47703474954077857,-0.4492023747562099,-0.5098653291081369,0.09329142499776837
-0.41604053050201006,-0.5096519484359258,-0.2557038999954575,-0.5093814811125748,-0.6863205432837054,-0.30066597752894203,-1.115620987702642
-0.7153934154896964,-0.70582841848904,-0.425639038118066,-0.7918762701729245,-0.9004175304007641,-0.42478075734524745,-0.6272317918399591
-0.8694083055920557,-0.9020048885421543,-0.634097247666718,-0.8975422599741245,-0.8958132941186769,-0.5580538422625796,0.08703304546675325
-0.8325315009196601,-0.8774828297855151,-0.7133845223986003,-0.942827684174638,-0.8520730494388474,-0.6073439367655489,-0.24327278130762156
-0.8824236484176078,-0.9086927227485108,-0.5896663852107012,-0.8587261820879688,-0.8221455136052803,-0.5268984919971396,0.20362603385947486
-0.815177710485591,-0.8551900490976616,-0.6981355654763208,-0.8802906698024997,-0.7691967963612764,-0.5958988019852878,0.06111045116246804
-0.7848085772259713,-0.8150630438595247,-0.6451746897471851,-0.8932293624312176,-0.893511175977633,-0.5647514416113943,-0.6747551725166139
-0.9496695863496238,-0.9644246744681455,-0.6930968029384732,-0.9579228255748095,-0.925740829952244,-0.595337203093422,0.3410451865169231
-0.8477160675494703,-0.8797121078543009,-0.7221024096592588,-0.947140581717544,-0.865885758285109,-0.6129956288063427,-0.04559505298483439
-0.8455468437452114,-0.8797121078543009,-0.690354376959224,-0.9083245038313891,-0.8612815220030218,-0.5929745929251989,-0.22718276948180682
-0.891100543634642,-0.8975463324045836,-0.7698909631437653,-0.9773308645178869,-0.9418556569395496,-0.6440868271901268,-0.3782557223343565
-0.9757002720007272,-1.0134687919814238,-0.8006341816497797,-1.0269291862613072,-0.925740829952244,-0.6630787417239488,0.12338714490923146
-0.9301465721112966,-0.9688832306057162,-0.7253269861799895,-1.0247727374898545,-0.9418556569395496,-0.6173346308523429,-0.30506808457729
-0.9952232862390545,-1.0335322946004923,-0.6647527619652791,-1.0980919957192583,-1.1053060449536485,-0.582562733552034,-0.27403550160047263
-1.0516231051497775,-1.0825764121137715,-0.8443487188784244,-1.1261258297481478,-1.0178255555939895,-0.6914484210699458,-0.07950927515747926
-1.0581307765625534,-1.0736592998386303,-0.7423834511340468,-1.1476903174626787,-1.1513484077745213,-0.6315397573030256,-0.3535299110512597
-1.1340536097116045,-1.171747534865187,-0.5111938246901868,-1.0549630202901967,-1.1421399352103467,-0.48729757713986027,0.5883217681591643
-0.9735310481964683,-1.0268444603941367,-0.6062438160164351,-1.0635888153760094,-0.9971064923245967,-0.5447287970825493,-0.32382908014604295
-1.0429462099327433,-1.0580543533571323,-0.6155538179771588,-1.0355549813471192,-1.0109192011708592,-0.5499687364857526,0.22794953844693608
-0.9713618243922101,-0.9778003428808576,-0.6464951500482325,-1.0377114301185726,-0.9280429480932881,-0.5681049023476654,0.03891785674080792
-0.9475003625453657,-0.9399026157115064,-0.7033096685170406,-1.018303391175495,-0.9234387118112001,-0.6030397901605565,-0.03705408803627637
-0.9431619149368479,-0.9778003428808576,-0.6946710266824058,-1.0355549813471192,-0.9326471843753753,-0.5980987638647639,-0.11260046632614566
-0.958346481566658,-0.9733417867432869,-0.46219032307299024,-0.9385147866317319,-0.9027196485418073,-0.45117551391458505,0.16492918517226524
-0.9019466626559351,-0.9265269472987943,-0.6723656652518311,-1.005364698546777,-0.9096260029649386,-0.5835343021807858,-0.19552106527452204
-0.9388234673283308,-0.9711125086745019,-0.7354530379491488,-1.0161469424040417,-0.9234387118112001,-0.6227886080412447,0.03839823504508042
-0.9149620054814864,-0.9666539525369313,0.05347346523329963,-0.5417282126843703,-0.8750942308492842,-0.10327272963670231,0.5892576650282906
-0.7479317725535749,-0.8886292201294422,-0.27002372655755946,-0.9277325427744666,-0.9464598932216368,-0.3314542297545709,-0.7521347391181892
-0.9344850197198137,-0.9666539525369313,-0.5038133152934349,-0.9492970304889974,-1.0109192011708592,-0.4777038529185901,0.12213059918161935
-0.8889313198303831,-0.9198391130924378,-0.2875975127758842,-0.7961891677158305,-0.8958132941186769,-0.3367808563193718,0.3785263041272342
-0.7761316820089363,-0.8574193271664466,-0.5129870863532413,-0.8824471185739531,-0.868187876426153,-0.480874274984103,-0.5922739341683634
-0.9193004530900035,-0.9242976692300086,0.005095468242863583,-0.7983456164872839,-0.8843027034134586,-0.14559510359367883,0.7234689777079919
-0.7175626392939545,-0.6991405842826836,0.4520045002940692,-0.6366119586283049,-0.6586951255911815,0.16031943995051848,0.3985540068138449
-0.5960861062554736,-0.665701413250903,-0.3221235873769765,-0.7120876656291613,-0.6425802986038759,-0.34799481462478626,-0.31518405216933404
-0.6676704917960068,-0.6746185255260444,-0.33420717924853166,-0.7358086021151455,-0.7691967963612764,-0.3588580549816527,-0.5105580538682041
-0.7913162486387466,-0.9064634446797257,-0.37032662115152865,-0.9859566596036997,-0.9902001379014663,-0.39767446500172926,-0.569110344624915
-0.9279773483070385,-0.9688832306057162,-0.5877573718017693,-1.009677596089683,-0.9303450662343312,-0.531438377992795,-0.12081794076346798
-0.9453311387411067,-0.8730242736479444,-0.5563512519510956,-0.9536099280319034,-0.8889069396955458,-0.5099744675127669,0.18123003022453635
-0.884592872221866,-0.9354440595739356,-0.5758046684428602,-0.9320454403173734,-0.8773963489903274,-0.5218695392013091,-0.17017532946333513
-0.9149620054814864,-0.9488197279866477,-0.6623847483640412,-0.9902695571466057,-0.9441577750805928,-0.5779677682623823,-0.3461744828961164
-0.9908848386305374,-1.1539133103149042,0.08113189971168136,-1.2253224732349883,-1.1766717073260011,-0.1423321952019039,-0.6715937695537855
-1.1492381763414148,-1.3679240049183012,-0.4468750314963426,-1.2382611658637064,-1.2894754962371393,-0.458159416920923,0.0331636527255945
-1.1275459382988284,-1.2363965988599632,0.11405392223432649,-0.8328487968305327,-1.1536505259155645,-0.10046128482372862,0.18885136763060312
-1.0668076717795876,-1.2029574278281825,-0.08078520401380433,-1.210227331834817,-1.5680317913034203,-0.2520980130119987,-1.4173254212236428
-1.4117142566567038,-1.5930810898656262,-0.5287026118512111,-1.5768236229818358,-1.809754196113003,-0.5267402908674859,-1.2224359300582308
-1.6893749036018038,-1.7513598327493891,-0.7628327778393796,-1.7018976517261126,-1.754503360727956,-0.6556117564576355,-0.33314138138033655
-1.7522823939253027,-1.8160088967441654,-0.45270001550811134,-1.865787758356545,-2.166582507974768,-0.5002386117490842,-0.6682243154126455
-1.8889434935935947,-1.9118678537019371,-0.6935811794750678,-1.9218554264143246,-2.0468723646404987,-0.6237263868293577,-0.2042451752161771
-1.9214818506574731,-2.0166439229348505,-0.7069344789590936,-1.9153860800999651,-1.9616939934218836,-0.6299894694248405,0.09755518887813718
-1.8889434935935947,-2.047853815897846,-0.5595994240200244,-1.9542021579861202,-2.0975189637434584,-0.5570588922175536,0.1366461654890873
-1.847728241312681,-1.927472800183435,0.4881003466488681,-1.6544557787541456,-1.8811198584853557,0.00274288486260136,0.5526031943612658
-1.7154055892529072,-1.8249260090193067,-0.15203441039254648,-1.844223270642014,-1.9593918752808395,-0.33821924328550457,-1.0606223059737236
-1.9410048648958005,-2.0322488694163483,-0.43179035301340457,-2.0749632891874907,-2.1182380270128514,-0.4975548549436857,-0.7531533491167252
-2.0906813073896435,-2.1236492702365495,-0.6388007753405438,-2.1310309572452706,-2.1320507358591128,-0.6005362706926176,0.1553583439351559
-2.0472968313044713,-2.141483494786833,-0.4132108622030143,-2.029677864986977,-2.106727436307633,-0.48555524772505626,0.2570671720926271
-1.982220117176714,-2.0389367036227046,-0.33809510231294443,-1.9520457092146668,-1.9824130566912763,-0.4398439419380507,0.5697175403439341
-1.84989746511694,-1.95422413700886,-0.4441076743718276,-1.9326376702715893,-1.8995368036137052,-0.49261102288617914,-0.063798227025332


==> pic/After_setting/____/________________/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.4360655700193323,-2.4379412666949825,-0.18589659482337761,-2.422841585846278,-2.4110182818530497,-0.5372080166292874,0.7491304614339857
-2.3937180904495086,-2.395466778965478,-0.21790669987740702,-2.4266319001374033,-2.3952881598961926,-0.5487374365389881,0.09393201769508293
-2.3860185487095404,-2.387744144832841,0.10655401339147015,-2.3811481286439,-2.3834905684285497,-0.41569342459807623,0.5150089548690707
-2.355220381749668,-2.368437559501248,-0.26484171539830104,-2.407680328681777,-2.3716929769609068,-0.5649004348838422,-0.8067573585541749
-2.3975678613194926,-2.399328096031797,-0.4120182601635846,-2.4266319001374033,-2.403153220874621,-0.6249022301148509,-0.6841339287237596
-2.4322157991493487,-2.4495252178939384,-0.44191224431865533,-2.4759059859220316,-2.4464110562559775,-0.6421301176837286,-0.8418374612790813
-2.474563278719173,-2.4804157544244867,-0.5869022077727492,-2.4948575573776584,-2.4464110562559775,-0.6970595481032318,0.1750747888368942
-2.4630139661092207,-2.4649704861592125,-0.6104760334700278,-2.491067243086533,-2.4503435867451917,-0.7059350232343536,-0.26805154320340685
-2.474563278719173,-2.4765544373581685,-0.5644602151787815,-2.4948575573776584,-2.4464110562559775,-0.6884347245527347,0.32330673776812
-2.455314424369253,-2.4572478520265757,-0.5295294658151971,-2.4759059859220316,-2.422815873320692,-0.6741644456300023,0.1724711831765096
-2.443765111759301,-2.4765544373581685,-0.19420103692732835,-2.506228500251034,-2.548656848975548,-0.556851315567506,-2.1566482403976024
-2.5554084669888377,-2.549919461618221,-0.48702286712883824,-2.5441316431622867,-2.5171966050618337,-0.6641169926385856,0.9666925410469335
-2.5053614456790454,-2.503583656822398,-0.33137963060665293,-2.4986478716687834,-2.4739387696804775,-0.6026146524484531,0.8593048719469865
-2.4591641952392367,-2.4495252178939384,-0.2284516224967756,-2.45316410017528,-2.4149508123422634,-0.5571278304242897,0.46666721419926505
-2.4322157991493487,-2.387744144832841,-0.2976162958508467,-2.4266319001374033,-2.422815873320692,-0.5827428512376367,-0.48067185822493363
-2.455314424369253,-2.461109169092894,-0.43236651458213704,-2.460744728757531,-2.4306809342991205,-0.6353033564799272,0.611959818649431
-2.4206664865393965,-2.395466778965478,-0.039121935372301235,-2.4304222144285283,-2.3992206903854068,-0.47949109411445734,0.4548795915212949
-2.3937180904495086,-2.395466778965478,-0.259755316751257,-2.419051271555153,-2.3756255074501214,-0.5637185020950946,-0.18847828681497886
-2.4014176321894762,-2.4186346813633897,-0.42217123419354785,-2.434212528719654,-2.3913556294069784,-0.6288558775866898,0.023649634656576445
-2.3975678613194926,-2.399328096031797,-0.47407666971998585,-2.4304222144285283,-2.3992206903854068,-0.6495300106274209,-0.5426093077984716
-2.4245162574093806,-2.4379412666949825,-0.18862046187056922,-2.4266319001374033,-2.4070857513638355,-0.537052627600366,0.5998359942225918
-2.389868319579524,-2.3838828277665227,-0.27302004139403463,-2.4152609572640276,-2.3677604464716926,-0.5684715442619995,0.023170426756464774
-2.3860185487095404,-2.387744144832841,-0.3814426568354916,-2.419051271555153,-2.3795580379393355,-0.611436466319753,-0.46898470163172057
-2.409117173929445,-2.395466778965478,-0.49749572340065423,-2.4304222144285283,-2.403153220874621,-0.6590740723086869,-0.5459942930369973
-2.4360655700193323,-2.441802583761301,-0.41649500561420144,-2.4759059859220316,-2.466073708702049,-0.6329601453712645,-0.8436767305538941
-2.478413049589157,-2.4842770714908053,-0.6230650106408024,-2.5175994431244098,-2.4739387696804775,-0.7121503345531423,-0.4187332441144547
-2.497661903939077,-2.4997223397560795,-0.6340869462361375,-2.5175994431244098,-2.4739387696804775,-0.7160592190737786,0.25346668490629254
-2.482262820459141,-2.4842770714908053,-0.6586009968786799,-2.510018814542159,-2.4503435867451917,-0.7246457214486524,0.02719577311740282
-2.478413049589157,-2.4726931202918494,-0.6579321248172721,-2.4872769287954077,-2.4464110562559775,-0.7236180704417993,0.39847899690545185
-2.455314424369253,-2.4379412666949825,-0.5008313012489037,-2.4569544144664053,-2.4149508123422634,-0.661641234635041,0.3922155009129703
-2.4322157991493487,-2.4302186325623456,-0.48680516252181644,-2.4455834715930296,-2.3952881598961926,-0.6548324654266615,0.386125589105025
-2.409117173929445,-2.410912047230753,-0.46551337091639966,-2.4417931573019045,-2.3834905684285497,-0.6461195755610959,0.023972745222489513
-2.4052674030594603,-2.4031894130981155,-0.5200236837198012,-2.434212528719654,-2.3834905684285497,-0.6671392393312099,-0.11835709188834069
-2.409117173929445,-2.4070507301644337,0.2515467370468978,-2.392519071517276,-2.3716929769609068,-0.3571305311723453,1.0214150621765883
-2.351370610879684,-2.352992291235974,-0.15300673832603498,-2.392519071517276,-2.336300202557979,-0.5164072016490375,-0.25394895762926545
-2.362919923489636,-2.352992291235974,0.48447646406976225,-2.324293414277021,-2.3245026110903364,-0.24611096780861774,0.9929798995139753
-2.3051733604398756,-2.3221017547054252,0.30630155350299887,-2.3205030999858955,-2.2891098366874076,-0.31580206451276616,-0.3157447330534218
-2.320572443919812,-2.279627266975921,0.14208327477518884,-2.3091321571125203,-2.269447184241337,-0.38108424295842647,0.6297169352341875
-2.2820747352199717,-2.28348858404224,0.21886429713342356,-2.293970899948019,-2.2812447757089793,-0.3488317110059468,0.3503151013445774
-2.2589761100000674,-2.28348858404224,0.08629599246379491,-2.263648385619017,-2.2458520013060514,-0.3975216443910816,-0.3090048602878953
-2.2743751934800036,-2.2873499011085583,-0.06672911781502434,-2.2825999570746434,-2.2655146537521227,-0.4635663533141163,0.3486375138513034
-2.2512765682600993,-2.2525980475116913,1.3113549961963005,-2.1158261282651316,-2.2143917573923373,0.1846086294280968,2.1030165746236897
-2.1242341295506266,-2.156065120853727,0.3199970702957709,-2.1613098997586344,-2.1357411476080523,-0.26810744588641205,-0.2911479199360863
-2.139633213030563,-2.136758535522134,0.2288961234175706,-2.1688905283408855,-2.1475387390756953,-0.3129712313951416,-0.7231991728102077
-2.1819806926003866,-2.1753717061853197,-0.1828142529011383,-2.1840517855053863,-2.1396736780972665,-0.4964012112791835,0.32955748260256823
-2.1588820673804827,-2.1522038037874087,0.49091390599150314,-2.1309873854296324,-2.1121459646727674,-0.18121502181564703,0.9456456344714564
-2.097285733460738,-2.0904227307263112,0.8537360981400135,-2.0892939282272547,-2.0728206597806245,-0.0019945988587719288,0.07302279322654369
-2.0895861917207705,-2.0865614136599926,0.4114650737658932,-2.066552042480503,-2.0570905378237674,-0.19991149499185742,0.6717370085317579
-2.0433889412809623,-2.04022560886417,0.5386664931474808,-2.036229528151501,-2.0256302939100537,-0.12923582103970324,0.18701106936880801
-2.027989857801026,-2.028641657665214,0.34330410998776417,-2.0400198424426264,-1.9981025804855541,-0.21991406401519256,0.4178114933134963
-1.9971916908411538,-1.9900284870020284,0.5108097383186997,-1.9566329280378703,-1.9469796841257687,-0.12010342564746489,1.2129699184414482
-1.9124967317015051,-1.9128021456756574,0.950940251651166,-1.9528426137467452,-2.0099001719531966,0.09274636538126017,-0.5979235082305356
-1.9509944404013453,-1.9707219016704356,0.2976188634453544,-2.005907013822499,-1.9587772755934116,-0.23285967876539024,-0.38358433052220453
-1.9740930656212496,-1.98616716993571,0.6708063141991398,-1.9604232423289958,-1.9666423365718402,-0.04628853336779551,0.5193381195068874
-1.9355953569214093,-1.939831365139887,0.05806555655989057,-1.979374813784622,-1.931249562168912,-0.34411045375875965,-0.04727313455995109
-1.9355953569214093,-1.9205247798082943,0.4148896806535287,-1.9566329280378703,-1.9037218487444123,-0.1600103413679578,0.06403270609659213
-1.9278958151814414,-1.9243860968746127,0.8541311080436256,-1.907358842253242,-1.9115869097228406,0.06581403649094196,0.23000471317488722
-1.9086469608315209,-1.9243860968746127,0.2698698066540719,-1.9149394708354925,-1.884059196298341,-0.22379451896010044,0.2825364389847495
-1.885548335611617,-1.8857729262114273,0.9242775599194044,-1.808810670683985,-1.8408013609169844,0.13820185385209285,1.0950151536387889
-1.8047031473419524,-1.82399185315033,1.1025514362503557,-1.7443753277348555,-1.8132736474924847,0.26558552500085614,1.1597229194052425
-1.7161584173323197,-1.7235976094260475,1.1122318638119653,-1.6988915562413522,-1.6756350803699862,0.2980084222280688,0.660121335783909
-1.6622616251525435,-1.6540939022323133,0.9726389973041485,-1.7026818705324775,-1.7228254462405572,0.20891266405699702,-0.8872541785035815
-1.7277077299422718,-1.7351815606250032,0.6786114107890593,-1.7633268991904818,-1.7778808730895563,0.027049111956851696,-0.5042414316709954
-1.762355667772128,-1.7737947312881888,0.6356055167741481,-1.7519559563171059,-1.738555568197414,0.019001498933220888,0.7256331559957953
-1.704609104722368,-1.692707072895499,0.8652212958901246,-1.679939984785726,-1.6559724279239152,0.17163975772174964,0.9584162938802208
-1.6276136873226872,-1.63478731690072,1.2829731005173866,-1.551069298887467,-1.6087820620533442,0.4588101159565118,1.2193942670548799
-1.5275196447031028,-1.518947804911163,0.6652282986017993,-1.5624402417608425,-1.6166471230317725,0.08247449073143484,-1.4519261835639612
-1.6430127708026234,-1.6849844387628619,0.39190548414663723,-1.6685690419123502,-1.6835001413484145,-0.09361539026691083,0.19784395967585766
-1.6237639164527033,-1.5807288779722604,2.0186245696575074,-1.4449404987359595,-1.5694567571612015,0.9215192945886557,2.238910749656223
-1.442824685563454,-1.4648893659827034,3.0751903952073083,-1.3084891842554498,-1.412155537592632,1.7017952103677538,1.0859493735737196
-1.3465804138138533,-1.341327219860509,1.7460133852916884,-1.338811698584452,-1.392492885146561,0.8510058596227502,0.47765455032657933
-1.3003831633740452,-1.314298000396279,1.3098533964852124,-1.2743763556353225,-1.298112153405419,0.6184361977637091,0.16783650247230308
-1.2811343090241247,-1.2795461467994118,1.3067044584326093,-1.338811698584452,-1.3059772143838473,0.5895798000769404,-0.3463695670345769
-1.3080827051140131,-1.3606338051921019,0.7458907160756808,-1.3842954700779553,-1.3649651717220612,0.21296074813531282,-0.6081010461714831
-1.3581297264238055,-1.3490498539931464,0.684199262740244,-1.38050515578683,-1.3217073363407044,0.179778815133196,0.08451173014997686
-1.3465804138138533,-1.3451885369268275,1.2885104658769013,-1.3994567272424563,-1.4947386778661311,0.5084569743820017,-2.2344718215871753
-1.5390689573130545,-1.538254390242756,0.3501229113628842,-1.482843641647212,-1.506536269333774,-0.06835542776618965,1.034485734858474
-1.450524227303422,-1.4339988294521548,-0.005100797811914301,-1.4752630130649615,-1.427885659549489,-0.27688720228629476,-0.2291158160976798
-1.4659233107833582,-1.461028048916385,0.08872005146065261,-1.4714726987738365,-1.44754831199556,-0.21977699953461385,0.5471716547943775
-1.415876289473566,-1.414692244120562,0.3580335480147141,-1.4601017559004605,-1.5183338608014165,-0.06487338369884874,-1.5281039242416548
-1.5429187281830388,-1.5421157073090748,0.3341235799804524,-1.547278984596342,-1.6599049584131293,-0.10467204925442247,-1.7901147389366152
-1.6853602503724479,-1.708152341160773,0.5484113588638659,-1.7405850134437304,-1.8250712389601274,-0.047490800239025396,-2.142379245291292
-1.8470506269117768,-1.8162692190176932,0.43320231168111306,-1.7860687849372336,-1.770015812111128,-0.10597358914435961,1.3962779988780196
-1.7431068134222079,-1.7042910240944547,0.8088673191521538,-1.6079240132543458,-1.6795676108592004,0.15694811018271,2.3036080685879385
-1.5660173534029427,-1.5614222926406676,0.482298163362574,-1.535908041722966,-1.5458615742259163,-0.002643950417847766,0.475593664025738
-1.5236698738331185,-1.5343930731764375,0.8042580338520339,-1.5017952131028387,-1.5497941047151305,0.1925112136362043,0.42024467148622524
-1.4851721651332783,-1.4957799025132519,1.216286686477274,-1.395666412951331,-1.4672109644416313,0.4881279019418995,1.28856087944622
-1.3735288099037415,-1.3683564393247392,0.7390237366409156,-1.4184082986980826,-1.427885659549489,0.19075567884511346,-0.4006848998084182
-1.4043269768636137,-1.4417214635847917,2.437608227047323,-1.194779755521692,-1.3885603546573464,1.391162899613691,3.080420987888981
-1.1348430159647318,-1.1019255617487578,2.290760748466512,-0.9029255551050462,-1.0424976716064933,1.5034118569328652,2.3898911166989585
-0.9038567637656901,-0.9204436596317852,2.222109823858887,-0.7551032977511614,-0.8969940435055662,1.5090118419101748,-0.00959007284369971
-0.9000069928957062,-0.9204436596317852,1.6019237995126934,-0.8915546122316707,-0.95598200084378,0.9982765635478522,0.2914663010843369
-0.86535905506585,-0.8509399524380511,2.2763073305729464,-0.6110713546884009,-0.8655337995918523,1.6412208822773358,2.521904180308812
-0.5997248650369524,-0.6617354161884411,1.655240902372215,-0.36091061147413334,-0.6453120921958553,1.3097270949595439,2.01721143471327
-0.368738612837911,-0.360552685015593,1.7974884803374411,-0.13349175400661753,-0.38576507990771525,1.5589756443934941,1.5020490313590253
-0.18394961107867758,-0.17907078289862008,1.7717736919291993,-0.09558861109536501,-0.31497953110185833,1.5687189981502199,0.07574335009881009
-0.16855052759874112,-0.1674868316996646,2.6864520203241433,0.14320118924552702,-0.1301505981087894,2.6322878570345263,0.7185677377341065
-0.07230625584914047,-0.059369953842744266,2.815226704280541,0.24932998939703424,-0.3661024274616438,2.7797407277629578,3.0923815772673664
0.3319196854991818,0.6163605327630052,0.6420972091984687,0.6852161328764399,0.6956808046262012,0.8836227315102877,3.077703616800841
0.774643335547345,1.2225873121750206,-0.33147929896754397,1.1665860478493486,1.3248856829004805,-0.14215587921827166,3.090303117817728
1.263564236035316,1.8095075062554427,5.931449144368647,1.6934397343157608,1.2069097682240528,8.050081936214,0.10989742435708127
1.2905126321252043,1.1453609708486487,4.549092439434452,1.6669075342778836,0.852982024194771,5.570914821709117,1.0474198082971753
1.4791514047544216,1.4465437020214975,1.285721458078231,1.5228755912151233,1.3799411097494794,1.9402474872999829,-0.6948288534934787
1.3636582786549007,0.8248716543442075,-0.8506559060582735,0.7269095900788176,0.919835042511413,-0.7841128001054912,-3.177171410724491
0.816990815117169,0.33062306985543105,-0.8649136005845306,0.24174936081478385,0.41647113989199036,-0.8005122538717739,-3.1823150114077428
0.32422014375921393,-0.11342839277120444,-0.8565426627211737,-0.19413678266462184,-0.035769866367647535,-0.7930334363867365,-3.1776893580728074
-0.11850350628894915,-0.5111440506020167,-0.8411959433050195,-0.584539154650524,-0.44082050675671414,-0.7812970234528229,-3.1628678600168145
-0.5150299058973036,-0.8702465377696434,-0.8131221864659196,-0.9370383837251736,-0.8065458422536386,-0.7625320318964086,-3.171607757414414
-0.8730585968058179,-1.1945971713404036,8.470078126522097,-0.7096195262576578,-1.1368784033476351,5.637882371582971,-1.3535892954873143
-1.0078005772552594,-1.152122683610899,2.8856399923470843,-1.209941012686193,-1.2587868485132765,1.6713170627890095,-3.1632822229274997
-1.315782246853981,-1.457166731850066,3.120852656800429,-1.4714726987738365,-1.5419290437367021,1.539619397809767,-2.9024295948867764
-1.5698671242729267,-1.5961741462375345,1.9438801743998169,-1.547278984596342,-1.593051940096487,0.8492268997718356,0.09554394865689203
-1.5583178116629748,-1.5459770243753932,1.087571823611602,-1.5776014989253437,-1.6205796535209869,0.31648779993751974,-1.184616451814105
-1.6507123125425913,-1.5961741462375345,1.2508203683326158,-1.5965530703809703,-1.573389287650416,0.4295270467223135,0.8871008957313938
-1.5775666660128949,-1.5730062438396233,1.028760314162416,-1.5965530703809703,-1.573389287650416,0.29815141855786415,-0.04727313455995109
-1.5775666660128949,-1.5730062438396233,2.556970674640803,-1.3842954700779553,-1.526198921779845,1.28616682224671,2.388030685972804
-1.3812283516437098,-1.3992469758552877,2.3877471973706426,-1.391876098660206,-1.4042904766142035,1.2229688870994948,0.04133009837061558
-1.3735288099037415,-1.3799403905236949,2.1877628319846703,-1.3274407557110763,-1.3688977022112754,1.1344401529163395,0.12943274806428245
-1.3581297264238055,-1.3567724881257834,2.0501245895050433,-1.3577632700400786,-1.325639866829919,1.058898033532774,0.5237946125163983
-1.3080827051140131,-1.2911300979983678,2.0739490916689136,-1.3312310700022016,-1.3531675802544183,1.0683457427069918,-0.30611678607296444
-1.331181330333917,-1.314298000396279,4.981892259508068,-1.1151831554080613,-1.282382031448562,3.1816111801040354,3.0847710492553895
-1.0539978276950672,-1.0517284398866165,3.2125021309618815,-1.1038122125346854,-1.101485628944707,2.0214093597972744,-0.36360123796818716
-1.0847959946549395,-1.1019255617487578,2.79555469918878,-1.1644572411926897,-1.3295723973191331,1.6177729859348235,-3.1629837546240216
-1.3850781225136937,-1.4339988294521548,2.402105262854494,-1.3615535843312037,-1.4829410863984882,1.2256203719134369,0.5294647887285039
-1.3350311012039013,-1.3644951222584207,2.0245527293404155,-1.3274407557110763,-1.3492350497652041,1.0385680338930583,0.43190005968710105
-1.292683621634077,-1.2447942932025449,2.533701926469132,-1.1265540982814373,-1.2273266045995628,1.484182689106026,1.0682281985494062
-1.1925895790144925,-1.2293490249372705,1.6228872777158194,-1.2705860413441974,-1.3413699887867758,0.8093448427609796,-0.5029636689564817
-1.2349370585843165,-1.2756848297330934,1.6152208436038162,-1.1758281840660656,-1.231259135088777,0.8550237651251533,-0.34154543102692164
-1.2618854546742047,-1.2332103420035891,0.8812948515956974,-1.251634469888571,-1.2587868485132765,0.34521654654836975,0.0800414158789481
-1.2503361420642525,-1.2486556102688633,0.533124159425565,-1.3009085556731994,-1.2941796229162048,0.10438407507522436,-0.4699345024584576
-1.288833850764093,-1.3490498539931464,0.35711535449464227,-1.3463923271667027,-1.34530251927599,-0.0238828372001357,-1.1184012586862975
-1.3850781225136937,-1.376079073457376,0.28941253395245203,-1.369134212913454,-1.34530251927599,-0.07301080530823738,0.17454914362791557
-1.3658292681637736,-1.3490498539931464,1.5423891674995196,-1.2705860413441974,-1.3020446838946331,0.7650854399643188,1.4945479117176934
-1.2310872877143324,-1.2100424396056777,1.9058462059548136,-1.2326828984329448,-1.2430567265564199,1.028046575691387,0.3725515798627227
-1.1925895790144925,-1.1830132201414476,3.4059739769498325,-0.9635705837630506,-1.1250808118799922,2.246182472762544,2.0654738885512502
-0.9962512646453068,-1.0633123910855722,2.6171172683824286,-0.9484093265985498,-1.054295263074136,1.6936834554530538,0.3407782453964906
-0.9577535559454666,-1.0015313180244754,2.8191653610274954,-0.7475226691689103,-0.9520494703545659,1.9235342088418763,1.7542173526349014
-0.7768143250562172,-0.7659909769790423,3.129142695671965,-0.5314747545747707,-0.7672205373614962,2.3933618063688407,2.743369361715455
-0.4803819680674474,-0.48411483113778664,3.15596588056492,-0.36470092576525853,-0.49587593360571375,2.5885945270495574,-0.4798265770262952
-0.53042898937724,-0.592231708994707,2.1075977024201893,-0.6300229261440276,-0.7554229458938537,1.5399506259558884,-1.9704507503052495
-0.7498659289663296,-0.823910732973821,2.4021623237438865,-0.48599098308126715,-0.8183434337212817,1.8404992342023216,3.080420987888984
-0.414935863277719,-0.3180781972860883,2.6229529362279136,-0.36849124005638373,-0.5037409945841421,2.127180324108443,-1.3872465830490444
-0.5727764689470641,-0.5690638065967953,1.0359865212544108,-0.5693778974860232,-0.6413795617066403,0.7260999482125877,-1.2082076341588988
-0.7036686785265209,-0.7119325380505828,0.8462296051489367,-0.6072810403972758,-0.6453120921958553,0.5672308540072669,1.2647980959458336
-0.5612271563371123,-0.55747985539784,0.7690561323465087,-0.5997004118150254,-0.5509313604547134,0.5256670506267975,-0.25147514473071486
-0.584325781557016,-0.6153996113926186,1.082075359417307,-0.558006954612647,-0.6335145007282121,0.7724433201364838,-0.49261840938838863
-0.6343728028668085,-0.6308448796578925,0.5228315192081094,-0.6034907261061506,-0.5941891958360698,0.3208492526618223,0.7520264745103328
-0.5458280728571758,-0.5304506359336099,0.6871483120307982,-0.558006954612647,-0.5155385860517853,0.47549711185973015,0.1221577496463796
-0.5265792185072561,-0.5188666847346544,0.6778556676638537,-0.5617972689037729,-0.5548638909439275,0.4507135308385928,-0.9235667464529699
-0.6266732611268406,-0.6308448796578925,1.0533116526157047,-0.6262326118529024,-0.9087916349732094,0.6786189944367063,-3.0986820345101243
-0.9654530976854345,-0.9629181473612892,0.9118181114694051,-0.9863124695098023,-1.2076639521534913,0.44634657984955023,-0.46993450245845997
-1.0078005772552594,-1.005392635090794,0.2591716175824569,-1.0469574981678067,-1.0503627325849219,-0.0097177204509158,-0.4757243842104874
-1.0501480568250834,-1.0440058057539794,0.3039015835359638,-1.0128446695476794,-1.132945872858421,0.019693525383730565,0.6635664387238959
-0.980852181165371,-0.9667794644276076,0.18093431300048782,-0.9711512123453017,-0.9441844093761376,-0.03986714860358887,0.5705429883929248
-0.9192558472456266,-0.9088597084328297,0.5502875429886956,-0.8536514693204181,-0.8773313910594954,0.25988886294092617,0.40711342075950996
-0.8730585968058179,-0.823910732973821,0.9278795724745876,-0.7058292119665326,-0.8144109032320676,0.5955189979466318,1.9308627662729023
-0.6690207406966647,-0.7080712209842637,0.8662106524191308,-0.6148616689795261,-0.7200301714909256,0.5692309704191385,-1.1354719874883128
-0.7883636376661697,-0.8046041476422279,1.0401370109073678,-0.6641357547641549,-0.7986807812752102,0.7046666024691722,1.6256795355871547
-0.6112741776469042,-0.599954343127344,0.40397499142638305,-0.6451841833085283,-0.7200301714909256,0.20184757119510627,-1.0484114298250646
-0.7229175328764413,-0.7466843916474498,0.26334448995895726,-0.6717163833464053,-0.69643498855564,0.09245525835010282,0.30936245522897937
-0.6844198241766012,-0.677180684453715,-0.0031131015531974176,-0.7247807834221592,-0.7200301714909256,-0.1323376334920357,0.12903431315419636
-0.6651709698266808,-0.6617354161884411,0.33414320250266205,-0.6565551261819045,-0.6531771531742836,0.15370395496378006,0.33842905542814383
-0.6228234902568567,-0.6153996113926186,0.6405452734521471,-0.5769585260682736,-0.5784590738792125,0.4216839302139819,-0.04727313455995109
-0.6228234902568567,-0.634706196724211,0.7237869736088057,-0.6451841833085283,-0.5705940129007842,0.477717368500562,0.19518377415702132
-0.5958750941669685,-0.6076769772599809,0.24799360514806282,-0.6641357547641549,-0.6177843787713555,0.08388010711789423,-0.7346784361970763
-0.6728705115666487,-0.6964872697853082,0.08813754860825462,-0.7361517262955347,-0.6767723361095686,-0.05733240003114207,-0.3986994404530882
-0.7113682202664888,-0.7196551721832197,0.030122281965663265,-0.7172001548399082,-0.6767723361095686,-0.09897991315863319,0.3792306094103549
-0.6651709698266808,-0.6655967332547597,0.005076315433350346,-0.720990469131034,-0.6925024580664259,-0.12031474390969206,-0.818677514536147
-0.7498659289663296,-0.7428230745811307,0.576810317605571,-0.6603454404730297,-0.6767723361095686,0.34376723483839067,1.3547966444688821
-0.5997248650369524,-0.5960930260610254,0.2713608674146126,-0.6413938690174031,-0.6020542568144981,0.1098512457159367,-0.2881296676418279
-0.6266732611268406,-0.6269835625915741,1.0638335401003054,-0.5769585260682736,-0.6020542568144981,0.7620403084432436,0.19545257339063213
-0.5997248650369524,-0.5960930260610254,1.9226024347284634,-0.4101846972587621,-0.5627289519223558,1.5348497314284226,2.01721143471327
-0.368738612837911,-0.3451074167503184,1.3271455058014576,-0.3457493543096326,-0.37003495795085795,1.0932252638642077,-0.27321595042313584
-0.3956870089277993,-0.4030271727450971,0.6811514986128959,-0.37986218292975993,-0.41722532382142924,0.516035119969559,-0.7625462186958776
-0.4803819680674474,-0.48025351407146816,0.590518681880915,-0.5201038117013945,-0.7750855983399245,0.3370936270450819,-3.1749672570088805
-0.8422604298459456,-1.1135095129477135,1.1114856057422524,-0.8953449265227958,-1.1093506899231353,0.6054155542257931,-2.1915551570426732
-1.0655471403050194,-1.0169765862897493,0.2899900182569703,-1.0469574981678067,-1.054295263074136,0.01412387625642353,0.7465578609854637
-0.9885517229053389,-1.0555897569529349,-0.588833244625904,-1.1151831554080613,-1.2430567265564199,-0.6181807788214867,-3.182709074143659
-1.3003831633740452,-1.225487707870952,0.5885528163054748,-1.2478441555974458,-1.5026037388445594,0.14033161518672282,0.9852531231948551
-1.2079886624944285,-1.2641008785341377,0.33775284325062255,-1.2440538413063202,-1.443615781506346,-0.03986974315812361,-3.1708025511201354
-1.4967214777432305,-1.5150864878448447,0.10946055558148321,-1.4980048988117132,-1.5537266352043446,-0.2227138674763461,-0.4636821153593644
-1.5313694155730866,-1.4996412195795703,-0.049996375845451635,-1.5207467845584648,-1.5851868791180586,-0.31821539495292867,-1.266464246758934
-1.6314634581926712,-1.7158749752934102,-0.009110617567802883,-1.6117143275454713,-1.738555568197414,-0.3206048089018741,0.5382546262729226
-1.5852662077528628,-1.6077580974364905,-0.007581867512685511,-1.5813918132164693,-1.6638374889023435,-0.3057901218181444,-1.148911186877341
-1.6738109377624957,-1.7120136582270915,-0.27091566389711447,-1.649617470456724,-1.703162793794486,-0.46689561618779557,0.44918624995575496
-1.635313229062655,-1.6309259998344017,-0.0646538980812853,-1.5434886703052164,-1.589119409607273,-0.3329458504641008,1.6143143679910428
-1.5044210194831984,-1.5343930731764375,-0.09934190028392816,-1.547278984596342,-1.60484953156413,-0.35310078184803007,-0.8825623660745052
-1.573716895142911,-1.6154807315691273,-0.03731937334486687,-1.5700208703430933,-1.6009170010749154,-0.31894833824775115,-0.3333427189302783
-1.596815520362815,-1.576867560905942,-0.31157076971421177,-1.5889724417987197,-1.5851868791180586,-0.478227706316013,0.5782656899298346
-1.5467684990530228,-1.5266704390438004,-0.40155378486672777,-1.5548596131785921,-1.5183338608014165,-0.5268654514430862,0.14142636000710374
-1.5313694155730866,-1.5961741462375345,0.05197760631249272,-1.5927627560898447,-1.7424880986866282,-0.29469605878266386,-3.189034846765024
-1.7893040638620163,-1.8201305360840117,0.05355880019295307,-1.808810670683985,-1.9666423365718402,-0.3382323088974071,-1.558991960410268
-1.900947419091553,-1.943692682206206,-0.2850471921296757,-1.9301007279999935,-2.064955598802196,-0.5185595497088638,-2.840835310477559
-2.097285733460738,-2.059532194195763,-0.1506738663441516,-1.9604232423289958,-2.0924833122266957,-0.4593694396372039,1.8173137461307554
-1.9779428364912337,-1.9707219016704356,-0.1873296913559077,-1.9187297851266176,-1.9351820926581262,-0.4627882299731052,1.1447699974078809
-1.8970976482215691,-1.897356877410383,-0.2257578667368623,-1.8808266422153652,-1.8643965438522696,-0.4729877048839794,0.22612670131845103
-1.877848793871649,-1.8741889750124714,-0.49037887046695816,-1.8997782136709915,-1.8958567877659835,-0.6105795703635435,0.061139140048333276
-1.870149252131681,-1.8819116091451087,-0.07412143884183771,-1.6988915562413522,-1.8368688304277703,-0.3653302601055314,3.0858228775650582
-1.6468625416726073,-1.461028048916385,0.3406143690661546,-1.5131661559762142,-1.5497941047151305,-0.08212536990096825,0.9347344392073751
-1.5698671242729267,-1.314298000396279,-0.8615245250158834,-1.3729245272045794,-1.2587868485132765,-0.7991052139520267,3.0947026962106654
-1.315782246853981,-1.036283171621342,-0.8550961666658048,-1.1000218982435603,-0.9756446532898512,-0.7942202525604803,3.067443003978403
-1.0385987442151312,-0.7273778063158568,-0.8344874997977741,-0.7967967549535391,-0.6610422141527119,-0.7773649361239596,3.1000920201056394
-0.7306170746164092,-0.38758190447982244,-0.8216547215710032,-0.46324909733451536,-0.31497953110185833,-0.7638541664027833,3.0982935257315485
-0.3918372380578146,-0.01689546611324023,-0.8124562251622821,-0.0993789253864902,0.0625433958627085,-0.7513425562102918,3.07067739249194
-0.02225923453934851,0.3924041429165282,-0.6674976778179152,0.3023943894727882,0.4793916277194183,-0.5962458431779457,3.083374428986667
0.38581647767895844,0.8441782396758006,9.568745102275054,0.7458611615344443,0.4204036703812045,10.61378732312664,3.0938445678136537
0.8362396694670894,0.828732971410526,6.908827754593807,1.231021390798478,0.8333193717487002,8.575311750262554,2.221646938667432
1.1942683603756037,1.0604119953896407,3.2285780453849577,1.0794088191534672,1.0417434876770548,4.061777580064517,-0.6614385258771948
1.0903245468860352,1.0913025319201892,2.368612929684192,1.1362635335203464,1.0220808352309831,3.047896360924225,-0.9057648447276867
0.9478830246966259,0.9329885322011279,2.562089693849065,1.1931182478872255,1.0299458962094123,3.3352071199537914,1.5988816667289631
1.2135172147255242,1.1414996537823303,2.3344373714055466,1.3712630195701132,1.2069097682240528,3.1562144777428744,0.3380225182054967
1.2789633195152526,1.2650617999045246,3.827446884273463,1.6327947056577563,1.3012904999651946,5.296428979437325,2.2587576071167828
1.675489719123607,1.6318869212047882,3.8418166429738743,1.7957782201761427,1.4979170244259068,5.391065441529139,-0.6311093707504168
1.5676961347640546,1.2998136535013916,1.8693743609083275,1.4660208768482448,1.1675844633319106,2.6299895180642348,-1.279652612155318
1.344409424304981,1.4890181897510015,1.9527571826313637,1.4205371053547413,1.1990447072456245,2.677378137821987,-1.2417249210680315
1.1365217973258432,0.9909082881959059,1.153047613346692,1.1817473050138498,1.0299458962094123,1.6130674705360515,-0.09326863636066969
1.1288222555858753,1.1299157025833748,0.41306297941079295,1.0907797620268436,1.1282591584397683,0.7306594737704838,0.04485334916461045
1.1442213390658111,1.1144704343181002,0.8483370941455424,1.2727148480008563,1.1479218108858391,1.312596674815354,1.2157457841969612
1.3559587369149328,1.3693173606951257,0.8123856223287036,1.3940049053168644,1.2855603780083373,1.2956453179688239,-0.8418884373698405
1.217366985595508,1.1723901903128788,2.41023425652457,1.644165648531132,1.246235073116195,3.45110760932956,3.0781561840349236
1.7486353656533031,1.9099017499797255,2.3356606926367047,1.8185201059228946,1.5647700427425488,3.4596908096616095,-1.0150257596758128
1.5676961347640546,1.4542663361541346,0.9745713389797521,1.3826339624434887,1.2934254389867663,1.503248758175651,-1.9383381950080152
1.225066527335476,1.24961653163925,0.6986589036331807,1.1817473050138498,1.1361242194181966,1.0915474533577934,0.06580329792193522
1.2443153816853962,1.253477848705569,0.13911686130897086,1.1514247906848478,1.1557868718642674,0.4096021672665917,-0.8810244496219881
1.101873859495987,1.0874412148538701,0.28040539477438425,1.1779569907227248,1.1872471157779814,0.6047301214324434,0.2768402460047063
1.1557706516757635,1.1067478001854631,0.4844566909911162,1.3750533338612385,1.2069097682240528,0.8940736019452209,1.0754888581140245
1.344409424304981,1.4465437020214975,0.6197823364222941,1.458440248265994,1.3484808658357654,1.0902420431169584,0.8817449216129987
1.50609980084431,1.473572921485727,0.9417929444308178,1.6972300486068859,1.5254447378504066,1.5809310093574684,0.5112436730202148
1.6061938434638945,1.5932737505416028,0.6010104078927587,1.6669075342778836,1.631623061059191,1.1334946346818227,0.3748178401295118
1.6831892608635748,1.647332189470063,0.6680385850434795,1.5531981055441255,1.533309798828835,1.189342866216021,-1.3175084306277582
1.4483532377945494,1.458127653220453,0.1556215604628895,1.5152949626328729,1.5215122073611924,0.5187289099092443,0.2783022425166213
1.50609980084431,1.5314926774805055,2.1279299476710056,1.936019848947778,1.6080278781239052,3.2535524966810914,1.391981715742785
1.7640344491332396,1.716835896663797,1.428746760408376,1.856423248834147,1.761396567203261,2.321154217716485,0.34291851564707143
1.837180095662936,1.8095075062554427,1.9832120898829497,2.1331161920862916,1.8479122379659745,3.20594951086841,1.2508619097768272
2.083565431341913,2.0334638961019196,1.1568221635779798,2.015616449061409,1.9934158660669012,2.040835416556831,-0.105698304966838
2.072016118731962,2.068215749698787,0.7934942021741522,1.9473907918211535,1.859709829433617,1.4858159877471602,-1.4325899324007145
1.798682386963096,1.7708943355922573,0.3242821574028616,1.7313428772270132,1.7417339147571895,0.7993448446524288,-0.10852040849824841
1.7871330743531433,1.8597046281175837,1.032863278166952,2.03835833480816,1.9147652562826165,1.85400638211825,0.5050338720203078
1.8910768878427127,1.8635659451839028,0.6968478602598296,1.939810163238903,1.8754399513904736,1.3670156656478274,0.7366604822492259
2.041217951772089,1.4388210678888598,-0.6153361959786545,1.3295695623677348,1.5451073902964774,-0.4817305046804554,-3.1651625732394497
1.429104383444629,1.1376383367160117,2.272014765829515,1.1400538478114715,1.018148304741769,2.9286198937243877,-2.247113708148684
1.0402775255762424,1.0642733124559591,0.7395729163353922,1.1135216477735945,1.0967989145260544,1.1209711062864456,0.2807247509403127
1.094174317756019,1.1608062391139233,0.4913166946443287,1.1855376193049751,1.1597194023534823,0.8449059484903753,0.5091735588334843
1.1865688186356358,1.415653165490949,0.2804735968400695,1.3447308195322363,1.2934254389867663,0.6207301345301729,-0.0700531354517855
1.182719047765652,1.2573391657718875,0.1948622387455692,1.1590054192670982,1.1361242194181966,0.4709323336859415,-0.457612013598444
1.1134231721059389,1.010214873527499,-0.02101120052591766,1.1173119620647205,1.1085965059936969,0.22009869722765388,0.2992217829934764
1.1711697351556993,1.1762515073791973,0.14285477614073672,1.2423923336718543,1.2501676036054092,0.44429488087872554,0.43250463440592046
1.2520149234253641,1.2225873121750206,-0.2831154024943388,1.2651342194186053,1.242302542626981,-0.08941991745953481,-0.4747996692831852
1.178869276895668,1.1646675561802418,-0.1416729501654547,1.0831991334445932,1.1282591584397683,0.06011191204205634,-0.7316700978966991
1.0633761507961468,1.0719959465885962,-0.46984402643823814,0.9960219047487119,1.1203940974613393,-0.33128068133616106,-0.11724392029706215
1.051826838186195,1.0719959465885962,-0.19714832972612464,0.9808606475842104,1.0220808352309831,-0.017952850270896888,-0.6082945018153652
0.9594323373065784,0.9677403857979949,-0.41272005389908334,0.9656993904197096,1.0653386706123404,-0.26834005163565555,0.26216387907654654
1.0094793586163704,1.0295214588590922,-0.10547290967213391,0.9656993904197096,1.0102832437633409,0.0901497960980325,-0.04727313455995109
1.0094793586163704,1.017937507660136,-0.520735614922017,0.916425304635081,1.0220808352309831,-0.39849110924356085,-0.2594000908677155
0.9748314207865141,0.9831856540632689,-0.22929659540328245,0.8936834188883298,0.852982024194771,-0.07178045661127105,-0.7117301560210275
0.8670378364269616,0.8750687762063493,-0.0544899334314655,0.9922315904575867,0.9316326339790563,0.14959731607955454,1.1407657181532092
1.0556766090561789,1.079718580721233,-0.043933367781015954,1.0604572476978413,1.0889338535476254,0.182945990857641,-0.35093275809868407
1.0056295877463863,1.0140761905938174,-0.48945043910921177,0.9429575046729579,1.0102832437633409,-0.36219076600242334,-0.3303223764105313
0.9594323373065784,0.9677403857979949,-0.53823433785447,0.9694897047108348,1.0417434876770548,-0.4153288732855722,0.5239951983074341
1.051826838186195,1.0681346295222776,-0.5427599639614351,0.9846509618753356,1.0614061401231263,-0.421594808633668,-0.6316703921176735
0.9555825664365944,0.8750687762063493,-0.6137281026815589,0.9240059332173313,0.9316326339790563,-0.5065563558428756,0.1909366234331121
0.9940802751364345,1.002492239394862,-0.6075346625577296,0.916425304635081,1.0378109571878407,-0.4990151586139795,-0.14183682684865867
0.978681191656498,0.9870469711295874,-0.5247941145923388,0.9126349903439558,1.0063507132741267,-0.4038256575833952,0.09500256471748442
1.0017798168764025,0.9831856540632689,-0.32735821800516224,1.0566669334067162,1.0535410791446973,-0.15967477501506036,0.1887792520399674
1.0402775255762424,1.0217988247264544,-0.26021215516474705,1.030134733368839,1.1203940974613393,-0.07821590486112195,0.37443843251181425
1.1095734012359548,1.0951638489865076,-0.10411564339806624,1.052876619115591,0.8136567193026287,0.08305611972878797,-2.197129404979393
0.7515447103274406,0.7206160935536063,-0.3570670177434716,0.8823124760149536,0.7743314144104865,-0.222692546965782,0.9456456344714564
0.9055355451268018,0.9484338004664018,-0.5775191291730123,0.8519899616859514,0.8962398595761281,-0.4721630927214349,-0.6728119590497368
0.8054415025072171,0.8094263860789336,-0.46378769304248246,0.8519899616859514,0.9041049205545564,-0.3394362851049107,0.22277894822606198
0.8477889820770412,0.8403169226094822,-0.1224345476105002,1.0718281905712168,0.9355651644682704,0.07953830286978442,1.2427485657497275
1.051826838186195,1.0488280441906845,-0.3746528626671163,1.0149734762043379,1.0732037315907688,-0.22007479015750558,-0.23428025697842247
1.0210286712263228,1.0488280441906845,-0.1347648186380758,1.0604572476978413,1.1203940974613393,0.07638863359210527,0.6582217802781511
1.1365217973258432,1.1299157025833748,-0.24443870862238096,1.026344419077714,1.0928663840368402,-0.06323623382571261,-0.39223939806534874
1.0787752342760826,1.0719959465885962,-0.5195314645437593,1.0339250476599644,1.112529036482911,-0.38972936943963793,-0.34957814267768933
1.0287282129662907,1.0256601417927729,-0.48906451277726204,0.9656993904197096,1.0338784266986265,-0.3598413054658636,-0.5873404379858185
0.940183482956658,0.9716017028643135,-0.6725756954900002,0.9202156189262061,1.0260133657201973,-0.5758623267174349,0.2872396058089199
0.9940802751364345,1.002492239394862,-0.04630759259742813,0.9012640474705802,0.821521780281057,0.12798544784398455,-1.2529602112409446
0.7977419607672492,0.7823971666147035,0.019368738310935083,0.6852161328764399,0.6209627253311307,0.16005870747813827,-1.4488341799969728
0.5783050211781597,0.6433897522272353,0.09196770435004957,0.9505381332552083,0.7074783960938443,0.2896208620840516,1.342813142084016
0.7861926481572967,0.7901198007473405,-0.32272609831218957,0.7610224186989449,0.7350061095183441,-0.19682423175209007,-0.3676830919424239
0.7361456268475048,0.7244774106199249,-0.4926276315863776,0.6511033042563126,0.7625338229428432,-0.38899619480171554,-0.04727313455995109
0.7361456268475048,0.7013095082220132,-0.506963665645037,0.6776355042941896,0.7664663534320582,-0.4038711880089811,-0.42080348357853453
0.6783990637977443,0.6897255570230578,-0.5538786069744122,0.6207807899273105,0.6878157436477729,-0.4590313506150384,-0.3245062960985334
0.6360515842279202,0.6974481911556948,-0.3656986691691795,0.734490218661068,0.786129005878129,-0.2385787445171679,0.8427211279255162
0.770793564677361,0.793981117813659,-0.5299246262752455,0.7382805329521939,0.8254543107702712,-0.4245193201977202,-0.07199798928286702
0.7669437938073771,0.7708132154157481,-0.6315912223755575,0.6776355042941896,0.7428711704967724,-0.5421510200927108,-0.5669058605997281
0.6860986055377122,0.6858642399567393,-0.6701145996097903,0.632151732800686,0.6956808046262012,-0.5865575951158738,-0.6260097782954744
0.5975538755280795,0.604776581564049,-0.6149790761115344,0.632151732800686,0.6327603167987732,-0.5285031419041248,-0.021636297490693547
0.6014036463980641,0.6356671180945976,-0.3831839423933147,0.5449745041048047,0.22770967640970663,-0.28276883427386484,-0.2521998583895291
0.5706054794381918,0.5777473620998197,-0.43875472454917797,0.5449745041048047,0.4872566886978466,-0.3487408684399808,-0.4082600901599941
0.5167086872584152,0.5236889231713595,-0.3579148010367911,0.43126507537104714,0.2316422068989208,-0.28068583432759536,-1.7167679121807333
0.2703233515794374,0.28814858212592703,0.12312034031335166,0.20005590361240616,-0.047567457835290004,0.14060773964366935,-1.5628958370682409
0.05858595373031636,0.017856387483626827,-0.38030324572488217,0.07497553200527235,0.05467833488428019,-0.33272721728547094,0.18440791154737735
0.0893841206901886,0.08349877761104246,-0.5059350640716116,0.13941087495440185,0.1647891885822787,-0.4490171719008922,0.09646280856729451
0.10863297504010831,0.14141853360582113,-0.7125943992504714,0.06360458913189612,0.16872171907149286,-0.6527854679662055,0.009958230901144328
0.1163325167800762,0.12211194827422801,-0.5669865521814277,0.03707238909401916,0.06647592635192266,-0.5161892054104161,-0.5042878008538593
0.05473618286033173,0.08349877761104246,-0.6868737391412102,0.04086270338514501,0.06647592635192266,-0.629924328629868,0.15563565929679227
0.08168457895022002,0.08349877761104246,-0.7001945711492831,0.07876584629639753,0.13332894466856474,-0.6406797990006532,0.2983284259316464
0.1278818293900287,0.13369589947318414,-0.6593583459392071,0.12424961778990043,0.20411449347442098,-0.5987577129436054,0.5224343558679032
0.20487724678970895,0.21864487493219223,0.008436986020998391,0.5487648183959306,0.2945626947263487,0.14163019356410467,3.086016147320913
0.6360515842279202,0.6318058010282791,1.1070120219767998,1.0149734762043379,0.6760181521801304,1.497611497679269,3.0804209878889766
1.1095734012359548,1.261200482838206,3.118221432147097,1.386424276734614,1.1282591584397683,4.133385005175283,0.9467464313329131
1.2751135486452685,1.1067478001854631,0.6707280248522163,1.231021390798478,1.1675844633319106,1.0766542118995048,-0.5401762197596407
1.1904185895056199,1.1453609708486487,0.6182673371883671,1.2613439051274802,1.210842298713267,1.0315966329365849,0.20312450260844822
1.2327660690754438,1.1453609708486487,0.37587468646899963,1.1514247906848478,1.1243266279505535,0.6961387553078376,0.02047475256890919
1.2443153816853962,1.1955580927107905,0.8951442872519402,1.3068276766209836,1.2580326645838382,1.392707749472702,0.6287414452200748
1.3598085077849167,1.3422881412308956,0.5661931278967345,1.303037362329858,1.336683274368123,0.9882364400014167,-0.48841475972905124
1.2828130903852364,1.261200482838206,0.7430543331850261,1.3712630195701132,1.3563459268141944,1.2274929756719808,0.042217398271203826
1.2982121738651722,1.253477848705569,0.2583782353481535,1.2461826479629794,1.1400567499074108,0.5760346331887335,-0.8057724224576944
1.1673199642857155,1.1376383367160117,0.8706377142457384,1.128682904938096,1.0024181827849126,1.2377780584931035,-1.2590259743976204
0.9632821081765622,0.9716017028643135,0.229454286312752,0.9467478189640831,0.9355651644682704,0.47202264016767986,0.3570675504714695
1.0287282129662907,1.037244092991729,-0.16358337816800336,0.9353768760907075,0.9709579388711985,0.012189279009202341,-0.8691146832514862
0.8939862325168499,0.8982366786042608,-0.35694702426366776,0.8861027903060787,0.9591603474035554,-0.21409589276902138,0.07330104132473912
0.9132350868667697,0.9252658980684902,0.005825233333439523,0.9922315904575867,1.0220808352309831,0.22657868069546908,0.26501583311928356
0.9632821081765622,0.9252658980684902,-0.3435039404292452,0.9088446760528306,1.0102832437633409,-0.19359607147297633,-0.14241211927322875
0.9478830246966259,0.9831856540632689,-0.34413888710698615,0.9012640474705802,1.0024181827849126,-0.195634458299579,0.000441497361469848
0.9555825664365944,0.9484338004664018,-0.4262025835198404,0.9050543617617054,1.0299458962094123,-0.2873763509350425,-0.16637801355648482
0.936333712086674,0.9909082881959059,0.24855909512314858,1.0907797620268436,1.045676018166269,0.5325039203341477,1.2439767325061193
1.1442213390658111,1.156944922047605,-0.14447244672919352,1.1514247906848478,1.175449524310339,0.07687508083626013,0.2512586098735023
1.1942683603756037,1.1492222879149672,-0.3780584994437665,1.1135216477735945,1.2069097682240528,-0.21330902589777398,-0.5022104614616121
1.1172729429759234,1.1260543855170564,-0.2702377584495232,1.052876619115591,1.0574736096339115,-0.09716118145799699,-0.6935863111545668
1.0094793586163704,1.0565506783233216,-0.05880026383439114,1.098360390609094,1.1282591584397683,0.1708099634915936,0.9426526615429508
1.1711697351556993,1.1839741415118343,-0.3771619358650563,1.0794088191534672,1.1951121767564103,-0.2130524147923276,-0.275738738829412
1.1326720264558592,1.1067478001854631,-0.46393704502738264,1.0415056762422148,1.1400567499074108,-0.32095233994019484,-0.20837584874054424
1.105723630365971,1.1183317513844186,-0.19412816761211493,1.124892590646971,1.2069097682240528,0.013083348873568223,0.04526219450658748
1.1211227138459074,1.0874412148538701,-0.3969771201278259,1.0680378762800917,1.1518543413750533,-0.23800721573405179,0.11418600155466989
1.1480711099357956,1.1453609708486487,-0.2859627760048501,1.1135216477735945,1.2226398901809095,-0.09843872205273325,0.06746252657170206
1.1673199642857155,1.1762515073791973,-0.3737866613030783,1.0907797620268436,1.210842298713267,-0.20721333086081037,-0.20731596246304032
1.140371568195827,1.156944922047605,-0.3924767875021744,1.0718281905712168,1.1833145852887672,-0.2319801738900212,-0.23111996027333445
1.1095734012359548,1.1183317513844186,0.11817561527295183,1.0149734762043379,0.9866880608280552,0.3513906606123688,-0.8101253595474954
0.982530962526482,0.9522951175327203,-0.5193698673020326,0.9126349903439558,1.014215774252555,-0.3967317602549733,-0.04727313455995109
0.982530962526482,0.9909082881959059,-0.5231918929962625,0.9202156189262061,1.0220808352309831,-0.40164635883233835,-0.1420517443311288
0.9671318790465462,0.9831856540632689,-0.1289424499444722,0.8823124760149536,0.8451169632163427,0.036113541411395805,-1.378206803687157
0.7515447103274406,0.604776581564049,0.0702269032658351,0.7079580186231917,0.463661505762561,0.21572938565658195,-0.518909549849868
0.6783990637977443,0.5931926303650936,-0.3221296940821648,0.5373938755225544,0.6091651338634884,-0.21796453499921892,-1.1057997513436344
0.5167086872584152,0.6820029228904209,-0.2640542550504957,0.6624742471296882,0.6760181521801304,-0.14247123649685395,0.7092166865494629
0.6283520424879516,0.5661634109008635,-0.42845380372772085,0.5866679613071831,0.5816374204389885,-0.33025769110617775,-0.6585488588170717
0.535957541608335,0.5314115573039965,-0.5121974088578294,0.529813246940304,0.45972897527334683,-0.4251096396469756,0.36836728038342886
0.5975538755280795,0.6009152644977306,-0.4397054884449891,0.6245711042184356,0.6760181521801304,-0.33365261268125296,0.5423741180328814
0.6860986055377122,0.7167547764872879,-0.47794521735306056,0.6814258185853147,0.7428711704967724,-0.3703443960236853,0.07853917929559902
0.7053474598876326,0.7476453130178364,-0.5217741030347655,0.6511033042563126,0.7271410485399151,-0.4238690155015074,-0.17258139267088762
0.6860986055377122,0.6356671180945976,-0.45947686078476885,0.6245711042184356,0.6799506826693446,-0.35570614368430464,-0.5001974644399243
0.6168027298779998,0.6163605327630052,0.18078009302414433,0.5260229326491788,0.4125386094027762,0.28702399670304796,-1.6813337373087818
0.370417394199022,0.35379097225334266,-0.06612608910179835,0.2796525037260364,0.20804702396363584,-0.012696070514533465,-1.394255960765348
0.17792885069982067,0.21092224079955524,-0.5759907806017253,0.12424961778990043,0.22770967640970663,-0.5153106656604896,0.06533511467313635
0.19332793417975713,0.20319960666691828,-0.30771913458749167,0.1318302463721508,0.05861086537349435,-0.262153435373398,-0.8046519803547583
0.0893841206901886,0.0950827288099986,0.8064241896733533,0.4236844467887968,0.17658678004992187,0.9545344216840533,3.0861704256140694
0.5090091455184473,0.5816086791661381,0.7055186563589992,0.6169904756361853,0.6130976643527024,0.9002330932624388,0.18789183705275012
0.5436570833483035,0.5893313132987751,-0.02792123910149086,0.49949073261130184,0.3299554691292768,0.06529986354948678,-0.980913171111874
0.4050653320288781,0.37695887465125355,-0.2923573595276982,0.3440878466751659,0.2552373898342064,-0.2199095703615407,-1.3838945544099217
0.21257678852967685,0.23795146026378533,-0.1711584747085958,0.49191010402905144,0.3220904081508485,-0.07856028484687495,1.3490188843904647
0.4050653320288781,0.4117107282481206,-0.41621783121480505,0.35545878954854143,0.2749000422802779,-0.349073294525329,-1.0096405568519284
0.26647358070945343,0.2727033138606524,-0.4420999380093565,0.18868496073902993,0.22377714592049247,-0.3826384526981014,-0.6540568267458126
0.18177862156980462,0.21092224079955524,-0.6037054603400317,0.14699150353665222,0.23557473738813495,-0.5424436456722762,0.00898035685100471
0.18947816330977318,0.1954769725342813,-0.3784804087640138,0.2682815608526608,0.18838437151756435,-0.31786932247692234,0.20541310513520453
0.22412610113962936,0.23022882613114837,-0.31768863050697266,0.3099750180550385,0.30242775570477703,-0.24163306393797457,1.0110739416026409
0.370417394199022,0.3924041429165282,-0.36487984289712594,0.41610381820654574,0.40467354842434794,-0.27694221434738003,0.7070372481150742
0.47821097855857514,0.45418521597762535,-0.5847584346749732,0.43126507537104714,0.48332415820863245,-0.5068257691661815,-0.2314098785224625
0.45126258246868683,0.4657691671765808,-0.5343995650486256,0.42747476107992194,0.48332415820863245,-0.45305660327486985,-0.07373416774479766
0.4474128115987029,0.45418521597762535,-0.5722195927975169,0.4047328753331702,0.38107836548906227,-0.4994446786986693,-0.9212266150071546
0.32037037288923,0.32676175278911257,-0.6071825612384891,0.23795904652365868,0.21591208494206415,-0.5451551639537949,-0.9735936934733971
0.18947816330977318,0.1916156554679628,-0.6737927937217876,0.18868496073902993,0.22770967640970663,-0.6102526133520798,0.23348935399022125
0.2279758720096133,0.23409014319746685,-0.6766927114285994,0.17352370357452918,0.22377714592049247,-0.6137758559666298,-0.3255377362013141
0.18947816330977318,0.1993382896005998,-0.47540894362561253,0.11287867491652487,0.06647592635192266,-0.42604800781543184,-0.8334081025004396
0.08168457895022002,0.21092224079955524,-0.211294913602325,0.38578130387754356,0.2788325727694921,-0.13549136145733787,1.594334277775124
0.30112151853930963,0.3924041429165282,-0.6327939173749302,0.3137653323461637,0.34568559108613417,-0.5645692557605313,-0.04727313455995109
0.30112151853930963,0.23795146026378533,-0.547973281684357,0.3365072180929155,0.3220904081508485,-0.47419719526635323,0.773643957946332
0.41661464463883063,0.4348786306460322,-0.6617893807176175,0.4198941324976716,0.48332415820863245,-0.5884117389339851,-0.10060125258976975
0.40891510289886274,0.4155720453144398,-0.5936417662768485,0.32513627521953997,0.3850108959782764,-0.5229191506187783,-0.4479171297498237
0.35116853984910223,0.33448438692174953,-0.716041238305214,0.2948137608905378,0.3850108959782764,-0.6488279341442059,-0.3990034424478088
0.30112151853930963,0.3151778015901564,-0.6249060147449954,0.24932998939703424,0.22770967640970663,-0.5618502057035223,-0.5398233900637189
0.23182564287959725,0.16072511893741423,-0.6424345478518537,0.16215276070115295,0.1844518410283502,-0.5819210866318961,-0.8813249005463347
0.1163325167800762,0.12211194827422801,-0.6366662791043934,0.03707238909401916,0.031083151948994546,-0.5828634074650059,-0.3043438843502738
0.08168457895022002,0.09122141174367944,-0.688658635880108,0.05223364625852057,0.09793617026563663,-0.6309755932115348,0.03912725556295084
0.09323389156017253,0.0989440458763171,-0.7336952351090652,0.04086270338514501,0.1451265361362079,-0.6737402250002723,-0.04727313455995109
0.09323389156017253,0.14141853360582113,-0.7407728931838208,0.09771741775202346,0.12153135320092227,-0.680304639518918,-0.13343550707920865
0.08168457895022002,0.0487469240141754,-0.6906449771308973,0.0257014462206436,0.06647592635192266,-0.6347573790541962,-0.4216748250925091
0.03163755764042807,0.029440338682582973,-0.7512675801389135,-0.03115326814623552,0.031083151948994546,-0.693140755983438,-0.04727313455995109
0.03163755764042807,0.04102428988153843,-0.7376135165516279,0.029491760511768786,0.12153135320092227,-0.6781536513964244,0.18591934428060317
0.0624357246003003,0.071914826412087,-0.7870548952546069,-0.0008307538172333692,0.11759882271170811,-0.7259436708188078,-0.13407315645955467
0.05088641199034779,0.06805350934576852,-0.6430912750273927,0.048443331967395385,0.13332894466856474,-0.5860673314459125,0.5330040681207444
0.1278818293900287,0.13369589947318414,-0.6870723230808103,0.08255616058752271,0.1844518410283502,-0.6271835720299443,-0.1897000071669172
0.10863297504010831,0.12211194827422801,-0.7161145091042579,0.07118521771414649,0.17658678004992187,-0.6557616934257773,0.26749937547607877
0.15098045460993237,0.5661634109008635,0.25100287701317353,0.47295853257342485,0.2395072678773491,0.34131462424729686,0.5759992449135698
0.2356754137495812,0.0950827288099986,-0.2539366617830844,0.08634647487864791,0.12939641417935058,-0.20878549645272607,-0.8250301099468949
0.1278818293900287,0.12211194827422801,-0.5507959639393001,0.09392710346089828,0.1372614751577789,-0.4968282976487235,-0.44606837785945214
0.07398503721025214,0.08349877761104246,-0.6068950486304605,0.002959560473891816,0.09007110928720831,-0.5544616803474199,-0.3646590694948041
0.03163755764042807,0.04102428988153843,-0.643276459444154,-0.004621068108358555,0.09007110928720831,-0.589026704423012,0.06932310486032345
0.04703664112036385,0.05646955814681237,-0.4340886794725385,-0.02736295385511034,0.007487969013708901,-0.39562554012215184,-0.6861707268893488
-0.037658318019284286,-0.07867653917433738,-0.5958942913071777,-0.12212081113324198,-0.08689276272743228,-0.5534421443092387,-0.8477256587885914
-0.1416021315088535,-0.13273497810279755,-0.45274879475531393,-0.21308835412024843,-0.21666626887150228,-0.43320870326906685,-0.6861989766944575
-0.2224473197785177,-0.21382263649548713,-0.11165480713583993,0.03707238909401916,-0.13801565908721772,-0.09045463042508789,2.4064293050971024
0.0624357246003003,0.029440338682582973,-0.42419506399699863,-0.02736295385511034,-0.039702396856861694,-0.3920400905914337,-1.2624734411543552
-0.09925465193902876,-0.11342839277120444,-0.6062774159429045,-0.15623363975336932,-0.07902770174900396,-0.5639795918799524,-0.3483024052480142
-0.13775236063886956,-0.12887366103647838,-0.5720527260805165,-0.11454018255099094,-0.07902770174900396,-0.5310336859735979,-0.13845955212405794
-0.1493016732488214,-0.14431892930175302,-0.6823940327473443,-0.16760458262674488,-0.0672301102813615,-0.6331229177702589,0.1966016508161841
-0.11850350628894915,-0.10570575863856747,-0.6815545802435052,-0.18655615408237147,-0.07902770174900396,-0.6335718005281554,-0.25901258192109816
-0.14545190237883746,-0.12115102690384141,-0.6585244138380356,-0.17518521120899525,-0.0672301102813615,-0.6112904026772638,0.2877281833265009
-0.10310442280901269,0.08349877761104246,0.273378373847735,0.18110433215677954,0.10580123124406494,0.2985726404177028,0.947080488183929
0.023938015900460182,-0.04778600264378881,-0.32698518934126336,-0.06905641105748804,0.019285560481352073,-0.29707473874156337,-0.4853255326620433
-0.033808547149300344,-0.032340734378514174,-0.5505316872079545,-0.07663703963973842,0.035015682438208705,-0.5052401547455344,0.011963496547034977
-0.026109005409332454,-0.04778600264378881,-0.5347332482971475,-0.09558861109536501,-0.0672301102813615,-0.49627956843893395,-0.9341429235341302
-0.1416021315088535,-0.1481802463680715,-0.43412039669513824,0.002959560473891816,-0.09082529321664713,-0.3981517209386493,0.6829278278794888
-0.049207630629236804,-0.09798312450592982,-0.5448712670544292,-0.1183304968421168,-0.05149998832450416,-0.506036395223833,-0.3445824617889359
-0.08770533932907693,-0.10570575863856747,-0.5022838697472071,-0.08800798251311465,-0.043634927346075846,-0.4617054165388366,0.22287319079552237
-0.053057401499220745,-0.2447131730260357,-0.24705156539047338,-0.24720118274037578,-0.3661024274616438,-0.25830540170885596,-2.7256030205771147
-0.3995367797977832,-0.28718766075553975,-0.570008571158153,-0.326797782854006,-0.30711447012343,-0.54392802442371,0.6361980056213999
-0.3186915915281183,-0.29104897782185823,-0.25779978938444903,-0.07284672534861324,-0.2677891652312877,-0.24946447914707442,1.5133889020999032
-0.130052818898901,-0.14431892930175302,-0.2457376593700864,-0.09179829680423983,-0.10655541517350377,-0.22694706396041633,0.49878403521774706
-0.060756943239188635,-0.11342839277120444,-0.450065327018554,-0.1486530111711183,-0.10655541517350377,-0.42184438483209263,-0.5839604005664398
-0.130052818898901,-0.14045761223543451,-0.5119394053113334,-0.1410723825888679,-0.09082529321664713,-0.47557674528851906,0.2864284691930854
-0.08770533932907693,-0.09026049037329284,-0.3739510187461388,-0.03494358243736071,-0.016107213921576047,-0.3398445785354356,0.49301951615099593
-0.018409463669364568,0.00627243628467137,0.32117055734648353,0.12045930349877525,0.007487969013708901,0.3475561431606397,1.2805215400645982
0.154830225479917,0.12211194827422801,0.01888314361809431,0.15457213211890258,0.17265424956070702,0.06505155178304638,-0.3869322247806523
0.10863297504010831,0.08349877761104246,-0.23415078583993232,0.11287867491652487,0.1647891885822787,-0.1840317855648902,0.09580527909279254
0.1278818293900287,0.13369589947318414,0.13668055705528664,0.2758621894349112,0.21591208494206415,0.20641609292897803,1.320024842466905
0.31267083114926214,0.3962654599828467,0.13906070375819687,0.3289265895106651,0.2631024508126347,0.2136673585154507,-0.5931185311478999
0.2356754137495812,0.16844775307005122,-0.2875085389372797,0.16594307499227814,0.2198446154312783,-0.23176643893692936,-0.713921970605905
0.1432809128699645,0.13369589947318414,-0.35213363462127995,0.1318302463721508,0.15692412760385038,-0.29894722538015606,0.32169259676342776
0.19332793417975713,0.20319960666691828,-0.309910533704646,0.16594307499227814,0.23557473738813495,-0.24929478717836204,0.14908434397944445
0.2202763302696454,0.22636750906482989,-0.5505357020462583,0.13941087495440185,0.20804702396363584,-0.4929305269557829,-0.6605464919028805
0.1355813711299966,0.11052799707527255,-0.6068842587525191,0.1052980463342745,0.1844518410283502,-0.5490740579964686,-0.24630821507942932
0.10863297504010831,0.09122141174367944,-0.6218265333950476,0.05602396054964575,0.14905906662542207,-0.56510085911883,0.03857391363169712
0.12018228765006082,0.13755721653950265,-0.638428742934269,0.07118521771414649,0.15692412760385038,-0.5809762703594612,-0.18995991021911968
0.10093343330014043,0.08349877761104246,-0.5293583333324989,0.021911131929518414,0.027150621459780387,-0.48095810381669346,-0.5919678029974353
0.027787786770444127,0.033301655748901454,-0.35909180107101957,0.12803993208102563,0.06647592635192266,-0.3097315740190855,1.2948344179834306
0.20487724678970895,0.2495354114627408,1.4211588163852114,0.5487648183959306,0.30242775570477703,1.5929310809160822,3.086016147320913
0.6360515842279202,0.7013095082220132,1.2357234722299135,0.6169904756361853,0.5580422375037029,1.4726345394521696,-0.6321265070504027
0.5475068542182875,0.5275502402376779,0.8449694477763415,0.6927967614586903,0.5226494631007748,1.0407075702869926,0.6264637932252366
0.647600896837872,0.5352728743703149,0.35536789612292713,0.6245711042184356,0.6091651338634884,0.5261987284997685,-0.14873928613980522
0.6322018133579356,0.554579459701908,-0.053565215799150065,0.529813246940304,0.60130007288506,0.06974606419024106,-0.6071532866663476
0.5475068542182875,0.5429955085029519,-0.3639708835051528,0.5146519897758033,0.5816374204389885,-0.26432473382459365,-0.1509249696038286
0.532107770738351,0.512104971972404,-0.21828088280731822,0.46916821828229965,0.4125386094027762,-0.12554771921424368,-1.3212300090403977
0.34346899810913367,0.38468150878389124,-0.4552534516311198,0.34787816096629104,0.4125386094027762,-0.3781754732427891,0.006933002744193497
0.35116853984910223,0.35765228931966114,-0.4762799126101363,0.3440878466751659,0.4243362008704187,-0.39849489331431215,0.38562570591741
0.4127648737688467,0.4194333623807583,-0.4378482242456659,0.40852318962429535,0.47152656674098997,-0.35499592001106123,0.03278729519556591
0.42431418637879853,0.4387399477123507,-0.4133756268086099,0.42747476107992194,0.48332415820863245,-0.3256974196885013,0.13905757911785835
0.45126258246868683,0.47349180130921775,-0.4410951745383597,0.40852318962429535,0.5108518716331323,-0.3547648641848246,0.08503203136428175
0.4705114368186065,0.4850757525081739,-0.43010405282700603,0.4843294754468011,0.5423121155468462,-0.3388407046167526,0.26892172196395364
0.5167086872584152,0.5275502402376779,-0.39492282773874526,0.43505538966217233,0.5187169326115606,-0.306804001114209,-0.595076108466772
0.4358634989887504,0.4078494111818021,-0.40692704371057603,0.3895716181686694,0.3968084874459189,-0.3282883106595754,-0.6048416962868378
0.3550183107190862,0.35765228931966114,-0.45157199546300064,0.3175556466372889,0.3614157130429908,-0.37744556570779697,0.22305479305015435
0.3935160194189263,0.3924041429165282,-0.6067725458767167,0.3099750180550385,0.41647113989199036,-0.5349539435634657,-0.04727313455995109
0.3935160194189263,0.4078494111818021,-0.5826282618419514,0.3402975323840407,0.4439988533164902,-0.5082866449115225,-0.100875433145193
0.38581647767895844,0.3962654599828467,-0.49782870405247304,0.3061847037639133,0.37321330451063395,-0.4260383979184333,-0.4499805323001578
0.3280699146291979,0.37309755758493507,-0.23745841037649182,0.5487648183959306,0.40467354842434794,-0.13924939695154365,1.1222124938339961
0.4936100620385109,0.6086378986303682,0.27393733971057715,0.5942485898894335,0.5777048899497743,0.42994031610181416,0.11002916832935102
0.5167086872584152,0.45418521597762535,-0.4247798753814213,0.41610381820654574,0.502986810654704,-0.34012892389489113,-0.595076108466772
0.4358634989887504,0.43101731357971373,-0.4520618559215392,0.37062004671304283,0.41647113989199036,-0.37477573063081954,-0.631392580178594
0.35116853984910223,0.35765228931966114,-0.36064589479292947,0.2948137608905378,0.30636028619399186,-0.2948231788078447,-0.9401269930445076
0.22412610113962936,0.23795146026378533,-0.6133087026352515,0.2152171607769069,0.3142253471724202,-0.5478004308035712,0.17553677621112165
0.2549242680995016,0.295871216258564,-0.47154481231467194,0.3099750180550385,0.38107836548906227,-0.39729147342657667,0.5334658271679646
0.3357694563691658,0.338345703988068,-0.6153155697468689,0.32513627521953997,0.40467354842434794,-0.5450323389061844,-0.18302374751346084
0.3165206020192461,0.3113164845238379,-0.5458242391113075,0.2834428180171616,0.3142253471724202,-0.47932884002026993,-0.6471795922223458
0.23182564287959725,0.2456740943964223,-0.678569899263005,0.18489464644790474,0.2749000422802779,-0.6140943884972218,0.0639337675715641
0.24722472635953302,0.2688419967943339,-0.5454278240142891,0.2569106179792846,0.28276510325870624,-0.47860261498967877,-0.37971183668029596
0.201027475919725,0.20319960666691828,-0.6178747280526484,0.20384621790353133,0.2395072678773491,-0.5557515973746224,-0.271279875648505
0.17022930895985278,0.18003170426900666,-0.6046712296940032,0.15836244641002778,0.22377714592049247,-0.5433255843964937,0.20655235779388423
0.20487724678970895,0.20319960666691828,-0.6772864056427692,0.13941087495440185,0.23557473738813495,-0.61485872051832,-0.04727313455995109
0.20487724678970895,0.21092224079955524,-0.45635090768145486,0.2682815608526608,0.2788325727694921,-0.38800716726296225,0.9878313603471219
0.3473187689791183,0.6009152644977306,0.5920182741728512,0.5866679613071831,0.5659072984821312,0.7605463763938745,1.469184621778921
0.5629059376982233,0.6009152644977306,0.49205723156945874,0.5601357612693061,0.569839828971346,0.6559495222124316,-0.5896478378747922
0.4820607494285591,0.4387399477123507,0.11925977217140565,0.48053916115567524,0.46759403625177515,0.23593454371765535,0.37325716761805683
0.5436570833483035,0.5043823378397664,-0.40486873648319166,0.44642633253554787,0.5580422375037029,-0.3137982539647177,-0.5918964892152397
0.4628118950786387,0.4657691671765808,-0.41228073021769346,0.45021664682667306,0.5226494631007748,-0.32377123791978113,-0.17924335069703398
0.44356304072871894,0.46963048424289927,-0.4546422426848499,0.4236844467887968,0.4439988533164902,-0.37355981326884174,-0.5773907824326541
0.36656762332903803,0.4078494111818021,-0.6224344300997169,0.3213459609284141,0.40467354842434794,-0.5513880515545715,-0.0203102541940126
0.370417394199022,0.3692362405186166,-0.5864673505989723,0.298604075181663,0.3535506520645625,-0.5160307332032367,-0.3705490128492442
0.32422014375921393,0.33062306985543105,-0.5874822515366861,0.2758621894349112,0.34568559108613417,-0.5199922985720488,-0.26504121967388905
0.29342197679934173,0.2997325333248825,-0.6403736811650507,0.2834428180171616,0.34568559108613417,-0.5716019721310788,0.4735523547172579
0.36656762332903803,0.346068338120705,-0.6579923975773074,0.3023943894727882,0.4086060789135621,-0.5886299266289651,-0.10119889529182807
0.35886808158907013,0.3615136063859796,-0.6184173836348815,0.2834428180171616,0.35748318255377665,-0.54977414816453,-0.506433757026547
0.29342197679934173,0.3113164845238379,-0.6934007119571252,0.272071875143786,0.36534824353220496,-0.6257570381449902,0.17202180829361133
0.32422014375921393,0.32676175278911257,-0.5239704203288419,0.2607009322704098,0.34568559108613417,-0.45573137958376003,-0.18337818775616413
0.3049712894092935,0.2727033138606524,-0.6340476510062394,0.22658810365028245,0.34175306059692,-0.5678272152235697,-0.3206729704383532
0.26647358070945343,0.28428726505960783,-0.5663863338550144,0.1962655893212803,0.1923169020067785,-0.5064531696897265,-0.7092189805808895
0.17407907982983672,0.1723090701363697,-0.6855486919445303,0.1507818178277774,0.2316422068989208,-0.6225824413474743,0.23450111070571739
0.21257678852967685,0.21478355786587372,-0.7030000899704776,0.18489464644790474,0.2749000422802779,-0.6392003185638899,0.09235606733509247
0.23182564287959725,0.2418127773301038,-0.7110197294822547,0.16215276070115295,0.28276510325870624,-0.6471698717639884,-0.07507486009282989
0.2279758720096133,0.23795146026378533,-0.6518109517829106,0.15457213211890258,0.2670349813018489,-0.5889994684190234,-0.0750995947240869
0.22412610113962936,0.21092224079955524,-0.7276712713471337,0.16594307499227814,0.2670349813018489,-0.664282902230062,-0.04727313455995109
0.22412610113962936,0.21864487493219223,-0.6799549682923264,0.1507818178277774,0.2631024508126347,-0.6176165299703129,-0.24223180648464038
0.19717770504974108,0.21864487493219223,-0.6386724436193076,0.17352370357452918,0.2866976337479204,-0.5746975037363491,0.09285653042432201
0.21642655939966146,0.22250619199851138,-0.27485652880513584,0.26449124656153566,0.2866976337479204,-0.20226558127626057,0.8734575170084181
0.34346899810913367,0.35379097225334266,-0.3126779115619547,0.35166847525741624,0.40074101793513306,-0.22949579268495712,0.11534527735247303
0.36656762332903803,0.3924041429165282,-0.5586235938091996,0.3402975323840407,0.4243362008704187,-0.48470858061742933,-0.04727313455995109
0.36656762332903803,0.37309755758493507,-0.6029403827157699,0.3289265895106651,0.3614157130429908,-0.5338414628166331,-0.4247534596830947
0.31267083114926214,0.295871216258564,-0.5712562825320064,0.22658810365028245,0.2670349813018489,-0.5072041163443499,-0.5931185311478999
0.2356754137495812,0.25339672852905926,-0.4812079258860967,0.2682815608526608,0.28276510325870624,-0.41162444093687467,0.6749297711564979
0.3357694563691658,0.33448438692174953,-0.3729487645490818,0.3213459609284141,0.3771458349998481,-0.2967175745872584,0.38712882689128975
0.3973657902889102,0.37309755758493507,-0.5188646500869821,0.3630394181307925,0.44006632282727604,-0.44139136121174377,0.006283271646365082
0.4050653320288781,0.4426012647786692,-0.5700451061867172,0.35166847525741624,0.4204036703812045,-0.49616243364721613,-0.234400133338943
0.37811693593899054,0.3692362405186166,-0.6391466963939403,0.3061847037639133,0.3889434264674906,-0.5693516520733729,-0.02037980590604856
0.3819667068089745,0.38082019171757203,-0.4109514172553158,0.3630394181307925,0.4086060789135621,-0.3289598228019246,0.006467314279376477
0.3896662485489424,0.346068338120705,-0.5095322588208304,0.36682973242191763,0.4204036703812045,-0.4303420955771318,0.30144061837174524
0.4397132698587343,0.45418521597762535,-0.4682866706602064,0.38578130387754356,0.2945626947263487,-0.3912634196180364,-1.0288226047093167
0.2972717476693257,0.30745516745751944,-0.6533860230349577,0.2834428180171616,0.36534824353220496,-0.5852659376897621,0.19921764566807287
0.3319196854991818,0.3190391186564756,-0.6583594039837507,0.2607009322704098,0.3614157130429908,-0.5907325404680627,-0.15596797808554153
0.3165206020192461,0.338345703988068,-0.7038324663218063,0.2569106179792846,0.36534824353220496,-0.6368033481943501,-0.29268941269456605
0.2818726641893899,0.28814858212592703,-0.7174173743193095,0.23416873223253348,0.36534824353220496,-0.6511955145365909,0.03517925882622284
0.29342197679934173,0.32676175278911257,-0.7078294887806016,0.23795904652365868,0.34175306059692,-0.6419449488126098,-0.04727313455995109
0.29342197679934173,0.28428726505960783,-0.42427651502908637,0.3175556466372889,0.3614157130429908,-0.34879769501355173,0.3364930154337843
0.3473187689791183,0.34992965518702346,-0.4834704378267065,0.32513627521953997,0.3850108959782764,-0.40772642490705,0.3860005101082995
0.40891510289886274,0.46963048424289927,-0.5759949459964654,0.3782006752952932,0.4793916277194183,-0.49914573666365486,0.05956526415734573
0.42431418637879853,0.40398809411548364,-0.40609185697243466,0.3971522467509198,0.47545909723020413,-0.31953226512250243,0.272150946030576
0.4705114368186065,0.4889370695744924,-0.4920380525814692,0.41610381820654574,0.5305145240792031,-0.40775305240426035,0.0581251509480187
0.485910520298543,0.4773531183755363,-0.5496770786895187,0.3933619324597946,0.4951217496762749,-0.47073218702679653,-0.30988389211233736
0.4474128115987029,0.4426012647786692,-0.44573963985911647,0.48053916115567524,0.5069193411439181,-0.35507919719862846,0.6148128354758091
0.5436570833483035,0.5661634109008635,-0.31873740664287453,0.5487648183959306,0.6052326033742742,-0.209902395090685,0.341743547336683
0.6014036463980641,0.6086378986303682,-0.45221326551107005,0.5411841898136796,0.6484904387556306,-0.3535228595570096,-0.04727313455995109
0.6014036463980641,0.5777473620998197,-0.5371071720006869,0.5260229326491788,0.5895024814174168,-0.4499319350512434,-0.38027906078301704
0.5513566250882714,0.5468568255692711,-0.6595124153591142,0.4843294754468011,0.6091651338634884,-0.5802738955501605,-0.09905614983228328
0.5436570833483035,0.5507181426355896,-0.3996037779025875,0.5487648183959306,0.38107836548906227,-0.30186361671672585,0.2898746564171284
0.5937041046580955,0.6009152644977306,-0.5774909751194071,0.5449745041048047,0.6602880302232731,-0.4893086317284771,-0.14990460699469646
0.5783050211781597,0.5893313132987751,-0.5617943123596005,0.5222326183580536,0.5777048899497743,-0.4759181394731423,-0.22746950375454045
0.5513566250882714,0.597053947431412,-0.6286674665663171,0.503281046902427,0.5501771765252745,-0.548718094054266,-0.40975424146628564
0.4974598329084948,0.47349180130921775,-0.6580216055259674,0.43505538966217233,0.561974767992917,-0.5810622368047202,0.05750723805140582
0.5128589163884313,0.5082436549060848,-0.27963549120906883,0.5866679613071831,0.5816374204389885,-0.16457866500510868,0.9448168208078208
0.6591502094478239,0.6626963375588277,-0.3931065148901205,0.6283614185095608,0.6956808046262012,-0.281455246716256,0.18047158309409694
0.6937981472776801,0.6858642399567393,-0.03763619427251298,0.8065061901924485,0.7782639448997006,0.13822775131052079,1.2841950460809624
0.8978360033868339,0.9329885322011279,0.34746503822031083,1.0036025333309622,0.9709579388711985,0.6268368619278343,0.5792295401986941
0.9979300460064184,1.0063535564611805,-0.17299024468469007,0.9277962475084571,1.0102832437633409,0.0063186591938453,-0.5669806171421012
0.9132350868667697,0.9716017028643135,-0.44395022642712695,0.9012640474705802,1.014215774252555,-0.30985815974019687,0.31306028968531835
0.9709816499165301,0.9600177516653573,-0.32567544871561654,0.9088446760528306,0.9552278169143412,-0.17717830643907595,-0.5697429196311483
0.8862866907768814,0.9020979956705794,-0.37822446282214855,0.897473733179455,0.9984856522956983,-0.23284175615952835,0.48407258508388434
0.9709816499165301,0.9445724834000834,-0.47724387528687107,0.8823124760149536,0.9906205913172693,-0.3499204575372854,-0.0947703877482406
0.9632821081765622,0.9407111663337648,-0.2487593772339388,0.9960219047487119,1.0102832437633409,-0.07422160847691324,0.16678958104491837
0.9979300460064184,0.9870469711295874,-0.6170126920833505,0.9277962475084571,1.0417434876770548,-0.510793878456284,-0.16538847151044112
0.978681191656498,0.9445724834000834,-0.5129469791691429,0.9202156189262061,1.0102832437633409,-0.389450611432739,-0.02356051801371254
0.982530962526482,0.9407111663337648,-0.5545766367990012,0.9202156189262061,0.9355651644682704,-0.4413265228848004,-0.6870287505154132
0.8785871490369135,0.8827914103389862,-0.5671751492107472,0.8519899616859514,0.9512952864251271,-0.4581219146843842,0.02529517454559531
0.890136461646866,0.9020979956705794,-0.6397255858918649,0.8709415331415781,0.919835042511413,-0.5421829273911903,-0.09554001916564774
0.8824369199068974,0.9986309223285436,-0.5715292915366628,0.897473733179455,0.9434302254466987,-0.4625081834684786,-0.21646833438330973
0.8554885238170091,0.8596235079410746,-0.5421692306905144,0.7989255616101982,0.8411844327271285,-0.4342890750108373,-0.7763393635690233
0.7399953977174888,0.7476453130178364,-0.568574671657962,0.7269095900788176,0.7350061095183441,-0.471493447367714,-0.02239092197085909
0.7438451685874727,0.7901198007473405,-0.7168623229238135,0.6927967614586903,0.7782639448997006,-0.635676307137971,-0.27103503521210004
0.7091972307576165,0.7322000447525618,-0.6187367138364674,0.6435226756740622,0.723208518050701,-0.53002747166137,-0.39785534204021705
0.6553004385778399,0.6626963375588277,-0.5693713159483873,0.6624742471296882,0.7468037009859866,-0.4731548419175011,0.5098869520301436
0.7399953977174888,0.7978424348799774,-0.48585053434413794,0.7572321044078197,0.7821964753889148,-0.37613715219588506,-0.17168419750541553
0.7207465433675684,0.7206160935536063,-0.6397747174756073,0.6624742471296882,0.6956808046262012,-0.5537218608903498,-0.6718126957518302
0.6245022716179677,0.7978424348799774,-0.4553746997478936,0.7041677043320665,0.7664663534320582,-0.3449141935683614,0.46253845834126295
0.7014976890176486,0.6433897522272353,-0.5672032028933948,0.6548936185474378,0.7153434570722726,-0.47115898576613674,0.12829910968336927
0.7284460851075363,0.7360613618188803,-0.5849424146402434,0.6624742471296882,0.7389386400075583,-0.49144511783400235,-0.4712827045889129
0.6629999803178078,0.5777473620998197,-0.3947315708790495,0.4843294754468011,0.2749000422802779,-0.31195712663871433,-1.1850761702123496
0.48976029116852693,0.49665970370712936,-0.5676056904333476,0.4653779039911745,0.5305145240792031,-0.48537123326831194,-0.04727313455995109
0.48976029116852693,0.37309755758493507,-0.49773666388435917,0.4047328753331702,0.28276510325870624,-0.4253849409663657,-1.4379425010850615
0.28572243505937384,0.3692362405186166,-0.5470209118532244,0.2796525037260364,0.09400363977642247,-0.48479082128451545,-0.6788531592862509
0.19717770504974108,0.1916156554679628,-0.7121247133544093,0.13941087495440185,0.1923169020067785,-0.6495998243239798,0.0648305974274634
0.21257678852967685,0.08349877761104246,-0.586959619960493,0.05602396054964575,0.06647592635192266,-0.5345326985737737,-1.1363809093412722
0.0624357246003003,0.11825063120790952,-0.7082824629122243,0.12803993208102563,0.1647891885822787,-0.6472067220324623,0.9364604469688521
0.19332793417975713,0.1993382896005998,-0.6531301272785713,0.1962655893212803,0.27096751179106304,-0.5885479494372029,0.40154395924438024
0.2549242680995016,0.26111936266169694,-0.7468520107869503,0.24174936081478385,0.3142253471724202,-0.6814828184973583,0.4228488820769349
0.32037037288923,0.3692362405186166,-0.7013893870284845,0.3402975323840407,0.42826873135963284,-0.631123282405858,0.4431318672177551
0.3896662485489424,0.3962654599828467,-0.5655185265556548,0.5487648183959306,0.44793138380570435,-0.48297419564838934,0.8915715848715453
0.5244082289983831,0.5661634109008635,-0.31694934821881254,0.7382805329521939,0.5895024814174168,-0.19947025261725979,1.879865625316993
0.8092912733772011,0.6820029228904209,-0.32163908084144427,0.658683932838563,0.7271410485399151,-0.19941320521821018,-0.6850774261965953
0.7091972307576165,0.6858642399567393,-0.5251958995355884,0.6624742471296882,0.7743314144104865,-0.4234400328405205,-0.22256423830008407
0.6822488346677282,0.6781416058241023,-0.6038083907570446,0.6435226756740622,0.7271410485399151,-0.5117742599310616,0.07864047745490299
0.7014976890176486,0.6511123863598722,-0.612492586379053,0.605619532762809,0.6878157436477729,-0.524938249910773,-0.5990716164675428
0.6168027298779998,0.6433897522272353,-0.5713415978459616,0.6435226756740622,0.7074783960938443,-0.4768827370290205,0.4378386068811063
0.6899483764076961,0.6820029228904209,-0.6577692729385756,0.6359420470918112,0.7586012924536291,-0.5712752032780756,0.10358027970607578
0.7130470016276005,0.7669518983494289,-0.5214984843852117,0.7193289614965672,0.7743314144104865,-0.41725853273247726,-0.22242400541709195
0.6860986055377122,0.6626963375588277,-0.607803656724082,0.5980389041805586,0.6956808046262012,-0.5198209774862074,-0.324060225042156
0.6437511259678881,0.6433897522272353,-0.5185026120429399,0.5677163898515565,0.6406253777772023,-0.42430614392640453,-0.09804738979451057
0.6360515842279202,0.6433897522272353,-0.4713084387095376,0.658683932838563,0.7271410485399151,-0.3653927834862252,0.5630086454300803
0.7284460851075363,0.7360613618188803,-0.5103041616702086,0.6890064471675651,0.7782639448997006,-0.40503191286136425,-0.24680704986769364
0.6976479181476647,0.7051708252883324,-0.6325848948557402,0.6435226756740622,0.7743314144104865,-0.5430547100597329,0.05313438140951486
0.7130470016276005,0.7051708252883324,-0.5196354488558269,0.6624742471296882,0.6956808046262012,-0.41787434096818477,0.20294239523596252
0.7515447103274406,0.751506630084155,-0.42257828861207114,0.7382805329521939,0.8254543107702712,-0.30332297168534933,0.0768417115689765
0.770793564677361,0.7708132154157481,-0.6383230523159222,0.6890064471675651,0.8057916583242004,-0.5470160405201498,-0.04727313455995109
0.770793564677361,0.7244774106199249,-0.6473259257282923,0.6852161328764399,0.8097241888134146,-0.5576557086283422,-0.1708974081745351
0.7515447103274406,0.751506630084155,-0.5286104191419857,0.6965870757498155,0.8018591278349863,-0.4244573218067619,-0.14656501146308965
0.7361456268475048,0.7476453130178364,-0.5825636731307395,0.6776355042941896,0.7664663534320582,-0.48733586692529485,-0.27139134397110026
0.7014976890176486,0.5236889231713595,-0.21257956148857324,0.556345446978181,0.31815787766163434,-0.11204136676026712,-1.9785678212365196
0.4050653320288781,0.4078494111818021,-0.6041004702436438,0.45021664682667306,0.40074101793513306,-0.5280131478596221,0.8616294309380287
0.535957541608335,0.5738860450335005,-0.589644292148744,0.5790873327249327,0.6642205607124873,-0.5004451714249718,0.6021650137890795
0.6322018133579356,0.5777473620998197,-0.5653169314873269,0.6548936185474378,0.6563554997340589,-0.470243334277891,0.3090142349623045
0.6860986055377122,0.6433897522272353,-0.6100898060252052,0.6927967614586903,0.7350061095183441,-0.5164680575856776,0.380488732548913
0.7515447103274406,0.7592292642167919,-0.4857830850606346,0.7572321044078197,0.8451169632163427,-0.3723363562431578,0.30024843460104267
0.8054415025072171,0.7592292642167919,-0.44658205330620465,0.7420708472433191,0.8293868412594854,-0.3293992120697149,0.12457819084933153
0.8323898985971054,0.8017037519462966,-0.0986048763423139,0.9429575046729579,0.8569145546839851,0.08425277540454867,0.2457192890886588
0.8785871490369135,0.8905140444716232,-0.37014700963879715,0.8823124760149536,0.9355651644682704,-0.22927053527675992,0.04948461091410935
0.8939862325168499,0.8982366786042608,0.07919469702852594,1.0225541047865887,0.9709579388711985,0.3187343109674071,1.1102389539330964
1.0787752342760826,1.052689361257003,-0.28183411703517,0.9846509618753356,0.8923073290869132,-0.12180217499957943,-0.8844254647321544
0.940183482956658,0.9484338004664018,-0.506281243504354,0.8785221617238284,1.014215774252555,-0.3834021655165353,0.07219570128607548
0.9594323373065784,0.9677403857979949,-0.5552468136828577,0.8671512188504529,0.982755530338841,-0.44280396798359956,-0.4043158426020674
0.9016857742568178,0.9020979956705794,-0.5456025196659818,0.8785221617238284,0.9788229998496268,-0.4299820977261086,-0.215817082651888
0.8747373781669295,0.8557621908747561,-0.5125918165356959,0.8330383902303256,0.9394976949574846,-0.3959017732760393,-0.14410576992988497
0.8593382946869937,0.8364556055431637,-0.18453511296909098,0.9391671903818327,0.8726446766408424,-0.00904175262530989,0.07414356274008246
0.8785871490369135,0.9522951175327203,-0.3101126306277619,0.8557802759770766,0.786129005878129,-0.16769410499660034,0.12205292001965143
0.9055355451268018,0.8866527274053047,-0.36208702100206713,0.8898931045972039,0.9709579388711985,-0.2185949791733,-0.07133232011725005
0.9016857742568178,0.9136819468695347,-0.4363338774229633,0.8140868187746989,0.8254543107702712,-0.31408600030394274,-0.9863037025007401
0.7515447103274406,0.9059593127368978,0.8109427898132868,1.1324732192292213,0.9355651644682704,1.1776824496464084,1.4421050189871583
0.982530962526482,1.002492239394862,0.7178979585993596,1.0680378762800917,1.018148304741769,1.0831217971865523,0.6398717862811043
1.094174317756019,1.0913025319201892,0.887245594744064,1.3712630195701132,1.1911796462671962,1.3790946098727395,1.3438435989236348
1.3251605699550606,1.2805070681697985,0.4891028124326733,1.3447308195322363,1.3838736402386935,0.9049235026832162,0.01932077862206873
1.3367098825650123,1.4272371166899045,0.02919104022110421,1.3257792480766097,1.3288182133896946,0.31179363875648003,-0.4238368745148506
1.271263777775284,1.2998136535013916,-0.03662846985826714,1.2954567337476075,1.3445483353465513,0.23794076641081685,0.28903806140230043
1.3290103408250444,1.3075362876340286,-0.04453664742163593,1.2499729622541047,1.2501676036054092,0.21097220863843263,-0.20254872929145895
1.3020619447351562,1.3615947265624888,-0.1435248947040254,1.3636823909878621,1.4074688231739791,0.1106491119689002,0.041898472637454574
1.3174610282150927,1.388623946026719,-0.2079180331050255,1.2802954765831067,1.368143518281837,0.022164740621680393,0.0861040135188957
1.340559653434997,1.3538720924298517,0.6151934264265658,1.598681877037629,1.4585917195337645,1.129277887356192,1.6792671453481622
1.6408417812937508,1.6009963846742397,0.10102899365973941,1.5115046483417478,1.5805001646994055,0.4520680916613128,-0.8653822611562522
1.4907007173643736,1.4812955556183647,-0.2009383370848819,1.4470693053926182,1.5057820854043351,0.05228946150063486,-0.09035432081957732
1.4830011756244057,1.5314926774805055,-0.040534756971397294,1.4205371053547413,1.3878061707279084,0.23765755793490573,-0.996366523441005
1.3136112573451086,1.3229815558993032,-0.4041328668075897,1.2537632765452298,1.3209531524112654,-0.22957518120492174,-0.5144251727635629
1.2327660690754438,1.241893897506613,-0.4013808958922717,1.257553590836355,1.3445483353465513,-0.2216690271557454,0.6076231076856757
1.344409424304981,1.3036749705677102,-0.48849305073019944,1.2765051622919816,1.3917387012171225,-0.32827581897893815,-0.4233042525347164
1.2481651525553803,1.2805070681697985,-0.3763941482249394,1.3257792480766097,1.3838736402386935,-0.18376631104615243,0.5156667722883087
1.344409424304981,1.3191202388329848,-0.4659128473276246,1.2461826479629794,1.3602784573034086,-0.3052239047011246,-0.35694581995093566
1.2905126321252043,1.3075362876340286,-0.3807289189560392,1.287876105165357,1.368143518281837,-0.1945310522989176,0.31017762229135565
1.3521089660449488,1.3615947265624888,-0.3844541368616694,1.2537632765452298,1.3445483353465513,-0.2045073611146955,-0.31233195849630335
1.30591171560514,1.2920910193687547,-0.4654317191423968,1.1855376193049751,1.3170206219220513,-0.3092966340170204,-0.5150906315074387
1.225066527335476,1.241893897506613,-0.37752507798963214,1.1362635335203464,1.175449524310339,-0.2103295078879765,-0.725731729451261
1.1095734012359548,1.1260543855170564,-0.45845453239619305,1.0756185048623421,1.0889338535476254,-0.3158590021898524,-0.6483082209137733
1.0094793586163704,1.0256601417927729,-0.4969123172096379,0.9656993904197096,1.0496085486554831,-0.36806300789345137,-0.14155178180784453
0.9940802751364345,1.002492239394862,-0.6362086879087215,0.916425304635081,1.0574736096339115,-0.5324648999771489,-0.23640051913736207
0.9632821081765622,0.9136819468695347,-0.44667404328883975,0.8292480759391997,0.8254543107702712,-0.3241611381254622,-1.5219273976157233
0.7245963142375523,0.786258483681022,-0.5529594097447644,0.7306999043699428,0.7979265973457721,-0.45044530277075123,0.47692141110188313
0.8054415025072171,0.7746745324820665,-0.6196154615702048,0.7306999043699428,0.7979265973457721,-0.5253618294558388,-0.611927489476164
0.7168967724975844,0.7244774106199249,-0.5476531987005891,0.6965870757498155,0.7035458656046302,-0.45205405020896955,-0.6973134797531737
0.6168027298779998,0.7399226788851995,-0.19263128533603374,0.8823124760149536,0.8333193717487002,-0.02861758583676719,2.2250923911376415
0.9594323373065784,0.9098206298032163,-0.49754761518573043,0.8671512188504529,0.9709579388711985,-0.37524523572532476,-0.04727313455995109
0.9594323373065784,0.9909082881959059,-0.5517253488211437,0.9088446760528306,1.0102832437633409,-0.4358572393163844,-0.3091044537908386
0.9170848577367536,0.8789300932726677,-0.6066205842469191,0.8216674473569493,0.9316326339790563,-0.5046007962635712,-0.38332622522982573
0.8631880655569777,0.828732971410526,-0.6609779317109472,0.7534417901166947,0.8333193717487002,-0.5707672833298126,-0.653885648611334
0.7669437938073771,0.7399226788851995,-0.6278814114119181,0.7572321044078197,0.7900615363673431,-0.5337711161529906,0.37338192937700937
0.8323898985971054,0.8210103372778891,-0.6540049605449624,0.7496514758255695,0.8411844327271285,-0.5629172925755797,-0.6088419465531247
0.7438451685874727,0.6935868740893762,-0.7310473488767725,0.6965870757498155,0.786129005878129,-0.6505812207937681,-0.04727313455995109
0.7438451685874727,0.8248716543442075,-0.5237975313543859,0.7458611615344443,0.7074783960938443,-0.42112881531048413,0.12676389928061016
0.770793564677361,0.6704189716914647,-0.259083032077291,0.5790873327249327,0.3771458349998481,-0.1623703020557568,-3.162604829647423
0.28572243505937384,0.2649806797280154,-0.5178727842840363,0.298604075181663,0.2631024508126347,-0.4474595199131545,0.1724068740405008
0.3165206020192461,0.30359385039120096,-0.4430984784809825,0.2682815608526608,0.22770967640970663,-0.3761181278692039,-0.10181008525653595
0.30882106027927747,0.26111936266169694,-0.5706504936174467,0.2834428180171616,0.30242775570477703,-0.4998435857762121,0.17125571242338053
0.3396192272391497,0.40398809411548364,-0.6321269021762379,0.3327169038017903,0.3535506520645625,-0.5621339049423338,-0.5355514884548398
0.2703233515794374,0.25339672852905926,-0.49524083965282156,0.2682815608526608,0.23557473738813495,-0.42915302332907734,0.36607851157867516
0.3280699146291979,0.3113164845238379,-0.6598210058682376,0.272071875143786,0.3299554691292768,-0.5924916966187398,-0.5096279178784885
0.2626238098394695,0.21864487493219223,-0.6678964014469583,0.23037841794140831,0.27096751179106304,-0.6031816086511923,-0.626986961315713
0.18177862156980462,0.22250619199851138,-0.49761250500981513,0.3061847037639133,0.30636028619399186,-0.42668808702184335,1.3871908964193294
0.37811693593899054,0.5661634109008635,0.09142208782456746,0.6738451900030644,0.5226494631007748,0.23672247638937166,0.8939933683266565
0.5128589163884313,0.5043823378397664,-0.1972164314208523,0.5677163898515565,0.593435011906631,-0.07854354435924173,0.814278668785748
0.6399013550979041,0.6472510692935538,-0.3949683459680142,0.6132001613450601,0.5895024814174168,-0.2913982532226289,-0.7840979075170533
0.5282579998683671,0.5043823378397664,-0.3878227869404462,0.48053916115567524,0.4793916277194183,-0.2973476246179422,-0.749833378371274
0.42431418637879853,0.43101731357971373,-0.33008479506820887,0.529813246940304,0.4990542801654891,-0.2298093667365203,1.1505671676545313
0.5975538755280795,0.6781416058241023,-0.08954664834683067,0.6776355042941896,0.6563554997340589,0.051604809328694934,1.0294740223486971
0.7592442520674085,0.9368498492674464,0.7983352440153573,0.8368287045214508,0.8293868412594854,1.0956661710168925,0.002294125700732629
0.7669437938073771,0.6356671180945976,-0.07736141335297872,0.6624742471296882,0.6170301948419166,0.06484468421266242,-0.6906279382282433
0.6668497511877924,0.6511123863598722,-0.08697383959081835,0.7079580186231917,0.7389386400075583,0.07101759975807427,0.5590649828776406
0.7592442520674085,0.7978424348799774,-0.2992291065829492,0.7648127329900701,0.8411844327271285,-0.1630889277930776,0.002294125700732629
0.7669437938073771,0.7785358495483851,-0.47172492799807475,0.7193289614965672,0.821521780281057,-0.3585258645786164,0.0764489430685641
0.7861926481572967,0.8171490202115705,-0.4867197468369038,0.7193289614965672,0.7979265973457721,-0.3781141597896274,-0.31838925234512105
0.7438451685874727,0.751506630084155,0.24716263399014038,0.6890064471675651,0.5855699509282026,0.4038733297534083,-1.4892942720960245
0.5205584581283992,0.5314115573039965,-0.4592659312173846,0.49949073261130184,0.5777048899497743,-0.3664089238034477,0.08304745387542288
0.5398073124783196,0.5391341914366334,-0.49235652962991566,0.49191010402905144,0.5383795850576321,-0.4025335379613118,0.08250670454581091
0.5590561668282393,0.570024727967182,-0.42508951978559945,0.5904582755983083,0.6248952558203449,-0.31990437976336045,0.5730959475786805
0.651450667707856,0.6472510692935538,-0.4315409634559247,0.5942485898894335,0.7271410485399151,-0.32441106162821703,0.07945677315678212
0.6706995220577764,0.6858642399567393,-0.4324752163292116,0.6700548757119386,0.7546687619644149,-0.3208697507654914,0.2051638406175243
0.7091972307576165,0.6742802887577839,-0.47028048954733653,0.5942485898894335,0.6563554997340589,-0.37169316725247187,-0.9487702395092011
0.5706054794381918,0.562302093834545,-0.5964890394164022,0.5184423040669284,0.5895024814174168,-0.5122967537815596,-0.5113992203314369
0.5013096037784788,0.4850757525081739,-0.5833173586513144,0.43884570395329753,0.45579644478413267,-0.5059142437942065,-0.8062951391709866
0.3896662485489424,0.42329467944707677,-0.6847172691172987,0.34787816096629104,0.463661505762561,-0.6132870327651092,0.24779234868994654
0.4320137281187664,0.47349180130921775,-0.6577579812058462,0.3933619324597946,0.45972897527334683,-0.5847247346401228,-0.4193013224468216
0.37811693593899054,0.32676175278911257,-0.05160552303760197,0.23795904652365868,0.015353029992137914,-0.019262800692487692,-2.5483526993729435
0.020088245030475554,-0.032340734378514174,-0.3030078723944559,0.002959560473891816,-0.17734096397936,-0.2766763168954853,0.09888079639560851
0.03933709938039596,-0.04392468557747032,-0.4298068544215696,-0.019782325272859294,-0.07116264077057564,-0.3953678929864525,-0.42550591215842876
-0.01070992192939668,0.0255790216162638,-0.3557874385905819,0.0901367891697731,0.027150621459780387,-0.31054491343089546,1.0424131416228244
0.13173160026001265,0.13755721653950265,-0.5952576383231577,0.07118521771414649,0.08220604830877999,-0.5412856882021183,-1.0433540652761701
-0.003010380189428108,0.0024111192183528837,-0.5729820607768813,0.05602396054964575,0.08220604830877999,-0.5183852069461083,0.628826158826562
0.08553434982020397,0.08736009467736094,-0.5897060704731433,0.0673949034230213,0.14905906662542207,-0.5328036381950255,0.32678412019475317
0.1355813711299966,0.0989440458763171,-0.6219911417655021,0.07497553200527235,0.1097337617332798,-0.5643440326683017,0.06646119716546217
0.15098045460993237,0.1723090701363697,-0.6786739839460303,0.09392710346089828,0.18838437151756435,-0.6187619270387662,-0.30224819889002663
0.1163325167800762,0.11438931414159104,-0.6734220735899134,0.06360458913189612,0.1372614751577789,-0.6156432725770163,-0.532851217497228
0.05088641199034779,-0.0053115149142847744,-0.6638652026771021,-0.0008307538172333692,0.07434098733035098,-0.6093571412570656,-0.10530085482801908
0.0431868702503799,0.06805350934576852,-0.5247460369036512,0.018120817638393228,-0.039702396856861694,-0.48220075403035817,-0.5414255516754883
-0.02225923453934851,-0.05164731971010729,-0.5811720298036959,-0.12591112542436717,-0.15374578104407505,-0.5417879795740975,-0.6379613540970465
-0.09925465193902876,-0.09026049037329284,-0.6752068197723747,-0.12212081113324198,-0.05149998832450416,-0.6248478024948005,0.10324150078407511
-0.08000579758910903,-0.059369953842744266,-0.691317111248427,-0.1410723825888679,-0.09082529321664713,-0.6422212502419025,-0.5266132299544237
-0.1416021315088535,-0.12887366103647838,-0.7347997171264319,-0.1827658397912463,-0.09082529321664713,-0.681771090583944,-0.016848094458308437
-0.13775236063886956,-0.13273497810279755,-0.7070746489940144,-0.19792709695574703,-0.11835300664114624,-0.6572788547111249,-0.016877662038576744
-0.13390258976888494,-0.11342839277120444,-0.5870883457136076,-0.11454018255099094,-0.0672301102813615,-0.5434555990403764,0.620778037225254
-0.049207630629236804,-0.05164731971010729,-0.703251268291857,-0.10695955396874057,0.007487969013708901,-0.6499267092719118,-0.017542201837053135
-0.045357859759252855,-0.04006336851115183,-0.7108723347310276,-0.12212081113324198,-0.047567457835290004,-0.6583204826560786,-0.34430011674883243
-0.08385556845909298,-0.06323127090906275,-0.7301932422131245,-0.1448626968799931,-0.0750951712597898,-0.6773614988857366,-0.5570602877874852
-0.1493016732488214,-0.14431892930175302,-0.715887670740095,-0.21687866841137363,-0.14588072006564604,-0.6660648177553609,-0.04727313455995109
-0.1493016732488214,-0.14431892930175302,-0.7395093733841461,-0.21687866841137363,-0.14588072006564604,-0.687685617055701,-0.07775748273196732
-0.15315144411880532,-0.1481802463680715,-0.7386190829902854,-0.19792709695574703,-0.10655541517350377,-0.6856490130995878,0.10529731043755991
-0.13390258976888494,-0.09026049037329284,-0.614103791175834,-0.1183304968421168,-0.059365049302933175,-0.5681818343363785,-0.07763909691382896
-0.13775236063886956,-0.1481802463680715,-0.726484936813849,-0.17897552550012044,-0.09475782370586129,-0.6743320268993206,-0.26004144220953374
-0.16470075672875717,-0.1674868316996646,-0.7372899707698229,-0.19413678266462184,-0.10655541517350377,-0.6845282673742829,-0.10848045593860357
-0.17240029846872573,-0.1674868316996646,-0.677898367371221,-0.224459296993624,-0.17734096397936,-0.6331463301287181,-0.4152371489657053
-0.21859754890853375,-0.2215452706281241,-0.727633582052557,-0.27752369706937796,-0.20093614691464565,-0.6788097781753243,-0.14035926915664348
-0.23014686151848557,-0.2215452706281241,-0.7630121866289269,-0.2851043256516283,-0.17734096397936,-0.709874094129986,-0.04727313455995109
-0.23014686151848557,-0.18679341703125704,-0.7253898896664962,-0.23962055415812475,-0.16554337251171752,-0.6757060360514675,0.10833353819869886
-0.21089800716856585,-0.194516051163894,-0.7539364439013434,-0.2547818113226262,-0.16161084202250336,-0.7013418461463764,-0.04727313455995109
-0.21089800716856585,-0.21382263649548713,-0.726085962257412,-0.2813140113605031,-0.17734096397936,-0.6772913951078375,-0.04727313455995109
-0.21089800716856585,-0.0748152221080189,-0.5203608297663602,-0.09558861109536501,-0.10655541517350377,-0.48486006052286623,0.5720722362220189
-0.13390258976888494,-0.15976419756702695,-0.5733388795311287,-0.12591112542436717,-0.10655541517350377,-0.5320359521223575,0.40821630074814136
-0.0761560267191251,-0.032340734378514174,-0.6026667212998893,-0.08421766822198878,-0.004309622453933572,-0.5555918318120003,0.07244721462469977
-0.060756943239188635,-0.05550863677642578,-0.6298994196998284,-0.08421766822198878,-0.012174683432361888,-0.5811292593207074,0.2210704984432933
-0.026109005409332454,-0.05164731971010729,-0.7143478296941634,-0.11454018255099094,-0.004309622453933572,-0.6606925940040177,-0.46114570274790206
-0.08000579758910903,-0.0748152221080189,-0.6965614435972456,-0.10316923967761539,-0.0003770919647194146,-0.6435648971162957,0.042603133326515864
-0.06845648497915652,-0.05164731971010729,-0.700022184029615,-0.12212081113324198,-0.008242152943147731,-0.6473764390028082,0.042345608203626685
-0.05690717236920469,-0.05550863677642578,-0.4930608326393542,-0.00841138239948374,0.011420499502923757,-0.447774680075472,0.9357164467811419
0.07013526634026819,0.00627243628467137,-0.5727582335414462,-0.05768546818411249,0.038948212927422864,-0.5252573792272349,-0.7403909456289669
-0.02225923453934851,-0.02075678317955872,-0.671448579821696,-0.03873389672848589,0.011420499502923757,-0.6190846262854295,-0.10634195651365957
-0.0299587762793164,-0.013034149046921746,-0.5436362024212326,-0.09558861109536501,-0.0672301102813615,-0.5040676835820661,-0.49112755117995177
-0.08770533932907693,-0.2447131730260357,-0.21145841789224595,-0.21308835412024843,-0.41329279333221436,-0.23521623472985964,-3.1689640053343138
-0.48808150980741527,-0.4956987823367428,0.26547130036489974,-0.5238941259925197,-0.7829506593183536,0.08242116759530752,-0.5474374398556234
-0.5458280728571758,-0.5150053676683353,-0.3559217349318429,-0.5314747545747707,-0.6099193177929264,-0.3876389257806723,-0.7588828482265579
-0.6266732611268406,-0.6192609284589371,-0.5346046229149906,-0.6717163833464053,-0.6531771531742836,-0.5386214371352331,-0.42869924705372126
-0.6690207406966647,-0.642428830856848,-0.5601321693018405,-0.6376035547262779,-0.6335145007282121,-0.5573957713697618,0.5143778863062997
-0.6074244067769202,-0.5536185383315214,-0.47345989018556944,-0.6224422975617765,-0.5941891958360698,-0.48613746300697513,-0.11624103141659638
-0.6151239485168881,-0.6385675137905296,-0.45676012007556643,-0.6792970119286557,-0.6413795617066403,-0.4752742673718736,-0.04727313455995109
-0.6151239485168881,-0.599954343127344,0.057572333674272634,-0.49357161166351754,-0.5391337689870702,-0.04454206850972731,0.4711292061774359
-0.5573773854671283,-0.592231708994707,-0.32685290041915416,-0.6110713546884009,-0.6571096836634978,-0.3714649618352753,-1.3391467938323325
-0.7036686785265209,-0.7505457087137684,-0.24876038094351474,-0.8043773835357895,-0.8773313910594954,-0.3369291707301454,-0.5437325190756565
-0.7575654707062975,-0.9088597084328297,-0.49569376359896544,-0.7892161263712887,-0.8694663300810664,-0.5234812577079224,0.16892691998721185
-0.7344668454863932,-0.7157938551169013,-0.4933814676633889,-0.7778451834979124,-0.7593554763830679,-0.5147095797770009,0.06008478726323648
-0.7229175328764413,-0.7775749281779984,-0.7460141642184327,-0.8119580121180398,-0.727895232469354,-0.7097508473970718,-0.5822265192433499
-0.7806640959262019,-0.7930201964432724,-0.53704780257927,-0.7967967549535391,-0.763288006872282,-0.549336326155995,0.42442087462608546
-0.7306170746164092,-0.677180684453715,-0.4495617157388251,-0.6755066976375305,-0.6807048665987834,-0.4727590710074181,0.9893340603088343
-0.6189737193868727,-0.55747985539784,-0.3181735727885891,-0.6224422975617765,-0.5863241348576415,-0.36198363798721656,-0.35865861135243277
-0.6536216572167289,-0.6038156601936624,-0.15376448887039246,-0.6413938690174031,-0.5863241348576415,-0.2299177511793745,0.616706623278374
-0.580476010687032,-0.6076769772599809,-0.30916236858673873,-0.6717163833464053,-0.5902566653468556,-0.3566191399188628,-0.42369146439516575
-0.6228234902568567,-0.6231222455252555,-0.6705104626665418,-0.694458269093157,-0.6099193177929264,-0.6468123544226162,-0.28973004327691737
-0.6497718863467443,-0.6501514649894856,-0.5936326827051863,-0.6982485833842822,-0.6020542568144981,-0.5851573893324556,-0.08218043503371693
-0.6536216572167289,-0.642428830856848,-0.5679560854463089,-0.6982485833842822,-0.6649747446419261,-0.566666100149614,-0.29189725586880083
-0.6805700533066166,-0.7312391233821752,-0.6251733527905475,-0.7096195262576578,-0.6767723361095686,-0.6127666851778262,0.16405754938929648
-0.6574714280867129,-0.6694580503210781,-0.40321216401357807,-0.6906679548020318,-0.6374470312174262,-0.4354250112116363,0.16263922265138833
-0.6343728028668085,-0.677180684453715,-0.4113481334652069,-0.6792970119286557,-0.6374470312174262,-0.4397542382565873,-0.08202529147604957
-0.6382225737367925,-0.6308448796578925,0.08420401078013764,-0.5617972689037729,-0.5745265433899983,-0.026108323772668824,1.1356145202038266
-0.5073303641573357,-0.5304506359336099,-0.3265938429776035,-0.5201038117013945,-0.48014581164885645,-0.35458315556650977,0.1538647511280847
-0.4842317389374313,-0.4879761482041058,-0.27350769369150607,-0.455668468752265,-0.45261809822435733,-0.3029911396673334,0.28581463140904995
-0.44573403023759123,-0.4300563922093272,-0.24373144466969338,-0.4139750115498873,-0.36216989697242963,-0.2684017294174324,0.7766715763064692
-0.3494897584879906,-0.3798592703471855,-0.21133435938865952,-0.353329982891883,-0.33857471403714395,-0.23688693929074292,-0.11149683317286412
-0.3571893002279585,-0.40688848981141557,0.019897743442935354,-0.23583023986699955,-0.3975626713753577,-0.028314642337119427,0.918064557553913
-0.24169617412843808,-0.31421688021976985,-0.38358898939268615,-0.2585721256137513,-0.24812651278521625,-0.3757074816557328,-0.23456020776048192
-0.26479479934834177,-0.3064942460871329,-0.31495101263859065,-0.3343784114362564,-0.3110470006126442,-0.32325614958875315,-0.8637394717454199
-0.36488884196792704,-0.34124609968399994,-0.5816636467539923,-0.4063943829676369,-0.3661024274616438,-0.558928706056388,-0.30522728898872914
-0.3956870089277993,-0.375997953280867,-0.6937342446492107,-0.44050721158776424,-0.35037230550478715,-0.6548982369250881,-0.1448103733057577
-0.4072363215377511,-0.28332634368922127,-0.2862040176014278,-0.326797782854006,-0.28351928718814434,-0.29471805478299207,0.768079869206715
-0.3109920497881504,-0.3180781972860883,-0.382344640445912,-0.36849124005638373,-0.3661024274616438,-0.3845139078461415,-1.0008384157943835
-0.4264851758876715,-0.45322429460723807,-0.5729818098494873,-0.4139750115498873,-0.3975626713753577,-0.5523931698058864,0.5100727782454196
-0.3610390710979424,-0.2640197583576288,-0.39934492120295206,-0.326797782854006,-0.27172169572050187,-0.3922776417618119,0.5325259818569457
-0.29174319543823,-0.29104897782185823,-0.6675040011882437,-0.3343784114362564,-0.25599157376364523,-0.627332890252264,-0.015648320379477235
-0.2878934245682461,-0.360552685015593,-0.5689037378424346,-0.3419590400185074,-0.30318193963421586,-0.5424181148599055,-0.04727313455995109
-0.2878934245682461,-0.28718766075553975,-0.3131694281412935,-0.23962055415812475,-0.24026145180678793,-0.3088981673871478,0.11069121505867842
-0.2686445702183264,-0.2756037095565843,-0.33352536093810187,-0.23583023986699955,-0.20093614691464565,-0.3238026764264927,0.6442773246749907
-0.18394961107867758,-0.20610000236285017,-0.539774279271359,-0.2547818113226262,-0.16161084202250336,-0.5097224076971043,-0.2625519827127791
-0.21089800716856585,-0.18293209996493856,-0.5559936739783161,-0.2623624399048765,-0.2048686774038598,-0.5265912408812323,-0.23307674579454263
-0.2339966323884702,-0.2215452706281241,-0.604367055507014,-0.2851043256516283,-0.2048686774038598,-0.5696932817903181,-0.38994878542586814
-0.2763441119582943,-0.2794650266229028,-0.6173500388718247,-0.2926849542338787,-0.21273373838228812,-0.5815418366318209,0.015721711813641348
-0.2686445702183264,-0.2640197583576288,-0.4653410339822104,-0.3305880971451312,-0.30318193963421586,-0.45293684233118736,-0.6130871466612643
-0.33794044587803873,-0.35669136794927386,-0.6410913836973281,-0.4026040686765117,-0.31891206159107316,-0.6084873302859661,-0.30337910159773485
-0.368738612837911,-0.3798592703471855,-0.6787533773734873,-0.42534595442326284,-0.33070965305871564,-0.6414809331587384,-0.3054934955464472
-0.3995367797977832,-0.3644140020819115,-0.5843916290104452,-0.44050721158776424,-0.4211578543106434,-0.5640728919594146,-0.40528182703589355
-0.4418842593676073,-0.4570856116735572,-0.6852788948105171,-0.47841035449901675,-0.41722532382142924,-0.6499544287299452,-0.21188861468884454
-0.4611331137175277,-0.46480824580619423,-0.5162990680399167,-0.5390553831570211,-0.5823916043684273,-0.5184762525556426,-1.338067534300776
-0.6112741776469042,-0.6076769772599809,-0.7320475454691987,-0.6489744975996534,-0.5548638909439275,-0.6937337226199004,0.15985892652937767
-0.5881755524270006,-0.634706196724211,-0.6379576518448006,-0.6565551261819045,-0.6413795617066403,-0.6202241479700306,-0.25304248472106056
-0.6112741776469042,-0.6115382943262995,-0.7272648693398347,-0.6489744975996534,-0.5627289519223558,-0.6899761998597274,-0.04727313455995109
-0.6112741776469042,-0.5690638065967953,-0.4572904300300154,-0.5731682117771484,-0.5155385860517853,-0.46770537947470353,0.26342495707404817
-0.5766262398170481,-0.5729251236631139,-0.6318201685298299,-0.6072810403972758,-0.5273361775194277,-0.6108560534446328,0.22618646084542016
-0.5458280728571758,-0.5497572212652023,-0.6107064851886641,-0.6224422975617765,-0.6099193177929264,-0.5974570161568785,-0.7588828482265579
-0.6266732611268406,-0.6038156601936624,-0.5991965459975059,-0.5997004118150254,-0.6020542568144981,-0.585131902997144,0.36882807906962195
-0.580476010687032,-0.6115382943262995,-0.5364440712693408,-0.5959100975239002,-0.6571096836634978,-0.5347739053305732,0.3633650434420941
-0.534278760247224,-0.4956987823367428,-0.5554623101288124,-0.5276844402836448,-0.46048315920278565,-0.5433047264829969,0.39181999278169416
-0.4842317389374313,-0.4956987823367428,-0.6724400441408117,-0.5542166403215218,-0.47228075067042813,-0.6419603028460265,-0.3803609005289581
-0.5227294476372721,-0.5227280018009729,-0.4885159854940097,-0.5011522402457685,-0.4565506287135715,-0.48543151920336314,0.2894000756067847
-0.4842317389374313,-0.48411483113778664,-0.6640361846033639,-0.5352650688658959,-0.45261809822435733,-0.6341208216464991,-0.41366967712585756
-0.5265792185072561,-0.5072827335356982,-0.5078841175116547,-0.5011522402457685,-0.46834822018121397,-0.5024170100535631,0.6942060755033754
-0.4418842593676073,-0.43777902634196414,-0.668121332762927,-0.5125231831191441,-0.4486855677351432,-0.6366165812687377,-0.47527338289507054
-0.4919312806773999,-0.4995600994030613,-0.6650049149005843,-0.5314747545747707,-0.4486855677351432,-0.6340996786876417,0.15300610487114544
-0.4688326554574956,-0.46094692873987575,-0.6439624447538316,-0.5352650688658959,-0.45261809822435733,-0.6174204606098568,-0.37894801498931696
-0.5073303641573357,-0.5111440506020167,-0.4944785222298936,-0.584539154650524,-0.56666148241157,-0.5018832365891371,-1.1200085248961342
-0.6305230319968246,-0.6269835625915741,-0.6549052378491036,-0.6451841833085283,-0.5863241348576415,-0.6323949025603226,0.19572196929290803
-0.6035746359069363,-0.6038156601936624,-0.6784745468532906,-0.5997004118150254,-0.5430662994762844,-0.6486693568053806,0.36607851157867144
-0.5573773854671283,-0.55747985539784,-0.6961021460952944,-0.6072810403972758,-0.5273361775194277,-0.6635657305093041,-0.21725651077999808
-0.5766262398170481,-0.5806477577957508,-0.7443358112510211,-0.6224422975617765,-0.5391337689870702,-0.7028893072722436,-0.013090685134280444
-0.5727764689470641,-0.5420345871325652,-0.6557584411741332,-0.5959100975239002,-0.5116060555625704,-0.6296928813787718,0.12345252714577902
-0.5535276145971437,-0.5265893188672913,-0.6415208208393949,-0.592119783232775,-0.5430662994762844,-0.6195639248005096,-0.14915242193614162
-0.5650769272070962,-0.5613411724641584,-0.6495240998850842,-0.6300229261440276,-0.5627289519223558,-0.6274222201079931,-0.592405007753665
-0.6266732611268406,-0.6578740991221226,-0.6263662616215547,-0.7020388976754074,-0.7043000495340683,-0.6145780478587032,-0.7407751572758978
-0.7036686785265209,-0.7003485868516267,-0.7636974693419013,-0.7551032977511614,-0.6807048665987834,-0.7219544359952288,-0.11819590377647862
-0.7113682202664888,-0.7042099039179451,-0.7009952804634908,-0.7437323548777851,-0.6885699275772117,-0.6730930181445945,-0.3316089638734905
-0.7421663872263611,-0.7119325380505828,-0.6833109214449675,-0.6717163833464053,-0.6649747446419261,-0.6562124882069864,1.1722406287802278
-0.6112741776469042,-0.6076769772599809,-0.6940815783479655,-0.6262326118529024,-0.5430662994762844,-0.6623341749153067,0.43603500798182215
-0.5573773854671283,-0.5458959041988838,-0.5663721313645148,-0.5883294689416492,-0.5037409945841421,-0.5567139194698966,0.05471689117208315
-0.5458280728571758,-0.5458959041988838,-0.47975892055678787,-0.5504263260303967,-0.48014581164885645,-0.4814879059877978,0.3593609875352486
-0.4996308224173678,-0.48025351407146816,-0.5985357036127057,-0.5428456974481463,-0.4447530372459283,-0.5798491958784383,-0.14762695667060985
-0.5111801350273196,-0.5188666847346544,-0.559791209158893,-0.5655875831948981,-0.4762132811596423,-0.5496241429543687,-0.34930368286510494
-0.5458280728571758,-0.5188666847346544,-0.34475571682688133,-0.4746200402078916,-0.4565506287135715,-0.3632821808899099,1.1387430548843875
-0.411086092407735,-0.40688848981141557,-0.37236284908412565,-0.44429752587888943,-0.38576507990771525,-0.38265187260337463,0.018023193674889505
-0.40338655066776713,-0.3528300508829554,-0.4985569455352978,-0.42913626871438804,-0.36216989697242963,-0.488567325632392,0.08304745387542405
-0.38798746718783067,-0.3914432215461416,-0.1477353560041448,-0.3305880971451312,-0.3267771225695015,-0.18002675844396765,-0.04727313455995109
-0.38798746718783067,-0.39530453861246007,-0.3387598569330762,-0.3495396686007578,-0.3228445920802873,-0.3433721197374173,0.5367361414159895
-0.3186915915281183,-0.29877161195449586,0.16311972266448596,-0.2017174112468722,-0.2245313298499313,0.12293502212178073,1.258586936930947
-0.16085098585877322,-0.15204156343439,0.0084454673669151,-0.15244332546224415,-0.1301505981087894,-0.005257602991853361,0.013874355615002274
-0.15315144411880532,-0.1250123439701599,-0.28411590019963784,-0.19792709695574703,-0.13801565908721772,-0.2736790800364533,-0.10830131255895332
-0.16085098585877322,-0.1674868316996646,-0.4748789347840363,-0.21687866841137363,-0.15374578104407505,-0.4488853336084545,-0.23071560508481662
-0.18394961107867758,-0.1674868316996646,-0.5433933047038546,-0.23962055415812475,-0.1498132505548602,-0.511866583164173,-0.07802725572464002
-0.1877993819486615,-0.15976419756702695,0.6189551291752815,0.12424961778990043,-0.08296023223821812,0.6167425342162322,2.29234057908295
0.10478320417012436,0.13755721653950265,0.5618966988714357,0.2569106179792846,0.19624943249599267,0.6167662085347649,0.7546997173500294
0.21257678852967685,0.1993382896005998,0.30720920807252333,0.23795904652365868,0.24737232885577812,0.37270132690592117,0.25991110960914376
0.2549242680995016,0.21864487493219223,0.8948845272136863,0.6018292184716838,0.29063016423713456,1.0574006898968817,1.9438318770786227
0.532107770738351,0.4464625818449877,1.2664997171022372,0.897473733179455,0.4518639142949185,1.5933209947144513,1.6686687780055478
0.7861926481572967,1.2148646780423829,2.920905077370415,1.1779569907227248,1.1715169938211247,3.8564772822166637,3.082885679868849
1.2751135486452685,1.2225873121750206,2.048816003145409,1.2348117050896033,1.0102832437633409,2.7171276286408,-0.6297949625232225
1.1750195060256834,1.0681346295222776,1.590479954597111,0.9922315904575867,0.7468037009859866,2.000771641435062,-2.3530914292120824
0.7861926481572967,0.6820029228904209,0.9047980663243086,0.8481996473948262,0.6248952558203449,1.1739542399867098,0.913956737587476
0.936333712086674,0.8750687762063493,0.36595954142305587,0.8709415331415781,0.8844422681084849,0.6140299973744074,-0.5494258606412036
0.8554885238170091,0.7978424348799774,0.07231858383661958,0.9353768760907075,0.8923073290869132,0.29039953800127066,0.6088864715482196
0.9594323373065784,0.9522951175327203,-0.15942134585492318,0.8709415331415781,0.9630928778927702,0.014618339131209525,-0.2853016065880314
0.9209346286067376,0.9136819468695347,0.27155091982281726,0.8330383902303256,0.7389386400075583,0.47163225147197413,-1.126615431417326
0.7476949394574567,0.709032142354651,-0.03984756721022856,0.7496514758255695,0.7939940668565573,0.12768399062682223,-0.022430448916989497
0.7515447103274406,0.793981117813659,-0.09790920523522843,0.7458611615344443,0.7586012924536291,0.05863096060901116,0.2009565576978997
0.7900424190272807,0.7244774106199249,0.2000515176241473,0.8823124760149536,0.7939940668565573,0.4246389421218492,0.2975120442926884
0.8439392112070573,0.8557621908747561,0.1590840072015381,0.8140868187746989,0.699613335115416,0.3356403896775611,-0.87547874330811
0.7130470016276005,0.7167547764872879,-0.2787412361623833,0.6359420470918112,0.6366928472879881,-0.16244819070054753,-0.9480490418252417
0.5744552503081758,0.5468568255692711,0.2733257292804768,0.5715067041426817,0.4793916277194183,0.40601304771000624,-1.1293419413379995
0.4127648737688467,0.5661634109008635,0.0959627695751718,0.5601357612693061,0.5226494631007748,0.22948527985931713,1.3938146010393833
0.6206525007479837,0.6433897522272353,0.2534010904884507,0.7003773900409407,0.7074783960938443,0.4454121653707702,0.8966476038626491
0.7630940229373931,0.793981117813659,0.03184153609829444,0.7231192757876924,0.7979265973457721,0.2042192621947275,-0.1958571783817543
0.7399953977174888,0.7051708252883324,0.5985541298185133,0.97328001900196,0.7939940668565573,0.882719362642675,1.2217197074837673
0.936333712086674,0.9754630199306319,0.4193169432220516,0.9088446760528306,0.919835042511413,0.6844997950419746,0.07228703831653881
0.9555825664365944,1.1144704343181002,1.8962285102417002,1.359892076696737,1.0692712011015546,2.5608087790790233,2.5253922517651413
1.3713578203948693,1.261200482838206,0.879887299471875,1.212069819342852,1.1872471157779814,1.3305953215186326,-0.6415570283398353
1.2674140069053,1.1685288732465604,-0.02757144631427505,1.1779569907227248,1.2501676036054092,0.2205619015094433,-0.7428148691074149
1.1480711099357956,1.1067478001854631,-0.013464157667972826,1.0794088191534672,1.0299458962094123,0.20495611291951926,-0.804528498028878
1.0210286712263228,1.010214873527499,-0.25113134370380513,0.9467478189640831,0.9709579388711985,-0.0899518463292959,-0.7998010437205967
0.8978360033868339,1.010214873527499,-0.2743961272226512,0.9391671903818327,0.9080374510437705,-0.11527746347588969,-0.5773907824326527
0.813141044247185,0.7206160935536063,0.02246518235271638,0.7572321044078197,0.6602880302232731,0.17514951572091625,-0.3169019382193403
0.770793564677361,0.7785358495483851,-0.259110232606799,0.7231192757876924,0.8018591278349863,-0.12244221373988913,-0.19562226289745105
0.7476949394574567,0.7283387276862433,-0.2725442830550381,0.7610224186989449,0.7703988839212723,-0.13481589665033505,-0.07211582020291268
0.7438451685874727,0.743783995951518,-0.24994104451769542,0.768603047281196,0.8136567193026287,-0.1068496079630997,0.3753882333385529
0.8092912733772011,0.8403169226094822,-0.25352694753418487,0.7534417901166947,0.7389386400075583,-0.11923949358094647,-1.0285105063086364
0.6553004385778399,0.6356671180945976,-0.38432154682668745,0.6700548757119386,0.7192759875614868,-0.26916850633979444,0.0033777824027835567
0.6629999803178078,0.6820029228904209,-0.3461131336573854,0.6890064471675651,0.7350061095183441,-0.22409777192738167,0.5848396630247157
0.7592442520674085,0.7669518983494289,0.700819890350184,0.9846509618753356,0.8411844327271285,1.0123349770246586,0.4483994680468552
0.8362396694670894,0.7592292642167919,-0.041147421296552335,0.9088446760528306,0.8411844327271285,0.14810883202426134,0.22109375582178106
0.8785871490369135,0.7823971666147035,0.5084954851494501,0.6890064471675651,0.47545909723020413,0.646707457311208,-3.167710426098326
0.3819667068089745,0.2649806797280154,-0.24955245835536943,0.38578130387754356,0.2631024508126347,-0.17256816135305797,-0.4771967252745812
0.32037037288923,0.06419219227945003,-0.2609765301923057,0.05223364625852057,-0.039702396856861694,-0.23169433859365254,-3.1804162014730797
-0.1223532771589331,-0.12115102690384141,-0.16071964419140425,-0.019782325272859294,-0.13408312859800356,-0.14830758803060612,0.8610601052606507
-0.006860151059412052,-0.08253785624065586,-0.05971268602440128,0.23795904652365868,-0.05149998832450416,-0.009292647269942986,1.8946630091994932
0.24722472635953302,0.18003170426900666,-0.2649669281678998,0.20384621790353133,0.18838437151756435,-0.2046986635861799,-0.6013376380938608
0.17022930895985278,0.25725804559537846,0.08124296716015093,0.44642633253554787,0.310292816683206,0.17523079237671468,2.3217647940758486
0.4936100620385109,0.4464625818449877,-0.40370854858436017,0.43126507537104714,0.47152656674098997,-0.317577467357675,-0.5453970937094023
0.4204644155088146,0.34992965518702346,-0.34349631223646804,0.3175556466372889,0.3692807740214191,-0.266902309487246,-0.6866654594217434
0.3280699146291979,0.3653749234522981,-0.3461964917376674,0.2948137608905378,0.3614157130429908,-0.27296020129686366,-0.3192465365120311
0.2895722059293578,0.3229004357227941,-0.3425416338733107,0.24553967510590904,0.2631024508126347,-0.2763923767318426,-0.04727313455995109
0.2895722059293578,0.27656463092697087,-0.04808099686168138,0.3440878466751659,0.10580123124406494,0.01542536155277613,-1.7208638492036807
0.05473618286033173,0.06033087521313086,-0.002345313913080529,0.23795904652365868,0.14119400564699305,0.05305223067453064,1.5759972162939906
0.2703233515794374,0.27656463092697087,-0.2725774054710442,0.18868496073902993,0.2552373898342064,-0.2122397921831412,-0.6259654391540239
0.18947816330977318,0.346068338120705,0.7600351921617717,0.48053916115567524,0.33388799961849097,0.8806407411018862,0.45809934483036013
0.25877403896948553,0.11825063120790952,0.18645115249917463,0.03328207480289397,-0.09475782370586129,0.18720749837137032,-1.8432105723619003
0.008538932420523723,-0.02075678317955872,-0.2606683913524915,0.03707238909401916,0.011420499502923757,-0.22447571636087782,0.6269252236061741
0.09708366243015648,0.071914826412087,-0.17292154076421684,0.12803993208102563,0.09007110928720831,-0.12368974867553578,0.5840045782279033
0.18177862156980462,0.1723090701363697,-0.37258160758620223,0.12803993208102563,0.16872171907149286,-0.3160810307329116,-0.5816813029639937
0.10863297504010831,0.071914826412087,-0.1325589159175491,0.2190074750680321,0.14905906662542207,-0.06922043209527474,1.0687384919314349
0.25877403896948553,0.30745516745751944,0.18559995659329695,0.3175556466372889,0.3771458349998481,0.2757176426145127,0.6158422270899996
0.35116853984910223,0.3885428258502097,0.2469753919687484,0.48053916115567524,0.4243362008704187,0.36901809995331525,1.1431986767527895
0.5205584581283992,0.48121443544185544,0.35325724544115733,0.3895716181686694,0.21197955445285,0.4175487380828464,-2.445171961770798
0.16637953808986883,0.22250619199851138,-0.0035690868135479013,0.20005590361240616,0.20804702396363584,0.04982100834153365,-0.13195799347102144
0.154830225479917,0.10280536294263558,0.022766797080286973,0.08634647487864791,0.12939641417935058,0.06139223927161268,-0.1887977554852441
0.1355813711299966,0.12211194827422801,-0.09175546182512759,0.0901367891697731,0.16085665809306454,-0.047414913596687626,-0.24630821507942932
0.10863297504010831,0.10280536294263558,-0.473234908684122,0.07497553200527235,0.18051931053913603,-0.4194977718523367,0.03857391363169712
0.12018228765006082,0.13755721653950265,-0.4935870775700206,0.05602396054964575,0.18051931053913603,-0.4396934700707783,0.009801575703714314
0.1278818293900287,0.10280536294263558,-0.4296198131420928,0.03328207480289397,0.08220604830877999,-0.38318175789042597,-0.702436748551987
0.03933709938039596,0.0255790216162638,-0.5366539971271491,0.05223364625852057,0.10186870075485079,-0.483812529830419,0.1563906687623057
0.06628549547028424,0.07577614347840549,-0.27182462328908763,0.002959560473891816,-0.05149998832450416,-0.2450962694305202,-0.5386853349447183
0.0008393906805558357,0.07577614347840549,0.36086119863205807,-0.004621068108358555,0.003555438524494743,0.34955306685055454,-0.1647452142763456
-0.014559692799380623,-0.0053115149142847744,0.056810166807781025,-0.05389515389298663,0.007487969013708901,0.0654467250159356,-0.43049673108997744
-0.06460671410917257,-0.04392468557747032,-0.3699693028583766,-0.10316923967761539,-0.031837335878433376,-0.341494390911421,-0.16665077282136342
-0.08000579758910903,-0.0709539050417004,-0.29206939525036046,-0.15244332546224415,-0.08296023223821812,-0.277288392846356,-0.5865307418787314
-0.2070482362985819,-0.18679341703125704,-0.34619443413303674,-0.2661527541960017,-0.17340843349014584,-0.33793246916559794,-0.016336496355709107


==> pic/After_setting/____/________________/min/Fengdong Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.1334543038185838,-1.1289802945755356,-0.756319688330984,-1.1355183134074092,-1.1805374676673577,-0.8372869560662648,-0.10708663648991933
-1.1169063529619838,-1.1262449499589267,-0.709831539564215,-1.0667117673874504,-1.1226294006277644,-0.8087261569714832,0.4312943087747859
-1.0589885249638833,-1.0551259899270935,-0.9249818933763666,-1.071808548574114,-1.0647213335881711,-0.9083310644316167,-0.21963503803765694
-1.0507145495355832,-1.0660673683935293,-0.8810730387539846,-1.061614986200787,-1.0444535101243135,-0.8859177859918896,-0.4644905159158751
-1.0617465167733167,-1.0523906453104845,-0.8714296934572443,-1.0361310802674686,-1.0560351235322323,-0.8806875241820163,-0.6406866612221179
-1.0865684430582168,-1.0824794360931833,-1.0053651039399922,-1.112582798067423,-1.1371064173876626,-0.9514396722007823,-1.0703103195964183
-1.1444862710563173,-1.1344509838087533,-1.034162609033277,-1.1253247510340818,-1.1457926274436017,-0.9649131912530676,0.11290218762569879
-1.1113903693431173,-1.101626848409446,-1.0157823439304878,-1.1253247510340818,-1.1226294006277644,-0.9562464099322934,-0.7198280383984127
-1.1417282792468841,-1.1125682268758816,-1.0541774206316112,-1.1329699228140773,-1.1602696442035,-0.9743835053479556,-0.03337905993203937
-1.1196643447714172,-1.104362193026055,-0.9352930377623538,-1.1074860168807592,-1.0936753671079678,-0.9163661973347178,0.10781264203934535
-1.0865684430582168,-1.1125682268758816,-0.6800529162553256,-1.071808548574114,-1.1110477872198459,-0.79107871405358,-0.4313003880574699
-1.0948424184865169,-1.0797440914765744,-0.6576266473719103,-1.0284859084874733,-1.0647213335881711,-0.7744846094854722,0.8155714813374979
-1.0065866805846493,-0.9976837529783054,-0.6755069502447584,-0.9775180966208376,-0.9865454430847206,-0.775150017064095,0.35994810590333404
-0.9514268443959822,-0.9511828944959531,-0.7541035676020297,-0.9647761436541783,-0.9431143928050255,-0.8126776603112636,-0.2245468752780965
-0.9431528689676819,-0.9402415160295174,-0.8576145554440977,-0.9647761436541783,-0.9575914095649241,-0.8670520349482803,-0.890858843197652
-0.990038729728049,-0.9812716852786514,-0.94167243517257,-0.9775180966208376,-0.9575914095649241,-0.9087178076237462,0.21899534617004338
-0.9459108607771156,-0.9457122052627353,-0.7983936922145264,-0.9392922377208605,-0.9431143928050255,-0.8338770029817076,-0.2247864257142324
-0.9376368853488153,-0.9320354821796902,-0.9129506873085915,-0.9443890189075239,-0.9199511659891882,-0.891601891433772,-0.1919252391000241
-0.926604918111082,-0.9320354821796902,-0.8358229085963457,-0.9265502847542012,-0.9199511659891882,-0.8501780759194939,0.0719325517089898
-0.8935090163978814,-0.882799279080729,-0.6064637275630136,-0.8806792540742289,-0.9112649559332495,-0.7279680893323417,-0.9115531792841706
-0.9431528689676819,-0.9840070298952608,-0.8728068073070677,-0.9902600495874962,-0.9778592330287812,-0.8758673194104686,-0.5911799612229421
-0.9652168034431488,-0.9593889283457802,-0.9542949734306906,-0.9647761436541783,-0.9489051995089848,-0.914847046808293,0.011387215117103196
-0.9376368853488153,-0.9293001375630813,-0.9545749380860656,-0.9571309718741831,-0.9286373760451271,-0.9145755255790216,-0.59054572020289
-0.9597008198242821,-0.9293001375630813,-0.9237653422724966,-0.9698729248408419,-0.9489051995089848,-0.9003247462946486,-0.5931009796971392
-0.9817647542997491,-0.9785363406620425,-0.9902502060629179,-1.0106471743341507,-1.0299764933644153,-0.9369709583301918,-1.171383492424788
-1.0507145495355832,-1.0496553006938756,-1.102478420379763,-1.0386794708608005,-1.0270810900124356,-0.9932511378370155,0.05935367076498894
-1.0203766396318164,-1.0058897868281325,-1.1194467978225555,-1.0030020025541555,-1.0039178631965986,-1.001258293256806,-0.11810663148837722
-1.003828688775216,-0.9949484083616964,-0.9516239544911015,-0.9953568307741598,-0.9981270564926389,-0.9168666030260396,0.0855458800990316
-0.9707327870620158,-0.9703303068122158,-1.0494015216721426,-0.9775180966208376,-0.9604868129169036,-0.9636949476755969,-0.1562997371657045
-0.9569428280148489,-0.9484475498793441,-0.6053073209573516,-0.9061631600075468,-0.9228465693411678,-0.7286621621855548,0.4456442138684337
-0.8935090163978814,-0.9320354821796902,-0.43340316778290144,-0.8322598328009247,-0.9025787458773101,-0.6270829922755291,0.5879304061728781
-0.8162852457337475,-0.7952682513492422,-0.9023558525018535,-0.8373566139875882,-0.8244028553738595,-0.8783992756834511,-0.6720134052548317
-0.8466231556375143,-0.8445044544482033,-0.8949307569428537,-0.83990500458092,-0.8244028553738595,-0.873882148417311,-0.22891064456317603
-0.8383491802092145,-0.8308277313651589,-0.9737040820293732,-0.8450017857675834,-0.8244028553738595,-0.9161005198361788,0.02558684990359695
-0.8080112703054476,-0.8007389405824604,-0.7745911965682819,-0.7838404115276202,-0.778076401742185,-0.8023550301642673,0.20999086416904886
-0.7611254095450805,-0.7515027374834987,-0.5943001681157013,-0.7838404115276202,-0.7549131749263476,-0.7027969112789344,-0.0778656914098197
-0.7390614750696135,-0.7378260144004543,-0.7206279205360392,-0.7863888021209523,-0.7259591414065512,-0.7712603551645338,-0.6001615651417742
-0.7638834013545137,-0.7022665343845376,-0.42881249258782556,-0.6971951313543389,-0.6796326877748765,-0.5966178550204195,0.3859199544366964
-0.7004495897375463,-0.7077372236177553,-0.677747554574753,-0.725227427880989,-0.6912143011827955,-0.742036368624967,-0.05359905343293558
-0.6756276634526461,-0.6694423989852302,-0.6784783368405894,-0.7277758184743208,-0.7114821246466526,-0.744898865670475,-1.1902528254628177
-0.7556094259262134,-0.7515027374834987,-0.77807390010758,-0.7634532867809657,-0.7462269648704088,-0.8027572860873096,0.0447831702083022
-0.7225135242130133,-0.7214139467008003,-0.6314338071110472,-0.7099370843209981,-0.7056913179426935,-0.7121328906242779,0.19193152048051854
-0.6756276634526461,-0.6667070543686213,-0.7503055933449866,-0.725227427880989,-0.6709464777189378,-0.7809628641238202,-0.47401495567370566
-0.6894176224998126,-0.6694423989852302,-0.8025296466163664,-0.7226790372876573,-0.6970051078867546,-0.8117981190068745,-0.6248356540612052
-0.7169975405941467,-0.7050018790011464,-0.7906043587357008,-0.7405177714409795,-0.6912143011827955,-0.8053819085661432,-0.14281981751488376
-0.7004495897375463,-0.6530303312855763,0.08480910289015417,-0.5876143358410715,-0.607247603975385,-0.27511258318780385,0.9106664732089933
-0.5873719255507784,-0.5463518912378267,-0.12975932185379077,-0.6003562888077306,-0.5435487302318324,-0.39388416458771175,0.19460334185219058
-0.537728072980978,-0.5326751681547821,1.702681556457322,-0.34806562006788216,-0.4798498564882802,0.8426838235888102,2.0831117875666028
-0.3032987691791424,-0.27008208496032166,3.477433570777877,-0.11106529488802458,-0.21926355481011078,2.2730965783970194,2.4655446349191026
-0.008193645569772657,-0.01295969099907945,1.734320046358288,0.14887054563181917,-0.0021083034116363484,1.1374914787491746,0.8605637853468897
0.1297059449018954,0.15663167523067592,1.8838209949111726,0.3298062777583774,0.24979178821059378,1.448067491780962,2.4723669903414014
0.468938937462199,0.49854975230679605,3.0789867377767357,0.45212902623830403,0.31638606530612606,2.457544162131586,-0.7381829354261729
0.41377910127353196,0.3289583860770407,1.5583516154111308,0.24316099758509613,0.31638606530612606,1.1548612899438635,-1.2059597962915287
0.2979434452773308,0.22227994602929105,0.6004200796613662,0.17690284215846933,0.183197511115062,0.3547617823271255,-0.714753551271178
0.24829959270752988,0.20586787832963763,-0.001177126546348288,0.16416088919181013,0.2758504183784112,-0.09317872741308227,-0.39071235566050544
0.24002561727922997,0.23322132449572713,0.1584912582994602,0.11828985851183775,0.20056993122693959,0.011130467036613894,-0.8533562768047813
0.17383381385282923,0.20313253371302822,0.37015518280693804,0.1718060609718058,0.2063607379308993,0.1923069929045905,-0.12276260802639434
0.19865574013772946,0.20586787832963763,0.13704007544008884,0.16670927978514186,0.2324193680987162,0.009880907042079239,0.2100913696373769
0.2648475435641302,0.21954460141268214,1.786910111723482,0.24061260699176437,0.24689638485861418,1.29774233431372,0.5280491617216186
0.3724092241320314,0.3234876968438229,1.6306880598502087,0.4444838544583083,0.33086308206602455,1.2602186420694526,0.5027555739753173
0.4799709046999322,0.3836652784092197,2.0612965866615056,0.6483551019248527,0.4872148630729259,1.7720198000113554,1.612367268422714
0.7392221347866685,0.7474661124182116,1.9599621554684497,0.7477423350647932,0.6638344675436855,1.8231550995102088,0.2918517352034606
0.8274778726885362,0.8021730047503911,0.28867571013585847,0.6738390078581706,0.7217425345832784,0.2967176437279596,-1.07894558894154
0.7171582003112016,0.6708764631531609,0.5664258415385561,0.7069680855714843,0.6638344675436855,0.5416146735984345,-0.11164750332236133
0.7474961102149684,0.7447307678016026,0.26792089056694784,0.6101292430248756,0.7593827781590142,0.26958906409157074,-0.7286389169644606
0.6895782822168681,0.6571997400701158,-0.10840997658135557,0.5081936192916033,0.6725206775996242,-0.081944522462558,-0.9101854533016946
0.6068385279338671,0.5505213000223667,0.1159046955506589,0.5897421182782211,0.5538091401684582,0.11044980605271326,-1.4210050558338672
0.455148978415032,0.3836652784092197,-0.05255401173825027,0.3705805272516863,0.37139872899373944,-0.09385662838399234,-0.4700210642064803
0.43584303574899885,0.4711963061407065,0.001099138680813975,0.40880638615166337,0.4379930060892717,-0.04374705881565154,-0.7835995854903788
0.37516721594146474,0.4082833799587003,0.05367767191508307,0.2762900752984093,0.29322283849028874,-0.03580548288404717,-1.6818046259171266
0.19865574013772946,0.19219115524659264,-0.13056355492274843,0.22787065402510517,0.26426880497049227,-0.18285611564780455,0.9678523480917112
0.3586192650848644,0.3781945891760019,-0.04980847749114692,0.3017739812317277,0.4264113926813533,-0.08526230218602447,0.2716105366353778
0.43584303574899885,0.4329014815081814,-0.08644818644811256,0.35274179309836357,0.47563324966500753,-0.10745647961495412,-0.11625289066943263
0.4634229538433324,0.4192247584251364,-0.25500092495840876,0.30432237182505945,0.38877114910561755,-0.26112723861381815,-0.904395278024735
0.38619918317919794,0.3836652784092197,0.6723459802395203,0.4699677603916267,0.4901102664249055,0.5601212287924647,1.0492339861520927
0.5654686507923665,0.5641980231054111,0.0993773777613915,0.47761293217162193,0.4264113926813533,0.062044337557309454,-1.8156681133878794
0.3613772568942977,0.3563118322431302,-0.11287468542325256,0.3705805272516863,0.34534009882592254,-0.1395159770474295,0.46271236258913095
0.4634229538433324,0.4356368261247903,-0.46445422867629643,0.36293535547169103,0.5190642999447025,-0.41268741004942827,-0.5731972521825889
0.4303270521301318,0.4274307922749631,0.026408440295436382,0.44958063564497225,0.4785286530169871,0.005490741706725483,0.7194914497289925
0.5682266426017999,0.6161695708209818,-0.19057037722919654,0.4699677603916267,0.37718953569769914,-0.18409265111028797,-1.955518882767255
0.3448293060376979,0.34810579839330347,-0.5235865606238449,0.3298062777583774,0.2874320317863296,-0.47728459776797366,-1.158694451889738
0.23726762546979668,0.21954460141268214,-0.5210952655092843,0.13867698325849218,0.13108025077942823,-0.5158343741444135,-1.514992586330871
0.08833606776039489,0.1101308167483236,-0.6266861175179949,0.10299951495184681,0.1426618641873466,-0.590636983480235,0.7572651144172066
0.21796168280376307,0.2715161491282523,-0.22049288604854794,0.37567730843834973,0.31349066195414643,-0.2308445063180964,1.5590708959218713
0.4441170111772988,0.44931354920783484,-0.27887403272939293,0.36293535547169103,0.4669470396090682,-0.2635006665908261,-0.15833529550224024
0.4661809456527657,0.44657820459122594,1.781623428072743,0.6712906172648389,0.4843194597209463,1.6005236263513882,2.467613088119783
0.8385098399262694,0.8432031739995256,1.9279202184025137,1.0484524250779457,0.956270206093631,1.9584892057694518,0.8973867045427236
1.017779307539438,0.9690290263635375,0.6483742283947791,0.9694523166846603,1.0199690798371832,0.7538624307640873,0.035478009319108994
1.072939143728105,0.9580876478971019,0.8010023360196794,1.2472268913578266,1.0865633569327153,1.000401331350603,1.471407004227244
1.3514963164808744,1.3601833065386189,0.6502362239956418,1.239581719577831,1.245810541291597,0.8724110540978122,-0.7592234487334416
1.2797885294356077,1.2480341772576515,0.8781459048804223,1.4969691695043426,1.381894498834641,1.2112292835819707,2.4587554783066388
1.732099186182678,1.7786910328797902,0.9035916404747554,1.9505826951174037,1.9030671021909789,1.449435345908897,1.3728659267632326
2.035478285220348,2.1069323868728653,0.8202902685349518,1.9072600550307635,1.9754521859904703,1.3458876090899816,-0.13567222716823102
2.0713321787429817,1.967429811425808,0.46768312370780635,1.9174536174040906,2.018883236270166,0.9443166754997027,-0.7005052452852939
1.9996243916977148,1.9838418791254624,0.9724391717655757,1.891969711470772,2.0710004966057998,1.5467580069884639,0.2464526653149451
2.107186072265616,2.1835220361379166,1.2924281278153416,1.9505826951174037,2.079686706661739,1.9087975411115083,-1.386966475657389
1.9030946783675469,1.8881048175441482,0.8845545761614477,1.7696469629908456,1.7061796742563622,1.3316361561173051,-2.2198447632846667
1.55282971856951,1.477803125052804,0.14313294375117272,1.458743310604366,1.2110657010678407,0.40014554061884705,-0.8210732273467152
1.4673319724770761,1.4723324358195864,-0.10285273139738023,1.5224530754376608,1.5932589435291562,0.18569446307464985,1.1420873834070058
1.7155512353260782,1.784161722113008,0.3461346411775149,1.7823889159575046,1.8943808921350407,0.7689377974805378,0.8984927547122635
1.9334325882713135,1.9346056760265011,1.55707225854807,2.1620991143639436,2.1173269502374743,2.373573652390064,2.4640611987852834
2.451935048444786,2.582882350162824,1.480146558253107,2.4194865642904553,2.227352277612701,2.4310420038076317,0.8350346631580686
2.689122344056055,2.7634150948590155,1.247703507993077,2.931713073550148,2.980157149127413,2.5363648987834555,2.472018749461376


==> pic/After_setting/____/________________/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
0.5909336662611523,0.6091856045486219,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945
0.6360352522262167,0.6342760544052732,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892
0.6429739577593033,0.64465830951837,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684
0.6230251793516788,0.6212982355139018,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656
0.6108824446687768,0.6109159804008047,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107
0.6065457537105978,0.5996685373616164,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664
0.5796582697698863,0.5979381615094336,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136
0.6768001472331016,0.673209511079387,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317
0.6351679140345807,0.6282197389226333,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515
0.6369025904178524,0.6360064302574561,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597
0.662055397975292,0.6169722958834447,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508
0.6594533834003846,0.6576361284097415,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516
0.7279731005396166,0.7251207866448718,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106
0.7531259080970563,0.739828981388426,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794
0.7791460538461318,0.7640542433189859,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621
0.7349118060727033,0.7329074779796946,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316
0.7591972754385072,0.7554023640580715,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663
0.7392484970308826,0.7372334176101517,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839
0.783482744804311,1.013228366033314,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892
1.0159293801627187,1.0582181381900675,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152
0.9040427534416942,0.8773938616369613,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975
0.9291955609991337,0.9362266406111777,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494
0.9370016047238564,0.9362266406111777,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812
0.9118487971664169,0.9197880700154406,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665
0.8745532549260753,0.8678767944499558,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828
0.783482744804311,0.781358001840814,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883
0.7453198643723336,0.7432897330927917,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239
0.7687379955465015,0.7683801829494427,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316
0.7852174211875828,0.793470632806094,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574
0.800829508637028,0.8099092034018307,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163
0.870216563967896,0.8834501771196013,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273
0.8806246222675262,0.880854613341327,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843
0.8719512403511677,0.8696071703021386,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997
0.8303190071526468,0.8116395792540135,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188
0.8546044765184507,0.8427863445933048,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069
0.870216563967896,0.8704723582282299,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442
0.9291955609991337,0.9145969424588922,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352
0.9187875026995035,0.907675439050161,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536
0.950011677598394,0.947474083650366,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912
0.9517463539816656,0.9595867146156459,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801
0.9075121062082375,0.9007539356414296,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552
0.9153181499329601,0.9033494994197039,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162
0.9127161353580525,0.9137317545328008,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165
0.8788899458842543,0.8730679220065042,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953
0.8676145493929883,0.8782590495630529,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128
0.886695989608977,0.8929672443066068,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896
1.0167967183543543,1.0140935539594051,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535
1.0220007475041697,1.021880245294228,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661
1.1174079485841129,1.1101294137555526,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085
1.1061325520928469,1.0997471586424556,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333
1.1382240651833735,1.1663666289514947,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853
1.347252569367613,1.3809332346221659,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351
1.4504658141722795,1.4172711275180054,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654
1.6438822309070735,1.6093428471103,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822
1.5120468257784248,1.5089810476836958,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453
1.513781502161696,1.509846235609787,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743
1.4825573272628056,1.4821602219748617,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377
1.4816899890711699,1.4925424770879592,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273
1.5953112921754657,1.59723021614502,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955
1.7705136068859075,1.7157609620195446,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337
1.8355639712585963,1.8109316338896007,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651
1.8494413823247702,1.844673963007166,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655
1.8173498692342434,1.8005493787765032,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867
1.734085402837202,1.748638103211018,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836
2.009898947777402,2.053184253195197,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975
2.069745283000276,2.0644316962343856,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072
1.9977562130945,1.9926210983687977,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485
1.7644422395444566,1.7503684790632013,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463
1.8850022481818398,1.8801466679769137,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791
1.7939317380600759,1.8239094527809718,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112
1.5883725866423792,1.5807916455492834,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402
1.7202079917710285,1.716626149945636,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227
1.7705136068859075,1.7763241168459434,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456
1.7202079917710285,1.6889401363107104,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713
1.7549015194364623,1.7399862239501045,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028
1.707197918896491,1.7027831431281735,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153
1.5562810735518529,1.5773308938449178,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492
1.5779645283427493,1.6076124712581175,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725
1.6265354670743568,1.623185853927763,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109
1.6855144641055946,1.646545927932231,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402
1.5510770444020376,1.5522404439882667,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065
1.5068427966286095,1.4735083427139475,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291
1.4192416392733889,1.4510134566355708,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653
-0.3206387731481253,-0.24648525435578947,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477
-0.3622710063466461,-0.41173614823925014,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204
-0.41517863603643285,-0.41260133616534156,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989
-0.3952298576288083,-0.3875108863086905,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202
-0.43512741444405745,-0.4307702826132614,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582
-0.5444120265901744,-0.6038078678315448,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706
-0.581707568830516,-0.5787174179748936,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762
-0.5574220994647122,-0.5778522300488023,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304
-0.6554313151195631,-0.6340894452447443,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735
-0.6380845512868462,-0.6635058347318525,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934
-0.6953288719348123,-0.6808095932536808,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913
-0.6901248427849971,-0.6756184656971322,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395
-0.7499711780078708,-0.7673283858628225,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836
-0.7282877232169747,-0.7283949291887089,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548
-0.7655832654573161,-0.7872277081629252,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058
-0.7499711780078708,-0.7586765066019083,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064
-0.7170123267257085,-0.7240689895582517,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826
-0.7447671488580557,-0.7707891375671883,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137
-0.7811953529067613,-0.7742498892715539,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726
-0.7742566473736746,-0.7690587617150053,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155
-0.7595118981158652,-0.768193573788914,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196
-0.8375723353630916,-0.8235656010587646,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281
-0.8262969388718255,-0.8296219165414046,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525
-0.8687965102619821,-0.8624990577328784,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438
-0.8445110408961785,-0.8425997354327759,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842
-0.8505824082376292,-0.8434649233588672,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907
-0.8332356444049124,-0.8322174803196788,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485
-0.8393070117463632,-0.8391389837284101,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868
-0.8254296006801897,-0.8235656010587646,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886
-0.8141542041889236,-0.8443301112849587,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272
-0.8332356444049124,-0.8287567286153132,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396
-0.7933380875896633,-0.7872277081629252,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706
-0.7872667202482123,-0.7837669564585594,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093
-0.7699199564154953,-0.7837669564585594,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815
-0.7751239855653104,-0.768193573788914,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844
-0.7612465744991368,-0.7595416945279998,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204
-0.7473691634329632,-0.7465638756366285,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095
-0.7551752071576858,-0.762137258306274,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025
-0.8341029825965481,-0.8218352252065819,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529
-0.8453783790878142,-0.85730793017633,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322
-0.8896126268612425,-0.8685553732155183,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184
-0.8609904665372595,-0.8581731181024214,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094
-0.8245622624885539,-0.8227004131326733,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873
-0.8315009680216406,-0.8348130440979532,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161
-0.869663848453618,-0.8676901852894269,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407
-0.8583884519623519,-0.85125161469369,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915
-0.8575211137707162,-0.8711509369937926,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007
-0.8766025539867048,-0.8694205611416098,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357
-0.89221464143615,-0.8962413868504436,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196
-0.8965513323943294,-0.8841287558851638,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523
-0.8705311866452539,-0.8737465007720668,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602
-0.8826739213281558,-0.8806680041807982,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425
-0.8722658630285255,-0.8694205611416098,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617
-0.8167562187638312,-0.8261611648370388,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585
-0.806348160464201,-0.8002055270542965,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845
-0.7907360730147557,-0.7950143994977479,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749
-0.8072154986558367,-0.8028010908325707,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594
-0.8046134840809293,-0.8149137217978505,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305
-0.8106848514223802,-0.8131833459456678,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664
-0.8046134840809293,-0.7976099632760221,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356
-0.8150215423805596,-0.8175092855761247,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706
-0.8393070117463632,-0.8339478561718616,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112
-0.8150215423805596,-0.8123181580195762,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366
-0.8176235569554671,-0.8192396614283075,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375
-0.8167562187638312,-0.815778909723942,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548
-0.7829300292900331,-0.7915536477933823,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756
-0.7846647056733047,-0.7803062047541938,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921
-0.7942054257812992,-0.7958795874238392,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745
-0.8028788076976576,-0.7950143994977479,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873
-0.795072763972935,-0.7889580840151079,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821
-0.7291550614086104,-0.737046808449623,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346
-0.7230836940671594,-0.7162822982234289,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149
-0.673645417143916,-0.6695621502144925,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536
-0.6892575045933613,-0.6989785397016006,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032
-0.7282877232169747,-0.7240689895582517,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255
-0.7230836940671594,-0.7162822982234289,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627
-0.7768586619485821,-0.7543505669714512,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521
-0.760379236307501,-0.7586765066019083,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289
-0.7924707493980273,-0.7880928960890166,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331
-0.7768586619485821,-0.7854973323107424,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752
-0.7785933383318538,-0.7811713926802852,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442
-0.7690526182238594,-0.7655980100106398,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787
-0.8262969388718255,-0.8330826682457702,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883
-0.8713985248368898,-0.8780724404025239,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235
-0.8705311866452539,-0.8616338698067871,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456
-0.8913473032445143,-0.9022977023330836,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297
-0.8731332012201615,-0.8789376283286154,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051
-0.8878779504779708,-0.8815331921068896,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365
-0.8861432740946991,-0.8806680041807982,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087
-0.8844085977114274,-0.8841287558851638,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128
-0.9060920525023236,-0.9014325144069922,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259
-0.8948166560110578,-0.904893266111358,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698
-0.8904799650528784,-0.8901850713678038,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764
-0.8818065831365199,-0.8815331921068896,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422
-0.8956839942026934,-0.8832635679590726,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777
-0.8965513323943294,-0.8728813128459755,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477
-0.8323683062132765,-0.8287567286153132,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161
-0.8054808222725651,-0.8296219165414046,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459
-0.8315009680216406,-0.8313522923935874,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716
-0.7898687348231198,-0.7958795874238392,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214
-0.8028788076976576,-0.8045314666847534,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636
-0.8020114695060218,-0.8062618425369363,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652
-0.8072154986558367,-0.8088574063152105,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691
-0.8089501750391086,-0.8079922183891192,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156
-0.8080828368474727,-0.8053966546108449,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595
-0.801144131314386,-0.8140485338717591,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376
-0.8705311866452539,-0.8832635679590726,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545
-0.8792045685616124,-0.888454695515621,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335
-0.8653271574954389,-0.8642294335850612,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125
-0.875735215795069,-0.8737465007720668,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034
-0.8653271574954389,-0.8503864267675985,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517
-0.8627251429205312,-0.8547123663980556,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788
-0.8722658630285255,-0.8737465007720668,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854
-0.8644598193038029,-0.8607686818806956,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418
-0.8670618338787105,-0.8650946215111527,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136
-0.8800719067532481,-0.8849939438112554,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765
-0.8679291720703464,-0.8659598094372442,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577
-0.8523170846209009,-0.8495212388415072,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891
-0.8158888805721954,-0.8218352252065819,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338
-0.829766291638369,-0.8270263527631303,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355
-0.8037461458892935,-0.8062618425369363,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253


==> pic/After_setting/____/________________/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4171620704353056,-1.391622730448234,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323
-1.379605408717164,-1.387669315646402,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985
-1.379605408717164,-1.375809071240906,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479
-1.3756520759047282,-1.367902241637242,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198
-1.3637920774674204,-1.3303448010198378,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711
-1.3321654149679327,-1.3342982158216696,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746
-1.3618154110612024,-1.3540652898308299,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683
-1.3420487469990225,-1.3342982158216696,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767
-1.3044920852808812,-1.2947640678033496,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505
-1.3084454180933172,-1.2967407752042657,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557
-1.3005387524684453,-1.3224379714161738,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184
-1.3598387446549844,-1.3501118750289978,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469
-1.3242587493430609,-1.3145311418125096,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314
-1.3005387524684453,-1.2829038233978536,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865
-1.2689120899689577,-1.2651134567896096,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674
-1.2946087532497914,-1.2848805307987696,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771
-1.245192093094342,-1.2492997975822815,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893
-1.253098758719214,-1.2473230901813654,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647
-1.2372854274694702,-1.2492997975822815,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321
-1.245192093094342,-1.2433696753795334,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306
-1.2610054243440858,-1.2710435789923575,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024
-1.2886787540311375,-1.2809271159969375,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162
-1.2787954220000477,-1.2730202863932736,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387
-1.2867020876249196,-1.2690668715914415,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729
-1.314375417311971,-1.3105777270106775,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324
-1.3341420813741507,-1.338251630623502,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062
-1.314375417311971,-1.3086010196097617,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591
-1.312398750905753,-1.2987174826051817,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949
-1.2827487548124836,-1.2809271159969375,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673
-1.262982090750304,-1.2453463827804494,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331
-1.2056587649699826,-1.201858819960297,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103
-1.177985435282931,-1.1761616237483892,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577
-1.181938768095367,-1.1840684533520531,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677
-1.1522887720020973,-1.148487720135565,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292
-1.0613621173160708,-1.0674427166980087,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035
-1.0317121212228013,-1.0239551538778566,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539
-1.033688787629019,-1.0377921056842685,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052
-0.9981087923170957,-0.9903511280622844,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976
-0.893345472787543,-0.8994225876201479,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636
-0.8656721431004917,-0.87372539140824,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615
-0.9289254680994666,-0.938956735638468,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985
-0.9289254680994666,-0.9350033208366362,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874
-0.8241621485699141,-0.8361679507908356,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074
-0.8597421438818375,-0.855935024799996,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114
-0.903228804818633,-0.8974458802192319,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153
-0.9071821376310688,-0.875702098809156,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777
-0.8834621407564534,-0.8381446581917519,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582
-0.8854388071626713,-0.8855856358137357,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848
-0.8478821454445299,-0.8401213655926678,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913
-0.7193988290403617,-0.7432627029477834,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065
-0.6818421673222204,-0.6740779439157232,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138
-0.6739355016973483,-0.6543108699065628,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889
-0.7233521618527975,-0.7195422141367911,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288
-0.758932157164721,-0.7650064843578593,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534
-0.7450954923211951,-0.7373325807450352,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585
-0.7530021579460672,-0.7472161177496153,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661
-0.69172549935331,-0.6780313587175552,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783
-0.7154454962279259,-0.7175655067358752,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727
-0.7075388306030538,-0.6977984327267152,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357
-0.5849855134175397,-0.6048931848836626,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463
-0.5731255149802318,-0.5732658664690065,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917
-0.4545255306071535,-0.4507100076122141,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985
-0.4545255306071535,-0.44675659281038216,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758
-0.44068886576362765,-0.43291964100397,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633
-0.28057888685997184,-0.2708296341288573,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279
-0.16395556889311155,-0.1561806048757288,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102
-0.24697555795426634,-0.24315573051603306,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644
-0.40708553685792215,-0.44280317800855024,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196
-0.40510887045170424,-0.39338549298565,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272
-0.4248755345138839,-0.41710598179664193,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062
-0.5177788556061287,-0.5100112296396945,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244
-0.4426655321698456,-0.4210593965984739,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516
-0.40115553763926837,-0.3795485411792379,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569
-0.34580887826516493,-0.34594451536366577,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559
-0.3181355485781132,-0.3064103673453454,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124
-0.3161588821718953,-0.3143171969490096,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826
-0.4169688688890118,-0.40524573739114583,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305
-0.36359887592112666,-0.3558280523682456,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158
-0.3023222173283698,-0.3261774413545054,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423
-0.21337222904856085,-0.23129548611053727,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563
-0.353715543890037,-0.3261774413545054,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285
-0.43475886654497387,-0.4309429336030541,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548
-0.4268522009201018,-0.3716417115755737,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935
-0.286508886078626,-0.24513243791694939,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598
-0.18372223295529122,-0.1285067012629046,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193
-0.19162889858016327,-0.1996681676958811,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781
0.03766440454112146,0.07311745363052818,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896
0.12266106000849418,0.13044196825709226,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036
0.23335437875670068,0.1778829458790765,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448
0.30451436938054754,0.312299049141365,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719
0.27288770688105995,0.29055526773128904,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828
0.30451436938054754,0.3221825861459452,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324
0.3559076959422148,0.40915771178624943,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546
0.359861028754651,0.34985648975876943,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427
0.5120643420334348,0.5158999114357141,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204
0.8125176357785663,0.8835674880060915,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368
0.8678642951526697,0.8519401695914354,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073
0.7808909732790787,0.7926389475639549,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409
0.8322842998407464,0.8736839510015113,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006
1.1643642560853655,1.2749555533874612,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037
1.5280708748294722,1.53785763770929,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856
1.6921341865455635,1.7730858184182952,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298
1.915497490448195,2.0695919285556963,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227
2.0420041404461444,2.0102907065282163,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687
1.737597513888577,1.6702970335706628,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748
1.6624841904522942,1.6505299595615026,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834
1.9668908170098618,1.891688262473256,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986
1.982704148259606,1.9806400955144763,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628
1.9846808146658235,2.000407169523636,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742
1.9708441498222975,1.93912924009524,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118
1.6545775248274226,1.50820702669555,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011
1.5419075396729982,1.5121604414973822,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905
1.579464201391139,1.4172784862534136,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155
1.2750575748335717,1.199840672152653,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584
0.9963476115568376,1.021937006070212,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887
0.9429776185889525,0.97844944325006,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371
0.9489076178076066,0.8835674880060915,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702
0.6049676631256795,0.6265955258870103,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932
0.29660770375567586,0.0928845276396882,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994
0.34800103031734303,0.29450868253312096,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178
0.06533773422817317,0.05335037962136817,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338
-0.18965223217394536,-0.34199110056183346,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453
-0.4189455352952301,-0.22338865650687306,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024
-0.624518841541899,-0.7472161177496153,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106
-0.8103254837263882,-0.9705840540531242,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783
-0.9783421282549158,-0.8203542915835075,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621
-0.8281154813823499,-0.6543108699065628,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182
-0.6620755032600403,-0.47245378902229007,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061
-0.480222193887987,-0.5811726960726706,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894
-0.478245527481769,-0.6187301366900747,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419
-0.32999554701542116,-0.3261774413545054,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795
-0.12046890795631607,-0.1067629198528286,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059
-0.007798922801891975,-0.0711821866363405,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918
-0.019658921239199552,-0.04548499042443224,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416
-0.05326225014490506,-0.04548499042443224,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587
0.05347773579086524,0.029629890810375873,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536
-0.02163558764541748,-0.06920547923542454,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479
-0.23511555951695842,-0.3558280523682456,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028
-0.19755889779881708,-0.185831215889469,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828
-0.013728922020545764,0.003932694598467963,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266
0.02580440610381353,-0.035601453419852415,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309
0.004061075635415952,-0.037578160820768376,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578
-0.04535558452003334,-0.06920547923542454,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968
0.19777438344477727,0.20160343469006878,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888
0.1444043904768921,0.10276806464426838,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095
0.09894106313387867,0.11067489424793224,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658
0.21358771469452104,0.24509099751022076,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837
0.427067686566062,0.3992741747816696,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659
0.5792709998448458,0.543573815048538,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412
0.5140410084396526,0.4902027152238058,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624
0.5021810100023447,0.5139232040347981,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504
0.39939435687901026,0.38939063777708943,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932
0.4685776810966392,0.47834247081830966,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659
0.1740543865701614,0.09090782023877222,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296
0.2116110482883031,0.1719528236763286,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842
0.05150106938464731,-0.0276946238161882,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834
0.06336106782195525,-0.14432036047023267,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832
-0.055238916551123333,-0.16408743447939303,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315
0.06533773422817317,0.09090782023877222,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779
0.32032770063029137,0.38939063777708943,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345
0.6010143303132433,0.5870613778686903,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715
0.7551943099982453,0.6997336997209028,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048
0.5436910045329223,0.4407850302009056,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403
0.28277103891215,0.20160343469006878,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868
0.48834434515881886,0.43090149319632576,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866
0.6701976545308725,0.6246188184860944,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078
0.9370476193702983,0.8835674880060915,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943
0.9963476115568376,0.9033345620152519,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545
0.7789143068728611,0.7234541885318951,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949
0.9390242857765166,0.9942631024573877,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524
0.5970609975008074,0.37950710077250926,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895
0.6445009912500388,0.6641529665044147,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156
0.9212342881205549,0.9725193210473118,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834
0.6365943256251667,0.6503160146980026,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753
0.686010985780616,0.6265955258870103,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642
0.7077543162490136,0.7214774811309788,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329
0.6227576607816412,0.51787661883663,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065
0.5100876756272168,0.5692710112604462,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562
0.5852009990634995,0.5633408890576983,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329
0.349977696723561,0.34985648975876943,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124
0.3776510264106127,0.3617167341642652,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017
0.417184354534972,0.4289247857954095,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493
0.44090435140958784,0.559387474255866,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175
0.551597670157794,0.5475272298503703,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938
0.573341000626192,0.5811312556659424,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835
0.8362376326531822,0.832173095582275,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406
0.917280955308119,0.8954277324115874,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824
0.7749609740604246,0.7768252883566272,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703
0.7986809709350404,0.8242662659786111,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674
0.9765809474946583,0.9428687100335719,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085
0.9508842842138242,0.917171513821664,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556
1.0200676084314535,1.021937006070212,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868
0.8955376248397214,0.8262429733795275,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776
1.233547580302994,1.243328234972805,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055
1.2671509092086999,1.2393748201709731,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937
1.3481942318636368,1.3144897014057813,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314
1.2790109076460074,1.259141894180133,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589
1.3343575670201109,1.3105362866039494,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498
1.2078509170221607,1.1603065241343324,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673
1.1406442592107495,1.0832149354986087,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597
1.0576242701495953,1.0634478614894483,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507
1.0556476037433769,1.0812382280976924,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641
1.1920375857724173,1.3283266532121933,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837
1.1999442513972889,1.1622832315352487,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615
1.2038975842097248,1.217631038760897,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315
1.2216875818656865,1.2393748201709731,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649
1.2869175732708793,1.6722737409715784,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232
1.6644608568585118,2.0873822951639407,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496
2.079560802164286,2.544001704775538,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345
2.536170742000637,2.397725357107754,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773
2.0340974748212726,1.8699444810631793,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485
1.5814408677973575,1.5062303192946338,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249
1.7158541834201795,1.674250448372495,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686
1.6209741959217168,1.5951821523358547,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668
1.7455041795134487,1.688087400178907,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674
1.9194508232606307,1.8719211884640956,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805
1.8641041638865272,1.8719211884640956,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985
1.8641041638865272,1.8798280180677596,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104
1.964914150603644,1.9727332659108123,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095
1.9313108216979382,1.9411059474961563,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626
1.8502674990430015,1.8699444810631793,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446
1.891777493573579,1.8719211884640956,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062
1.905614158417105,1.8976183846760035,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245
1.9135208240419765,1.9411059474961563,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242
1.897707492792233,1.931222410491576,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364
2.0677008037269786,2.075522050758445,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187
1.9095674912295406,1.8719211884640956,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501
1.8561974982616556,1.8600609440585998,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823
1.9036374920108865,1.9075019216805837,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303
2.0499108060710167,2.2633092538454656,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695
2.045957473258581,2.01819753613188,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353
2.036074141227491,2.063661806352948,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807
1.838407500605694,1.7928528924274556,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944
1.790967506856462,1.8323870404457756,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773
1.8957308263860149,1.891688262473256,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645
1.9510774857601183,2.0261043657355446,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543
1.5083042107672922,1.3164664088066975,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442
1.737597513888577,1.798783014630203,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757
1.8858474943549248,1.8304103330448593,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743
1.5102808771735106,1.7216914259944787,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592
1.6941108529517819,1.6050656893404343,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415
1.3758675615506886,1.2986760421984536,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752
1.1366909263983138,1.1444928649270047,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515
1.1406442592107495,1.0851916428995243,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598
1.344240899051201,1.2887925051938733,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985
1.344240899051201,1.2789089681892931,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103
1.381797560769342,1.4073949492488333,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221
1.4529575513931896,1.4647194638753982,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663
1.4924908795175489,1.423208608456162,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089
1.4766775482678047,1.50820702669555,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502
1.5636508701413956,1.6011122745386024,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038
1.6051608646719733,1.555648004317534,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688
1.5043508779548564,1.5042536118937182,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958
1.5300475412356898,1.4568126342717336,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365
1.314590902957931,1.3223965310094452,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622
1.4331908873310095,1.4409989750644059,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206
1.4094708904563937,1.3579772642259331,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162
1.4035408912377403,1.3520471420231857,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027
1.5300475412356898,1.5299508081056261,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915
1.5280708748294722,1.5220439785019622,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384
1.5438842060792157,1.4489058046680698,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601
1.478654214674023,1.476579708280894,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666
1.5715575357662674,1.5497178821147866,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162
1.4806308810802404,1.5398343451102063,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326
1.435167553737227,1.4528592194699017,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918
1.4430742193620996,1.4884399526863898,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765
1.4470275521745353,1.4825098304836422,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971
1.4529575513931896,1.415301778852498,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429
1.3699375623320345,1.3777443382350936,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554
1.310637570145495,1.3184431162076131,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252
1.300754238114405,1.3283266532121933,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345
1.1366909263983138,1.1227490835169287,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259
1.2276175810843406,1.259141894180133,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816
1.3086609037392776,1.2986760421984536,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606
1.2019209178035064,1.164259938936165,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449
1.0912275990553004,1.1227490835169287,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978
1.1011109310863902,1.1069354243096003,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456
1.041810938899851,1.0100767616647162,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775
0.98448761311953,0.9725193210473118,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804
1.0101842764003635,1.000193224660136,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589
1.0299509404625435,1.061471154088532,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201
1.099134264680172,1.1108888391114322,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609
1.0279742740563251,1.0417040800793722,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502
1.022044274837671,1.0456574948812043,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583
1.0675076021806844,1.0772848132958603,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495
1.1307609271796597,1.1603065241343324,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846
1.1564575904604937,1.2749555533874612,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619
1.354124231082291,1.3737909234332617,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448
1.5873708670160116,1.5754150783266945,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858
1.7079475177953076,1.6762271557734112,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012
1.5735342021724856,1.5833219079303582,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037
-0.47033886185689733,-0.5198947666442743,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154
-0.3774355407646525,-0.436873055805802,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008
-0.36557554232734457,-0.38943207818381775,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917
-0.4525488642009356,-0.48036061862595425,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543
-0.5691721821677959,-0.5614056220635106,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922
-0.5335921868558725,-0.5436152554552666,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866
-0.5494055181056162,-0.5337317184506865,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468
-0.6007988446672835,-0.6207068440909906,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375
-0.5751021813864496,-0.5396618406534344,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184
-0.557312183730488,-0.5594289146625947,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554
-0.5869621798237576,-0.5772192812708388,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831
-0.5889388462299755,-0.5772192812708388,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296
-0.6067288438859373,-0.5989630626809147,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093
-0.6205655087294631,-0.6088465996854949,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676
-0.6067288438859373,-0.5910562330772509,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173
-0.6363788399792069,-0.6266369662937389,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628
-0.6778888345097841,-0.6879148957221349,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847
-0.7154454962279259,-0.7353558733441192,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242
-0.7292821610714514,-0.7274490437404553,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695
-0.6699821688849124,-0.6681478217129749,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858
-0.6976554985719641,-0.666171114312059,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775
-0.7292821610714514,-0.7373325807450352,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225
-0.7806754876331189,-0.7768667287633555,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797
-0.7371888266963234,-0.7412859955468675,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567
-0.7253288282590155,-0.701751847528547,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725
-0.7352121602901055,-0.7254723363395393,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366
-0.7470721587274134,-0.7393092881459514,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515
-0.7530021579460672,-0.7729133139615236,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222
-0.7945121524766444,-0.7808201435651875,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736
-0.7964888188828627,-0.7887269731688517,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616
-0.8004421516952985,-0.8164008767816755,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843
-0.8439288126320937,-0.8381446581917519,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466
-0.8478821454445299,-0.855935024799996,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288
-0.845905479038312,-0.8361679507908356,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323
-0.8557888110694016,-0.8519816099981636,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593
-0.8953221391937612,-0.895469172818316,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971
-0.8518354782569658,-0.8598884396018278,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912
-0.7866054868517727,-0.8045406323761793,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034
-0.7806754876331189,-0.7788434361642715,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411
-0.8202088157574782,-0.8104707545789277,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588
-0.845905479038312,-0.8262844137862557,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733
-0.8518354782569658,-0.8658185618045757,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858
-0.7648621563833751,-0.7570996547541955,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056
-0.7273054946652334,-0.7373325807450352,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108
-0.7134688298217076,-0.7136120919340432,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595
-0.7213754954465796,-0.7175655067358752,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177
-0.7312588274776696,-0.721518921537707,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555
-0.7035854977906179,-0.7155887993349591,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945
-0.6640521696662582,-0.6523341625056468,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055
-0.6600988368538224,-0.664194406911143,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346
-0.7075388306030538,-0.7373325807450352,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985
-0.7075388306030538,-0.662217699510227,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025
-0.6126588431045911,-0.6384972106992347,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494
-0.6027755110735014,-0.6048931848836626,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336
-0.624518841541899,-0.6286136736946549,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097
-0.5770788477926676,-0.5693124516671745,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174
-0.5790555141988856,-0.5712891590680905,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284
-0.634402173572989,-0.6345437958974028,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945
-0.6660288360724765,-0.6523341625056468,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073
-0.6739355016973483,-0.662217699510227,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534
-0.6699821688849124,-0.6681478217129749,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985
-0.6699821688849124,-0.662217699510227,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552
-0.6739355016973483,-0.6721012365148069,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049
-0.6976554985719641,-0.6898916031230512,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236
-0.689748832947092,-0.681984773519387,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385
-0.699632164978182,-0.6977984327267152,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456
-0.6937021657595279,-0.683961480920303,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188
-0.69172549935331,-0.683961480920303,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767
-0.6956788321657459,-0.681984773519387,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812
-0.7055621641968358,-0.6898916031230512,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579
-0.6976554985719641,-0.6898916031230512,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061
-0.7035854977906179,-0.6958217253257991,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735
-0.7055621641968358,-0.6997751401276311,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299
-0.6462621720102966,-0.6562875773074788,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245
-0.624518841541899,-0.6187301366900747,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286
-0.6106821766983731,-0.6029164774827467,-0.4441537518424068,-0.6257549528922265,-0.5808220032678809,-0.5867723775627358,-0.11275812080422594
-0.6126588431045911,-0.6029164774827467,-0.2958492632743925,-0.6448511560149215,-0.5890652706642654,-0.4977521573565648,0.058313587661577494
-0.6027755110735014,-0.5791959886717547,-0.16560046288086247,-0.6257549528922265,-0.5787611864187849,-0.4074634424424979,0.029197526817362898
-0.5948688454486293,-0.6029164774827467,-0.6353420541260695,-0.6333934341413046,-0.5787611864187849,-0.7068993799508835,-0.1407682366306973
-0.5988221782610655,-0.5989630626809147,-0.4112053399974676,-0.6066587497695319,-0.5725787358714968,-0.55991975028536,0.1704982516318268
-0.5810321806051034,-0.5831494034735866,-0.2759569819157239,-0.6123876107063405,-0.5870044538151694,-0.4808624496291333,-0.6170913307173067
-0.6185888423232452,-0.6226835514919067,-0.513391115742574,-0.6543992575762687,-0.603490988607938,-0.6412412710212864,-0.3417395550586626
-0.6363788399792069,-0.624660258892823,1.1636758845336235,-0.6505800169517298,-0.6467681424389556,0.38883335762432364,-0.43086673394906316
-0.6600988368538224,-0.666171114312059,1.0609954042457315,-0.6563088778885381,-0.6426465087407636,0.3278044322841712,0.41312271593330147
-0.6264955079481169,-0.6187301366900747,0.2493852277315937,-0.6448511560149215,-0.6199775234007068,-0.16761417424207445,-0.22791786364532068
-0.6363788399792069,-0.6384972106992347,0.9605958674625483,-0.6104779903940708,-0.603490988607938,0.30715120600158324,0.6378027148267574
-0.5869621798237576,-0.5811726960726706,0.7088358546386968,-0.5990202685204542,-0.5808220032678809,0.15195026217696384,0.0845135492021141
-0.5751021813864496,-0.5910562330772509,-0.17811338434902657,-0.6028395091449931,-0.551970567380536,-0.40523826584368733,-0.028359092535040296
-0.5711488485740138,-0.5594289146625947,-0.3309828428380256,-0.6104779903940708,-0.5684571021733047,-0.5096648570340938,-0.2516611077108606
-0.5830088470113217,-0.5969863552799988,-0.7713418205204114,-0.6314838138290352,-0.5725787358714968,-0.7950365123466844,-0.42113900170757956
-0.6067288438859373,-0.5851261108745026,-0.5451064657244297,-0.6372126747658434,-0.603490988607938,-0.6594115527907398,-0.4253941734716905
-0.6304488407605527,-0.6286136736946549,-0.7469151928289904,-0.6582184982008076,-0.5993693549097456,-0.7865869666802757,-0.17064298267826591
-0.6363788399792069,-0.6365205032983188,2.5758383647014447,-0.6314838138290352,-0.5993693549097456,1.3084299847910257,-0.05538827897377688
-0.634402173572989,-0.6266369662937389,0.4678658267719285,-0.6754050810112331,-0.6529505929862441,-0.049856113792855955,-0.5747569406839249
-0.6680055024786945,-0.6760546513166391,2.950471106467327,-0.6601281185130773,-0.6385248750425715,1.509454702316587,0.5034451024538334
-0.6284721743543348,-0.6286136736946549,1.1028827181792047,-0.6276645732044963,-0.6137950728534183,0.38572049058413865,0.5196871035295393
-0.5869621798237576,-0.5732658664690065,0.5083901855016284,-0.5722855841486815,-0.551970567380536,0.04666727980788438,0.16890594232756792
-0.5691721821677959,-0.5732658664690065,2.176752893259541,-0.5340931779032921,-0.54990975053144,1.174125054319632,0.9190315171361878
-0.49801219154394866,-0.5080345222387782,1.7343475816426956,-0.4825334294720161,-0.4715987102657886,0.934294114330898,0.42628174822758824
-0.4604555298258073,-0.45268671501313007,1.9432777317033212,-0.44052178260208796,-0.4303823732838671,1.109566830153494,0.7069074485023449
-0.40115553763926837,-0.38152524858015385,3.040365211031061,-0.40805823729350693,-0.459233809171212,1.8332966840600842,-1.4678580996748616
-0.5078955235750386,-0.5159413518424424,0.856135416799586,-0.4901719107210942,-0.47572034396398066,0.3338069764873152,0.2938066841532441
-0.480222193887987,-0.47245378902229007,1.5228120630167927,-0.48062380915974673,-0.4386256406802512,0.8146288772431676,0.2619539655171705
-0.4545255306071535,-0.4408264706076339,1.3367953448867826,-0.46725646697386036,-0.4386256406802512,0.6784322585696372,0.047206687976255914
-0.4446421985760635,-0.4408264706076339,4.624754340362236,-0.4577083654125132,-0.4551121754730199,2.920832677706087,-0.4767939957718488
-0.47429219466933314,-0.47245378902229007,2.166453913351363,-0.50544887321925,-0.5128150472477101,1.1822252801849586,-1.2260994862191703
-0.5592888501367059,-0.5574522072616783,2.671934567991963,-0.5990202685204542,-0.6282207907970909,1.366378920006647,-0.9992442056369005
-0.624518841541899,-0.624660258892823,-0.26038930613953243,-0.6505800169517298,-0.5973085380606497,-0.47989073887900785,-0.17036762110877263
-0.6304488407605527,-0.6266369662937389,0.0058927616207011,-0.6391222950781129,-0.5993693549097456,-0.3114281609464781,-0.2858053101842157
-0.6442855056040786,-0.6384972106992347,-0.39091546581037406,-0.6696762200744245,-0.6199775234007068,-0.5694983055605992,-0.3743417612179252
-0.6640521696662582,-0.6483807477038149,-0.38222412152067065,-0.6964109044461972,-0.6488289592880517,-0.5757748675034758,-0.3481692741837784
-0.6818421673222204,-0.662217699510227,-0.5345915792428422,-0.6925916638216584,-0.6508897761371477,-0.6666598940773486,0.33028788707624823
-0.6541688376351686,-0.6384972106992347,-0.7071921855792743,-0.6754050810112331,-0.6117342560043223,-0.7662090271191428,-0.0842712370487985
-0.6541688376351686,-0.6503574551047309,-0.6640211472692998,-0.6925916638216584,-0.630281607646187,-0.7433469838129236,-0.28841698283823836
-0.6680055024786945,-0.6602409921093111,-0.737372245600761,-0.7059590060075444,-0.6405856918916676,-0.7926345082893635,-0.34874358982498105
-0.6857955001346562,-0.6977984327267152,0.02667703205942348,-0.7288744497547782,-0.7188967321573185,-0.35600585633016807,-0.4700650341937355
-0.7114921634154896,-0.6958217253257991,-0.9260976098335426,-0.7346033106915865,-0.6962277468172617,-0.9163602605302015,-0.2649104731701765
-0.7233521618527975,-0.721518921537707,-0.8470098296581966,-0.736512931003856,-0.6982885636663577,-0.8699370815977953,0.18851225588196663
-0.7055621641968358,-0.6977984327267152,-0.6287234540465831,-0.7021397653830055,-0.6611938603826283,-0.7257785492073303,0.36582152628696574
-0.6759121681035661,-0.6740779439157232,-1.1111888379111374,-0.711687866944353,-0.6467681424389556,-1.0211801400235347,-0.26135691442680514
-0.6877721665408741,-0.6740779439157232,-1.0491560328156255,-0.7212359685057002,-0.6611938603826283,-0.9852504453289315,-0.32194398336471325
-0.7035854977906179,-0.681984773519387,-0.6711799762190446,-0.7269648294425087,-0.6818020288735891,-0.7607098502388322,-0.3840000472612924
-0.7233521618527975,-0.7155887993349591,-1.1170532550576153,-0.7536995138142811,-0.6962277468172617,-1.0310714272700838,-0.20550834501803045
-0.7312588274776696,-0.7274490437404553,-1.13857547176176,-0.7613379950633592,-0.7024101973645499,-1.0446431319173672,-0.29739295136787014
-0.7450954923211951,-0.7531462399523632,-1.0224257508376187,-0.7670668560001676,-0.7353832669500873,-0.9793615881694024,0.03848133477004337
-0.7371888266963234,-0.721518921537707,-1.135555451590721,-0.7689764763124369,-0.7209575490064146,-1.0442998552130285,-0.0842712370487985
-0.7371888266963234,-0.7274490437404553,-1.1184236092491495,-0.7708860966247068,-0.7044710142136462,-1.0330919548435382,-0.17591908478684787
-0.7431188259149772,-0.7373325807450352,-0.7748409251489633,-0.7307840700670476,-0.727139999553703,-0.8278899552683172,0.4981416462687596
-0.7055621641968358,-0.7037285549294631,-0.8954635397019548,-0.7326936903793171,-0.677680395175397,-0.8936395817878691,0.0657596840631247
-0.6956788321657459,-0.6898916031230512,-1.0612986966045923,-0.7384225513161257,-0.6694371277790124,-0.9943367180081675,-0.2334732580440812
-0.7055621641968358,-0.7037285549294631,-1.0564061159477536,-0.736512931003856,-0.679741212024493,-0.9916547079892559,-0.11427742127118208
-0.7075388306030538,-0.6997751401276311,-1.0939826974008011,-0.744151412252934,-0.6818020288735891,-1.015572372604581,-0.17438992158765906
-0.7134688298217076,-0.7076819697312953,-1.0728415285663384,-0.755609134126551,-0.6982885636663577,-1.0052118227764109,-0.23497193905854277
-0.7233521618527975,-0.7254723363395393,-1.0937239383566104,-0.755609134126551,-0.6962277468172617,-1.017059200762354,-0.29643617599495037
-0.7371888266963234,-0.7274490437404553,-0.8379491525627659,-0.7727957169369761,-0.7024101973645499,-0.8677918234100597,-0.053721954469448725
-0.7352121602901055,-0.7234956289386234,-0.8803388783179421,-0.7708860966247068,-0.7065318310627423,-0.8936503304060267,-0.26735981874470366
-0.7470721587274134,-0.7432627029477834,-0.8561714207255874,-0.7861630591228626,-0.7209575490064146,-0.8824133669254108,-0.2686095701555918
-0.758932157164721,-0.7472161177496153,-0.22816578956771522,-0.7918919200596708,-0.7580522522901444,-0.5258494636416174,-0.1770738686644233
-0.7648621563833751,-0.7650064843578593,-0.6691145282328694,-0.8033496419332877,-0.7436265343464717,-0.7784521421997691,-0.23947563819905837
-0.7747454884144648,-0.7590763621551114,-0.5326422542590243,-0.7918919200596708,-0.7395049006482797,-0.6976306071218695,0.04060999208482099
-0.766838822789593,-0.7590763621551114,-0.6313588296177788,-0.8033496419332877,-0.7518698017428559,-0.7597680188637512,-0.30180744027206813
-0.7806754876331189,-0.7689598991596913,-0.7847802320409908,-0.8033496419332877,-0.7477481680446638,-0.8464814566573138,-0.0842712370487985
-0.7806754876331189,-0.7808201435651875,-0.31145064555038326,-0.8071688825578266,-0.7642347028374326,-0.5776853366351057,0.04104461353192732
-0.7727688220082468,-0.7689598991596913,-0.7754724082016051,-0.8128977434946348,-0.7621738859883365,-0.8453142198315129,-0.3025610298906245
-0.7866054868517727,-0.7867502657679354,-0.5698968769807575,-0.8300843263050601,-0.7683563365356246,-0.7300299946644696,-0.30433987569958004
-0.8004421516952985,-0.7926803879706836,-0.8679173137958803,-0.8377228075541382,-0.7786604207811052,-0.9017069513156238,-0.27445127789489154
-0.8123021501326061,-0.8144241693807596,-0.6473332441933772,-0.8358131872418687,-0.7889645050265853,-0.7768275917986208,0.04341465325921667
-0.8043954845077345,-0.8025639249752634,-0.019597984379931595,-0.8167169841191737,-0.7889645050265853,-0.41779632160975677,0.26521255565896873
-0.7826521540393369,-0.7827968509661034,-0.0333448925846493,-0.7995304013087485,-0.7683563365356246,-0.4149080849125368,0.009824811035336741
-0.7767221548206827,-0.7729133139615236,-0.007147543252858824,-0.7861630591228626,-0.7415657174973758,-0.3878787536451426,0.2595496238326855
-0.7549788243522851,-0.7491928251505313,-0.4615271916871126,-0.7957111606842097,-0.7436265343464717,-0.6571197717998996,-0.3929062747647493
-0.7747454884144648,-0.7610530695560275,-0.5859272977831566,-0.7957111606842097,-0.7456873511955678,-0.7292691543798208,0.07183029936822585
-0.7648621563833751,-0.7630297769569434,-0.36007720416933164,-0.7727957169369761,-0.7312616332518952,-0.5915061869803607,0.38134196640199214
-0.7352121602901055,-0.7333791659432032,-0.5165433928198376,-0.7747053372492456,-0.7168359153082225,-0.6809173427287513,-0.1453007642807651
-0.7391654931025413,-0.7294257511413713,-0.34951720441514694,-0.7479706528774729,-0.7147750984591265,-0.5831258934191974,-0.32894227487571415
-0.7549788243522851,-0.7452394103486993,-0.44937723167410404,-0.7861630591228626,-0.7415657174973758,-0.6507998244008346,-0.36204277099315474
-0.7727688220082468,-0.7669831917587754,-0.5822030378464944,-0.8128977434946348,-0.7662955196865285,-0.7353299757111507,-0.4584823104919304
-0.7964888188828627,-0.7946570953715996,-0.8544303977999801,-0.8224458450559824,-0.7621738859883365,-0.8891238383050555,0.010596090117993595
-0.7905588196642086,-0.7847735583670193,-1.1192093406438604,-0.8205362247437129,-0.7580522522901444,-1.0407151670496957,-0.0842712370487985
-0.7905588196642086,-0.7887269731688517,-0.9634068000900118,-0.8243554653682518,-0.7580522522901444,-0.9519621258006772,-0.05275949165773058
-0.7885821532579906,-0.7808201435651875,-0.5842938684712379,-0.8262650856805213,-0.7827820544792973,-0.7382946737016719,-0.5563965132751246
-0.8182321493512603,-0.8104707545789277,0.44563402658877793,-0.8434516684909464,-0.8095726735175465,-0.1716434518667264,-0.020201092801716145
-0.8142788165388244,-0.8124474619798436,-0.6070392817214517,-0.8568190106768329,-0.8116334903666426,-0.7620611168518386,-0.33994523278982397
-0.8300921477885682,-0.8223309989844237,-0.8826086205772908,-0.8625478716136411,-0.7992685892720659,-0.91470314874399,-0.18106537970164877
-0.836022147007222,-0.8302378285880877,-0.8181708361683575,-0.8720959731749887,-0.8116334903666426,-0.8813079192204548,-0.3109366574337161
-0.8498588118507479,-0.8420980729935839,-0.6961306988768566,-0.8682767325504498,-0.8281200251594112,-0.8153068491171096,0.07900304227493894
-0.8399754798196578,-0.8401213655926678,-0.8136052496650594,-0.8720959731749887,-0.8157551240648346,-0.8788296184944887,-0.0842712370487985
-0.8399754798196578,-0.8302378285880877,-0.7384317395426221,-0.8720959731749887,-0.8301808420085073,-0.8400773929184485,-0.31148152623271835
-0.8538121446631837,-0.8480281951963317,-0.9603539982926436,-0.8759152137995275,-0.8260592083103152,-0.9613337821802631,0.11213287786135435
-0.8419521462258758,-0.8065173397770957,2.6941975055819403,-0.7861630591228626,-0.7807212376302012,1.1600599284224755,1.2156356606718182
-0.7628854899771569,-0.7709366065606073,1.348874500697469,-0.7651572356878981,-0.753930618591952,0.40932368095054555,0.0707549730553646
-0.7530021579460672,-0.7432627029477834,1.457121486110747,-0.7498802731897423,-0.7312616332518952,0.4879868976180088,0.22401147756473683
-0.7332354938838875,-0.7373325807450352,0.4170402273322347,-0.7479706528774729,-0.7065318310627423,-0.12187509992658917,-0.0842712370487985
-0.7332354938838875,-0.721518921537707,1.3862501790800668,-0.7632476153756287,-0.801329406121162,0.40943615388732324,-0.8462793013869981
-0.7826521540393369,-0.8005872175743475,-0.1496663316830729,-0.801440021621018,-0.7827820544792973,-0.4875245213599457,0.009824811035336741
-0.7767221548206827,-0.7768667287633555,-0.3091298297227411,-0.7880726794351319,-0.753930618591952,-0.5691477785120406,0.1345238562394206
-0.7628854899771569,-0.7669831917587754,0.649439966570164,-0.736512931003856,-0.7374440837991832,0.013459180502574228,0.8768912655970292
-0.7016088313844,-0.658264284708395,0.6508119649812006,-0.7078686263198142,-0.6982885636663577,0.027652850818539975,-0.054331585385666334
-0.699632164978182,-0.701751847528547,0.8024445593495169,-0.7078686263198142,-0.6818020288735891,0.12824350232391873,-0.20389722065963006
-0.7075388306030538,-0.7096586771322113,0.042366996661106195,-0.7536995138142811,-0.727139999553703,-0.3560296926084691,-0.5348646597431119
-0.7371888266963234,-0.7353558733441192,-0.6148735765955274,-0.7708860966247068,-0.7230183658555109,-0.739292847865232,-0.1148205196281483
-0.7391654931025413,-0.7333791659432032,0.14917703699300275,-0.7460610325652034,-0.7168359153082225,-0.27890531177131955,0.1298159210497534
-0.7253288282590155,-0.721518921537707,-0.6483080608308646,-0.7632476153756287,-0.725079182704607,-0.7580756225262933,-0.6911378842430891
-0.7648621563833751,-0.7669831917587754,-0.465249190821959,-0.7880726794351319,-0.7869036881774893,-0.6698021671966923,-0.0842712370487985
-0.7648621563833751,-0.7570996547541955,-0.12326037200191499,-0.7823438184983234,-0.7848428713283933,-0.4687456908312651,-0.23947563819905837
-0.7747454884144648,-0.7768667287633555,-0.5224126398611038,-0.8128977434946348,-0.7724779702338167,-0.700351544012539,-0.3652540025994479


==> pic/After_setting/____/________________/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4190806255521848,-1.419516504271446,-0.9552975167074597,-1.4357043028767866,-1.414500352123227,-1.1972607615062794,0.0716689036235985
-1.4082386722891589,-1.4071102287290553,-0.5764622079378384,-1.4129447407542557,-1.3986101112203717,-0.9838563221654186,0.2773292413299737
-1.386554765763107,-1.3885008154154694,-0.7313895405351705,-1.4114274366127533,-1.3779527980466602,-1.0674578536939967,-0.31174856199277984
-1.3958478685599864,-1.3978055220722623,-0.2536443258226725,-1.3552871833771765,-1.3779527980466602,-0.7862377974291027,0.949701093493927
-1.338540401312564,-1.3311217910319133,-0.5527986960564959,-1.3294930129716411,-1.3255150030672382,-0.9423508943836205,0.4610276817176703
-1.3060145415234863,-1.317164731046724,-0.6397053335297703,-1.3537698792356745,-1.3572954848729486,-1.0061425312962133,-1.1153150831299141
-1.3602243078386156,-1.383848462087073,-1.1534290509841982,-1.385633266207218,-1.3604735330535196,-1.2988218504423574,-0.021351744954797313
-1.3540289059740296,-1.3481804199027,-0.955593587765006,-1.384115962065716,-1.3715967016855182,-1.1893253555840486,-0.6529750748998562
-1.3819082143646675,-1.377645324315878,-0.8517795973447083,-1.4099101324712513,-1.3700076775952328,-1.1332943580939465,-0.13650825639736522
-1.3819082143646675,-1.383848462087073,-0.8250823353318548,-1.4114274366127533,-1.3715967016855182,-1.1186032822729797,-0.2530368454230786
-1.3881036162292535,-1.4071102287290553,-0.34728494950789485,-1.4417735194427952,-1.4288015689357965,-0.8664569881152718,-1.0719213536148975
-1.4376668311459435,-1.4303719953710377,-0.6357233734474389,-1.4357043028767866,-1.4160893762135123,-1.0216779803979301,0.49460301098839554
-1.4051409713568659,-1.4055594442862565,0.06749755933677913,-1.3962543951977326,-1.3843088944078021,-0.614694596044653,0.6602308571459171
-1.363322008770909,-1.3574851265594932,0.06064879667961494,-1.3446660543866618,-1.3445832921506646,-0.5962047727140443,0.6132702597643115
-1.3230518966510982,-1.3233678688179191,-0.012890297759327802,-1.326458404688637,-1.308035738074098,-0.6275074913456538,-0.13650825639736522
-1.3230518966510982,-1.3249186532607178,-0.3969505433418608,-1.3203891881226286,-1.30009061762267,-0.8493434820452406,0.48432109774829424
-1.288977186395874,-1.2861490421907475,-0.699150402207274,-1.3219064922641306,-1.2985015935323847,-1.0255347762399891,-0.21965871719000482
-1.2936237377943138,-1.298555317733138,-0.5889493634662502,-1.308250754990612,-1.2857894008101007,-0.9563567637111187,-0.05315531883331495
-1.288977186395874,-1.300106102175937,-0.4374601071142589,-1.309768059132114,-1.2826113526295297,-0.8668254147903995,0.05750948545213214
-1.2781352331328482,-1.2690904133199605,1.2642832921065372,-1.2247990272079976,-1.246063798552963,0.18249707469680745,0.9659159956575162
-1.216181214486986,-1.2520317844491737,-0.5448843384477219,-1.27031815145306,-1.2444747744626774,-0.918503160250703,-0.8040252810912817
-1.2549024761406498,-1.2628872755487655,-0.87563614233846,-1.2809392804435744,-1.2412967262821066,-1.1172026642651054,0.08134550987982853
-1.2425116724114773,-1.2442778622351796,-0.6367185373985751,-1.2414893727645204,-1.2333516058306788,-0.9669247298737441,0.4858603440808912
-1.2068881116901065,-1.2008558978368127,-0.6425382248821528,-1.218729810641989,-1.2254064853792515,-0.965421066753292,-0.6148816371997547
-1.2347674200807448,-1.2365239400211856,-0.6929407356655184,-1.2672835431700558,-1.2651320876363892,-1.011988197251424,-0.7564265867949939
-1.2703909808021152,-1.272191982205558,-0.7846366811709976,-1.309768059132114,-1.2969125694420993,-1.0730334146677456,-0.9325611174742057
-1.3153076443203655,-1.317164731046724,-0.5925100418235265,-1.3401141419621556,-1.3032686658032413,-0.9675927828985329,-0.19271560126814238
-1.3184053452526587,-1.3109615932755285,-1.1369808038180398,-1.3294930129716411,-1.288967448990672,-1.2816066665652228,0.34203996847695084
-1.292074887328167,-1.2923521799619428,-0.9477757467124366,-1.3036988425661058,-1.2714881839975312,-1.165831567118279,0.33544197997503417
-1.2657444294036757,-1.2613364911059666,-0.9618880323628873,-1.271835455594562,-1.2349406299209646,-1.166517146513241,0.43856033044454495
-1.2332185696145979,-1.2334223711355878,-0.861527769521369,-1.252110501755035,-1.2158723408375385,-1.1018217828322554,0.10587762655836716
-1.219278915419279,-1.224117664478795,-0.5156893844736287,-1.2445239810475246,-1.198393075844398,-0.8897583594106306,-0.10976585559556575
-1.2177300649531324,-1.2225668800359963,-0.8401337009886202,-1.2581797183210433,-1.2095162444763965,-1.089673646592855,-0.35028045328294877
-1.2301208686823049,-1.2287700178071914,-0.8834631133355353,-1.256662414179541,-1.2206394131083949,-1.1169635722578153,0.07860736356369727
-1.2177300649531324,-1.224117664478795,-0.4781835724436509,-1.2384547644815163,-1.1968040517541125,-0.8634825393560043,0.07726394048821833
-1.20533926122396,-1.2101606044936057,0.48769542955120093,-1.174727990538429,-1.1840918590318283,-0.24273505217182526,1.058497396188887
-1.135640990247365,-1.1698402089808362,-0.16506560422704333,-1.1155531290198477,-1.1411882085941194,-0.6352181619680763,0.06877074226112993
-1.1232501865181925,-1.1264182445824695,-0.8319232723222997,-1.1276915621518644,-1.1030516304272675,-1.0553864108616657,0.29710921114895994
-1.0969197285937011,-1.1124611845972803,-0.08779236248521333,-1.139829995283881,-1.1094077267884095,-0.5819276175503565,-0.38838664511188997
-1.1124082332551666,-1.1171135379256765,-0.6417921779882473,-1.139829995283881,-1.0966955340661253,-0.9352637772078167,-0.11113370263435311
-1.11085938278902,-1.1109104001544814,-0.3856711490437926,-1.1246569538688602,-1.104640654517553,-0.7671619594021749,0.11704932157525637
-1.0953708781275546,-1.0860978490697004,-0.7334581251046358,-1.1094839124538396,-1.076038220892414,-0.9856453170782984,0.14035424602127344
-1.0783335229999422,-1.079894711298505,-0.2600952837549395,-1.1125185207368435,-1.098284558156411,-0.6878750845988653,-0.6857905369069867
-1.1124082332551666,-1.123316675696872,-0.5074841729184545,-1.1458992118498892,-1.1094077267884095,-0.8521448423614867,-0.4410029015535193
-1.1309944388489255,-1.123316675696872,-1.0022189100785284,-1.1534857325573997,-1.1030516304272675,-1.1691561082292663,-0.03409906260138965
-1.124799036984339,-1.1031564779404872,0.315616844060761,-1.0867243503313082,-1.09510650997584,-0.29381522298952534,1.0632104850167226
-1.0520030650754508,-1.053531375770925,-0.15646780505811814,-1.0730686130577896,-1.033134570454705,-0.5934067685112355,-0.013200356446704885
-1.044258812744718,-1.04732823799973,0.17459311266803193,-1.0548609633597643,-1.01724432955185,-0.36619938040534156,0.33037988969005405
-1.0148306538879337,-1.011660195815357,0.14523642824840682,-1.0336187053787353,-1.0013540886489949,-0.3743560412134451,-0.03953864442483028
-1.0086352520233473,-1.0101094113725584,0.5444080362658863,-0.9456150651716148,-0.9822857995655687,-0.07301484188637129,1.5798401792435834
-0.8986668689269419,-0.8720895959634636,1.1873935080339524,-0.8682325539550084,-0.8758211855164397,0.4595636298316769,0.9684366698047836
-0.8243220465519071,-0.8209137093511026,1.0328209389945615,-0.8621633373890002,-0.8821772818775819,0.3425098511650845,-0.7609041161605643
-0.8676898596040106,-0.868988027077866,-0.012420757756170478,-0.9046478533510584,-0.8821772818775819,-0.42576946166542906,-0.3863642638886342
-0.8847272147316226,-0.886046655948653,-0.3467710640599949,-0.9107170699170668,-0.8789992336970109,-0.6642495376055533,-0.4339638375082978
-0.904862270791528,-0.8891482248342507,-0.30993565081230284,-0.8985786367850502,-0.8583419205232993,-0.6267827572939222,0.27896370211475324
-0.87698296240089,-0.8798435181774578,-0.21028100225330706,-0.8667152498135063,-0.8599309446135847,-0.5447973808361979,0.18276144538028866
-0.8552990558748381,-0.8581325359782743,-0.4787222391694953,-0.878853682945523,-0.8408626555301587,-0.7426835245440219,-0.15910249601868753
-0.8568479063409846,-0.8643356737494697,-0.29268657708520396,-0.8682325539550084,-0.8281504628078746,-0.6022877283193288,0.38350249631398764
-0.8212243456196141,-0.8333199848934932,0.9025548907852813,-0.7529174392008503,-0.7963699810021644,0.3546597897617013,1.5783460201318578
-0.701962859726329,-0.6968509539271975,0.401982206252618,-0.633050412022186,-0.6628919574181817,0.040402463570302395,1.2632426851987109
-0.5997387289606563,-0.5851944740456829,0.5411538631884488,-0.5829793753526171,-0.5739066083621935,0.17085322557650054,-0.15688341891302557
-0.601287579426803,-0.5960499651452748,0.7611750915568245,-0.6467061492957048,-0.6533578128764689,0.2990098354472415,-0.8908382754403913
-0.6585950466742252,-0.6797923250564106,1.3314862050584293,-0.7013290983897796,-0.7486992582935993,0.6634398145227685,-1.4081566453160925
-0.7530749251091654,-0.7542299783107536,0.12922120130738243,-0.705881010814286,-0.7264529210296021,-0.2160172816976926,1.1192512853645793
-0.663241598072665,-0.6472258517576354,0.5169790744147793,-0.6527753658617129,-0.6215773310707589,0.12595165959705074,0.49003731455389987
-0.6167760840882682,-0.6131085940160615,3.19458311353088,-0.5435294676735634,-0.5897968492650483,2.4124141312158494,1.5657761421545993
-0.48822149539810433,-0.4983505452489489,1.5564245606820915,-0.5435294676735634,-0.5834407529039064,0.9798550595041657,-1.8558370385404883
-0.6245203364190012,-0.6270656540012509,-0.1950848617622349,-0.6391196285881943,-0.704206583765605,-0.44131410900397433,-0.19822148901690606
-0.629166887817441,-0.6208625162300553,0.9086119568260107,-0.6406369327296966,-0.6279334274319007,0.4340758749323508,-0.03346709737778506
-0.6214226354867081,-0.6394719295436412,1.5373351509981732,-0.5647717256545925,-0.6152212347096164,0.971729660271229,-0.32142569771593416
-0.6353622896820271,-0.6472258517576354,0.08710868013531668,-0.5844966794941194,-0.6056870901679036,-0.18422972897487677,1.1029705496245097
-0.5424312617132335,-0.5572803540753043,0.6612321976070016,-0.466146956456957,-0.5135236929313445,0.37654320312975936,1.5779958089853632
-0.4092301216246297,-0.395998772024227,-1.0599110294109113,-0.32958958372176994,-0.34826518754165126,-1.0682722084045566,1.5721576184597388
-0.2698335796714398,-0.12306071009163569,-0.7197384270679361,-0.18544569027907237,-0.06859694765140226,-0.7182037845306432,1.5813342885043151
-0.12269278538751702,0.019611458645855652,3.803259558123798,-0.045853709260880685,-0.22591033258966722,3.4522070608980617,-1.7378238456560546
-0.2667358787391467,-0.27038523215752314,0.7482027446918169,-0.32958958372176994,-0.3673334766250775,0.48695995672265247,-1.8525377748664318
-0.4138766730230695,-0.44717465863658823,2.126927403018319,-0.33414149614627636,-0.4610858979519224,1.6654030685903687,0.9664672077835392
-0.3240433459865695,-0.3603307298398542,1.790646765590403,-0.39179905352335526,-0.42294931978507044,1.3588118512929737,-1.8314410434909958
-0.46653758887205243,-0.47819034749256445,1.635041208544066,-0.5025622558530072,-0.5453041747370545,1.1155768462647933,-0.5629329486842761
-0.5006122991272766,-0.5169599585625348,1.2461342667067201,-0.554150596664078,-0.594563921535905,0.7463826155638841,-1.8440964176866166
-0.6353622896820271,-0.6332687917724461,0.5537714464955154,-0.6148427623241609,-0.6533578128764689,0.16373652488224855,-0.4050619977021021
-0.6554973457419322,-0.6627336961856237,0.09659730103245427,-0.667948407276734,-0.6247553792513298,-0.21575158938389857,-0.05322292056694354
-0.6493019438773461,-0.6208625162300553,0.4033777834842245,-0.5769101587866089,-0.5786736806330497,0.07624855184291426,1.4213014990472965
-0.5331381589163543,-0.5076552519057421,1.0343821595050595,-0.4934584310039944,-0.5008115002090601,0.6538054072479794,1.0157586243487917
-0.4433048318798543,-0.4518270119649843,1.841016669429105,-0.36448757897631784,-0.4054700547919294,1.4651928163271464,1.5740444102736406
-0.3054571403928107,-0.3246626876554819,0.9486311121506668,-0.3037954133162343,-0.2767591034788035,0.7319254111293046,0.02823637314099621
-0.2915174861974917,-0.3045024898990969,0.36691017657233904,-0.2886223719012138,-0.25610179030509206,0.22410989810860227,0.2278373851811757
-0.26054047687456067,-0.23006483664475366,0.5677937369786942,-0.29013967604271557,-0.28311519983994543,0.4011652672129833,-0.0644065754572781
-0.254345075009974,-0.28124072325711486,1.0331496169967715,-0.17027264886405133,-0.23067740486052393,0.9324748173004508,1.5723072651469756
-0.10720428072605122,-0.011404230210120561,4.175895634573956,-0.018542234713843274,-0.0447615862971193,4.125606125791629,1.5767186217960298
0.047680765888604454,-0.028462859080908,2.810631123004631,-0.0913728335059432,-0.060651827199974605,2.6526973101753404,-1.8496534745870346
-0.11494853305678411,-0.18199051891799056,4.842129857887242,-0.13689195775100574,-0.1591713207976762,4.516807697456785,0.06959474225574662
-0.09636232746302528,-0.04552148795169489,1.490172466236593,-0.0868209210814368,-0.0940213330959704,1.4250477953422227,0.15372348497279056
-0.0700318695385341,-0.08429109902166529,0.9646672075362759,-0.13992656603400982,-0.17506156170053094,0.8696709342926834,-1.8463290158715002
-0.22646576661933604,-0.19749836334597892,1.5551841925070842,-0.2476551600806577,-0.3276078743679398,1.2163691366227118,-1.8471309583886146
-0.3751554113694056,-0.35412759206865907,1.2506535892371093,-0.294691588467222,-0.3276078743679398,1.0157635466266137,1.570316316421083
-0.23421001895006893,-0.25952974105793136,2.356156832559724,-0.1490303908830221,-0.24021154940223677,2.1658423414776604,-0.7439348132315702
-0.28687093479905185,-0.29209621435670663,0.8613762325083839,-0.21579177310911388,-0.36415542844450655,0.6736380488550405,0.2818213289400388
-0.25124737407768094,-0.2750375854859197,0.2789118585917238,-0.2597935932126741,-0.3514432357222222,0.11158562957752072,-1.8435297458980902
-0.39838816836160373,-0.4440730897509907,1.4914532670229832,-0.40545479079687397,-0.4944554038479182,1.0506275988172935,0.2984620638263818
-0.36276460764023344,-0.3634322987254523,1.4345867555294851,-0.2810358511937033,-0.33555299481936746,1.1946097130010909,1.581541453597167
-0.22027036475474993,-0.19904914778877744,0.15976738706833943,-0.13537465360950343,-0.1607603448879614,0.12997930647317293,1.5705599049144219
-0.07158072000468035,-0.026912074638108942,1.0035894652424449,0.017873064682206428,-0.00503598403998162,1.0373106649981947,0.5748581300968274
-0.006529000426525253,0.019611458645855652,-0.5706842573434302,0.08463444690829817,0.03627864230744125,-0.498288733722225,1.5725165238786016
0.15300259758657028,0.3189128561060271,0.5864983847155808,0.24850329419052264,0.2682761594891255,0.80334033541445,1.5702643598726393
0.3202784479303981,0.14367421406976105,0.43802331432830227,0.42147596632175993,0.2047151958777054,0.6821183881591065,1.5795212620717034
0.4968474010711057,0.6538822957505714,2.0193336155726045,0.588379421886989,0.5384102548376616,2.6397031847487202,-0.3228539638269921
0.47671234501120063,0.4848467914855005,0.7951228337850991,0.5823102053209808,0.524109038025092,1.2714292850756732,1.2327026646547952
0.6238531392951234,0.5871985647102224,1.1518701982395279,0.7279714029051801,0.6591760856993604,1.7543332381540517,0.7920052224537993
0.727626120526943,0.7174644579053229,0.25155724057445006,0.7082464490656533,0.7306821697622081,0.6663097887137348,-0.46032636937777655
0.6904537093394253,0.7174644579053229,-0.17341819917209753,0.7097637532071556,0.7132029047690677,0.1632839467701905,0.24488754333861446
0.7338215223915291,0.7360738712189089,0.2040319665882096,0.6733484538111053,0.6083273148102242,0.5566768740592207,-1.84734834862114
0.5371175131909164,0.5329211092122635,1.1041231970295742,0.46092587400081425,0.4271785685176762,1.5006641385992487,-0.7887835501877498
0.4658703917481747,0.4662373781719145,0.589877768460527,0.47002969884982654,0.3477273640034008,0.8852303733904527,-1.842239766998664
0.28310603674288104,0.29875265834964265,0.32554500657196533,0.3835433627842079,0.2730432317599822,0.5749123785715734,1.4456910301517978
0.4441864852221228,0.4832960070427014,-0.016126210947753693,0.4078202290482412,0.32548102673940366,0.1457642888239852,-1.8523843044448909
0.26142213021682914,0.2677369694936659,-0.6828691025977939,0.27733207287906236,0.2682761594891255,-0.5714654932615068,0.6595446046794723
0.34196235445645,0.33131913164841736,-0.496196952953667,0.4427182243027891,0.37950784580911084,-0.3007923342248811,1.5690210814517005
0.5185313075971576,0.5934017024814175,-0.14701439966121735,0.6247947212830387,0.6337517002547923,0.17430275083790642,1.0748044859989079
0.6501835972196152,0.6368236668797845,0.4034025647621689,0.5853448136039849,0.527287086205663,0.7306881861256327,-1.829440939242318
0.45967498988358857,0.5112101270130801,-0.9840020622338107,0.5428602976419264,0.5813139052753702,-0.8400364822813443,0.7901996427919157
0.5588014197169683,0.5623860136254413,-0.6666634510999334,0.48672004440634936,0.4557810021428153,-0.5020891592885856,-0.644041134876337
0.5030428029356924,0.43987404264433494,-1.0316408083874808,0.4320970953122745,0.4621370985039572,-0.914150405422895,-0.7089208488104792
0.4410887842898297,0.48019443815710383,-0.7254159482727801,0.4047856207652371,0.33024809901026037,-0.5850818048292713,-1.2425885072473228
0.3233761488626917,0.26153383172247074,-0.537220402173965,0.25153790247352725,0.23649567768341542,-0.434979444890885,-1.2344036566259224
0.21031006483399303,0.2522291250656781,-0.3780985122150942,0.30767815570910384,0.3064127376559774,-0.21447757143291288,1.572674690898793
0.3806836161101139,0.3824950182607786,-0.7905463638218471,0.3562318882371705,0.3810968698993966,-0.6628369245996528,0.026281628293228155
0.397720971237726,0.46778816261471357,-0.8345787818957117,0.44727013672729554,0.4430688094205315,-0.6916215015989833,-0.13650825639736522
0.397720971237726,0.39800286268876645,-0.17459857056892356,0.48520274026484755,0.4653151466845281,0.07478771024391338,1.3069369916997935
0.5495083169200886,0.6011556246954117,-0.805722940146121,0.6217601130000346,0.6083273148102242,-0.6135633372152545,0.8104068108042767
0.6532812981519082,0.6755932779497549,-0.5147659558007526,0.6961080159336369,0.7100248565884967,-0.2540589518111002,0.19355464140548392
0.6904537093394253,0.6678393557357607,-0.3501726205273124,0.588379421886989,0.6369297484353632,-0.08999708663085099,-0.613253006067335
0.6362439430242961,0.6383744513225831,-1.0012446145719769,0.5610679473399516,0.6353407243450775,-0.8518693924586247,-0.21939027341021103
0.6269508402274164,0.6275189602229913,-0.6102560453873003,0.737075227754193,0.6305736520742213,-0.3432876290199651,1.5805442740483093
0.8190082980295897,0.9035585910411807,0.1000132045554238,0.8721152963478782,0.8752833619781893,0.5801269087498065,0.35136543465550096
0.8763157652770119,0.8880507466131923,-0.2951999203798822,0.812940434829297,0.7767638683804877,0.05492772252736232,-1.2155483859770193
0.747761176586848,0.7515817156468967,-0.3574270135760931,0.7264540987636784,0.7640516756582039,-0.04280851579456078,-0.12308461991645957
0.7493100270529949,0.7500309312040981,-0.5889297992994519,0.8159750431123011,0.8260236151793388,-0.29818941965318335,1.0443086884535762
0.8856088680738917,0.9097617288123758,-0.6413617663186864,0.8417692135178362,0.8911736028810446,-0.35649841021404405,-0.5126651028402656
0.8406922045556416,0.8570350577572161,-0.9651422054403248,0.8554249507913549,0.9086528678741851,-0.7556145053178198,0.09956259205990362
0.8685715129462797,0.8958046688271866,-0.7899972628737103,0.9843958028190319,0.9165979883256122,-0.5074634156063393,1.5697953076992193
1.0714709240114784,1.136176257461003,-0.7983915947079341,1.101228221714692,1.1676637945907227,-0.48403438769986173,0.24810155288694818
1.1194852884620214,1.136176257461003,-0.6935707018364211,1.1604030832332735,1.1740198909518647,-0.3327370649270151,0.6609712227100792
1.220160568761548,1.2292233240289323,-0.24034721378881438,1.3273065387985024,1.2534710954661399,0.34242389737093776,0.654804535103884
1.3223846995272208,1.364141570552429,0.38085290611053846,1.451725478401673,1.4377978899392587,1.3023079525594425,1.5744194607681232
1.5485168675846182,1.5486849192454881,0.45900131824714224,1.5685578972973333,1.4028393599529778,1.3859135860044443,-1.542773141077611
1.3533617088501517,1.3687939238808255,-0.566326665258573,1.3879987044585855,1.4600442272032559,-0.08586856990086034,0.23593946099186638
1.4029249237668415,1.4153174571647902,-0.7577411689345888,1.4062063541566105,1.4791125162866823,-0.3431919797869993,0.3585814644674422
1.4695254938111435,1.4695949126627483,-0.7336485496614719,1.3986198334491,1.5093039740021066,-0.312907903733889,-0.1705569364633188
1.4648789424127038,1.4478839304635653,-0.5927669845474764,1.3515834050625357,1.4775234921963964,-0.12251440757555446,-0.5454992384574194
1.4091203256314278,1.4246221638215828,-0.8718902565354938,1.3470314926380293,1.4600442272032559,-0.5206301944242391,0.0934566278908707
1.4400973349543587,1.4928566793047309,0.35213923063968156,1.4016544417321042,1.2963747459038486,1.1431866592605366,-1.8383136220694694
1.209318615498522,1.2354264618001274,-0.9693198071906385,1.148264650101257,1.22169061366043,-0.6998841285813602,-0.6413086310830307
1.1442668959203663,1.0989574308338317,-0.9142166792645534,1.1027455258561945,1.15812965004901,-0.6359126909988713,0.10747088135248886
1.175243905243298,1.1594380241029851,-0.7427902326673876,1.1801280370728002,1.2359918304729993,-0.389987823200865,0.03306846772444876
1.1969278117693494,1.1485825330033934,-0.5351648603823652,1.322754626373996,1.2344028063827137,-0.07087252280883204,1.5750053949178389
1.4168645779621607,1.433926870478376,-0.25785192596207673,1.488140777797723,1.5093039740021066,0.39231451242582666,0.8277247865971146
1.5469680171184714,1.5393802125886955,-0.4140613636235856,1.4820715612317146,1.4791125162866823,0.15230373800700467,-0.7170608321859525
1.4664277928788505,1.46804412821995,-0.049142698836432845,1.6004212842688765,1.5442625039883882,0.7627013442517403,1.5784125222927152
1.7003042132669803,1.7906072923221033,1.1065778478238577,1.840155338626205,1.857300249774633,2.699831188792651,1.1072457398190516
1.8784220168738341,1.818521412292482,-0.29561076788264484,1.9038821125692926,1.873190490677488,0.49847490622686375,-0.032147667902534344
1.8939105215352998,1.9379318143879913,-0.6661182629851563,1.8841571587297663,1.9669429120043325,-0.0789298053690393,-0.13650825639736522
1.8939105215352998,1.8898574966612276,-0.31013911814700434,1.8583629883242307,1.7476575875449327,0.4303848959541987,-1.665945987359885
1.6662295030117562,1.48045040376234,0.4334974704089803,1.5002792109297391,1.5172490944535342,1.3661412301387585,-1.7156967988135545
1.4416461854205056,1.3687939238808255,0.10959573345319285,1.395585225166096,1.3329222999804153,0.8550843330400177,-1.3125316458934693
1.28211458740741,1.3067625461688732,-0.6452302542335882,1.2969604559684604,1.2979637699941342,-0.23844780370629542,-0.6331132536701677
1.217062867829255,1.1982076351729556,0.7634927931835205,1.1072974382807004,1.0786784455347345,1.5075262718742493,-1.8522212051395581
0.9955772511702974,0.9841993820667191,-0.02491052184015529,0.9843958028190319,1.0341857710067401,0.4865505108832899,-0.0228283828782745
1.0095169053656163,1.0291721309078845,-0.01154558736139669,1.1300570004032318,1.1120479514307298,0.5645841259187265,1.5756348592986065
1.220160568761548,1.2323248929145298,0.5334521028588821,1.3470314926380293,1.3202101072581316,1.4470088965213315,0.9665338166043739
1.362654811647031,1.3377782350248493,-0.21479510767255014,1.243854811015888,1.22169061366043,0.3196873475370433,-1.843956554621556
1.1349737931234873,1.136176257461003,-0.3524864093206488,1.1604030832332735,1.1628967223198658,0.1226478766691763,-0.2709843290007018
1.1179364379958752,1.027621346465086,-0.7615287916267245,1.0466052726206174,1.0834455178055906,-0.44238999196165585,-0.03832174359333995
1.1303272417250474,1.1330746885754055,-0.5856560620552161,1.1786107329312985,1.215334517299288,-0.17815006733278088,0.4386876078272677
1.203123213633936,1.2044107729441513,-0.9296971523130931,1.1664722997992816,1.2391698786535703,-0.646946784027802,-0.2689038271742128
1.1860858585063234,1.2214694018149381,-0.5253201716495001,1.1376435211107423,1.1438284332364403,-0.11947333374952969,-0.6802295010792146
1.1163875875297284,1.105160568605027,-0.813366007975293,1.0541917933281277,1.1104589273404444,-0.5174781202537848,0.0476574880052775
1.139620344521927,1.1625395929885833,-1.0214961357637096,1.0860551802996716,1.1644857464101517,-0.7802854194966325,-0.24641637528310756
1.1256806903266081,1.1485825330033934,-0.9858554409684955,1.0617783140356383,1.1692528186810085,-0.735805170054074,-0.22226770921917238
1.1148387370635822,1.1160160597046187,-0.3997860432498164,1.196818382629323,1.1756089150421503,0.0786937290830543,1.2390893679105082
1.288309989271996,1.2897039172980858,-0.924894801503023,1.2256471613178628,1.3567576613346983,-0.6192137270886076,-0.13650825639736522
1.288309989271996,1.2679929350989028,-0.8297686054189222,1.243854811015888,1.340867420431843,-0.4877264232322441,-0.12470064238346062
1.289858839738143,1.2741960728700978,-0.7379800561905981,1.3303411470815065,1.3504015649735557,-0.34479060848768,0.6897397132030763
1.3982783723684018,1.3998096127368018,-0.9737321789425307,1.342479580213523,1.4552771549323993,-0.6662827829963771,-0.251761700930373
1.3827898677069366,1.3936064749656065,-0.36574961013205665,1.2984777601099626,1.28525157727185,0.1404386340008248,-1.3623220877447422
1.2186117182954013,1.1858013596305652,0.014442147535574634,1.1497819542427588,1.127938192333585,0.5905330978146996,-0.8921169461861358
1.1210341389281682,1.1175668441474171,-0.04345213485372339,1.0283976229225922,0.9849260242078895,0.4437256954688524,-1.8535409413427468
0.9041950736676505,0.9469805554395477,-0.1997111350711211,0.8614941673573636,0.8403248319919083,0.1771946640667135,-1.0920119168826559
0.789580139172805,0.7856989733884705,-0.7434006346714922,0.8812191211968905,0.7974211815541992,-0.4714149039732533,1.1120930879847006
0.9351720829905815,0.9578360465391395,-0.9655817470543916,0.9707400655455133,0.9849260242078895,-0.7356419013503694,0.7733941714826759
1.0451404660869872,1.0322736997934823,-1.044031447359688,0.9661881531210068,1.0135284578330286,-0.8340333897458201,-0.9104969243881943
0.9491117371859006,0.7453785778757015,0.6775226271609877,0.7355579236126907,0.8180784947279112,1.2123582703137765,-1.7969319479718155
0.747761176586848,0.7438277934329025,-0.5086801956487191,0.7127983614901596,0.7942431333736282,-0.22592222900568534,-0.13650825639736522
0.747761176586848,0.5515305225258496,-1.420315588778821,0.47458161127433296,0.6226285316227936,-1.3448245323805181,-1.8413100894721146
0.5510571673862354,0.36388560494719263,-1.5070500615842712,0.2909878101525811,0.43035661669824715,-1.4502686445636659,-1.8459028235384265


==> pic/After_setting/____/________________/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-3.429628753171941,-3.2411754497954703,-1.1613345783448688,-2.6966562441619666,-3.2557345995170914,-1.003675749486046,7.197414731455663
-2.6154220274963293,-2.485503428765797,-1.2504507660203306,-2.4399927863150124,-2.4556271031376746,-1.0361251265776812,1.5462221597023864
-2.348397241118844,-2.1739340416335624,-1.25886143785788,-2.1580837424503247,-2.125736627707392,-1.0389845445676311,1.543489306004758
-2.055107721655048,-1.832137773660141,-1.1742713270181615,-1.8488253137330928,-1.7638418524219328,-0.9960704255309788,1.5389728666510138
-1.7333647413477498,-1.4554643354853505,-1.2217163866419312,-1.508009902493695,-1.3650190388420396,-1.0171689067832255,1.5424625892238455
-1.3787908446825645,-1.0415885824290982,-1.249004754094107,-1.133533709897319,-0.9268063177480819,-1.0308036691701592,1.5406890122831862
-0.9891973039022984,-0.5858602251312028,-1.237861337907095,-0.7211891382743432,-0.44427995070080273,-1.0219077424817127,1.5426406023322168
-0.5602066634925674,-0.08362897423148136,-1.2266233061249106,-0.2667685899551454,0.08748380073905575,-1.0113074754827174,1.545804059693013
-0.08744146793898633,-0.08362897423148136,0.8709292621011668,-0.2667685899551454,-0.4959792043130114,0.40600905087191447,-1.7830224422036676
-0.6061699463936101,-0.9253313484245331,2.6396099228398158,-0.7990296951623541,-1.022819217313612,1.3386754992253669,-1.009072813132511
-0.8556849107135558,-0.8113992591000588,2.289743469356875,-0.6728017650736877,-0.7692466876918274,1.268469361622855,0.9327492154130375
-0.575527757792915,-0.9974108335073633,1.4628610873671233,-0.9904753891301642,-0.9908149174584348,0.6182832048895732,-1.1039214029926072
-0.853496182956363,-0.6370134080932112,1.5728845445981061,-0.6033764035249218,-0.5452165887055906,0.8458446277094276,0.7183282454211523
-0.6302459517227276,-0.5161058847284635,1.637652985782471,-0.4582142839229556,-0.7569373415936823,0.8907470154819536,0.725041420151323
-0.39386335394593747,-0.25336453587814656,0.8906592914945292,-0.09215328666582444,-0.15377938278458383,0.5279601033462292,1.541253334797609
0.09422293590799119,0.1953883873794748,1.991919163618713,0.3727862558274289,0.13179744669237722,1.505044635740662,0.8211146222191301
0.39845609415774946,0.6418161659570053,1.1918235079067312,0.7472624484238051,0.4001411916319354,1.0089409581256847,1.546696064967871
0.967525311027801,1.0487164849729833,1.6691149522661517,1.1196348421853697,0.7940402667725716,1.5371637548020056,0.2755839867281292
1.1163587985168912,0.9092078041675048,1.421740792665105,0.7767156321111606,0.7226460594033307,1.2174003580446877,-0.8894862891463579
0.8208805512959028,0.781324846762483,0.5053205191102957,0.6946674775535275,0.5478533448096742,0.4203710158831457,-0.7655289739003366
0.5844979535191127,0.5604361021538093,0.43417593891791184,0.49480658824647317,0.5970907292022535,0.3636500953379236,0.04064411104607518
0.6414048752061173,0.5674115361940836,0.8041790506623575,0.35805966398375116,0.2401196923560524,0.5697458618713118,-1.092587437288229
0.295585889569702,0.2535170043817574,0.11265647643313526,0.2107937455469743,0.338594461141211,0.03806581541565389,-0.1404140578030793
0.28901970629812423,0.2372409916211182,0.6052139586358959,0.27601150942611813,0.10471688527645864,0.4033186996611628,0.3042502199476453
0.4312870105156375,0.3279216341446791,0.6163345639351827,0.41906983019327293,0.27704773065048666,0.46205095053586126,0.17250770102835858
0.5319684873464922,0.4372034341089701,0.07021116668760884,0.39592804301035095,0.2745858614308573,0.015785298678771934,-1.292601644219654
0.1226763967514943,-0.10223013167221222,0.5610495013780813,-0.2835989806336346,-0.28425845142491973,0.23221296308983838,-1.3880923323782712
-0.28880442160069714,-0.4603024124062726,-0.17184845278458907,-0.5865460128464326,-0.5796827577803965,-0.3140790333630164,-1.310131125453012
-0.6455670460230751,-0.6765408676547637,-0.38589392186386323,-0.6433485813863322,-0.5550640655841064,-0.4566973219498188,-0.018665608484325354
-0.6171135851795728,-0.6253876846927553,0.12021441778085798,-0.3277787561646672,-0.4861317274344957,-0.07350690294517133,1.5427083074586059
-0.15091457289756877,-0.053402093390294655,0.284445271890592,0.08456581545830796,-0.11685134449014956,0.09979599273699485,0.9868265948040856
0.19052695722446167,0.21166440014011398,-0.21323771760621774,0.0004138620658642494,0.09486940839794296,-0.25300729136478206,-0.6067965031919913
0.030749830949408738,-0.06502781679075134,-0.24065739642947181,0.00672525857029779,-0.01837657570499007,-0.2736535685583781,-0.7859931590144703
-0.18155676149826397,-0.23476337843741654,-0.3838343962356081,-0.14264445870129053,-0.21532611327530818,-0.40524004014609116,-0.38510783348394917
-0.26253968851438686,-0.3231188762808858,-0.6490972507017411,-0.36985473286088977,-0.30887714362120894,-0.6099209480919906,-0.6288934023477148
-0.415750631517862,-0.48587900388727684,-0.7224544870034562,-0.5339510419761551,-0.582144627000025,-0.6771501885614413,-0.6224318636158974
-0.5623953912497602,-0.5812099357710203,-0.6138280478789744,-0.47294087576663335,-0.5107504196307849,-0.5947771205077016,0.5584907518456378
-0.3697873486168192,-0.4161246634845376,-0.7264793193758846,-0.49608266294955533,-0.363038266453047,-0.6694064529423795,-0.15790210524993414
-0.38073098740278194,-0.4161246634845376,-0.7286923721963067,-0.5444700361502107,-0.48366985821486635,-0.6807681332237621,-0.7303462776373394
-0.5602066634925674,-0.5509830549298336,-0.5953730479316705,-0.6096878000293546,-0.7126236956403609,-0.6019500339609227,0.17238353799527306
-0.4770350087192524,-0.546332765569651,-0.7881137429423711,-0.5276396454717223,-0.48366985821486635,-0.7173570199872198,-0.1359831325414729
-0.4814124642336373,-0.5649339230103811,-0.8726524796958217,-0.6559713743951993,-0.5772208885607671,-0.7807911001576665,-0.5989371449468416
-0.6193023129367649,-0.6439888421334854,-0.6589342972665159,-0.5360548408109665,-0.5846064962196543,-0.6358819380019175,0.6605466162882192
-0.40042953721751445,-0.4812287145270943,-0.4433021821793044,-0.3298825549994786,-0.4073519124063684,-0.46452822183778814,-0.12828185998419125
-0.40261826497470726,-0.36962176988271167,-0.3655618833901047,-0.3593357386868341,-0.42458499694377133,-0.4202394451420626,0.536243294518673
-0.2100102223417663,-0.2556896805582382,-0.6191941604496366,-0.42244970373116725,-0.5058266811915271,-0.5965780172175187,-1.2844693515711627
-0.5645841190069523,-0.7300191952968638,-0.678341205476364,-0.8011334939971647,-0.8307934181825517,-0.6681932993385801,-1.047579376465662
-0.8272314498700527,-0.9323067824648074,-0.897341199369522,-0.8642474590414979,-0.8578739795984703,-0.8097315343029498,0.04274974831234891
-0.7834568947262027,-0.8113992591000588,-0.9531707478988434,-0.8894930450592313,-0.8135603336451488,-0.8427517673523207,-0.09652213012980088
-0.7768907114546257,-0.8625524420620682,-0.9543029613521883,-0.7674727126401871,-0.7692466876918274,-0.8424709118507345,-0.21786278837830114
-0.8031554445409352,-0.9462576505453548,-0.8224357980356841,-0.8474170683630095,-0.8258696797432938,-0.7596727023412277,0.19642484585226874
-0.7177950620104274,-0.8253501271806072,-0.9350600931784151,-0.786406902153487,-0.6978524803225873,-0.8274879714515884,-0.18467693261213755
-0.7353048840679679,-0.7927981016593288,-0.6436777804893568,-0.6770093627433098,-0.7446279954955373,-0.6333811539460698,0.15162468129495793
-0.6608881403234228,-0.7300191952968638,-0.7115566349816932,-0.6875283569173655,-0.6560007035888944,-0.6770264156931186,0.22607646659224365
-0.5645841190069523,-0.5509830549298336,-0.7679368185051431,-0.5844422140116219,-0.5107504196307849,-0.7072288255813571,0.2653317294060856
-0.45514773114732704,-0.44635154432572427,-0.2705198237947621,-0.33198635383428926,-0.33349583581749903,-0.3449197410490609,0.4981076987171073
-0.2756720550575416,-0.3649714805225292,-0.2175172384989852,-0.1889280330671345,-0.25963975922862964,-0.28692753329110415,0.25759859215346487
-0.16185821168353146,-0.2208125103568682,-0.5540988293263942,-0.3382977503387228,-0.2645634976678875,-0.5426230172544345,-0.3983218372883091
-0.24721859421403927,-0.26499025927860326,0.06396157851757762,-0.0374545169607355,-0.25225415156974246,-0.07714028763160963,0.3929460173310372
-0.09181892345337124,-0.204536497596229,0.9248107608187677,0.22762413622546274,-0.2867203206445482,0.6538922080850359,1.5427873625623882
0.42690955500125183,0.46743031495015763,1.1049261253625091,0.4337964220369507,0.0924075391783136,0.7989311462117985,-0.5802901024974151
0.2693211564833917,0.21166440014011398,0.16322642931969317,0.0004138620658642494,-0.09223265229385946,0.014934862512132684,-1.0658514738752698
-0.04585564055232846,-0.1394324465536731,-0.1545752551769889,-0.14895585520572407,-0.11685134449014956,-0.23650357195750796,-0.6565698853270702
-0.214387677856152,-0.3882229273234417,-0.4966243182587776,-0.3719585316957004,-0.28425845142491973,-0.5017472503309994,-0.3436848807639477
-0.2822382383291194,-0.29521714011978994,-0.5165039077333982,-0.3908927212090003,-0.262101628448259,-0.5166016755084676,-0.507019641377101
-0.39824080946032236,-0.5161058847284635,-0.4990018078263656,-0.65807517323001,-0.5722971501215093,-0.5350902575141248,-0.7474517816675488
-0.5820939410644927,-0.5858602251312028,-0.25214852988763187,-0.451902887418522,-0.4984410735326399,-0.3473457519512347,0.8404025491428374
-0.31069169917262174,-0.39287321668362507,-0.5189341598760719,-0.39930791654824455,-0.2891821898641776,-0.5179318561283752,-0.30403170701885657
-0.3654098931024343,-0.4068240847641726,-0.5588875289042942,-0.5591966279938885,-0.5673734116822514,-0.5719582096642122,-1.128591857881875
-0.6630768680806148,-0.7439700633774113,-0.8764716173676337,-0.7779917068142428,-0.707699957201103,-0.7904444525626495,-0.23913432347034114
-0.6959077844385029,-0.6718905782945812,-1.0065704409965817,-0.7506423219616987,-0.6560007035888944,-0.8726049808389487,-0.12876278631262467
-0.6980965121956949,-0.7300191952968638,-1.030411587424637,-0.8074448905015983,-0.6510769651496365,-0.8881018079712782,-0.1049226273512179
-0.6937190566813101,-0.6765408676547637,-0.7935659418197523,-0.8032372928319762,-0.9046494947714211,-0.7457040829343932,-0.8751566238857662
-0.9016481936145978,-0.9974108335073633,-0.936379554266651,-1.0641083483485523,-1.0080480019958376,-0.8429532737398807,-0.5616397792502051
-1.0176507647458009,-1.071815463270285,-1.0049401567686487,-1.1440527040713746,-1.0745184709258198,-0.8870036406097621,-0.5052839735889043
-1.1161435138194633,-1.1741218291943027,-1.0870460627573348,-1.2008552726112742,-1.0671328632669335,-0.9354929911318363,0.027858410621238623
-1.078935141947191,-1.1415698036730242,-0.9502120765831298,-1.1692982900891074,-1.2000738011268979,-0.8571351365044123,0.08721989188157452
-1.0264056757745708,-1.1020423441114717,-0.686638814653015,-0.8663512578763094,-1.1040609015613678,-0.6826146599302121,0.546959266005116
-0.8556849107135558,-0.9974108335073633,-0.5880194127957461,-0.6096878000293546,-0.8874164102340183,-0.6037637739129769,-0.030277612069867413
-0.8316089053844384,-0.8974296122634373,-0.7497242090343611,-0.8663512578763094,-0.8554121103788418,-0.7193639552926944,-0.24361553892864735
-0.8644398217423257,-0.8765033101426156,-0.8733399800163005,-0.8852854473896092,-0.8357171566218096,-0.795992331494839,-0.20329173271131645
-0.886327099314251,-0.9788096760666333,-0.8985789379730384,-1.0620045495137416,-1.0031242635565798,-0.8201891672398148,-0.6346985257059575
-1.0220282202601858,-1.071815463270285,-1.0597332975730704,-1.1188071180536412,-0.9982005251173219,-0.9173556444073129,-0.10371368421767949
-1.0176507647458009,-1.0439137271091892,-0.9167344210467351,-1.1356375087321298,-1.1237558553184,-0.8370962545731949,-0.6761574748060595
-1.1599180689633142,-1.2299253015164935,-1.0776884415458772,-1.2303084562986297,-1.1606838936128343,-0.9318619961373454,-0.13849579077176635
-1.164295524477699,-1.2276001568364028,-1.1108023130119435,-1.3018376166822072,-1.224692493323188,-0.9526266929031085,-0.25353852422790685
-1.1971264408355862,-1.288053918518776,-0.994106175232516,-1.2934224213429621,-1.2493111855194772,-0.8852492216270708,-0.04946563114055594
-1.1796166187780466,-1.181097263234576,-0.5185186050083849,-0.923153826416209,-1.0745184709258198,-0.5749817824483573,1.53993688785779
-0.770324528183048,-0.6928168804154029,-0.349300894130861,-0.817963884675654,-0.8849545410143889,-0.4724118258998364,-0.6941609589347846
-0.925724198943716,-0.9764845313865416,-0.7200315740159635,-1.0577969518441195,-1.0031242635565798,-0.7122672879653617,-0.44698949118873904
-1.011084581474223,-0.9974108335073633,-0.8581977160333122,-1.0725235436877973,-0.9858911790191769,-0.7941428543220787,0.058322695482113524
-0.9694987540875659,-0.9741593867064507,-0.8007426438091483,-0.946295613599131,-0.880030802575131,-0.7535867283576485,0.11573278106310092
-0.9082143768861756,-0.9509079399055373,-0.914579684756671,-0.9988905844694085,-0.9243444485284525,-0.8260933777353491,-0.27908611404473793
-0.9498002042728334,-0.9323067824648074,-0.7881734479615472,-0.8432094706933874,-0.8652595872573575,-0.7434344831661397,-0.061949695835224805
-0.9344791099724858,-1.090416620711016,-0.8303130918115578,-1.0956653308707194,-1.0154336096547247,-0.7802016742397084,-0.5146880388875116
-1.0373493145605333,-1.0601897398698283,-0.13057383746822201,-0.77168031030981,-1.0671328632669335,-0.31364894515264713,1.5443476391155633
-0.6127361296651879,-0.36962176988271167,-0.577583530839302,-0.32357115849504503,-0.3138008820604668,-0.5538835928574415,1.5411485072679738
-0.14653711738318387,0.07215571933463549,0.0007204750330648447,0.1708215676855631,0.15395426966903794,-0.04735222919645239,1.5463270006370755
0.3678139055570543,0.9998884466910657,-1.1141402401305296,0.7136016670668274,1.2347148570861577,-0.9061716653759797,1.5428444753570045
0.9325056669127209,1.6602295358369956,-0.8314413381539939,1.3110805361531799,1.9338857154607865,-0.6202302487243698,1.5440755363329917
1.5541043499553922,2.071780144213156,3.656838848406864,1.9674657726142435,1.87726272340932,4.017113346819315,0.12432441883215253
1.6547858267862476,1.2626297955413828,3.164742939558331,2.0747595131896093,1.2667191569413343,3.144760702675079,1.5440144899434933
2.348612525816271,2.3670735185847525,2.424851960641338,2.8089853065386836,2.537043674269885,3.1918088796448245,1.5453990109982818
3.112478513076456,2.862329335444199,3.855914424472133,3.43381356047758,3.2066721020089655,4.9917740169994795,-0.7761262703747309
2.781980621740388,2.5414593695916,2.3021853209443064,2.8826182657570727,2.679832089008365,2.980411460137677,-0.09371260396342267
2.795112988283542,2.715845220598448,1.8347531389707494,2.440820510446741,2.615823489298012,2.3222377725213135,-1.3115429483970273
2.2172888603847207,2.118283037814983,2.909494858225683,2.67013458344115,2.2145388064984886,3.4738551397909885,1.5454324559193584
2.9680224811017495,2.8855807822451123,1.8580450388934941,2.625954807910117,2.7783068577935235,2.4359902892082066,-1.392563556673498
2.337668887030309,2.1206081824950735,1.3870436472353738,2.2094026386175196,2.098830953175927,1.6887400554436311,-1.4451888596074343
1.7313912982879849,1.6300026549958089,0.9677025688970691,1.7339441019502115,1.6926225319371468,1.153925774957496,0.035015477357094836
1.797053131003761,1.8392656762040258,1.2442274561663842,2.0537215248414977,2.0003561843907685,1.5337879935364123,0.0284236093253133
1.8605262359623433,1.8811182804456692,0.9345030078353747,1.7886428716552996,1.8280253390167407,1.1255112032586336,-0.7226829305695835
1.602256360613627,1.75788561240083,0.8115354627759179,1.4457236615810904,1.3233421489928008,0.8821110706197709,-1.4279220990560402
1.0616406045870785,1.0626673530535309,0.8271486228237697,1.1890602037341358,1.2814903722591078,0.8767166697094381,0.5223921874753203
1.3067781133926393,1.4300402125079563,0.2996833416020256,1.174333611890458,1.3873507487031544,0.39902489576794564,-0.3032842462198045
1.2345500974052863,1.4788682507898738,1.3380480423129362,1.4309970697374128,1.6310758014464224,1.4565673792951184,0.20902408540413675
1.3636850350796441,1.0998696679349917,0.7285274357665918,1.058624675975848,1.087002703908419,0.7379680592112444,-0.4058779202787151
1.249871191705634,1.3742367401857654,0.7611579147684323,1.256381766448091,1.4292025254368466,0.8381825339203219,0.0911240994261384
1.3330428464789488,1.5602483145930697,1.5517418270101533,1.7044909182628558,1.6310758014464224,1.7078483581985178,0.8319453585538158
1.7116927484732523,1.4904939741903305,1.5551495752807325,1.8265112506818995,1.4341262638761043,1.7034864038131345,0.10317276496273613
1.8058080420325306,1.8160142294031125,0.5685501179731732,1.5698477928349455,1.9141907617037541,0.7488572681795732,-0.6039716000948343
1.600067632856435,1.6300026549958089,0.41732365177772546,1.462554052259579,1.7246268317923232,0.5700394772658671,-0.4701962088351537
1.4556116008817297,1.5648986039532522,0.5117117331397678,1.2626931629525244,1.212558034109497,0.5725367705517198,-1.0562483132672278
1.0769616988874262,1.178924587058096,0.03846396492959199,1.027067693453681,1.2617954185020763,0.1304587312820882,-0.3958161149175859
0.9719027665421859,0.8859563573665914,-0.028315404774396362,0.719913063571261,1.0180703657588084,0.024841778849757853,-0.5460705273708573
0.812125640267133,0.8115517276036697,-0.0693385052591514,0.64207250668325,0.9048243816558753,-0.020005480042716434,-0.013212481506233298
0.851522739896598,1.0487164849729833,-0.020582117124508807,0.8482447924947379,1.1657825189365463,0.05619660901786775,0.06925225660993989
0.9215620281267582,0.934784395648509,-0.27855580200698393,0.7451586495889936,1.0426890579550976,-0.18887356185812754,-0.37921502380240424
0.8252580068102877,0.8836312126865006,-0.09663778226632622,0.6504877020224943,0.7866546591136844,-0.06321495075405265,-0.6994489416565529
0.612951414362615,0.0512294172138138,0.38561155895125065,0.3433330721400734,0.23027221547753585,0.24376304895264106,-0.9922163461717545
0.30434080059847185,0.21398954482020566,0.5003191823876891,0.10560380380641927,-0.01837657570499007,0.2776411439529061,-1.56860995247972
-0.18155676149826397,-0.2812662720392424,-0.1763041134017031,-0.24783440044184554,-0.3285720973782412,-0.2771885367636472,-0.8208279279610268
-0.3960520817031295,-0.26266511459851155,-0.29165678907189724,-0.2920141759728788,-0.22763545937345323,-0.3452083500490686,0.4235114974983455
-0.23627495542807658,-0.24173881247768989,0.256752259125728,0.0004138620658642494,-0.11931321370977804,0.09553282953784696,0.7023098241561012
0.013240008891869074,-0.1580336039944031,-0.10232225548741215,-0.10477607967469077,-0.09469452151348882,-0.18760350068623552,-0.03137666644098581
0.04169346973537142,-0.01852492318892462,-0.33300697785107514,0.09508480963236363,0.15395426966903794,-0.3277342749828065,0.009205458982117273
0.08327929712202929,0.12098375761655304,-0.21368500936117443,0.15188737817226325,0.20319165406161727,-0.22904375547558317,0.001407198655569162
0.1226763967514943,0.2256152682206615,-0.5893243939291652,0.013036655074730582,0.17364922342606934,-0.529412126774596,-0.20844922656767143
0.09422293590799119,0.039603693813357946,-0.7060002994429585,-0.012208930943002084,0.1834967003045859,-0.6155175639808731,0.021487861555864192
0.14018621880903398,0.1395849150572839,-0.20184675369850255,0.47376859989836184,0.22781034625790736,-0.19624644749798004,1.5455050200562583
0.6829907025927753,0.7348219531606571,0.9288127823034711,0.9155663552086932,0.6586374596929778,0.8360333431074928,0.465506389757347
0.8931085672832558,0.7417973872009312,0.21275204025953398,0.6841484833794719,0.8161970897492323,0.2000812686771599,-1.0116746510793633
0.5626106759471873,0.6487915999972786,-0.12547867857262449,0.4905989905768503,0.5872432523237378,-0.11184362354920445,-0.6132542671857053
0.3897011831289796,0.4209274213483309,-0.39285362288655296,0.19817095253810796,0.37059876099638744,-0.35841134269692954,-0.4162958767663021
0.28901970629812423,0.2953696086234007,-0.5915963583465815,0.10350000497160784,0.3607512841178718,-0.5181012390726113,-0.4477946080025838
0.179583318438499,0.30001989798358325,-0.4203107909078943,0.10560380380641927,0.0333226779072186,-0.40074882815614515,-0.9879930537307081
-0.10495128999652677,-0.04410151466992965,-0.2185359925803411,0.21500134321659642,0.050555762444620615,-0.23389512331815354,1.5470079273617463
0.4137771884580971,0.690644204238922,1.2884345598664675,0.7619890402674828,0.754650359258508,1.1312311072579637,1.542210053197799
0.9828464053281486,1.1417222721766351,1.5931285132096913,1.182748807229703,0.973756719805486,1.5358792982827427,-0.6558162442453724
0.7814834516664377,0.8906066467267748,0.6873831400435758,0.8608675855036043,0.9909898043428889,0.6608062830757396,0.029389698540940853
0.8362016455962504,0.7976008595231222,0.3451438539937146,0.7893384251200269,0.7989640052118294,0.30740642866718865,-0.7936872645788354
0.5888754090334976,0.7487728212412046,0.5205443072224579,0.9471233377308594,0.9220574661932781,0.5301775149848074,1.5422482113725022
1.1754544479610889,1.1417222721766351,0.2930570762512127,0.8587637866687928,1.040227188735469,0.3152167029722308,-1.0799112850549264
0.8033707292383632,0.9115329488475965,-0.0694575185864126,0.7535738449282379,0.8925150355577303,-0.023285427108606226,-0.5339022117783684
0.65234851399208,0.7022699276393787,0.11628578784796566,0.7472624484238051,0.801425874431458,0.12228288342201359,-0.022593120270520642
0.6873681581071601,0.6418161659570053,0.09604578634728911,0.47376859989836184,0.4296836222674833,0.04902483300106232,-1.1156194319426325
0.33060553368478207,0.3907005405071442,-0.21559973544126176,0.2107937455469743,0.15395426966903794,-0.23283260573394027,-0.6011570698646457
0.16863967965253632,0.2163146895002965,-0.46095860270068567,0.1392645851633969,0.27704773065048666,-0.4177072385955676,-0.11413462837298023
0.17082840740972915,0.1837626639790181,-0.05192963245847345,0.1581987746766968,0.15395426966903794,-0.10861401724124158,-0.040643185082502774
0.19709314049603943,0.08378144273509217,-0.4131033438089558,0.07615062011906375,0.15641613888866732,-0.394145275873424,-0.08757233332823786
0.20803677928200134,0.09773231081564052,-0.3413184719159067,0.05511263177095319,0.22781034625790736,-0.3371368747208479,-0.3265344848355857
0.14018621880903398,0.15818607249801392,-0.2802943883627247,0.12664179215453059,0.27704773065048666,-0.28200218955138273,0.06731471562301221
0.20147059601042436,0.1791123746188356,-0.3731749675794584,-0.024831723951869167,0.17611109264569869,-0.36909071780590974,-0.5792507125289535
0.05044838076414125,-0.01852492318892462,-0.44355092003328034,-0.0584925053088468,0.030860808687589242,-0.4365953298961976,-0.5990679929351004
-0.10276256223933393,-0.11385585507266807,-0.5657115547339061,-0.29411797480768953,-0.39011882786896557,-0.5445601306216121,-0.40218933158235876
-0.1903116725270338,-0.11618099975275974,0.10775273063888281,0.12453799331971915,0.050555762444620615,0.02244879362840023,1.546351400418953
0.3196618948988194,0.21166440014011398,0.4286023464467243,0.019348051579164124,0.06532697776239502,0.2285200889634132,-1.0898763425341913
-0.006458540922863437,-0.0301506465893813,-0.2299668259526888,-0.21838121675449002,-0.15377938278458383,-0.29803368854889745,-0.9978605192345195
-0.28442696608631224,-0.2370885231175074,-0.4407493463095516,-0.40561931305267807,-0.3876569586493362,-0.4758526204316433,-0.609248860520873
-0.43107172581820963,-0.602136237891842,-0.7820565596514122,-0.6138953976989775,-0.5082885504111564,-0.7157031741785557,-0.4362560140719408
-0.5229982916202952,-0.546332765569651,-0.4883169896604002,-0.46873327809701126,-0.4098137816259969,-0.5061562006877465,0.23899038017171606
-0.42012808703224697,-0.5091304506881902,-0.5332058413701446,-0.37616612936532257,-0.363038266453047,-0.5330853413507737,-0.2856757495685095
-0.46828009769048257,-0.339394889041525,-0.39079409725829783,-0.3656471351912669,-0.3778094817708205,-0.43326664330714176,-0.0527023106447829
-0.44858154787575005,-0.6672402889343987,-0.5901477677982673,-0.7422271266224545,-0.8554121103788418,-0.6057174592411024,-0.6183019360787257
-0.5930375798504546,-0.7183934718964071,-0.6388323512254623,-0.8095486893364098,-0.8307934181825517,-0.6478443147454701,-1.2241412945590882
-0.9038369213717907,-0.9509079399055373,-0.6305418828484469,-0.7674727126401871,-0.8307934181825517,-0.6334620874294624,0.8028722896792521
-0.6608881403234228,-0.6974671697755854,-0.8513405648276126,-0.7127739429350989,-0.5846064962196543,-0.7679328585967636,0.06839689275471987
-0.6083586741508022,-0.6346882634131203,-0.6194926855455167,-0.45400668625333346,-0.5846064962196543,-0.6046591875199212,0.21438159047178712
-0.5142433805915246,-0.4603024124062726,-0.8575139844681966,-0.6075840011945439,-0.6141489268552023,-0.7731680182255668,-0.5945885219982192
-0.6499445015374601,-0.18826048483558983,-0.5300527816199044,-0.3614395375216448,-0.02330031414424791,-0.5123960975485119,1.546635445705808
-0.1859342170126489,0.16283636185819644,0.7602244535716136,0.12874559098934127,0.2401196923560524,0.5367908858601623,1.5449191237898556
0.3240393504132043,0.4302280000686967,1.805845595201185,0.40644703718440656,0.11702623137460369,1.383598631066326,-1.2255915100063501
-0.04804436830952131,-0.23476337843741654,0.804510106067689,-0.07953049365695736,-0.15131751356495446,0.47008591008544226,-0.44101166772539796


==> pic/After_setting/____/________________/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4144104684194816,-1.4976905757360033,-0.7645576776988878,-1.2696193888574765,-1.519668902430802,-0.7496087560414969,0.20896417751806062
-1.318436899739619,-1.223659381972585,-0.722129694162456,-1.2787389894059475,-1.2595907931261403,-0.7158126269009457,0.47016577458482256
-1.1648791898518378,-1.1062174417882629,-0.7698032170040877,-1.141944981178879,-1.1243501762877164,-0.7435119299427693,-0.3301200162233843
-1.184073903587811,-1.1649384118804245,-0.782466014556712,-1.178423383372764,-1.1867689225208355,-0.7515533737374683,-0.24290094887412517
-1.184073903587811,-1.1942988969265043,-0.9321044056169497,-1.2240213861151208,-1.2387845443817678,-0.8566606259716015,-0.24290094887412517
-1.184073903587811,-1.223659381972585,-1.0047395351834931,-1.3608153943421883,-1.3948314099645645,-0.9108832463127962,-0.9862586123857947
-1.347228970343578,-1.3215276654595205,-1.0814605790463097,-1.3881741959876022,-1.3636220368480056,-0.9615782843167358,-0.24290094887412517
-1.347228970343578,-1.3215276654595205,-0.596228971761936,-1.0598685762426385,-1.2803970418705137,-0.620840818465438,0.8311189713770585
-1.1168924055119065,-1.0964306134395696,-0.9999971935323227,-1.2240213861151208,-1.207575171265208,-0.903300875916026,-0.5894513764751738
-1.193671260455797,-1.1942988969265043,-0.9712572173652994,-1.3243369921483035,-1.2283814200095815,-0.8856375704587457,-0.6369736217695214
-1.2800474722676736,-1.2530198670186659,-0.6941835455366447,-1.2422605872120627,-1.3220095393592597,-0.6967647881473349,-0.24290094887412517
-1.2800474722676736,-1.2432330386699724,-0.8275095766234186,-1.187542983921236,-1.1971720468930218,-0.7832230970940373,0.20033373854194797
-1.184073903587811,-1.1062174417882629,-0.48171075577703976,-1.0598685762426385,-1.0515283056824107,-0.535059575854145,0.9377259284679407
-0.9249452681521803,-0.9496281882091667,0.22762969127850824,-0.3576593340103554,-0.9370939375883601,0.04766606047096215,2.1199428756784746
-0.38749328354494755,-0.43092628572841174,-0.45961193937252737,-0.43973573894659607,-0.32330959962935746,-0.4669829175448782,-0.5575653807152711
-0.464272138488838,-0.43092628572841174,-0.549040917518035,-0.3029417307195293,-0.32330959962935746,-0.5267933647263502,0.5514536376197244
-0.27232500112911096,-0.28412386049800886,-0.6530512303799214,-0.4853337416889527,-0.3649220971181043,-0.6171304664703904,-0.8632179433867418
-0.42588271101689196,-1.1942988969265043,-0.06263014708105849,-1.1054665789849942,-1.0931408031711567,-0.2631085716387419,-3.4839063164934188
-1.2128659741917693,-1.1942988969265043,0.37591895542703446,-0.8227589619823874,-1.2699939174983266,0.051360628061827035,1.8645003000511662
-0.752192844528427,-0.9006940464656994,-0.31344771971188823,-0.7224433559492038,-0.8122564451221224,-0.3892388975955121,-0.2016711232553465
-0.7425954876604409,-0.7147443078405233,-0.7229151999017319,-0.8592373641762722,-0.6978220770280708,-0.6885596129720688,-0.24290094887412517
-0.7425954876604409,-0.6658101660970551,-0.7970364947488263,-0.8227589619823874,-0.6458064551671386,-0.7404578127566196,-0.1605458092350909
-0.7234007739244679,-0.7049574794918292,-0.28120091811810394,-0.27558292907411464,-0.6458064551671386,-0.3282021857188342,2.3858001454448274
-0.10916993437334381,-0.06881363682675118,-0.645990995526431,-0.28470252962258563,-0.20887523153530688,-0.6017677837856203,-0.8888831055866052
-0.27232500112911096,-0.17646874866238088,-0.42237178525395563,-0.38501813565577,-0.24008460465186562,-0.4351469577165295,-0.5918292582874781
-0.3587012129409892,-0.36241848728755693,-0.17880403983377002,-0.43973573894659607,-0.27129397776842623,-0.2543866561320672,-0.4388545229850877
-0.40668799728091976,-0.3819921439849435,-0.4071129473147328,-0.5218121438828384,-0.3545189727459181,-0.43228997049251167,-0.6766146970095368
-0.5122589228287685,-0.5092209125179599,-0.2895051719066777,-0.5947689482706064,-0.5625814601896468,-0.3550968961437446,0.03683302174479618
-0.4450774247528658,-0.4211394573797184,-0.13174768715094526,-0.375898535107299,-0.2816971021406125,-0.21067337680787435,0.5891370442229072
-0.24353293052515262,-0.2449765471032357,-0.25214806028915565,-0.3576593340103554,-0.3441158483737318,-0.30308683625754146,-1.1700572652859675
-0.47386949535682416,-0.4700735991231849,-0.8141082191489624,-0.5674101466251934,-0.4897595895843412,-0.7418974769455683,-0.1633682620011813
-0.45467478162085195,-0.440713114077105,-0.5748394080637413,-0.43973573894659607,-0.2921002265127987,-0.5513547727109406,0.3124683261275571
-0.32031178546904315,-0.30369751719539545,0.07848753288589705,-0.09319091810469121,-0.19847210716312064,-0.026053885035205834,1.0441823469130818
-0.003599008825495001,-0.00030583838589813225,0.24231875714821247,0.0800814923162612,-0.05282836595250943,0.13085103021025885,0.20729446804409277
0.11156927359033991,0.19543072858797295,-0.6039507898693491,0.016244288476964137,0.16563724586340553,-0.5447756802794733,-0.46492215106727497
0.053985132382423306,0.08777561675234498,-0.0743137760906539,0.09832069341320485,0.23845911646871112,-0.1091440537533019,0.46500380934189045
0.23633491287416264,0.23457804198274612,0.5095730645097036,0.4357459137066387,0.39450598205150855,0.41004005894457585,0.8145445898916965
0.5146582620457647,0.489035579048777,-0.19899553541626788,0.381028310415811,0.5817622207508648,-0.17725379033190614,-0.3135294327602069
0.49546354830979245,0.5477565491409384,-0.13373641690494373,0.32631070712498494,0.5297465988899335,-0.12845017897544816,-0.7383774589246456
0.36110055215798365,0.4009541239105356,-0.042077829021134106,0.39014791096428203,0.5193434745177454,-0.04535358587564322,0.008673960543119145
0.42828205023388805,0.498822407397472,-0.014464462018399418,0.2989519054795703,0.5297465988899335,-0.026952009321721076,0.0067408931820645635
0.49546354830979245,0.8217877429043576,0.39980397425364306,0.545181120288294,0.15523412149121926,0.31872232963600805,-0.7383774589246456
0.36110055215798365,0.3911672955618423,-0.06300969361284132,0.14391869615555988,0.3632966089349498,-0.09181019083631531,-0.8179293132563896
0.20754284227020434,0.20521755693666624,-0.24648887315510856,0.17127749780097454,0.23845911646871112,-0.24283601034770388,-0.023379985444411795
0.2651269834781209,0.3128726687722942,-0.374990610932515,0.27159310383415725,0.39450598205150855,-0.33823135449628217,0.3749007781831125
0.42828205023388805,0.5477565491409384,1.3682900372276077,0.5087027180944084,0.5089403501455592,1.160551396822823,0.36337209611947585
0.5914371169896552,0.6162643475817933,0.31729032306269456,0.45398511480358067,0.6337778426117979,0.26337016699498494,-0.6630186547482382
0.47626883457382024,0.5281828924435519,-0.1347836975877325,0.40838711206122563,0.7170028375892897,-0.11382767004195074,0.04084667197826178
0.5530476895177108,0.6162643475817933,0.6708331233368601,0.7093339301607754,0.8002278325667815,0.6166561641188003,0.8471014106665112
0.8505657524252866,0.8120009145556626,0.5819875758705706,0.6910947290638318,0.9042590762886459,0.5384981620805395,-0.17486094345507264
0.8697604661612589,0.9294428547399856,0.6246027999505656,0.8461279383878422,1.0603059418714433,0.6100910839745171,0.266332634003592
1.0137208191810538,1.0762452799703885,0.4280128928210246,0.8461279383878422,0.945871573777391,0.417067779017844,-1.111951018089716
0.76418954061341,0.7826404295095827,0.4842013376763308,0.563420321385236,0.26966848958527173,0.39718209441262825,-0.9984614741671104
0.5530476895177108,0.5771170341870201,0.09793884036792326,0.5269419191913504,0.592165345123051,0.09804480213080816,0.2493581812410022
0.6874106856695196,0.6456248326278732,1.0095411357530701,0.6728555279668897,0.6545840913561704,0.8786815272973969,0.24201103004524782
0.8217736818213267,0.7141326310687279,0.8786162158879777,1.4662607756838855,0.9354684494052047,0.9363546892276831,2.9991838681656224
1.7335225842800266,2.14300956997798,3.7933587316851627,2.423818833273361,2.1318277522066493,4.071239159207264,1.401724110478985
2.2421824982833,2.328959308603156,1.6612253349096417,2.378220830531006,1.6324777823416983,1.8909649560616335,0.7022365809469164
2.5492979180588624,2.328959308603156,-0.4271341173206465,1.9495996047528588,2.391905861511311,-0.22822523000000594,-1.8788363265182089
2.0022485765836424,1.5557998690563704,-1.238157034055185,1.2291511614236343,1.8301371454132425,-1.0418077964470533,-1.8749116835069664
1.483991305712383,1.0566716232730002,4.509634767473897,1.6942507893956655,1.2995778024317308,4.437112531909018,0.39351633981535883
1.6759384430721085,1.839617891168481,1.7556378965080988,1.6212939850078958,1.497237165503275,1.772470465853867,-0.27411046144626505
1.6663410862041224,1.5753735257537569,1.2130250226061166,1.876642800365089,1.6532840310860708,1.3665764383299355,0.6942847026912063
1.9542617922437104,1.9374861746554157,0.5078860905302589,2.168470017916168,2.2150527471841412,0.721830036553957,1.396736004144856


==> pic/After_setting/____/________________/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.9958622249821734,-0.8935697005372586,-1.04511055292658,0.2717586204960507,-0.8070752095342345,-0.8871889731437002,9.019793204517553
0.44806347919108935,1.3163377859498966,3.05522815673318,1.0394726534673557,0.7705255109790384,2.7349787196975606,1.1160884394948811
0.8967529639416482,0.3264576128313496,1.8747530572770033,0.5536357131989476,0.25186226039933174,1.470733337199255,-2.0984299629552936
0.05188021074112605,-0.23529938541342482,1.1630888556103742,-0.3974130142132675,-0.434285998180071,0.7407604036906271,-1.5968177050809835
-0.5233015223699641,-0.591656247736102,0.8562718408107285,-0.19116148296724522,-0.5477435842443822,0.53035759472536,0.4785104954794729
-0.34668970390431764,-0.4184272174403565,0.31120396835684033,-0.5440807697659948,-0.4396887403736095,0.1005980492813535,-0.48238239977770686
-0.5018217066106287,-0.5693839438409348,0.012213044615149547,-0.599081178098268,-0.4612997091477644,-0.12235837694171743,-0.19932572356448994
-0.556714569106708,-0.5693839438409348,0.08322311373787869,-0.587622759695711,-0.5693545530185361,-0.07329363750135394,0.10155362097978221
-0.5089816451970733,-0.5619598425425454,0.2869167504313785,-0.4088714326158245,-0.4802093068251496,0.09511477354175839,0.219241412886315
-0.42067573596425095,-0.5322634373489896,0.34429205576593197,-0.4226215346988932,-0.41267502940591705,0.1463002584417721,0.25050603681112066
-0.32043659575401906,-0.309540398397316,0.2701904694508478,-0.46616352462860855,-0.5693545530185361,0.06160000946291358,-0.5147570686768571
-0.487501829437738,-0.5421622390801749,0.25439851965841215,-0.4890803614337225,-0.423480513792994,0.07104346952389855,0.3019476904984277
-0.37055616585913503,-0.45802242436509844,-0.1706628483097398,-0.5372057187244613,-0.5072230177928421,-0.2560848155802048,-0.45647874103833697
-0.5161415837835187,-0.631251454660844,-0.2569628720651632,-0.6609566374720747,-0.655798428115154,-0.3297866424133921,-0.7166114747979444
-0.7476462647452434,-0.7525117758678656,-0.06872232719592987,-0.8236661787883816,-0.9988725574048554,-0.22145810465653623,-0.5374053864806336
-0.9123248522334811,-0.928215506596408,0.36206861668228674,-0.46616352462860855,-0.9097273112114688,0.12207448617383207,1.1232615426426578
-0.5376213995428539,-0.6782707628839753,0.3369832399352487,-0.4088714326158245,-0.5747572952120746,0.12850875765108566,0.4655522875984307
-0.36578287346817173,-0.38378141138120725,-0.1071359675530383,-0.5349140350439496,-0.5747572952120746,-0.2138875724630637,-0.934985253456946
-0.6784335250762743,-0.7277647715399025,0.7871794201630363,-0.14991117671804077,-0.6260833460506917,0.5211616568648865,2.0204789380435573
0.008920579222455491,0.11115867517806628,2.4540060361058993,0.5765525500040615,-0.06689952901944593,2.002144447428751,-0.585042980391322
-0.1915577011980074,-0.7153912693759205,1.1410262357518053,-0.23470347289696142,-0.612576490566845,0.7295043517649906,-0.3929025094612826
-0.3180499495585378,-0.30706569796452016,0.25498500460332035,-0.3561627079640631,-0.518028502179919,0.06461763174021719,-0.5893411029885414
-0.5113682913925554,-0.4951429308570436,0.06299724787918709,-0.5601225555295745,-0.6530970570183842,-0.09992038498299562,-0.6742648514234878
-0.7285530951813902,-0.6683719611527892,-0.15892505996406026,-0.587622759695711,-0.6368888304377688,-0.25226404057120344,0.5733141982557496
-0.5256881685654453,-0.57928274557212,-0.10022578171939221,-0.4226215346988932,-0.5126257599863806,-0.19061892505755676,0.6745582985187969
-0.2822502566263118,-0.2080776806526649,0.18709970929051195,-0.17282801352315472,-0.29111333005129764,0.04607105954758548,-0.3499896448359527
-0.3920359816184703,-0.4184272174403565,-0.1983737001894626,-0.43178826942093845,-0.43158462708330225,-0.2666358593404615,0.16010508442574248
-0.3228232419495011,-0.37635731008281786,0.13695816769024352,-0.24157852393849494,-0.31812704101899103,0.007513672394817595,0.4301639959114501
-0.15814465446126344,-0.168482473727923,-0.13894771990960944,-0.22553673817491535,-0.21817631043852656,-0.20340782537792645,0.08733060297179285
-0.11279837674711081,-0.17343187459351564,0.6998592271930983,0.19384137535866358,-0.0831077556000614,0.5030640581500978,0.49620514359306755
0.0805199650869067,0.08641167085010225,0.13599642226334427,0.09071560973565163,0.10598822117378963,0.048278243660522566,0.36029333035515326
0.22849202920677245,0.1359056795060303,-0.03418712750898051,0.18009127327559488,0.08707862349640443,-0.08482790765683161,-0.8349609749188375
-0.07222539142392233,-0.11898846507199583,1.4424857892271212,0.48946857014462913,0.003336119496556376,1.2104982103559934,2.0178504065177125
0.67479486776185,0.8535688050169765,3.688510555521272,1.2800994399210497,0.9866351987205819,3.4739431991729566,2.02227132659926
1.4981878052030377,0.6382698673636932,3.1450983233256533,0.9500969899274125,0.8650734993659644,2.783812925811767,-1.9561364328838682
0.6557016981979968,0.44029383273998274,1.3758615488993031,0.45509331493695904,0.5301034833665703,1.1343688982797613,-0.7276561225385482
0.38123738571760146,0.35862871845770306,0.8752303598919174,0.23967504896889147,0.01954434607717185,0.6225031855065494,-1.3400748945403438
-0.11995831533355619,-0.054646253819290766,0.23035353574467865,-0.19116148296724522,-0.27760647456745186,0.07437729920474193,-0.396106342022242
-0.24883720988956787,-0.3021162970989275,-0.16569233222492413,-0.2828288301876994,-0.19386397056760288,-0.22260586843455646,0.06870838038070327
-0.2106508707618606,-0.19322947805588703,-0.0920230819381937,-0.35845439164457477,-0.27220373237391243,-0.1809600071491432,-0.5946800618429056
-0.4087425049868423,-0.4456489222011164,0.0600971809447101,-0.3928296468522449,-0.4910147912122266,-0.07487769035243894,0.2500224391678414
-0.3085033647766104,-0.34171150402366857,-0.2579628176608879,-0.35387102428355216,-0.23978727921268148,-0.2977151500848139,0.2120947170943073
-0.22019745554378806,-0.2575716893085921,-0.11297295334956504,-0.170536329842643,-0.11552420876129331,-0.16890004439820314,0.2828142454346675
-0.10563843816066629,-0.13631136810157046,-0.19102353829369764,-0.25074525866054104,-0.11282283766452358,-0.23722074779489866,-0.26340324103593366
-0.1867844088070441,-0.22787528411503633,0.2134892847426255,0.015090048278777054,-0.09931598218067783,0.10388881984890785,0.6417255696923541
0.056653503132089354,0.08146226998450963,0.28066495574278255,0.31300892674525516,0.18162661188333043,0.17896491380849833,0.6845467537170802
0.3239578770260402,0.2596407011458487,-0.15583264394420343,0.1961330590391745,0.249160889302563,-0.17502302417751414,-0.5632002816739059
0.12347959660557642,0.07403816868612112,-0.19187113262787145,0.18696632431712923,0.154612900915637,-0.20360871459529273,0.04427357913770487
0.15450599714683916,0.20519729162432887,-0.32329948759241334,0.038006885083891,0.054662170335172525,-0.3227559284138867,-0.746932911048114
-0.11041173055162959,-0.11156436377360644,-0.34711751756194864,-0.19574485032826786,-0.06689952901944593,-0.3532179843290066,-0.04558056200846277
-0.11279837674711081,-0.08434265901284654,-0.46436507103098656,-0.22324505449440443,-0.08040638450329264,-0.4466485938423053,-0.11826153557422972
-0.14143813109289147,-0.17590657502631238,-0.26366273226339393,-0.14303612567650642,-0.08580912669683112,-0.2881034560545615,0.37225210728958963
0.006533933026974264,-0.05959565468488339,1.097107276946325,0.5742608663235506,0.07087039691578896,0.8657143656322556,0.47475010039368815
0.19507898247002847,0.11610807604365979,1.3626770976895166,0.535302243754857,0.2923828268508709,1.1284217650349213,0.9190578271171845
0.5554625579877649,0.52443364745506,0.47339559339713283,0.48946857014462913,0.5057911434956457,0.38509391849171776,-0.020787807564792114
0.5626224965742103,0.5813517574093757,-0.12865210029052787,0.4619683659784934,0.659769296011496,-0.11439786621986817,-0.19040598675729647
0.5029563416871677,1.3806799972026034,-0.11837400780773093,1.0990564291606524,1.6754848283967554,-0.02283510714631928,2.023529981673929
1.3096427557599835,2.288895056038869,2.444884285204136,1.949271074630368,2.164432996911998,2.6453158412171325,2.018814956532247
2.195088494283695,2.7021700283158627,4.608482075448012,2.8842780162790036,2.688498989685244,5.240168792941295,2.0184618425974263
3.168840142040229,3.3282692378133443,2.6285969865331777,3.913243988828604,2.5669372903306247,3.2272434579126648,2.019561994833182
4.240444283811511,4.315674710499096,2.89530157699736,5.045335727001218,4.611875210584987,4.211335955352097,2.0200621288044385
5.419447504379473,5.642114142477948,0.2960088400255833,5.1988785335954795,4.860401351487764,0.8329962468399956,-2.096535340645727
4.123498620232909,3.0882232958320968,1.1921034567814215,3.1821968947454797,3.539430885167574,1.5983974823289266,-2.0975879946599143
2.9564286306423573,2.6353531166303616,4.326460565526082,2.2609400551799133,2.350827602589081,4.4748805149643305,-1.9707372386794964
1.9707437519084139,1.7642585642860398,1.9627770321808309,1.6742690329690038,1.9726356490413772,2.0314436035111627,-0.5241602702176364
1.7463990095331345,1.722188656928501,1.7261445134435343,1.731561124981788,1.9888438756219935,1.8119052105704858,-0.02311729030109779
1.75355894811958,1.7444609608236692,1.211982375224428,1.440517297556844,1.5647286134292129,1.2241954724500874,-1.0319927904602093
1.3048694633690194,1.3806799972026034,0.7967362035756589,1.291557858323606,1.6322628908484456,0.8423536474621426,0.19965704311264512
1.4074952497747324,1.4598704110520873,0.6835329244508574,1.1930154600616174,1.3459175545908988,0.6875311717462268,-0.604036270051609
1.161670691640117,1.2272485703692275,0.024336429959090546,1.014264132981731,1.2351613396233583,0.07662373609248406,-0.5128023375502286
0.9611924112196548,0.860992906315366,0.626916229527802,0.7186369381957654,0.9109968080110411,0.5567897299778688,-0.6278859524641163
0.7177544992805206,0.7100361799147876,0.18484365226105673,0.6430113767388907,0.8974899525271953,0.17465344323826432,0.02046040242146106
0.7416209612353379,0.7248843825115646,0.277367607052521,0.6705115809050266,0.8839830970433497,0.2591307124449026,-0.18713770313928005
0.6819548063482954,0.7347831842427517,0.37007672030935096,0.5375939274353679,0.5057911434956457,0.2913362622780681,-0.8448489930860791
0.35975756995826536,0.3734769210544818,-0.2448502726512435,0.36342596771650487,0.5652213076245719,-0.21998123548964665,0.1660380527522185
0.4385168944091611,0.4774143392319279,-0.18683185623917,0.34738418195292525,0.5868322763987259,-0.17231572360045214,0.0840504403816143
0.48624981831879577,0.45266733490396566,-0.15414329765461735,0.3061338757037208,0.4409582371731838,-0.1518304089895378,-0.07566413093270012
0.47192994114590503,0.47246493836633613,0.10788019918032096,0.44592658021491377,0.6219501006567256,0.0869775652043814,0.31018838902678314
0.607968774288362,0.70756147948199,0.4968019603708552,0.7163452545152544,0.8353584173015023,0.45421048661687585,0.5934980684228702
0.8585666248139417,0.7545807877051222,0.1775105680878255,0.5994693868091754,0.7219008312371911,0.15758357860212058,-0.9681845295654296
0.4790898797323504,0.4897878413959108,-0.3445639486294059,0.3886344882021297,0.6408596983341108,-0.29971841495300017,-0.014494627457361327
0.488636464514277,0.43286973144159335,0.17946866380044232,0.2923837736206521,0.1789252407865607,0.09058135522589353,-0.9375798586221353
0.13779947377846716,0.21014669248992063,-0.21695561054740775,0.22821663056633368,0.3356047643991808,-0.21361171557801142,0.5490747961907723
0.3573709237627841,0.3932745245168523,-0.4369858864994188,0.2557168347324711,0.43825686607641307,-0.38742849158078835,-0.0016890709863538428
0.37169080093567486,0.40812272711363107,-0.29710181181192874,0.3542592329944596,0.4733746903344147,-0.2676426705720506,0.20294835371725756
0.4647700025594614,0.4972119426943002,-0.3985807850035772,0.3611342840359923,0.6084432451728798,-0.34636791912934983,-0.020582052046528868
0.47192994114590503,0.5120601452910772,-0.09161186835613164,0.4963436211861635,0.7273035734307286,-0.07674207477436398,0.26118292916957003
0.5888756047245088,0.6951879773180089,0.11207412830360305,0.514677090630254,0.5301034833665703,0.08240680315055075,-0.0389755124558681
0.5888756047245088,0.5665035548125987,-0.164554416607677,0.5100937232692322,0.7786296242693467,-0.13560041326952715,0.05762745209409255
0.627061943852217,0.7545807877051222,0.19464761323666738,0.6796783156270718,0.8893858392368872,0.18882624002734807,0.4177462215329149
0.8084470547088258,0.7842771928986779,-0.07105388573553419,0.5650941316015037,0.7975392219467319,-0.05555982681819835,-0.5563377495210979
0.5984221895064354,0.5813517574093757,-0.3466343977797446,0.5307188763938336,0.7813309953661154,-0.28742666835115666,0.2263714738456714
0.7034346221076315,0.7298337833771582,-0.4436673207338631,0.5719691826430381,0.8866844681401184,-0.36693586437861087,-0.0389755124558681
0.607968774288362,0.5813517574093757,0.8392705186146547,1.0211391840232653,0.6138459873664193,0.7540950897193368,0.5874745105097362
0.8561799786184588,0.898113412807311,0.5662058247479125,0.8080126017357087,1.0082461674947358,0.5333574339350078,0.19485411575865993
0.9516458264377282,1.0416460379095,1.5860941556682158,1.2525992357549125,1.208147628655665,1.5383426337315997,0.6372977704754585
1.230883431309086,1.1901280638772824,1.5160341472148628,1.4955177058891174,1.3702298944618234,1.5323147922969036,1.1082749287190865
1.720145901382836,1.6083524370198679,0.7864113720627696,1.4932260222086065,1.7808383011707583,0.863326822411144,-0.16089945675828152
1.6652530388867557,1.6256753400494426,0.6669486582156072,1.4061420423491742,1.3702298944618234,0.6951060685381805,-1.2281478129772854
1.133030937294337,1.115887050893392,0.4127265346823249,0.9271801531223002,1.1000927847848931,0.4000425136079256,-0.8029940637540897
0.8108337009043071,0.8684170076137553,0.2267766517013651,0.6911367340296296,0.6948871202694976,0.20648867054785291,-0.8500620254950272
0.48147652592783163,0.44029383273998274,-0.3170405022838032,0.374884386119061,0.4760760614311835,-0.28243058192001486,-0.28983003554106057
0.3836240319130827,0.38337572278566706,-0.3975039896564508,0.3084255593842317,0.4760760614311835,-0.352463734837776,0.06631990305838932
0.424197017236272,0.44029383273998274,-0.39599575710847235,0.3519675493139471,0.5625199365278012,-0.3474398815937743,-0.11292360762640684
0.39555726289049054,0.38337572278566706,0.10145897550764048,0.17550790591457308,0.15731427201240672,0.021935235203333504,-0.8862585746733482
0.06858673410949803,0.054240565223749725,-0.4612349042560552,0.038006885083891,0.17082112749625247,-0.42632015140825397,0.0900225740145018
0.11631965801913274,0.11363337561086216,-0.5438205233603934,0.033423517722867564,0.26266774478640875,-0.48742136074476655,0.15331715332372167
0.1879190438835831,0.21757079378831,-0.40324569973778934,0.06550708925002677,0.2059389517542541,-0.37796432962970733,-0.19773703346260768
0.12825288899654055,0.15570328296840083,-0.5408009123681804,-0.01699352324838215,0.154612900915637,-0.4938168734430483,-0.4741616611008679
-0.03403905229621507,-0.01505104689454885,-0.6459313722857898,-0.08803571734423409,0.07357176801255771,-0.5771994561533982,0.17677685854883257
0.044720272154680676,0.05671526565654648,-0.42448993715599204,0.10217402813820942,0.1978348384639459,-0.3896606685299824,0.5368694328612824
0.25713178355255223,0.3388311149953325,-0.6912093582739538,0.1365492833458795,0.3112924245282561,-0.606185748133483,-0.39774355548296886
0.12109295041009518,0.14827918167001145,-0.7140085672702271,-0.012410155887358708,0.20323758065748437,-0.6286267303316894,-0.3336408459643379
0.011307225417937565,0.06166466652213911,-0.7123614658732245,-0.09949413574679107,0.10058547898025114,-0.6306333744890201,-0.25343432238480923
-0.06745209903295903,-0.04227275165530875,-0.4593657924661141,-0.19574485032826786,-0.2803078456642206,-0.453326943966762,-0.8598677519725398
-0.36578287346817173,-0.3714079092172252,-0.8150493620547603,-0.46616352462860855,-0.27220373237391243,-0.723180086869306,-0.08001412654751969
-0.38010275064106164,-0.3714079092172252,-0.6251500310310012,-0.4890803614337225,-0.3775572051479154,-0.5843210561098564,-0.0389755124558681
-0.38010275064106164,-0.3961549135451892,-0.6499001451198773,-0.34012092220048346,-0.26680099018037395,-0.5948091982183035,0.3036957771447019
-0.26077044086697654,-0.25262228844299944,-0.7435656108385957,-0.41345479997684714,-0.26950236127714366,-0.6694325664552286,-0.42996850142139054
-0.3991959202049157,-0.40852841570917126,-0.8792953048128818,-0.46616352462860855,-0.3532448652769917,-0.7710779227636717,0.09158716542030594
-0.35384964249076306,-0.3268633014268907,-0.7692788185956236,-0.35387102428355216,-0.18846122837406437,-0.6849863945371928,0.13856366431132486
-0.2917968414082384,-0.2847933940693529,-0.7059177715129996,-0.3974130142132675,-0.3019188144383756,-0.6406400281350481,0.021955092588493517
-0.27031702564890314,-0.26004638974138883,-0.7642952695120322,-0.3561627079640631,-0.2289817948256045,-0.68195382832711,-0.27522889091368585
-0.35384964249076306,-0.3788320105156146,-0.6318143875429119,-0.4547051062260516,-0.47480656463161014,-0.5930415335982433,-0.6808479207680244
-0.5781943848660432,-0.5817574460049167,-0.7537470793649519,-0.6838734742771878,-0.5747572952120746,-0.6874593566790155,-0.30680326440308914
-0.6688869402943477,-0.6931189654807531,-0.793344026128147,-0.7824158725391763,-0.7503464165020799,-0.7214263049850931,-0.4602924770171236
-0.8096990658277681,-0.8292274892845536,-0.9209950585164796,-0.8580414339960517,-0.7773601274697723,-0.8112251532480967,0.2015979277794618
-0.7309397413768723,-0.772309379330237,-0.81965225769135,-0.7228320968458813,-0.6747080257925391,-0.7357995087309049,0.2276438530741493
-0.6426338321440491,-0.7153912693759205,-0.8373034321712072,-0.7182487294848587,-0.612576490566845,-0.7483832340288803,-0.05320317705344587
-0.6474071245350124,-0.6065044503328799,-0.7968674299351051,-0.7411655662899719,-0.7557491586956184,-0.723431656259211,-0.6013567830727173
-0.8359521739780666,-0.8193286875533683,-0.6868949862654338,-0.9382503628139497,-1.055601350437011,-0.6573239739497501,-0.5805520204052567
-1.012563992443713,-1.027203523908263,-0.7987446311725621,-0.9588755159385519,-1.001573928501625,-0.7312496419184806,-0.023942998218643662
-1.0077907000527488,-1.027203523908263,-0.806933848541234,-1.1009599041302558,-1.390571366436404,-0.746544756335504,-0.9402684886044156
-1.2941882435105538,-1.2202301576663792,-0.8751220487221405,-1.2522110270440059,-1.2501000694044004,-0.7903886505169225,0.22807807761652113
-1.2130422728641759,-1.2350783602631579,-0.8245719900223154,-1.2522110270440059,-1.2798151514688627,-0.7580231133155221,0.10834991886751051
-1.1676959951500232,-1.2053819550696012,-0.6878499904860698,-1.0207509753123587,-1.2501000694044004,-0.6601203656694914,0.7155162114654172
-0.9338046679928165,-0.9579119117899646,-0.7704414519691696,-0.9611671996190628,-0.917831424501776,-0.7102745093154025,-0.08353637326725033
-0.9481245451657063,-0.9727601143867425,-0.8926667121430374,-1.018459291631847,-0.9205327955985457,-0.7954037028116264,0.08011112002692955
-0.9099382060379999,-0.9975071187147064,-0.9359713223510544,-1.0115842405903126,-0.9340396510823925,-0.8257698419475202,-0.17217774065920843
-0.9528978375566705,-0.9653360130883539,-0.8427004419056151,-1.0390844447564491,-1.1204342567594738,-0.765860504181707,-0.40394212393677786
-1.0698435011352734,-0.8638732953437028,-0.380186729593503,-0.5624142392100862,-0.7908669829536191,-0.41463424029061413,2.0235120079264726
-0.42067573596425095,-0.21797648238385017,0.36746787348544907,-0.3149124017148586,-0.3343352675996065,0.17042740835330616,0.05751833729979483
-0.387262689227507,-0.4209019178731524,-0.2578567560156784,-0.5624142392100862,-0.43698736927684073,-0.3181587840766948,-0.38198924505070925
-0.5065949990015921,-0.5446369395129708,-0.32140565804617344,-0.40657974893531357,-0.45589696695422594,-0.3547554266614629,0.2470598278912745
-0.4087425049868423,-0.4035790148435777,-0.6787273407568045,-0.55324750448804,-0.4396887403736095,-0.6277171251860988,-0.47247243989142984
-0.5591012153021893,-0.4604971247978943,-0.13932387921910228,-0.2369951565774723,-0.43158462708330225,-0.20644031167691831,0.7341985133288979
-0.29657013379920255,-0.33428740272528007,-0.4518003613836741,-0.31032903435383596,-0.41267502940591705,-0.4514849838262877,-0.6622314645806933
-0.5161415837835187,-0.5545357412441569,-0.16794928808188112,-0.3309541874784382,-0.45049422476068646,-0.2330037728158776,0.9250838978864677
-0.1867844088070441,-0.18333067632470176,-0.5253451240614087,-0.34928765692252955,-0.1911625994708341,-0.5007929971029955,-0.28589649323512595
-0.2750903180398673,-0.2625210901741856,-0.6871525003446923,-0.4226215346988932,-0.43698736927684073,-0.632255900562662,-0.6131100755665627
-0.4779552446558114,-0.438224820902727,-0.08881202068810257,-0.2186616871333818,-0.31002292772868284,-0.16084679646442743,0.9546209329605214
-0.13666483870192817,-0.06949445641606865,0.011525890990042571,0.06092372188900495,-0.09931598218067783,-0.07025004132547988,-0.23120009908117606
-0.2058775783708973,-0.4802947282602657,-0.1716654903879698,-0.507413830877813,-0.518028502179919,-0.2559898243167019,-0.8418817309741647
-0.49227512182870214,-0.48524412912585835,-0.2811229058991239,-0.5967894944177563,-0.728735447727925,-0.35364263633551835,-0.9788888012233532
-0.8144723582187313,-0.8168539871205716,-0.7148552627768991,-0.8236661787883816,-0.8178806939213125,-0.6663146947646544,0.0558629850874983
-0.7834459576774695,-0.7450876745694771,-0.7486961182187274,-0.7228320968458813,-0.7908669829536191,-0.6885736139043523,-0.17695024644560234
-0.8287922353916213,-0.836651590582942,-0.7901293695680488,-0.8236661787883816,-0.9232341666953146,-0.7248166266659257,-0.38989426866450333
-0.9433512527747431,-0.9554372113571677,-0.7510177896558121,-0.9222085770503701,-1.0204835261790102,-0.6986319477850721,0.2510884946567249
-0.8502720511509574,-0.8935697005372586,-0.8583409392640016,-0.9267919444113928,-0.8448944048890049,-0.7699198574960688,0.08570655897750297
-0.8096990658277681,-0.7549864763006624,-0.6879596474412863,-0.7411655662899719,-0.7044231078570014,-0.6423321233513213,0.3984307425174624
-0.6665002940988656,-0.683220163749568,-0.8157477510236395,-0.7365821989289493,-0.6179792327603836,-0.733770690642953,-0.03183702215951103
-0.6641136479033845,-0.6510490581232145,-0.8472965963359415,-0.7755408214976428,-0.6449929437280769,-0.7572471474545168,-0.13174373094683253
-0.6951400484446463,-0.6955936659135499,-0.8837386585679065,-0.7663740867755976,-0.6449929437280769,-0.7832809911899412,-0.0389755124558681
-0.6951400484446463,-0.7054924676447352,-0.11183683538732146,-0.4249132183794041,-0.7125272211473095,-0.2124625615705407,0.7352015869313148
-0.4373822593326229,-0.4308007196043385,-0.5849886205966913,-0.5784560249736658,-0.45049422476068646,-0.559378265542542,-0.2738680026168223
-0.5185282299790007,-0.514940534319415,-0.8562889160774493,-0.6563732701110521,-0.5666531819217674,-0.7614735364070769,-0.3674260016770177
-0.6307006011666404,-0.643624956824826,-0.8517916326723182,-0.70449862740179,-0.6747080257925391,-0.7590801573293056,-0.33013976235406295
-0.7285530951813902,-0.7327141724054951,-0.9457128148152917,-0.7778325051781537,-0.6801107679860776,-0.8279654960635893,-0.09660277934637197
-0.7476462647452434,-0.7525117758678656,-0.9034782587481378,-0.8236661787883816,-0.812477951727773,-0.7993735731395551,-0.4362746874031448
-0.8789118054967372,-0.900993801835648,-0.8999836174212367,-0.9520004648970176,-0.9394423932759309,-0.8004565494757891,-0.06107266321230055
-0.8860717440831826,-0.9381143083275931,-0.9752842396236887,-0.8901250055232109,-0.9259355377920843,-0.8511577420958559,0.23384874342841036
-0.7977658348503593,-0.8044804849565895,-0.9749247086229786,-0.8442913319129838,-0.7719573852762339,-0.8502663456143316,-0.18451999659010265
-0.8454987587599933,-0.8539744936125166,-0.9368144225477193,-0.9634588832995746,-0.9529492487597777,-0.8263320932522755,-0.552006870231528
-1.012563992443713,-1.0247288234754663,-0.8803240128886632,-1.0459594957979834,-1.2041767607593228,-0.7919202417928471,-0.6327598248261399
-1.2011090418867671,-1.237553060695954,-1.0051747481952158,-1.2567943944050284,-1.2095795029528613,-0.8767258577359303,-0.04671491287112183
-1.2034956880822485,-1.2449771619943433,-0.9475599053314393,-1.3026280680152562,-1.3743631398557885,-0.8407527436214285,-0.6196487597771348
-1.382494152743376,-1.4033579896933108,-1.0409525769033692,-1.3667952110695738,-1.3662590265654804,-0.901464996956234,0.27970215880129534
-1.2870283049241082,-1.210331355935194,-0.996098388082292,-1.2338775575999152,-1.60127831198441,-0.8708779343895994,0.3768381480259217
-1.1605360565635778,-1.170736149010452,-1.0301639503995639,-1.2361692412804262,-1.1960726474690146,-0.8932007940252858,-0.0389755124558681
-1.1605360565635778,-1.143514444249692,-0.984589800749565,-1.2063773534337787,-1.1474479677271672,-0.8623357017742783,0.07637854563782533
-1.1247363636313528,-1.143514444249692,-0.931155404596544,-1.0849181183666763,-1.0988232879853197,-0.8242044107276065,0.43516550474043575
-0.976764299511487,-1.027203523908263,-0.9980245754185958,-1.0872098020471879,-1.0258862683725487,-0.8695016604330639,-0.14363018507652903
-1.0101773462482309,-1.0643240304002084,-0.9927673333607139,-1.10783495517179,-1.1150315145659353,-0.8671638644923593,-0.49729992500772824


==> pic/After_setting/____/________________/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.8758552324314393,-1.1739232419804901,0.20961888775990936,-0.9945146915437636,-1.1282362278253932,-0.2838419574802466,-0.8731094192962793
-1.0240575495701574,-1.1091280112843005,-0.1587447575228968,-1.0405280468346156,-1.0584736263637855,-0.4671840929220468,0.2284520431654864
-0.9845369316664992,-0.9695690528617378,-0.6310734630770649,-1.0405280468346156,-0.9726119630264218,-0.7117963045185401,-0.10150585951348175
-0.9993571633803707,-0.9795375498919205,-0.3586925746447526,-0.9577040073110817,-0.924314777399155,-0.5527082007265841,0.5847867141021339
-0.9005556186212259,-0.8648998340448159,-0.640338082290758,-0.9346973296656558,-0.8706512378133024,-0.7028815656926221,0.016549770270619844
-0.8956155413832684,-0.8798525795900906,-0.6364464865153375,-0.943900000723826,-0.8760175917718876,-0.7008267016501407,-0.0701112320101186
-0.9054956958591831,-0.9097580706806394,-1.0444968699677757,-0.9807106849565078,-0.8706512378133024,-0.9285946604370924,-0.1861450820057996
-0.9351361592869264,-0.9197265677108227,-0.9563082938604861,-0.9669066783692524,-0.8867502996890583,-0.8793085234117894,0.04611173614042396
-0.9252560048110121,-0.9247108162259141,-0.47271581982870237,-0.9945146915437636,-0.9887110249021777,-0.6265890376625818,-0.44956976545641664
-0.9993571633803707,-1.059285526133385,-0.9703794935969865,-1.100345408712724,-1.0477409184466147,-0.9000711886697974,-0.5796640855658458
-1.0932186309015588,-1.0891910172239343,-1.1739243884541704,-1.100345408712724,-1.0423745644880296,-1.0067422937534194,0.23410887906187358
-1.0536980129979008,-1.0243957865277447,-1.1414331890101772,-1.081940066596383,-1.004810086777933,-0.9885563258318208,-0.07317050034772202
-1.0635781674738154,-0.9695690528617378,-1.0873885330851056,-1.0497307178927864,-1.0155427946951037,-0.9590098759825756,-0.1343774649244275
-1.083338476425644,-1.0642697746484764,-1.0149194202975969,-1.1325547574163202,-1.1872661213698303,-0.9299767152730206,-0.8721498408379074
-1.2216606390884472,-1.203828733071039,-1.1058753901167682,-1.1831694482362578,-1.1765334134526602,-0.977217485502571,0.24535166318677346
-1.1821400211847892,-1.163954744950307,-1.1762663544113354,-1.2061761258816839,-1.149701643659734,-1.014188828959253,-0.10767460120037922
-1.1969602528986611,-1.163954744950307,-1.2514654746024405,-1.22918280352711,-1.1604343515769042,-1.052046558535891,0.01956722895671863
-1.192020175660704,-1.1739232419804901,-1.0549744885301544,-1.1509600995326612,-1.1443352897011485,-0.9490365747098363,0.5614603759677633
-1.103098785377473,-1.0941752657390258,-0.9774301747869243,-1.1141494152999794,-1.0584736263637855,-0.9047035078077356,0.11128561193204296
-1.083338476425644,-1.079222520193751,-1.0083408132942964,-1.100345408712724,-1.031641856570859,-0.9197737658594353,0.17187152186929885
-1.0536980129979008,-1.0543012776182936,-1.1021649623203478,-1.104946744241809,-1.0101764407365181,-0.9687685327436095,-0.01236754213785407
-1.0536980129979008,-1.0343642835579274,-0.9926835580249932,-1.0589333889509567,-1.0209091486536888,-0.9094448667887007,0.01803393696707855
-1.0487579357599435,-1.0343642835579274,-0.9790570747654699,-1.0589333889509567,-0.9833446709435921,-0.9005055765696434,0.2000910589458788
-1.0141773950942425,-0.9895060469221039,-0.9348839796015539,-1.0405280468346156,-0.9511465471920809,-0.8746268691081317,0.07764468031008635
-0.9993571633803707,-0.9296950647410055,-0.7264921208608143,-0.9991160270728487,-0.9082157155233992,-0.7581770384360799,0.22649416035814215
-0.9598365454767126,-0.9396635617711884,-0.6772851686956636,-1.0221227047182748,-0.9350474853163252,-0.7341601314830171,-0.07131615651788654
-0.9697166999526273,-0.9197265677108227,0.8547024618136415,-0.7460425729731615,-0.8545521759375472,0.17510845940771388,1.820924872550618
-0.6634319111992775,-0.6007346627449651,0.03460616289088561,-0.7092318887404796,-0.677462495304235,-0.2783483929836398,-0.4694134974079195
-0.7474132242445507,-0.7353093726524365,-0.47072397107718905,-0.7782519216767582,-0.7633241586415981,-0.5883471276166765,-0.4810798356055037
-0.831394537289824,-0.8250258459240837,-0.8168574023785714,-0.8288666124966954,-0.8008886363516947,-0.7881140339305914,0.2988611592075629
-0.7770536876722945,-0.7652148637429853,-0.8348088244606333,-0.8196639414385252,-0.7150269730143312,-0.7961500349512064,-0.17929930013221382
-0.8066941511000378,-0.7851518578033514,-0.5437126498057455,-0.7644479150895024,-0.7418587428072572,-0.6239628334017354,0.5210993909022299
-0.7128326835788498,-0.6804826389864296,0.07117769556795517,-0.6218065136878607,-0.655997079469894,-0.2365279271059834,0.5333231972196386
-0.6140311388197051,-0.5957504142298737,-0.7549436778224755,-0.6586171979205424,-0.5594027082153598,-0.7318736659652562,-0.1713501687991491
-0.6436716022474483,-0.6256559053204227,-0.5610781097075845,-0.677022540036883,-0.5379372923810188,-0.612998117237238,0.17473209928231825
-0.6090910615817474,-0.580797668684599,-0.12685323753770636,-0.5665904873388379,-0.5111055225880929,-0.33093136786592137,0.4903520172399748
-0.5152295940605598,-0.4910811954129518,-0.4457287840801033,-0.5021717899316445,-0.42524385925072933,-0.5122460465680341,0.3739401727158571
-0.4411284354912008,-0.44123871026203637,-0.4860194283209853,-0.47456377675713335,-0.42524385925072933,-0.5377776161903386,0.012855663053601014
-0.43618835825324365,-0.4462229587771282,-0.6086379510019406,-0.5205771320479854,-0.3876793815406331,-0.6188047069446423,-0.11312196397258499
-0.4559486672050727,-0.43127021323185355,-0.5048527138783455,-0.47916511228621844,-0.32864948799619553,-0.5442885311450362,0.1902530744621979
-0.41642804930141464,-0.3664749825356638,-0.32223858021747337,-0.4929691188734742,-0.48964010675375197,-0.44292990972039314,-0.48833940326775166
-0.5102895168226027,-0.4860969468978604,-0.6035770821047914,-0.594198500513349,-0.5111055225880929,-0.6296638554864593,-0.34669865408734407
-0.5745105209160469,-0.560860674624233,-0.14100677936943407,-0.4929691188734742,-0.5111055225880929,-0.327536028068403,0.7210844045420773
-0.43618835825324365,-0.41631746768657885,-0.28415891537163324,-0.46536110569896266,-0.32864948799619553,-0.39811380341977853,0.2395185124489721
-0.3867875858736713,-0.33158524293002306,0.2156833849945946,-0.30431436218097996,-0.3071840721618546,-0.05404956962197955,0.48458762374522335
-0.2879860411145261,-0.16710504193200285,0.34178913191099225,-0.262902342419213,-0.3018177182032695,0.043571410352570075,-0.5204207186424306
-0.39172766311162843,-0.3764434795658466,-0.6756493928309781,-0.4699624412280482,-0.29645136424468443,-0.6501324058316775,0.03739531254881292
-0.3818475086357137,-0.35152223699038915,-0.4727583549194241,-0.41934775040811056,-0.28035230236892866,-0.5132574090457406,0.23577426028619497
-0.3324467362561413,-0.3016797518394741,0.034404860867135574,-0.30431436218097996,-0.18912428507297996,-0.15223976472174328,0.4283322989672579
-0.24352534597291084,-0.2169475270829183,-0.011873279414387997,-0.23069299371561633,-0.1139953296527866,-0.16485466455135625,0.5853698725554954
-0.12002341502397942,-0.10729405975090454,-0.298620692522033,-0.24909833583195726,-0.14082709944571306,-0.368109983680731,-0.3365477531231191
-0.18918449635538084,-0.1770735389621861,-0.2772834080557699,-0.3181183687682358,-0.28035230236892866,-0.3720770408922292,-0.22451444895995545
-0.23364519149699609,-0.2169475270829183,-0.05488747586894636,-0.2260916581865312,-0.19449063903156508,-0.20187716853110785,0.3930381558484507
-0.14966387845172277,-0.12723105381127064,1.5408659423472038,0.09600182884943456,-0.0335000202740086,1.0419143314268486,1.830881475614364
0.24060222334690048,0.1917608511545865,0.2731417605222713,0.045387138029497356,0.22945132369666674,0.12161231414901054,-0.7120930404283045
0.077579674494311,0.13194986897348865,-0.35485396521992413,0.0039751182677304035,-0.0335000202740086,-0.36874327827882014,-1.0043389731967816
-0.1447238012137656,-0.15215229638672859,-0.5464184502471422,-0.1570716252502531,-0.13009439152854238,-0.5238732327378587,0.3138696498815814
-0.07556271988236418,-0.03253033202453156,-0.226591800632807,-0.014430223848610918,0.08455976681486607,-0.277252346722602,0.033424211925435966
-0.06568256540644989,-0.042498829054715276,-0.24637799517833303,-0.1570716252502531,-0.0603317900669346,-0.31238348075196215,-0.6290184392065743
-0.1990646508312956,-0.1720892904470947,-0.5813899795703321,-0.19388230948293492,-0.0603317900669346,-0.5490406536722939,0.6020788257693167
-0.07062264264440704,-0.007609089449074492,-0.08834668483466773,-0.03283556596495142,0.10065882869062234,-0.16393788387405034,0.6279186529090122
0.0676995200183967,0.10702862639803068,0.5957391851384464,0.24324456578016185,0.18115413806939987,0.3869036320713889,0.6063446294898598
0.20602168268119955,0.14690261451876288,-0.27242211211364215,0.12360984202394613,0.245550385572423,-0.26711927616446873,0.05176223683553116
0.220841914395071,0.25157183333568434,-0.20482954949682156,0.16502186178571307,0.3260456949512015,-0.20772634429698197,-0.20408731060005475
0.17638121925345576,0.21169784521495214,-0.3636458954669875,0.0867991577912643,0.11675789056637766,-0.35403900437579355,-0.7442840426055087
0.008418593162909134,0.0322648986716577,-0.5616808630663489,-0.02363289490678117,0.07919341285628097,-0.508685697160331,0.27910060674119047
0.07263959725635386,0.05718614124711566,0.4832029390610296,0.17882586837296846,0.1865204920279859,0.31434720639862124,0.5614603759677609
0.2010816054432424,0.17182385709422082,-0.6259153052461238,0.05919114461675273,0.21871861577949653,-0.5405634415525874,-0.247784123924772
0.14674075582571286,0.18677660263949508,-0.6111230070023288,0.03158313144224116,0.02016351931184387,-0.5477520019004702,-1.0529810984663381
-0.09038295159623563,-0.06243582311508093,-0.6210220023206436,-0.147868954192082,-0.18912428507297996,-0.5780654857679624,-0.7248047070449523
-0.24352534597291084,-0.2169475270829183,-0.8980459782215436,-0.3089156977100651,-0.25888688653458775,-0.7870845963737384,-0.442738480717065
-0.3324467362561413,-0.29171125480929083,-0.8804051737306241,-0.2721050134773833,-0.21058970090732085,-0.7706881522187284,0.8200654910606917
-0.16448411016559467,-0.1322153023263625,-0.07513921256369083,-0.18467963842476384,-0.017400958398252814,-0.1990474638682814,0.26869102999550887
-0.10520318331010753,-0.09732556272072171,-0.35171432222266524,-0.1616729607793382,-0.022767312356837918,-0.38387351716890245,0.24138550707468015
-0.050862333692577553,-0.03253033202453156,-0.5904192917419475,-0.1110582699594002,0.03089622722901408,-0.5443468146031524,-0.057875580252796585
-0.06074248816849186,-0.03253033202453156,-0.22753149185113702,-0.08345025678488945,-0.006668250481082604,-0.28604104832810306,0.30698016880787693
0.008418593162909134,0.017312153126383463,-0.7480161447497583,-0.13866628313391177,-0.028133666315423498,-0.6612509841288164,-0.707406974080186
-0.1447238012137656,-0.1122783082659964,-0.875242020812245,-0.23069299371561633,-0.0603317900669346,-0.7560591052661202,-0.17548613814757283
-0.17930434187946656,-0.14716804787163673,-0.6503312542191532,-0.15247028972116797,-0.022767312356837918,-0.5895141977912824,0.5283973077030322
-0.06568256540644989,-0.03253033202453156,-0.3701971447606278,-0.07884892125580431,0.06309435098052565,-0.3810749244086576,-0.01236754213785407
-0.06568256540644989,-0.03253033202453156,-0.1117840193311004,0.03618446697132628,0.025529873270428976,-0.1841609270235128,0.8555114981810886
0.12204036963592624,0.1917608511545865,0.5964702353968675,0.24324456578016185,0.21871861577949653,0.39451782062452856,0.8817681212286159
0.3245835363921738,0.3562410521526067,2.1880787684807426,0.5791420594033834,0.43873912808149057,1.8386331393825008,1.8176431230777907
0.7593103333324127,0.7898706729655686,0.8435742139005927,0.9610529083174563,0.9056119224784052,0.8576340768129649,0.6684252093118553
0.9371531138988737,0.9892406135692295,0.32003156847244857,0.781600822683133,0.9592754620642572,0.37600715126716483,-0.5776478745715894
0.7840107195221985,0.8646344006919415,0.4244124505611464,0.7585941450377066,0.5138680835016839,0.4195801892124357,-1.7244442814037892
0.2998831502023872,0.36620954918278953,-0.17781999743100213,0.3306699408327809,0.2831148632825197,-0.15578972777876857,0.44774049242519204
0.40856484943744714,0.48084726502989467,-0.3879387731702952,0.5607367172870421,0.626561516631973,-0.2794448299115642,1.0485765197818608
0.6654488658112242,0.7051384482090127,-0.076955695322382,0.7033781186886843,0.894879214561234,0.028272868126309837,0.8363191266570082
0.8828122642813442,0.9493666254484974,0.2825905447674272,0.8966342109102636,1.0129390016501092,0.3913668227577418,0.7250819911705647
1.0804153537996337,1.1238153234767003,-0.13583678702364,0.9334448951429455,0.8895128606026489,0.007121755373642623,-0.15416285780873987
1.0408947358959757,1.1387680690219755,2.947837139239083,1.3153557440570192,1.3080884693722965,3.111916001790858,1.7917295700385552
1.5398425369296584,1.5026182106236567,1.3664253086848253,1.2785450598243373,1.4154155485440005,1.5361779196421061,-0.8255869123495323
1.2928386750317955,1.2783270274445377,-0.0724052090901443,1.1681130071262917,1.4154155485440005,0.15488768953539392,0.20886731785467372
1.3570596791252403,1.358075003686002,2.347127155474277,1.6374492310929845,1.4744454420884376,2.7683307053892623,1.8205187017745876
1.895528098062581,1.8764368492555206,1.265709168554365,1.7662866259073704,2.086209793367153,1.7019708708198333,-0.13468223575570393
1.856007480158923,1.906342340346069,-0.12809720642850755,2.148197474821444,2.1881705185802716,0.33579417185816046,1.819264236693816
2.443876671475836,2.9081762918794647,1.0592739624105758,2.7371684225443533,2.810667577776157,1.8968165362583593,0.2815443183552673
2.547618293472939,2.5842001383985167,-0.007156303075467944,2.2310215143449788,2.424290092758022,0.46937762836481534,-1.0730667095888935
2.1672323461502305,2.1356177720402796,0.20946884301802277,2.47029096185741,2.166705102745931,0.7154220045610938,1.8297297236279428
2.7896820781328446,3.0327825047567525,0.6870195666748389,3.004045883231296,3.1594805850841965,1.5434519249001855,0.6121166755400356
3.0218657083168354,2.748680339396537,-0.09919705219116745,2.645141711962648,2.681875082770112,0.4697286122521659,-1.849901869115668
2.3154346632889475,2.230318493827018,0.002475800878661331,2.0791774418851663,1.989615422112619,0.3934261457912404,-0.8833722825283364
2.0140899517735553,2.1256492750100966,-0.10331546336002106,2.2310215143449788,2.3008639517105616,0.3425395947150621,0.43732617327552725
2.162292268912273,2.1605390146157366,0.21819595239964112,2.138994803763274,2.091576147325738,0.656667004777067,-0.7585724523755969
1.9103483297764525,1.667098411621677,-0.42159229103735346,1.5178145073367688,1.5978715831358978,-0.1451419333904818,-1.8425163839364938
1.3175390612215823,1.5375079502292965,0.006906443436137353,1.310754408527934,1.0183053556086943,0.1530159539638778,-1.8418410522605546
0.7840107195221985,0.44595752542425393,0.6937115237392317,1.0530796188991611,0.4924026676673426,0.6741568548238114,1.8314074078408453
1.2681382888420099,1.2384530393238056,1.6664079360106026,1.5454225205112804,1.0290380635258645,1.88565497113241,1.1502484260165393
1.604063541023103,1.4776969680481986,0.49990827894606665,1.3153557440570192,1.2973557614551254,0.6650557813642026,-1.8454010318482623
1.0408947358959757,0.6602802115731892,0.33022293010088244,0.9794582504337975,0.7446213037208482,0.3395570921500787,-1.852189349604885
0.5320667803863786,0.9643193709937724,0.13994821507389674,0.7723981516249628,0.2509167395310081,0.10481063055884873,-1.8386912079788615
0.077579674494311,-0.30666400035456554,-1.2973128846518134,-0.4377530925244515,-0.19449063903156508,-1.0502138761817743,-1.8420037372020974
-0.3324467362561413,0.06715463827729849,-1.3869809288107293,-0.09265292784305969,0.20798590786232632,-1.1043456095226172,1.8238817958001152
0.038059056590652916,0.48084726502989467,1.070277371561425,0.28925792107101395,0.3421447568269568,0.8260968693366573,1.835010579666406
0.4480854673411052,0.36620954918278953,-0.22407546770030726,0.18342720390205358,0.16505507619364454,-0.2536429087001998,-1.8526614821417666
-0.0014615613130051677,-0.3814277280809385,0.3166186557685834,0.0039751182677304035,-0.2749859484103435,0.05436018496969076,-1.0237655862897348
-0.22376503702108178,-0.19202628450746034,0.15655503646515728,-0.04203823702312249,-0.1139953296527866,-0.02758846202782717,0.9866282116625976
-0.01628179302687662,-0.057451574599989515,0.09758241939253592,-0.03283556596495142,0.01479716535325829,-0.04708893645995039,-0.14771761618733695
-0.045922256454620405,-0.06742007163017234,0.9880531219738148,0.2018325460183949,-0.054965436108349496,0.6773354789015611,1.8284269674286757
0.3542239998199176,0.2914458214564165,2.1266418442324757,0.6113514081069793,0.3850755884956386,1.7280523141886415,1.8259473181150034
0.7938908739981128,0.7400281878146535,2.889725675240767,1.0622822899573314,0.9002455685198191,2.7798364682493144,1.8276369069206437
1.278018443317924,1.1886105541728904,2.77747852945476,1.1497076650099505,1.2919894074965403,2.8023065094575257,-0.1318261421895812
1.243437902652223,1.2135317967483485,2.7894598230309646,1.1957210203008033,1.0236717095672794,2.8155135895632193,-0.9914714922076793
0.9618535000886594,0.6901857026637385,2.513316519469128,0.8506208556194116,0.6694923483006548,2.1601055786161534,-1.8449879288150766
0.4629056990549767,0.44595752542425393,2.4219187149541934,0.7217834608050248,0.47093725183300217,2.0484615703291924,1.801709740127978
0.90751265047113,0.8397131581164845,2.9384735788703686,1.0806876320736727,1.0129390016501092,2.79739450650688,0.26279469631438973
0.9816138090404889,0.8496816551466673,2.1780450210728515,1.0714849610155017,1.0129390016501092,2.114944705420196,0.22258562118097883
1.0458348131339328,1.0390830987201445,2.4924924994489905,1.1313023228936099,1.0451371254016206,2.418320750587301,0.9869518254474364
1.3224791384595393,1.2733427789294463,3.0878233503993497,1.3889771125223827,1.4315146104197558,3.1724420191816245,0.4107313836543048
1.4459810694084707,1.3630592522010936,1.2292481041571737,1.1543090005390364,1.216860452076348,1.3508316125541937,-1.5343039303386936
0.9914939635164032,0.7549809333599287,0.945433037918112,0.735587467392281,0.7768194274723598,0.8844519373666828,-1.3832413111288722
0.6160480934316519,0.6901857026637385,0.11269928304855018,0.7125807897468545,0.8787801526854787,0.1878313617924133,0.8843147247957632
0.843291646377686,0.9344138799032231,0.6872010036200856,0.9196408885556893,1.0451371254016206,0.7520565359085227,0.58236908553436
1.0013741179923175,1.0041933591145047,1.0691589330603148,1.0116675991373942,1.0451371254016206,1.10448994896058,0.13165201377884955
1.0408947358959757,0.9792721165390467,-0.07603387114758009,0.8276141779739851,1.0880679570703025,0.06659376697532704,-0.6911367526596698
0.8531718008536003,0.7898706729655686,1.15638883661701,1.1036943097190983,0.9378100462299157,1.214355415935414,1.656950037805755
1.2977787522697537,1.3281695125954527,0.9151440572542696,1.0806876320736727,1.3188211772894667,1.0475474111514642,-0.6414529634684564
1.1149958944653346,1.108862577931426,0.8844995800598422,1.1451063294808654,1.1846623283248363,1.0087657409164759,0.5334016762329719
1.2681382888420099,1.517570956168931,2.5751815995583276,1.485605158633172,1.2597912837450296,2.7779776954092377,-0.8159403436563334
1.0359546586580184,0.8397131581164845,0.9464329391519443,1.172714342655377,0.7714530735137747,0.9887875044566276,1.167695323528222
1.3619997563631974,1.2783270274445377,0.18996744530395987,1.1220996518354398,1.0934343110288876,0.3612032775149341,-1.6251757438034067
0.8877523415193013,0.8397131581164845,0.0034222931006568807,0.6573647633978322,0.6104624547562177,0.0539919847967809,-1.7620534709654097
0.4184450039133614,0.12696562045839635,-0.8032412551076697,0.06839381567492299,0.13822330640071806,-0.6856080339631235,-1.8445453737832789
-0.0261619475027918,-0.4013647221413046,-0.7923536551378825,-0.4607597701698775,-0.29645136424468443,-0.7286047776297676,-1.844094098455286
-0.42630820377732936,-0.6057189112600565,0.08987534528949978,-0.44235442805353664,-0.6881952032214051,-0.21662424066513755,-1.8461049110772754
-0.7869338421482088,-0.655561396410972,-0.08799453117029112,-0.6862252110950536,-1.0423745644880296,-0.388491428781484,-0.31933931595727233
-0.8412746917657388,-0.7452778696826192,0.020288321106198333,-0.6218065136878607,-0.7794232205173538,-0.2884362472174539,1.7188721736923807
-0.539929980250346,-0.5558764261091416,-0.4071776598276182,-0.6678198689787127,-0.7096606190557461,-0.5322380540356392,-1.38696097308012
-0.8017540738620808,-0.8948053251353647,-0.4851764496802043,-0.879481303316633,-1.0531072724051997,-0.6406903778466893,-1.8345997095572115
-1.1228590943293022,-1.2686239637672287,-0.27449833941910756,-1.0543320534218714,-1.369722155961728,-0.5799633556070725,-1.7552482696721994
-1.3995034196549088,-1.4031986736747,-0.6656230227829952,-1.2429868101143657,-1.3750885099203132,-0.7705616637107009,0.43465945024404823
-1.3352824155614644,-1.3035137033728696,-0.6361679911787962,-1.1187507508290648,-1.3267913242930465,-0.7452142295369403,1.6325358867279693
-1.0932186309015588,-1.0443327805881106,-0.5619878688250363,-0.8702786322584627,-1.0477409184466147,-0.656231786899402,1.8362056168601004
-0.7968139966241236,-0.705403881561887,0.1627427970883117,-0.8058599348512694,-0.7794232205173538,-0.2204696657621482,-0.3482668112728463
-0.8560949234796102,-0.8948053251353647,-0.4313316356764009,-0.8288666124966954,-0.9028493615648141,-0.5815847848421986,0.35830390806701523
-0.791873919386166,-0.7701991122580768,-0.6023793369846662,-0.8288666124966954,-1.0477409184466147,-0.692016321400245,-1.8570015802490567
-1.117919017091345,-1.2287499756464966,-0.6064956732710456,-1.1739667771780873,-1.3643558020031425,-0.7448143752427526,-1.8455098591994477
-1.409383574130823,-1.3533561885237846,-0.5522129822176801,-1.1969734548235136,-1.3589894480445575,-0.7117457165245287,1.816978602800346
-1.1475594805190887,-1.203828733071039,-0.5110765544023018,-1.100345408712724,-1.203365183245586,-0.6696092381815186,-0.6087562159980477
-1.2414209480402765,-1.1938602360408561,-0.9124548458688504,-1.210777461410769,-1.246296014914268,-0.8847719930868474,0.020075025670236567
-1.2364808708023192,-1.2835767093125034,-0.7116637811399669,-1.109548079770894,-1.278494138665779,-0.7756773960749496,1.023963653876521
-1.0783983991876869,-1.0493170291032021,-0.5265687796674046,-1.0865414021254682,-1.0960381040738816,-0.6679399825631319,-0.01236754213785407
-1.0783983991876869,-1.153986247920124,-0.865353438330051,-1.1509600995326612,-1.1389689357425634,-0.8528142091322664,-0.6254724963742383
-1.1771999439468321,-1.1390335023748492,-0.9302753198125386,-1.141757428474491,-1.1067708119910524,-0.8834421394297473,0.3999164197480454
-1.1129789398533878,-1.1290650053446665,-0.8051712800462009,-1.1509600995326612,-1.3106922624172905,-0.8297450398394636,-1.2840942795611106
-1.3155221066096354,-1.2536712182219545,-1.0518804160998296,-1.2613921522307066,-1.2892268465829497,-0.9565050074682337,0.5874961254280907
-1.2266007163264045,-1.2935452063426867,-1.0286394653872082,-1.2982028364633884,-1.2945932005415348,-0.9477864608792598,-0.6255263720292686
-1.3204621838475925,-1.2835767093125034,-1.0849366367805557,-1.2936015009343034,-1.3214249703344607,-0.9762881563354384,0.08779151265876328


==> pic/After_setting/________________/FCNN/An_Naier.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,持有
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,买进
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,卖出
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,买进
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,持有
2021-12-29,卖出
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,持有
2022-01-06,持有
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,买进
2022-01-21,卖出
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,持有
2022-02-10,买进
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,买进
2022-03-04,持有
2022-03-07,买进
2022-03-08,持有
2022-03-09,卖出
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,持有
2022-03-31,持有
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,买进
2022-04-26,持有
2022-04-27,持有
2022-04-28,买进
2022-04-29,持有
2022-05-05,卖出
2022-05-06,买进
2022-05-09,持有
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,持有
2022-06-15,卖出
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,持有
2022-06-22,持有
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,持有
2022-07-14,持有
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,卖出
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,持有
2022-08-18,卖出
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,卖出
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,持有
2022-08-31,卖出
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,持有
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,卖出
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,持有
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,持有
2022-10-24,卖出
2022-10-25,买进
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,卖出
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,买进
2022-11-22,持有
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,持有
2022-12-27,买进
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,卖出
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,卖出
2023-02-01,持有
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,买进
2023-03-23,卖出


==> pic/After_setting/________________/FCNN/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,买进
2021-09-28,持有
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,持有
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,持有
2021-10-29,卖出
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,买进
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,买进
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,卖出
2021-12-10,买进
2021-12-13,持有
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,持有
2022-02-17,卖出
2022-02-18,买进
2022-02-21,持有
2022-02-22,卖出
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,卖出
2022-04-08,买进
2022-04-11,卖出
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,买进
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,买进
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,卖出
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,卖出
2022-07-19,买进
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,卖出
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,持有
2022-08-29,持有
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,持有
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,卖出
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,买进
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,持有
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/FCNN/Fengdong_Co_Ltd.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,持有
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,持有
2021-11-16,买进
2021-11-17,持有
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,卖出
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,持有
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,持有
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,卖出
2022-02-07,持有
2022-02-08,持有
2022-02-09,买进
2022-02-10,持有
2022-02-11,买进
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,持有
2022-03-14,持有
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,买进
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,卖出
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,持有
2022-07-11,买进
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,持有
2022-09-22,持有
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,买进
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,卖出
2022-11-16,买进
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,卖出
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,持有
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,买进
2023-03-13,卖出
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/________________/FCNN/Magnificent_Blast.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,买进
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,卖出
2022-07-27,买进
2022-07-28,持有
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,卖出
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,持有
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,持有
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/After_setting/________________/FCNN/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,卖出
2021-11-01,买进
2021-11-02,卖出
2021-11-03,持有
2021-11-04,买进
2021-11-05,持有
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,买进
2021-11-17,卖出
2021-11-18,买进
2021-11-19,持有
2021-11-22,持有
2021-11-23,买进
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,卖出
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,卖出
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,持有
2022-04-06,持有
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,买进
2022-04-22,持有
2022-04-25,持有
2022-04-26,卖出
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,持有
2022-07-05,买进
2022-07-06,持有
2022-07-07,买进
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,卖出
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,卖出
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,持有
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,持有
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,卖出
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/________________/FCNN/ST_Yi_Paper.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,买进
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,持有
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,持有
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,持有
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,持有
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,持有
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,卖出
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,卖出
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,持有
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,卖出
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/________________/FCNN/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,持有
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,买进
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,卖出
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,卖出
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,持有
2022-02-16,持有
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,卖出
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,买进
2022-04-12,持有
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,买进
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,卖出
2022-07-25,买进
2022-07-26,持有
2022-07-27,持有
2022-07-28,卖出
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,持有
2022-08-05,卖出
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,持有
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,买进
2022-10-31,买进
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,持有
2022-12-15,卖出
2022-12-16,买进
2022-12-19,持有
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/FCNN/Xingmei_United.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,持有
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,买进
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,卖出
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,持有
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,持有
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,持有
2021-12-31,买进
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,卖出
2022-05-20,持有
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,持有
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,卖出
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,持有
2022-08-18,卖出
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,持有
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,持有
2022-09-06,卖出
2022-09-07,买进
2022-09-08,持有
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,持有
2022-12-12,买进
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,卖出
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,持有
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,持有
2023-03-10,买进
2023-03-13,持有
2023-03-14,卖出
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/FCNN/Zhaohe_Industrial.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,卖出
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,持有
2021-11-24,持有
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,卖出
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,买进
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,买进
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,持有
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,买进
2022-09-06,持有
2022-09-07,买进
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,卖出
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,持有
2022-11-30,买进
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,持有
2022-12-21,持有
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,卖出
2023-01-10,买进
2023-01-11,卖出
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,买进
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,卖出
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,买进
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,卖出
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/________________/FCNN/Zhejiang_Guangxia.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,持有
2021-09-23,持有
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,卖出
2021-11-05,持有
2021-11-08,买进
2021-11-09,持有
2021-11-10,卖出
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,持有
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,买进
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,持有
2021-12-16,买进
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,持有
2021-12-29,卖出
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,持有
2022-02-18,卖出
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,持有
2022-05-20,买进
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,买进
2022-10-26,持有
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,持有
2023-01-20,持有
2023-01-30,卖出
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/________________/SVM/An_Naier.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,卖出
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,买进
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,买进
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,持有
2022-12-28,买进
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,卖出
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/SVM/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,买进
2021-10-25,持有
2021-10-26,持有
2021-10-27,买进
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,持有
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,买进
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,持有
2022-06-13,持有
2022-06-14,卖出
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,持有
2022-07-22,卖出
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,持有
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/________________/SVM/Fengdong_Co_Ltd.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,持有
2018-09-28,持有
2018-10-08,卖出
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,持有
2018-10-24,持有
2018-10-25,卖出
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,持有
2018-11-15,持有
2018-11-16,持有
2018-11-19,持有
2018-11-20,持有
2018-11-21,卖出
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,持有
2019-01-11,卖出
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,持有
2019-02-13,持有
2019-02-14,持有
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,持有
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,持有
2019-03-07,买进
2019-03-08,买进
2019-03-11,持有
2019-03-12,买进
2019-03-13,持有
2019-03-14,持有
2019-03-15,买进
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,持有
2019-04-12,持有
2019-04-15,买进
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,卖出
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,持有
2019-06-25,卖出
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,持有
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,持有
2019-09-18,卖出
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,持有
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,持有
2019-11-06,卖出
2019-11-07,买进
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,卖出
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,持有
2019-12-31,买进
2020-01-02,持有
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,持有
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,持有
2020-01-17,持有
2020-01-20,买进
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,买进
2020-02-06,买进
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,卖出
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/After_setting/________________/SVM/Magnificent_Blast.csv <==
交易日期,策略
2020-12-17,持有
2020-12-18,持有
2020-12-21,持有
2020-12-22,持有
2020-12-23,持有
2020-12-24,持有
2020-12-25,持有
2020-12-28,持有
2020-12-29,持有
2020-12-30,持有
2020-12-31,持有
2021-01-04,买进
2021-01-05,买进
2021-01-06,持有
2021-01-07,买进
2021-01-08,持有
2021-01-11,卖出
2021-01-12,买进
2021-01-13,卖出
2021-01-14,持有
2021-01-15,持有
2021-01-18,持有
2021-01-19,持有
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,买进
2021-02-01,卖出
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,持有
2021-02-19,买进
2021-02-22,持有
2021-02-23,持有
2021-02-24,持有
2021-02-25,持有
2021-02-26,持有
2021-03-01,卖出
2021-03-02,持有
2021-03-03,持有
2021-03-04,持有
2021-03-05,买进
2021-03-08,买进
2021-03-09,卖出
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,持有
2021-03-19,持有
2021-03-22,持有
2021-03-23,持有
2021-03-24,持有
2021-03-25,持有
2021-03-26,持有
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,持有
2021-04-06,持有
2021-04-07,持有
2021-04-08,持有
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,持有
2021-04-15,持有
2021-04-16,持有
2021-04-19,持有
2021-04-20,持有
2021-04-21,持有
2021-04-22,持有
2021-04-23,持有
2021-04-26,持有
2021-04-27,持有
2021-04-28,持有
2021-04-29,持有
2021-04-30,持有
2021-05-06,持有
2021-05-07,持有
2021-05-10,持有
2021-05-11,买进
2021-05-12,卖出
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,持有
2021-05-24,持有
2021-05-25,持有
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,持有
2021-06-03,持有
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,买进
2021-06-22,买进
2021-06-23,卖出
2021-06-24,持有
2021-06-25,买进
2021-06-28,卖出
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,持有
2021-07-15,卖出
2021-07-16,买进
2021-07-19,卖出
2021-07-20,买进
2021-07-21,持有
2021-07-22,买进
2021-07-23,持有
2021-07-26,买进
2021-07-27,持有
2021-07-28,卖出
2021-07-29,持有
2021-07-30,持有
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,买进
2021-08-06,卖出
2021-08-09,持有
2021-08-10,持有
2021-08-11,持有
2021-08-12,持有
2021-08-13,持有
2021-08-16,持有
2021-08-17,持有
2021-08-18,买进
2021-08-19,卖出
2021-08-20,持有
2021-08-23,持有
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,持有
2021-09-09,持有
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,卖出
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,持有
2021-11-03,卖出
2021-11-04,买进
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,买进
2022-03-03,持有
2022-03-04,持有
2022-03-07,卖出
2022-03-08,持有
2022-03-09,买进
2022-03-10,卖出
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,卖出
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,买进
2022-04-20,买进
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,卖出
2022-05-24,买进
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有


==> pic/After_setting/________________/SVM/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,买进
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,卖出
2022-07-28,买进
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,卖出
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/SVM/ST_Yi_Paper.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,持有
2020-12-21,持有
2020-12-22,持有
2020-12-23,持有
2020-12-24,持有
2020-12-25,持有
2020-12-28,持有
2020-12-29,持有
2020-12-30,持有
2020-12-31,持有
2021-01-04,持有
2021-01-05,持有
2021-01-06,持有
2021-01-07,持有
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,持有
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,卖出
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,持有
2021-02-22,持有
2021-02-23,买进
2021-02-24,持有
2021-02-25,持有
2021-02-26,持有
2021-03-01,持有
2021-03-02,持有
2021-03-03,持有
2021-03-04,持有
2021-03-05,买进
2021-03-08,持有
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,持有
2021-03-22,持有
2021-03-23,持有
2021-03-24,持有
2021-03-25,卖出
2021-03-26,买进
2021-03-29,持有
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,持有
2021-04-07,持有
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,持有
2021-04-30,持有
2021-05-06,买进
2021-05-07,持有
2021-05-10,买进
2021-05-11,持有
2021-05-12,卖出
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,持有
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,持有
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,卖出
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,持有
2021-07-15,卖出
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,持有
2021-08-13,持有
2021-08-16,买进
2021-08-17,持有
2021-08-18,持有
2021-08-19,持有
2021-08-20,买进
2021-08-23,持有
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,卖出
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,持有
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,持有
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,持有
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,持有
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有


==> pic/After_setting/________________/SVM/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,持有
2021-10-15,持有
2021-10-18,卖出
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,持有
2022-06-10,卖出
2022-06-13,买进
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,持有
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,买进
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,买进
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/SVM/Xingmei_United.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,卖出
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,持有
2022-03-31,卖出
2022-04-01,买进
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,持有
2022-07-01,买进
2022-07-04,持有
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,持有
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,卖出
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/SVM/Zhaohe_Industrial.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,卖出
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,卖出
2021-12-08,持有
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,买进
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,卖出
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,卖出
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,买进
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,持有
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/________________/SVM/Zhejiang_Guangxia.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,持有
2019-09-05,买进
2019-09-06,持有
2019-09-09,买进
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,卖出
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,卖出
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,持有
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,持有
2019-12-13,买进
2019-12-16,持有
2019-12-17,持有
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,持有
2020-01-09,买进
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,卖出
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,持有
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,持有
2020-06-17,卖出
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,持有
2020-07-20,持有
2020-07-21,买进
2020-07-22,持有
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/After_setting/________________/fcnn_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in FCNN model,107,97,91,41,87,87,90,99,96,99
Number of sell transactions in FCNN model,61,60,56,31,46,67,68,67,59,55
Total number of transactions in FCNN model,168,157,147,72,133,154,158,166,155,154


==> pic/After_setting/________________/log/An_Naier.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
0.1141095545704687,,-0.6141753316052734,1.0306244375327425,0.8882799884934046,-0.503273578199274,0,买进,,
1.0922355008133882,,-0.614896320680141,1.345073636978762,1.488468661534155,-0.5040496815998824,0,持有,,
1.4126336136972208,,-0.6144836202770042,1.690200807102442,1.8477833881882624,-0.5033840572937566,0,持有,,
1.7642900790575249,,-0.61477773783026,2.06984069423849,2.243029587507782,-0.503700187695489,0,持有,,
2.15111219095386,,-0.6099239960627572,2.487828044721613,2.678199645344423,-0.4952259990909703,0,持有,,
2.5770072434457827,,-0.6038143723428517,2.94799760488652,3.1572859475499007,-0.4826873699806088,0,持有,,
3.045882530592855,,1.0889631626455012,3.454184121067917,3.3608976259872287,2.964895995524461,0,持有,,
3.5616453464546343,,1.7648177599292525,4.010222339600513,3.4327605713180502,4.786464939745143,0,持有,,
4.108666514792885,,1.1688263724688257,3.767355071735701,3.608425548793392,3.280852729270095,0,持有,,
3.738776010487973,,0.740632391385779,3.385158687043181,3.267741956113941,2.172596993961229,0,持有,,
3.1539843329073185,,0.4765705772073566,3.1870301264166248,3.082761411651272,1.6161214274350693,0,持有,,
3.1539843329073185,,0.3922885185259571,3.114169946057181,2.990936537061888,1.4065424440662682,0,持有,,
3.031555785707806,,0.1847769536916289,2.99401456090301,2.980290174790655,0.9813008554288072,0,持有,,
2.919546689333783,,0.0480884946119161,2.919876131765331,2.989605741777984,0.7282911203316134,0,持有,,
2.959922061282559,,-0.0532079971457398,2.9070936439829724,2.996259718197504,0.5441589746016606,0,持有,,
2.995087707818589,,0.0810229760867234,2.912206639095916,2.816602354870451,0.7735206436127277,0,持有,,
2.7267868490622096,,0.0560081444925173,2.643774395666388,2.549112502805725,0.6578792518740736,0,持有,,
2.5613780672075475,,-0.2270554015935924,2.4891062934998494,2.5544356839413416,0.1566752973905357,0,持有,,
2.550958616382057,,-0.278420492163583,2.5287320056251605,2.594359542458465,0.0737503805903676,0,持有,,
2.534027008790635,,-0.1649032823783499,2.4009071278015752,2.43067172253826,0.2424336884851598,0,持有,,
2.3568963447572964,,-0.3909608306026159,2.315264459659774,2.445310470661205,-0.1351261100762399,0,持有,,
2.3621060701700416,,0.0987983714871309,2.551740483633405,2.402725021576274,0.7098695943325577,0,持有,,
2.560075635854361,,-0.2447219734992952,2.469932561826312,2.5544356839413416,0.124433168022968,0,持有,,
2.5379343028501937,,-0.0321735118756638,2.6514438883358022,2.639606582111204,0.5185562129869568,0,持有,,
2.625197203513677,,-0.1011712171429359,2.6169311713234347,2.6835228264800404,0.3973887771448049,0,持有,,
2.6772944576411293,,-0.072634595228085,2.65527863467051,2.747401000107437,0.456714677868534,0,持有,,
2.728089280415396,,-0.1464932615118945,2.648887390779331,2.771355315217711,0.3234349753453494,0,持有,,
2.6759920262879437,,-0.085034992342742,2.4916627910563207,2.469264785771479,0.3876373320435287,0,持有,,
2.3855498345273958,,-0.3896907775317384,2.320377454772717,2.4399872895255887,-0.1330479134921128,0,持有,,
2.351686619344552,,-0.3327127208374539,2.333159942555076,2.3814322970338084,-0.0419580423787144,0,持有,,
2.40508630482519,,-0.393737300305351,2.3190992059944806,2.3947402498728496,-0.1427126629510534,0,持有,,
2.3152185414553346,,-0.427880203854649,2.25774326463916,2.345500824368397,-0.2010988423410522,0,持有,,
2.2670285813874416,,-0.237830531846917,2.109466406363802,1.914323152383468,0.060109410721813,0,持有,,
1.8294116467168404,,-0.4206331473424251,1.810356192256612,1.8424602070526463,-0.22292622805831,0,持有,,
1.8632748618996848,,-0.4268695089898244,1.810356192256612,1.8850456561375777,-0.2299544390216111,0,持有,,
1.8749967440783613,,-0.4140606895455326,1.861486143386046,1.910330766531756,-0.2087115071774042,0,持有,,
1.834621372129586,,-0.4388374196113984,1.8231386800389708,1.886376451421482,-0.2485215527677199,0,持有,,
1.851552979721008,,-0.4072470553549703,1.8512601531601596,1.8930304278410024,-0.1988635261949646,0,持有,,
1.898440508435715,,-0.4683451642111813,1.8384776653778008,1.939608262777646,-0.2887917363028613,0,持有,,
1.873694312725175,,-0.4189593510848055,1.8231386800389708,1.8704069080146328,-0.2208360361848395,0,持有,,
1.802060588299928,,-0.2671790518985509,1.8934423628419423,1.858429750459496,0.0087879450193905,0,持有,,
1.9674693701545896,,-0.4152030688603376,1.884494621394292,1.968885759023536,-0.2080621007641312,0,持有,,
1.8841137635506655,,-0.3728042855911482,1.8908858652854708,1.962231782604016,-0.1438804883393714,0,持有,,
1.968771801507776,,-0.1401843063047598,2.215561054957377,1.9901784835660017,0.2243580639355617,0,持有,,
2.2253507780854798,,-0.0156318059213676,2.297368976764472,2.228390839384837,0.4669437010204912,0,持有,,
2.358198776110483,,-0.2258572736334656,2.3612814156762645,2.356147186639631,0.1282034594631167,0,持有,,
2.325637992280825,,-0.0639906140276928,2.2654127573085754,2.1991133431389467,0.3752047392401799,0,持有,,
2.173253523958027,,-0.2789039144692981,2.3612814156762645,2.2017749337067545,0.0337825290273952,0,持有,,
2.308706384689404,,-0.2886005691307522,2.2986472255427075,2.2962613988639458,0.0215106420962738,0,持有,,
2.358198776110483,22.53,-0.3532189977198419,2.2986472255427075,2.37211673004648,-0.0798650307638042,0,持有,2017-06-01,24.58
2.3008917965702853,27.04,-0.0661485010400121,2.335716440111547,2.2856150365927133,0.3814015861973398,0,持有,2017-06-02,27.04
2.2396775229705286,29.74,-0.373239312190373,2.2245087964050283,2.215082886545796,-0.1212656082859285,0,持有,2017-06-05,29.74
2.175858386664399,32.71,-0.2742452261155225,2.460984820378661,2.2696454931858634,0.0476145310763268,0,持有,2017-06-06,32.71
2.29568207115754,35.98,-0.1846568857039968,2.259021513417396,2.2909382177283297,0.1840873239878707,0,持有,2017-06-07,35.98
2.2318629348514105,39.58,-0.3046668741671495,2.1976655720620752,2.256337540346823,-0.0099057801367409,0,持有,2017-06-08,39.58
2.237072660264156,43.54,-0.3693500086179553,2.132474884372047,2.235044815804357,-0.1168443907791361,0,持有,2017-06-09,43.54
2.1706486612516542,42.9,-0.3967600266140394,2.08517967957732,2.147212327066686,-0.1662457828325804,0,持有,2017-06-12,47.74
2.0586395648776312,43.97,-0.4730807241981942,2.0506669625649527,2.14854312235059,-0.2845890944537638,0,持有,2017-06-13,44.9
2.1107368190050835,43.0,-0.3325236834645886,2.0378844747825937,2.059379838329015,-0.0729763190770005,0,持有,2017-06-14,40.41
1.9791912523332664,39.28,-0.4179224530197817,1.9726937870925647,2.0367563185026456,-0.2061413231665483,0,持有,2017-06-15,40.41
2.0299860751075327,39.75,-0.4259708461748309,2.004650006548462,2.0700262006002483,-0.2165993498629771,0,持有,2017-06-16,39.47
2.0000301539842478,39.03,-0.4015585544954084,2.008484752883169,2.0513950666255907,-0.1782974793382857,0,持有,2017-06-19,38.61
2.07687360382224,38.7,-0.2492948330034388,2.143979123376169,2.191128571435522,0.0722811639402501,0,持有,2017-06-20,38.92
2.2253507780854798,38.8,-0.005448253019478,2.2896994840950566,2.2816226507410007,0.4792679372003277,0,持有,2017-06-21,39.19
2.280052894919305,39.11,-0.3146984217699246,2.158039859936764,2.244360382791686,-0.0288381514866698,0,持有,2017-06-22,37.13
2.160229210426164,37.05,-0.2414890868298257,2.219395801292085,2.258999130914631,0.0956990388326635,0,持有,2017-06-23,35.86
2.296984502510726,35.55,-0.362267123176367,2.234734786630915,2.3162233281225078,-0.0982885701019542,0,持有,2017-06-26,35.78
2.257911561915137,35.89,-0.4066471892361253,2.1823265867232453,2.26166072148244,-0.1736717084997267,0,持有,2017-06-27,35.65
2.1888827001962623,35.3,-0.4591022527205227,2.138866128263226,2.2696454931858634,-0.257289242175388,0,持有,2017-06-28,34.29
2.191487562902636,34.35,-0.4442665622649073,2.1005186649161507,2.180482209164289,-0.2376644053264388,0,持有,2017-06-29,34.33
2.153717053660232,34.05,-0.4336951752621109,2.132474884372047,2.228390839384837,-0.2179278728026173,0,持有,2017-06-30,35.85
2.1406927401283693,35.55,-0.4711073291056444,2.082623182020849,2.195120957287234,-0.2797480213377235,0,持有,2017-07-03,35.68
2.125063563890133,35.7,-0.4174015975709251,2.158039859936764,2.2164136818297,-0.191518488946204,0,持有,2017-07-04,36.35
2.2318629348514105,36.33,-0.4014213887637537,2.1490921184891127,2.2164136818297,-0.1679424066934543,0,持有,2017-07-05,36.75
2.130273289302878,36.7,-0.5206635967231117,2.071118943016726,2.205767319558467,-0.356815215316673,0,持有,2017-07-06,37.14
2.144600034187928,37.2,-0.4497010525102936,2.074953689351433,2.163181870473536,-0.2475600209965487,0,持有,2017-07-07,36.74
2.1029222308859663,36.0,-0.5006233624728373,2.023823738222,2.129911988375933,-0.3283407939401195,0,持有,2017-07-10,34.51
2.0638492902903764,34.2,-0.528038460681205,1.995702265100811,2.116604035536892,-0.3711766981524107,0,持有,2017-07-11,34.25
2.0690590157031217,34.36,-0.5121841876627459,2.055779957677896,2.140558350647165,-0.3451696689927728,0,持有,2017-07-12,34.66
2.082083329234985,34.66,-0.514811726931696,2.0417192211173014,2.14854312235059,-0.3492447050836412,0,持有,2017-07-13,33.97
2.11203925035827,33.8,-0.4894553179063223,2.0583364552343677,2.168505051609152,-0.3091617590119306,0,持有,2017-07-14,33.6
2.083385760588171,33.02,-0.4116157705391949,2.087736177133792,2.1219272166725083,-0.1881833824634635,0,持有,2017-07-17,30.24
2.1498097596006733,30.0,-0.3375532273150604,2.147813869710877,2.2031057289906584,-0.066245347819721,0,持有,2017-07-18,30.5
2.1901851315494487,30.52,-0.3788393104043642,2.1427008745979337,2.0766801770197687,-0.1395192874116633,0,持有,2017-07-19,30.59
2.019566624282042,30.5,-0.4824874056900975,2.0429974698955373,2.082003358155385,-0.302205202054114,0,持有,2017-07-20,30.28
2.0781760351754257,30.3,-0.5093456858942331,2.0008152602137543,2.104626877981755,-0.3429064272477842,0,持有,2017-07-21,30.41
2.022171486988414,30.08,-0.488974302016952,2.0391627235608296,2.1112808544012758,-0.3099855007486063,0,持有,2017-07-24,30.77
2.0586395648776312,30.77,-0.5135601230527954,2.0545017088996604,2.1498739176344945,-0.3470396414456719,0,持有,2017-07-25,30.58
2.096410074120034,30.64,-0.4039021366356697,2.12224889414616,2.205767319558467,-0.1716242793597539,0,持有,2017-07-26,30.03
2.1875802688430763,30.0,-0.4019692495515912,2.138866128263226,2.258999130914631,-0.1670981657020224,0,持有,2017-07-27,31.3
2.195394856962193,31.06,-0.409351065379125,2.1938308257273675,2.2297216346687407,-0.1785859031089455,0,持有,2017-07-28,30.66
2.1784632493707723,30.68,-0.2265697065613294,2.2411260305220937,2.256337540346823,0.1185853104032938,0,持有,2017-07-31,31.31
2.303496659276658,30.85,-0.3177698111646971,2.214282806179141,2.2683146979019595,-0.0305204798398874,0,持有,2017-08-01,33.28
2.204511876434498,32.94,-0.333561249978597,2.195109074505603,2.2390372016560693,-0.0555828204692581,0,持有,2017-08-02,34.3
2.259213993268323,34.96,-0.3930637711083951,2.181048337945009,2.2323832252365494,-0.152293665184509,0,持有,2017-08-03,34.05
2.168043798545282,33.92,-0.4742283174150797,2.0915709234685,2.168505051609152,-0.285181604755526,0,持有,2017-08-04,32.88
2.09771250547322,32.64,-0.4773069260588867,2.1005186649161507,2.16451266575744,-0.2894334278285899,0,持有,2017-08-07,33.92
2.168043798545282,33.9,-0.2855077893684702,2.2117263086226697,2.243029587507782,0.0238876051445665,0,持有,2017-08-08,34.3
2.269633444093813,34.01,0.207986170888438,2.425193854588057,2.317554123406412,0.8547333084833545,0,持有,2017-08-09,33.86
2.427227637829357,33.79,0.0611884904339312,2.388124640019217,2.398732635724562,0.6164001745454954,0,持有,2017-08-10,33.39
2.4428568140675937,33.16,0.0965740406457351,2.4597065716004245,2.4945498961656574,0.6919099185926638,0,持有,2017-08-11,32.9
2.403783873472004,33.09,-0.2214611520408693,2.351055425450377,2.4067174074279865,0.1416762833538014,0,持有,2017-08-14,33.82
2.3920619912933274,34.17,-0.2349845434497759,2.30120372309918,2.0287715467992213,0.1013903046278064,0,持有,2017-08-15,33.33
2.2019070137281256,33.33,-0.4319662988081542,2.181048337945009,2.273637879037576,-0.2124915780497636,0,持有,2017-08-16,33.37
2.2409799543237146,33.15,-0.1533639812457478,2.333159942555076,2.337516052664973,0.2535036370037383,0,持有,2017-08-17,32.86
2.367315795582787,32.64,-0.3654152505145799,2.321655703550953,2.3747783206142885,-0.0951338269265896,0,持有,2017-08-18,32.0
2.342569599872247,32.08,-0.1582826962545609,2.3242122011074247,2.3814322970338084,0.2485119762365487,0,持有,2017-08-21,32.4
2.410296030237936,32.32,-0.2807929512999821,2.3574466693415568,2.4346641083899727,0.0494699772764597,0,持有,2017-08-22,31.39
2.4311349318889164,31.33,-0.2732080606709048,2.38428989368451,2.422686950834836,0.061661432222865,0,持有,2017-08-23,31.78
2.4363446573016616,31.79,-0.2344817361235054,2.4200808594751138,2.462610809351959,0.1323934711377817,0,持有,2017-08-24,31.55
2.373827952348719,31.27,-0.1774599628656233,2.3791768985715662,2.418694564983124,0.2231347345232216,0,持有,2017-08-25,32.14
2.466300578424947,32.33,-0.3011075170135661,2.4060201229145197,2.481241943326616,0.0203987365852315,0,持有,2017-08-28,33.28
2.412900892944308,33.45,-0.1226470124326926,2.421359108253349,2.4439796753773013,0.3211467653792856,0,持有,2017-08-29,33.7
2.4988613622546048,33.28,-0.3195687410722473,2.4124113668056983,2.481241943326616,-0.0093455658934789,0,持有,2017-08-30,32.78
2.425925206476171,32.9,-0.336341997754834,2.3612814156762645,2.334854462097165,-0.0501097974955905,0,持有,2017-08-31,33.83
2.251399405149205,33.88,-0.3755665841754083,2.262856259752104,2.241698792223878,-0.122368790031639,0,持有,2017-09-01,33.53
2.1615316417793498,33.5,-0.261462342491836,2.0775101869079053,1.9595701920362076,0.0293741050408108,0,持有,2017-09-04,33.0
1.8958356457293424,33.13,-0.3759445252313421,1.8077996947001405,1.8185058919423729,-0.1602899748416026,0,持有,2017-09-05,33.02
1.841133528895517,32.8,-0.3213166014773687,1.7771217240224804,1.6827647729841542,-0.0870959537705005,0,持有,2017-09-06,32.73
1.7786168239425746,32.8,-0.4258965146477353,1.734939514340697,1.782574419276962,-0.2360052951158505,0,持有,2017-09-07,32.63
1.7343341579342402,32.63,-0.4891835265491545,1.6953138022153855,1.7493045371793592,-0.3269795221567065,0,持有,2017-09-08,32.51
1.6744223156876696,32.55,-0.5376303025418625,1.6403491047512442,1.7306734032047018,-0.3963577717664633,0,持有,2017-09-11,33.33
1.6744223156876696,33.32,-0.509780445113864,1.6135058804082911,1.6601412531577842,-0.3597591231326522,0,持有,2017-09-12,32.55
1.622325061560217,32.47,-0.488205318304985,1.6198971242994704,1.6987343163910034,-0.3286717301770427,0,持有,2017-09-13,32.66
1.6796320411004149,32.63,-0.5371708107097988,1.6262883681906497,1.6641336390094963,-0.3967736922914902,0,持有,2017-09-14,32.34
1.664002864862179,32.28,-0.5502055659109099,1.655688090090074,1.73333499377251,-0.4134515870742689,0,持有,2017-09-15,32.04
1.667910158921738,31.94,-0.5052962219450879,1.6518533437553669,1.7040574975266198,-0.3506409970619986,0,持有,2017-09-18,32.08
1.692656354632278,32.12,-0.4058866279813651,1.6326796120818288,1.566985583284497,-0.2206217466255635,0,持有,2017-09-19,32.18
1.5129208278925668,32.24,-0.4569168256100349,1.4652290221329325,1.4432216218814151,-0.2977601818930852,0,持有,2017-09-20,32.41
1.4204482018163391,32.44,-0.5195152013674446,1.4025948319993753,1.4458832124492236,-0.3805905849201382,0,持有,2017-09-21,32.19
1.442589534820506,32.08,-0.5433245520626925,1.375751607656423,1.4711683228434016,-0.4112248153459962,0,持有,2017-09-22,32.7
1.4126336136972208,32.55,-0.5061729596333842,1.425603310007621,1.488468661534155,-0.3612272587051254,0,持有,2017-09-25,33.01
1.453008985645997,33.01,-0.538745409138093,1.4128208222252625,1.5190769530639494,-0.4041115626803435,0,持有,2017-09-26,31.7
1.4712430245906047,31.71,-0.5228416708947681,1.4051513295558475,1.447214007733128,-0.3847532022537144,0,持有,2017-09-27,32.15
1.3722582417484457,32.17,-0.5372323080163885,1.3668038662087718,1.4285828737584705,-0.4037625239934875,0,持有,2017-09-28,31.72
1.433472515348202,31.72,-0.5459424656662634,1.373195110099951,1.4631835511399771,-0.41473739202128,0,持有,2017-09-29,32.0
1.4347749467013884,32.47,-0.5364087788672722,1.3962035881081964,1.4658451417077851,-0.4022941408420724,0,持有,2017-10-09,32.29
1.4074238882844758,32.55,-0.5602929958488035,1.3552996272046491,1.4192673067711417,-0.4340608472734814,0,持有,2017-10-10,32.99
1.3566290655102096,33.01,-0.5695249447761135,1.3258999053052245,1.4285828737584705,-0.4458644904176886,0,持有,2017-10-11,33.05
1.383980123927122,33.68,-0.5469107808654597,1.3271781540834602,1.4192673067711417,-0.4174341202348449,0,持有,2017-10-12,32.92
1.3449071833315327,32.98,-0.5287208134047585,1.2837176956234413,1.3247808416139502,-0.3958230779963733,0,持有,2017-10-13,33.88
1.311043968148689,33.84,-0.5826520796269063,1.2671004615063752,1.3753510624023064,-0.4634964974762391,0,持有,2017-10-16,33.12
1.30713667408913,33.14,-0.5520327043656132,1.2543179737240169,1.2981649359358682,-0.4262627321761844,0,持有,2017-10-17,33.54
1.2615515767276089,33.47,-0.4826082612665263,1.3092826711881589,1.3034881170714845,-0.3366149392716622,0,持有,2017-10-18,32.84
1.357931496863396,32.69,-0.5111510329120362,1.3041696760752148,1.3873282199574433,-0.3723089512857084,0,持有,2017-10-19,32.3
1.316253693561434,32.25,-0.5139467539455299,1.3207869101922811,1.3793434482540183,-0.3755656200487515,0,持有,2017-10-20,32.84
1.3592339282165822,32.79,-0.5232381948324758,1.3195086614140452,1.427252078474566,-0.3868374078117461,0,持有,2017-10-23,33.62
1.3735606731016314,33.54,-0.5402991519580654,1.331012900418168,1.4299136690423746,-0.4085497500978241,0,持有,2017-10-24,34.83
1.3761655358080045,34.09,-0.5377050351383489,1.3207869101922811,1.424590487906758,-0.4054788584792979,0,持有,2017-10-25,34.95
1.3670485163357002,34.99,-0.467892891628152,1.3783081052128945,1.4418908265975117,-0.3141647569488462,0,持有,2017-10-26,34.65
1.4009117315185442,34.7,-0.5310069089323379,1.3386823930875829,1.437898440745799,-0.3964269165068863,0,持有,2017-10-27,34.56
1.378770398514377,34.52,-0.5499515552967343,1.332291149196404,1.4299136690423746,-0.4208238153779963,0,持有,2017-10-30,33.1
1.3930971433994264,33.21,-0.3130430747042819,1.6135058804082911,1.4578603700043604,-0.0979400942283443,0,持有,2017-10-31,33.4
1.4933843575947725,33.6,-0.4101867602997623,1.3846993491040738,1.4166057162033334,-0.2397569181564789,0,持有,2017-11-01,34.37
1.3813752612207495,34.42,-0.4803919518129466,1.3719168613217152,1.3793434482540183,-0.3306523546712447,0,持有,2017-11-02,34.18
1.4087263196376625,34.05,-0.4154640313439537,1.462672524576461,1.4458832124492236,-0.2430674637584716,0,持有,2017-11-03,34.7
1.4764527500033504,34.7,-0.4831467637685784,1.4115425734470264,1.461852755856073,-0.3326228000737443,0,持有,2017-11-06,34.86
1.3904922806930538,34.82,-0.3275706101779633,1.4613942757982246,1.4525371888687442,-0.1242438246034046,0,持有,2017-11-07,34.9
1.5116183965393808,34.85,-0.1933673107334654,1.5572629341659134,1.5829551266913464,0.0658847745006107,0,持有,2017-11-08,34.42
1.584554552317814,34.35,-0.4258319424758159,1.5125242269276589,1.592270693678675,-0.2500370381968678,0,持有,2017-11-09,35.13
1.541574317662666,35.13,-0.4294605509442114,1.4984634903670642,1.5190769530639494,-0.2567886383230083,0,持有,2017-11-10,34.72
1.4673357305310462,34.84,-0.4403069378593021,1.3501866320917055,1.3913206058091554,-0.2809133810497234,0,持有,2017-11-13,35.38
1.3852825552803083,35.39,-0.5055996977841292,1.336125895531111,1.4259212831906622,-0.3640488380731597,0,持有,2017-11-14,34.82
1.374863104454818,34.65,-0.4961686847491837,1.3693603637652434,1.449875598300936,-0.3507088275474026,0,持有,2017-11-15,33.48
1.4113311823440349,33.44,-0.5020103941160324,1.3821428515476015,1.4565295747204563,-0.358101719987829,0,持有,2017-11-16,32.79
1.3930971433994264,32.69,-0.528009717374864,1.3476301345352335,1.4179365114872378,-0.3929672663591378,0,持有,2017-11-17,30.75
1.3475120460379053,30.66,-0.3047374623799309,1.208301017707526,1.2835261878129232,-0.1222158981297381,0,持有,2017-11-20,30.33
1.2524345572553046,30.37,-0.4632938289238092,1.200631525038111,1.2183172189016225,-0.318505314542119,0,持有,2017-11-21,29.85
1.265458870787168,29.75,-0.2948512355864235,1.440942295346451,1.2968341406519643,-0.0961927563687054,0,持有,2017-11-22,29.51
1.3019269486763847,29.54,-0.3533599067658108,1.217248759155177,1.0572909895492255,-0.1904363263838291,0,持有,2017-11-23,29.05
1.0948403635197612,29.04,-0.4878660136003652,0.9999464668550824,0.9175574847392948,-0.3611289353014414,0,持有,2017-11-24,29.05
0.9281291503119132,29.14,-0.5581734778082044,0.9258080377174032,0.9494965715529928,-0.4412236929199085,0,持有,2017-11-27,28.65
0.8903586410695103,28.64,-0.4650430262268998,0.8286611305714783,0.7112842157341586,-0.3446579069341422,0,持有,2017-11-28,29.09
0.8083054658187724,29.24,-0.5373777625154533,0.7954266623373459,0.7804855704971719,-0.4214066532031866,0,持有,2017-11-29,28.97
0.7887689955209779,28.88,-0.5413876542847059,0.7992614086720536,0.8297249960016239,-0.425299214524907,0,持有,2017-11-30,29.0
0.8083054658187724,29.1,-0.4971440855076177,0.7762529306638083,0.7512080742512818,-0.37997221465226,0,持有,2017-12-01,29.19
0.8330516615293124,28.86,-0.1825280093776122,0.9539295108385918,0.8763028309382677,-0.0320504505573437,0,持有,2017-12-04,27.81
0.9124999740736774,27.98,-0.3747554881774068,0.841443618353837,0.8310557912855282,-0.2439614340015071,0,持有,2017-12-05,27.1
0.7770471133423011,27.1,-0.4587640175342785,0.7046709990826008,0.7392309166961448,-0.3429899283024804,0,持有,2017-12-06,27.27
0.6871793499724455,27.21,-0.5209276340720572,0.6714365308484684,0.7312461449927204,-0.4069937905682306,0,持有,2017-12-07,27.04
0.7132279770361721,27.07,-0.4531847412388121,0.7315142234255534,0.7458848931156654,-0.3355320661039582,0,持有,2017-12-08,27.35
0.7523009176317611,27.31,-0.4306280639408402,0.7775311794420444,0.8177478384464869,-0.3071220845718347,0,持有,2017-12-11,27.49
0.831749230176126,27.49,-0.4624628131460645,0.789035418446167,0.8656564686670346,-0.339917292878191,0,持有,2017-12-12,26.73
0.8304467988229399,26.82,-0.5014221590095208,0.7736964331073367,0.8536793111118977,-0.382529045594017,0,持有,2017-12-13,27.2
0.8004908776996547,27.2,-0.4581839375053798,0.8184351403455916,0.8244018148660075,-0.3346217890623951,0,持有,2017-12-14,27.21
0.8538905631802934,27.2,-0.4952991663099219,0.7941484135591104,0.8789644215060758,-0.3749365626658872,0,持有,2017-12-15,27.0
0.8213297793506357,27.12,-0.5136377968248144,0.7954266623373459,0.8643256733831307,-0.3945325783944836,0,持有,2017-12-18,26.61
0.8525881318271069,26.6,-0.4056971895391089,0.8657303451403179,0.9015879413324454,-0.2737607889991062,0,持有,2017-12-19,26.82
0.8981732291886281,26.8,-0.443893835111054,0.8900170719267992,0.937519413997856,-0.3143925165179466,0,持有,2017-12-20,26.52
0.9424558951969626,26.51,-0.4564199006348294,0.9245297889391672,0.9840972489345,-0.3258833320838391,0,持有,2017-12-21,26.26
0.9711093849670612,26.29,-0.399107084689021,0.9807727351815448,1.024021107451623,-0.257665438377561,0,持有,2017-12-22,26.23
1.0310212272136317,26.33,-0.4273030650012829,1.00378121318979,1.0546293989814175,-0.2883801569222435,0,持有,2017-12-25,25.88
1.0140896196222098,25.89,-0.3473346413077711,1.0830326374404124,1.0559601942653214,-0.1928313953384306,0,持有,2017-12-26,26.62
1.0375333839795633,26.54,-0.4569168256100349,0.9577642571732996,1.0293442885872393,-0.3242823080022609,0,持有,2017-12-27,26.3
0.9802264044393656,26.4,-0.4208847515402558,0.8925735694832708,0.9428425951334728,-0.2886972964577912,0,持有,2017-12-28,26.63
0.9111975427204914,26.76,-0.5035518374746869,0.9143037987132804,0.9441733904173768,-0.3792933966543791,0,持有,2017-12-29,26.74
0.922919424899168,26.93,-0.482833261194767,0.9897204766291956,0.9894204300701162,-0.3532397825853092,0,持有,2018-01-02,26.76
1.007577462856278,26.76,-0.4988186839040188,1.0012247156333185,1.0280134933033351,-0.370785038763513,0,持有,2018-01-03,26.69
1.03883581533275,26.78,-0.4789892784635101,1.0446851740933374,1.085237690511212,-0.3458289829802012,0,持有,2018-01-04,26.95
1.023206639094514,26.99,-0.4971497004790889,1.0178419497503843,1.0679373518204582,-0.3675454502591664,0,持有,2018-01-05,26.78
1.0492552661582402,26.79,-0.4202021314371084,0.9526512620603556,0.9242114611588153,-0.2856516338887239,0,持有,2018-01-08,26.89
0.9203145621927956,26.81,-0.3762603005317013,1.0140072034156766,0.9441733904173768,-0.2307452761855672,0,持有,2018-01-09,27.66
1.0687917364560346,27.16,-0.2969250317164711,1.117545354452781,1.0905608716468282,-0.1273969450101774,0,持有,2018-01-10,26.8
1.170381382004567,26.81,-0.3245469480406963,1.1546145690216203,1.1650854075454578,-0.1538402792491166,0,持有,2018-01-11,27.01
1.1716838133577536,27.02,-0.469416821623408,1.1482233251304412,1.193032108507444,-0.328658406487141,0,持有,2018-01-12,27.53
1.1886154209491755,27.3,-0.4352765918700487,1.2249182518245925,1.2422715340118962,-0.2826637598162779,0,持有,2018-01-15,26.87
1.2420151064298144,27.0,-0.3503329023836204,1.313117417522866,1.29550334536806,-0.1706555862332745,0,持有,2018-01-16,27.8
1.3305804384464834,28.01,-0.4578997129970971,1.287552441958149,1.3234500463300465,-0.30664356062622,0,持有,2018-01-17,28.36
1.350116908744278,28.16,-0.4646807268772074,1.3080044224099223,1.3567199284276488,-0.314884520970528,0,持有,2018-01-18,28.03
1.30713667408913,28.12,-0.2287582085371467,1.4013165832211398,1.3793434482540183,-0.0043327294459235,0,持有,2018-01-19,27.46
1.4295652212886432,27.08,-0.2909702207814158,1.4128208222252625,1.3700278812666895,-0.0872242166242355,0,持有,2018-01-22,26.83
1.4491016915864376,26.8,-0.2995663410345054,1.515080724484131,1.52573092948347,-0.0805002694273237,0,持有,2018-01-23,26.75
1.5858569836710006,27.23,-0.4579370124504418,1.5304197098229606,1.616225008788949,-0.2917628256367696,0,持有,2018-01-24,27.03
1.6001837285560498,26.95,-0.3501200682269008,1.6480185974206591,1.656148867306072,-0.1384265586434598,0,持有,2018-01-25,26.89
1.671817452981297,26.89,-0.3033381312754177,1.6020016414041685,1.5962630795303876,-0.0808578150239129,0,持有,2018-01-26,26.54
1.5194329846584984,25.97,-0.3094018993949746,1.5828279097306304,1.5097613860766206,-0.0982246256074289,0,持有,2018-01-29,25.81
1.647071257270757,25.01,-0.2372293288301026,1.812912689813084,1.7000651116749073,0.0307927954885996,0,持有,2018-01-30,25.91
1.8189921958913504,25.6,-0.4163342182322002,1.745165504566584,1.8185058919423729,-0.2206008994289438,0,持有,2018-01-31,26.19
1.7877338434148788,25.75,-0.4278834124097754,1.7119310363324516,1.718696245649565,-0.242905589439092,0,持有,2018-02-01,24.6
1.6405591005048257,24.0,-0.5055702860288036,1.646740348642423,1.6880879541197704,-0.352495427215564,0,持有,2018-02-02,23.32
1.7200074130491902,23.29,-0.463494096239617,1.7899042118048385,1.7945515768320988,-0.2865868098318186,0,持有,2018-02-05,23.03
1.850250548367821,23.0,-0.5134257648068763,1.779678221578952,1.8025363485355232,-0.3588745555128227,0,持有,2018-02-06,22.4
1.7786168239425746,22.57,-0.5202780353487526,1.7822347191354235,1.8158443013745644,-0.3686373015558824,0,持有,2018-02-07,22.25
1.756475490938407,22.1,-0.4848045172505658,1.7771217240224804,1.759950899450592,-0.3166173138873669,0,持有,2018-02-08,22.4
1.798153294240369,21.96,-0.5085442155616109,1.7490002509012912,1.7240194267851812,-0.3536121454743359,0,持有,2018-02-09,22.59
1.7968508628871829,22.5,-0.5082106595182594,1.7553914947924705,1.7878976004125782,-0.3514566403813937,0,持有,2018-02-12,23.2
1.7825241180021332,22.96,-0.463002385166492,1.8359211678213287,1.7865668051286745,-0.2863321929400685,0,持有,2018-02-13,22.16
1.894533214376156,22.03,-0.4289090805318567,1.8653208897207536,1.914323152383468,-0.2304719673397337,0,持有,2018-02-14,21.47
1.9388158803844904,21.62,-0.420229404155683,1.8602078946078104,1.9302926957903173,-0.2165349626962796,0,持有,2018-02-22,21.67
1.8463432543082627,21.54,-0.5045537088129138,1.8001302020307255,1.8158443013745644,-0.3464938568686655,0,持有,2018-02-23,21.97
1.7538706282320349,22.0,-0.4425836751010962,1.717044031445395,1.7240194267851812,-0.2630400925666061,0,持有,2018-02-26,22.58
1.6548858453898747,22.38,-0.5113479579829207,1.6186188755212343,1.7027267022427155,-0.3604617920460216,0,持有,2018-02-27,22.57
1.6405591005048257,22.51,-0.4853384742995221,1.6275666169688854,1.721357836217373,-0.3240306560411584,0,持有,2018-02-28,22.34
1.6978660800450232,22.12,-0.521368676712144,1.646740348642423,1.7226886315012773,-0.373948794375623,0,持有,2018-03-01,22.75
1.6613980021558064,22.68,-0.5343357848760063,1.6544098413118384,1.717365450365661,-0.3917117938649447,0,持有,2018-03-02,22.5
1.6692125902749244,22.47,-0.4395804675027602,1.6684705778724327,1.732004198488606,-0.2592724560713721,0,持有,2018-03-05,22.74
1.6613980021558064,22.76,-0.4784954283536342,1.5956103975129892,1.6654644342934009,-0.3165690976964166,0,持有,2018-03-06,23.09
1.664002864862179,23.08,-0.4689740410159611,1.7234352753365745,1.7453121513276468,-0.2985881731802025,0,持有,2018-03-07,23.43
1.798153294240369,23.34,-0.0238692364492821,2.1069099088073298,1.8983536089766189,0.3734612946042066,0,持有,2018-03-08,23.65
1.925791566852628,23.69,-0.3095871934535258,1.8359211678213287,1.8850456561375777,-0.058397916187733,0,持有,2018-03-09,24.11
1.8749967440783613,24.36,-0.3698247410868696,1.8065214459219048,1.805197939103332,-0.1534641676641517,0,持有,2018-03-12,23.98
1.7317292952278671,23.98,-0.1392693333345403,1.6697488266506684,1.7493045371793592,0.1586646324646346,0,持有,2018-03-13,24.16
0.7991884463464681,23.93,-0.3828155123447893,0.7558009502120346,0.6194593411447757,-0.2670357068306853,0,持有,2018-03-14,23.72
0.8030957404060273,23.45,-0.5021999662480855,0.7417402136514404,0.791131932768405,-0.3849571017543303,0,持有,2018-03-15,23.19
0.7822568387550463,23.0,-0.4765479690816897,0.7008362527478931,0.7192689874375835,-0.3617148830330559,0,持有,2018-03-16,23.28
0.6975988007979362,23.29,-0.3539211365333417,0.919416793826224,0.7312461449927204,-0.2233346789704836,0,持有,2018-03-19,23.93
0.8395638182952442,23.78,-0.4941436853950173,0.769861686772629,0.7578620506708024,-0.376940402422405,0,持有,2018-03-20,24.17
0.773139819282742,24.2,-0.504739002871465,0.7315142234255534,0.7445540978317612,-0.3902012613587806,0,持有,2018-03-21,24.05
0.7366717413935256,24.18,-0.5219638636880963,0.7072274966390725,0.7512080742512818,-0.4067719550357918,0,持有,2018-03-22,24.25
0.7562082116913201,23.59,-0.5405143925311299,0.708505745417308,0.7751623893615556,-0.4262935651634712,0,持有,2018-03-23,23.26
0.7523009176317611,23.0,-0.520964933525402,0.7072274966390725,0.7538696648190899,-0.4066695006865727,0,持有,2018-03-26,24.4
0.7288571532744075,24.29,-0.4733243070082088,0.6599322918443459,0.7379001214122406,-0.3584907390894071,0,持有,2018-03-27,25.18
0.7015060948574948,24.62,-0.4875222971324467,0.72640122831261,0.7445540978317612,-0.3704416869675122,0,持有,2018-03-28,25.19
0.7770471133423011,25.19,-0.4839487688603883,0.6688800332919969,0.6873299006238848,-0.3698036989488041,0,持有,2018-03-29,25.32
0.6910866440320046,25.19,-0.4448834069879629,0.6369238138361005,0.5648967345047075,-0.3351672742788247,0,持有,2018-03-30,25.73
0.567355665479305,25.6,-0.5154595876876404,0.5090989360125154,0.3519694890800507,-0.4145906250739049,0,持有,2018-04-02,26.41
0.3003572380761112,26.25,-0.5535478108342716,0.0169731563917124,0.1057723615577914,-0.4554454901548726,0,持有,2018-04-03,26.56
0.0594074377366434,26.56,0.076184341266274,-0.0673912629718535,-0.1151396555702894,-0.0022846654848687,0,持有,2018-04-04,26.23
-0.156796166892284,26.22,-0.1539086334784589,-0.1364166969965896,-0.1683714669264536,-0.1744782066959373,0,持有,2018-04-09,27.17
-0.1424694220072346,27.29,-0.3040259652806456,-0.1479209360007123,-0.1736946480620699,-0.2816289294446552,0,持有,2018-04-10,27.32
-0.2088934210197365,27.32,-0.4174529344529479,-0.1939378920172029,-0.2415652075411794,-0.3647784626878845,0,持有,2018-04-11,28.37
-0.169820480424147,28.0,-0.4163901005673188,-0.1658164188960141,-0.1284476084093304,-0.3616858899899943,0,持有,2018-04-12,28.48
-0.1672156177177745,28.46,-0.4208446446011755,-0.1760424091219009,-0.1790178291976865,-0.3658874057645507,0,持有,2018-04-13,29.03
-0.1411669906540484,28.7,-0.3644050904089431,-0.124912457992467,-0.1151396555702894,-0.3211392860384142,0,持有,2018-04-16,27.86
-0.135957265241303,27.89,-0.370837976057836,-0.1645381701177782,-0.1364323801127551,-0.3293957224988538,0,持有,2018-04-17,28.84
-0.177635068543265,28.65,-0.3436641879329351,-0.150477433557184,-0.1430863565322757,-0.3077222426178346,0,持有,2018-04-18,30.16
-0.1190256576498811,29.75,-0.3762992042626092,-0.1210777116577593,-0.1324399942610429,-0.3303073105310807,0,持有,2018-04-19,29.92
-0.1594010295986566,29.86,-0.2585893487557141,-0.1364166969965896,-0.1191320414220016,-0.2450142612755768,0,持有,2018-04-20,28.79
-0.1020940500584589,28.86,-0.4093647017384123,-0.1364166969965896,-0.12179363198981,-0.3555983043307946,0,持有,2018-04-23,29.4
-0.1450742847136072,29.45,-0.4333760577168282,-0.0814519995324478,-0.1124780650024813,-0.3722481328913696,0,持有,2018-04-24,30.4
-0.1541913041859114,29.97,-0.3562707347144651,-0.1888248969042596,-0.2043029395918643,-0.322265257784163,0,持有,2018-04-25,29.85
-0.1789374998964513,29.5,-0.4819930208210339,-0.1824336530130802,-0.1563943093713167,-0.4089468448302031,0,持有,2018-04-26,29.68
-0.1437718533604209,29.75,-0.2858707571671473,-0.0942344873148065,-0.1124780650024813,-0.2628913953611776,0,持有,2018-04-27,30.0
-0.0760454229947328,30.0,-0.2914222259848513,-0.1300254531054103,-0.1124780650024813,-0.2688010314156637,0,持有,2018-05-02,29.99
-0.0916745992329684,29.96,-0.0058080122630287,-0.0047570728382968,-0.0406151196716596,-0.0321127191574959,0,持有,2018-05-03,29.88
0.0216369284942405,29.87,-0.3257694075438652,-0.0162613118424194,0.0272554398074493,-0.2805296366981507,0,持有,2018-05-04,30.74
-0.0005044045099265,30.6,-0.4205481206315748,0.0041906686093541,0.0379018020786824,-0.3525521983214715,0,持有,2018-05-07,31.08
0.0294515166133586,30.9,-0.401836896652626,-0.0022005752818251,0.0059627152649839,-0.3397186715839566,0,持有,2018-05-08,30.37
0.0203344971410544,30.36,-0.4225277991445805,-0.0060353216165328,0.0365710067947781,-0.3549105137085008,0,持有,2018-05-09,29.66
-0.0044116985694856,29.63,0.0192466588906638,0.0502076246258447,-0.031299552684331,-0.0029535091493293,0,持有,2018-05-10,28.9
0.0893633588599286,28.98,0.5864170662381599,0.1920932390100241,0.0951259992865588,0.4941260600650965,0,持有,2018-05-11,28.79
0.2378405331231682,28.79,-0.014890495997366,0.2099887219053261,0.1829584880242297,0.0030111538852661,0,持有,2018-05-14,29.23
0.190953004408461,29.1,0.2494274678319827,0.2406666925829864,0.210905188986216,0.2348903570817646,0,持有,2018-05-15,28.95
0.228723513650864,28.93,0.0018589639013663,0.1882584926753164,0.1816276927403254,0.0147798482022953,0,持有,2018-05-16,29.01
0.1440654756937539,29.05,-0.3715469330509795,0.1166765610941089,0.1523501964944352,-0.3039628962407423,0,持有,2018-05-17,28.95
0.1479727697533125,28.82,-0.0141001219178894,0.287961897377713,0.1949356455793666,0.0110552890347937,0,持有,2018-05-18,28.97
0.2730061796591985,28.98,-0.3378540293581629,0.2189364633529771,0.225543937109161,-0.2674138766876341,0,持有,2018-05-21,30.0
0.2352356704167956,30.4,0.4584724546371493,0.3812740581889302,0.2455058663677224,0.4584018480286434,0,持有,2018-05-22,30.98
0.3876201387395943,30.5,0.086032600157452,0.3531525850677416,0.3253535834019688,0.125747299508511,0,持有,2018-05-23,30.59
0.3485471981440048,30.32,0.1546253590298095,0.296909638825364,0.1496886059266271,0.1440812283911315,0,持有,2018-05-24,29.49
0.2743086110123851,29.49,-0.0129723147909502,0.1959279853447318,0.2228823465413529,0.0069170121419767,0,持有,2018-05-25,29.23
0.2183040628253737,22.33,-0.1976194484147632,0.1818672487841376,0.2202207559735447,-0.1508382236654196,0,持有,2018-05-28,22.36
0.1896505730552745,22.2,-0.2587577978998516,0.1665282634453072,0.2148975748379279,-0.2048963259882931,0,持有,2018-05-29,22.2
0.1740213968170391,22.0,-0.0819316510865021,0.1588587707758923,0.0206014633879292,-0.0734290872598387,0,持有,2018-05-30,21.55
0.0633147317962025,21.6,-0.0394517181105734,0.0195296539481845,-0.0006912611545366,-0.0574055927777746,0,持有,2018-05-31,22.64
0.0086126149623776,22.15,-0.1824743997690415,0.0348686392870144,0.0352402115108743,-0.1644648236502243,0,持有,2018-06-01,22.13
0.043778261498408,22.24,-0.1263835085672142,0.0847203416382126,0.0192706681040249,-0.1123126222980391,0,持有,2018-06-04,21.85
0.0789439080344383,21.6,0.7222638143563732,0.2508926828088734,0.2694601814779962,0.6643835012431745,0,持有,2018-06-05,22.0
0.2248162195913053,21.82,0.2264770740820388,0.1511892781064769,0.1270650861002571,0.1902867111894635,0,持有,2018-06-06,21.97
0.1336460248682632,21.97,0.2595120902841408,0.1946497365664958,0.1110955426934082,0.2296437936957317,0,持有,2018-06-07,21.79
0.1675092400511075,21.67,-0.0271380856741269,0.1486327805500052,0.135049857803682,-0.0179710498741625,0,持有,2018-06-08,21.58
0.1023876723917919,21.7,-0.1705658474173064,0.0399816343999576,0.021932258671833,-0.1569200641874257,0,持有,2018-06-11,22.16
0.0320563793197312,21.5,-0.3362397250601792,0.0195296539481845,0.0472173690660112,-0.2853307825252501,0,持有,2018-06-12,21.5
0.0411733987920354,21.5,-0.2780452249035879,0.0182514051699484,0.0498789596338193,-0.2391203561489513,0,持有,2018-06-13,20.55
0.043778261498408,20.5,-0.3961584225278343,0.0105819125005335,0.048548164349915,-0.3323647256537413,0,持有,2018-06-14,18.5
0.0151247717283088,16.65,-0.3972671120138119,-0.0111483167294761,0.0232630539557373,-0.3361828158314124,0,持有,2018-06-15,16.65
-0.0187384434545349,14.99,-0.3214826442051613,-0.0047570728382968,0.0152782822523127,-0.2762980067345279,0,持有,2018-06-19,14.99
0.0255442225537996,14.6,-0.2449880161951947,0.0297556441740711,0.0671792983245725,-0.2110163394963345,0,持有,2018-06-20,15.1
0.0672220258557616,15.0,-0.4074910392343757,0.0323121417305427,0.0725024794601888,-0.3401876151590225,0,持有,2018-06-21,14.59
0.0594074377366434,14.45,-0.4424237821039625,0.0233644002828917,0.0565329360533399,-0.3689735204156676,0,持有,2018-06-22,14.89
0.022939359847427,15.17,-0.4388727137177891,-0.0149830630641838,-0.0206531904130982,-0.3698874416938014,0,持有,2018-06-25,14.91
-0.0447870705182613,14.55,-0.4065276705576658,-0.0942344873148065,-0.2056337348757684,-0.3547337743474875,0,持有,2018-06-26,15.11
-0.135957265241303,15.17,-0.2404338732626219,-0.1722076627871934,-0.147078742383988,-0.2370994351736325,0,持有,2018-06-27,15.15
-0.1489815787731661,15.1,-0.3028587196636107,-0.1888248969042596,-0.1577251046552208,-0.2832128708352721,0,持有,2018-06-28,14.83
-0.1750302058368924,14.9,-0.2534071311571432,-0.2003291359083822,-0.2043029395918643,-0.2514899066999582,0,持有,2018-06-29,15.28
-0.219312871845227,15.3,-0.3282306367054288,-0.236120101698986,-0.2016413490240562,-0.3049289389027947,0,持有,2018-07-02,14.97
-0.198473970194246,15.03,-0.3701359709341331,-0.2220593651383917,-0.1896641914689193,-0.3336993987666516,0,持有,2018-07-03,15.41
-0.1971715388410597,15.42,-0.3448386527990044,-0.210555126134269,-0.1790178291976865,-0.315139898713075,0,持有,2018-07-04,15.08
-0.2141031464324816,15.88,-0.1017086501266125,-0.2463460919248728,-0.2788274754904942,-0.1598400842199045,0,持有,2018-07-05,15.01
-0.290946596270474,15.01,-0.3237933386553767,-0.3051455357237219,-0.2681811132192614,-0.3099695527731263,0,持有,2018-07-06,14.82
-0.2844344395045425,14.68,-0.3741387771441481,-0.3153715259496087,-0.3134281528720009,-0.3453454237986454,0,持有,2018-07-09,15.09
-0.3404389876915539,15.1,-0.4088536056447318,-0.3754492185266938,-0.3600059878086444,-0.3735586623209319,0,持有,2018-07-10,15.61
-0.3912338104658201,15.35,-0.4122724548217371,-0.3856752087525806,-0.3773063264993979,-0.3751210729845465,0,持有,2018-07-11,15.49
-0.3508584385170444,15.8,-0.4123352890262963,-0.3498842429619768,-0.3347208774144665,-0.3730540250056254,0,持有,2018-07-12,16.36
-0.3456487131042993,16.36,-0.4292828772040855,-0.3728927209702221,-0.3360516726983706,-0.3850526263254417,0,持有,2018-07-13,16.19
-0.3586730266361623,16.22,-0.3203762274457316,-0.3460494966272692,-0.3307284915627543,-0.3116202027990661,0,持有,2018-07-16,16.42
-0.3182976546873866,16.42,-0.4442023911623788,-0.3460494966272692,-0.3107665623041927,-0.3926798741247311,0,持有,2018-07-17,16.35
-0.3182976546873866,16.36,-0.3951414442425537,-0.3192062722843164,-0.2814890660583024,-0.3583429546873111,0,持有,2018-07-18,16.16
-0.3130879292746415,16.16,-0.4519382175721951,-0.3422147502925617,-0.3214129245754256,-0.3983635075373079,0,持有,2018-07-19,16.88
-0.3547657325766032,16.57,-0.4917952904220663,-0.3626667307443353,-0.3240745151432337,-0.4244288796859078,0,持有,2018-07-20,18.02
-0.3287171055128771,17.7,-0.4830815231476744,-0.3869534575308164,-0.3613367830925485,-0.4205778005103299,0,持有,2018-07-23,17.66
-0.3938386731721927,17.66,-0.5090371298429084,-0.3997359453131749,-0.3560136019569322,-0.4370511851020365,0,持有,2018-07-24,17.95
-0.3703949088148391,17.76,-0.4091414397775317,-0.3460494966272692,-0.3466980349696035,-0.370533057550581,0,持有,2018-07-25,17.3
-0.3196000860405729,17.28,-0.3544716711171178,-0.3882317063090523,-0.4358613189911784,-0.3421501461642668,0,持有,2018-07-26,17.33
-0.4485407900060177,17.58,-0.2764628724670715,-0.4240226720996563,-0.5117166501737124,-0.2992239030331739,0,持有,2018-07-27,18.29
-0.3990483985849378,18.23,-0.048898773921151,-0.2898065503848918,-0.3666599642281651,-0.1346500855386141,0,持有,2018-07-30,18.0
-0.3339268309256222,17.99,-0.3436390542511114,-0.3665014770790428,-0.379967917067206,-0.3317975544934184,0,持有,2018-07-31,19.17
-0.4042581239976832,19.18,-0.4047045427968704,-0.3959011989784674,-0.3892834840545348,-0.3708529387604813,0,持有,2018-08-01,18.87
-0.378209496933957,18.84,-0.4372644254606674,-0.4176314282084769,-0.4039222321774799,-0.3935798087288164,0,持有,2018-08-02,18.3
-0.429004319708223,18.03,-0.3982844913684832,-0.3754492185266938,-0.443846090694603,-0.3677357285014989,0,持有,2018-08-03,17.87
-0.3703949088148391,17.92,-0.2140894966379025,-0.3077020332801937,-0.3333900821305625,-0.2393802684009496,0,持有,2018-08-06,17.65
-0.2870393022109151,17.82,-0.3255528300728313,-0.3319887600666749,-0.3054433811685762,-0.3141764643988665,0,持有,2018-08-07,17.53
-0.3156927919810141,17.53,-0.3884355640283206,-0.3345452576231465,-0.2961278141812474,-0.3549432330450627,0,持有,2018-08-08,16.68
-0.3013660470959645,16.6,-0.3538506820103572,-0.3818404624178731,-0.3719831453637813,-0.3376534865917682,0,持有,2018-08-09,16.26
-0.3482535758106718,16.25,-0.1754637068177978,-0.2961977942760711,-0.3187513340076172,-0.2132079423414824,0,持有,2018-08-10,16.53
-0.2805271454449837,16.32,-0.3462377165239237,-0.3255975161754955,-0.3120973575880968,-0.3280109651517104,0,持有,2018-08-13,16.8
-0.3456487131042993,17.88,-0.1675360355493805,-0.2373983504772218,-0.3400440585500828,-0.2054029210206409,0,持有,2018-08-14,17.92
-0.2896441649172877,17.18,-0.1739000709528522,-0.2616850772637029,-0.2535423650963163,-0.2067994426559899,0,持有,2018-08-15,17.22
-0.2857368708577288,17.16,-0.2259040650623927,-0.2859718040501843,-0.2628579320836449,-0.2427921353008612,0,持有,2018-08-16,17.48
-0.2805271454449837,17.3,-0.2112084815139646,-0.2744675650460616,-0.2349112311216588,-0.2294703142745098,0,持有,2018-08-17,16.98
-0.2466639302621394,16.83,-0.2900948199910889,-0.2629633260419388,-0.2428960028250835,-0.2828036987566202,0,持有,2018-08-20,16.44
-0.2531760870280711,16.47,-0.3824729990850432,-0.2859718040501843,-0.2854814519100146,-0.3490738948158398,0,持有,2018-08-21,16.51
-0.2779222827386109,16.5,-0.3802276789455286,-0.2987542918325427,-0.2681811132192614,-0.3468176320703152,0,持有,2018-08-22,16.53
-0.3052733411555235,16.53,-0.4170765976745774,-0.303867286945486,-0.2668503179353573,-0.3720918732629881,0,持有,2018-08-23,16.31
-0.2974587530364056,16.24,-0.4511701696888066,-0.3294322625102032,-0.2788274754904942,-0.3959817558719116,0,持有,2018-08-24,16.05
-0.3143903606278277,16.06,-0.3792461284564358,-0.3025890381672502,-0.2828198613422064,-0.34649045592257,0,持有,2018-08-27,16.39
-0.2675028319131204,16.5,-0.2226607505887624,-0.2642415748201748,-0.2601963415158367,-0.2363374679033368,0,持有,2018-08-28,16.71
-0.2284298913175312,16.77,-0.1945403050117685,-0.2233376139166275,-0.2003105537401521,-0.2117772151278367,0,持有,2018-08-29,16.65
-0.1997764015474323,16.7,0.4706483865827534,-0.0494957800765518,-0.1763562386298783,0.3140119670730075,0,持有,2018-08-30,16.37
-0.0083189926290446,16.4,0.7552597931377704,0.1563022732194202,0.1363806530875859,0.6468081158982744,0,持有,2018-08-31,15.85
0.2013724552339513,15.78,1.4287848457099384,0.3825523069671663,0.1563425823461477,1.2516202837899335,0,持有,2018-09-03,15.15
0.4319028047479288,15.17,0.829632496690793,0.3020226339383073,0.2268747323930648,0.7490495936323949,0,持有,2018-09-04,15.05
0.1779286908765977,15.04,0.2703122205294922,0.07321610263409,0.0392325973625862,0.2019530293097783,0,持有,2018-09-05,14.85
0.065919594502575,14.94,-0.1355091741059613,0.047651127069373,0.0658485030406687,-0.1231639599550917,0,持有,2018-09-06,14.51
0.0528952809707122,14.63,0.0335534725096063,0.0310338929523071,-0.0805389781887828,-0.0103331095833019,0,持有,2018-09-07,14.67
-0.0799527170542916,14.63,-0.2532822648868064,-0.0840084970889197,-0.0632386394980293,-0.234000171699643,0,持有,2018-09-10,14.68


==> pic/After_setting/________________/log/Fangda_Chemical.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.25838531956873,31.51,-0.7543521899790573,-1.2329217964660717,-1.2404889241523682,-0.7581173380738297,0.0,买进,2021-09-15,32.12
-1.2064840974159634,32.07,-0.7796014804492513,-1.2374613064848834,-1.2204599346265004,-0.7683369724309466,0.01777213582989523,卖出,2021-09-16,31.02
-1.1970475115700057,31.02,-0.5236697119760041,-1.18298718625914,-1.2054381924820994,-0.6504072616485345,0.0,买进,2021-09-17,30.4
-1.1593011681861751,30.57,-0.8166234095591319,-1.2147637563908238,-1.1904164503376984,-0.7826637932504494,-0.014506769825918739,卖出,2021-09-22,31.57
-1.2112023903389422,33.7,-0.9327149788590696,-1.2374613064848834,-1.230474429389434,-0.8358491584148807,0.0,持有,2021-09-23,31.66
-1.2536670266457517,31.5,-0.9562950917005844,-1.2964749367294388,-1.2855541505855708,-0.8511198930293178,0.0,持有,2021-09-24,30.11
-1.3055682487985183,30.5,-1.0706619048158814,-1.3191724868234989,-1.2855541505855708,-0.8998091331410155,0.0,持有,2021-09-27,29.44
-1.2914133700295818,29.4,-1.0892567320280897,-1.3146329768046865,-1.2905613979670376,-0.9076763208483026,0.0,持有,2021-09-28,29.75
-1.3055682487985183,29.26,-1.0529598576411348,-1.3191724868234989,-1.2855541505855708,-0.8921641220501655,0.0,持有,2021-09-29,28.32
-1.2819767841836245,28.49,-1.0254067885233045,-1.2964749367294388,-1.2555106662967692,-0.8795150005933532,0.0,持有,2021-09-30,28.6
-1.267821905414688,29.23,-0.7609026611668789,-1.3327910168799344,-1.4157425825037118,-0.7755290842231072,0.0,持有,2021-10-08,29.16
-1.4046524001810734,29.21,-0.9918779558212468,-1.378186117068054,-1.375684603451976,-0.8706089761275253,0.0,买进,2021-10-11,29.79
-1.3433145921823488,29.96,-0.8691079342284856,-1.3237119968423108,-1.3206048822558396,-0.8160935335664197,0.0,持有,2021-10-12,29.6
-1.2866950771066032,29.52,-0.7879192230418717,-1.2692378766165673,-1.245496171533835,-0.7757741859500608,0.0,持有,2021-10-13,29.85
-1.2536670266457517,29.85,-0.8424757115271598,-1.2374613064848834,-1.2555106662967692,-0.7984792438638665,0.0,持有,2021-10-14,29.83
-1.2819767841836245,29.83,-0.948765503701404,-1.278316896654191,-1.265525161059703,-0.8450686776262342,0.0,持有,2021-10-15,30.0
-1.2395121478768147,30.5,-0.6385776242946029,-1.242000816503695,-1.2254671820079672,-0.7069572754740358,0.0,持有,2021-10-18,30.74
-1.2064840974159634,30.97,-0.8126113028612737,-1.2283822864472598,-1.1954236977191657,-0.781616132480845,0.0,持有,2021-10-19,32.62
-1.215920683261921,32.5,-0.9407235558376886,-1.2465403265225077,-1.2154526872450335,-0.839353656633836,0.0,持有,2021-10-20,33.07
-1.2112023903389422,33.24,-0.9816661087089414,-1.242000816503695,-1.2254671820079672,-0.8576791302466833,0.0,持有,2021-10-21,35.2
-1.244230440799794,35.58,-0.756500752445836,-1.2374613064848834,-1.2354816767709014,-0.7579796018242074,0.0,买进,2021-10-22,34.77
-1.2017658044929844,34.77,-0.8230744014655212,-1.2238427764284474,-1.1854092029562315,-0.7858292111448337,0.0,持有,2021-10-25,35.71
-1.1970475115700057,35.59,-0.9085972107846012,-1.2283822864472598,-1.2004309451006323,-0.8239131561352333,0.0,持有,2021-10-26,36.1
-1.225357269107879,36.35,-1.0001388531101918,-1.242000816503695,-1.230474429389434,-0.8661389505523207,0.0,持有,2021-10-27,36.55
-1.25838531956873,36.5,-0.9362461964559176,-1.2964749367294388,-1.3105903874929057,-0.8429916641303584,0.0,持有,2021-10-28,34.2
-1.310286541721497,34.47,-1.0991868069457138,-1.3464095469363704,-1.3206048822558396,-0.9131855493776776,0.0,持有,2021-10-29,33.89
-1.333878006336391,33.97,-1.1078808131953233,-1.3464095469363704,-1.3206048822558396,-0.9166503698853846,0.04861861398363954,卖出,2021-11-01,34.7
-1.3150048346444758,34.64,-1.1272172816083403,-1.3373305268987463,-1.2905613979670376,-0.924261413230583,0.0,持有,2021-11-02,34.19
-1.310286541721497,34.58,-1.1266896811853684,-1.3100934667858748,-1.2855541505855708,-0.9233505072510092,0.0,买进,2021-11-03,34.75
-1.2819767841836245,35.0,-1.0027699276984896,-1.273777386635379,-1.245496171533835,-0.8684144735635548,0.0,持有,2021-11-04,34.99
-1.2536670266457517,34.9,-0.9917062323342382,-1.2601588565789432,-1.2204599346265004,-0.8623792061974068,0.0,持有,2021-11-05,34.43
-1.225357269107879,34.4,-0.9749114536239344,-1.2556193465601313,-1.2054381924820994,-0.8546561334567749,-0.005205320994794671,卖出,2021-11-08,34.28
-1.2206389761848997,34.33,-1.0179087108735154,-1.2465403265225077,-1.2054381924820994,-0.8732878842059482,0.0,持有,2021-11-09,36.18
-1.225357269107879,35.7,-0.4093007216380731,-1.196605716315576,-1.1904164503376984,-0.5984973336215224,0.0,买进,2021-11-10,35.54
-1.1545828752631964,35.5,-0.7284089592766682,-1.196605716315576,-1.1453512239044956,-0.7396795740672183,-0.005602240896358622,卖出,2021-11-11,36.12
-1.1687377540321329,35.99,-0.2255677933388283,-1.114894535976961,-1.130329481760095,-0.5000900110545454,0.0,买进,2021-11-12,38.66
-1.0979633601874506,39.08,-0.3661106020490023,-1.1103550259581487,-1.085264255326892,-0.5618639365287669,0.0,买进,2021-11-15,34.93
-1.1168365318793658,34.91,-0.4956445418194309,-1.0967364959017132,-1.0602280184195574,-0.6197298134745232,0.0,持有,2021-11-16,33.95
-1.069653602649578,33.51,-0.4350803439559977,-1.0785784558264653,-1.0752497605639584,-0.5911412907017307,0.0,持有,2021-11-17,34.18
-1.041343845111705,34.05,-0.539649061431146,-1.0422623756759697,-1.0301845341307558,-0.634299864156912,0.0,持有,2021-11-18,34.51
-1.0602170168036202,34.32,-0.6603539279769366,-1.0649599257700293,-1.0552207710380903,-0.6928416452440697,0.0,持有,2021-11-19,36.2
-1.0319072592657474,36.1,0.426666749659099,-0.8652214849423038,-0.99012655507902,-0.1183017833137741,0.0,持有,2021-11-22,36.68
-0.8762035928074468,36.8,-0.3553076983704157,-0.9196956051680468,-0.8899816074496807,-0.5195876063247333,-0.019581723724523766,卖出,2021-11-23,36.59
-0.895076764499362,36.22,-0.42716732725807,-0.928774625205671,-0.9050033495940816,-0.5593546967218449,0.0,持有,2021-11-24,36.0
-0.9469779866521286,36.0,-0.7519208656709455,-0.9469326652809188,-0.8949888548311475,-0.7219463395998119,0.0,买进,2021-11-25,37.4
-0.918668229114256,37.4,-0.2204899955405178,-0.8833795250175512,-0.859938123160879,-0.4425664890992616,0.0,持有,2021-11-26,40.1
-0.843175542346595,39.47,0.0657009714409248,-0.83344491481062,-0.8098656493462092,-0.2837061816170084,0.0,买进,2021-11-29,41.04
-0.8337389565006376,41.1,-0.2831585384583303,-0.8062078546977481,-0.7898366598203412,-0.4591389724613904,0.0,买进,2021-11-30,41.21
-0.7771194414248918,41.0,-0.1828231730865017,-0.7698917745472524,-0.7497786807686055,-0.3964923214251057,0.0,持有,2021-12-01,40.56
-0.7582462697329765,40.92,-0.336923309622232,-0.7744312845660647,-0.714727949098337,-0.4768691742601365,0.0,持有,2021-12-02,40.43
-0.720499926349146,40.48,-0.2047963372807982,-0.6745620641522015,-0.6496337331392662,-0.3883974005666186,0.0,持有,2021-12-03,40.7
-0.6166974820436123,40.7,0.1423747562588679,-0.6700225541333897,-0.7297496912427377,-0.1997281479642354,0.0474393068542508,卖出,2021-12-06,40.59
-0.6638804112734003,40.59,-0.3729594319093883,-0.7335756943967573,-0.6646554752836672,-0.4883441183866663,0.0,持有,2021-12-07,38.62
-0.6921901688112733,38.99,-0.0785924397358533,-0.6791015741710138,-0.6746699700466013,-0.322968158235574,0.0,买进,2021-12-08,38.85
-0.645007239581485,38.75,-0.5619169819841947,-0.7017991242650735,-0.6296047436133987,-0.5869563860707924,-0.00615542446781231,卖出,2021-12-09,38.49
-0.645007239581485,38.31,-0.2804572385436256,-0.6745620641522015,-0.5945540119431298,-0.4237707402643568,0.0,买进,2021-12-10,38.59
-0.6355706537355276,38.79,0.0660125517927564,-0.6155484339076462,-0.6045685067060635,-0.223600862792939,0.0,持有,2021-12-13,38.62
-0.6119791891206332,38.6,-0.3948476448351001,-0.6246274539452703,-0.5695177750357951,-0.4803087948990601,0.0,持有,2021-12-14,37.75
-0.5836694315827605,37.9,0.1213434585759588,-0.4975211734185356,-0.5144380538396583,-0.1594365742914622,0.0,持有,2021-12-15,38.83
-0.4845852802002055,38.89,0.2619643306140215,-0.4203495030987325,-0.4793873221693894,-0.046524168255125,0.0,持有,2021-12-16,37.39
-0.3760645429716927,37.39,0.2696001670777317,-0.365875382872989,-0.3041336638180459,-0.0177846343448636,0.0,持有,2021-12-17,36.88
-0.3100084420499895,36.5,0.159490536757128,-0.3704148928918009,-0.3642206323956495,-0.0967587786131577,-0.04724614983033156,卖出,2021-12-20,35.8
-0.3902194217406292,35.56,-0.0724358479154216,-0.4430470531927922,-0.4343220957361868,-0.2579619458068639,0.0,持有,2021-12-21,36.15
-0.4326840580474385,36.15,-0.1063585203990028,-0.4294285231363562,-0.3842496219215174,-0.2650953196620289,0.0,买进,2021-12-22,36.2
-0.3619096642027566,36.63,0.0747603948202201,-0.3431778327789294,-0.2790974269107111,-0.1297973423185866,0.0,持有,2021-12-23,37.8
-0.2675438057431803,37.8,0.404279358962253,-0.1888344921393231,-0.2190104583331075,0.1247493809638399,0.0,持有,2021-12-24,36.98
-0.1448681897457313,36.81,-0.0829923295777267,-0.2024530221957587,-0.2290249530960412,-0.2088330989423003,0.018257261410788483,卖出,2021-12-27,37.4
-0.2864169774350956,37.56,-0.2985869714153853,-0.3295593027224934,-0.3141481585809796,-0.3649185058305642,0.0,持有,2021-12-28,37.28
-0.2628255128202016,37.56,0.9845547937910938,-0.0617282116125884,-0.1689379845184376,0.5348930530946141,0.0,买进,2021-12-29,37.28
-0.0410657454401972,36.3,1.817964661867393,0.1016941490646419,0.0313519107402406,1.2265266842209674,0.0,持有,2021-12-30,36.78
0.0768915776342729,36.85,0.7695214795342982,0.0653780689141462,0.0563881476475753,0.4723902100843114,-0.018903088391906304,卖出,2021-12-31,37.11
0.1335110927100183,37.04,0.4254823009604387,0.1425497392339494,0.1765620848027826,0.2662413382960716,0.0,买进,2022-01-04,36.2
0.1571025573249126,36.0,0.4229984462080529,0.0653780689141462,0.1665475900398489,0.2406631361374186,-0.028077753779697602,卖出,2022-01-05,34.16
0.1240745068640608,34.1,-0.0193665212466258,0.0109039486884028,0.0914388793178442,-0.093170572142124,0.0,持有,2022-01-06,34.2
0.0627366988653364,34.19,-0.0680281992437987,0.0154434587072146,0.146518600513981,-0.1225829125026877,0.0,持有,2022-01-07,32.51
0.0768915776342729,32.49,0.4086471842526102,-0.0072540913868449,-0.0738002842705655,0.1687561691684355,0.0,持有,2022-01-10,33.53
-0.1590230685146675,34.21,-0.3315446988276607,-0.1071233118007077,-0.0888220264149665,-0.3425281702669642,0.0,买进,2022-01-11,33.89
-0.0505023312861551,33.91,-0.611742048999279,-0.098044291763084,0.0113229212143727,-0.5273699493093844,-0.008769365682549086,卖出,2022-01-12,34.5
-0.0693755029780703,34.45,-0.5377369849282654,-0.0935047817442722,-0.0137133156929619,-0.4767476808211054,0.0,买进,2022-01-13,34.11
-0.0080376949793459,34.11,-0.3253048579308851,-0.0798862516878362,-0.1038437685593671,-0.3394416995284277,-0.009869375907111854,卖出,2022-01-14,34.38
-0.1637413614376466,34.41,-0.3441648312740257,-0.1842949821205113,-0.284104674292178,-0.3747190866879432,0.0,持有,2022-01-17,35.15
-0.3383181995878626,35.11,-0.1751365083707584,-0.4158099930799206,-0.4944090643137905,-0.3240338430592577,0.0,持有,2022-01-18,35.15
-0.5364865023529726,35.1,-0.266012395600795,-0.4702841133056641,-0.4243076009732531,-0.3758727667412794,0.0,买进,2022-01-19,34.25
-0.4090925934325445,34.09,0.0303088716088502,-0.2569271424215021,-0.3091409111995127,-0.1428199633288848,0.0,持有,2022-01-20,33.0
-0.1920511189755193,33.17,-0.2272860178555674,-0.1706764520640753,-0.138894500229636,-0.2842817643917666,0.0,持有,2022-01-21,32.47
-0.1401498968227522,32.83,0.0266731077397131,-0.1298208618947678,-0.1439017476111029,-0.11129696245412,0.0,持有,2022-01-24,34.02
-0.0929669675929643,34.9,0.3516776997152002,-0.0027145813680331,-0.0387495526002966,0.1507365559715581,0.0,持有,2022-01-25,34.07
0.0438635271734211,34.4,-0.0247831344726237,-0.0299516414809046,0.0113229212143727,-0.1128530618768715,-0.019943019943020023,卖出,2022-01-26,33.55
0.0061171837895906,33.89,1.3150454326016645,0.2378794496290003,0.0613953950290426,0.9511833746463244,0.0,买进,2022-01-27,33.38
0.3363976883981073,33.61,1.1992134278255433,0.5874217210775207,0.5020331645981354,1.050680427382201,0.0,持有,2022-01-28,33.9
0.6194952637768362,34.56,1.1450621798512068,0.7644626118111862,0.6873013177124132,1.055644232961465,0.0,持有,2022-02-07,34.4
0.6242135566998149,34.59,0.6558648764421509,0.6010402511339563,0.6121926069904086,0.6029304070254777,0.02065506048982009,卖出,2022-02-08,34.68
0.6666781930066241,34.75,1.1878126983975776,0.9369639925260408,0.7273592967641489,1.1728338280876558,0.0,买进,2022-02-09,35.42
0.9922404046921616,35.03,0.6979209401400676,1.2365716537676297,1.0077651501262983,0.8789989843074204,0.0,持有,2022-02-10,35.09
1.2753379800708902,34.88,0.8101245836040065,1.5089422548963465,1.338243477303118,1.0999319591844556,0.0,持有,2022-02-11,33.92
1.5018160403738732,33.41,0.7898409837594148,1.5543373550844657,1.428373930169524,1.10856843123471,-0.03856115107913679,卖出,2022-02-14,33.74
1.5206892120657889,33.78,1.5113312369608225,1.840326486269619,1.6637145570984708,2.05131185948544,0.0,买进,2022-02-15,34.02
1.638646535140259,34.0,1.6129075796480583,1.9674327667963527,1.3632797142104531,2.1820135283945468,0.0,持有,2022-02-16,35.24
2.1340672920530337,35.45,-0.1012379302794713,2.489476418959728,2.715236507206533,0.5013016824024539,0.0,持有,2022-02-17,35.38
2.6766709781955966,35.01,-0.8691865517584993,3.065994191348845,3.516396088241248,-0.4079446123028583,0.0,持有,2022-02-18,35.52
3.275894179413905,35.7,4.070956543458519,3.696986083963706,3.366178666797239,6.85362411326849,0.0,持有,2022-02-21,35.58
3.308922229874757,35.18,2.980565683528805,3.665209513832022,2.915526402465212,4.656099726190661,0.04144464179988154,卖出,2022-02-22,34.99
3.540118583100719,35.0,0.4064472393316735,3.4927081331171683,3.5864975515817847,1.4378898838403118,0.0,持有,2022-02-23,35.91
3.3985697954113543,36.08,-1.2787085116407717,2.5394110291666587,3.00064960795015,-0.9769728076388527,0.0,持有,2022-02-24,36.29
2.7285722003483635,36.72,-1.2899548561910668,1.9583537467587293,2.3597219431223797,-0.991509221652782,0.0,持有,2022-02-25,36.47
2.124630706207076,35.9,-1.2833519337307036,1.436310094595355,1.783888494253678,-0.9848800260194106,0.0,持有,2022-02-28,36.5
1.5820270200645128,36.5,-1.271246575886704,0.9687405626577243,1.268142013962581,-0.9744769138257248,0.0,持有,2022-03-01,36.54
1.096042848997696,36.7,-1.2491022424075235,0.5465661309082133,0.8024680074861535,-0.957843696029608,0.0,持有,2022-03-02,36.18
0.6572416071606667,36.2,6.073404847150558,0.8189367320369301,0.3818592274429282,4.715459510018721,0.0,持有,2022-03-03,35.54
0.4921013548564077,35.14,1.668448964481151,0.2197214095537525,0.2266345586174525,1.199510969069944,0.0,持有,2022-03-04,35.1
0.1146379210181034,34.85,1.8539826538278896,-0.0935047817442722,-0.1338872528481691,1.0827746551603876,0.0,持有,2022-03-07,33.3
-0.196769411898498,33.3,0.925597069544486,-0.1842949821205113,-0.1989814688072397,0.4708133467768139,0.0,买进,2022-03-08,32.6
-0.1826145331295618,32.6,0.250148543380319,-0.2206110622710065,-0.2340322004775085,-0.0014045835863043,-0.021021021021020894,卖出,2022-03-09,31.33
-0.295853563281053,32.1,0.3789175654606901,-0.2433086123650666,-0.1739452318999049,0.0987929787535393,0.0,买进,2022-03-10,32.96
-0.2062059977444558,32.51,0.2037585398934004,-0.2433086123650666,-0.1739452318999049,-0.0176578829370422,0.012772585669781825,卖出,2022-03-11,32.93
-0.2062059977444558,32.52,1.4091974856934644,0.0109039486884028,-0.1138582633223013,0.8581152473661947,0.0,买进,2022-03-14,32.2
0.0344269413274633,31.58,1.2757154891564777,0.0018249286507787,0.0413664055031748,0.8020968358253077,-0.028905289052890675,卖出,2022-03-15,30.35
0.0438635271734211,31.45,1.1179695735274948,0.0789965989705818,0.0864316319363774,0.7236252994829635,0.0,买进,2022-03-16,32.6
0.0627366988653364,33.6,1.009401733518559,0.0426805188200862,0.1415113531325137,0.6566650495564138,0.0,持有,2022-03-17,33.25
0.1240745068640608,33.2,1.0281942921317837,0.0744570889517699,0.1064606214622452,0.6650394633629269,0.0,持有,2022-03-18,33.88
0.0957647493261882,34.15,3.3219543904399926,0.3332091600240512,0.1965910743286505,2.5382299828233905,0.0,买进,2022-03-21,36.46
0.4354818397806623,36.0,1.9262749562316817,0.3468276900804872,0.4269244538761308,1.5098314617477449,0.0,持有,2022-03-22,36.58
0.3977354963968318,36.86,1.597390474351008,0.2741955297794959,0.1365041057510468,1.1520497011375717,0.0,持有,2022-03-23,38.0
0.0297086484044846,37.8,1.2870410054389116,0.0381410088012743,-0.0587785421261645,0.8044471019717543,0.0,持有,2022-03-24,37.61
0.091046456403209,37.8,0.9892308742205328,0.0789965989705818,0.1114678688437121,0.6386446144932936,0.0,持有,2022-03-25,38.11
0.1429476785559761,37.41,1.3908433009610917,0.3195906299676153,0.2666925376691878,1.0336357654893171,0.0,买进,2022-03-28,37.37
0.265623294553425,37.37,0.6724006844166291,0.1470892492527612,0.1214823636066458,0.435462041745613,0.0,持有,2022-03-29,36.65
0.2137220724006584,36.94,0.666353468344147,0.26057699972306,0.261685290287721,0.4759516663793899,0.0,持有,2022-03-30,38.22
0.1806940219398066,38.02,0.0874390747625017,0.1697867993468209,0.2266345586174525,0.024060469139732,0.0,买进,2022-03-31,38.46
0.1948489007087431,38.08,-0.1871949173775997,0.1107731691022656,0.1815693321842494,-0.1894125259504585,0.0,持有,2022-04-01,39.5
0.1476659714789548,39.4,-0.3260291209364895,0.0562990488765221,0.116475116225179,-0.3031078335927466,0.0,持有,2022-04-06,36.95
0.0297086484044846,36.96,-0.3794325127290443,0.0290619887636506,0.116475116225179,-0.3466546793755474,0.0,持有,2022-04-07,36.33
0.0533001130193785,36.5,0.6089044802110393,0.1470892492527612,0.1715548374213157,0.3962306739067462,0.0,持有,2022-04-08,36.42
0.2184403653236371,36.04,0.8955962083982589,0.1924843494408805,0.2466635481433199,0.629318433595476,0.02219385946252567,卖出,2022-04-11,33.47
0.265623294553425,33.68,2.0788838536067145,0.5147895607765295,0.3968809695873292,1.7090695019793434,0.0,买进,2022-04-12,33.72
0.5062562336253447,33.65,1.4566405919754253,0.5329476008517768,0.4870114224537344,1.2193364552352897,-0.0008907363420427891,卖出,2022-04-13,32.88
0.5534391628551326,33.0,1.616014357588911,0.7735416318488108,0.6171998543718754,1.4230752968022586,0.0,买进,2022-04-14,32.81
0.7751989302351369,32.66,1.8605217638721487,1.0322937029210912,0.852540481300823,1.8395287086142675,0.0,持有,2022-04-15,34.1
1.138507485304505,33.58,1.881679657154748,1.2320321437488175,1.1980405506220433,2.0125822564535025,0.0,持有,2022-04-18,33.65
1.0771696773057802,33.75,1.0547360215432748,0.9142664424319806,0.8675622234452236,1.0830682545408128,0.022727272727272728,卖出,2022-04-19,33.17
0.8082269806959879,33.53,1.2870860145686325,1.086767823146835,0.7874462653417521,1.34947340821507,0.0,买进,2022-04-20,32.77
1.2187184649951448,32.74,1.4612437156536986,1.2274926337300058,1.1880260558591096,1.603586445894891,-0.023560990158067376,卖出,2022-04-21,31.37
1.0252684551530136,31.3,0.2094585087487225,0.986898602732972,1.012772397507766,0.3616740809423546,0.0,持有,2022-04-22,30.2
0.864846495771734,28.93,0.0597799155236055,0.9415035025448524,1.0077651501262983,0.2208531145675726,0.0,买进,2022-04-25,27.18
1.0394233339219496,27.0,-0.0010938438124897,0.9505825225824762,1.1279390872815056,0.1840111158923317,-0.06671275492568267,卖出,2022-04-26,24.46
1.0111135763840773,23.55,0.2458129805708084,1.0005171327894082,1.0227868922706995,0.4027526711617631,0.0,持有,2022-04-27,26.75
0.9497757683853524,26.07,-0.1953136618214897,0.9460430125636644,1.0728593660853691,0.0024613916715418,0.0,买进,2022-04-28,27.0
1.0582965056138651,28.0,-0.065702014995967,1.0005171327894082,1.173004313714708,0.1395406712442911,0.0,持有,2022-04-29,28.51
1.081887970228759,28.28,-0.0730319714725596,0.9959776227705956,1.1229318399000388,0.1175725984288587,0.0,持有,2022-05-05,28.84
0.95921235423131,27.8,0.223124420604907,0.9188059524507924,0.6722795755680118,0.3195871424565428,0.0,持有,2022-05-06,27.85
0.5440025770091752,27.65,0.1115155547786597,0.4875525006636575,0.291728774576523,0.1137017495298682,0.0,持有,2022-05-09,27.67
0.4921013548564077,27.5,-0.4032862826626963,0.4149203403626662,0.4920186698352013,-0.2905519274902118,0.0,持有,2022-05-10,28.92
0.440200132703641,29.3,-0.3680036773361695,0.4557759305319737,0.386866474824395,-0.2644819100243322,0.0,买进,2022-05-11,28.79
0.5251294053172595,28.71,-0.4649991831877291,0.505710540738905,0.6272143491348091,-0.3172762669808079,0.0,持有,2022-05-12,28.56
0.6006220920849205,28.56,-0.1736565907677567,0.6464353513220756,0.7123375546197475,-0.0515736680360775,0.0,持有,2022-05-13,29.29
0.6572416071606667,30.19,0.1241846945272185,0.8234762420557419,0.792453512723219,0.2459276187461007,0.0,买进,2022-05-16,31.32
0.9073111320785432,31.42,0.0755407905839108,0.9324244825072288,0.912627449878426,0.2226260102172312,0.0,买进,2022-05-17,32.5
0.7610440514661999,32.7,0.2127323786302539,0.8734108522626731,0.8124825022490872,0.3426756440510873,0.0,买进,2022-05-18,34.6
0.9780855259232256,33.5,-0.2890666497974449,0.8961084023567332,0.912627449878426,-0.1030212502997729,0.0,持有,2022-05-19,35.02
0.8412550311568396,35.6,-0.399994757484898,0.8643318322250494,0.9426709341672282,-0.1999861841395603,0.0,买进,2022-05-20,34.5
0.8884379603866276,34.02,-0.6101741716018713,0.8007786919616818,0.912627449878426,-0.3992417562930749,0.0,持有,2022-05-23,34.81
0.912029425001522,34.98,-0.3441493532003926,0.8824898723002969,0.9977506553633644,-0.1456955702887198,0.0,买进,2022-05-24,33.57
0.9639306471542886,33.98,-0.1024620836017991,0.9778195826953482,1.0928883556112374,0.091840869838851,0.0,持有,2022-05-25,34.22
0.9639306471542886,34.5,-0.0368017596840653,0.8961084023567332,1.1029028503741711,0.1415086983632592,0.0,持有,2022-05-26,34.78
0.9969586976151404,35.5,-0.4121034009557813,0.8734108522626731,1.0428158817965671,-0.2075871658746791,0.0,持有,2022-05-27,35.2
0.9025928391555644,34.88,-0.538196458075732,0.7871601619052463,0.9677071710745634,-0.3327574000250234,0.0,持有,2022-05-30,35.0
0.8554099099257766,35.41,-0.5839583922115947,0.8098577119993063,0.9677071710745634,-0.3696735987045479,0.0,买进,2022-05-31,34.98
0.912029425001522,34.82,-0.6037144312190806,0.8053182019804938,0.9476781815486952,-0.3885847122778631,0.0,持有,2022-06-01,35.4
0.8082269806959879,35.36,-0.1527356584794489,0.8779503622814849,0.9677071710745634,0.0227758047020172,0.0,买进,2022-06-02,35.4
0.9922404046921616,34.8,-0.3936715091683144,0.9006479123755451,1.0628448713224354,-0.1845664464986178,0.0,持有,2022-06-06,35.8
0.95921235423131,36.0,0.2314239932850016,0.9778195826953482,1.0628448713224354,0.3935314808026304,0.0,买进,2022-06-07,35.9
0.9922404046921616,35.93,0.9088133748766816,1.1775580235230738,1.1129173451371048,1.0785468408553711,0.0,买进,2022-06-08,35.8
1.2753379800708902,35.83,0.4391221653167496,1.254729693842877,1.3582724668289865,0.6870925771534102,0.0,持有,2022-06-09,36.1
1.2423099296100384,35.99,-0.0704322488901888,1.2138741036735694,1.2981854982513823,0.1754734088575434,0.0,持有,2022-06-10,38.8
1.138507485304505,38.3,-0.1419226208191485,1.0459122329775277,0.8425259865378893,0.016860343904806,0.0,持有,2022-06-13,36.68
0.6949879505444971,35.96,0.2690115252492809,0.5965007411151444,0.4169099591131971,0.2546998889348686,0.0,持有,2022-06-14,35.79
0.4213269610117258,35.79,-0.3789769981681846,0.4149203403626662,0.4870114224537344,-0.2694188260204805,0.0,买进,2022-06-15,34.73
0.5156928194713021,34.96,-1.072185089770497,0.3332091600240512,0.2466635481433199,-0.8298912893195279,0.0,持有,2022-06-16,34.73
0.1335110927100183,34.9,-0.1434732783648161,0.1743263093656328,-0.0838147790334992,-0.1575487618708624,0.0,持有,2022-06-17,35.01
0.2467501228615098,34.98,-0.3413021001974903,0.178865819384445,-0.008706068311495,-0.3172785667841694,0.0,持有,2022-06-20,34.21
-0.1071218463619008,34.34,-0.5213770569567331,-0.1252813518759556,-0.1489089949925697,-0.4793509094965038,0.0334294670846396,卖出,2022-06-21,32.89
-0.1495864826687101,32.96,-0.6471552876838345,-0.1525184119888275,-0.1889669740443055,-0.5640031035358258,0.0,买进,2022-06-22,32.35
-0.272262098666159,32.5,-0.614904959698218,-0.2614666524403144,-0.3842496219215174,-0.5661210710552039,-0.013956310679611676,卖出,2022-06-23,34.06
-0.2156425835904132,34.08,-0.6136990950460143,-0.2251505722898187,-0.2891119216736448,-0.5529893882561907,0.0,持有,2022-06-24,34.18
-0.324163320818926,34.07,-0.8214144869295024,-0.3068617526284337,-0.3391843954883148,-0.69579269130833,0.0,买进,2022-06-27,33.65
-0.2769803915891377,33.5,-0.658717012829104,-0.179755472101699,-0.1939742214257728,-0.577060123786367,0.0,持有,2022-06-28,35.0
-0.1165584322078582,34.81,-0.6860786051127571,-0.1842949821205113,-0.2140032109516406,-0.5949253790073367,0.021719988259465865,卖出,2022-06-29,33.31
-0.2014877048214771,33.46,-0.6371557791571248,-0.2115320422333828,-0.2089959635701734,-0.5646527817101185,0.0,持有,2022-06-30,33.9
-0.2297974623593498,34.0,-0.8534828782746642,-0.2342295923274425,-0.1889669740443055,-0.7058374132908153,0.0,买进,2022-07-01,33.91
-0.1684596543606253,33.7,-0.9244606924097584,-0.193374002158135,-0.1038437685593671,-0.7489497272707322,0.0,持有,2022-07-04,33.7
-0.1495864826687101,33.94,-0.5667191038111984,-0.2387691023462543,-0.3892568693029842,-0.5431556525916564,-0.001764705882353008,卖出,2022-07-05,33.66
-0.4657121085082902,33.55,-0.5654718719289522,-0.4975211734185356,-0.6746699700466013,-0.5817460206186117,0.0,持有,2022-07-06,33.05
-0.6025426032746758,33.15,-0.8325613126124992,-0.6427854940205182,-0.7998511545832754,-0.7415874072759095,0.0,持有,2022-07-07,32.94
-0.843175542346595,32.94,-0.7265688102924356,-0.6791015741710138,-0.8349018862535439,-0.689121516777733,0.0,买进,2022-07-08,31.75
-0.696908461734252,31.74,-0.755482603970533,-0.6291669639640822,-0.6346119909948655,-0.6921519196471054,0.0,持有,2022-07-11,30.41
-0.597824310351697,30.65,-0.7857944120947346,-0.5837718637759629,-0.5444815381284599,-0.7011926957694165,0.0,持有,2022-07-12,30.49
-0.5742328457368031,30.66,-0.9945251418570348,-0.6064694138700225,-0.5845395171801957,-0.8231536067890268,-0.06921675774134783,卖出,2022-07-13,30.53
-0.5647962598908453,30.03,-0.6661849260489482,-0.365875382872989,-0.5094308064581915,-0.605765542445639,0.0,买进,2022-07-14,31.3
-0.2911352703580743,31.4,-0.3390449537000835,-0.1434393919512034,-0.1439017476111029,-0.3547337950805499,0.0,持有,2022-07-15,31.2


==> pic/After_setting/________________/log/Fengdong_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.1334543038185838,6.81,-0.756319688330984,-1.1355183134074092,-1.1805374676673577,-0.8372869560662648,0.0,持有,2022-06-24,6.89
-1.1169063529619838,7.0,-0.709831539564215,-1.0667117673874504,-1.1226294006277644,-0.8087261569714832,0.0,买进,2022-06-27,6.82
-1.0589885249638833,6.82,-0.9249818933763666,-1.071808548574114,-1.0647213335881711,-0.9083310644316168,-0.025714285714285672,卖出,2022-06-28,6.94
-1.0507145495355832,6.93,-0.8810730387539846,-1.061614986200787,-1.0444535101243135,-0.8859177859918896,0.0,持有,2022-06-29,6.74
-1.0617465167733169,6.76,-0.8714296934572443,-1.0361310802674686,-1.0560351235322325,-0.8806875241820163,0.0,买进,2022-06-30,6.68
-1.0865684430582168,6.73,-1.0053651039399922,-1.112582798067423,-1.1371064173876626,-0.9514396722007824,-0.004437869822485113,卖出,2022-07-01,6.61
-1.1444862710563173,6.61,-1.034162609033277,-1.1253247510340818,-1.1457926274436017,-0.9649131912530676,0.0,买进,2022-07-04,6.62
-1.1113903693431173,6.62,-1.0157823439304878,-1.1253247510340818,-1.1226294006277644,-0.9562464099322934,0.0015128593040846878,卖出,2022-07-05,6.48
-1.141728279246884,6.45,-1.0541774206316112,-1.1329699228140773,-1.1602696442035,-0.9743835053479556,0.0,持有,2022-07-06,6.41
-1.1196643447714172,6.46,-0.9352930377623538,-1.1074860168807592,-1.0936753671079678,-0.9163661973347178,0.0,买进,2022-07-07,6.41
-1.0865684430582168,6.41,-0.6800529162553256,-1.071808548574114,-1.111047787219846,-0.79107871405358,-0.007739938080495328,卖出,2022-07-08,7.05
-1.0948424184865169,7.05,-0.6576266473719103,-1.0284859084874731,-1.0647213335881711,-0.7744846094854722,0.0,买进,2022-07-11,7.28
-1.0065866805846493,7.29,-0.6755069502447584,-0.9775180966208376,-0.9865454430847206,-0.775150017064095,0.0,持有,2022-07-12,7.13
-0.9514268443959822,7.18,-0.7541035676020297,-0.9647761436541784,-0.9431143928050256,-0.8126776603112636,0.018439716312056723,卖出,2022-07-13,7.56
-0.943152868967682,7.45,-0.8576145554440977,-0.9647761436541784,-0.957591409564924,-0.8670520349482803,0.0,持有,2022-07-14,7.46
-0.990038729728049,7.3,-0.94167243517257,-0.9775180966208376,-0.957591409564924,-0.9087178076237462,0.0,买进,2022-07-15,7.09
-0.9459108607771156,7.08,-0.7983936922145264,-0.9392922377208603,-0.9431143928050256,-0.8338770029817076,-0.03013698630136983,卖出,2022-07-18,7.13
-0.9376368853488152,7.1,-0.9129506873085916,-0.944389018907524,-0.9199511659891882,-0.891601891433772,0.0,持有,2022-07-19,7.2
-0.926604918111082,7.21,-0.8358229085963457,-0.9265502847542012,-0.9199511659891882,-0.8501780759194939,0.0,持有,2022-07-20,7.92
-0.8935090163978814,8.06,-0.6064637275630136,-0.8806792540742289,-0.9112649559332496,-0.7279680893323417,0.0,持有,2022-07-21,7.92
-0.943152868967682,7.82,-0.8728068073070677,-0.9902600495874962,-0.9778592330287812,-0.8758673194104686,0.0,持有,2022-07-22,7.86
-0.9652168034431488,7.99,-0.9542949734306906,-0.9647761436541784,-0.9489051995089848,-0.914847046808293,0.0,持有,2022-07-25,7.67
-0.9376368853488152,7.77,-0.9545749380860656,-0.9571309718741832,-0.9286373760451272,-0.9145755255790216,0.0,持有,2022-07-26,7.8
-0.959700819824282,7.7,-0.9237653422724966,-0.969872924840842,-0.9489051995089848,-0.9003247462946486,0.0,持有,2022-07-27,7.83
-0.9817647542997492,7.88,-0.990250206062918,-1.0106471743341507,-1.029976493364415,-0.9369709583301918,0.0,持有,2022-07-28,7.71
-1.0507145495355832,7.72,-1.102478420379763,-1.0386794708608005,-1.0270810900124356,-0.9932511378370156,0.0,买进,2022-07-29,7.84
-1.0203766396318164,7.85,-1.1194467978225555,-1.0030020025541555,-1.0039178631965986,-1.001258293256806,0.0,持有,2022-08-01,8.2
-1.003828688775216,8.13,-0.9516239544911016,-0.9953568307741598,-0.9981270564926388,-0.9168666030260396,0.0,持有,2022-08-02,7.58
-0.9707327870620158,7.66,-1.0494015216721426,-0.9775180966208376,-0.9604868129169036,-0.9636949476755968,-0.007772020725388551,卖出,2022-08-03,7.68
-0.9569428280148488,7.56,-0.6053073209573516,-0.9061631600075468,-0.9228465693411678,-0.7286621621855548,0.0,买进,2022-08-04,8.45
-0.8935090163978814,8.58,-0.4334031677829014,-0.8322598328009247,-0.90257874587731,-0.6270829922755291,0.0,买进,2022-08-05,8.67
-0.8162852457337475,8.5,-0.9023558525018536,-0.8373566139875882,-0.8244028553738595,-0.8783992756834511,0.0,持有,2022-08-08,8.75
-0.8466231556375143,8.67,-0.8949307569428537,-0.83990500458092,-0.8244028553738595,-0.873882148417311,0.0,持有,2022-08-09,8.86
-0.8383491802092145,8.81,-0.9737040820293732,-0.8450017857675834,-0.8244028553738595,-0.9161005198361788,0.0,持有,2022-08-10,8.57
-0.8080112703054476,8.66,-0.7745911965682819,-0.7838404115276202,-0.778076401742185,-0.8023550301642673,0.0,持有,2022-08-11,8.99
-0.7611254095450805,8.88,-0.5943001681157013,-0.7838404115276202,-0.7549131749263476,-0.7027969112789344,0.0,持有,2022-08-12,9.12
-0.7390614750696135,8.88,-0.7206279205360392,-0.7863888021209523,-0.7259591414065512,-0.7712603551645338,0.0,持有,2022-08-15,8.74
-0.7638834013545137,8.75,-0.4288124925878255,-0.6971951313543389,-0.6796326877748765,-0.5966178550204195,0.0,买进,2022-08-16,8.58
-0.7004495897375463,8.67,-0.677747554574753,-0.725227427880989,-0.6912143011827955,-0.742036368624967,0.04499799116110877,卖出,2022-08-17,8.93
-0.6756276634526461,8.9,-0.6784783368405894,-0.7277758184743208,-0.7114821246466526,-0.744898865670475,0.0,持有,2022-08-18,8.53
-0.7556094259262134,8.5,-0.77807390010758,-0.7634532867809657,-0.7462269648704088,-0.8027572860873096,0.0,持有,2022-08-19,8.48
-0.7225135242130133,8.45,-0.6314338071110472,-0.7099370843209981,-0.7056913179426935,-0.7121328906242779,0.0,持有,2022-08-22,8.12
-0.6756276634526461,8.13,-0.7503055933449866,-0.725227427880989,-0.6709464777189378,-0.7809628641238202,0.0,持有,2022-08-23,8.21
-0.6894176224998126,8.26,-0.8025296466163664,-0.7226790372876573,-0.6970051078867546,-0.8117981190068745,0.0,持有,2022-08-24,7.71
-0.7169975405941467,7.7,-0.7906043587357008,-0.7405177714409795,-0.6912143011827955,-0.8053819085661432,0.0,持有,2022-08-25,7.54
-0.7004495897375463,7.53,0.0848091028901541,-0.5876143358410715,-0.607247603975385,-0.2751125831878038,0.0,买进,2022-08-26,7.67
-0.5873719255507784,7.55,-0.1297593218537907,-0.6003562888077306,-0.5435487302318324,-0.3938841645877117,0.0026560424966798903,卖出,2022-08-29,7.76
-0.537728072980978,7.75,1.702681556457322,-0.3480656200678821,-0.4798498564882802,0.8426838235888102,0.0,买进,2022-08-30,7.54
-0.3032987691791424,7.55,3.477433570777877,-0.1110652948880245,-0.2192635548101107,2.2730965783970194,0.0,持有,2022-08-31,7.18
-0.0081936455697726,7.22,1.734320046358288,0.1488705456318191,-0.0021083034116363,1.1374914787491746,0.0,持有,2022-09-01,7.15
0.1297059449018954,7.15,1.8838209949111728,0.3298062777583774,0.2497917882105937,1.448067491780962,0.0,持有,2022-09-02,7.28
0.468938937462199,7.31,3.078986737776736,0.452129026238304,0.316386065306126,2.457544162131586,-0.05677419354838715,卖出,2022-09-05,7.08
0.4137791012735319,7.12,1.5583516154111308,0.2431609975850961,0.316386065306126,1.1548612899438635,0.0,持有,2022-09-06,7.15
0.2979434452773308,7.19,0.6004200796613662,0.1769028421584693,0.183197511115062,0.3547617823271255,0.0,持有,2022-09-07,7.05
0.2482995927075298,7.05,-0.0011771265463482,0.1641608891918101,0.2758504183784112,-0.0931787274130822,0.0,持有,2022-09-08,6.81
0.2400256172792299,6.8,0.1584912582994602,0.1182898585118377,0.2005699312269395,0.0111304670366138,0.0,持有,2022-09-09,6.85
0.1738338138528292,6.86,0.370155182806938,0.1718060609718058,0.2063607379308993,0.1923069929045905,0.0,买进,2022-09-13,6.9
0.1986557401377294,6.74,0.1370400754400888,0.1667092797851418,0.2324193680987162,0.0098809070420792,-0.017492711370262405,卖出,2022-09-14,6.73
0.2648475435641302,6.79,1.786910111723482,0.2406126069917643,0.2468963848586141,1.29774233431372,0.0,持有,2022-09-15,6.54
0.3724092241320314,6.54,1.6306880598502087,0.4444838544583083,0.3308630820660245,1.2602186420694526,0.0,买进,2022-09-16,6.56
0.4799709046999322,6.48,2.0612965866615056,0.6483551019248527,0.4872148630729259,1.7720198000113554,0.0,持有,2022-09-19,6.41
0.7392221347866685,6.45,1.9599621554684497,0.7477423350647932,0.6638344675436855,1.8231550995102088,0.0,持有,2022-09-20,6.47
0.8274778726885362,6.45,0.2886757101358584,0.6738390078581706,0.7217425345832784,0.2967176437279596,-0.013761467889908235,卖出,2022-09-21,6.63
0.7171582003112016,6.55,0.5664258415385561,0.7069680855714843,0.6638344675436855,0.5416146735984345,0.0,持有,2022-09-22,6.79
0.7474961102149684,6.75,0.2679208905669478,0.6101292430248756,0.7593827781590142,0.2695890640915707,0.0,持有,2022-09-23,6.45
0.6895782822168681,6.43,-0.1084099765813555,0.5081936192916033,0.6725206775996242,-0.081944522462558,0.0,持有,2022-09-26,6.21
0.6068385279338671,6.22,0.1159046955506589,0.5897421182782211,0.5538091401684582,0.1104498060527132,0.0,持有,2022-09-27,6.32
0.455148978415032,6.29,-0.0525540117382502,0.3705805272516863,0.3713987289937394,-0.0938566283839923,0.0,持有,2022-09-28,6.08
0.4358430357489988,6.13,0.0010991386808139,0.4088063861516633,0.4379930060892717,-0.0437470588156515,0.0,持有,2022-09-29,6.07
0.3751672159414647,6.05,0.053677671915083,0.2762900752984093,0.2932228384902887,-0.0358054828840471,0.0,持有,2022-09-30,6.1
0.1986557401377294,6.17,-0.1305635549227484,0.2278706540251051,0.2642688049704922,-0.1828561156478045,0.0,买进,2022-10-10,6.26
0.3586192650848644,6.19,-0.0498084774911469,0.3017739812317277,0.4264113926813533,-0.0852623021860244,0.0032414910858995886,卖出,2022-10-11,6.89
0.4358430357489988,7.08,-0.0864481864481125,0.3527417930983635,0.4756332496650075,-0.1074564796149541,0.0,持有,2022-10-12,7.14
0.4634229538433324,7.0,-0.2550009249584087,0.3043223718250594,0.3887711491056175,-0.2611272386138181,0.0,持有,2022-10-13,7.12
0.3861991831791979,7.09,0.6723459802395203,0.4699677603916267,0.4901102664249055,0.5601212287924647,0.0,买进,2022-10-14,7.15
0.5654686507923665,7.17,0.0993773777613915,0.4776129321716219,0.4264113926813533,0.0620443375573094,0.011283497884344157,卖出,2022-10-17,7.2
0.3613772568942977,7.25,-0.1128746854232525,0.3705805272516863,0.3453400988259225,-0.1395159770474295,0.0,持有,2022-10-18,7.33
0.4634229538433324,7.33,-0.4644542286762964,0.362935355471691,0.5190642999447025,-0.4126874100494282,0.0,持有,2022-10-19,8.06
0.4303270521301318,8.09,0.0264084402954363,0.4495806356449722,0.4785286530169871,0.0054907417067254,0.0,买进,2022-10-20,7.68
0.5682266426017999,7.41,-0.1905703772291965,0.4699677603916267,0.3771895356976991,-0.1840926511102879,-0.08405438813349811,卖出,2022-10-21,7.21
0.3448293060376979,7.21,-0.5235865606238449,0.3298062777583774,0.2874320317863296,-0.4772845977679736,0.0,持有,2022-10-24,7.04
0.2372676254697966,7.0,-0.5210952655092843,0.1386769832584921,0.1310802507794282,-0.5158343741444135,0.0,持有,2022-10-25,6.92
0.0883360677603948,6.92,-0.6266861175179949,0.1029995149518468,0.1426618641873466,-0.590636983480235,0.0,买进,2022-10-26,7.29
0.217961682803763,7.2,-0.2204928860485479,0.3756773084383497,0.3134906619541464,-0.2308445063180964,0.0,持有,2022-10-27,7.61
0.4441170111772988,7.62,-0.2788740327293929,0.362935355471691,0.4669470396090682,-0.2635006665908261,0.0,持有,2022-10-28,7.46
0.4661809456527657,7.61,1.781623428072743,0.6712906172648389,0.4843194597209463,1.6005236263513882,0.0,买进,2022-10-31,7.96
0.8385098399262694,7.96,1.9279202184025137,1.0484524250779457,0.956270206093631,1.958489205769452,0.0,买进,2022-11-01,8.09
1.017779307539438,8.09,0.6483742283947791,0.9694523166846604,1.0199690798371832,0.7538624307640873,0.0,持有,2022-11-02,7.98
1.072939143728105,7.92,0.8010023360196794,1.2472268913578266,1.086563356932715,1.000401331350603,0.0,持有,2022-11-03,7.86
1.3514963164808744,7.95,0.6502362239956418,1.239581719577831,1.245810541291597,0.8724110540978122,0.0,持有,2022-11-04,7.94
1.2797885294356075,7.93,0.8781459048804223,1.4969691695043426,1.381894498834641,1.211229283581971,0.0,持有,2022-11-07,8.11
1.732099186182678,8.05,0.9035916404747554,1.950582695117404,1.9030671021909789,1.449435345908897,0.0,持有,2022-11-08,8.23
2.035478285220348,8.38,0.8202902685349518,1.9072600550307637,1.9754521859904703,1.3458876090899816,0.0,持有,2022-11-09,9.05
2.0713321787429817,9.03,0.4676831237078063,1.9174536174040904,2.018883236270166,0.9443166754997028,0.0,持有,2022-11-10,8.41
1.9996243916977148,8.33,0.9724391717655756,1.891969711470772,2.0710004966058,1.546758006988464,0.0,买进,2022-11-11,8.0
2.107186072265616,7.78,1.2924281278153416,1.950582695117404,2.079686706661739,1.9087975411115083,0.009733939000648952,卖出,2022-11-14,8.19
1.9030946783675469,8.1,0.8845545761614477,1.7696469629908456,1.7061796742563622,1.3316361561173051,0.0,持有,2022-11-15,8.1
1.55282971856951,8.1,0.1431329437511727,1.458743310604366,1.2110657010678407,0.400145540618847,0.0,持有,2022-11-16,8.13
1.467331972477076,8.1,-0.1028527313973802,1.5224530754376608,1.5932589435291562,0.1856944630746498,0.0,买进,2022-11-17,8.45
1.7155512353260782,8.45,0.3461346411775149,1.7823889159575046,1.894380892135041,0.7689377974805378,0.0,持有,2022-11-18,8.2
1.9334325882713133,8.04,1.55707225854807,2.162099114363944,2.1173269502374743,2.373573652390064,0.0,持有,2022-11-21,8.39
2.451935048444786,8.3,1.480146558253107,2.4194865642904557,2.227352277612701,2.431042003807632,0.024691358024691492,卖出,2022-11-22,7.9
2.689122344056055,7.9,1.247703507993077,2.931713073550148,2.980157149127413,2.5363648987834555,0.0,买进,2022-11-23,7.96


==> pic/After_setting/________________/log/Magnificent_Blast.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
2.03744901080077,8.65,-0.9865649685654376,2.059124882357765,2.137666123998673,-0.5595564582577107,0.0,买进,2018-09-11,8.59
2.11696591040802,8.6,-0.9092670164308552,2.0815085287705526,2.1407923019537964,-0.4069813275848711,-0.005780346820809331,卖出,2018-09-12,8.62
2.1291992795783656,8.64,-1.0134741511124388,2.075539556393809,2.1532970137742917,-0.6108684845935791,0.0,持有,2018-09-13,8.73
2.094028343213621,8.75,-1.0060147611529713,2.01435758953219,2.1361030350211108,-0.6022142122336617,0.0,持有,2018-09-14,8.97
2.072619947165515,8.81,-1.0652429678308433,2.0277877773798623,2.089210365694254,-0.7171566906921718,0.0,持有,2018-09-17,9.05
2.064974091434049,8.98,-1.1029262108481674,1.98600497074266,2.075142564896197,-0.7939963591976656,0.0,持有,2018-09-18,9.2
2.017569785898958,9.2,-0.952043425838222,2.105384418277526,2.0423176963673977,-0.4942580634675809,0.0,买进,2018-09-19,9.15
2.1888369542838038,9.12,-1.049776557678915,2.0979232028065966,2.1689279035499105,-0.6825123233653031,-0.008695652173913052,卖出,2018-09-20,8.98
2.1154367392617264,9.06,-1.1161226944736589,2.0561403961693934,2.1704909925274727,-0.8134901497468711,0.0,持有,2018-09-21,9.43
2.118495081554313,9.43,-1.0146734439576532,2.0979232028065966,2.1814326153704053,-0.6100225879808036,0.0,买进,2018-09-25,9.88
2.1628410447968176,9.92,-0.7687721565352507,2.1501517111031,2.103278166492311,-0.1247558002140175,0.0,持有,2018-09-26,9.86
2.158253531357938,9.94,-0.7812448336982822,2.194919003928675,2.2408299965177574,-0.1267785375568217,0.0,持有,2018-09-27,9.69
2.2790580519151056,9.81,-0.7676565316126325,2.269531158637966,2.34243078005928,-0.0782362665579751,0.0,持有,2018-09-28,9.88
2.32340401515761,9.7,-0.9026326237609876,2.287438075768196,2.386197271431013,-0.3549225207557437,0.0,持有,2018-10-08,9.69
2.369279149546408,9.65,-0.9042922480444864,2.30385274980424,2.3658771147227085,-0.3620368737213524,0.023329798515376525,卖出,2018-10-09,9.9
2.291291421085452,9.92,-1.0224641904634029,2.2635621862612227,2.325236801306099,-0.6071958212923517,0.0,买进,2018-10-10,10.52
2.334108213181663,10.35,-1.015995397134674,2.239686296754249,2.354935491879776,-0.5946302580872845,0.043346774193548356,卖出,2018-10-11,10.21
2.298937276816918,10.04,-0.9439522641311504,2.287438075768196,2.3783818265432037,-0.4399805774209631,0.0,买进,2018-10-12,10.34
2.3769250052778745,10.31,-0.4513359003410931,2.6843747388216253,2.7394553803599995,0.7612828111855499,0.0,持有,2018-10-15,10.33
2.7867428724844685,10.4,0.1102294619564756,2.7619713797192884,2.6691163763697143,2.012444755605284,0.035856573705179404,卖出,2018-10-16,9.3
2.589479794612638,9.14,-0.6950095687903719,2.60080912554722,2.542506169187202,0.1528529755482245,0.0,买进,2018-10-17,8.8
2.6338257578551425,8.87,-0.8733883168535266,2.5829022084169893,2.667553287392153,-0.2384739827300716,-0.029540481400437784,卖出,2018-10-18,8.54
2.6475882981717813,8.35,-0.8646668041748949,2.566487534380945,2.6347284188633533,-0.2247635876716209,0.0,持有,2018-10-19,8.8
2.603242334929277,8.88,-0.9108619164723454,2.5291814570263,2.625349884997981,-0.3327264090778081,0.0,持有,2018-10-22,9.35
2.537487975638667,9.22,-0.9048872374789492,2.4351701420925926,2.461225542353984,-0.3441725275767456,0.0,持有,2018-10-23,9.48
2.3769250052778745,9.32,-0.9835298752072574,2.3441433133472573,2.36744020370027,-0.517146617841325,0.0,持有,2018-10-24,9.21
2.3096414748409706,8.88,-1.0505794540078293,2.28594583267401,2.3955758052963843,-0.661568010413872,0.0,买进,2018-10-25,9.38
2.350929095790889,9.38,-1.0089870246372017,2.3142984514635407,2.440905385645679,-0.5710746872130105,0.0,持有,2018-10-26,9.4
2.3799833475704606,9.4,-0.9485369505614148,2.32175966693447,2.467477898264231,-0.4401968257512126,0.0,持有,2018-10-29,9.15
2.40750842820374,8.96,-0.8694960219487473,2.444123600657708,2.515933656568649,-0.2583697096706975,0.0,持有,2018-10-30,9.24
2.529842119907201,9.25,-0.943896696001426,2.496352108954212,2.605029728289677,-0.4069501607121463,0.0,持有,2018-10-31,9.26
2.54819217366272,9.28,-0.951361611201065,2.4635227608821237,2.5972142834018674,-0.4267276258914326,0.04504504504504488,卖出,2018-11-01,9.38
2.5329004621997866,9.55,-1.0140662989948133,2.459046031599566,2.5362538132769545,-0.5680196278558737,0.0,持有,2018-11-02,9.92
2.4595002471777105,10.01,-1.091879992833399,2.4083097663972475,2.519059834523773,-0.7363753781469473,0.0,买进,2018-11-05,9.92
2.502317039273922,10.03,-0.8831313675078568,2.48590640729491,2.5753310377160017,-0.2759114510462405,0.0,持有,2018-11-06,10.04
2.529842119907201,10.2,-0.6598889321645663,2.545596131062344,2.62378679602042,0.2323997610459861,0.0,持有,2018-11-07,9.83
2.6338257578551425,9.91,-0.6101186737481779,2.5978246393588478,2.6644271094370287,0.3498280023901748,0.0,持有,2018-11-08,9.59
2.6154757040996226,9.53,-0.8297100303861741,2.573948749851874,2.690999622055581,-0.1349526728128355,0.0,持有,2018-11-09,9.59
2.67052586536618,9.65,-0.7884679012424165,2.5993168824530333,2.733203024449752,-0.0409368512966394,-0.035964035964035905,卖出,2018-11-12,9.75
2.673584207658767,9.66,-0.865524479313509,2.5978246393588478,2.6691163763697143,-0.2209752772202876,0.0,持有,2018-11-13,9.72
2.595596479197811,9.68,-1.027980116658564,2.5172435122728127,2.6206606180652963,-0.587684057159906,0.0,持有,2018-11-14,9.68
2.6093590195144496,9.56,-0.8925558486003017,2.527689213932114,2.6722425543248383,-0.2844170874717044,0.0,持有,2018-11-15,9.54
2.60477150607557,9.54,-0.9352931077344536,2.5336581863088568,2.62378679602042,-0.3844758988346053,0.0,持有,2018-11-16,9.57
2.5451338313701326,9.64,-0.961295203709308,2.484414164200725,2.581583393626249,-0.44746316042441,0.0,持有,2018-11-19,9.93
2.525254606468321,9.8,-0.8935107679659332,2.467999490164681,2.6097189952223627,-0.2984663192911397,0.0,买进,2018-11-20,9.77
2.5588963716867723,9.66,-0.1336936316205428,2.7246653023646425,2.665990198414591,1.4671015685420572,0.0,持有,2018-11-21,9.59
2.7882720436307618,9.6,-0.4208634114755211,2.714219600705342,2.8238621851483416,0.8338882070656826,-0.02040816326530623,卖出,2018-11-22,9.33
2.7974470705085217,9.25,-0.0409505809746937,2.9037344736669413,2.87231794345276,1.7916816549536343,0.0,买进,2018-11-23,8.86
2.9656558966007798,8.89,-0.657581276140959,2.8515059653704378,2.9754818159718446,0.3278540266443057,-0.038918918918918854,卖出,2018-11-26,8.87
2.9457766716989675,8.85,-0.5332554790830861,2.9470095233983304,3.011432862455768,0.6546327460555933,0.0,买进,2018-11-27,8.88
3.002356004111818,8.82,0.2343211466950838,3.257396086988982,3.1568001373690238,2.7389819710275334,0.0,持有,2018-11-28,8.86
3.370886250368493,8.88,0.3575141116538044,3.433480772102909,3.2146344295388136,3.090418043584484,0.003389830508474705,卖出,2018-11-29,8.8
3.552857616777392,8.76,0.4253806366797263,3.9408434241260895,3.5303784030063143,3.618672483674122,0.0,买进,2018-11-30,8.8
3.893862782400789,8.99,0.2488389520415764,3.910998562242373,3.685124211784941,3.164343064733203,0.026255707762557128,卖出,2018-12-03,9.01
3.661428768164214,9.03,-0.594161622269025,3.600611998651721,3.642920809390771,0.7194375188278487,0.0,持有,2018-12-04,9.0
3.6644871104568,8.8,-0.5550282405027025,3.630456860535438,3.699192012582999,0.8326073480826599,0.0,买进,2018-12-05,9.05
3.6094369491902425,8.98,-0.5149017362815631,3.551367976543589,3.660114788143952,0.9278397028929024,0.02045454545454542,卖出,2018-12-06,8.96
3.6079077780439497,9.0,-0.1678803447933685,3.724468175469145,3.7132598133810553,1.9675836387523031,0.0,买进,2018-12-07,8.95
3.808229198208366,8.83,0.1846926501550943,4.058730628566769,3.858627088294311,3.0843061359516963,0.0,持有,2018-12-10,8.8
4.117121769759605,8.81,0.0626899797933089,4.128866053993503,4.07277027822029,2.8674778384929973,0.0,持有,2018-12-11,8.88
4.2318096057316,8.87,-0.0657004996626923,4.179602319195822,4.291602735078954,2.535311058147705,0.0,持有,2018-12-12,8.86
4.256276344072293,8.83,-0.0579380108138195,4.148265214217919,4.183749595627183,2.5108913017275465,-0.018888888888888882,卖出,2018-12-13,8.99
4.199697011659441,8.99,-0.2591966205629443,4.042315954530725,3.849248554428939,1.8141537249518775,0.0,持有,2018-12-14,8.91
4.052896581615288,8.82,0.1141623279105138,4.475066451844614,4.136856926300327,3.2014773786450057,0.0,买进,2018-12-17,8.86
4.539173006136545,8.81,-0.0900440764020819,4.595938142473666,4.537007704556171,2.693739469895255,0.0,持有,2018-12-18,8.7
4.6446858152307815,8.67,-0.3325474989830476,4.552663092742278,4.537007704556171,1.864168592473039,-0.017006802721088475,卖出,2018-12-19,8.63
4.51776461008844,8.6,-0.2946064640457241,4.373593921439978,4.058702477422233,1.8311983511177612,0.0,持有,2018-12-20,8.65
4.106417571735553,8.68,-0.2655669067526165,4.2765981203179,4.086838079018347,1.9468570065510575,0.0,买进,2018-12-21,8.54
4.318972361070316,8.54,-0.5185877029319399,4.2765981203179,4.219700642111107,1.1495205960966943,-0.01612903225806458,卖出,2018-12-24,8.56
4.158409390709524,8.5,-0.0216801218967246,4.10499016448653,3.9070828465987297,2.5091983930383344,0.0,持有,2018-12-25,8.26
3.795995829038021,8.28,-0.5674213542072651,3.948304639597019,3.885199600912863,0.9059369668077358,0.0,买进,2018-12-26,8.29
4.028429843274597,8.45,-0.465974471651333,4.013963335741195,4.122789125502269,1.2533851946204144,0.0,持有,2018-12-27,8.26
4.117121769759605,8.2,-0.5305369030547278,4.030378009777239,4.136856926300327,1.0537625993942294,-0.00966183574879228,卖出,2018-12-28,8.23
4.028429843274597,8.36,-0.4818017589184593,3.9856107169516646,3.9492862489929,1.1633597507801532,0.0,持有,2019-01-02,8.22
4.089596689126327,8.22,-0.4717952332399533,4.00500987717608,4.058702477422233,1.2181342450250718,0.0,持有,2019-01-03,8.1
4.005492276080198,7.93,-0.572887868968893,3.909506319148187,3.852374732384064,0.8622309225232662,0.0,持有,2019-01-04,8.21
3.73941649662517,8.22,-0.8408347068113767,3.773712197577277,3.853937821361625,0.0844003158169801,0.0,买进,2019-01-07,8.47
3.7776457752825015,8.47,-0.7874646754912861,3.818479490402852,3.9148982914865385,0.2504946991206428,0.0,持有,2019-01-08,8.49
3.863279359474925,8.5,-0.7400922134453021,3.849816595380754,3.888325778867986,0.3860420420995958,0.0,持有,2019-01-09,8.46
3.9672629974228655,8.39,-0.8112284177406832,3.80504930255518,3.824239130787949,0.1664180384316594,0.02068126520681264,卖出,2019-01-10,8.36
3.73024146974741,8.42,-0.8765913775129186,3.6961155566796142,3.75858939373035,-0.0331516164467864,0.0,买进,2019-01-11,8.39
3.652253741286454,8.36,-0.918482959172829,3.5528602196377745,3.560077093579991,-0.1813619334884949,-0.007125890736342102,卖出,2019-01-14,8.41
3.497807455510835,8.41,-0.8656109887881933,3.657317236230783,3.674182588942008,-0.0135179854070707,0.0,买进,2019-01-15,8.58
0.4302901360465525,8.58,6.354534019023421,0.5221144953463658,0.3244829100268831,7.234558879169924,0.020214030915576685,卖出,2019-01-16,8.55
0.3568899210244758,8.55,4.0761576638606085,0.2997702743126779,0.2525808170590364,4.349285574275439,0.0,持有,2019-01-17,8.5
0.263610481100587,8.51,2.073930602370805,0.2908168157475629,0.2885318635429599,2.3401536286162843,0.0,买进,2019-01-18,8.56
0.2987814174653321,8.56,1.1692983419077518,0.2773866278998905,0.2478915501263506,1.3748357827277404,0.005875440658049437,卖出,2019-01-21,8.52
0.2284395447358419,8.52,0.3986203198893444,0.2117279317557143,0.0696994066842956,0.4920482853791299,0.0,持有,2019-01-22,8.32
0.035763980302891,8.4,0.8261872418208949,-0.0165852616547167,-0.0647262453860269,0.7160986159208542,0.0,持有,2019-01-23,8.69
-0.0299903789877191,8.68,0.22305044606535,-0.0210619909372743,-0.0084550421937987,0.2104924140811191,0.0,买进,2019-01-24,8.58
0.012826413108492,8.61,-0.8481851706074641,-0.0583680682919199,-0.128812893466064,-0.7441418190343368,-0.00806451612903229,卖出,2019-01-25,8.58
-0.1599699264226463,8.58,0.6739102019196853,-0.1031353611174945,-0.2507338337158915,0.4773314366340034,0.0,持有,2019-01-28,8.55
-0.1293865034967812,8.55,0.0381277614071347,-0.1822242451093434,-0.2085304313217205,-0.0620084352289303,0.0,持有,2019-01-29,8.3
-0.2303117991521364,8.15,-0.1918930385784907,-0.210576863898874,-0.2038411643890347,-0.2592908947053208,0.0,买进,2019-01-30,8.19
-0.2211367722743768,8.19,-0.0376218605674023,-0.2150535931814313,-0.3023157699754337,-0.1614700755151042,0.004907975460122595,卖出,2019-01-31,8.04
-0.326649581368612,8.05,0.4950973278430595,-0.277727803137236,-0.3945380196515851,0.1405172217063119,0.0,买进,2019-02-01,8.33
-0.2884203027112805,8.43,-0.1795213943785943,-0.2851890186081652,-0.3492084393022902,-0.306818972970894,0.04720496894409925,卖出,2019-02-11,8.57
-0.3541746620018907,8.57,-0.3130127755608783,-0.3299563114337401,-0.3898487527188995,-0.4158688461519452,0.0,买进,2019-02-12,8.6
-0.326649581368612,8.6,-0.0618179923262167,-0.2926502340790944,-0.3210728377061763,-0.2150367429397374,0.0,持有,2019-02-13,8.71
-0.268541077809468,8.68,0.1137774554665711,-0.2911579909849087,-0.3070050369081193,-0.0856919269371044,0.01283547257876306,卖出,2019-02-14,8.65
-0.3174745544908524,8.71,-0.2528904271592609,-0.3389097699988548,-0.3554607952125379,-0.3749632459860621,0.0,持有,2019-02-15,8.77
-0.3816997426351694,8.8,-0.5183161768435144,-0.371739118070943,-0.3773440408984044,-0.5728727156555025,0.0,买进,2019-02-18,9.02
-0.3694663734648233,9.1,-0.5514077874143586,-0.3508477147523414,-0.3382668164593572,-0.5859058186516407,0.0,持有,2019-02-19,8.97
-0.3434704639778378,8.95,-0.1301251157898106,-0.371739118070943,-0.4570615787540606,-0.3215977177776006,0.01704545454545438,卖出,2019-02-20,8.9
-0.4810958671442314,9.05,0.1409209081968419,-0.4702271622872075,-0.5102066039911648,-0.199292093348378,0.0,持有,2019-02-21,8.84
-0.4612166422424189,8.85,-0.4373112621459037,-0.4941030517941807,-0.519585137856536,-0.5715216066814862,0.0,持有,2019-02-22,9.44
-0.5361460284107887,9.4,-0.3435397275081403,-0.5015642672651097,-0.519585137856536,-0.5122963842545737,0.0,买进,2019-02-25,9.71
-0.4933292363145775,9.8,-0.5289656826139723,-0.5105177258302247,-0.4977018921706697,-0.6282487806762348,0.042553191489361736,卖出,2019-02-26,9.47
-0.5040334343386302,9.45,-0.5474675018520901,-0.4836573501348798,-0.4805079134174889,-0.6303157324925746,0.0,买进,2019-02-27,9.58
-0.473450011412765,9.7,-0.5309501910195522,-0.4955952948883665,-0.4851971803501745,-0.6263964679419715,0.026455026455026457,卖出,2019-02-28,9.46
-0.4841542094368179,9.57,-0.2248043684557407,-0.4776883777581367,-0.4633139346643081,-0.4197264355835876,0.0,买进,2019-03-01,9.51
-0.4596874710961257,9.61,0.2132534059213445,-0.4344133280267477,-0.4398676000008797,-0.1165109947064683,0.0,持有,2019-03-04,10.45
-0.4398082461943132,10.21,-0.4288304920747424,-0.4836573501348798,-0.4898864472828601,-0.5589773021600728,0.0,持有,2019-03-05,10.72
-0.473450011412765,10.92,-0.0003026519453743,-0.4179986539907037,-0.4476830448886892,-0.2500759642608026,0.0,买进,2019-03-06,11.53
-0.4031081386832751,11.9,0.0565976921162631,-0.4090451954255886,-0.3929749306740232,-0.1968768170896639,0.0,持有,2019-03-07,12.27
-0.3924039406592223,11.99,0.3559771477021119,-0.3732313611651288,-0.3632762401003472,0.0352156235066649,0.0,买进,2019-03-08,12.29
-0.3618205177333569,12.39,-0.2667141044762144,-0.388153792106987,-0.3742178629432804,-0.404608155970674,0.0,持有,2019-03-11,12.64
-0.3709955446111165,12.65,0.121623770102045,-0.3687546318825714,-0.3507715282798523,-0.1217794928137856,0.0,买进,2019-03-12,12.88
-0.3465288062704243,12.91,0.1165081870233066,-0.3493554716581556,-0.3492084393022902,-0.1243106527350068,0.0,持有,2019-03-13,12.7
-0.3220620679297321,12.48,0.3061301673793428,-0.3448787423755983,-0.3476453503247284,0.0177708249067954,0.0,持有,2019-03-14,12.41
-0.3358246082463714,12.46,0.403906711821383,-0.3687546318825714,-0.450809222843813,0.0214816017984436,0.0,持有,2019-03-15,13.0
-0.4749791825590582,13.3,-0.117042294247846,-0.4672426760988359,-0.493012625237984,-0.3637700980129986,0.0,持有,2019-03-18,13.3
-0.4948584074608708,13.44,-0.1094927639415815,-0.5209634274895255,-0.5742932520712021,-0.398855237339452,0.0,持有,2019-03-19,13.28
-0.5728461359218271,13.1,-0.5572571223878655,-0.5373781015255696,-0.5524100063853357,-0.6620791406515054,0.0,买进,2019-03-20,13.44
-0.5223834880941495,13.44,-0.2591620483458715,-0.4761961346639506,-0.5211482268340979,-0.4531856215965419,0.0,买进,2019-03-21,14.78
-0.4581582999498325,15.0,-0.0961679368801075,-0.4612737037220925,-0.4539354007989367,-0.3323001871629887,0.0,持有,2019-03-22,15.19
-0.4703916691201786,15.09,-0.428154044813752,-0.4926108086999949,-0.5211482268340979,-0.5676561197868939,0.0,持有,2019-03-25,15.2
-0.537675199557082,15.16,-0.2422717048697583,-0.5030565103592958,-0.5148958709238504,-0.4533646041480669,0.0,买进,2019-03-26,13.68
-0.5177959746552696,13.53,-0.4369633298791072,-0.5314091291488263,-0.5524100063853357,-0.5876464137521852,0.0,持有,2019-03-27,13.35
-0.5162668035089764,13.42,-0.6123942833787908,-0.5537927755616137,-0.5383422055872787,-0.6953665843086626,0.0,持有,2019-03-28,13.18
-0.5499085687274281,13.49,-0.5030737757145374,-0.5627462341267286,-0.5602254512731452,-0.6362260360399871,0.0,持有,2019-03-29,13.79
-0.5774336493607067,13.95,-0.6199892785184662,-0.5955755821988167,-0.5774194300263259,-0.7131510333759762,0.0,持有,2019-04-01,14.47
-0.5850795050921732,14.49,-0.1254733371574642,-0.5552850186557995,-0.5461576504750881,-0.400864722326456,0.0,买进,2019-04-02,15.55
-0.5392043707033752,15.48,-0.5276025269316731,-0.5582695048441711,-0.54772073945265,-0.6464444493085089,0.0,持有,2019-04-03,15.43
-0.560612766751481,15.48,-0.4204273910939913,-0.5597617479383569,-0.5524100063853357,-0.5828817630552278,0.0,买进,2019-04-04,16.0
-0.5422627129959618,16.0,1.453431607628506,-0.4493357589686059,-0.5289636717219074,0.6530822167199006,0.0,买进,2019-04-08,15.88
-0.4443957596331931,15.7,0.9599383092912372,-0.4329210849325619,-0.4398676000008797,0.3746991554560964,0.0,买进,2019-04-09,15.43
-0.4260457058776739,15.39,0.5911029538781476,-0.413521924708146,-0.408605820449642,0.1511265967706919,0.0,买进,2019-04-10,15.33
-0.3985206252443952,15.53,-0.0338231790175279,-0.4329210849325619,-0.4101689094272039,-0.2677289705106922,0.0,持有,2019-04-11,14.84
-0.427574877023967,14.84,0.0767225111887433,-0.4388900573093051,-0.422673621247699,-0.202236888992859,0.0,持有,2019-04-12,14.95
-0.4229873635850874,15.14,0.5551045933851059,-0.4239676263674469,-0.4289259771579467,0.1190256290671719,0.0,持有,2019-04-15,14.79
-0.4336915616091402,14.51,-0.1998294935607617,-0.4269521125558184,-0.4195474432925753,-0.3824629989990051,0.0,持有,2019-04-16,15.02
-0.4229873635850874,15.14,-0.0475671350120077,-0.4269521125558184,-0.4242367102252609,-0.2792369365083186,0.0,持有,2019-04-17,15.04
-0.4413374173406066,15.0,-0.2970432528253385,-0.4642581899104641,-0.4742555575072413,-0.4674453029910225,0.0,持有,2019-04-18,15.19
-0.4841542094368179,15.2,-0.3285353852985503,-0.4657504330046501,-0.4539354007989367,-0.4820286265221792,0.0,买进,2019-04-19,14.96
-0.4413374173406066,14.93,-0.179184039000126,-0.4553047313453493,-0.4289259771579467,-0.3772429010415939,0.0,持有,2019-04-22,13.96
-0.4459249307794863,13.99,-0.350659394129066,-0.4672426760988359,-0.4554984897764988,-0.4992397590250592,0.015522921436149589,卖出,2019-04-23,14.3
-0.4443957596331931,14.48,0.4111133615090078,-0.3941227644837304,-0.4320521551130704,0.0324006456145134,0.0,买进,2019-04-24,14.44
-0.3847580849277559,14.52,0.239279655088948,-0.4015839799546594,-0.3804702188535281,-0.0670547927085326,0.0027624309392264602,卖出,2019-04-25,13.66
-0.3878164272203423,13.72,0.234946603882492,-0.4015839799546594,-0.3976641976067088,-0.0767439312592889,0.0,持有,2019-04-26,13.66
-0.4046373098295683,13.58,-0.2635746630107965,-0.4344133280267477,-0.4211105322701372,-0.4260929179240644,0.0,持有,2019-04-29,12.97
-0.4199290212925009,13.04,0.1790891094372144,-0.413521924708146,-0.3929749306740232,-0.1120528192259333,0.0,买进,2019-04-30,13.3
-0.4061664809758616,12.89,1.8255194351345208,-0.3150338804918816,-0.3773440408984044,1.0705295769299106,0.0,持有,2019-05-06,11.97
-0.2899494738575737,11.98,3.682284130086576,-0.2075923777105024,-0.3007526809978719,2.613216551748961,0.0,持有,2019-05-07,11.79
-0.2792452758335209,11.53,2.2227431588205118,-0.2225148086523606,-0.2694909014466339,1.563359748566206,0.0,持有,2019-05-08,12.37
-0.1920825204948049,12.37,1.1203683935894384,-0.2001311622395732,-0.200714986433911,0.752885265746747,-0.051380368098159504,卖出,2019-05-09,12.11
-0.2196076011280836,12.27,0.6723839727203259,-0.2687743445721212,-0.2726170794017579,0.3407398265287498,0.0,持有,2019-05-10,12.42
-0.2884203027112805,12.39,-0.0494788681113294,-0.2911579909849087,-0.2741801683793198,-0.1954399044068041,0.0,买进,2019-05-13,12.32
-0.2792452758335209,12.08,1.0029174160808938,-0.2926502340790944,-0.3804702188535281,0.5105091623858599,-0.025020177562550483,卖出,2019-05-14,12.64
-0.374053886903703,12.94,1.717924065315799,-0.2687743445721212,-0.3335775495266714,1.0660642975510242,0.0,买进,2019-05-15,12.72
-0.3449996351241311,12.72,0.7600235958158139,-0.3702468749767573,-0.3757809519208422,0.3015412348488659,-0.01700154559505401,卖出,2019-05-16,13.26
-0.4015789675369816,13.29,0.1373276077173405,-0.3956150075779163,-0.408605820449642,-0.1359888482246215,0.0,持有,2019-05-17,12.62
-0.374053886903703,12.55,0.0928825757781957,-0.3866615490128012,-0.3664024180554712,-0.1549515128584201,0.0,持有,2019-05-20,11.36
-0.3771122291962897,11.14,-0.0067089311281634,-0.3821848197302439,-0.3601500621452235,-0.2171744427329525,0.0,买进,2019-05-21,11.03
-0.3602913465870636,11.15,0.4867280097593567,-0.3821848197302439,-0.4429937779560037,0.0879522231025199,0.000897666068222602,卖出,2019-05-22,10.95
-0.4612166422424189,10.8,0.1935601870382571,-0.4955952948883665,-0.5336529386545931,-0.1938207684335273,0.0,持有,2019-05-23,10.61
-0.5407335418496686,10.71,-0.6214825141408018,-0.5537927755616137,-0.5336529386545931,-0.6994396616226349,0.0,持有,2019-05-24,10.41
-0.5392043707033752,10.41,0.1073954873405364,-0.5463315600906845,-0.5680408961609545,-0.2726656602542908,0.0,持有,2019-05-27,10.75
-0.5759044782144135,10.82,0.0330513286016113,-0.5582695048441711,-0.6071181206000017,-0.3323174124081396,0.0,买进,2019-05-28,10.59
-0.5437918841422551,10.68,-0.5004290800404716,-0.5627462341267286,-0.5586623622955833,-0.6338643683939372,-0.012939001848428888,卖出,2019-05-29,10.64
-0.5697877936292405,10.68,-0.6926152454280752,-0.568715206503472,-0.5696039851385165,-0.7494399744869518,0.0,持有,2019-05-30,10.56
-0.566729451336654,10.68,-0.5730428914217034,-0.5731919357860293,-0.5555361843404594,-0.6776419801695172,0.0,持有,2019-05-31,10.24
-0.5636711090440675,10.21,-0.4945377532416616,-0.5881143667278876,-0.5977395867346305,-0.6455727027799614,0.0,持有,2019-06-03,10.1
-0.601900387701399,10.11,-0.4025669733077763,-0.5821453943511443,-0.5914872308243829,-0.5826577426852714,0.0,买进,2019-06-04,9.88
-0.5820211627995866,10.02,-0.723058371588736,-0.5925910960104451,-0.5836717859365735,-0.7724052945582796,-0.008902077151335298,卖出,2019-06-05,9.81
-0.5743753070681203,9.88,-0.6405807435894265,-0.5806531512569585,-0.5602254512731452,-0.7181658023630453,0.0,买进,2019-06-06,9.56
-0.5590835956051877,9.79,-0.6026008741068979,-0.5836376374453301,-0.5711670741160784,-0.7013612953509044,-0.009109311740890852,卖出,2019-06-10,10.07
-0.5835503339458799,10.13,-0.7313280774853479,-0.5731919357860293,-0.5680408961609545,-0.7743246230938383,0.0,买进,2019-06-11,10.38
-0.5850795050921732,10.45,2.0685921153171507,-0.4955952948883665,-0.5555361843404594,1.0001188767482103,0.0,持有,2019-06-12,10.27
-0.4719208402664718,10.3,2.795552227002976,-0.4344133280267477,-0.4711293795521176,1.5627097587343224,0.0,持有,2019-06-13,10.42
-0.4245165347313806,10.4,0.4642690135104462,-0.4642581899104641,-0.4523723118213748,0.0251821767758492,0.026653504442250696,卖出,2019-06-14,10.1
-0.4703916691201786,10.23,1.511892121650556,-0.4015839799546594,-0.450809222843813,0.7497729034136937,0.0,买进,2019-06-17,10.41
-0.3969914540981019,10.4,0.7756041416432836,-0.4150141678023318,-0.3945380196515851,0.2797430436707452,0.01661779081133919,卖出,2019-06-18,10.57
-0.4199290212925009,10.87,0.5436850269987528,-0.4060607092372171,-0.4179843543150134,0.1231475376657254,0.0,买进,2019-06-19,10.5
-0.4183998501462077,10.5,0.5022449363928524,-0.4239676263674469,-0.4242367102252609,0.0798510778719764,-0.03403863845446175,卖出,2019-06-20,10.62
-0.427574877023967,10.59,-0.0950442608932394,-0.4493357589686059,-0.4257997992028227,-0.320753619351066,0.0,持有,2019-06-21,11.08
-0.4306332193165538,11.0,-0.0513105641601676,-0.4388900573093051,-0.4211105322701372,-0.2854559772154701,0.0,持有,2019-06-24,11.04
-0.4291040481702606,11.05,0.1682230142520357,-0.4329210849325619,-0.4195474432925753,-0.1378573341316294,0.0,持有,2019-06-25,11.63
-0.4168706789999145,11.5,0.1895832770268521,-0.4627659468162782,-0.5211482268340979,-0.1594788788433604,0.0,持有,2019-06-26,12.13
-0.5392043707033752,12.13,-0.196860860948644,-0.567222963409286,-0.549283828430212,-0.4524218953727883,0.0,持有,2019-06-27,12.0
-0.554496082166308,11.9,0.1344581137002991,-0.5388703446197555,-0.5649147182058308,-0.2443285142065524,0.0,买进,2019-06-28,11.7
-0.5300293438256157,11.95,-0.0933410661443887,-0.5463315600906845,-0.5367791166097169,-0.379370707721241,0.004201680672268818,卖出,2019-07-01,11.87
-0.5483793975811349,11.88,-0.0924292436520945,-0.5299168860546404,-0.5258374937667837,-0.3697113558932557,0.0,买进,2019-07-02,12.6
-0.5300293438256157,12.4,-0.2483117395611827,-0.5224556705837113,-0.519585137856536,-0.4671079677254348,0.0,持有,2019-07-03,12.55
-0.5254418303867359,12.62,-0.3121562054702987,-0.5269323998662688,-0.5258374937667837,-0.5029736425851903,0.0,持有,2019-07-04,12.55
-0.5422627129959618,12.65,-0.578993890814365,-0.5478238031848703,-0.5258374937667837,-0.6708710045334351,0.0,持有,2019-07-05,12.44
-0.5285001726793225,12.45,-0.5925870866841666,-0.5448393169964987,-0.5227113158116597,-0.6797406924874093,0.04797979797979785,卖出,2019-07-08,11.98
-0.5330876861182023,12.05,-0.2758293299830631,-0.5463315600906845,-0.5680408961609545,-0.4959587121919484,0.0,持有,2019-07-09,12.19
-0.5560252533126011,12.19,-0.5769920173682461,-0.5552850186557995,-0.549283828430212,-0.6731008005752098,0.0,买进,2019-07-10,12.0
-0.5346168572644956,12.0,0.242380262009161,-0.5135022120185962,-0.5164589599014122,-0.1514862211346377,0.0,持有,2019-07-11,12.0
-0.5070917766312167,12.03,0.5471629288906733,-0.4463512727802343,-0.493012625237984,0.063782060913385,0.0,持有,2019-07-12,11.93
-0.4428665884868999,11.91,-0.1051161422697734,-0.4687349191930217,-0.4476830448886892,-0.3399097380308271,-0.022969647251845724,卖出,2019-07-15,12.2
-0.4673333268275921,12.24,1.3984793053873168,-0.4344133280267477,-0.4414306889784415,0.6689327382332897,0.0,买进,2019-07-16,12.63
-0.4214581924387942,12.49,0.7713552319514385,-0.4090451954255886,-0.4179843543150134,0.2742244312275467,0.0,持有,2019-07-17,12.63
-0.409224823268448,12.94,0.0565771697956263,-0.4150141678023318,-0.3976641976067088,-0.2030856016354756,0.0,持有,2019-07-18,12.99
-0.4183998501462077,13.4,-0.2404209072763274,-0.4448590296860485,-0.422673621247699,-0.4148977949365223,0.0,持有,2019-07-19,12.7
-0.4367499039017267,12.78,0.1357892229896039,-0.4523202451569774,-0.4429937779560037,-0.1753701077986946,0.044117647058823456,卖出,2019-07-22,12.38
-0.4474541019257796,12.2,-0.3414308222667002,-0.4612737037220925,-0.4289259771579467,-0.4839705114703571,0.0,持有,2019-07-23,12.28
-0.4382790750480199,12.28,-0.1381436600546288,-0.44784351587442,-0.4273628881803846,-0.3471443585411087,0.0,持有,2019-07-24,12.75
-0.450512444218366,12.76,0.1819680752945498,-0.4627659468162782,-0.450809222843813,-0.1522479289709492,0.0,持有,2019-07-25,13.15
-0.4489832730720728,13.16,0.2334577884522935,-0.4388900573093051,-0.4304890661355086,-0.0990219144111475,0.0,买进,2019-07-26,13.15
-0.4199290212925009,13.13,0.4537285917673733,-0.4209831401790753,-0.4148581763598895,0.0589849384476951,-0.002279635258358614,卖出,2019-07-29,13.0
-0.4031081386832751,12.94,-0.03363311075563,-0.4239676263674469,-0.3976641976067088,-0.261245454691671,0.0,持有,2019-07-30,12.9
-0.4122831655610345,12.85,-0.4210149609202238,-0.4344133280267477,-0.4117319984047657,-0.5288174027325985,0.0,持有,2019-07-31,12.82
-0.4336915616091402,12.84,-0.551229716816833,-0.4523202451569774,-0.4195474432925753,-0.6197026332846451,0.0,持有,2019-08-01,12.66
-0.427574877023967,12.47,-0.3798356616504157,-0.4388900573093051,-0.4101689094272039,-0.5004870055674701,0.0,持有,2019-08-02,12.15
-0.4138123367073277,12.32,0.2745358968949615,-0.413521924708146,-0.3945380196515851,-0.0474106469996693,0.0,买进,2019-08-05,11.93
-0.4015789675369816,11.5,-0.189948627630155,-0.422475383273261,-0.408605820449642,-0.3714964951512893,-0.06655844155844158,卖出,2019-08-06,11.81
-0.4291040481702606,11.84,1.1688067533964976,-0.3508477147523414,-0.4132950873823276,0.5860732470987259,0.0,买进,2019-08-07,11.58
-0.3618205177333569,11.68,1.6239122616625798,-0.3075726650209526,-0.3445191723696046,0.9586261472735148,0.0,持有,2019-08-08,11.99
-0.3021828430279198,11.99,1.1627774534574065,-0.3329407976221116,-0.3929749306740232,0.5988507659463139,0.012668918918918949,卖出,2019-08-09,11.53
-0.390874769512929,11.56,0.1888962528775335,-0.397107250672102,-0.408605820449642,-0.1075914566357552,0.0,持有,2019-08-12,11.87
-0.4061664809758616,11.73,0.2828613287853026,-0.3985994937662878,-0.4117319984047657,-0.0451269431829923,0.0,买进,2019-08-13,11.73
-0.4061664809758616,11.87,0.4511434108231542,-0.4388900573093051,-0.4726924685296795,0.0201798164106842,0.011935208866155055,卖出,2019-08-14,12.18
-0.4918000651682843,11.89,-0.2400753429696044,-0.4941030517941807,-0.4742555575072413,-0.4406842377739292,0.0,买进,2019-08-15,12.37
-0.4933292363145775,12.31,-0.470250218224011,-0.4926108086999949,-0.4711293795521176,-0.5842634510809167,0.0,持有,2019-08-16,12.34
-0.4810958671442314,12.66,-0.7217023197866572,-0.4941030517941807,-0.4664401126194318,-0.7426478522449317,0.0,持有,2019-08-19,12.84
-0.4780375248516447,12.8,-0.7469509308661304,-0.4896263225116231,-0.4586246677316225,-0.7577235685226104,0.0,持有,2019-08-20,12.72
-0.4780375248516447,12.66,-0.2545858865718716,-0.4538124882511635,-0.450809222843813,-0.4301850799599985,0.0,持有,2019-08-21,12.75
-0.4428665884868999,12.75,-0.5976526268733521,-0.4612737037220925,-0.4273628881803846,-0.6517996942086025,0.0,持有,2019-08-22,13.78
-0.4398082461943132,13.84,-0.0920757861451266,-0.4597814606279067,-0.4461199559111274,-0.3303832457468502,0.0,持有,2019-08-23,13.99
-0.4673333268275921,13.74,-0.0244544239188122,-0.4836573501348798,-0.478944824439927,-0.3028898334714686,0.0,持有,2019-08-26,14.28
-0.4979167497534572,14.35,-0.7225168980519339,-0.5030565103592958,-0.4805079134174889,-0.7467644485821809,0.0,买进,2019-08-27,14.16
-0.4810958671442314,14.16,1.1984353012918818,-0.3896460352011728,-0.4586246677316225,0.555466657053856,0.0,持有,2019-08-28,14.5
-0.409224823268448,14.4,0.0473272862925992,-0.4090451954255886,-0.3961011086291469,-0.2057876221191311,0.0,持有,2019-08-29,14.3
-0.4076956521221548,14.48,1.476932506309747,-0.3538322009407132,-0.3945380196515851,0.8070879847120715,0.0,买进,2019-08-30,14.31
-0.3526454908555975,14.38,0.4632923089121387,-0.3762158473535004,-0.3523346172574142,0.1094154955440612,0.0,持有,2019-09-02,14.8
-0.3648788600259436,14.69,0.1230604904106269,-0.3806925766360581,-0.3789071298759662,-0.1374576150748646,0.0,持有,2019-09-03,14.6
-0.3878164272203423,14.53,0.1459845540179686,-0.3851693059186155,-0.3757809519208422,-0.1156661710493779,0.0,持有,2019-09-04,14.88
-0.386287256074049,14.94,-0.2073376634977428,-0.3926305213895447,-0.3804702188535281,-0.362378032727666,0.0,持有,2019-09-05,15.58
-0.3755830580499962,15.58,-0.5325203064122734,-0.397107250672102,-0.367965507033033,-0.5874947270054649,0.0,持有,2019-09-06,15.43
-0.3832289137814626,15.48,-0.604804655615282,-0.4105374385197745,-0.3961011086291469,-0.644162299133641,0.0,持有,2019-09-09,15.47
-0.4000497963906884,15.35,4.664782653101847,-0.31204939430351,-0.3804702188535281,3.148178839793924,0.0,买进,2019-09-10,15.0
-0.3220620679297321,14.81,4.07712805389872,-0.2672821014779354,-0.3210728377061763,2.84996890635503,0.0,持有,2019-09-11,15.01
-0.2777161046872277,15.07,1.0772429468672409,-0.2911579909849087,-0.3023157699754337,0.6108470612245231,0.0,持有,2019-09-12,14.98
-0.3174745544908524,15.13,2.676612118336223,-0.2434062119709622,-0.3007526809978719,1.8598155235238252,0.0,持有,2019-09-16,14.87
-0.2394868260298961,14.95,1.7301198490142384,-0.2389294826884046,-0.255423100648577,1.169625928507761,0.0,持有,2019-09-17,14.78
-0.2838327892724006,14.78,1.2922324098984388,-0.2568363998186346,-0.2773063463344435,0.8139959881452051,0.0,持有,2019-09-18,14.48
-0.2624243932242951,14.48,0.1653249468501077,-0.2642976152895636,-0.2429183888280819,-0.0192036955918386,0.0,持有,2019-09-19,15.46
-0.2532493663465354,15.6,2.148413523570037,-0.2031156484279447,-0.2476076557607677,1.5328538564565526,0.0,买进,2019-09-20,15.44
-0.1920825204948049,15.3,0.8827355491516086,-0.2001311622395732,-0.1991518974563491,0.5794037900242233,0.0,持有,2019-09-23,14.99
-0.2196076011280836,15.19,0.3733197715522596,-0.2090846208046882,-0.2116566092768442,0.179807248042594,0.0,持有,2019-09-24,15.09
-0.1905533493485117,15.15,0.3722088825497883,-0.2031156484279447,-0.1850840966582921,0.1876530262365462,0.0,持有,2019-09-25,14.65
-0.2104325742503239,14.61,0.9384059747510812,-0.2642976152895636,-0.2866848801998149,0.5437326634201034,0.01925491837588943,卖出,2019-09-26,14.02
-0.3067703564667995,14.2,0.0244846805117852,-0.3075726650209526,-0.2945003250876242,-0.1551016135880702,0.0,买进,2019-09-27,14.25
-0.3113578699056792,14.19,0.8502828142085889,-0.2732510738546786,-0.2835587022446909,0.477350842019331,0.0,持有,2019-09-30,13.78
-0.2670119066631748,13.95,0.7894683900094961,-0.2299760241232898,-0.2444814778056437,0.4787898099134031,0.0,持有,2019-10-08,13.88
-0.22266594342067,13.74,1.1978306821531202,-0.210576863898874,-0.2038411643890347,0.8270718797441369,0.0,持有,2019-10-09,13.9
-0.22725345685955,13.9,0.6975242890924387,-0.2090846208046882,-0.1975888084787873,0.439316593477389,0.0,持有,2019-10-10,14.44
-0.1966700339336846,14.44,0.3766980612570891,-0.2165458362756174,-0.2038411643890347,0.1776761132602787,0.01690140845070424,卖出,2019-10-11,14.07
-0.2196076011280836,14.17,-0.4143409443851267,-0.2374372395942188,-0.2116566092768442,-0.4400577686925857,0.0,持有,2019-10-14,14.1
-0.2410159971761893,14.01,-0.3948502650203241,-0.2598208860070062,-0.2616754565588247,-0.4411271807695329,0.0,持有,2019-10-15,13.69
-0.2838327892724006,13.69,-0.433307515253666,-0.2896657478907226,-0.2773063463344435,-0.4776522843325309,0.0,持有,2019-10-16,13.35
-0.2853619604186938,13.43,-0.4440736825237439,-0.3060804219267669,-0.2882479691773768,-0.4910654475586564,0.0,持有,2019-10-17,13.4
-0.2807744469798141,13.28,-0.2111701279446655,-0.2807122893256079,-0.2726170794017579,-0.3086056630286337,0.0,买进,2019-10-18,13.03
-0.2608952220780016,13.03,-0.8361436200418106,-0.277727803137236,-0.2538600116710152,-0.7706533508166978,-0.01882530120481928,卖出,2019-10-21,13.07
-0.2608952220780016,13.16,-0.1329459876933432,-0.261313129101192,-0.2288505880300249,-0.2371636943878436,0.0,买进,2019-10-22,13.26
-0.2532493663465354,13.16,0.4124708340871307,-0.2329605103116614,-0.2288505880300249,0.1904145148843615,0.0,持有,2019-10-23,13.49
-0.2119617453966174,13.4,-0.2799224279020733,-0.244898455065148,-0.2085304313217205,-0.3370493098445932,0.018237082066869317,卖出,2019-10-24,13.38
-0.22725345685955,13.37,-0.1439448465066416,-0.2463906981593338,-0.2272874990524631,-0.241132580698384,0.0,持有,2019-10-25,13.6
-0.250191024053949,13.52,-0.0206115404475662,-0.2628053721953778,-0.2710539904241958,-0.1703196155534374,0.0,持有,2019-10-28,13.76
-0.2807744469798141,13.84,-0.4213010104971,-0.286681261702351,-0.2616754565588247,-0.4618534582021764,0.0,买进,2019-10-29,13.83
-0.2777161046872277,13.76,1.0423570540167195,-0.2329605103116614,-0.2538600116710152,0.6762556974847632,0.0,持有,2019-10-30,13.85
-0.204315889665151,13.72,0.3369823191766958,-0.201623405333759,-0.1882102746134158,0.162724980693244,0.0,持有,2019-10-31,13.9
-0.2027867185188578,14.08,1.5355925604339888,-0.143425924660512,-0.172579384837797,1.1572645977155385,0.0,持有,2019-11-01,14.22
-0.140090701520834,14.22,0.600022270154917,-0.1553638694139986,-0.1522592281294924,0.4072904856560052,0.027456647398843986,卖出,2019-11-04,14.24
-0.1492657283985937,14.24,0.50800760402767,-0.1240267644360961,-0.1366283383538735,0.3624774217220799,0.0,买进,2019-11-05,14.63
-0.1293865034967812,14.48,-0.1929488330432524,-0.1479026539430694,-0.1131820036904452,-0.2188932468115854,0.016853932584269676,卖出,2019-11-06,14.36
-0.1370323592282476,14.42,-0.0463943633196161,-0.1314879799070254,-0.146006872219245,-0.1069806540913956,0.0,买进,2019-11-07,14.27
-0.1645574398615263,14.31,-0.0576608016212176,-0.1553638694139986,-0.1506961391519305,-0.1190038153990011,0.0,持有,2019-11-08,14.04
-0.1324448457893676,13.93,-0.3273307250771693,-0.1553638694139986,-0.1381914273314354,-0.3362048685121475,-0.03398058252427186,卖出,2019-11-11,13.09
-0.1584407552763531,13.05,-0.1596321084014228,-0.185208731297715,-0.1710162958602352,-0.2176247171187209,0.0,持有,2019-11-12,13.12
-0.1584407552763531,13.01,-0.3222201936465877,-0.1702863003558568,-0.1506961391519305,-0.3365066878694998,0.0,持有,2019-11-13,13.24
-0.146207386106007,13.21,-0.3426951550819329,-0.185208731297715,-0.1694532068826733,-0.3611877787540911,0.0,持有,2019-11-14,13.21
-0.1920825204948049,13.28,-0.2418138992555524,-0.1971466760512016,-0.1678901179051112,-0.2854917429816344,0.0,买进,2019-11-15,13.09
-0.185965835909632,12.99,-0.0759244040759436,-0.168794057261671,-0.1632008509724256,-0.1443108348710782,0.0,持有,2019-11-18,13.15
-0.1599699264226463,13.25,-0.2024530354581711,-0.1538716263198125,-0.1506961391519305,-0.2377585170224656,0.0,持有,2019-11-19,13.36
-0.1477365572523005,13.38,0.1267860809262333,-0.1449181677546978,-0.1272498044885022,0.0411746827140038,0.0,持有,2019-11-20,13.51
-0.1217406477653147,13.44,-0.3724323134126873,-0.1464104108488836,-0.1444437832416831,-0.3687197906251776,0.012048192771084348,卖出,2019-11-21,13.59
-0.1553824129837666,13.52,1.4030289460084937,-0.0882129301756363,-0.1303759824436261,1.1171215997834385,0.0,买进,2019-11-22,13.47
-0.0575154596209978,13.5,1.1424718800993174,-0.0568758251977341,-0.0631631564084647,0.9606479531479376,-0.0014792899408283709,卖出,2019-11-25,13.52
-0.0712779999376374,13.47,0.3514698146342478,-0.0628447975744773,-0.0616000674309029,0.2944664605160136,0.0,买进,2019-11-26,13.73
-0.0513987750358249,13.7,1.377658463917239,-0.0568758251977341,-0.0725416902738361,1.150906498590493,0.017074981440237464,卖出,2019-11-27,13.84
-0.0315195501340123,13.8,0.5922594655780345,-0.0061395599954161,-0.0334644658347889,0.5162205707428107,0.0,买进,2019-11-28,13.74
-0.0529279461821181,13.8,-0.2476204530837318,-0.0882129301756363,-0.0584738894757792,-0.2329619283778698,0.0,卖出,2019-11-29,13.66
-0.0590446307672913,13.68,-0.1421038364815144,-0.092689659458194,-0.0694155123187124,-0.1509500639554191,0.0,持有,2019-12-02,13.93
-0.0911572248394496,13.93,0.060737991372738,-0.109104333494238,-0.0834833131167694,0.010520736436034,0.0,持有,2019-12-03,14.0
-0.1095072785949689,13.97,0.4603842960779021,-0.0986586318349371,-0.0850464020943313,0.3428796467779774,0.0,买进,2019-12-04,14.23
-0.104919765156089,14.2,0.069690774818546,-0.1150733058709811,-0.0787940461840838,0.0189927062973583,0.0,持有,2019-12-05,14.75
-0.1018614228635025,15.01,-0.2259176254182855,-0.1255190075302819,-0.0959880249372645,-0.2354894307596087,0.0,持有,2019-12-06,15.25
-0.1247989900579015,15.33,0.0546502817518343,-0.1479026539430694,-0.1616377619948638,-0.0378730446877414,0.0,持有,2019-12-09,15.39
-0.1584407552763531,15.4,1.6080696615869785,-0.1822242451093434,-0.1897733635909777,1.156349596726437,0.0,持有,2019-12-10,15.71
-0.2058450608114442,15.69,0.648250828699466,-0.2314682672174756,-0.2319767659851486,0.3646392944666992,0.0,持有,2019-12-11,16.16
-0.2563077086391219,16.16,0.0517694215264402,-0.2463906981593338,-0.2397922108729581,-0.0908095827730156,0.0,买进,2019-12-12,16.07
-0.2425451683224826,16.28,-0.1575340957763208,-0.244898455065148,-0.2100935202992824,-0.2415733713569931,0.0,买进,2019-12-13,16.78
-0.2196076011280836,16.75,-0.3203135121954227,-0.2434062119709622,-0.2397922108729581,-0.3773122217884606,0.0,持有,2019-12-16,17.14
-0.2563077086391219,17.09,-0.7430131711279404,-0.277727803137236,-0.2476076557607677,-0.6990075930075685,0.0,持有,2019-12-17,17.0
-0.2517201952002422,17.12,-0.7403035933478612,-0.270266587666307,-0.2366660329178344,-0.6948363018800123,0.0,买进,2019-12-18,16.81
-0.2486618529076555,16.81,-0.7834707161673521,-0.261313129101192,-0.2319767659851486,-0.7248732885062953,0.0,持有,2019-12-19,17.01
-0.2333701414447229,17.01,-0.2507731551255612,-0.2284837810291038,-0.2163458762095298,-0.3076574037496736,0.0,持有,2019-12-20,17.18
-0.2196076011280836,17.29,-0.5339235595518169,-0.2419139688767764,-0.2225982321197775,-0.5326277239127658,0.0,持有,2019-12-23,17.83
-0.2318409702984297,17.88,0.2898665440026768,-0.2628053721953778,-0.3507715282798523,0.0297763358894896,0.0,持有,2019-12-24,18.03
-0.3709955446111165,18.1,-0.4338129957973513,-0.3821848197302439,-0.3710916849881567,-0.5163455840722888,0.0,持有,2019-12-25,17.84
-0.374053886903703,17.79,-0.3596181764070602,-0.3926305213895447,-0.3929749306740232,-0.4732885505769879,0.0,持有,2019-12-26,17.91
-0.4183998501462077,17.87,-0.4631798051726136,-0.4194908970848895,-0.4117319984047657,-0.5514010314539293,0.0,买进,2019-12-27,17.86
-0.3985206252443952,17.63,-0.5103650405087878,-0.3926305213895447,-0.3804702188535281,-0.5711174952162468,0.0,买进,2019-12-30,18.68
-0.36793720231853,18.61,-0.6346362166209657,-0.3747236042593146,-0.3554607952125379,-0.6507101971129905,0.0,买进,2019-12-31,18.85
-0.3618205177333569,18.85,-0.7238281164766215,-0.3806925766360581,-0.3523346172574142,-0.7140185984295231,0.0,持有,2020-01-02,19.43
-0.3755830580499962,19.39,-0.775104871091757,-0.3792003335418722,-0.3492084393022902,-0.7476351076973886,0.0,买进,2020-01-03,19.06
-0.3572330042944772,19.33,-0.5320336116851712,-0.3418942561872267,-0.3398299054369191,-0.5682339173592752,0.0,买进,2020-01-06,18.64
-0.3281787525149053,18.82,-0.6936492546601608,-0.346370985469784,-0.3257621046388621,-0.6852274822734974,0.0,持有,2020-01-07,20.5
-0.3419412928315446,20.8,-0.6395918834627418,-0.362785659505828,-0.3617131511227853,-0.6553647564770205,0.0,持有,2020-01-08,20.93
-0.3618205177333569,20.4,-0.7324635932725833,-0.3523399578465272,-0.3367037274817951,-0.712852394208364,0.0,买进,2020-01-09,20.83
-0.3434704639778378,21.09,-0.8609022212500786,-0.3598011733174565,-0.3257621046388621,-0.8039042751796743,0.0,买进,2020-01-10,21.17
-0.3495871485630107,21.15,-0.9982825821930392,-0.3642779026000138,-0.3492084393022902,-0.9021878478122912,0.0,持有,2020-01-13,21.23
-0.3633496888796501,21.37,-0.8669596209820419,-0.3672623887883857,-0.3367037274817951,-0.809528478053131,0.0,买进,2020-01-14,21.27
-0.3633496888796501,21.26,-0.066192719629966,-0.3135416373976958,-0.3288882825939858,-0.2208412991233757,0.0,买进,2020-01-15,21.37
-0.2960661584427467,21.55,-0.1508444507047387,-0.2896657478907226,-0.2819956132671291,-0.2657581928665062,0.0,买进,2020-01-16,21.63
-0.2670119066631748,21.63,-0.0863928398327828,-0.2642976152895636,-0.2491707447383296,-0.2009479606614368,0.0,买进,2020-01-17,21.8
-0.2639535643705883,21.85,-0.269440100112803,-0.261313129101192,-0.255423100648577,-0.342213384637447,0.0,买进,2020-01-20,23.97
-0.2348993125910161,24.0,0.8504023172602971,-0.210576863898874,-0.2147827872319679,0.5509730595780558,0.0,买进,2020-01-21,24.42
-0.2089034031040307,24.42,-0.4396574369867063,-0.2404217257825903,-0.2132196982544061,-0.4600605760668847,0.0,持有,2020-01-22,25.08
-0.2394868260298961,25.0,-0.530421346603142,-0.253851913630263,-0.2397922108729581,-0.5358301386515788,0.0,持有,2020-01-23,24.0
-0.2532493663465354,21.6,-0.7657429041452519,-0.261313129101192,-0.2569861896261389,-0.7162131165583001,0.0,持有,2020-02-03,21.6
-0.2746577623946409,19.44,-0.6600688971301507,-0.2851890186081652,-0.2679278124690721,-0.6430325893691534,0.002943764984370642,卖出,2020-02-04,21.27
-0.2761869335409344,21.41,-0.3743091585669265,-0.3060804219267669,-0.3804702188535281,-0.4579321042115549,0.0,持有,2020-02-05,22.06
-0.3526454908555975,22.16,-0.3697296816488237,-0.3583089302232706,-0.3742178629432804,-0.468501942904015,0.0,持有,2020-02-06,23.47
-0.3587621754407704,23.5,-0.8202271396119167,-0.3762158473535004,-0.3413929944144809,-0.7791393049371418,0.0,持有,2020-02-07,23.54
-0.3587621754407704,23.42,-0.7107992844243323,-0.3687546318825714,-0.3570238841900998,-0.7034384821981655,0.0,持有,2020-02-10,24.62
-0.355703833148184,24.8,-0.8881326570470486,-0.3598011733174565,-0.3398299054369191,-0.8231797321599814,0.0,买进,2020-02-11,24.24
-0.3388829505389581,24.24,-0.4412329197555941,-0.2568363998186346,-0.3179466597510526,-0.4832335562509019,0.0,持有,2020-02-12,25.14
-0.2838327892724006,25.02,-0.6674779284720554,-0.3090649081151384,-0.2945003250876242,-0.6564364793073147,0.008870967741935437,卖出,2020-02-13,24.58
-0.3082995276130927,24.46,-0.7755124759524051,-0.3418942561872267,-0.3148204817959288,-0.7398544220659569,0.0,持有,2020-02-14,24.21
-0.3220620679297321,24.21,-0.9547424267299728,-0.3389097699988548,-0.3023157699754337,-0.8666989689653886,0.0,持有,2020-02-17,25.72
-0.314416212198266,25.81,-0.9243922824681974,-0.3344330407162974,-0.3116943038408051,-0.8464470414969961,0.0,持有,2020-02-18,28.29
-0.3358246082463714,27.99,-0.89184261902617,-0.3418942561872267,-0.313257392818367,-0.821661872428107,0.0,买进,2020-02-19,28.35
-0.314416212198266,29.1,-0.8287413768521165,-0.3314485545279259,-0.310131214863243,-0.7770068745265459,0.03965702036441597,卖出,2020-02-20,31.19
-0.3281787525149053,32.16,0.5774529269665825,-0.219530322463989,-0.3179466597510526,0.3031201665560066,0.0,买进,2020-02-21,34.1
-0.1890241782022185,33.49,6.375760097394074,-0.092689659458194,-0.1303759824436261,5.171831602117639,0.0,持有,2020-02-24,37.51
-0.1018614228635025,37.1,3.36192628475376,-0.1419336815663262,-0.1538223171070542,2.625975955031726,0.0,持有,2020-02-25,38.6
-0.1676157821541127,37.5,1.5065359538283525,-0.1807320020151576,-0.1694532068826733,1.1134307639517576,0.0,持有,2020-02-26,34.74
-0.1722032955929924,35.21,0.7263309969783208,-0.1732707865442284,-0.1585115840397401,0.4969486949359127,0.0,买进,2020-02-27,33.9
-0.1676157821541127,32.23,1.247853207249337,-0.1807320020151576,-0.1882102746134158,0.893562499938799,-0.043194300133590775,卖出,2020-02-28,30.51
-0.2119617453966174,31.5,0.3707814762174954,-0.2180380793698032,-0.1850840966582921,0.1808632411917888,0.0,买进,2020-03-02,31.75
-0.1966700339336846,32.41,2.2439714472872323,-0.1628250848849275,-0.1788317407480445,1.7183697781186158,0.0,持有,2020-03-03,33.65
-0.1569115841300598,33.47,2.088055326345101,-0.1404414384721401,-0.1413176052865591,1.6418212504479075,0.0,持有,2020-03-04,32.65
-0.1156239631801418,33.96,0.8703195451663356,-0.1389491953779544,-0.1194343596006929,0.6499702139746677,0.0,持有,2020-03-05,31.54
-0.1156239631801418,30.92,0.7167044499596057,-0.1255190075302819,-0.117871270623131,0.5300721947208952,-0.01841269841269836,卖出,2020-03-06,31.12
-0.1339740169356609,30.06,0.5643001716704479,-0.1658095710732992,-0.1569484950621782,0.3625345457690743,0.0,持有,2020-03-09,28.87
-0.1767908090318724,28.5,-0.040025497905988,-0.1777475158267857,-0.1600746730173019,-0.1121545005288046,0.0,买进,2020-03-10,30.26
-0.1538532418374734,30.62,-0.3216441478927128,-0.1658095710732992,-0.1381914273314354,-0.3329699972036749,0.0,持有,2020-03-11,29.33
-0.1676157821541127,28.65,0.0708299214778942,-0.1881932174860865,-0.1694532068826733,-0.0440964973273797,0.0052631578947367925,卖出,2020-03-12,27.96
-0.1905533493485117,26.22,-0.2930791297983304,-0.2046078915221308,-0.1757055627929208,-0.3254093433594969,0.0,持有,2020-03-13,27.75
-0.1767908090318724,28.17,0.3590753866622513,-0.1867009743919008,-0.172579384837797,0.1949141329229733,0.0,持有,2020-03-16,24.98
-0.1951408627873914,25.95,-0.2008447169762644,-0.2165458362756174,-0.200714986433911,-0.2635027202772454,0.0,持有,2020-03-17,25.55
-0.1874950070559252,26.27,-0.2816267276989583,-0.2075923777105024,-0.1741424738153589,-0.3200996361172619,0.0,持有,2020-03-18,25.22


==> pic/After_setting/________________/log/Red_Bean_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.563573677719757,2.91,-0.546109391855443,-1.5500458927493526,-1.527346222551644,-0.9763238579257594,0.7364452706930048,买进,0.0,2021-09-30,3.02
-1.5280113405360054,3.0,-0.6464570562443104,-1.5591429146452045,-1.523462599619739,-1.012877006276295,-0.10239135835700083,卖出,0.03092783505154634,2021-10-08,3.02
-1.5280113405360054,3.01,-0.8753896998702027,-1.5518652971285232,-1.5118117308240238,-1.0883090545397036,-0.01709397022273575,持有,0.0,2021-10-11,3.02
-1.5242679366219265,3.02,-0.6822361995023838,-1.5445876796118416,-1.5040444849602137,-1.0197314547245158,0.1525885345149391,持有,0.0,2021-10-12,2.98
-1.513037724879689,2.98,0.7394381306678967,-1.4936443569950726,-1.4593828212433055,-0.48742339098142073,0.5703598228359886,买进,0.0,2021-10-13,2.98
-1.4830904935670557,2.99,-0.8288157037069596,-1.5209354226826273,-1.4885099932325934,-1.0666317405517185,-0.7157863836621448,卖出,0.0033557046979866547,2021-10-14,2.96
-1.5111660229226493,2.96,-1.0478455978050516,-1.5245742314409678,-1.4885099932325934,-1.14400487492133,0.3173378667050884,持有,0.0,2021-10-15,2.97
-1.4924490033522535,2.95,0.5026837125295601,-1.4718115044450284,-1.4690918785730682,-0.5635013420648506,0.6812968417935236,买进,0.0,2021-10-18,3.01
-1.4568866661685018,3.01,-0.8579414189417125,-1.486366739478391,-1.4457901409816378,-1.067226055718208,-0.18225943200365421,卖出,0.020338983050847324,2021-10-19,3.01
-1.460630070082581,3.0,-0.7909535752385385,-1.486366739478391,-1.4380228951178275,-1.0409552411684144,0.057881717162505446,持有,0.0,2021-10-20,2.99
-1.4531432622544227,2.99,-0.5340112977972328,-1.5009219745117537,-1.5021026734942613,-0.9563372718426544,-1.2964123925903825,持有,0.0,2021-10-21,2.93
-1.5092943209656096,2.92,-0.9801141935544211,-1.502741378890924,-1.478800935902831,-1.115935588173149,0.6517934565875985,买进,0.0,2021-10-22,2.87
-1.4756036857388974,2.87,-0.662398219927707,-1.4790891219617095,-1.4438483295156852,-0.9921746210447318,0.38498077077812476,持有,0.0,2021-10-25,2.89
-1.4531432622544227,2.89,-0.24696761995204436,-1.4572562694116658,-1.4302556492540175,-0.8335566403228118,0.5344198599008037,卖出,-0.01027397260273966,2021-10-26,2.88
-1.4231960309417895,2.89,-0.7853110636965707,-1.4627144825491767,-1.41666296899235,-1.0334598058153865,-0.6063394230494348,持有,0.0,2021-10-27,2.89
-1.447528156383304,2.88,0.4101954873592973,-1.4354234168616218,-1.41666296899235,-0.5697337472282769,0.8876676110585532,买进,0.0,2021-10-28,2.99
-1.400735607457315,2.99,-0.36261942781141193,-1.4317846081032812,-1.399186665798777,-0.8629774175511451,-0.2544846277893838,卖出,0.03819444444444456,2021-10-29,2.99
-1.408222415285473,2.98,0.32405238978046985,-1.4154099686907482,-1.387535797003062,-0.5877874687624475,0.20374822409598528,持有,0.0,2021-11-01,2.99
-1.3932487996291567,2.98,0.15602325861655528,-1.42632639496577,-1.4011284772647297,-0.6618238422212095,-0.2535204866202437,持有,0.0,2021-11-02,3.01
-1.400735607457315,2.99,-0.1178603074163864,-1.4208681818282591,-1.3855939855371093,-0.7628801738151085,-0.4065778972217701,持有,0.0,2021-11-03,2.97
-1.4157092231136312,2.97,-0.6471279323728564,-1.4336040124824514,-1.4263720263221125,-0.9812070440106039,-0.6415976261588956,持有,0.0,2021-11-04,3.0
-1.4419130505121853,3.01,-0.9296689850361078,-1.4645338869283473,-1.4224884033902074,-1.0884361090194714,0.09463855886222607,持有,0.0,2021-11-05,3.09
-1.4325545407269875,3.08,-1.0452701148217374,-1.4627144825491767,-1.4147211575263972,-1.1309877343549963,-0.2587232926752078,持有,0.0,2021-11-08,3.1
-1.4400413485551458,3.1,-0.7443592655259055,-1.4645338869283473,-1.4399647065837802,-1.0214408251414195,-0.6531647573163587,持有,0.0,2021-11-09,3.09
-1.4662451759536996,3.08,-0.8824763778141028,-1.4972831657534131,-1.4632664441752106,-1.0795685572890348,-0.5051045337544071,持有,0.0,2021-11-10,3.1
-1.4849621955240953,3.11,-1.0731184040391326,-1.4954637613742425,-1.4671500671071156,-1.1482300484083288,0.3072412874080585,持有,0.0,2021-11-11,3.12
-1.4662451759536996,3.11,-1.3246113602571465,-1.4900055482367316,-1.4496737639135429,-1.2384970588976743,-0.06212004081726092,持有,0.0,2021-11-12,3.26
-1.46437347399666,3.23,-0.8844216117676508,-1.4590756737908361,-1.4419065180497328,-1.07226390657626,0.5006597373477193,买进,0.0,2021-11-15,3.35
-1.4362979446410666,3.35,-0.5795876024461739,-1.4317846081032812,-1.41666296899235,-0.9506254365716805,0.28972410189836845,持有,0.0,2021-11-16,3.31
-1.417580925070671,3.31,0.894227694417524,-1.3772024767281712,-1.3836521740711567,-0.3441534866822458,1.0163432363392284,持有,0.0,2021-11-17,3.28
-1.3633015683165235,3.28,-0.2676699833731525,-1.3699248592114899,-1.3389905103542485,-0.7983936813748594,0.41347986230663586,卖出,0.015479876160990657,2021-11-18,3.47
-1.3370977409179694,3.5,-0.47004678736157673,-1.3590084329364678,-1.3292814530244859,-0.8793889092041657,-0.17452636587145495,持有,0.0,2021-11-19,3.7
-1.3408411448320487,3.69,-0.48111714278034584,-1.3444531979031051,-1.3234560186266282,-0.8771570771511388,0.4402631177475499,买进,0.0,2021-11-22,3.67
-1.312765615476455,3.69,0.7752833987612233,-1.2316501263945445,-1.2904452237054351,-0.29873977754328235,1.5247132695988164,持有,0.0,2021-11-23,3.85
-1.226667325452635,3.83,0.12632622480521366,-1.2352889351528853,-1.2224818223970966,-0.5645132220082012,0.3942882246331337,卖出,0.03794037940379407,2021-11-24,3.77
-1.1985917960970416,3.77,-0.18234239016253717,-1.2079978694653304,-1.1914128389418561,-0.6977990726990123,-0.1348275760216621,持有,0.0,2021-11-25,3.79
-1.2004634980540811,3.77,0.335014935267842,-1.122485863644325,-1.1817037816120934,-0.4250235059546742,0.4822559981872458,买进,0.0,2021-11-26,3.8
-1.1667728628273688,3.78,0.3292083283347096,-1.0860977760609183,-1.1564602325547104,-0.4040734921311676,1.5778651032479318,持有,0.0,2021-11-29,3.78
-1.0675726591042716,3.82,0.6417412786746642,-1.0169604096524456,-1.0671369051208939,-0.19197673606005072,0.3122281196173701,持有,0.0,2021-11-30,3.96
-1.041368831705718,3.97,-0.15159677516368258,-1.0860977760609183,-1.0613114707230364,-0.6245919375507063,-1.0338929938549837,持有,0.0,2021-12-01,3.88
-1.101263294330984,3.88,-0.11838369871238344,-1.1279440767818358,-1.1351003064292327,-0.6316084868303011,-0.10239135835700083,卖出,0.029177718832891213,2021-12-02,3.87
-1.101263294330984,3.85,0.3616051598196418,-1.046070879719171,-1.092380454178277,-0.36168059652670365,1.5031395935196286,买进,0.0,2021-12-03,3.87
-1.0020630906078867,3.94,0.052533342056450355,-1.053348497235852,-1.0088825611423182,-0.4961873877468946,-0.6132617865754258,卖出,0.02337662337662334,2021-12-06,3.68
-1.0357537258345988,3.61,-0.3552241320364175,-1.053348497235852,-1.0496606019273211,-0.7169323252867036,-0.7404614795706084,持有,0.0,2021-12-07,3.65
-1.0769311688894696,3.66,-0.3973295705328462,-1.0933753935775994,-1.0710205280527991,-0.7457782873637574,-0.16199290831581592,持有,0.0,2021-12-08,3.58
-1.0806745728035485,3.59,0.5043593687547473,-1.0933753935775994,-1.0516024133932738,-0.29372975953674896,0.2561142053050501,持有,0.0,2021-12-09,3.6
-1.058214149319074,3.6,0.9664580208593174,-1.056987305994193,-1.0321842987337484,-0.04628739633895923,-0.13182422253419346,持有,0.0,2021-12-10,3.7
-1.0600858512761135,3.76,0.4841513017021247,-1.0606261147525335,-1.0321842987337484,-0.28302515451035903,0.4575243149273045,买进,0.0,2021-12-13,3.79
-1.0245235140923616,3.78,1.506749131951329,-0.9205319775564181,-0.9933480694146979,0.300787208218064,1.7691548963884411,持有,0.0,2021-12-14,3.79
-0.9028628868847898,3.78,1.0224395179842476,-0.8532140155271156,-0.892373873185166,0.1296948995385042,0.4048558753350518,持有,0.0,2021-12-15,3.82
-0.8673005497010381,3.83,0.07678761422815744,-0.8768662724563301,-0.8380031521384952,-0.39085170941125397,0.002172764377767101,卖出,0.01861702127659582,2021-12-16,3.78
-0.8598137418728796,3.89,0.1556604713204215,-0.8986991250063739,-0.9350937254361218,-0.3716624769208849,-0.7530633011388387,持有,0.0,2021-12-17,3.74
-0.9066062907988688,3.72,-0.3174053814599226,-0.9405454257272916,-0.9001411190489763,-0.6400535971436179,-0.5840200448928898,持有,0.0,2021-12-20,3.75
-0.940296926025581,3.74,-0.10637870842220983,-0.9605588738981652,-0.9273264795723118,-0.5380085381924031,0.08877054300002832,持有,0.0,2021-12-21,3.87
-0.927195012326304,3.91,0.197395716539168,-0.9678364914148467,-0.9195592337085016,-0.37574758937214986,-0.2107578128275785,持有,0.0,2021-12-22,3.86
-0.9346818201544624,3.8,0.2691323814108942,-0.9023379337647145,-0.8962574961170713,-0.2970595884180224,0.7412835497358348,买进,0.0,2021-12-23,4.05
-0.8766590594862357,4.1,-0.11672655744106714,-0.9059767425230555,-0.8613048897299255,-0.51242900212743,-0.41781301194280107,持有,0.0,2021-12-24,3.92
-0.8991194829707106,3.87,0.09986348893578223,-0.9278095950730992,-0.9156756107765965,-0.40573732323762596,0.004158898552617455,卖出,0.018421052631579022,2021-12-27,4.03
-0.8916326751425523,4.04,1.2433629099647854,-0.8131871191853686,-0.8554794553320679,0.2962222736402692,1.5417893301620689,买进,0.0,2021-12-28,3.93
-0.7755871538060992,3.92,0.31581302370843384,-0.7986318841520059,-0.7642143164322989,-0.2061416217310986,0.046457465681667656,卖出,-0.02970297029702973,2021-12-29,3.84
-0.7643569420638616,3.85,0.7958449427331761,-0.6912870257809564,-0.7389707673749161,0.13657877147392516,1.3768611742299606,买进,0.0,2021-12-30,3.8
-0.6520548246414877,3.79,0.4840787230829507,-0.6330660856475058,-0.669065554600625,-0.0021604263708298356,-0.10239135835700083,持有,0.0,2021-12-31,3.78
-0.6520548246414877,3.78,0.3321188790832196,-0.6130526374766319,-0.6146948335539539,-0.09224610439245093,0.060105564607640306,持有,0.0,2022-01-04,3.77
-0.6389529109422106,3.76,0.3734161133932481,-0.5220824185181153,-0.5913930959625237,-0.004347439154255043,1.7652007293273813,持有,0.0,2022-01-05,3.68
-0.4873450524220055,3.62,0.5660810305783472,-0.3947241119761922,-0.4807098424032293,0.18822698698641308,1.1591302371838652,持有,0.0,2022-01-06,3.63
-0.376914636956671,3.64,0.47268705386471865,-0.3583360243927857,-0.39332832643536547,0.14977885478114275,-0.9552925843434696,持有,0.0,2022-01-07,3.64
-0.4555261191523329,3.64,0.2192676960462368,-0.5184436097597748,-0.5486732437115679,-0.11950963925332932,-1.8083014455174695,卖出,-0.054545454545454536,2022-01-10,3.69
-0.607133977672538,3.69,-0.05500605941456763,-0.6130526374766319,-0.6341129482134792,-0.34032580847004895,-0.07970760956201889,持有,0.0,2022-01-11,3.71
-0.6052622757154984,3.75,0.2850723812971903,-0.623969063751654,-0.6049857762241915,-0.1249642170225332,-0.3290132213182789,持有,0.0,2022-01-12,3.62
-0.623979295285894,3.62,0.4367623301693515,-0.678551195126764,-0.6671237431346722,-0.06308247338684826,-1.177736021721443,持有,0.0,2022-01-13,3.6
-0.7119492872667539,3.6,0.14353984191835686,-0.6876482170226155,-0.669065554600625,-0.24218045145286965,0.8081046812148689,买进,0.0,2022-01-14,3.46
-0.6408246128992502,3.45,0.34499058081402545,-0.634885490026676,-0.5778004157008559,-0.07196677588563762,0.38226790558690543,持有,0.0,2022-01-17,3.48
-0.6015188718014194,3.47,0.8343668383578207,-0.5784839542723956,-0.5758586042349034,0.2655578222293756,0.5309457949055665,持有,0.0,2022-01-18,3.38
-0.5491112170043113,3.35,0.44935218140237365,-0.5311794404139671,-0.5428478093137103,0.047578286645185916,0.20608246767753974,持有,0.0,2022-01-19,3.34
-0.5229073896057572,3.33,0.5427028860238126,-0.4947913528305606,-0.469058973607514,0.13366688702741214,-0.08063896786108292,持有,0.0,2022-01-20,3.22
-0.5210356876487177,3.21,0.5645172046745405,-0.5875809761682474,-0.5855676615646659,0.0780628849449975,-1.2107519956950619,卖出,-0.10833333333333336,2022-01-21,3.21
-0.6164924874577357,3.21,-0.3709976031376117,-0.5984974024432692,-0.5933349074284762,-0.5281410330133164,0.5129974939902415,买进,0.0,2022-01-24,3.16
-0.5659565346176674,3.16,1.034282634677721,-0.5239018228972859,-0.5040115799946595,0.46671594690827767,0.5863870381847696,持有,0.0,2022-01-25,3.07
-0.507933773949441,3.13,0.6479441056206344,-0.47295850028051645,-0.472942596539419,0.22555248387493385,0.8693730431454421,持有,0.0,2022-01-26,3.17
-0.4237071858826602,3.16,0.40684332851103155,-0.44020922145545055,-0.5176042602563273,0.0613018396457078,-1.5755715314034644,卖出,-0.015576323987538885,2022-01-27,3.13
-0.5565980248324697,3.14,-0.4289969128352638,-0.5493734842056703,-0.5797422271668083,-0.5604497107822446,-1.009131079437324,持有,0.0,2022-01-28,3.19
-0.633337805071092,3.19,-0.37595738898055603,-0.6276078725099945,-0.5894512844965711,-0.5404073477170632,-0.010431396993347636,买进,0.0,2022-02-07,3.21
-0.6258509972429336,3.21,0.23858884390857368,-0.4947913528305606,-0.5603241125072831,-0.08855662165562031,1.5236259507980252,持有,0.0,2022-02-08,3.25
-0.4929601582931244,3.26,0.9634033708698234,-0.4493062433513023,-0.4224554984246532,0.474054446086528,1.012457777563308,持有,0.0,2022-02-09,3.35
-0.3956316565270666,3.35,0.8649411635834351,-0.38198828132199986,-0.3700265888439349,0.45374483004350213,-0.1843178875100149,持有,0.0,2022-02-10,3.31
-0.4031184643552251,3.32,2.0518548716479366,-0.2564493791592471,-0.34866666271845714,1.464599546511901,2.2816706399956534,持有,0.0,2022-02-11,3.26
-0.18600103733863516,3.27,1.9205623713565636,-0.032662640521296256,-0.08069668041700753,1.5610408548685935,0.7010151144420906,持有,0.0,2022-02-14,3.29
-0.10551785318593378,3.3,1.4571619592952627,-0.032662640521296256,-0.13895102439558366,1.207583729723903,0.9097956917396538,持有,0.0,2022-02-15,3.23
-0.0007025435917178642,3.24,0.7175230906681108,0.11470911419150068,0.008626647016808767,0.6963560071970077,0.5217994193935113,持有,0.0,2022-02-16,3.3
0.06667872686170648,3.29,0.0549331974773319,0.03283591712883557,0.055230122199669586,0.0876596024002802,-0.3727314857393006,卖出,0.03134796238244517,2022-02-17,3.3
0.036731495549073366,3.29,0.59476968710201,0.10743149667481919,0.07853185979110017,0.5872125499597574,0.2564996951584539,买进,0.0,2022-02-18,3.4
0.06667872686170648,3.4,0.24443660693916774,0.09287626164145653,0.12513533497396098,0.2856431520954429,0.33691134863923555,持有,0.0,2022-02-21,3.45
0.11534297774473522,3.46,0.8059879634623527,0.1056120922956489,0.11348446617824569,0.7910127663268978,-0.06921025886705212,持有,0.0,2022-02-22,3.4
0.1190863816588146,3.4,0.8874987253824103,0.20022112001250605,0.12125171204205565,0.9313857761207583,1.1733054718942448,持有,0.0,2022-02-23,3.52
0.26320743235086125,3.5,1.1360980588097391,0.4567571374755228,0.35426908795635975,1.4167410761508035,2.287961041046715,持有,0.0,2022-02-24,3.39
0.5477061298208755,3.43,1.4295054849999702,0.5932124659132977,0.5426248001537551,1.8316704707950695,0.2978108955631106,持有,0.0,2022-02-25,3.38
0.6001137846179837,3.39,1.4954531056948073,0.8169992045512485,0.5581592918813758,2.0044716982295494,-0.7208980088730214,持有,0.0,2022-02-28,3.32
0.5177588985082424,3.32,0.5328072250783515,0.6041288921883194,0.30378198984159394,0.845128221427492,0.2728242103909978,持有,0.0,2022-03-01,3.37
0.5664231493912715,3.36,0.5359788895763098,0.780611116967842,0.7057369632937678,1.031721831221317,2.2845121918411264,持有,0.0,2022-03-02,3.4
0.8808690781739189,3.4,2.2873670950811387,1.1172009271143528,1.099924690882132,3.45776600401281,2.2739217927637374,持有,0.0,2022-03-03,3.38
1.2252622382691993,3.4,1.0152520128915532,1.3064189825480679,1.1251682399395149,1.942043855980593,0.8723729069793039,持有,0.0,2022-03-04,3.47
1.3806135007034832,3.47,1.956933781539034,1.6048013007320017,1.2805131572157176,3.446799048832138,1.1725684419925047,持有,0.0,2022-03-07,3.37
1.5921158218489548,3.33,1.2455383641447513,1.8049357824407384,1.7446060975783728,2.7407311541878134,0.58305324134906,持有,0.0,2022-03-08,3.19
1.7119047470994866,3.19,1.0022362119197632,1.5520385737360622,1.4863451726066856,2.144979054553176,-1.7056470253714486,卖出,-0.030395136778115527,2022-03-09,3.17
1.4236626457153934,3.18,-0.20816556662539853,1.2773085124813426,1.3562438043878664,0.44708560430546157,-0.5265222382137452,持有,0.0,2022-03-10,3.17
1.35253797134789,3.1,0.6333543219703428,1.6211759401445347,1.3329420667964358,1.71424341495155,1.6475874202240692,买进,0.0,2022-03-11,3.17
1.6407800727319832,3.15,0.2415322983751057,1.5884266613194686,1.6669336389402711,1.228145811724176,-0.01769999074233977,卖出,0.016129032258064457,2022-03-14,3.2
1.6557536883883002,3.2,0.579749615923758,1.5483997649777217,1.6086792949616957,1.6299986362492072,-0.09184241146163721,持有,0.0,2022-03-15,3.08
1.6576253903453393,3.16,0.13427083281162444,1.6066207051111723,1.7174207370550374,1.0754520521387916,-0.1762013273462474,持有,0.0,2022-03-16,3.1
1.6445234766460624,3.13,0.23723450148284939,1.4865400160859303,1.3543019929219136,1.0465028231131124,-1.794715758252405,持有,0.0,2022-03-17,3.12
1.3450511635197318,3.12,0.5816654375505852,1.2391010205187654,1.0843901991545115,1.3383906303441602,-0.7513480627796434,持有,0.0,2022-03-18,3.16
1.2383641519684765,3.17,0.055669563642712826,1.3173354088230895,1.2125497559073786,0.7536412784659479,0.11998064934402948,买进,0.0,2022-03-21,3.18
1.2739264891522277,3.19,0.13094692249297896,1.0607993913600728,1.0067177405164105,0.7166056242002834,-1.888118730663949,卖出,0.006309148264984233,2022-03-22,3.17
0.9856843877681345,3.19,0.13246176311883012,0.8588455052721662,0.7387477582149612,0.5478342100802793,-1.8697559312682746,持有,0.0,2022-03-23,3.16
0.7217744118255554,3.11,0.5796637065377969,0.6969185155260066,0.5018467593687521,0.9833256867248185,-0.46792045520834413,持有,0.0,2022-03-24,3.12
0.6712384589854871,3.13,0.5579585732150392,0.7478618381427761,0.5989373326663784,1.0287269457030133,-0.06114461098065578,买进,0.0,2022-03-25,3.12
0.676853564856606,3.15,-0.22392168656982225,0.5149780776089734,0.44941784978803384,0.016738151814277378,-2.490570907656723,卖出,0.006389776357827482,2022-03-28,3.15
0.3511774243317211,3.14,-0.1694028708006955,0.3112047871418965,0.14649526109943872,-0.06599281956428629,-2.481877421971934,持有,0.0,2022-03-29,3.12
0.05919191903354837,3.11,1.1903465562523503,0.09469566602062682,-0.12730015559986835,1.0026008331794818,0.33816025470034783,买进,0.0,2022-03-30,3.12
0.1078561699165771,3.11,0.7660854870773554,0.1056120922956489,-0.08069668041700753,0.648825927827203,-2.4814622987926565,卖出,0.0,2022-03-31,3.1
-0.1597972099400811,3.1,1.067489363144836,-0.2491717616425656,-0.3311903595248844,0.6163925848049426,-2.4864533567096565,持有,0.0,2022-04-01,3.12
-0.4012467623981855,3.1,0.010959124036512728,-0.46750028714300557,-0.5564404895753782,-0.28077966786460684,-2.484399901069386,持有,0.0,2022-04-06,3.14
-0.6183641894147754,3.14,0.9191905074239375,-0.503888374726412,-0.7583888820344413,0.19536583193038212,-2.475046361502224,持有,0.0,2022-04-07,3.11
-0.8130211929468903,3.09,-0.6445398592209098,-0.9860305352065499,-0.9409191598339793,-0.8375736303644454,-2.4839198157974827,持有,0.0,2022-04-08,3.05
-0.9889611769086097,3.04,2.1919549883955787,-1.062445519131704,-1.1059731344399446,0.45666680160765155,-2.4948974960190515,持有,0.0,2022-04-11,2.99
-1.1480558432569732,2.96,-0.6081466542927401,-1.053348497235852,-0.9583954630275521,-0.8247660085919504,2.275413259422551,买进,0.0,2022-04-12,3.0
-1.0058064945219658,2.97,-1.5402625397731353,-0.9005185293855442,-0.7952832998875393,-1.3047906040611958,2.2873605254332485,持有,0.0,2022-04-13,2.95
-0.8485835301306421,2.95,-1.4622895094389985,-0.7331333265018738,-0.6166366450199064,-1.2523140273789157,2.2764991389146276,持有,0.0,2022-04-14,2.94
-0.6763869500830019,2.92,3.7790606430020777,-0.6385242987850166,-0.7234362756472958,2.0614949662729773,-0.0788798988071724,持有,0.0,2022-04-15,2.93
-0.6745152481259623,2.93,2.3047339102125965,-0.5493734842056703,-0.8108177916151597,1.0955112576138875,1.659230807913433,持有,0.0,2022-04-18,3.09
-0.5341376013479947,3.13,1.5673643401316024,-0.39654351635536256,-0.5273133175860901,0.920578349261901,2.2160542547198934,持有,0.0,2022-04-19,3.31
-0.3357371939018004,3.31,1.9323835875046012,-0.24007473974671414,-0.30594681046750133,1.352553807554661,1.0338254803227727,买进,0.0,2022-04-20,3.29
-0.22905018235054528,3.3,0.733490492686136,-0.2600881879175877,-0.2554597123527355,0.4619968908608212,-0.21655234790301536,持有,0.0,2022-04-21,3.28
-0.24028039409278246,3.26,0.3315612086726272,-0.2982956798801648,-0.27487782701226077,0.12237424428152366,-0.4274038200410032,卖出,0.03987240829346093,2022-04-22,3.37
-0.2720993273624551,3.39,1.2456198299417833,-0.2146030784383294,-0.22439072889749498,0.8798319841461711,0.944270006773431,买进,0.0,2022-04-25,3.21
-0.17102742168231858,3.18,1.2681916747051734,-0.17275677771741169,-0.20108899130606472,0.9288885173752993,-0.8079548781186879,卖出,-0.06194690265486724,2022-04-26,3.1
-0.242152096049822,3.0,1.4709057682532576,-0.3037538930176757,-0.4088628181629854,0.8985815662432579,-2.168833539914678,持有,0.0,2022-04-27,3.01
-0.44429590741009534,2.97,1.3590479389413843,-0.4165569645262361,-0.5894512844965711,0.7105922096407022,0.29565062730820396,买进,0.0,2022-04-28,2.92
-0.40873357022634366,2.94,0.3615614645285064,-0.29465687112182387,-0.4049791952310804,0.0990335312115864,1.8139246818054604,持有,0.0,2022-04-29,3.14
-0.23466528822166388,3.15,0.9967856210996346,-0.12545226385898312,-0.20497261423796972,0.736629259657705,0.2790585613794225,持有,0.0,2022-05-05,3.32
-0.19723124908087264,3.23,0.2094766710400806,-0.23279712223003265,-0.261285146750593,0.057560553243092394,-0.3088849172694344,持有,0.0,2022-05-06,3.34
-0.2178199706083078,3.4,-0.244013373912399,-0.2837404448468021,-0.37585202324179234,-0.3289006978464138,-0.575795250007647,持有,0.0,2022-05-09,3.36
-0.264612519534297,3.34,0.6642521827898846,-0.10907762444645015,-0.2224489174315425,0.4852158057491489,2.273942724279762,买进,0.0,2022-05-10,3.36
-0.034393178818430035,3.38,0.6344682873949543,-0.047217875554658915,-0.04574407402986201,0.5336459296276399,-0.5767441509548016,持有,0.0,2022-05-11,3.25
-0.0849291316584983,3.23,-0.588734624456831,-0.12181345510064254,-0.09040573774677034,-0.5172772989604887,-0.5146727565683628,卖出,0.0237717908082408,2022-05-12,3.34
-0.12797827667040845,3.36,0.10383584583885583,-0.08178655875889512,-0.043802262563909525,0.08338993693497225,0.9555703547604738,买进,0.0,2022-05-13,3.67
-0.01941956316211348,3.78,0.9945784269987472,0.15473601053324776,0.03581200754014433,0.953649105168054,1.7838994535264177,买进,0.0,2022-05-16,3.64
0.18272424819815988,3.65,1.0524428420324825,0.36942572727534684,0.17756424455467926,1.1317246579652789,1.143859652322933,持有,0.0,2022-05-17,3.66
0.3268452988902065,3.64,0.2919748619000089,0.2948301477293632,0.29407293251183114,0.4584438427722029,-0.6099658483288563,卖出,0.01960784313725498,2022-05-18,3.71
0.2650791343079008,3.65,0.11340162320620512,0.19658231125416548,0.19115692481634705,0.2351754042710981,-0.19668517503541907,持有,0.0,2022-05-19,3.76
0.25384892256566327,3.82,0.2745391711401509,0.19658231125416548,0.2105750394758723,0.3750826392807052,-0.9228494914763781,持有,0.0,2022-05-20,3.7
0.15652042079960582,3.74,-0.16008350101943417,0.15109720177490718,0.158146129895154,-0.04659148267886734,0.4695220751066235,持有,0.0,2022-05-23,3.79
0.22202998929599066,3.73,0.13787225583886106,0.15109720177490718,0.02610295021038153,0.18346853815898526,-2.4800703259242396,持有,0.0,2022-05-24,3.62
-0.05685360230290504,3.61,0.29156922571063093,-0.03084323614212596,-0.22827435182939995,0.175778233570373,0.23439063397534662,持有,0.0,2022-05-25,3.66
-0.021291265119153007,3.6,-0.4086212590001752,-0.11271643320479074,-0.14283464732748863,-0.3682783242308741,-1.5181466506338708,持有,0.0,2022-05-26,3.58
-0.1728991236393581,3.57,0.3374500220009465,-0.15820154268404904,-0.2593433352846405,0.15951421937377544,0.009100239383576259,买进,0.0,2022-05-27,3.7
-0.16166891189712063,3.65,2.247862108305816,-0.3092121061551866,-0.33313217099083686,1.538814149716934,-1.2121176570471448,卖出,0.022408963585434195,2022-05-30,3.83
-0.27397102931949496,3.78,1.9478901258708448,-0.11817464634230194,-0.4010955722991754,1.440577936636943,1.0809103658050185,买进,0.0,2022-05-31,3.91
-0.1597972099400811,3.91,2.5694257009463817,0.003725447062110245,-0.1952635569082069,2.2118610170940953,2.2816706399956517,持有,0.0,2022-06-01,3.93
0.08165234251802304,3.91,3.303402696679804,0.26208086890429727,-0.01661690204057396,2.9670124726824865,2.2833507400649644,持有,0.0,2022-06-02,3.97
0.3474340204176417,3.92,4.215871571109734,0.4895064163005887,0.33290916183088165,4.471621471059475,1.088876007892245,持有,0.0,2022-06-06,3.86
0.4934267730667282,3.81,2.4426658729620847,0.4603959462338634,0.3076656127734989,2.5818775630102127,-1.658795469545128,卖出,0.007936507936508002,2022-06-07,3.95
0.2931546636634944,3.92,1.8126537288054911,0.1802076718416325,0.09600816298467292,1.686526542375535,-2.156543994013335,持有,0.0,2022-06-08,3.93
0.046090005334271336,3.9,2.5242650834617772,0.2238733769417205,-0.022442336438431777,2.4653650965004203,1.6686261261335404,买进,0.0,2022-06-09,3.86
0.24074700886638625,3.93,2.819086417329329,0.4294660717879681,0.2494112687949228,2.955162027386705,1.3559444385076573,持有,0.0,2022-06-10,3.85
0.4129435889140268,3.86,2.6711951021930638,0.6041288921883194,0.23970221146516035,2.903400038875101,1.9142024372420452,持有,0.0,2022-06-13,3.87
0.6656233531143682,3.87,3.3134021471666784,0.7333066031094131,0.696027905964005,4.010423024212296,0.3107909637145173,持有,0.0,2022-06-14,3.85
0.7217744118255554,3.85,1.1453987020376568,0.5731990177424241,0.6086463899961412,1.5326765739326111,-1.5915839751587693,卖出,-0.012820512820512775,2022-06-15,3.79
0.5158871965512032,3.79,0.9921866123578325,0.5859348483966165,0.556217480415423,1.3840367883049185,1.0672574718462982,买进,0.0,2022-06-16,3.82
0.667495055071408,3.8,1.0222000931807622,0.6423363841508966,0.44165060392422356,1.3251457735881218,-2.4837003982819965,卖出,0.0026385224274405768,2022-06-17,3.87
0.34369061650356264,3.89,0.830373321507466,0.3803421535503692,0.22028409680563477,0.990751952336079,0.26462267602698725,买进,0.0,2022-06-20,4.21
0.3886114634725123,4.18,1.4338477177815168,0.5877542527757864,0.45718509565184384,1.7808227050509449,2.0060652415758584,持有,0.0,2022-06-21,4.21
0.6506497374580519,4.22,1.46697149925529,0.5986706790508088,0.443592415390176,1.8520078411397036,-2.09487497857048,持有,0.0,2022-06-22,4.3
0.3811246556443539,4.28,0.3267939783499405,0.42218845427128626,0.33096735036492914,0.5272304769901164,0.2750725425854713,买进,0.0,2022-06-23,4.64
0.42791720457034305,4.67,-0.027746651530004253,0.40399441047958334,0.42417430073065077,0.22340005268947946,0.061104165220798784,持有,0.0,2022-06-24,4.7
0.44850592609777823,4.7,0.0027689548419052145,0.42218845427128626,0.43388335806041356,0.2423913197686368,-0.7371570916645156,持有,0.0,2022-06-27,4.72
0.36802274194507717,4.73,0.21854508384658855,0.2657196776626382,0.22999315413539756,0.3563312439898576,-0.9668413195917421,持有,0.0,2022-06-28,5.01
0.26133573039382174,4.93,-0.36432089917228205,0.29664955210853383,0.3678617682180275,-0.15157417735549286,0.49559118908458744,买进,0.0,2022-06-29,4.99
0.33246040476132516,5.06,-0.38166909355013284,0.22023456818337991,0.18144786748658426,-0.22593674240806189,-1.9291999726774496,持有,0.0,2022-06-30,5.22
0.10972787187361663,5.13,-0.9776580526737719,0.1037926879164786,0.19115692481634705,-0.7796165871717209,0.13036225375553256,买进,0.0,2022-07-01,5.23
0.1359316992721707,5.32,-0.48230125343019403,0.20567933315001724,0.13290258083777096,-0.3084024245565363,0.22689897290717673,买进,0.0,2022-07-04,5.25
0.1733657384129619,5.27,-0.9255055538090863,0.1456389886373963,0.2008659821461095,-0.7296344610756099,0.09249109382441666,持有,0.0,2022-07-05,5.46
0.19582616189743693,5.54,-0.4468626795236093,0.23842861197508317,0.3290255388989767,-0.24693010923617958,0.7996861545331905,买进,0.0,2022-07-06,5.48
0.3006414714916525,5.45,-0.5574626557693599,0.260261464525127,0.3465018420925494,-0.34617743639789683,0.06834224829586037,持有,0.0,2022-07-07,5.93
0.32123019301908795,5.94,0.11128806187203633,0.4895064163005887,0.3872798828775528,0.3790580502365332,1.947254703575145,买进,0.0,2022-07-08,5.34
0.5701665533053505,4.91,0.014690469140055043,0.5695602089840835,0.622239070257809,0.35530608911168116,0.47943329600287315,持有,0.0,2022-07-11,5.21
0.6469063335439729,5.25,-0.4857381578673204,0.5295333126423358,0.6008791441323312,-0.18818203571849118,-1.0997909160640993,卖出,0.049100770767913186,2022-07-12,5.38
0.5121437926371235,5.34,-0.666218754209039,0.5113392688506329,0.5756355950749485,-0.377144854812478,0.07110011514349696,买进,0.0,2022-07-13,5.32
0.5346042161215985,5.34,0.7359273780147594,0.7114737505593689,0.5698101606770907,1.1207507380259012,1.1893941916233688,持有,0.0,2022-07-14,5.78
0.7030573922551601,5.73,0.23906293252740587,0.6896408980093254,0.696027905964005,0.6390768497294126,-0.27939196360306084,持有,0.0,2022-07-15,5.69
0.6787252668136452,5.46,-0.21431655170053018,0.7242095812135613,0.7270968894192456,0.1755192741538817,0.37771318676580257,持有,0.0,2022-07-18,5.59
0.7442348353100303,5.57,0.18749370760952264,0.6423363841508966,0.6766097913044802,0.5557562565414944,-0.9495199872132724,卖出,0.04307116104868922,2022-07-19,5.79
0.6263176120165377,5.8,1.4338962798605268,0.8442902702388032,0.6591334881109073,2.0745131083506663,2.2816706399956495,买进,0.0,2022-07-20,6.0
0.9463786466703034,6.1,0.9645045345263299,0.9298022760598093,0.9717651341292649,1.659692767165078,0.11307410667221517,持有,0.0,2022-07-21,5.94
0.9781975799399764,5.93,0.2643238891910094,0.9570933417473639,0.96788151119736,0.8376641405802903,0.41260622822075915,卖出,0.022413793103448258,2022-07-22,5.72
1.0549373601785987,5.78,0.12530303555443795,0.9734679811598969,1.0203104207780782,0.6995332921526495,-0.5327274591426803,持有,0.0,2022-07-25,5.34
0.9894277916822135,5.32,0.3207725979519054,0.9698291724015563,0.9659396997314071,0.9125148671415233,0.2482059943419203,持有,0.0,2022-07-26,5.54
1.0418354464793216,5.55,-0.10309965719180018,0.9843844074349186,1.0339031010397461,0.4310898511438896,-0.8921427449748579,持有,0.0,2022-07-27,5.2
0.9220465212287892,5.24,-0.7022316090848317,0.8260962264471002,0.9115689786847367,-0.3210270904964961,-0.5363212724040576,持有,0.0,2022-07-28,5.24
0.8584086546894438,5.19,-0.9446281155661904,0.8169992045512485,0.8610818805699706,-0.6000713328253008,-0.6483597549263085,持有,0.0,2022-07-29,4.95
0.7797971724937823,4.98,-0.8798184768361288,0.7296677943510725,0.8513728232402078,-0.5385017007120173,-0.11569527575852442,持有,0.0,2022-08-01,5.19
0.7779254705367425,5.16,-0.5499919247823085,0.8297350352054409,0.9096271672187839,-0.1393858038001538,0.8160914885795343,买进,0.0,2022-08-02,5.03
0.9070729055724729,5.05,-0.2698393011684069,0.9516351286098528,1.0028341175845055,0.21443543290749836,-0.05112120785479432,持有,0.0,2022-08-03,4.73
0.914559713400631,4.83,-0.42863338494097514,0.835193248342952,0.9445797736059294,-0.002150339253193448,-0.07681129399699436,卖出,-0.06395348837209304,2022-08-04,4.56
0.9183031173147101,4.58,-0.12923208628417426,0.8879559753388915,0.9911832487887905,0.36885814147490686,0.01259555474682474,持有,0.0,2022-08-05,4.59
0.9351484349280662,4.59,-0.1964774465457588,0.8970529972347433,1.0280776666418883,0.306881987392973,0.31720355335306405,持有,0.0,2022-08-08,5.05
0.9969145995103716,5.12,-1.3375667495794492,1.2409204248979353,1.4902287955385907,-0.9960236910158097,2.2841696567654153,买进,0.0,2022-08-09,5.46
1.3544096733049291,5.48,-1.5198510198274053,1.6229953445237053,1.8980092033886227,-1.2219707469134014,2.2828064484750987,持有,0.0,2022-08-10,5.34
1.7474670842832387,5.44,-1.1696729362783969,2.0432777561120514,2.3465676520236576,-0.6598127485075299,2.2827031484401528,持有,0.0,2022-08-11,5.22
2.1798302363593787,5.28,2.2510310220106278,1.9122806408117878,1.8533475396717145,4.298853771345004,-2.4864533567096543,卖出,0.03125000000000003,2022-08-12,5.19
1.7044179392713286,5.2,1.225968586901862,1.4228608628149686,1.4086727139685846,2.368086419917565,-2.49062494375839,持有,0.0,2022-08-15,5.2
1.2757981911092677,5.27,0.8633061344570274,1.2955025562730456,1.3038148948071482,1.8505878027712397,0.6857283105199093,买进,0.0,2022-08-16,5.6
1.4030739241879582,5.67,-0.2977895813316969,1.3246130263397708,1.3368256897283408,0.3413851729159258,-0.6409088921025419,持有,0.0,2022-08-17,5.45
1.3132322302500588,5.48,-0.4454434818594685,1.3264324307189415,1.2979894604092903,0.13940930439676197,0.620747331562195,持有,0.0,2022-08-18,6.0
1.4311494535435514,6.1,-0.17809379014770932,1.6011624919736611,1.4921706070045435,0.5786551721872703,0.8779705848908225,买进,0.0,2022-08-19,6.05
1.595859225763034,6.07,-0.48618420955600516,1.4647071635358861,1.6280974096212206,0.17227087534619473,-0.4020041768214289,持有,0.0,2022-08-22,6.1
1.5434515709659258,6.15,-0.9944776715685418,1.4483325241233533,1.6067374834957429,-0.5190221281160272,-0.10239135835700083,持有,0.0,2022-08-23,6.14
1.5434515709659258,6.16,-0.2480311189023905,1.5593161912527433,1.6882935650657496,0.539608869324084,0.4502775594429342,买进,0.0,2022-08-24,6.04
1.6389083707749441,6.06,-0.4548451638356532,1.5574967868735734,1.6475155242807462,0.23536341348119044,-0.2824404652961191,卖出,0.03707929264118645,2022-08-25,5.6
1.6070894375052711,5.67,-0.9138830295660179,1.513831081773485,1.6339228440190785,-0.4011749808068682,-0.5399318325398963,持有,0.0,2022-08-26,5.73
1.5303496572666488,5.7,-0.9578795325509549,1.4974564423609522,1.6397482784169364,-0.4558251840587081,0.1259045922376455,买进,0.0,2022-08-29,6.02
1.5696553983644799,5.94,-0.7063787471524469,1.5338445299443593,1.4941124184704964,-0.13742557769916228,-0.027014511073944626,卖出,0.04210526315789477,2022-08-30,5.96
1.5827573120637568,6.0,-0.9916072189201295,1.506553464256804,1.663050016008366,-0.5002813305172324,-0.05945462718450911,持有,0.0,2022-08-31,5.89
1.590244119891915,5.95,-1.0626064596291107,1.506553464256804,1.668875450406224,-0.6021503983946173,-0.18811044144383599,持有,0.0,2022-09-01,5.81
1.5752705042355988,5.72,0.026234489978710744,1.6957715196905183,1.7251879829188472,0.9781546152190471,0.8224139274270682,买进,0.0,2022-09-02,5.86
1.7362368725410016,5.85,-0.6201136624775442,1.6138983226278534,1.7077116797252745,0.0237078591640825,-0.9305501072419877,卖出,0.02272727272727271,2022-09-05,5.81
1.586500715977836,5.81,-0.9026174736335809,1.5083728686359745,1.6533409586786034,-0.3839588696944171,-0.3919535443917357,持有,0.0,2022-09-06,5.86
1.5359647631377678,5.81,-0.6272115551935032,1.4774429941900786,1.5873193688362173,-0.02874613441901154,0.1581618655066755,持有,0.0,2022-09-07,5.88
1.580885610106717,5.87,0.027545666111981695,1.6575640277279418,1.7154789255890845,0.966285317944815,0.6922959744272194,买进,0.0,2022-09-08,5.77
1.7193915549276455,5.82,0.20477302635897354,1.7867417386490347,1.7834423268974233,1.2528766683759156,-0.12317655450654402,持有,0.0,2022-09-09,5.62
1.7156481510135664,5.61,-0.7205805631693403,1.6193565357653648,1.7795587039655185,-0.10223824209574071,-0.15439969165439804,卖出,-0.04429301533219758,2022-09-13,5.53
1.7062896412283683,5.46,-0.7540868106902185,1.6102595138695128,1.6319810325531257,-0.16342920472936984,-1.144832109713649,持有,0.0,2022-09-14,5.46
1.5191194455244117,5.52,-0.9346152285127923,1.401028010264925,1.5232395904597842,-0.4532947445220103,-0.36401681770983196,持有,0.0,2022-09-15,5.22
1.4741985985554615,5.21,-1.0173019545029949,1.4810818029484192,1.5814939344383603,-0.5496197924657631,0.4817754743415241,买进,0.0,2022-09-16,5.18
1.573398802278559,5.2,-0.8537542885737361,1.5338445299443593,1.6494573357466984,-0.3048204504634825,0.1988439121929747,卖出,-0.0019193857965450647,2022-09-19,5.28
1.625806457075667,5.26,-1.1846203230377386,1.5665938087694251,1.3368256897283408,-0.7899779029071812,-2.482203691828458,持有,0.0,2022-09-20,5.53
1.2065452186988035,5.59,-0.566625865139687,1.402847414644095,1.103808313814037,-0.031706385972737575,1.2666739476276918,买进,0.0,2022-09-21,5.45
1.4236626457153934,5.43,-0.7359726262207933,1.4792623985692492,1.2785713457497647,-0.1784352355680968,0.7347090624128918,卖出,-0.02862254025044725,2022-09-22,5.26
1.564040292493361,5.26,-1.3737110077278571,1.457429546019205,1.2999312718752432,-1.0349452958965344,-2.151110398099217,持有,0.0,2022-09-23,5.05
1.2084169206558433,4.97,-0.899920215153664,1.3337100482356226,1.1251682399395149,-0.43390710150427164,0.9946782400932552,买进,0.0,2022-09-26,5.07
1.382485202660523,5.05,-0.9354450158454191,1.220906976727062,1.109633748211895,-0.5117947050566425,-1.918067714718293,卖出,0.016096579476861182,2022-09-27,5.16
1.0811411875771526,5.1,-1.0639222909507835,1.0225918993974958,0.9232198474804516,-0.7124076082629374,-1.5794599799682212,持有,0.0,2022-09-28,5.07
0.8546652507753648,5.1,-0.9376436401676578,0.8151798001720779,0.9096271672187839,-0.5862378099504821,-0.07636448064572789,持有,0.0,2022-09-29,5.01
0.8584086546894438,4.97,-0.9784179063806349,1.0917292658059687,0.8902090525592583,-0.5992024464476652,1.2365311379915467,买进,0.0,2022-09-30,4.93
1.0511939562645196,4.9,-1.177922776524337,0.9680097680223857,1.0746811418247493,-0.8356460155678436,-0.10239135835700083,卖出,-0.0140845070422534,2022-10-10,4.93
1.0511939562645196,4.96,-1.136259686725819,1.0899098614267981,1.0805065762226065,-0.7793363080004329,0.1314608768969996,买进,0.0,2022-10-11,5.11
1.086756293448271,5.2,-0.8916012876798513,1.0953680745643095,1.1465281660649926,-0.47220284033790483,0.33639305851772444,持有,0.0,2022-10-12,5.6
1.154137563901696,5.62,-0.8668221430158375,1.1208397358726936,1.2203170017711893,-0.43275715045624585,0.136972296096076,持有,0.0,2022-10-13,5.59
1.1915716030424872,5.58,-1.0053900679808578,1.1353949709060565,1.2222588132371415,-0.5982192699506712,-0.19718507598533913,持有,0.0,2022-10-14,5.82
1.1765979873861703,5.77,-0.8212829740743746,1.242739829277106,1.2979894604092903,-0.34375842645466054,0.42105538778829393,买进,0.0,2022-10-17,5.69
1.2589528734959115,5.8,-0.9536949413766522,1.275489108102172,1.3678946731835813,-0.5059338082393896,0.14206812389595783,买进,0.0,2022-10-18,5.65
1.2982586145937427,5.65,-0.8951311900852779,1.2409204248979353,1.2882804030795276,-0.4457838479283222,-0.6900528465927945,卖出,0.025408348457350374,2022-10-19,5.53
1.2028018147847244,5.53,-0.14844574161432336,1.1517696103185895,0.9406961506740245,0.3687240175032199,0.051190435392177866,持有,0.0,2022-10-20,5.59
1.2271339402262387,5.59,-1.0282686261800866,1.1517696103185895,1.0067177405164105,-0.6437686282387449,-1.3818731792355792,持有,0.0,2022-10-21,5.64
1.0231184269089257,5.63,-0.8426466916477523,1.0426053475683692,1.0067177405164105,-0.4368985504640035,0.6418527618363372,买进,0.0,2022-10-24,5.62
1.1354205443313001,5.61,-0.9190560018778188,1.1244785446310348,1.1814807724521381,-0.49820454944113807,-0.24673416350448865,持有,0.0,2022-10-25,5.57
1.112960120846825,5.6,-0.9501711753559372,1.0971874789434795,1.177597149520233,-0.5430250954789616,-0.13869687102226674,持有,0.0,2022-10-26,5.79
1.1073450149757067,5.77,-0.8008661641418243,1.3591817095440073,1.0707975188928438,-0.3544349040673688,0.6733075124847335,持有,0.0,2022-10-27,5.82
1.2271339402262387,5.77,-0.8181376537107813,1.2190875723478918,1.317407575068816,-0.34733200225314753,-0.11412972368615977,持有,0.0,2022-10-28,5.24
1.2252622382691993,5.0,-0.9536610854610026,1.3519040920273262,1.2785713457497647,-0.5230046085637744,-0.00843817615591304,持有,0.0,2022-10-31,4.72
1.2402358539255156,4.6,-1.3210205172035505,1.1190203314935234,1.2008988871116637,-0.9911369701850058,-0.48842691255541676,卖出,-0.1829484902309059,2022-11-01,4.8
1.1784696893432103,4.78,-0.94703685816493,1.1645054409727817,1.2979894604092903,-0.5133766609733565,0.45646606769075204,买进,0.0,2022-11-02,4.86
1.2664396813240697,4.86,-0.913591233893012,1.1499502059394189,1.2358514934988092,-0.4831899762996756,-0.6368302078902478,卖出,0.01673640167364018,2022-11-03,4.71
1.1803413913002494,4.73,-0.8491329560875523,1.131756162147716,1.241676927896667,-0.4109840317611056,-0.3757384469019219,持有,0.0,2022-11-04,5.0
1.1372922462883392,5.01,-0.9148216848274057,1.0517023694642211,1.1620626577926132,-0.5078641068245904,-0.05430135334736261,持有,0.0,2022-11-07,5.01
1.144779054116498,5.06,-0.911449953027905,1.1135621183560123,1.241676927896667,-0.49135165235364403,-0.0783947604873219,持有,0.0,2022-11-08,4.89
1.148522458030577,4.87,-0.6391833243664456,1.1463113971810783,1.2494441737604771,-0.1422628906364429,-0.06643265551608464,买进,0.0,2022-11-09,4.86
1.154137563901696,4.87,-1.005178151108838,1.0062172599849628,1.1620626577926132,-0.6209601366312747,-0.6050550327084661,卖出,0.0,2022-11-10,5.25
1.0755260817060337,5.26,-0.48024535295236614,0.9862038118140892,1.026135855175936,-0.021458116649724093,-0.4691701273343331,持有,0.0,2022-11-11,5.17
1.0193750229948466,5.15,-1.0613570705419004,1.0244113037766664,1.0280776666418883,-0.6982262663857001,-0.16447630623076875,买进,0.0,2022-11-14,4.94
1.0100165132096486,4.9,-1.166412082602649,0.924344062922298,0.9329289048102144,-0.840783919374028,-1.1356923811417,卖出,-0.04854368932038835,2022-11-15,4.98
0.8546652507753648,4.96,-1.1544979742860475,0.9061500191305945,0.9445797736059294,-0.8235522815626583,0.4962268290022911,买进,0.0,2022-11-16,4.97
0.9407635407991851,4.95,-1.0180641358040585,0.9334410848181498,1.035844912505698,-0.6523597890184489,0.4180907605591803,持有,0.0,2022-11-17,4.83
1.0175033210378075,4.84,-1.0496093852106645,0.9006918059930838,1.0144849863802203,-0.6949409556660394,-0.7732582052097572,卖出,-0.024193548387096794,2022-11-18,5.03
0.9164314153576703,5.02,-1.2300352830886616,0.8406514614804627,0.8902090525592583,-0.9198907222661022,-0.8182491165754905,持有,0.0,2022-11-21,5.27
0.8116161057634547,5.23,-1.3651946579459122,0.764236477555309,0.9309870933442616,-1.0729062811961476,-0.036496886318507525,持有,0.0,2022-11-22,5.18
0.8209746155486526,5.18,-1.2150856745348555,0.7205707724552207,0.81447840538711,-0.9149364419666901,-0.4966684253392488,持有,0.0,2022-11-23,5.24
0.7648235568374655,5.24,-1.2803695076834856,0.6659886410801107,0.7853512333978216,-0.9907094164778961,-0.48993506885154553,持有,0.0,2022-11-24,5.31
0.7105442000833182,5.34,-1.360631726914224,0.6605304279426001,0.7950602907275844,-1.0772103449763026,0.07420582670615736,持有,0.0,2022-11-25,5.16
0.7348763255248324,5.16,-1.3707984467843557,0.6605304279426001,0.7970021021935373,-1.0869776859282174,0.032453777296431736,持有,0.0,2022-11-28,5.06
0.7535933450952282,5.05,-1.281364660004114,0.7478618381427761,0.8707909378997334,-0.9798747458918469,0.36691218462580216,买进,0.0,2022-11-29,5.15
0.8191029135916128,5.13,-1.3918555567216306,0.7242095812135613,0.8630236920359234,-1.1069932241990614,-0.5757848053547693,卖出,0.015841584158415856,2022-11-30,5.08
0.7517216431381885,5.1,-1.4120997014843675,0.6860020892509848,0.8319547085806829,-1.1309087458744522,-0.14264001336576973,持有,0.0,2022-12-01,5.09
0.7461065372670695,5.11,-1.2395637131490598,0.6969185155260066,0.841663765910445,-0.9380958029314255,0.20670348923099888,持有,0.0,2022-12-02,5.32
0.7891556822789797,5.39,-0.9713795789162719,0.780611116967842,0.8863254296273533,-0.628429506505764,0.322149453814869,买进,0.0,2022-12-05,5.41
0.8490501449042459,5.4,-0.9690658444808242,0.7860693301053525,0.9504052080037872,-0.619846868391318,0.06706083398080732,卖出,0.0018552875695734092,2022-12-06,5.26
0.8733822703457608,5.29,-0.1419395868240791,1.0517023694642211,1.099924690882132,0.41036691856498,1.191887685265504,买进,0.0,2022-12-07,5.26
1.0605524660497176,5.22,0.5118372941238744,1.2900443431355348,1.1970152641797587,1.2945559380461038,1.3462147992414186,持有,0.0,2022-12-08,5.21
1.2814132969803866,5.21,0.860489428074709,1.401028010264925,1.3271166323985781,1.8878556767547943,0.6035687479513085,持有,0.0,2022-12-09,5.25
1.3955871163598002,5.25,-0.2488471522692846,1.313696600064749,1.2921640260114324,0.3793621365764413,-0.866729952831213,卖出,-0.00756143667296787,2022-12-12,5.09
1.2683113832811095,5.1,-0.5223955447372942,1.2245457854854025,1.3018730833411953,0.025530289085084677,-0.2185171254467567,持有,0.0,2022-12-13,5.07
-0.6670284402978042,5.05,1.4017782306810227,-0.5384570579306482,-0.6632401202027672,0.6744881442185001,0.9972250687536459,买进,0.0,2022-12-14,4.92
-0.5790584483169444,4.94,3.952440384235218,-0.5875809761682474,-0.6205202679518117,2.266284368205243,0.031795996146902004,卖出,-0.02178217821782167,2022-12-15,4.89
-0.5678282365747068,4.87,2.5065493407996544,-0.6148720418558025,-0.5952767188944287,1.3044525983335309,-1.0809242681286153,持有,0.0,2022-12-16,4.7
-0.6501831226844481,4.72,1.6408789695736197,-0.7404109440185552,-0.7409125788408686,0.6176123863606244,-1.470675968306481,持有,0.0,2022-12-19,4.49
-0.7606135381497826,4.49,0.6219675195399854,-0.7604243921894288,-0.7059599724537231,0.019986491709531682,0.340468455578476,买进,0.0,2022-12-20,4.58
-0.7269229029230704,4.57,0.15062482706647456,-0.778618435981132,-0.7059599724537231,-0.28060850761025496,-0.2956283997634978,卖出,0.017817371937639215,2022-12-21,4.4
-0.741896518579387,4.41,0.2113370536050315,-0.7804378403603024,-0.7409125788408686,-0.2599675549543033,-0.7355436766120464,持有,0.0,2022-12-22,4.15
-0.7905607694624157,4.17,0.5278888069323416,-0.782257244739473,-0.7952832998875393,-0.07278107662150175,0.22282171591985844,买进,0.0,2022-12-23,4.05
-0.7662286440209012,4.06,0.07694821822802068,-0.7877154578769838,-0.709843595385628,-0.32610509999614373,0.11972621912927091,卖出,-0.026378896882494084,2022-12-26,4.21
-0.7493833264075451,4.23,-0.5514954448363644,-0.7931736710144948,-0.7389707673749161,-0.7126711301200469,-0.4691701273343331,持有,0.0,2022-12-27,4.19
-0.7774588557631387,4.2,-0.022176083808792105,-0.8095483104270277,-0.7273198985792008,-0.39768002692267757,-0.12722533750650714,持有,0.0,2022-12-28,4.11
-0.7793305577201782,4.11,0.046350511260660705,-0.8241035454603903,-0.7700397508301566,-0.3752724540569293,-0.32613023202930375,持有,0.0,2022-12-29,4.05
-0.7961758753335343,4.07,-0.6388251922587137,-0.8404781848729233,-0.7661561278982516,-0.778394245835609,-0.27805908455140765,持有,0.0,2022-12-30,4.12
-0.8092777890328113,4.11,-0.13823310465859204,-0.8404781848729233,-0.7797488081599191,-0.48423662766994674,0.07458037004669636,持有,0.0,2023-01-03,4.23
-0.7961758753335343,4.22,-0.554791212425126,-0.838658780493753,-0.7739233737620617,-0.7314698910067522,-0.4788222002021577,持有,0.0,2023-01-04,4.11
-0.8242514046891279,4.1,0.3844439373179823,-0.865949846181308,-0.9350937254361218,-0.23235858377161603,-0.6378491333880758,持有,0.0,2023-01-05,4.25
-0.8635571457869586,4.25,-0.672500084559422,-0.9314484038314399,-0.8904320617192135,-0.8278040638317413,-0.5979841151261553,持有,0.0,2023-01-06,4.23
-0.8991194829707106,4.4,-0.76715995511914,-0.9496424476231434,-0.8865484387873085,-0.8842190479163137,-0.28885430794882455,持有,0.0,2023-01-09,4.29
-0.9122213966699874,4.3,-0.20066193192032505,-0.8896021031105225,-0.9331519139701693,-0.5687247409024747,0.7030349924378118,买进,0.0,2023-01-10,4.18
-0.8560703379588005,4.2,-0.702358039769836,-0.9077961469022258,-0.8457703980023051,-0.8362688050767851,-0.4659737981929191,卖出,-0.023255813953488292,2023-01-11,4.11
-0.8822741653573546,4.11,-0.8721426001601874,-0.9114349556605663,-0.8671303241277832,-0.9354485727698941,-0.5243492341716255,持有,0.0,2023-01-12,4.08
-0.9122213966699874,4.1,-0.8822073290844241,-0.9623782782773355,-0.925384668106359,-0.9536867294932425,-0.800427529045845,持有,0.0,2023-01-13,4.07
-0.9608856475530164,4.06,-0.7302114073745788,-0.9587394695189949,-0.925384668106359,-0.8733096174532201,0.506069940526509,买进,0.0,2023-01-16,4.07
-0.9197082044981458,4.1,-0.7581312172137841,-0.9496424476231434,-0.8962574961170713,-0.8776162930178897,0.059422804427117296,卖出,0.009852216748768483,2023-01-17,4.03
-0.9084779927559083,4.03,-0.8042750316488033,-0.9441842344856323,-0.8690721355937358,-0.9008466172806756,-0.23632742568018555,持有,0.0,2023-01-18,4.02
-0.9178365025411063,4.01,-0.8548306950919237,-0.9660170870356763,-0.8962574961170713,-0.9346930928251271,-0.264022680279216,持有,0.0,2023-01-19,3.9
-0.9290667142833438,3.9,-0.17486647498840188,-0.9405454257272916,-0.9156756107765965,-0.5642284131254243,-0.1837586620550419,持有,0.0,2023-01-20,4.0
-0.9346818201544624,4.09,-0.6062700843681191,-1.002405174619083,-0.9389773483680268,-0.8143065578353319,-0.6739130702908537,持有,0.0,2023-01-30,4.07
-0.9739875612522931,4.05,-1.1555949059530977,-1.0151410052732752,-0.9350937254361218,-1.1045253103908923,-0.13027512441960934,持有,0.0,2023-01-31,4.1
-0.975859263209333,4.11,-1.0234368580181927,-1.0042245789982531,-0.9389773483680268,-1.03442113234569,-0.15822419204207352,持有,0.0,2023-02-01,4.16
-0.979602667123412,4.17,-0.4273636823043751,-1.0424320709608303,-1.0710205280527991,-0.7440793182641309,-0.7179942217813918,持有,0.0,2023-02-02,4.19
-1.0207801101782823,4.19,-0.8252171372726059,-1.0551679016150226,-0.9972316923466029,-0.9426925044020752,-0.15983863542574336,持有,0.0,2023-02-03,4.14
-1.0245235140923616,4.12,-1.2111005158636767,-1.064264923510874,-0.9952898808806504,-1.140331003979154,-0.07359833905322544,持有,0.0,2023-02-06,4.06
-1.0226518121353223,4.09,-1.0451555337072103,-1.0679037322692146,-0.9991735038125554,-1.0567109392585528,-0.24618279372205532,持有,0.0,2023-02-07,4.35
-1.03201032192052,4.37,-0.8624989541868439,-1.0824589673025773,-1.0496606019273211,-0.9721276431723255,-0.681047183199881,持有,0.0,2023-02-08,4.51
-1.0694443610613114,4.43,-0.5486146238137842,-1.062445519131704,-1.0321842987337484,-0.8063769771285624,0.5499639148240757,买进,0.0,2023-02-09,4.4
-1.0282669180064408,4.39,0.046852002011221854,-0.9842111308273797,-1.0108243726082706,-0.46978075385651863,0.8500789315417594,持有,0.0,2023-02-10,4.29
-0.966500753424135,4.3,-0.7022479022442382,-0.9896693439648905,-0.9467445942318371,-0.8604559588875149,-0.019129588915117138,卖出,-0.02934537246049659,2023-02-13,4.31
-0.9608856475530164,4.3,-1.0305624702650902,-1.0151410052732752,-0.9622790859594573,-1.0407477581264155,-0.6555379937056426,持有,0.0,2023-02-14,4.25
-0.9983196866938077,4.26,-1.1276439909913893,-1.0315156446858083,-0.9816972006189826,-1.0941865253880112,-0.47047694005040563,持有,0.0,2023-02-15,4.23
-1.0226518121353223,4.23,-0.8322367381836251,-1.0588067103733632,-1.034126110199701,-0.9527121345739391,-0.18866621957603352,持有,0.0,2023-02-16,4.15
-1.0282669180064408,4.13,0.02570855948903997,-0.9332678082106105,-1.0030571267444603,-0.46698366355795456,1.1675690281746778,买进,0.0,2023-02-17,4.07
-0.9459120318966999,4.07,-0.36087108716731425,-0.925990190693929,-0.9040247419808812,-0.6552292434217958,0.41826585967404206,持有,0.0,2023-02-20,4.11
-0.9103496947129478,4.11,0.015334048936608518,-0.9350872125897808,-0.8962574961170713,-0.4451332452053398,0.08533005883612227,卖出,-0.0048426150121064345,2023-02-21,4.08
-0.8972477810136709,4.07,-0.6030996894669978,-0.9460036388648025,-0.8690721355937358,-0.7903814465250693,-0.20882269756917538,持有,0.0,2023-02-22,4.1
-0.9047345888418292,4.11,-0.19764621623382822,-0.9369066169689511,-0.8904320617192135,-0.5689541655527264,-0.2360271205965013,持有,0.0,2023-02-23,4.08
-0.9140930986270273,4.08,-0.3045039500031868,-0.9223513819355884,-0.884606627321356,-0.6239536147970204,0.27389802131534746,持有,0.0,2023-02-24,4.08
-0.8878892712284732,4.08,0.06687481372539873,-0.8841438899730113,-0.8554794553320679,-0.39484008764809286,0.4268121928866544,买进,0.0,2023-02-27,3.98
-0.8504552320876816,3.99,-0.36100238464019324,-0.8586722286646269,-0.8127596030811122,-0.6262777429945464,-0.050620196612101744,持有,0.0,2023-02-28,4.04
-0.8467118281736026,4.03,-0.5652697241184439,-0.8896021031105225,-0.8438285865363526,-0.7571293581511919,-0.7222991369102375,卖出,-0.01225490196078427,2023-03-01,4.04
-0.8916326751425523,4.03,-0.49691854501195104,-0.925990190693929,-0.8865484387873085,-0.7262518270171966,-0.10239135835700083,持有,0.0,2023-03-02,4.02
-0.8916326751425523,4.02,0.8237982910888219,-0.8204647367020498,-0.8380031521384952,0.07756942786322002,1.1705227230771202,买进,0.0,2023-03-03,4.0
-0.8017909812046529,3.99,0.8826215691335985,-0.8277423542187312,-0.7991669228194447,0.11752366295524304,0.02348308717375962,卖出,-0.007462686567164021,2023-03-06,3.95
-0.7924324714194553,3.95,-0.39907452558537887,-0.8495752067687751,-0.7797488081599191,-0.6431957113769622,-0.3778607069061507,持有,0.0,2023-03-07,3.87
-0.8130211929468903,3.86,0.6416379123321962,-0.7767990316019617,-0.7719815622961091,0.00260055569120232,0.5056584605639742,买进,0.0,2023-03-08,3.91
-0.7681003459779407,3.91,-0.2812128786317136,-0.7913542666353244,-0.7409125788408686,-0.5482875990802197,-0.12709666403941122,卖出,0.012953367875647739,2023-03-09,3.89
-0.7699720479349802,3.87,-0.40529660808337487,-0.8168259279437091,-0.7778069966939666,-0.6394517477315736,-0.7948574989573596,持有,0.0,2023-03-10,3.9
-0.8223797027320884,3.86,-0.422360624369241,-0.865949846181308,-0.8205268489449224,-0.6689529731596157,-0.5099233238873694,持有,0.0,2023-03-13,3.87
-0.8523269340447215,3.87,-0.8204264194084372,-0.8841438899730113,-0.814701414547065,-0.8958387004842404,-0.2060462278505923,持有,0.0,2023-03-14,3.78
-0.8598137418728796,3.79,-0.2434645906796647,-0.8877826987313522,-0.8418867750704002,-0.5731259578299102,-0.05033760293445492,持有,0.0,2023-03-15,3.79
-0.8560703379588005,3.78,-0.6943153554077776,-0.9005185293855442,-0.8244104718768274,-0.8250173421213253,-0.10239135835700083,持有,0.0,2023-03-16,3.84
-0.8560703379588005,3.85,-0.5141322679248307,-0.9059767425230555,-0.8263522833427799,-0.7268803113946284,-0.15433170690498785,持有,0.0,2023-03-17,3.85
-0.8598137418728796,3.85,-0.4327808404077995,-0.909615551281396,-0.8341195292065903,-0.6836994096367438,-0.4147138908922856,持有,0.0,2023-03-20,3.9
-0.8822741653573546,3.89,-0.4847146512173355,-0.9077961469022258,-0.8341195292065903,-0.7112519099798145,0.0030981105966588563,持有,0.0,2023-03-21,3.93
-0.8747873575291961,3.94,-1.0048840278416313,-0.9168931687980773,-0.8341195292065903,-1.005508186832703,-0.23367230540285372,持有,0.0,2023-03-22,3.92
-0.8841458673143942,3.92,-0.9395731099604813,-0.9223513819355884,-0.847712209468258,-0.9694649321326566,-0.02318664080375351,持有,0.0,2023-03-23,3.86


==> pic/After_setting/________________/log/ST_Yi_Paper.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.5295156061714572,17.41,-0.8445526636806951,-1.543015493344612,-1.5198289899649204,-0.8467965074259343,0.0,买进,2018-09-11,17.41
-1.520836266953426,17.3,-0.644548687762939,-1.5246945019865528,-1.507136057650721,-0.7680140505069388,0.0,持有,2018-09-12,16.89
-1.503477588517363,17.14,-0.7263417038322051,-1.523473102562682,-1.4906352456422616,-0.7988772044148676,0.0,持有,2018-09-13,17.12
-1.5109170221328183,17.04,-0.4741187979776495,-1.4782813238794688,-1.4906352456422616,-0.69505927524771,0.0,持有,2018-09-14,17.97
-1.46504051483751,18.0,-0.6320556694225506,-1.457517533673668,-1.448748569005403,-0.7526915033930003,0.0,持有,2018-09-17,17.21
-1.439002497183416,16.79,-0.6779375411117288,-1.4770599244555982,-1.4741344336338025,-0.7762414440708101,-0.03561171740379098,卖出,2018-09-18,17.34
-1.4823991932735727,17.15,-0.9491550956417854,-1.502709312356881,-1.476673020096642,-0.8842897860965473,0.0,买进,2018-09-19,17.32
-1.477439570863269,17.3,-0.8447089727345047,-1.5014879129330108,-1.4855580727165818,-0.8438669958509463,0.00874635568513132,卖出,2018-09-20,17.45
-1.4997578717096354,17.51,-0.7899009589108145,-1.5222517031388112,-1.4842887794851618,-0.8231820482485132,0.0,持有,2018-09-21,17.54
-1.4997578717096354,17.5,-0.7758062892084824,-1.523473102562682,-1.4855580727165818,-0.8177585479149031,0.0,持有,2018-09-25,17.74
-1.504717494119939,17.72,-0.5235558399083217,-1.5479010910400943,-1.5312526290477,-0.7246737713370598,0.0,持有,2018-09-26,18.48
-1.544394473402368,18.37,-0.6758352876259103,-1.543015493344612,-1.5210982831963404,-0.7819766614512618,0.0,买进,2018-09-27,18.8
-1.518356455748274,18.55,-0.3045737413824277,-1.5112591083239757,-1.4957124185679411,-0.6317307197848561,0.0,持有,2018-09-28,18.82
-1.4848790044787246,18.4,-0.3081895072042532,-1.4697315279123744,-1.4639800877824427,-0.6249048369003072,0.0,持有,2018-10-08,17.97
-1.4526414588117509,17.85,-0.3470140595432334,-1.455074734825927,-1.4347863434597836,-0.6364608527435541,0.0,持有,2018-10-09,17.28
-1.4526414588117509,17.33,-0.5497765115383525,-1.4501891371304445,-1.4284398773026838,-0.7183559831089446,0.0,持有,2018-10-10,17.7
-1.425363535555081,16.88,-0.7093212316204585,-1.451410536554315,-1.4271705840712638,-0.7834004736887713,-0.08111050626020697,卖出,2018-10-11,16.14
-1.4290832523628088,16.19,-0.6511412114685489,-1.4404179417394791,-1.4170162382199043,-0.757862046237914,0.0,买进,2018-10-12,16.24
-1.425363535555081,16.13,-0.5711633084646669,-1.44163934116335,-1.4144776517570643,-0.7248097833092132,0.0,持有,2018-10-15,16.4
-1.4166841963370498,16.69,0.3272625720092537,-1.3732409734265951,-1.3852839074344054,-0.33743169465513,0.0,持有,2018-10-16,16.9
-1.3670879722340137,17.25,-0.6278773287242385,-1.4098829561427138,-1.3840146142029854,-0.7438876420827801,0.0,持有,2018-10-17,16.76
-1.398085612298411,16.7,-0.8024958879999421,-1.418432752109808,-1.3814760277401457,-0.8172414821584169,0.0,持有,2018-10-18,15.98
-1.388166367477804,15.8,-0.6763606788508298,-1.386676367089172,-1.375129561583046,-0.761763419337274,0.0,持有,2018-10-19,16.49
-1.359648538618558,16.51,-0.6794331502080924,-1.3683553757311124,-1.368783095425946,-0.7612083124455261,0.01976528721432985,卖出,2018-10-22,17.13
-1.3819668394649245,17.2,-0.706042873007297,-1.4074401572949724,-1.400515426211445,-0.7783994869292514,0.0,持有,2018-10-23,16.82
-1.41048466832417,16.75,-0.7544532330030344,-1.44163934116335,-1.4259012908398438,-0.8009355326931843,0.0,持有,2018-10-24,16.83
-1.4464419307988716,16.25,-0.6530210516311052,-1.4660673296407627,-1.4309784637655238,-0.7620100442847567,0.0,买进,2018-10-25,16.79
-1.4489217420040232,16.82,-0.9404713358285992,-1.457517533673668,-1.4195548246827443,-0.8779344615009484,0.0,持有,2018-10-26,16.79
-1.427843346760233,16.65,-0.8405815874105623,-1.4367537434678677,-1.4055925991371248,-0.8351938005632318,0.0,持有,2018-10-29,16.46
-1.4067649515164424,16.46,-0.8480320894467748,-1.4111043555665843,-1.376398854814466,-0.8354468957158676,0.0,持有,2018-10-30,17.05
-1.3807269338623485,16.52,-0.7950474517221501,-1.3952261630562663,-1.3611673360374263,-0.8115633264808575,0.0,持有,2018-10-31,16.73
-1.3695677834391653,16.7,-0.6124640165635565,-1.389119165936913,-1.347205110491807,-0.73327593203203,0.0,持有,2018-11-01,16.55
-1.3683278778365893,16.65,-0.7837525732655889,-1.4001117607517486,-1.3560901631117466,-0.8070786024381772,0.02461538461538453,卖出,2018-11-02,17.24
-1.3782471226571966,17.0,-0.8066280934268655,-1.398890361327878,-1.364975215731686,-0.8171532166292544,0.0,持有,2018-11-05,17.15
-1.3683278778365893,16.98,-0.5926630335179628,-1.3842335682414306,-1.345935817260387,-0.7235756949242235,0.0,买进,2018-11-06,17.85
-1.358408633015982,17.8,-0.0827326332027118,-1.3329347924388644,-1.3357814714090277,-0.4944145194692453,0.0,持有,2018-11-07,17.51
-1.3026128809000663,17.51,-0.427354158856824,-1.28530021490791,-1.3015105541606886,-0.6393073988510477,0.0,持有,2018-11-08,17.16
-1.2926936360794592,17.11,-0.7794179235134671,-1.295071410298875,-1.2710475166066098,-0.7944207932557296,0.0,持有,2018-11-09,17.47
-1.271615240835669,17.38,-0.3865581843986501,-1.30484260568984,-1.2761246895322895,-0.6196341435394607,0.023557126030624178,卖出,2018-11-12,17.73
-1.284014296861428,17.32,-0.6790392789359376,-1.30484260568984,-1.26597034368093,-0.750075154336218,0.0,买进,2018-11-13,17.57
-1.282774391258852,17.6,-0.5438216185985035,-1.2926286114511338,-1.2723168098380295,-0.6880170534823523,0.0,持有,2018-11-14,17.38
-1.2703753352330929,17.3,-0.7274338014504521,-1.2804146172124276,-1.2494695316724709,-0.768674493256338,0.0,持有,2018-11-15,17.49
-1.256736373604758,17.49,-0.4775245450267352,-1.282857416060169,-1.2672396369123498,-0.6587467401855589,0.00981524249422622,卖出,2018-11-16,17.61
-1.284014296861428,17.61,-0.6081321211559954,-1.3097282033853224,-1.2761246895322895,-0.719390160509897,0.0,持有,2018-11-19,17.51
-1.298893164092339,17.38,-0.8693245500718912,-1.3158352005046756,-1.2710475166066098,-0.8364211204711998,0.0,买进,2018-11-20,16.76
-1.293933541682035,16.53,-0.1735805570146945,-1.262093625854368,-1.26470105044951,-0.5132717717798811,0.0,持有,2018-11-21,16.6
-1.2356579783609674,16.68,-0.4228149990210835,-1.2511010310395323,-1.2151986144241318,-0.6238718984748096,0.0,持有,2018-11-22,16.76
-1.229458450348088,16.56,-0.2480332448301689,-1.236444237953085,-1.2025056821099325,-0.5399938108379385,0.0,持有,2018-11-23,16.03
-1.205900243899146,16.0,-0.2635319416722271,-1.219344646018896,-1.1898127497957327,-0.5430050030169863,0.0,持有,2018-11-26,15.9
-1.2009406214888425,16.19,-0.0527915306575557,-1.1485034794344,-1.1745812310186932,-0.4317589571182682,0.0,持有,2018-11-27,16.09
-1.112907323705953,16.13,0.286669041876278,-1.0862121088169978,-1.0895385845135563,-0.2351471123332856,0.0,持有,2018-11-28,16.13
-1.0533918547823096,16.14,0.2050633212371275,-1.0813265111215151,-1.0946157574392363,-0.2783598229192961,-0.07134637514384341,卖出,2018-11-29,15.71
-1.0881092116544349,15.57,-0.3467661685327864,-1.1155256949898928,-1.0946157574392363,-0.5619852810014897,0.0,持有,2018-11-30,15.79
-1.1017481732827696,16.02,-0.5232845369691101,-1.1204112926853755,-1.0920771709763966,-0.6500249036392471,0.0,持有,2018-12-03,16.42
-1.1178669461162565,16.47,-0.5038374871995435,-1.1106400972944104,-1.075576358967937,-0.6361933028772785,0.0,买进,2018-12-04,16.59
-1.0955486452698902,16.26,-0.4512253745767294,-1.0849907093931273,-1.076845652199357,-0.6059267844828246,0.0,持有,2018-12-05,16.21
-1.0781899668338275,16.23,-0.5929474195938367,-1.0947619047840922,-1.0616141334223177,-0.6789803565625819,0.0,持有,2018-12-06,16.27
-1.079429872436403,16.27,-0.4947309354963171,-1.0862121088169978,-1.051459787570958,-0.6271504799122036,0.0,持有,2018-12-07,16.16
-1.0509120435771575,16.0,0.1362900919054497,-0.9933857526028302,-1.0260739229425588,-0.2738744335009087,0.0,持有,2018-12-10,15.73
-0.9554393121788128,15.73,-0.1279844485736705,-0.8968951981170509,-0.9194532915032828,-0.389888722325556,0.0,持有,2018-12-11,15.77
-0.8736055424088031,15.8,-0.0545095530771814,-0.85658901712932,-0.8483728705437656,-0.3417302511637257,0.0,持有,2018-12-12,15.76
-0.8748454480113792,15.74,0.0616494200737196,-0.9078877929318864,-0.9118375321147631,-0.2944187115012376,-0.04432301153612621,卖出,2018-12-13,15.86
-0.9207219553066872,15.9,0.3627419728794797,-0.951858172191229,-0.9879951259999604,-0.1598821985065389,0.0,持有,2018-12-14,15.46
-0.9963561970638176,15.46,-0.27198709088689,-0.955522370462841,-0.970225020760081,-0.4845511276492283,0.0,买进,2018-12-17,15.32
-0.9244416721144152,15.19,-0.0672724971845009,-0.912773390627369,-0.8864516674863643,-0.3583065496620021,0.0,持有,2018-12-18,15.38
-0.887244504037138,15.38,1.3463535333350896,-0.824832632108684,-0.8610658028579649,0.4857861586414538,0.0,持有,2018-12-19,15.17
-0.784332339023338,15.17,0.4814969157786729,-0.824832632108684,-0.8559886299322852,-0.0430712714084197,-0.018758085381630072,卖出,2018-12-20,15.21
-0.8934440320500175,15.17,-0.4432026574580685,-0.9017807958125332,-0.9524549155202016,-0.5677238940924472,0.0,持有,2018-12-21,15.1
-0.8971637488577454,15.04,0.1394878859402159,-0.903002195236404,-0.8915288404120439,-0.244556419649104,0.0,持有,2018-12-24,15.19
-0.8909642208448658,15.06,0.4714187690317223,-0.8419322240428728,-0.8813744945606842,-0.0460709227605455,0.0,买进,2018-12-25,14.91
-0.902123371268049,14.87,-0.2942201601794249,-0.8578104165531908,-0.8737587351721646,-0.4728161257407369,0.0,持有,2018-12-26,14.93
-0.8277290351134944,15.11,0.0088851299139367,-0.7625412614912819,-0.8001397277498076,-0.265795739935608,0.0,持有,2018-12-27,14.58
-0.7210971532919667,14.42,-0.8997827808082854,-0.6526153133429258,-0.6681332316821321,-0.7991778395145854,0.0,持有,2018-12-28,14.79
-0.6095056490601353,14.97,-0.720190563842419,-0.5365823680752163,-0.4447376229522207,-0.6699431778190236,0.0,持有,2019-01-02,14.73
-0.4917146168154244,14.82,1.6677008474527892,-0.4242136210791185,-0.5703976528627959,0.8696462223795004,-0.015936254980079695,卖出,2019-01-03,15.0
-0.6070258378549835,14.91,0.0548007423239812,-0.6526153133429258,-0.6833647504591717,-0.225033218031492,0.0,持有,2019-01-04,15.12
-0.7248168700996944,15.2,0.7826906907470322,-0.6562795116145378,-0.7582530511129488,0.2100122945124868,0.0,买进,2019-01-07,15.21
-0.6529023451502922,15.16,0.6051532148233152,-0.7026926897216214,-0.7277900135588702,0.0968281009545715,-0.002631578947368365,卖出,2019-01-08,15.07
-0.7669736605872752,15.06,0.5230021339611813,-0.7918548476641771,-0.8255255923782066,0.0070331024811955,0.0,持有,2019-01-09,15.08
-0.794251583843945,15.11,0.3176808958693372,-0.8333824280757784,-0.8648736825522249,-0.1292622279476072,0.0,持有,2019-01-10,15.14
-0.902123371268049,15.15,-0.0478481707575585,-0.8822384050306032,-0.9118375321147631,-0.3443575215597025,0.0,买进,2019-01-11,15.41
-0.9182421441015356,15.4,-0.2892106960099753,-0.9249873848660752,-0.8889902539492042,-0.4844530420923869,0.0,持有,2019-01-14,15.08
-0.913282521691232,15.1,-0.1272476614037308,-0.8517034194338376,-0.8521807502380252,-0.3766554319883253,0.0,持有,2019-01-15,15.17
-0.8202896014980392,15.05,0.2058875588468638,-0.7845264511209531,-0.7899853818984477,-0.1634389299335445,0.0,持有,2019-01-16,14.99
-0.7483750765486369,15.02,0.6317457229690165,-0.6807075000919501,-0.7138277880132503,0.1361007319302532,0.0,持有,2019-01-17,14.82
-0.6380234779193812,14.76,0.1606157744778413,-0.6318515231371249,-0.6110150362682344,-0.1345993900472069,0.0,持有,2019-01-18,15.02
-0.626864327496198,14.98,-0.1465005298817807,-0.6196375288984188,-0.5945142242597751,-0.3220695003266366,0.0,持有,2019-01-21,15.02
-0.60206621544468,15.22,-0.0404451811650151,-0.6208589283222893,-0.616092209193914,-0.2567060194551685,0.004620462046204639,卖出,2019-01-22,15.06
-0.5971065930343761,15.0,0.2052368449444404,-0.5243683738365099,-0.5742055325570559,-0.0605626221120647,0.0,买进,2019-01-23,14.84
-0.4793155607896651,14.92,1.864431973446505,-0.4022284314494473,-0.4256982244809211,1.118244765985858,0.0,持有,2019-01-24,14.86
-0.3553250005320746,14.88,1.1436482339896012,-0.4608556037952374,-0.4383911567951208,0.5744914323143188,-0.007999999999999948,卖出,2019-01-25,14.84
-0.4855150888025447,14.93,2.2161665939281656,-0.4974975865113563,-0.517087337143158,1.262664540295831,0.0,持有,2019-01-28,14.66
-0.4706362215716337,14.66,0.4465194942046019,-0.4571914055236254,-0.4650463146549399,0.1212804058113328,0.0,持有,2019-01-29,14.08
-0.4495578263278436,14.15,0.1690819410707463,-0.4999403853590974,-0.5297802694573573,-0.0837479139583234,0.0,持有,2019-01-30,14.01
-0.5747882921880098,14.01,0.4808420703594087,-0.586659744453912,-0.6516324196736729,0.0442425639966907,0.0,持有,2019-01-31,13.97
-0.6938192300352969,13.97,0.3200668468448895,-0.6245231265939013,-0.6516324196736729,-0.0298149453053249,0.0,买进,2019-02-01,14.18
-0.5809878202008895,14.17,0.9037110820472548,-0.507268781902321,-0.5818212919455754,0.3947593202940987,0.0,持有,2019-02-11,14.59
-0.6231446106884702,14.8,0.1145500502892483,-0.5610103565526288,-0.6808261639963318,-0.1561173192031204,0.0,持有,2019-02-12,14.93
-0.5946267818292243,14.91,-0.1929587481702481,-0.5964309398448768,-0.670671818144972,-0.363610052928412,0.0,持有,2019-02-13,14.99
-0.7124178140739352,14.99,0.4471956857942101,-0.713685284536457,-0.784908208972768,-0.0169441929525742,0.0,持有,2019-02-14,15.04
-0.6838999852146898,14.97,0.4171733300845186,-0.6135305317790657,-0.6579788858307727,0.0362096436912494,0.0,持有,2019-02-15,15.25
-0.5698286697777063,15.25,-0.2558604034850328,-0.4962761870874854,-0.5183566303745778,-0.3568196643962452,0.0,买进,2019-02-18,15.63
-0.4507977319304193,15.63,0.1896307286645218,-0.3729148452765525,-0.3939658936954223,-0.0218604016693972,0.0,持有,2019-02-19,15.45
-0.3987216966222314,15.45,-0.6414982511621607,-0.3191732706262448,-0.3609642696785038,-0.5887572002935993,0.0,持有,2019-02-20,15.46
-0.271011419556913,15.49,-0.030570167329403,-0.1872621328482174,-0.1756474578911906,-0.1082351625117091,0.0,持有,2019-02-21,15.35
-0.1371016144787154,15.35,-0.1089567477634433,-0.0480225985269659,-0.2264191871479885,-0.1529866347246503,0.0,持有,2019-02-22,15.51
0.0042476242149378,15.68,0.7258871542892436,0.086331338098803,0.0401323914502012,0.5696943946810594,0.0,持有,2019-02-25,16.13
-0.0118711486185488,16.17,0.0795719401290373,0.0814457404033206,0.0287087523674216,0.0645691035328266,0.0,买进,2019-02-26,15.88
0.1059198836261621,15.8,0.2679147097636827,0.1987000850949004,0.1365986770381178,0.242842620226842,0.0,持有,2019-02-27,15.8
0.188993558998748,15.74,-0.2074004652872059,0.1828218925845824,0.1937168724520156,-0.158822690940732,0.04031725049570386,卖出,2019-02-28,16.47
0.159235824536926,16.41,-0.43176386449822,0.1840432920084532,0.1797546469063962,-0.3445245996941866,0.0,买进,2019-03-01,16.23
0.1939531814090515,16.24,-0.2324911670612825,0.1547297058355579,0.0959812936326793,-0.1992958432441733,-0.010359536867763662,卖出,2019-03-04,16.59
0.0364851698819115,16.46,0.2427069483457838,-0.0162662135063295,-0.0487181347491953,0.1491956700083602,0.0,持有,2019-03-05,16.65
-0.0205504878365801,16.65,-0.0287860406403248,-0.0089378169631059,-0.112182796320193,-0.0780038401977686,0.0,持有,2019-03-06,16.84
-0.166859348940537,16.79,-0.1683390393160208,-0.0785575841237316,-0.1718395781969306,-0.1925638471663134,0.0,买进,2019-03-07,16.97
-0.0379091662726429,16.81,-0.3487224417568973,-0.0590151933418015,-0.1299529015600724,-0.3509923268963273,0.0011911852293031314,卖出,2019-03-08,15.99
-0.1842180273765997,16.07,-0.7007256108332088,-0.1640555437946753,-0.1756474578911906,-0.6157718440549079,0.0,买进,2019-03-11,16.47
-0.1197429360426527,16.6,-0.6021730966993056,-0.0309230065927771,-0.086796931691794,-0.5158475099745327,0.0,持有,2019-03-12,16.92
0.0216063026510005,16.8,-0.4178241266774173,0.1156449242716978,0.1162899853353985,-0.3404567908920599,0.0,持有,2019-03-13,16.54
0.1269982788699527,16.7,-0.1272345782670683,0.0838885392510618,0.0312473388302615,-0.1350561360542344,0.03920348475420031,卖出,2019-03-14,16.25
-0.0255101102468836,16.39,-0.8597070674526881,0.0496893553826841,0.0744033086985399,-0.7149201206207556,0.0,买进,2019-03-15,16.39
0.0538438483179743,16.48,-0.6921699280420869,0.0044975766994709,-0.0258708565836362,-0.5901602023322655,0.005491153142159845,卖出,2019-03-18,16.8
0.0092072466252417,16.79,-0.884857676220956,-0.0394728025598715,-0.0207936836579565,-0.7422807368058332,0.0,持有,2019-03-19,16.94
-0.0403889774777946,17.0,-0.7231879793104072,-0.0614579921895427,-0.1261450218658124,-0.6207985739711006,0.0,持有,2019-03-20,17.22
-0.1346218032735632,17.11,-0.6238311965648315,-0.1848193340004757,-0.2010333225195895,-0.5653853279214378,0.0,持有,2019-03-21,17.31
-0.2251349122616044,17.21,-0.5398236874689056,-0.1396275553172629,-0.1451844203371119,-0.4839827132433358,0.0,买进,2019-03-22,17.46
-0.088745295978255,17.18,-0.7575732168039658,-0.1005427737534028,-0.0855276384603738,-0.6495034096927093,-0.0017431725740849004,卖出,2019-03-25,17.59
-0.0751063343499201,17.58,-0.7808198848947728,-0.0272588083211651,-0.0360252024349956,-0.6601298038969982,0.0,买进,2019-03-26,16.88
-0.0751063343499201,17.01,-0.4323870349550381,0.0032761772756005,-0.0182550971951167,-0.3771947304710291,0.0,持有,2019-03-27,17.41
0.0464044147025186,17.22,-0.7655856051305249,0.1132021254239566,0.0959812936326793,-0.6313130932806156,0.0,持有,2019-03-28,16.87
0.1294780900751045,16.7,-0.6119764975763441,0.1730506971936176,0.1772160604435563,-0.498594960317813,0.0,持有,2019-03-29,17.37
0.159235824536926,17.39,-0.5250803696225707,0.086331338098803,0.1188285717982384,-0.4380282876397052,-0.010807736063708632,卖出,2019-04-01,17.77
0.1158391284467696,17.89,-0.8688101762252138,0.0643461484691318,0.1175592785668182,-0.7192884727466405,0.0,持有,2019-04-02,18.08
0.1083996948313138,17.82,-0.6623899546537213,0.2060284816381244,0.1137513988725587,-0.5315354860156791,0.0,买进,2019-04-03,18.18
0.2621479895507264,18.36,-0.2874072889089734,0.3147330303626102,0.3092225565112313,-0.1906388005253516,0.0,持有,2019-04-04,20.0
0.3080244968460346,20.8,-0.4960578409883486,0.2670984528316557,0.2305263761631941,-0.3845264365570111,0.0,持有,2019-04-08,21.23
0.2051123318322346,20.8,-0.5289102857339767,0.19747868567103,0.2203720303118347,-0.4206076962009254,0.0,持有,2019-04-09,22.89
0.2063522374348107,22.28,-0.6511308826764469,0.2695412516793969,0.2698744663372129,-0.514886592733345,0.0,买进,2019-04-10,21.89
0.3154639304614903,21.8,-0.6788120455096945,0.2903050418851973,0.321915488825431,-0.5364125063977454,0.0,持有,2019-04-11,21.04
0.2795066679867891,20.99,-0.8497501118664005,0.3012976367000329,0.3358777143710504,-0.6837540831020984,0.0,持有,2019-04-12,21.26
0.3018249688331554,21.43,-0.7572833220389709,0.4051165877290363,0.3422241805281498,-0.5921442150272817,0.0,持有,2019-04-15,20.81
0.4642526027705989,20.66,-0.761715062436851,0.4991643433670745,0.5427725110925026,-0.5834949273770477,0.0,持有,2019-04-16,20.96
0.5026896764504518,21.5,-0.7063754601129799,0.546798920898029,0.5478496840181822,-0.5276405372334924,0.0,持有,2019-04-17,21.0
0.5832835406178859,20.9,-0.4670986622790187,0.681152857523798,0.61131434558918,-0.2783915544573339,0.0,持有,2019-04-18,20.69
0.6651173103878957,20.5,-0.1391395440437852,0.7813076102811893,0.7585523604338944,0.0759685725329556,0.0,持有,2019-04-19,20.42
0.846143528363978,20.66,-0.0978815282855837,0.8753553659192275,0.7306279093426556,0.1068332407442181,0.030423940149625905,卖出,2019-04-22,20.35
0.6899154224394137,20.3,-0.6391976848679847,0.7300088344786229,0.7763224656737738,-0.4365041642783335,0.0,买进,2019-04-23,20.09
0.7295924017218427,20.07,-0.7402538982074025,0.7446656275650705,0.7915539844508134,-0.5315001752152162,0.0,持有,2019-04-24,20.36
0.7829083426326067,20.45,-0.7275343350269112,0.7385586304457172,0.8156705558477922,-0.520320211366503,0.007389162561576284,卖出,2019-04-25,19.38
0.7791886258248788,19.44,-0.653156703100711,0.700695248305728,0.7902846912193933,-0.4500326978776544,0.0,持有,2019-04-26,18.98
0.7345520241321463,19.18,-0.8005182686054872,0.697031050034116,0.7763224656737738,-0.5970049910644956,0.0,持有,2019-04-29,18.49
0.7593501361836643,18.5,-0.1542987679187591,0.7410014292934585,0.6455852628375186,0.0172258093883109,0.0,持有,2019-04-30,19.1
0.5746042013998546,18.33,-0.8519556532732385,0.5370277255070641,0.585928480960781,-0.663180115578833,0.0,持有,2019-05-06,17.19
0.5225281660916663,17.18,-0.8228642660250035,0.5003857427909453,0.535156751703983,-0.6395637979382297,0.0,持有,2019-05-07,17.45
0.5473262781431848,16.86,-0.7323606352830861,0.562677113408347,0.5973521200435605,-0.5487757835817898,0.0,买进,2019-05-08,17.32
0.5646849565792471,17.25,-0.6227459848079857,0.6774886592521859,0.5960828268121403,-0.4309680777862624,0.0,持有,2019-05-09,17.32
0.7407515521450259,17.48,-0.4763401768657106,0.8106211964540841,0.8156705558477922,-0.259973450113469,0.0,持有,2019-05-10,18.02
0.844903622761402,17.78,-0.5588100731107251,0.8057355987586018,0.7915539844508134,-0.3485781602785828,0.0,持有,2019-05-13,18.36
0.7804285314274548,18.03,-0.3661533113081618,0.9010047538205104,0.8435950069390314,-0.12323784746239,0.0,持有,2019-05-14,18.04
0.9676542774164164,18.1,0.2440028674615095,1.093985862792069,1.093645773528762,0.5918918330419827,0.0,持有,2019-05-15,18.46
1.1102434217126451,18.48,-0.4962747456224898,1.1452846385946356,1.1063387058429617,-0.2207822473579581,0.0,买进,2019-05-16,18.24
1.1226424777384043,18.15,-0.6918820990355123,1.1294064460843178,1.1812270064967385,-0.433942582525453,0.0,持有,2019-05-17,17.08
1.1226424777384043,17.1,-0.5039449066374039,1.108642655878517,1.006064540560785,-0.2459190173215485,-0.032258064516129045,卖出,2019-05-20,17.87
0.9403763541597466,17.7,-0.1113461416696963,0.820392391845049,0.822017022004892,0.0995338856840014,0.0,持有,2019-05-21,17.9
0.7605900417862403,17.8,-0.2823482465374343,0.7361158315979761,0.6747790071601776,-0.0891328454449041,0.0,持有,2019-05-22,17.47
0.632879764720922,17.23,-0.6808543920013218,0.6567248690463852,0.6468545560689387,-0.4928317971576577,0.0,买进,2019-05-23,17.35
0.5808037294127342,17.08,0.0628730376447315,0.5040499410625568,0.4716920901329854,0.1517289618216885,-0.008705745792222991,卖出,2019-05-24,17.15
0.4034972282443797,17.16,-0.3533600694106765,0.4051165877290363,0.4361518796532265,-0.2251843730369824,0.0,买进,2019-05-27,17.53
0.4146563786675628,17.56,-0.3463041272327588,0.5223709324206165,0.498347247992804,-0.196376725296612,0.0,持有,2019-05-28,17.42
0.5832835406178859,17.25,-0.0585756542346522,0.697031050034116,0.6646246613088181,0.129387779364014,0.0,持有,2019-05-29,17.52
0.697354856054869,17.69,-0.4536085712077212,0.6139758892109135,0.585928480960781,-0.2867852001720527,0.03088578088578095,卖出,2019-05-30,17.51
0.515088732476211,17.47,-0.5263019214351622,0.546798920898029,0.5389646313982426,-0.359526206277342,0.0,买进,2019-05-31,17.58
0.5014497708478761,17.69,-0.7422535523583416,0.455193964107732,0.4754999698272449,-0.5681210775016828,0.012593016599885657,卖出,2019-06-03,16.78
0.5113690156684831,16.95,-0.6494025314647193,0.5614557139844766,0.5808513080351012,-0.4705716987603054,0.0,买进,2019-06-04,16.55
0.569644578989551,16.63,-0.8310370949222129,0.5516845185935114,0.5998907065064003,-0.643637250961873,-0.018879056047197657,卖出,2019-06-05,16.63
0.5560056173612157,16.79,-0.6175485366222805,0.5284779295399697,0.5237331126212035,-0.4489100255076406,0.0,持有,2019-06-06,16.43
0.5002098652453001,16.5,-0.7696207199116898,0.4613009612270852,0.4970779547613843,-0.5958413407285125,0.0,持有,2019-06-10,16.44
0.5188084492839389,16.72,-0.8795018532230207,0.4869503491283685,0.5402339246296627,-0.6928618375586028,0.0,持有,2019-06-11,17.04
0.5076492988607557,17.1,-0.8606855483578135,0.4674079583464384,0.5440418043239227,-0.6764410763678885,0.0,持有,2019-06-12,16.81
0.4989699596427244,16.61,-0.5512734978069963,0.5761125070709238,0.5491189772496025,-0.3757527465935152,0.0,买进,2019-06-13,17.0
0.6378393871312255,17.01,-0.8285017207542522,0.5993190961244659,0.6938184056314771,-0.6333990461227771,0.024081878386514276,卖出,2019-06-14,16.68
0.6378393871312255,16.68,-0.7782803792099714,0.6139758892109135,0.6811254733172774,-0.5848579150973205,0.0,买进,2019-06-17,16.72
0.6390792927338016,16.97,-0.7298211295982847,0.6835956563715392,0.6887412327057969,-0.532090340523538,0.0,持有,2019-06-18,16.7
0.7258726849141148,16.86,-0.8542851401853002,0.693366851762504,0.7725145859795138,-0.6507755162689707,0.010791366906474803,卖出,2019-06-19,17.06
0.7134736288883561,17.0,-0.5333041538941496,0.657946268470256,0.6367002102175788,-0.3529583973912382,0.0,持有,2019-06-20,17.2
0.5820436350153099,17.18,-0.3325840483906578,0.5382491249309346,0.5110401803070037,-0.1867971506317128,0.0,持有,2019-06-21,17.74
0.503929582053028,17.66,-0.3631490099787722,0.4405371710212843,0.3968037894792082,-0.2409939981126022,0.0,持有,2019-06-24,17.9
0.3303427976924013,17.99,-0.4456450724971115,0.3061832343955158,0.2812981054199925,-0.3393891840978167,0.0,持有,2019-06-25,17.72
0.238589783101784,17.8,-0.7326828935966673,0.3220614269058338,0.2470271881716533,-0.5788361961149322,0.0,买进,2019-06-26,18.15
0.3551409097439193,18.32,-0.8499821653956244,0.3941239929142007,0.3968037894792082,-0.6763808025064095,0.0,持有,2019-06-27,17.97
0.4431742075268087,17.9,-0.8913992445521961,0.3904597946425887,0.4196510676447673,-0.7127039606358864,0.005617977528089768,卖出,2019-06-28,17.45
0.3663000601671025,17.88,0.0174855708041671,0.2048070822142536,0.2635280001801131,0.0427618736082081,0.0,持有,2019-07-01,17.95
0.2051123318322346,17.96,-0.608763554646495,0.1864860908561944,0.2444886017088135,-0.4882077342642878,0.0,买进,2019-07-02,17.75
0.2051123318322346,17.72,-1.090056345979857,-0.0052736186914938,0.1074049327154588,-0.9012725832639604,-0.013363028953229508,卖出,2019-07-03,17.83
0.0476443203050947,17.91,-1.135847324298538,-0.1530629489798397,-0.0461795482863555,-0.9401993565358228,0.0,持有,2019-07-04,17.74
-0.1023842576065899,17.7,3.741914417059072,-0.237339509226913,-0.1921482698996499,2.6156749977268032,0.0,持有,2019-07-05,17.74
-0.2424935906976671,17.83,1.377045883359128,-0.2239041155643358,-0.19341756313107,0.9056879495288094,0.0,买进,2019-07-08,17.4
-0.2176954786461491,17.17,0.4875592281563821,-0.253217701737231,-0.2886145554875665,0.2457670382360712,-0.037016264722377824,卖出,2019-07-09,17.51
-0.2226551010564526,17.5,1.1327375865992328,-0.1640555437946753,-0.1629545255769909,0.7566558825922876,0.0,买进,2019-07-10,17.62
-0.1209828416452283,17.63,0.9783820516691508,-0.1616127449469341,-0.1528001797256315,0.6403730343658088,0.007428571428571372,卖出,2019-07-11,17.91
-0.1978569890049346,17.99,1.3272156587424413,-0.2361181098030422,-0.2848066757933065,0.8306483915709041,0.0,持有,2019-07-12,17.67
-0.2722513251594891,17.55,-0.2546615750150655,-0.2910810838772203,-0.2251498939165688,-0.3039531323940049,0.0,买进,2019-07-15,17.8
-0.2437334963002432,17.63,-0.4246376865340091,-0.2703172936714199,-0.2061104954452693,-0.422328954323556,0.0,持有,2019-07-16,18.17
-0.2263748178641805,17.99,-0.3987179270472152,-0.2617674977043255,-0.2010333225195895,-0.4035917449681002,0.02507122507122494,卖出,2019-07-17,18.22
-0.2437334963002432,18.04,0.0955099549284987,-0.1799337363049933,-0.2061104954452693,-0.0233715157884931,0.0,买进,2019-07-18,18.55
-0.1581800097225056,18.56,-0.4329509870038051,-0.2190185178688534,-0.1553387661884713,-0.4185553333599839,0.02882483370288246,卖出,2019-07-19,18.7
-0.1780184993637201,18.84,-0.4267502688119295,-0.1726053397617697,-0.1324914880229122,-0.4042756364751817,0.0,买进,2019-07-22,18.32
-0.1544602929147777,17.3,-0.315963644726327,-0.1579485466753221,-0.1096442098573531,-0.3198354899176217,0.0,持有,2019-07-23,18.48
-0.1209828416452283,18.34,-0.3457071230492656,-0.1555057478275809,-0.1058363301630931,-0.3433864401309873,-0.02653927813163482,卖出,2019-07-24,18.46
-0.1433011424915946,18.58,-0.2965241694043017,-0.1506201501320985,-0.1007591572374134,-0.3020625246818896,0.0,买进,2019-07-25,18.45
-0.1197429360426527,18.39,-0.387095970174092,-0.1127567679921088,-0.0677575332204944,-0.365077917626538,0.0,持有,2019-07-26,18.72
-0.0713866175421923,18.71,0.3741966033205512,-0.118863765111462,-0.1616852323455712,0.1905099948696778,0.006996770721205736,卖出,2019-07-29,19.5
-0.2040565170178142,19.53,-0.2740115341388738,-0.2287897132598186,-0.1959561495939099,-0.306754891833205,0.0,持有,2019-07-30,19.71
-0.2114959506332695,19.71,-0.4998003066599581,-0.2190185178688534,-0.1984947360567497,-0.4698714481884221,0.0,持有,2019-07-31,19.3
-0.1904175553894793,19.32,-0.7132062346230749,-0.230011112683689,-0.2238806006851487,-0.634296752671778,0.0,持有,2019-08-01,19.46
-0.2424935906976671,19.3,-0.7510481745400889,-0.2422251069223955,-0.1984947360567497,-0.6590103207415811,0.0,买进,2019-08-02,19.15
-0.1941372721972067,19.2,-0.1499248687566499,-0.1322991587740389,-0.1515308864942113,-0.1921179995544904,0.0,持有,2019-08-05,18.97
-0.0924650127859824,18.5,-0.4723801179738199,-0.0602365927656719,-0.0741039993775943,-0.4252969659136036,0.0,持有,2019-08-06,18.79
-0.0143509598237005,18.47,-0.2527831120247894,-0.0089378169631059,0.0299780455988418,-0.2331621130467035,0.0,持有,2019-08-07,18.44
0.001767813009786,18.67,-0.7427328083118725,-0.0162662135063295,0.0223622862103218,-0.6272119239171677,-0.03264248704663207,卖出,2019-08-08,18.24
0.0278058306638802,18.47,-0.8427843744728399,-0.0016094204198818,0.0553639102272407,-0.7040923470170755,0.0,持有,2019-08-09,17.68
0.0302856418690319,17.68,0.1901568084755816,-0.0101592163869762,-0.0195243904265364,0.0995234691125848,0.0,持有,2019-08-12,17.74
-0.0577476559138574,17.74,-0.3985815869914694,-0.0773361846998608,-0.0296787362778962,-0.3653973667979774,0.0,买进,2019-08-13,17.52
-0.0788260511576476,17.75,-0.8312161273186468,-0.1017641731772732,-0.0284094430464761,-0.7031853252081733,0.0,持有,2019-08-14,17.56
-0.0527880335035534,17.38,-0.6423548523204832,-0.0553509950701895,-0.0157165107322764,-0.551685333885561,0.0,持有,2019-08-15,17.48
-0.0453485998880982,17.34,-0.3552447296762138,-0.0089378169631059,0.0249008726731616,-0.3166933563881893,0.0,持有,2019-08-16,17.69
0.0302856418690319,17.69,-0.5186083484914837,0.0643461484691318,0.0617103763843406,-0.4427171443605652,0.0,持有,2019-08-19,17.95
0.0178865858432727,17.99,-0.7543313532562312,0.0154901715143065,0.0540946169958206,-0.6315270689304643,0.0,持有,2019-08-20,17.81
0.0327654530741837,17.95,-0.9250490720480954,-0.0052736186914938,0.0870962410127396,-0.7687319679510486,0.011837655016910986,卖出,2019-08-21,17.62
0.041444792292215,17.62,-0.7934822954256334,0.0264827663291421,0.0858269477813194,-0.6623012001575639,0.0,买进,2019-08-22,17.69
0.031525547471608,17.69,-0.759225134954139,0.0130473726665653,0.0820190680870599,-0.6350582178087264,0.0,持有,2019-08-23,17.73
0.056323659523126,17.49,-0.6738315019581304,0.1107593265762154,0.1061356394840387,-0.5565472341782802,0.0,持有,2019-08-26,17.58
0.1207987508570731,17.66,-0.4518671368593311,0.0716745450123554,0.1518301958151569,-0.3741177808169151,0.002270147559591325,卖出,2019-08-27,17.73
0.1083996948313138,17.6,-0.6116618137103045,0.1803790937368412,0.1708695942864564,-0.4927557607751144,0.0,买进,2019-08-28,17.75
0.228670538281177,17.75,-0.5391805480140237,0.213356878181348,0.2584508272544334,-0.4210671954867415,0.0,持有,2019-08-29,17.64
0.2249508214734491,17.6,-0.9429054878339606,0.19747868567103,0.2838366918828323,-0.7706566933761517,0.0,卖出,2019-08-30,17.64
0.228670538281177,17.54,-0.8180648206282937,0.1950358868232888,0.285105985114252,-0.663539762620585,0.0,买进,2019-09-02,17.74
0.2299104438837526,17.64,-0.7143981772316409,0.2377848666587604,0.2825673986514121,-0.572707626971559,0.0,持有,2019-09-03,17.78
0.2361099718966323,17.86,-0.8731379401159343,0.19747868567103,0.2939910377341918,-0.7095119239284119,0.01824401368301028,卖出,2019-09-04,17.91
0.2497489335249672,17.9,-0.1764395666685164,0.1987000850949004,0.2686051731057928,-0.1140431582281377,0.0,持有,2019-09-05,17.94
0.2187512934605695,17.94,-0.6417867687548755,0.21702107645296,0.2635280001801131,-0.5126928719706023,0.0,买进,2019-09-06,17.87
0.2658677063584538,17.97,-0.6126464918906911,0.3232828263297046,0.3193769023625907,-0.4722594586576755,0.0,持有,2019-09-09,17.88
0.3353024201027048,17.9,-0.7657914923864239,0.3330540217206694,0.3587249925366095,-0.6051092212905599,0.0,持有,2019-09-10,17.87
0.3737394937825577,17.94,-0.4663350202496139,0.3794671998277531,0.3968037894792082,-0.3293130326594158,0.0,持有,2019-09-11,18.56
0.3402620425130083,18.5,-0.1752696588164347,0.2780910476464913,0.288913864808512,-0.1014797635641467,0.031215161649944183,卖出,2019-09-12,18.3
0.2361099718966323,18.43,-0.5017965178801965,0.2707626511032673,0.3066839700483915,-0.3808936458034723,0.0,买进,2019-09-16,18.17
0.3129841192563385,18.1,-0.6652668675471868,0.3525964125025995,0.3726872180822289,-0.514601857818631,0.0,持有,2019-09-17,18.11
0.3539010041413432,18.1,-0.7438352347222215,0.3672532055890471,0.420920360876187,-0.5818180658748822,0.0,持有,2019-09-18,18.3
0.4047371338469553,18.3,0.0039693134595448,0.4991643433670745,0.4754999698272449,0.1303062731678683,0.0,持有,2019-09-19,18.44
0.5088892044633314,18.44,-0.4911124153299311,0.4893931479761096,0.5389646313982426,-0.329892070132634,0.0005425935973956355,卖出,2019-09-20,18.59
0.5324474109122738,18.65,-0.7007979123779225,0.5125997370296513,0.5986214132749806,-0.5224500331173618,0.0,买进,2019-09-23,18.35
0.5374070333225773,18.35,-0.743215507196104,0.5113783376057809,0.585928480960781,-0.5626407678490695,0.0,持有,2019-09-24,18.6
0.5336873165148495,18.7,-0.5345050481225373,0.4942787456715921,0.4818464359843448,-0.3781953867027311,0.0026809651474531213,卖出,2019-09-25,18.48
0.4233357178855942,18.33,-0.7445231322762119,0.4405371710212843,0.4602684510502058,-0.5737854667852995,0.0,买进,2019-09-26,18.14
0.4964901484375726,18.0,-0.4976650010394133,0.5077141393341689,0.5415032178610825,-0.3341079823895939,0.0,持有,2019-09-27,18.16
0.5175685436813628,18.1,-0.7203530701714898,0.5028285416386865,0.560542616332382,-0.5427723739033452,0.0,持有,2019-09-30,18.51
0.5287276941045459,18.36,-0.8852432844594291,0.4881717485522389,0.5643504960266416,-0.6988138526996615,0.0016366612111293583,卖出,2019-10-08,18.52
0.505169487655604,18.35,-0.4315614201730216,0.4979429439432041,0.5783127215722614,-0.2739857806839149,0.0,买进,2019-10-09,18.55
0.5163286380787871,18.55,-0.4840461443599115,0.4796219525851444,0.582120601266521,-0.3232883539023298,0.010899182561307862,卖出,2019-10-10,18.65
0.5336873165148495,18.73,-0.5565377388482943,0.546798920898029,0.589736360655041,-0.3818218219710663,0.0,买进,2019-10-11,18.53
0.6056018414642522,18.54,-0.815028155750318,0.5748911076470534,0.6532010222260386,-0.623844663958793,-0.010144153764015017,卖出,2019-10-14,18.55
0.5944426910410691,18.62,-0.8498086416883115,0.5382491249309346,0.61512222528344,-0.6603283152976513,0.0,持有,2019-10-15,18.37
0.5770840126050063,18.58,-0.6121775647292622,0.5516845185935114,0.585928480960781,-0.4342305295987536,0.0,持有,2019-10-16,18.37
0.5560056173612157,18.28,-0.8560472321178942,0.546798920898029,0.6176608117462797,-0.6651070895149468,0.0,买进,2019-10-17,18.19
0.6031220302591004,18.29,-0.0962137726541875,0.6310754811451023,0.6836640597801172,0.081420546358037,0.0,持有,2019-10-18,18.18
0.6861957056316859,18.0,-0.4786166426449822,0.6750458604044448,0.7382436687311752,-0.2839037103679347,0.0,持有,2019-10-21,17.97
0.7060341952729003,18.0,-0.4888056517604938,0.6591676678941267,0.7001648717885766,-0.2985692792749497,-0.015317286652078837,卖出,2019-10-22,18.02
0.7097539120806282,18.03,0.1282219281015402,0.716573440816046,0.6620860748459783,0.2974833880244024,0.0,持有,2019-10-23,17.92
0.7047942896703248,17.95,-0.6088014268842022,0.6359610788405847,0.6887412327057969,-0.4192488842868151,0.0,持有,2019-10-24,18.02
0.6378393871312255,18.08,-0.5620085557316313,0.6249684840257491,0.6747790071601776,-0.376210639800038,0.0,买进,2019-10-25,18.08
0.632879764720922,18.0,-0.733472701899397,0.5748911076470534,0.6620860748459783,-0.5456706587080733,-0.004424778761061853,卖出,2019-10-28,18.39
0.5956825966436448,18.42,-0.2319003601530505,0.566341311679959,0.5630812027952219,-0.075997365336636,0.0,持有,2019-10-29,18.39
0.5026896764504518,18.39,-0.3334860962342288,0.474736354889662,0.4843850224471847,-0.1950858734805986,0.0,持有,2019-10-30,18.42
0.5064093932581797,18.28,-0.4854646318085804,0.5516845185935114,0.5732355486465812,-0.3120584180436047,0.0,买进,2019-10-31,18.44
0.6018821246565244,18.39,-0.632215421407061,0.5480203203218997,0.6367002102175788,-0.4514460247117776,0.006017505470459487,卖出,2019-11-01,18.5
0.5783239182075824,18.6,-0.6160653220764393,0.5394705243548054,0.6049678794320801,-0.437476140522655,0.0,持有,2019-11-04,18.7
0.5708844845921267,18.8,-0.6640763021109011,0.527256530116099,0.5706969621837414,-0.4882663102705138,0.0,持有,2019-11-05,18.81
0.5200483548865146,18.8,-0.5331616165631426,0.5223709324206165,0.5795820148036811,-0.364515858705849,0.0,买进,2019-11-06,18.84
0.5398868445277291,18.81,-0.6802098753741596,0.5284779295399697,0.5871977741922011,-0.5008292001667269,0.0,持有,2019-11-07,18.9
0.5646849565792471,19.2,-0.4182420984644766,0.5162639353012634,0.5960828268121403,-0.2536094297456964,0.021276595744680774,卖出,2019-11-08,19.1
0.5659248621818231,19.0,-0.3658441361312431,0.5724483087993122,0.6316230372918992,-0.1968780973640037,0.0,买进,2019-11-11,19.05
0.6254403311054667,19.07,-0.426515460938145,0.585883702461889,0.663355368077398,-0.2481587178400597,0.0036842105263158046,卖出,2019-11-12,18.85
0.6279201423106184,18.61,0.2179130271981035,0.7214590385115285,0.7534751875082147,0.4124627881844103,0.0,买进,2019-11-13,18.84
0.7209130625038114,18.71,0.1128065501824378,0.7788648114334478,0.7940925709136533,0.3206862779109177,0.0,持有,2019-11-14,18.76
0.7469510801579055,18.78,0.2276792444235749,0.8069569981824721,0.8118626761535327,0.4495846495464503,0.0,持有,2019-11-15,18.8
0.7791886258248788,18.68,-0.1320037258736125,0.804514199334731,0.8397871272447714,0.090390590987135,0.0,持有,2019-11-18,18.5
0.8511031507742816,18.23,0.9787759229413052,0.7605438200753885,0.7128578041027762,1.167302641551942,-0.02041912950026862,卖出,2019-11-19,18.77
0.790347776248062,18.53,0.1768044346323103,0.7373372310218465,0.8144012626163725,0.3886052374339517,0.0,持有,2019-11-20,18.02
0.791587681850638,17.82,-0.13030291810749,0.7849718085528009,0.8321713678562519,0.0867031705936339,0.0,买进,2019-11-21,17.75
0.791587681850638,17.61,0.5050307242899144,0.7764220125857065,0.7763224656737738,0.722920783580041,-0.011784511784511831,卖出,2019-11-22,17.41
0.753150608170785,17.41,-0.3188212772078687,0.6958096506102452,0.6849333530115373,-0.1270917265026478,0.0,持有,2019-11-25,16.98
0.7481909857604812,17.1,1.089062633489173,1.006045104273384,0.8410564204761917,1.3982067572000103,0.0,买进,2019-11-26,17.0
1.019730312724605,17.0,0.5382467425175314,0.935203937688888,0.8892895632701497,0.7950310364588674,-0.005847953216374352,卖出,2019-11-27,16.95
0.8585425843897369,16.95,0.0571357379251639,0.820392391845049,0.8029776235335929,0.2674594334912181,0.0,持有,2019-11-28,16.95
0.753150608170785,17.0,-0.5919599870688894,0.7275660356308816,0.8118626761535327,-0.3864214954031677,0.0,买进,2019-11-29,16.8
0.751910702568209,16.79,-0.422158087843399,0.7336730327502349,0.7661681198224144,-0.2184409967401299,-0.012352941176470638,卖出,2019-12-02,16.72
0.7085140064780522,16.78,-0.6596211497842565,0.6738244609805739,0.6722404206973377,-0.4656613178169181,0.0,持有,2019-12-03,16.5
0.6378393871312255,16.55,-0.6105456155771528,0.6860384552192804,0.7255507364169759,-0.412930361851023,0.0,买进,2019-12-04,16.48
0.6936351392471416,16.45,-0.4578571476923267,0.7397800298695877,0.7547444807396344,-0.2522646366094178,0.0,持有,2019-12-05,16.36
0.7940674930557898,16.35,-0.2147945032599277,0.7666508171947417,0.8715194580302703,0.004794916266018,0.0,持有,2019-12-06,16.23
0.8052266434789729,16.25,1.2395765463434671,1.0891002650965866,0.8144012626163725,1.6067462186887322,0.0,持有,2019-12-09,16.24
1.037088991160667,16.27,0.9210758473290668,1.0170376990882202,0.7763224656737738,1.2297177508887207,-0.016918429003021217,卖出,2019-12-10,16.25
0.8523430563768571,16.31,0.1558700388000616,0.8155067941495666,0.777591758905194,0.3694207808832888,0.0,持有,2019-12-11,16.34
0.8213454163124596,16.34,0.0798997071317394,0.8680269693760034,0.88040451065021,0.3221975755819328,0.0,买进,2019-12-12,16.13
0.894499846864438,16.29,0.5583734268074069,0.9364253371127588,0.9146754278985488,0.8490160420809691,0.0,持有,2019-12-13,16.21
0.9887326726602068,16.27,0.1082412240733723,0.9437537336559824,0.9527542248411474,0.3811620923890039,-0.004283965728274192,卖出,2019-12-16,16.28
0.9217777701211082,16.31,-0.516758117532953,0.8692483687998743,0.931176239907008,-0.2864267691617657,0.0,持有,2019-12-17,16.45
0.9192979589159564,16.45,-0.6595522911702434,0.9083331503637344,0.9667164503867668,-0.4280002038601541,0.0,买进,2019-12-18,16.31
0.9155782421082286,16.33,-0.5844165259037594,0.9010047538205104,0.983217262395226,-0.3507818157889541,0.0,持有,2019-12-19,16.32
0.9155782421082286,16.32,-0.5137180097242766,0.8765767653430979,0.87659663095595,-0.2930737577570296,-0.00790273556230997,卖出,2019-12-20,16.42
0.8411839059536741,16.42,-0.6239207127630485,0.7947430039437662,0.8397871272447714,-0.4124047838742822,0.0,持有,2019-12-23,16.03
0.7754689090171514,16.03,-0.6208096805819386,0.7483298258366821,0.8207477287734724,-0.4118979511372933,0.0,持有,2019-12-24,16.14
0.7630698529913922,16.14,-0.201978538019818,0.8558129751372975,0.8499414730961309,0.0326421515329788,0.0,买进,2019-12-25,16.11
0.8771411684283756,16.14,-0.3572209718983884,0.8692483687998743,0.9375227060641078,-0.1209479684379578,0.0,持有,2019-12-26,16.17
0.9118585253005008,16.12,-0.5421118592125594,0.8631413716805211,0.936253412832688,-0.3125114930122476,-0.0012391573729863428,卖出,2019-12-27,16.11
0.8821007908386792,16.11,-0.4484359121230606,0.8826837624624511,0.9413305857583678,-0.2139914458339732,0.0,买进,2019-12-30,16.01
0.9168181477108044,16.18,-0.4410625317345428,0.91932574517857,0.9946409014780055,-0.1959096774381173,0.0,持有,2019-12-31,16.13
0.9626946550061128,16.17,-0.4348700765763489,0.931539739417276,1.0390661645777042,-0.18485315225509,0.0,持有,2020-01-02,16.23
0.9812932390447516,16.22,-0.4814088594432115,0.970624520981136,1.0581055630490033,-0.2265350857226564,0.0,持有,2020-01-03,16.25
1.003611539891118,16.2,-0.5281638583580752,1.0011595065779018,1.060644149511843,-0.2779014708329752,0.0,持有,2020-01-06,16.28
1.019730312724605,16.25,-0.6511301940903067,0.9437537336559824,1.0441433375033835,-0.4124349552210065,0.008690254500310402,卖出,2020-01-07,16.32
0.973853805429296,16.29,-0.6886092491114719,0.9400895353843703,1.0441433375033835,-0.4511036086064439,0.0,持有,2020-01-08,16.26
0.9664143718138408,16.29,-0.6469256871186697,0.91932574517857,0.9667164503867668,-0.4162114212393268,0.0,持有,2020-01-09,16.52
0.8969796580695897,16.56,-0.6562918357967252,0.8619199722566503,0.9248297737499084,-0.4314867955100218,0.0,持有,2020-01-10,16.36
0.8523430563768571,16.32,-0.4313720589844857,0.8558129751372975,0.8930974429644097,-0.2052610282354371,0.0,买进,2020-01-13,16.42
0.8585425843897369,16.42,0.212856739171125,0.7788648114334478,0.6011599997378205,0.4022758172747711,0.0061274509803922435,卖出,2020-01-14,16.63
0.6204807086951631,16.65,-0.4993492827381726,0.6506178719270324,0.61131434558918,-0.3213061078945363,0.0,买进,2020-01-15,16.85
0.7097539120806282,16.71,1.9519003164827269,1.0084879031211258,0.7661681198224144,2.2943403809729856,0.0,持有,2020-01-16,17.33
1.0234500295323326,17.15,1.6853617047748572,1.0646722766191743,0.847402886633291,2.0758960678744898,0.030030030030030033,卖出,2020-01-17,17.46
1.078005876045672,17.37,1.479316762649736,1.065893676043045,1.0695292021317828,1.8998781289399995,0.0,持有,2020-01-20,16.43
1.0718063480327928,16.35,0.6733810839320097,1.2967381671545934,1.1025308261487017,1.10625685247665,0.0,买进,2020-01-21,16.08
1.2788705836629684,16.1,0.8134346847315805,1.4848336784306695,1.286578344704595,1.3625019166544683,0.0,持有,2020-01-22,15.63
1.2987090733041833,15.78,0.6139251136624382,1.2979595665784638,1.093645773528762,1.0550692928236465,-0.03486238532110104,卖出,2020-01-23,15.12
1.226794548354781,13.63,-0.1738298251974217,1.2185686040268733,1.245960961299157,0.1626473641854912,0.0,持有,2020-02-03,13.61
1.2081959643161426,12.28,-0.5414893773418814,1.2185686040268733,1.182496299728159,-0.2638369426854968,0.0,持有,2020-02-04,12.47
1.1623194570208335,12.59,2.6134546305101622,1.4445274974429392,1.233268028984957,3.494335832483966,0.0,买进,2020-02-05,12.6
1.508253120139511,12.69,1.861637690889855,1.6643793937396516,1.5442448706828449,2.761063444346552,0.0,持有,2020-02-06,12.82
1.6322436803971017,12.82,1.703510769670278,1.6973571781841588,1.6648277276677408,2.6441260729200686,0.0,持有,2020-02-07,13.09
1.654561981243468,13.09,1.050702188208641,1.6143020173609564,1.6572119682792208,1.7863843980142835,0.03971405877680699,卖出,2020-02-10,13.59
1.65704179244862,13.54,-0.0681256554121227,1.637508606414498,1.69021359229614,0.4080359747722488,0.0,买进,2020-02-11,13.52
1.658281698051196,13.52,1.852653018933432,1.768198344768655,1.5607456826913046,2.7853140256440727,0.0,持有,2020-02-12,13.66
1.7562342406546922,13.66,-0.3917480581368139,1.7254493649331828,1.808257862818196,0.0272932879985278,0.008862629246676587,卖出,2020-02-13,13.57
1.767393391077876,13.58,0.2091679832184456,1.7498773534105956,1.710522283998859,0.7648248378138722,0.0,持有,2020-02-14,13.45
1.6991985829362004,13.38,-0.0339029242476348,1.6753719885544875,1.7282923892387383,0.4606620537602908,0.0,买进,2020-02-17,13.72
1.676880282089834,13.72,-0.1941369190560115,1.7706411436163965,1.7282923892387383,0.2646381946045891,0.0,持有,2020-02-18,13.8
1.6632413204614993,13.84,-0.1072683345478432,1.6155234167848267,1.6775206599819403,0.3479550951923876,0.03437967115097153,卖出,2020-02-19,13.83
1.604965757140432,13.62,0.8173162448034964,1.6155234167848267,1.605170945791003,1.4851918511177704,0.0,持有,2020-02-20,14.22
1.614885001961039,14.2,0.8283005709108587,1.652165399500945,1.6660970208991603,1.5062959165837877,0.0,买进,2020-02-21,14.18
1.611165285153312,14.17,0.3407416457023089,1.6143020173609564,1.605170945791003,0.8874290994188712,-0.0021126760563379833,卖出,2020-02-24,14.05
1.5925667011146727,13.88,0.6632705736364729,1.663157994315781,1.6267489307251424,1.3076739488432778,0.0,买进,2020-02-25,13.87
1.733915939808326,13.67,1.4952761236195415,1.7303349626286653,1.7930263440411556,2.429510882296724,0.0,持有,2020-02-26,13.77
1.7946713143345456,13.96,0.2979942181230051,1.7608699482254309,1.8437980732979533,0.9167732464751768,0.005763688760806921,卖出,2020-02-27,13.8
1.78723188071909,13.56,2.51554043572816,1.754762951106078,1.7892184643468956,3.7395760872320016,0.0,持有,2020-02-28,13.12
1.8083102759628804,13.14,0.5876156144203305,1.7278921637809244,1.818412208669555,1.272474816779219,0.0,持有,2020-03-02,13.55
1.767393391077876,13.76,0.3367629949846347,1.6949143793364172,1.804449983123936,0.9428487468417172,0.0,持有,2020-03-03,13.53
1.7450750902315095,13.44,3.637485508805294,2.12973257423436,1.7892184643468956,5.331564466806493,0.0,买进,2020-03-04,13.65
2.1616833726970137,13.89,3.1464705697594293,2.393554849790415,2.035461351242367,5.04104622116519,0.0,持有,2020-03-05,14.17
2.265835443313389,14.01,2.2381979074816423,2.2103449362098213,2.1788914863928213,3.742199273597776,0.04241071428571431,卖出,2020-03-06,14.46
2.222438747223233,14.5,2.720476065581531,2.2824075022181884,2.109080358664724,4.454143639983716,0.0,买进,2020-03-09,14.01
2.29311336657006,13.71,1.338929886158342,2.34469887283559,2.2867814110635174,2.585773495267739,0.0,持有,2020-03-10,14.1
2.405944776404467,14.2,2.955209572062911,2.3227136832059188,2.2613955464351188,4.854950203497147,-0.02068965517241384,卖出,2020-03-11,14.15
2.332790345852488,13.97,0.4534645740139586,2.2555367148930348,2.352784659097355,1.330564731635123,0.0,持有,2020-03-12,13.79
2.2993128945829397,13.21,-0.1337548004279644,2.2115663356336923,2.2639341328979583,0.4767643523711314,0.0,持有,2020-03-13,13.8
2.2187190304155053,13.8,1.2404503621552927,2.2811861027943183,2.2715498922864783,2.4406129512997112,0.0,买进,2020-03-16,13.18
2.2980729889803637,13.26,0.4045191825873397,2.347141671683332,2.3096286892290765,1.2885904229042044,0.0,持有,2020-03-17,13.02
2.2807143105443006,13.02,1.682437968023863,2.3178280855104365,2.2347403885753,3.0460651976631623,0.0,持有,2020-03-18,12.8


==> pic/After_setting/________________/log/Transfer_of_intellectual_education.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-2.2608820201041664,,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,0,买进,,
-1.4973600885138485,,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,0,持有,,
-1.2469577346051957,,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,0,持有,,
-0.9719256409678232,,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,0,持有,,
-0.6702113292910038,,-1.2676411734025868,-0.4341998950315346,-0.2456280366380112,-1.1286099487087848,0,持有,,
-0.3377098429532851,,-1.291385190680084,-0.0853191335817224,0.1437648142923311,-1.1460035663036934,0,持有,,
0.0276312963560607,,-1.2816891373365318,0.2988417048686325,0.5725344703729327,-1.1346551949437742,0,持有,,
0.4299170452584865,,-1.2719107575463555,0.7222026288751461,1.0450561321760443,-1.12113262774736,0,持有,,
0.8732523603754455,,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,0,持有,,
0.3868150007332265,,2.0921566879780373,0.2263215465897388,0.0584484031334358,1.876697774914326,0,持有,,
0.152832473310387,,1.787732646090063,0.3439218032582151,0.2837712326043644,1.787137086167462,0,持有,,
0.4155496970833999,,1.068249899501014,0.0479611573092169,0.0868872068530681,0.957706469425691,0,持有,,
0.154884951621114,,1.163982957698826,0.4086019444258765,0.4828428586417865,1.2480024243940675,0,持有,,
0.3642377393152333,,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,0,持有,,
0.5859053968737125,,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,0,持有,,
1.043608060165758,,1.5285912565035027,1.3180439293287576,1.0844329373263035,2.088931846768433,0,持有,,
1.328902545356764,,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,0,持有,,
1.8625469061456963,10.15,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0,持有,2021-01-12,12.18
2.0021154312751093,13.4,1.0324705151325055,1.694364750667881,1.6094570059964275,1.7219892901161795,0,持有,2021-01-13,13.4
1.7250308593270096,14.74,0.2350795078885347,1.6179245838333711,1.4541373856815163,0.705233501048337,0,持有,2021-01-14,14.74
1.5033632017685306,16.21,0.1731755429756922,1.431724177441618,1.4978893914040268,0.6328756576479834,0,持有,2021-01-15,16.21
1.5567276378474233,17.83,0.4951207928476238,1.304323899384102,1.1806873499158268,0.8957882665575881,0,持有,2021-01-18,17.83
1.2324360647526111,19.61,-0.106583357430108,1.1671235999375469,1.268191361360847,0.217533732415126,0,持有,2021-01-19,19.61
1.226278629820431,21.57,0.3219982859415379,1.2278837325495924,1.060369334178923,0.683480172383302,0,持有,2021-01-20,21.57
1.3596897200176643,23.73,0.3316744911899922,1.3611640234405318,1.213501354207709,0.7584038331859069,0,持有,2021-01-21,23.73
1.4541037223110902,23.73,-0.1435156572356114,1.3396039763846446,1.2113137539215837,0.1891108837478354,0,持有,2021-01-22,21.36
1.070290278205205,20.11,0.2835701301341732,0.7065225946526823,0.7147284889710911,0.4652037062624971,0,持有,2021-01-25,20.22
0.6844243557885923,20.6,-0.3541353579929018,0.4242819786483404,0.4522164546360291,-0.2316910258793613,0,持有,2021-01-26,21.5
0.3498703911401467,19.8,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0,持有,2021-01-27,20.23
0.3765526091795931,21.35,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.0752024513762749,0,持有,2021-01-28,21.25
0.8137304893643724,21.87,0.0428926467526576,1.0495233432690705,0.8634853084276262,0.2962817932850566,0,持有,2021-01-29,22.33
1.1339171058377313,23.0,-0.3901487772914351,0.9711231721567536,1.0516189330344212,-0.1537829189371993,0,持有,2021-02-01,24.56
0.984086189154685,24.93,-0.4140070505598441,0.9770031849901776,0.9509893198726472,-0.1801209980377218,0,持有,2021-02-02,25.95
0.7849957930141991,26.85,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.3479834588939015,0,持有,2021-02-03,28.55
0.7090540955173125,28.6,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,0,持有,2021-02-04,29.23
0.5653806137664462,28.0,-0.8332259159934523,0.4732820855935387,0.450028854349904,-0.6948542739103571,0,持有,2021-02-05,27.88
0.4278645669477596,27.45,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0,持有,2021-02-08,26.8
0.6084826582917063,26.5,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,0,持有,2021-02-09,27.06
0.5982202667380728,26.53,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,0,持有,2021-02-10,25.48
0.4299170452584865,25.18,-0.7226504522813829,0.4027219315924532,0.3340860391852513,-0.5989228088007865,0,持有,2021-02-18,25.45
0.5079112210660995,25.11,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,0,持有,2021-02-19,26.1
0.5038062644446463,25.5,-0.9639154392777984,0.3596018374806782,0.4544040549221549,-0.8270670937846504,0,持有,2021-02-22,26.56
0.3745001308688668,25.97,-0.7779560474230058,0.4713220813157304,0.4478412540637781,-0.6422091196588168,0,持有,2021-02-23,24.69
0.579747961941533,23.65,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,0,持有,2021-02-24,22.81
0.577695483630806,22.11,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0,持有,2021-02-25,21.18
0.7583135749747527,21.18,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,0,持有,2021-02-26,21.31
0.4258120886370333,21.4,-0.7948422889559595,0.2243615423119313,0.2290812254512264,-0.6834281337576177,0,持有,2021-03-01,23.44
0.1795146913498341,23.86,-0.9853974640826528,0.1655614139776932,0.2050176223038458,-0.863985877571897,0,持有,2021-03-02,25.0
0.2205642575643672,25.0,-1.0339755905388537,0.1420413626439978,0.2443944274541051,-0.9061091863804108,0,持有,2021-03-03,24.27
0.2267216924965467,23.81,-1.034960746424238,0.2557216107568583,0.2837712326043644,-0.9057509041415728,0,持有,2021-03-04,23.3
0.2020919527678273,23.08,-0.9202211523606156,0.1812414482001563,0.2334564260234773,-0.8001267390199575,0,持有,2021-03-05,22.93
0.2821386068861672,22.7,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,0,持有,2021-03-08,22.23
0.2657187804003535,22.0,-0.7646811236450938,0.3400017947025993,0.3056472354656198,-0.6390189150684864,0,持有,2021-03-09,21.56
0.33550304296506,21.59,-0.823743531708433,0.3302017733135595,0.3844008457661383,-0.6946963791206179,0,持有,2021-03-10,22.44
0.4258120886370333,22.3,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0,持有,2021-03-11,22.39
0.5284360041733664,22.3,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0,持有,2021-03-12,21.57
0.6967392256529528,21.72,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.1970543526483306,0,持有,2021-03-15,21.95
0.803468097810739,21.74,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,0,持有,2021-03-16,21.93
0.7234214436923991,21.66,-0.1489535175160596,0.9358430951562108,0.7431672926907233,0.0705674088271164,0,持有,2021-03-17,21.3
0.8691474037539922,21.32,0.6000842508187768,1.18280363416001,0.712540888684966,1.0031322250744508,0,持有,2021-03-18,22.3
1.3555847633962104,22.02,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,0,持有,2021-03-19,22.29
1.207806325023891,22.5,-0.0625816839271037,0.9711231721567536,0.8853613112888816,0.188025997847251,0,持有,2021-03-22,23.17
0.9122494482792524,22.99,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,0,持有,2021-03-23,21.55
0.7542086183532988,20.95,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.4710959460404597,0,持有,2021-03-24,20.35
0.6905817907207725,20.08,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,0,持有,2021-03-25,20.55
0.5818004402522592,20.6,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,0,持有,2021-03-26,20.58
0.4093922621512197,20.38,-0.4240056579095418,0.5497222524280482,0.5244072640781716,-0.2741287717923673,0,持有,2021-03-29,20.46
0.6638995726813262,20.02,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.4917423523492095,0,持有,2021-03-30,20.85
0.6125876149131596,20.54,-0.690903855652518,0.4497620342598433,0.4631544560666568,-0.5606627857812005,0,持有,2021-03-31,20.77
0.3334505646543337,20.68,-0.9672385281735912,0.2459215893678184,0.3384612397575023,-0.8393816993110417,0,持有,2021-04-01,21.11
0.3026633899934334,20.95,-1.080439463386793,0.2714016449793214,0.3844008457661383,-0.94419238611869,0,持有,2021-04-02,21.55
0.3006109116827071,21.72,-1.1011840020146595,0.2184815294785073,0.3887760463383893,-0.9639614057337622,0,持有,2021-04-06,22.05
0.3047158683041603,22.17,-0.89510105802037,0.222401538034123,0.1634532168674607,-0.7823072261163713,0,持有,2021-04-07,22.87
0.1097304287851276,22.52,-1.0193653214411769,-0.0206389924140602,0.0715740048501894,-0.9063662444023028,0,持有,2021-04-08,23.39
0.0009490783166143,23.14,-1.079020928659748,-0.0951191549707622,0.0125087971248005,-0.9625604936680172,0,持有,2021-04-09,23.0
-0.0914124456660852,22.95,-1.1504625073396215,-0.1480392704715763,0.0190715979831765,-1.024417473384413,0,持有,2021-04-12,23.71
-0.0565203143837323,23.21,-1.031401206308582,-0.1186392063044569,-0.0990588174676011,-0.92445778796643,0,持有,2021-04-13,26.08
-0.007260834926292,26.1,-0.8020621629919424,0.1636014096998849,-0.0137424063087058,-0.7018252003298603,0,持有,2021-04-14,25.36
0.152832473310387,25.0,-0.7162519441981933,0.4027219315924532,0.1787664188703394,-0.6012365637638263,0,持有,2021-04-15,23.92
0.1754097347283801,23.49,-0.8569537096106086,0.1636014096998849,0.2072052225899709,-0.7487056058901298,0,持有,2021-04-16,23.15
0.1446225600674805,22.42,-0.9645136436048378,0.1459613711996135,0.2247060248789755,-0.8464590272373299,0,持有,2021-04-19,22.84
0.1240977769602136,22.82,-0.9864744389818816,-0.0186789881362527,0.0759492054224403,-0.8773264890977762,0,持有,2021-04-20,22.31
-0.0031558783048388,21.87,-1.1266972612299764,-0.0715991036370668,0.0803244059946913,-1.0012799911049313,0,持有,2021-04-21,21.47
0.0009490783166143,21.57,-1.0022717967585475,-0.0872791378595299,-0.0312432085977104,-0.8988945519194905,0,持有,2021-04-22,22.71
-0.132462011880619,22.4,-1.1423203009540432,-0.1754793303608875,-0.0640572128895928,-1.0197854793216692,0,持有,2021-04-23,22.46
-0.1365669685020722,22.34,-1.1711331765352977,-0.2421194758063572,-0.1209348203288566,-1.0462746241097023,0,持有,2021-04-26,21.1
-0.1673541431629719,20.89,-1.069594119041003,-0.2342794586951249,-0.1428108231901113,-0.9603224133832132,0,持有,2021-04-27,20.95
-0.1509343166771589,21.2,-0.6557782502773232,0.1106812941990708,0.0125087971248005,-0.5645199024133313,0,持有,2021-04-28,20.94
0.2328791274287269,20.95,-0.508539385300295,0.2086815080894674,0.1809540191564653,-0.4336732803525734,0,持有,2021-04-29,20.96
0.0871531673671338,21.18,-0.831117703109786,-0.0147589795806369,0.0759492054224403,-0.7396525168676034,0,持有,2021-04-30,20.01
0.0071065132487946,19.8,-0.9513381328945468,-0.0284790095252925,0.091262407425319,-0.8440996829539025,0,持有,2021-05-06,19.48
0.0461036011526007,19.48,-0.901345613922452,0.0891212471431837,0.1853292197287162,-0.7923629730547813,0,持有,2021-05-07,19.03
0.1035729938529474,19.04,-1.000396928436381,0.0401211401979853,0.145952414578457,-0.8848583826977396,0,持有,2021-05-10,19.2
0.0645759059491406,19.18,-0.8904089683392113,0.1851614567557721,0.198454821445469,-0.7794119391034986,0,持有,2021-05-11,19.44
0.0789432541242273,19.35,-0.927075303670402,-0.0500390565811796,0.0650112039918126,-0.8263151738958731,0,持有,2021-05-12,20.22
-0.0175232264799255,19.8,-0.3182216969462522,0.2518016022012418,0.0190715979831765,-0.231142370196853,0,持有,2021-05-13,20.33
0.3806575658010463,20.23,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,0,持有,2021-05-14,20.18
0.8178354459858257,20.32,-0.2039805489577858,1.1298835186591958,1.1041213399014334,0.108567491455064,0,持有,2021-05-17,20.08
1.3001678490065909,19.88,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,0,持有,2021-05-18,19.46
1.8297072531740697,19.48,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,0,持有,2021-05-19,19.48
2.4126110934204417,19.6,2.977262813368768,2.803727171907171,2.635441540189296,5.293532065875218,0,持有,2021-05-20,18.83
2.507025095713868,18.8,2.5490827918866263,2.9036873900753752,2.092916669230167,4.180687714829332,0,持有,2021-05-21,18.81
3.1576607202142197,18.81,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,0,持有,2021-05-24,18.66
3.8739756506578247,18.55,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,0,持有,2021-05-25,18.74
3.564051425738099,19.01,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,0,持有,2021-05-26,20.61
3.5763662956024582,21.11,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,0,持有,2021-05-27,19.9
3.0345120215706194,19.89,2.3269876129122182,3.45836860069502,2.935142779388491,4.600507483547213,0,持有,2021-05-28,19.51
3.738512082149864,19.8,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,0,持有,2021-05-31,19.72
3.1473983286605867,19.9,1.002280009159321,3.029127663855083,2.832325565940592,2.3232687419468614,0,持有,2021-06-01,19.98
2.578861836589301,20.0,0.6374050555118064,2.58616669707049,2.4713715187298817,1.641015922639466,0,持有,2021-06-02,19.79
2.6404361859111014,20.08,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0,持有,2021-06-03,19.86
2.6999580569221746,19.4,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,0,持有,2021-06-04,19.39
2.457765616256428,19.53,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,0,持有,2021-06-07,21.33
1.9508034735069424,22.5,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0,持有,2021-06-08,23.46
2.180681044308329,24.4,0.05615151946236,2.06480555917358,2.200109083250318,0.6780026451021726,0,持有,2021-06-09,25.81
2.1129492600543487,28.39,0.9596481994023388,2.303926081066148,2.416681511576744,2.027090295244797,0,持有,2021-06-10,28.39
2.2340454803872216,31.23,0.4292951895276863,1.957005323894144,1.9332218483430044,1.1103862542944347,0,持有,2021-06-11,31.23
2.1273166082294352,33.0,0.4576874580849953,2.1412457260080893,2.2372982881144514,1.2382280311511211,0,持有,2021-06-15,31.69
2.2053107840370485,29.52,1.145586362424983,2.5587266371811794,2.416681511576744,2.3476448551180558,0,持有,2021-06-16,34.86
2.5603895317927607,34.27,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0,持有,2021-06-17,38.35
2.648646099154008,36.4,0.2900965289866463,2.4332863634014714,2.668255544481178,1.1242774194890457,0,持有,2021-06-18,36.84
2.4557131379457013,35.02,0.1585121155015791,2.3333261452332668,2.4998103224495134,0.896162826359068,0,持有,2021-06-21,36.9
2.320249569437742,35.77,0.2406405989507216,2.1471257388415133,2.044789462935406,0.8993485778378086,0,持有,2021-06-22,34.26
1.9651708216820292,33.2,-0.171139373032301,1.9276052597270248,2.088541468657916,0.3353976893696935,0,持有,2021-06-23,37.69
1.8666518627671496,36.5,-0.2292451029119183,1.6414446351670668,1.8719690403314904,0.2006640702559448,0,持有,2021-06-24,34.81
1.716820946084103,33.21,-0.2649399171360965,1.5689244768881732,1.7713394271697165,0.1434532403772306,0,持有,2021-06-25,32.04
1.753765555677183,31.1,-0.222516253489446,1.7610048961133506,2.0032250574990207,0.2406628549960471,0,持有,2021-06-28,32.34
1.819444861620436,32.0,-0.4469830209398638,1.6649646865007617,1.893845043192745,-0.0719686904000702,0,持有,2021-06-29,32.63
1.7291358159484629,32.18,-0.2886934269808145,1.5767644939994048,1.6663346134356911,0.0883317069978434,0,持有,2021-06-30,31.45
1.530045419807977,31.65,0.1309189485121272,1.2906038694394464,1.171936948771324,0.4799379400529201,0,持有,2021-07-01,28.98
1.2406459779955177,28.66,0.2307277698902733,1.06912338604715,0.9509893198726472,0.5231556076995001,0,持有,2021-07-02,30.1
0.7849957930141991,30.24,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,0,持有,2021-07-05,29.77
0.5838529185629862,30.45,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0,持有,2021-07-06,30.36
0.7336838352460325,28.82,0.0187965415273356,0.9711231721567536,0.8612977081415011,0.2908433537782762,0,持有,2021-07-07,29.84
0.967666362668872,30.0,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.0703484965368312,0,持有,2021-07-08,30.22
0.9943485807083184,30.8,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0,持有,2021-07-09,31.95
1.0333456686121252,30.5,-0.3905379725474865,1.1122434801589245,1.1478733456239436,-0.1232130734459405,0,持有,2021-07-12,32.38
1.070290278205205,31.9,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,0,持有,2021-07-13,31.44
1.043608060165758,31.1,-0.8189088809268316,0.9593631464899062,1.13037254333494,-0.616230659291867,0,持有,2021-07-14,30.78
1.086710104691018,30.82,-0.3802373289680372,1.4121241346635385,1.169749348485199,-0.0813741460839536,0,持有,2021-07-15,29.05
1.59572472575123,29.16,0.6035664696596161,1.8237250330032044,1.5525793985571643,1.235486347645682,0,持有,2021-07-16,28.57
1.7927626435809898,27.9,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.4242138899803906,0,持有,2021-07-19,27.84
1.4828384186612638,27.58,-0.3137883228698923,1.4278041688860017,1.489138990259525,0.0262969963997795,0,持有,2021-07-20,28.02
1.3206926321138577,28.6,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.2882449440020729,0,持有,2021-07-21,28.34
1.226278629820431,28.11,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,0,持有,2021-07-22,27.9
1.123654714284098,27.89,-0.5703261601559938,1.06912338604715,0.9969289258812832,-0.3422541017057153,0,持有,2021-07-23,26.93
0.8568325338896318,24.31,-0.3947588857102326,1.1710436084931626,1.0122421278841611,-0.129401874883857,0,持有,2021-07-26,25.52
1.3432698935318508,25.01,0.9164787651563988,1.6806447207232251,1.63789580971606,1.6120647491457882,0,持有,2021-07-27,23.3
1.876914254320783,22.88,1.1815975380258097,2.072645576284812,1.8325922351812305,2.128267063159073,0,持有,2021-07-28,22.32
1.6880862497339295,22.96,0.393494921511292,1.772764921780198,1.847905437184109,1.011952384384749,0,持有,2021-07-29,23.05
1.7393982075020964,23.05,0.0957073922555516,1.7061247763347285,1.677272614866319,0.561126638307261,0,持有,2021-07-30,24.19
1.5074681583899838,23.41,0.2483259539647845,1.8531250971703237,1.786652629172595,0.8453116484049985,0,持有,2021-08-02,24.32
2.057532345664729,24.01,0.0503859067245984,1.7708049175023897,1.89165744290662,0.5710900627306618,0,持有,2021-08-03,24.51
1.7086110328411968,24.61,-0.2650434724148685,1.672804703611993,1.7604014257390883,0.1392690717517252,0,持有,2021-08-04,24.69
1.5669900294010568,25.06,-0.1034254392039563,1.6669246907785698,1.6794602151524445,0.3249679094324526,0,持有,2021-08-05,24.56
1.5998296823726834,24.26,-0.121036567688314,1.4121241346635385,1.3491325719474916,0.2315139511888057,0,持有,2021-08-06,24.77
1.2652757177242375,24.69,-0.3922040043907965,1.1671235999375469,1.1041213399014334,-0.1280464405885456,0,持有,2021-08-09,27.25
1.1133923227304643,27.25,-0.6056944300677777,1.100483454492077,1.213501354207709,-0.3638876364773581,0,持有,2021-08-10,28.21
1.1154448010411917,27.28,-0.2497921961415931,1.1181234929923485,1.1041213399014334,0.0304169462389232,0,持有,2021-08-11,26.7
1.1400745407699115,26.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.3338300705481422,0,持有,2021-08-12,25.91
1.1503369323235444,25.9,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.2611054933824052,0,持有,2021-08-13,25.45
1.086710104691018,25.36,-0.4484957909705912,1.0887234288252297,1.213501354207709,-0.1907711815081948,0,持有,2021-08-16,24.95
1.1441794973913648,25.38,-0.5293125742219552,0.947603120823058,1.123809742476563,-0.3018684279709754,0,持有,2021-08-17,23.65
1.0025584939512249,23.9,-0.590547744626062,0.9162430523781312,0.9947413255951576,-0.3879828299143711,0,持有,2021-08-18,26.02
0.8588850122003587,27.06,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,0,持有,2021-08-19,28.62
0.7767858797712927,29.0,-0.1108501800997763,1.0867634245474214,1.0122421278841611,0.1976113826718584,0,持有,2021-08-20,27.7
1.2550133261706045,27.92,0.1683258766786688,0.9887632106570248,1.025367729600915,0.4604927741202013,0,持有,2021-08-23,27.95
0.949194057872332,27.52,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,0,持有,2021-08-24,26.82
0.6885293124100456,27.31,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,0,持有,2021-08-25,29.5
0.5510132655913595,29.0,-0.8850865721945939,0.3988019230368367,0.515656862933669,-0.7440356142180335,0,持有,2021-08-26,27.8
0.4648091765408395,28.01,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.476720363564133,0,持有,2021-08-27,27.11
0.5612756571449931,27.11,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,0,持有,2021-08-30,27.27
0.516121134309006,26.85,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0,持有,2021-08-31,25.64
0.5345934391055459,25.77,-0.7181038577668989,0.2792416620905529,0.2072052225899709,-0.6037288444896544,0,持有,2021-09-01,24.9
0.399129870597587,25.02,-0.7604650430620237,0.216521525200699,0.2290812254512264,-0.6574693054030858,0,持有,2021-09-02,24.91
0.1076779504744007,24.88,-0.7532513823427671,0.2557216107568583,0.2290812254512264,-0.6391221604365248,0,持有,2021-09-03,25.03
0.33550304296506,24.45,-0.9453716229159675,0.3066817219798641,0.4478412540637781,-0.8106640696389836,0,持有,2021-09-06,25.08
0.3847625224225002,24.51,-0.7436373102615761,0.54776224815024,0.4478412540637781,-0.6023788265643422,0,持有,2021-09-07,24.77
0.4730190897837466,24.77,-0.9507432078180018,0.4046819358702607,0.4215900506302718,-0.8173424672558696,0,持有,2021-09-08,25.05
0.3457654345186934,24.86,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,0,持有,2021-09-09,24.36
0.7808908363927458,24.01,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,0,持有,2021-09-10,23.66
1.2591182827920575,23.6,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,0,持有,2021-09-13,23.26
0.9101969699685252,23.59,0.4954088491147412,0.8966430096000522,0.8328589044218696,0.7686538844761222,0,持有,2021-09-14,25.59
0.8157829676750987,25.0,0.3530203408032615,1.0064032491572965,0.972865322733902,0.6399976688533473,0,持有,2021-09-15,24.1
0.8301503158501854,23.96,-0.0691180931231914,0.7653227229869204,0.7759812969826058,0.1274664025627447,0,持有,2021-09-16,22.83
0.7501036617318455,23.07,-0.2260352344542494,0.7653227229869204,0.8416093055663715,-0.0189480311736086,0,持有,2021-09-17,22.16
0.8137304893643724,21.5,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.1537075535742803,0,持有,2021-09-22,21.74
0.6782669208564128,21.74,-0.4681212422191953,0.5967623550954383,0.4872180592140374,-0.31893461573699,0,持有,2021-09-23,22.21
0.6782669208564128,21.9,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,0,持有,2021-09-24,21.99
0.5920628318058927,22.63,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,0,持有,2021-09-27,22.08
0.4340220018799398,21.22,-0.6274952325391185,0.4968021369272334,0.4937808600724142,-0.4888471377541619,0,持有,2021-09-28,21.42
0.4360744801906668,21.0,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,0,持有,2021-09-29,20.0
0.4196546537048531,20.0,-0.8469330104681062,0.3948819144812209,0.4719048572111587,-0.7083643090813416,0,持有,2021-09-30,21.11
0.5058587427553732,21.09,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,0,持有,2021-10-08,21.35
0.3437129562079664,21.36,-0.9806228753627392,0.2635616278680898,0.4040892483412679,-0.8469379289639453,0,持有,2021-10-11,21.78
0.3847625224225002,22.11,-0.971097860821292,0.3125617348132881,0.4915932597862884,-0.835897966255891,0,持有,2021-10-12,21.16
0.3745001308688668,23.28,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0,持有,2021-10-13,23.28
0.4504418283657534,24.79,-0.8581974085086601,0.3086417262576724,0.4172148500580208,-0.7301597940409197,0,持有,2021-10-14,25.61
0.3437129562079664,25.94,-0.844732805978464,0.3537218246472549,0.4894056595001633,-0.7093935329579154,0,持有,2021-10-15,23.91
0.4052873055297664,23.08,-0.7286331859203031,0.4321219957595719,0.4872180592140374,-0.5930455878219237,0,持有,2021-10-18,23.45
0.5017537861339201,23.85,-0.7456493893281158,0.4811221027047702,0.5440956666533012,-0.6010336223586477,0,持有,2021-10-19,23.52
0.5345934391055459,23.62,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,0,持有,2021-10-20,23.13
0.5038062644446463,23.02,-0.8354347500896588,0.4419220171486117,0.6053484746648152,-0.6887101806183473,0,持有,2021-10-21,23.44
0.5633281354557192,23.65,-0.6727637322857668,0.4517220385376515,0.4806552583556606,-0.5392764496057267,0,持有,2021-10-22,22.78
0.3539753477615999,22.92,-0.7507127246836719,0.3948819144812209,0.504718861503042,-0.6127934629911667,0,持有,2021-10-25,22.78
0.5099636993768265,22.98,-0.8207002146574556,0.4027219315924532,0.5025312612169162,-0.6879726055391963,0,持有,2021-10-26,22.36
0.3888674790439535,21.96,-0.9902737095678944,0.2616016235902816,0.4150272497718957,-0.8577570617388728,0,持有,2021-10-27,21.59
0.3519228694508736,21.44,-1.0300532617632334,0.2772816578127454,0.4587792554944059,-0.8932244158302692,0,持有,2021-10-28,21.6
0.3888674790439535,21.4,-0.8593903653201134,0.2968817005908243,0.4631544560666568,-0.7274522920606551,0,持有,2021-10-29,21.52
0.4258120886370333,21.8,-0.7473791076678704,0.3792018802587578,0.4740924574972846,-0.6124369143368371,0,持有,2021-11-01,21.94
0.4791765247159261,21.97,0.0213479710041461,0.7731627400981519,0.7147284889710911,0.2299407180633861,0,持有,2021-11-02,21.15
0.9266167964543384,21.1,0.3179722292950144,0.7692427315425362,0.8153581021328651,0.5337189669529868,0,持有,2021-11-03,21.35
0.6680045293027793,21.64,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0,持有,2021-11-04,21.3
0.8116780110536455,21.07,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.0078470709082338,0,持有,2021-11-05,21.67
0.8588850122003587,21.62,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,0,持有,2021-11-08,21.15
0.7542086183532988,21.19,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0,持有,2021-11-09,21.45
0.7829433147034721,21.42,-0.2825632996617755,0.5908823422620143,0.7212912898294679,-0.1183945185937972,0,持有,2021-11-10,21.92
0.6002727450487991,21.65,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,0,持有,2021-11-11,22.08
0.4586517416086599,22.08,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0,持有,2021-11-12,21.93
0.4935438728910128,21.72,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0,持有,2021-11-15,22.22
0.516121134309006,22.07,-0.1530417073298463,0.7653227229869204,0.7103532883988402,0.0343705162422292,0,持有,2021-11-16,21.2
0.7193164870709459,21.31,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.3595998145586497,0,持有,2021-11-17,21.96
0.680319399167139,21.82,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,0,持有,2021-11-18,21.37
0.6905817907207725,21.38,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.0631930940102663,0,持有,2021-11-19,21.19
0.8055205761214652,21.19,-0.6824378664286457,0.7222026288751461,0.9072373141501372,-0.49921265112019,0,持有,2021-11-22,21.37
0.7603660532854789,21.21,-0.6224619282144063,0.7457226802088415,0.9422389187281456,-0.4294014701786561,0,持有,2021-11-23,21.55
0.8609374905110858,21.54,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,0,持有,2021-11-24,21.81
0.7111065738280394,22.5,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,0,持有,2021-11-25,23.99
0.5140686559982798,23.97,-0.987150309768,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0,持有,2021-11-26,22.73
0.579747961941533,22.27,-0.9492803169132162,0.4713220813157304,0.6775392841069576,-0.7992758103228285,0,持有,2021-11-29,23.43
0.5694855703878995,23.43,-0.8651713387575595,0.4811221027047702,0.5790972712313095,-0.72070548906524,0,持有,2021-11-30,23.66
0.5982202667380728,23.38,-0.3563788831074969,0.8221628470433503,0.6228492769538198,-0.1746105411477451,0,持有,2021-12-01,23.15
0.5428033523484531,23.78,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,0,持有,2021-12-02,23.29
0.5510132655913595,22.81,-0.6422737789647999,0.4615220599266906,0.4915932597862884,-0.5105997282874591,0,持有,2021-12-03,22.4
0.4093922621512197,22.09,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,0,持有,2021-12-06,21.71
0.3149782598577938,21.65,-0.9484636109479678,0.2733616492571296,0.4128396494857698,-0.8156364602968578,0,持有,2021-12-07,21.88
0.3457654345186934,21.88,-1.0025206746118631,0.2812016663683612,0.4281528514886485,-0.8697741906648174,0,持有,2021-12-08,21.99
0.3129257815470668,22.21,-0.9899040172226784,0.2106415123672757,0.3800256451938874,-0.85911736572366,0,持有,2021-12-09,22.98
0.3231881731007003,22.87,-0.989204846498836,0.2400415765343944,0.3953388471967661,-0.8595739712570152,0,持有,2021-12-10,22.79
0.2800861285754402,23.07,-0.9439824288512414,0.1969214824226201,0.303459635179494,-0.8217453337370751,0,持有,2021-12-13,22.84
0.2903485201290737,22.7,-0.7858134767919615,0.1459613711996135,0.2290812254512264,-0.6828233506749795,0,持有,2021-12-14,23.4
0.1076779504744007,23.1,-0.9923453329197278,-0.0167189838584445,0.0343847999860552,-0.8815041713000179,0,持有,2021-12-15,23.18
0.0707333408813208,23.38,-1.004307175762811,0.0597211829760649,0.1590780162952098,-0.8863458817711692,0,持有,2021-12-16,23.67
0.093310602299314,23.41,-1.0666707535212698,0.0322811230867538,0.20283002201772,-0.9426807306727149,0,持有,2021-12-17,22.94
0.0953630806100409,23.15,-1.027857199484742,-0.0029989539137889,0.0671988042779385,-0.911490510050011,0,持有,2021-12-20,21.98
0.0050540349380676,22.0,-0.9360892729111094,-0.1029591720819938,-0.0334308088838354,-0.8384679085119696,0,持有,2021-12-21,22.3
-0.1180946637055323,22.23,-0.8740505135437321,-0.1362792448047283,-0.0531192114589651,-0.7878242978172948,0,持有,2021-12-22,22.25
-0.0647302276266388,22.25,-0.7911476092015064,-0.0911991464151464,-0.0443688103144632,-0.7151501584583555,0,持有,2021-12-23,22.39
-0.1242520986377118,22.86,-0.7361302429191323,-0.2362394629729331,-0.1865628289126215,-0.6855011664139339,0,持有,2021-12-24,22.12
-0.2391908840384053,21.26,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,0,持有,2021-12-27,22.16
-0.4177564970716243,22.39,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,0,持有,2021-12-28,21.47
-0.4978031511899642,21.48,-0.8773238959057146,-0.4851600062545405,-0.4709508661089389,-0.8238938946769284,0,持有,2021-12-29,21.01
-0.4362288018681642,20.97,-0.9746618883323612,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,0,持有,2021-12-30,21.16
-0.5901646751726639,21.19,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,0,持有,2021-12-31,21.0
-0.6004270667262973,20.88,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,0,持有,2022-01-04,21.05
-0.7687302882058836,21.02,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0,持有,2022-01-05,20.84
-0.6722638076017308,20.8,-0.997911946930116,-0.6478403613125994,-0.6109572844209722,-0.9307342817777547,0,持有,2022-01-06,20.89
-0.5819547619297574,20.71,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304444,0,持有,2022-01-07,20.0
-0.5675874137546707,19.76,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0,持有,2022-01-10,19.82
-0.5388527174044974,19.85,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,0,持有,2022-01-11,19.93
-0.5614299788224912,20.11,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,0,持有,2022-01-12,19.94
-0.6291617630764706,19.78,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.954631537733182,0,持有,2022-01-13,19.5
-0.5778498053083042,19.41,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0,持有,2022-01-14,18.9
-0.4895932379470578,19.02,-0.6798765992003519,-0.4890800148101563,-0.4600128646783112,-0.6748171665475565,0,持有,2022-01-17,19.16
-0.4875407596363308,19.07,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,0,持有,2022-01-18,18.87
-0.5860597185512106,18.4,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0,持有,2022-01-19,18.31
-0.5696398920653977,18.31,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.183325395898118,0,持有,2022-01-20,17.44
-0.2268760141740449,17.33,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.1719471129237574,0,持有,2022-01-21,17.05
-0.2905028418065719,17.06,0.7606004558635551,-0.0480790523033714,-0.2325024349212576,0.5866255418352158,0,持有,2022-01-24,17.35
-0.1796690130273316,17.3,0.2712594785937596,-0.2832795656403232,-0.4140732586696759,0.1135972109941613,0,持有,2022-01-25,16.6
-0.3931267573429049,16.59,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.4650280696639196,0,持有,2022-01-26,16.55
-0.3849168440999977,16.61,-0.6658495189142927,-0.4792799934211165,-0.4228236598141778,-0.6588796579001415,0,持有,2022-01-27,15.73
-0.3972317139643582,15.91,-0.2177672084049628,-0.361679736752641,-0.3178188460801529,-0.2786642197984739,0,持有,2022-01-28,16.2
-0.3007652333602046,16.51,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,0,持有,2022-02-07,16.64
-0.3274474513996517,16.64,-0.5628385957243854,-0.3695197538638725,-0.3331320480830316,-0.5655816456350141,0,持有,2022-02-08,16.71
-0.3397623212640114,16.91,0.5313223375692596,-0.3028796084184028,-0.2959428432188974,0.3556113032930016,0,持有,2022-02-09,16.85
-0.2001937961345985,16.85,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,0,持有,2022-02-10,16.74
-0.5347477607830441,16.74,-0.0741588189095491,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,0,持有,2022-02-11,16.41
-0.8775116386743969,16.36,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,0,持有,2022-02-14,16.66
-1.0252900770467164,16.78,-0.4964608701764619,-0.9242009644835176,-0.956598129628804,-0.61458818903529,0,持有,2022-02-15,17.09
-0.978083075900003,17.39,-0.5670375896864581,-0.9790810842621396,-1.039726940501574,-0.6726264973318686,0,持有,2022-02-16,17.1
-0.91856120488893,16.87,-0.6069781703402878,-0.8830408746495512,-0.9259717256230464,-0.6837596712908007,0,持有,2022-02-17,16.62
-0.9760305975892763,16.61,-0.6867906399796948,-0.971241067150908,-1.057227742790578,-0.7491052526604888,0,持有,2022-02-18,16.7
-1.082759469747063,16.68,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0,持有,2022-02-21,18.37
-1.0252900770467164,18.2,-0.4165405304550008,-0.9496810200950208,-0.978474132490059,-0.5583995963890219,0,持有,2022-02-22,18.06
-0.9288235964425634,18.06,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,0,持有,2022-02-23,18.6
-0.9575582927927364,18.6,-0.8864548826114343,-0.9928011142067952,-0.9609733302010548,-0.8812494530988287,0,持有,2022-02-24,17.56
-0.9472959012391032,17.58,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0,持有,2022-02-25,17.6
-0.9165087265782034,17.3,-0.950253909125804,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,0,持有,2022-02-28,17.54
-0.9226661615103832,17.58,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,0,持有,2022-03-01,18.01
-1.0252900770467164,17.74,-0.9572540733786592,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,0,持有,2022-03-02,17.88
-1.051972295086163,18.1,-0.0938804039752798,-0.8340407677043529,-1.00253773563744,-0.3144648371343647,0,持有,2022-03-03,17.82
-0.7564154183415239,17.71,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,0,持有,2022-03-04,18.5
-0.7810451580702437,17.64,0.0537709561955233,-0.85560081476024,-0.8450305150364026,-0.224617991340095,0,持有,2022-03-07,16.87
-0.8775116386743969,16.51,-0.2798713801900978,-0.9614410457618682,-0.930346926195298,-0.4707077053503602,0,持有,2022-03-08,15.2
-0.9555058144820098,14.96,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0,持有,2022-03-09,14.48
-0.9472959012391032,14.8,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,0,持有,2022-03-10,14.71
-0.6414766329408303,14.5,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,0,持有,2022-03-11,15.0
-0.6353191980086509,15.09,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.3553716423868207,0,持有,2022-03-14,14.72
-0.8036224194882369,14.78,0.1724931136885848,-0.7948406821481939,-0.8340925136057749,-0.1200303019334121,0,持有,2022-03-15,14.2
-0.8631442904993102,14.2,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.1797759885158802,0,持有,2022-03-16,14.48
-0.5491151089581308,14.55,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.3192782584153915,0,持有,2022-03-17,14.95
-0.6599489377373703,14.85,0.49489090012875,-0.4988800361991961,-0.6372084878544786,0.2037155678959005,0,持有,2022-03-18,14.81
-0.5819547619297574,14.97,0.2633302508981887,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,0,持有,2022-03-21,14.86
-0.7194708087484437,14.87,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.2367828462241854,0,持有,2022-03-22,15.01
-0.5285903258508646,15.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.0201739723420874,0,持有,2022-03-23,14.98
-0.5655349354439445,14.94,-0.0374029082622207,-0.5792402115893214,-0.6197076855654741,-0.2137808501463531,0,持有,2022-03-24,14.48
-0.6517390244944639,14.5,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.3940946562586995,0,持有,2022-03-25,14.35
-0.6599489377373703,14.62,0.4666220349453109,-0.7928806778703861,-0.9456601281981762,0.0497510028826173,0,持有,2022-03-28,15.79
-0.9945029023858164,15.46,-0.1469716420724951,-1.1848815334319729,-1.2650497699725018,-0.4592228396423727,0,持有,2022-03-29,15.67
-1.294164735751909,15.58,0.1352782805641652,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,0,持有,2022-03-30,15.2
-1.5650918727678285,15.05,0.3110050301392353,-1.3965619954352293,-1.6806938243363505,-0.2651404080132624,0,持有,2022-03-31,14.82
-1.3926836946667889,14.75,-0.3663384846355239,-1.3946019911574217,-1.4750593974405517,-0.6302555991515598,0,持有,2022-04-01,14.86
-1.433733260881322,15.81,-0.099012948775482,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,0,持有,2022-04-06,16.35
-1.251062691226649,17.0,-0.4064513122363775,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,0,持有,2022-04-07,16.38
-1.2449052562944691,16.14,-0.2922788559161632,-1.1927215505432045,-1.345990980559146,-0.5423164984474812,0,持有,2022-04-08,15.56
-1.2366953430515626,15.27,-0.6600642306735643,-1.2436816617662108,-1.2344233659667443,-0.7672059339665678,0,持有,2022-04-11,15.27
-1.2387478213622891,15.31,-0.558033458197234,-1.1868415377097803,-1.2803629719753806,-0.7044062777034865,0,持有,2022-04-12,16.8
-1.2120656033228423,16.0,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,0,持有,2022-04-13,16.26
-1.2592726044695557,16.12,-0.4375002914705818,-1.2084015847656675,-1.2453613673973722,-0.6273968055775881,0,持有,2022-04-14,16.64
-1.1628061238654026,16.66,-0.0855167618852604,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0,持有,2022-04-15,15.97
-1.0909693829899696,15.85,-0.4821358958718019,-1.1652814906538933,-1.1709829576691049,-0.6479618872925662,0,持有,2022-04-18,16.9
-1.1853833852833962,16.55,-0.6097598377202346,-1.1986015633766285,-1.214734963391615,-0.7335785879511293,0,持有,2022-04-19,16.72
-1.1997507334584825,16.61,-0.1382172513972427,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0,持有,2022-04-20,16.3
-1.160753645554676,17.42,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,0,持有,2022-04-21,16.26
-1.1771734720404892,15.38,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,0,持有,2022-04-22,14.63
-1.1751209937297626,13.95,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0,持有,2022-04-25,13.17
-1.119704079340143,12.6,-0.5558546551318715,-1.1848815334319729,-1.2650497699725018,-0.7008558542236802,0,持有,2022-04-26,11.85
-1.294164735751909,11.28,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0,持有,2022-04-27,12.69
-1.222327994876476,12.64,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,0,持有,2022-04-28,12.49
-1.2161705599442958,12.69,-0.0826496614003267,-1.0065211441514508,-1.205984562247113,-0.3670165157982734,0,持有,2022-04-29,13.38
-0.93703350968547,13.13,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0,持有,2022-05-05,13.41
-0.8857215519173034,12.86,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,0,持有,2022-05-06,13.45
-1.0293950336681694,13.44,-0.2173564391325006,-1.0672812767634967,-1.04628974135995,-0.4538832269249757,0,持有,2022-05-09,13.44
-1.0540247733968895,13.12,-0.5105813228055472,-1.0947213366528077,-1.0506649419322012,-0.6489810877314648,0,持有,2022-05-10,13.57
-1.0724970781934295,13.35,-0.4384240045572279,-1.088841323819384,-1.04628974135995,-0.5991689493483682,0,持有,2022-05-11,13.34
-1.0478673384647097,13.34,0.6967689820285033,-0.9457610115394048,-1.039726940501574,0.1635422960314291,0,持有,2022-05-12,13.81
-1.015027685493083,13.83,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,0,持有,2022-05-13,14.16
-0.8364620724598635,14.1,0.3487410915001405,-0.9242009644835176,-1.0178509376403182,-0.0639732015824785,0,持有,2022-05-16,13.7
-1.0376049469110764,13.68,-0.130005145198493,-1.0222011783739142,-1.0637905436489543,-0.3937866664579434,0,持有,2022-05-17,13.63
-1.0232375987359896,13.65,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.4684514818543563,0,持有,2022-05-18,13.82
-0.725628243680624,13.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,0,持有,2022-05-19,13.74
-0.725628243680624,13.88,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0,持有,2022-05-20,13.75
-0.7092084171948106,13.8,2.860009414912956,-0.4753599848655007,-0.694086095293742,2.0461900448344457,0,持有,2022-05-23,14.02
-0.3808118874785445,14.0,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,0,持有,2022-05-24,13.17
-0.6620014160480973,13.18,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,0,持有,2022-05-25,13.52
-0.6558439811159171,13.5,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.2173416440175825,0,持有,2022-05-26,13.55
-0.8467244640134969,13.62,0.2240824550593437,-0.8418807848155844,-0.8647189176115322,-0.1034931588846489,0,持有,2022-05-27,14.91
-0.9082988133352964,15.05,0.0620731554868047,-0.9575210372062524,-0.930346926195298,-0.2396060817232908,0,持有,2022-05-30,15.16
-0.8980364217816634,14.65,-0.310344074297936,-0.9594810414840604,-0.9040957227617916,-0.4872920788524154,0,持有,2022-05-31,14.46
-0.9206136831996566,14.38,-0.1523187188918865,-0.9614410457618682,-0.901908122475666,-0.3784106523393049,0,持有,2022-06-01,14.34
-0.9082988133352964,14.35,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.4319829402767192,0,持有,2022-06-02,14.25
-0.9452434229283768,14.3,0.0447041737626422,-0.994761118484603,-1.028788939070946,-0.268807275068164,0,持有,2022-06-06,14.37
-1.070444599882703,14.5,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0,持有,2022-06-07,14.53
-1.051972295086163,14.36,-0.4858143519659141,-1.1221613965421189,-1.0944169476547116,-0.6392487377520105,0,持有,2022-06-08,15.4
-1.119704079340143,15.33,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0,持有,2022-06-09,14.42
-1.093021861300696,14.15,-0.2566613629668015,-1.143721443598006,-1.1797333588136063,-0.5058069031221352,0,持有,2022-06-10,14.51
-1.1771734720404892,14.29,-0.6510516421699072,-1.1946815548210123,-1.1709829576691049,-0.7530370934186948,0,持有,2022-06-13,15.94
-1.173068515419036,15.71,-0.2147188861821781,-1.1946815548210123,-1.2125473631054895,-0.485327789238541,0,持有,2022-06-14,15.94
-1.1628061238654026,16.0,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,0,持有,2022-06-15,16.02
-1.203855690079936,15.78,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,0,持有,2022-06-16,17.62
-1.2674825177124622,17.0,-0.0439655514622639,-1.0614012639300727,-0.9456601281981762,-0.3265740614998351,0,持有,2022-06-17,16.25
-0.9945029023858164,15.7,0.9521879045274736,-0.9888811056511794,-1.0419145407876993,0.3174763190414195,0,持有,2022-06-20,16.28
-1.0745495565041563,16.0,0.0291308405723859,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0,持有,2022-06-21,15.35
-1.062234686639796,15.53,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,0,持有,2022-06-22,15.05
-1.058129730018343,14.95,-0.0540856636723875,-1.0378812125963777,-1.0441021410738247,-0.3380489818005486,0,持有,2022-06-23,15.1


==> pic/After_setting/________________/log/Xingmei_United.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.4144104684194816,3.02,-0.7645576776988878,-1.2696193888574765,-1.519668902430802,-0.7496087560414969,0.0,持有,2022-06-24,3.0
-1.318436899739619,3.02,-0.722129694162456,-1.2787389894059475,-1.2595907931261403,-0.7158126269009457,0.0,买进,2022-06-27,3.3
-1.1648791898518378,3.3,-0.7698032170040877,-1.141944981178879,-1.1243501762877164,-0.7435119299427693,0.0,持有,2022-06-28,3.63
-1.184073903587811,3.69,-0.782466014556712,-1.178423383372764,-1.1867689225208355,-0.7515533737374683,0.0,持有,2022-06-29,3.42
-1.184073903587811,3.51,-0.9321044056169496,-1.2240213861151208,-1.2387845443817678,-0.8566606259716015,0.0,持有,2022-06-30,3.76
-1.184073903587811,3.63,-1.0047395351834931,-1.3608153943421883,-1.3948314099645645,-0.9108832463127962,0.0,持有,2022-07-01,3.46
-1.347228970343578,3.43,-1.0814605790463097,-1.3881741959876022,-1.3636220368480056,-0.9615782843167358,0.0,持有,2022-07-04,3.37
-1.347228970343578,3.34,-0.596228971761936,-1.0598685762426383,-1.2803970418705135,-0.620840818465438,0.0,买进,2022-07-05,3.26
-1.1168924055119065,3.26,-0.9999971935323227,-1.2240213861151208,-1.207575171265208,-0.903300875916026,0.02515723270440254,卖出,2022-07-06,3.37
-1.193671260455797,3.34,-0.9712572173652994,-1.3243369921483037,-1.2283814200095815,-0.8856375704587457,0.0,持有,2022-07-07,3.31
-1.2800474722676736,3.34,-0.6941835455366447,-1.242260587212063,-1.3220095393592597,-0.6967647881473349,0.0,持有,2022-07-08,3.37
-1.2800474722676736,3.33,-0.8275095766234186,-1.187542983921236,-1.1971720468930218,-0.7832230970940373,0.0,买进,2022-07-11,3.41
-1.184073903587811,3.37,-0.4817107557770397,-1.0598685762426383,-1.0515283056824107,-0.535059575854145,0.0,持有,2022-07-12,3.35
-0.9249452681521804,3.36,0.2276296912785082,-0.3576593340103554,-0.93709393758836,0.0476660604709621,0.0,持有,2022-07-13,3.49
-0.3874932835449475,3.43,-0.4596119393725273,-0.439735738946596,-0.3233095996293574,-0.4669829175448782,0.030030030030030058,卖出,2022-07-14,3.43
-0.464272138488838,3.48,-0.549040917518035,-0.3029417307195293,-0.3233095996293574,-0.5267933647263502,0.0,买进,2022-07-15,3.38
-0.2723250011291109,3.34,-0.6530512303799214,-0.4853337416889527,-0.3649220971181043,-0.6171304664703904,-0.0402298850574713,卖出,2022-07-18,3.55
-0.4258827110168919,3.56,-0.0626301470810584,-1.1054665789849942,-1.0931408031711567,-0.2631085716387419,0.0,持有,2022-07-19,3.56
-1.2128659741917691,3.56,0.3759189554270344,-0.8227589619823874,-1.2699939174983266,0.051360628061827,0.0,买进,2022-07-20,3.67
-0.752192844528427,3.7,-0.3134477197118882,-0.7224433559492038,-0.8122564451221224,-0.3892388975955121,0.03932584269662925,卖出,2022-07-21,3.64
-0.7425954876604409,3.64,-0.7229151999017319,-0.8592373641762722,-0.6978220770280708,-0.6885596129720688,0.0,持有,2022-07-22,3.6
-0.7425954876604409,3.6,-0.7970364947488263,-0.8227589619823874,-0.6458064551671386,-0.7404578127566196,0.0,持有,2022-07-25,3.6
-0.7234007739244679,3.63,-0.2812009181181039,-0.2755829290741146,-0.6458064551671386,-0.3282021857188342,0.0,买进,2022-07-26,3.63
-0.1091699343733438,3.62,-0.645990995526431,-0.2847025296225856,-0.2088752315353068,-0.6017677837856203,-0.00275482093663906,卖出,2022-07-27,3.59
-0.2723250011291109,3.64,-0.4223717852539556,-0.38501813565577,-0.2400846046518656,-0.4351469577165295,0.0,持有,2022-07-28,3.53
-0.3587012129409892,3.54,-0.17880403983377,-0.439735738946596,-0.2712939777684262,-0.2543866561320672,0.0,持有,2022-07-29,3.51
-0.4066879972809197,3.49,-0.4071129473147328,-0.5218121438828384,-0.3545189727459181,-0.4322899704925116,0.0,持有,2022-08-01,3.47
-0.5122589228287685,3.44,-0.2895051719066777,-0.5947689482706064,-0.5625814601896468,-0.3550968961437446,0.0,持有,2022-08-02,3.27
-0.4450774247528658,3.26,-0.1317476871509452,-0.375898535107299,-0.2816971021406125,-0.2106733768078743,0.0,买进,2022-08-03,3.2
-0.2435329305251526,3.23,-0.2521480602891556,-0.3576593340103554,-0.3441158483737318,-0.3030868362575414,-0.009202453987730001,卖出,2022-08-04,3.34
-0.4738694953568241,3.36,-0.8141082191489624,-0.5674101466251934,-0.4897595895843412,-0.7418974769455683,0.0,持有,2022-08-05,3.37
-0.4546747816208519,3.34,-0.5748394080637413,-0.439735738946596,-0.2921002265127987,-0.5513547727109406,0.0,买进,2022-08-08,3.39
-0.3203117854690431,3.4,0.078487532885897,-0.0931909181046912,-0.1984721071631206,-0.0260538850352058,0.0,持有,2022-08-09,3.31
-0.003599008825495,3.32,0.2423187571482124,0.0800814923162612,-0.0528283659525094,0.1308510302102588,0.0,持有,2022-08-10,3.27
0.1115692735903399,3.29,-0.6039507898693491,0.0162442884769641,0.1656372458634055,-0.5447756802794733,-0.014970059880239469,卖出,2022-08-11,3.33
0.0539851323824233,3.38,-0.0743137760906539,0.0983206934132048,0.2384591164687111,-0.1091440537533019,0.0,买进,2022-08-12,3.39
0.2363349128741626,3.37,0.5095730645097036,0.4357459137066387,0.3945059820515085,0.4100400589445758,0.0,持有,2022-08-15,3.42
0.5146582620457647,3.44,-0.1989955354162678,0.381028310415811,0.5817622207508648,-0.1772537903319061,0.017751479289940846,卖出,2022-08-16,3.44
0.4954635483097924,3.44,-0.1337364169049437,0.3263107071249849,0.5297465988899335,-0.1284501789754481,0.0,持有,2022-08-17,3.52
0.3611005521579836,3.51,-0.0420778290211341,0.390147910964282,0.5193434745177454,-0.0453535858756432,0.0,买进,2022-08-18,3.46
0.428282050233888,3.45,-0.0144644620183994,0.2989519054795703,0.5297465988899335,-0.026952009321721,-0.017094017094016985,卖出,2022-08-19,3.46
0.4954635483097924,3.48,0.399803974253643,0.545181120288294,0.1552341214912192,0.318722329636008,0.0,持有,2022-08-22,3.62
0.3611005521579836,3.65,-0.0630096936128413,0.1439186961555598,0.3632966089349498,-0.0918101908363153,0.0,持有,2022-08-23,3.58
0.2075428422702043,3.6,-0.2464888731551085,0.1712774978009745,0.2384591164687111,-0.2428360103477038,0.0,持有,2022-08-24,3.55
0.2651269834781209,3.58,-0.374990610932515,0.2715931038341572,0.3945059820515085,-0.3382313544962821,0.0,买进,2022-08-25,3.52
0.428282050233888,3.5,1.3682900372276077,0.5087027180944084,0.5089403501455592,1.160551396822823,0.0,持有,2022-08-26,3.65
0.5914371169896552,3.76,0.3172903230626945,0.4539851148035806,0.6337778426117979,0.2633701669949849,0.0,持有,2022-08-29,4.02
0.4762688345738202,4.16,-0.1347836975877325,0.4083871120612256,0.7170028375892897,-0.1138276700419507,0.0,买进,2022-08-30,4.42
0.5530476895177108,4.86,0.6708331233368601,0.7093339301607754,0.8002278325667815,0.6166561641188003,0.0,买进,2022-08-31,4.86
0.8505657524252866,5.35,0.5819875758705706,0.6910947290638318,0.904259076288646,0.5384981620805395,0.0,持有,2022-09-01,5.35
0.8697604661612589,5.89,0.6246027999505656,0.8461279383878422,1.0603059418714431,0.6100910839745171,0.0,买进,2022-09-02,5.89
1.0137208191810538,5.48,0.4280128928210246,0.8461279383878422,0.945871573777391,0.417067779017844,0.0,持有,2022-09-05,5.3
0.76418954061341,4.87,0.4842013376763308,0.563420321385236,0.2696684895852717,0.3971820944126282,0.0,持有,2022-09-06,4.77
0.5530476895177108,4.8,0.0979388403679232,0.5269419191913504,0.592165345123051,0.0980448021308081,0.0,持有,2022-09-07,4.98
0.6874106856695196,4.78,1.00954113575307,0.6728555279668897,0.6545840913561704,0.8786815272973969,0.0,持有,2022-09-08,5.11
0.8217736818213267,4.95,0.8786162158879777,1.4662607756838857,0.9354684494052048,0.9363546892276832,0.0,持有,2022-09-09,4.6
1.7335225842800266,4.25,3.7933587316851622,2.423818833273361,2.1318277522066493,4.071239159207264,0.0,持有,2022-09-13,4.14
2.2421824982833,3.98,1.6612253349096415,2.378220830531006,1.6324777823416985,1.8909649560616333,0.0,持有,2022-09-14,3.96
2.5492979180588624,3.99,-0.4271341173206465,1.9495996047528588,2.391905861511311,-0.2282252300000059,-0.13683071930773397,卖出,2022-09-15,3.89
2.0022485765836424,3.87,-1.238157034055185,1.2291511614236343,1.8301371454132425,-1.0418077964470531,0.0,持有,2022-09-16,3.92
1.483991305712383,3.92,4.509634767473897,1.6942507893956655,1.2995778024317308,4.437112531909018,0.0,买进,2022-09-19,3.94
1.6759384430721085,3.93,1.7556378965080988,1.6212939850078958,1.497237165503275,1.772470465853867,0.0,持有,2022-09-20,4.01
1.6663410862041224,3.94,1.2130250226061166,1.876642800365089,1.6532840310860708,1.3665764383299357,0.0,持有,2022-09-21,3.97
1.9542617922437104,3.92,0.5078860905302589,2.168470017916168,2.215052747184141,0.721830036553957,0.0,持有,2022-09-22,3.87


==> pic/After_setting/________________/log/Zhaohe_Industrial.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.2142036817710626,,-0.7551557351835678,-0.0425085221984801,-0.577209259605637,-0.6837378770053492,0,买进,,
0.0462000868366828,,4.854523100199912,0.3570970996373517,0.1744592994105659,4.475685229057518,0,持有,,
0.2776023412295105,,3.239513548546065,0.1042123479084072,-0.0726646104029804,2.674891507914664,0,持有,,
-0.1581231803399638,,2.265884808904545,-0.390821482127027,-0.3995889494271508,1.6351165611643,0,持有,,
-0.4547611766626852,,1.8461280433957925,-0.2834647479024751,-0.4536473046988642,1.335418367648469,0,持有,,
-0.3636773105718908,,1.1004199630489866,-0.4671640486867085,-0.4021631568210418,0.7232679878642566,0,持有,,
-0.4436834091651562,,0.6913700831124352,-0.4957925111465893,-0.4124599863966064,0.4056883961258666,0,持有,,
-0.4719932594366192,,0.788519053005692,-0.4898282481341141,-0.4639441342744284,0.4755763118239374,0,持有,,
-0.4473759983309989,,1.067192587943159,-0.3967857451395021,-0.4214697122752254,0.7154575986313965,0,持有,,
-0.4018340652856021,,1.145687819386031,-0.4039428607544726,-0.3892921198515865,0.7883663085208081,0,持有,,
-0.3501378169637998,,1.0443093407152864,-0.4266070602018777,-0.4639441342744284,0.6677190997970147,0,持有,,
-0.4362982308334698,,1.0227043532269686,-0.4385355862268281,-0.3944405346393687,0.6811703837163435,0,持有,,
-0.375985941124701,,0.4411773310781202,-0.4635854908792237,-0.4343407492446806,0.2152081820909095,0,持有,,
-0.451068587496842,,0.3231101539414145,-0.5279995314139548,-0.5051314525766861,0.1102271484756733,0,持有,,
-0.570462303859099,,0.580642293426939,-0.6126920661911015,-0.6685936220887713,0.2645305402963623,0,持有,,
-0.6553918546734883,,1.1700079559892471,-0.4266070602018777,-0.6261192000895682,0.7538590687128734,0,持有,,
-0.462146354994371,27.94,1.1356886187393844,-0.3967857451395021,-0.4665183416683194,0.7630240582289671,0,持有,2021-01-11,33.52
-0.373524215014139,36.87,0.5280885410274976,-0.4623926382767285,-0.4665183416683194,0.2753140219119129,0,持有,2021-01-12,35.4
-0.53476727525595,32.87,1.751602610928548,-0.2619934010575647,-0.4909733119102851,1.3223196548602634,0,持有,2021-01-13,31.86
-0.1802787153350218,30.6,4.031990318334414,0.1161408739333576,-0.2245428466425556,3.4318345854964503,0,持有,2021-01-14,29.45
-0.2836712119786259,29.16,2.2357009093690854,-0.3061289473498807,-0.4845377934255572,1.6190834176676725,0,持有,2021-01-15,30.19
-0.3489069539085191,29.86,1.0235067240591569,-0.3693501352821166,-0.4394891640324627,0.6720174071707072,0,持有,2021-01-18,29.54
-0.4486068613862801,29.25,0.7608480190573228,-0.4755140169041736,-0.5038443488797404,0.4376491179870551,0,持有,2021-01-19,29.31
-0.5606153994168512,29.25,0.4572358149057728,-0.4898282481341141,-0.4961217266980672,0.2206505018662941,0,持有,2021-01-20,29.51
-0.4559920397179659,29.28,0.5375423754456762,-0.4039428607544726,-0.4369149566385716,0.3084579310986883,0,持有,2021-01-21,29.88
-0.3304440080793038,29.4,0.9306327613660555,-0.2739219270825151,-0.3313724534890363,0.6455996316220917,0,持有,2021-01-22,30.3
-0.38706370862223,30.3,0.4032660778116733,-0.4087142711644526,-0.3983018457302054,0.2001792536740013,0,持有,2021-01-25,29.6
-0.351368680019081,29.36,0.8620340516970522,-0.3097075051573655,-0.344243490458492,0.5906784101174748,0,持有,2021-01-26,30.09
-0.2664391292046918,29.7,0.4845668403712302,-0.3013575369399003,-0.2966206536715064,0.29024139519825,0,持有,2021-01-27,29.48
-0.2430527311543526,29.0,1.63213973893432,-0.0830655106833113,-0.2322654688242288,1.29654139805623,0,持有,2021-01-28,28.51
-0.1433528236765917,28.51,0.8607182865009737,-0.1367438777955877,-0.1421682100380402,0.6487435492088255,0,持有,2021-01-29,27.82
-0.0670393142491695,27.8,0.6278899459935967,-0.0902226262982817,-0.1511779359166591,0.4591468737089222,0,持有,2021-02-01,29.39
-0.2221280592145758,28.81,2.6481281249234216,0.0708124750385464,-0.191078150521971,2.304212058396651,0,持有,2021-02-02,30.11
0.1631320770883774,30.0,5.720917591204589,0.4823466228993295,0.2774275951662098,5.528267752362623,0,持有,2021-02-03,28.8
0.5877798311603232,28.61,4.977474594494397,0.3105758481400457,0.2195079288036604,4.545244772612013,0,持有,2021-02-04,31.68
0.1532851726461296,32.0,2.556979413230412,0.0529196860011212,0.0599070703824116,2.195773309812187,0,持有,2021-02-05,30.84
0.0117359212888146,28.66,1.872065218534376,-0.0592084586334105,-0.1833555283402979,1.466670736537376,0,持有,2021-02-08,30.31
-0.2467453203201958,30.31,0.9898083787943588,-0.2834647479024751,-0.3249369350043089,0.6859190975655163,0,持有,2021-02-09,29.5
-0.3132119253053697,29.55,0.4479775007363574,-0.3311788520022758,-0.2850367203989964,0.2628956632120343,0,持有,2021-02-10,28.59
-0.2935181164208737,28.85,0.5487644999124162,-0.3705429878846118,-0.3223627276104174,0.3222161136187093,0,持有,2021-02-18,29.44
-0.395679750009197,29.21,0.7568804336319517,-0.388435776922037,-0.4266181270630075,0.4733199836872624,0,持有,2021-02-19,30.46
-0.3439835016873948,30.71,0.3217421270436227,-0.3681572826796218,-0.3069174832470711,0.1559098480627231,0,持有,2021-02-22,30.0
-0.298441568641998,29.86,0.5201029530056908,-0.2727290744800199,-0.2477107131875755,0.3393943493471191,0,持有,2021-02-23,30.29
-0.2393601419885099,30.03,0.4133218440648802,-0.3144789155673459,-0.2464236094906298,0.2420781990142563,0,持有,2021-02-24,30.98
-0.281209485868064,30.87,0.9667363745967684,-0.1761080136779232,-0.2399880910059024,0.7279553682239642,0,持有,2021-02-25,31.17
-0.1556614542294019,30.85,1.0586394993250996,-0.0210371753535698,-0.1061293065235645,0.8348939107584811,0,持有,2021-02-26,31.98
-0.0178047920379296,31.9,0.4614665533703597,-0.0818726580808165,-0.0739517140999257,0.3306727643653502,0,持有,2021-03-01,32.6
-0.1211972886815341,32.1,0.4121622491303924,-0.0866440684907965,-0.1190003434930202,0.2899552481841604,0,持有,2021-03-02,31.34
-0.1051960689628808,31.07,0.2323549421201295,-0.1641794876529728,-0.1666231802800058,0.1202417119462879,0,持有,2021-03-03,34.47
-0.2418218680990718,35.0,0.1997694636800523,-0.2858504531074651,-0.2245428466425556,0.0768514968943265,0,持有,2021-03-04,37.92
-0.2430527311543526,34.13,0.0393629300329011,-0.3001646843374055,-0.2309783651272835,-0.0562312553176031,0,持有,2021-03-05,34.39
-0.2578230878177248,33.33,0.3139440663044344,-0.2584148432500795,-0.2335525725211745,0.1696007647936355,0,持有,2021-03-08,33.24
-0.1815095783903026,33.0,2.17561532348742,0.1149480213308628,-0.1589005580983322,1.8131012413628127,0,持有,2021-03-09,31.14
-0.0842713970231036,31.33,2.538941748016696,0.0946695270884472,-0.0533580549487973,2.187302200995524,0,持有,2021-03-10,30.6
0.1015889243243273,30.33,1.3223145407143715,0.0708124750385464,0.0483231371099012,1.1285044886713218,0,持有,2021-03-11,30.76
0.1052815134901705,30.77,0.4986522912483148,0.0564982438086064,0.1216880478357977,0.4170273639587318,0,持有,2021-03-12,29.93
0.0745099371081454,29.75,0.5127137632269662,0.3881112673022229,0.6056390378873263,0.5474495461654236,0,持有,2021-03-15,30.35
0.4905416497931242,30.17,4.019510838808805,0.8306595828278763,0.8386048070344707,4.347969240672355,0,持有,2021-03-16,30.72
0.9471918433023756,30.51,6.979531849663456,1.3173434446458454,1.0883029242419089,8.044083118122202,0,持有,2021-03-17,31.2
1.449383969857024,31.0,4.270848429532418,1.8529342631661097,1.0303832578793584,5.176868133887292,0,持有,2021-03-18,30.86
2.002041481678193,30.63,4.635727334024357,2.442203448798652,2.004720756467142,6.578611509774289,0,持有,2021-03-19,31.88
2.610087830987008,31.88,1.0796314877944968,2.522124573165818,2.123134296586133,1.7664974857119302,0,持有,2021-03-22,33.0
1.9417291919694248,32.6,2.305579723308292,1.472414282970198,1.4937405887797577,2.856736578616269,0,持有,2021-03-23,32.16
1.339837157937015,31.85,6.593697847315094,0.9928875367671994,0.9274149621237144,6.954004922130063,0,持有,2021-03-24,32.29
0.831490716105961,32.38,3.359939265538918,0.6875172705284733,0.7472204445513364,3.473568363636677,0,持有,2021-03-25,31.18
0.7157895889095472,31.1,3.0362020023228644,0.7173385855908488,0.75494306673301,3.1608574255305664,0,持有,2021-03-26,31.17
0.7194821780753904,31.21,2.332776098036394,0.5658463050739807,0.5528677863125582,2.323722466674473,0,持有,2021-03-29,31.05
0.4880799236825618,30.84,1.7646772590101405,0.4883108859118044,0.585045378736197,1.7798261863897065,0,持有,2021-03-30,31.67
0.5410070350596449,31.31,1.609803702465564,0.4370182240045184,0.448612386859968,1.559296733784498,0,持有,2021-03-31,32.46
0.4142281403657015,32.02,0.7079561027056184,0.3439757210099065,0.3958411352852009,0.6891189268853557,0,持有,2021-04-01,33.97
0.3108356437220979,33.67,1.5323463269343651,0.1900977352880487,0.2413886916517341,1.373068355426202,0,持有,2021-04-02,34.0
0.1852876120834354,33.9,0.9275462467472172,0.1507335994057131,0.2349531731670067,0.8287526432171856,0,持有,2021-04-06,33.75
0.1975962426362456,37.13,1.0541283922019091,0.1650478306356531,0.2285176546822793,0.949082239095154,0,持有,2021-04-07,37.13
0.1668246662542205,40.8,1.1809638531990236,0.095862379690942,0.0483231371099012,0.9949558904672569,0,持有,2021-04-08,40.84
0.0006581537912852,42.47,0.339681417289408,0.0052055819013205,0.0766394184427041,0.2666341957729825,0,持有,2021-04-09,44.92
0.041276634615558,45.0,0.4190564898517137,-0.0031443863161446,0.0869362480182683,0.3345290488714367,0,持有,2021-04-12,49.41
0.0658938957211784,48.99,0.4637777502731909,-0.024615733161055,0.0174326483832086,0.3637083731052114,0,持有,2021-04-13,54.35
0.0585087173894921,54.35,0.8222524443528152,0.0481482755911412,0.1036685960785599,0.7038669423518198,0,持有,2021-04-14,48.92
0.1286679115405092,44.03,1.3543368224630432,0.1889048826855539,0.2053497881372594,1.22695427035909,0,持有,2021-04-15,44.03
0.2579085323450149,42.2,0.917513844548894,0.128069399958308,0.151291432865546,0.8044382929470019,0,持有,2021-04-16,39.9
0.0622013065553352,38.68,0.2032630047287054,0.0183269605287657,0.1126783219571788,0.1530563934673129,0,持有,2021-04-19,38.96
0.0671247587764591,38.51,0.9201927178943676,-0.0317728487760254,-0.1074164102205103,0.7090001882650712,0,持有,2021-04-20,38.99
-0.1138121103498478,38.6,0.3778441415676288,-0.0651727216458862,-0.032764395797668,0.2757069530259301,0,持有,2021-04-21,37.11
-0.0005727092639955,37.13,0.0768204287597659,-0.0508584904159453,0.0161455446862624,0.0281219800545027,0,持有,2021-04-22,37.54
0.0068124690676907,37.45,0.2681960171551764,0.0004341714913405,0.0328778927465549,0.1987451496864994,0,持有,2021-04-23,36.51
0.0548161282236498,36.51,0.1293624991317654,0.0040127292988249,0.0972330775938325,0.0866087438431622,0,持有,2021-04-26,35.67
0.0585087173894921,35.03,0.5493270817602721,0.0743910328460316,0.1538656402594366,0.4706643506849377,0,持有,2021-04-27,34.65
0.1188210070982614,34.42,0.8279901643573965,0.0839338536659916,0.0599070703824116,0.6973563394883862,0,持有,2021-04-28,34.75
0.1188210070982614,34.48,0.449534284603867,0.081548148461002,0.1783206105014027,0.3868264123651331,0,持有,2021-04-29,34.5
0.1385148159827579,34.52,0.940959058781073,0.1698192410456331,0.2310918620761699,0.8489404040918825,0,持有,2021-04-30,33.15
0.2320604081841137,33.06,0.577452485091773,0.1101766109208819,0.1873303363800216,0.5008363882080451,0,持有,2021-05-06,33.48
0.1237444593193853,33.48,0.2004304204958394,0.0922838218834568,0.179607714198348,0.1705647825893183,0,持有,2021-05-07,33.68
0.17790243375175,33.38,0.0676795497083181,0.1137551687283672,0.2298047583792246,0.0573117203583017,0,持有,2021-05-10,33.62
0.1286679115405092,33.46,1.8228685119155836,0.3475542788173917,0.099807284987724,1.6541105153494116,0,持有,2021-05-11,34.19
0.2566776692897332,34.41,1.449288341510139,0.2366189867853546,0.287724424741774,1.3396913447840442,0,持有,2021-05-12,35.24
0.305912191500974,34.6,2.844598921814113,0.4680323916693887,0.3829700983157451,2.7711943288478413,0,持有,2021-05-13,33.65
0.4499231689688505,33.53,2.748749731184646,0.5944747675338614,0.4601963201324785,2.762608259119673,0,持有,2021-05-14,33.69
0.7022500953014563,33.3,1.7505518433023342,0.5932819149313666,0.655836082068203,1.8097004198917168,0,持有,2021-05-17,32.22
0.6739402450299927,32.4,1.5871147457993555,0.5479535160365555,0.4601963201324785,1.5700864323430956,0,持有,2021-05-18,33.14
0.3994577837023298,33.14,1.239313120896706,0.2986473221150962,0.3314859504379232,1.1497972982776166,0,持有,2021-05-19,33.2
0.2332912712393945,33.2,0.9849148389833364,0.1757835040581087,0.1384203958960903,0.874098806425608,0,持有,2021-05-20,33.59
0.063432169610616,33.56,0.240917868234982,0.0111698449137953,0.0341649964435002,0.1776812183699324,0,持有,2021-05-21,33.62
0.0129667843440953,33.62,0.1308356642765336,-0.0234228805585602,0.0341649964435002,0.07792585141979,0,持有,2021-05-24,34.11
0.0338914562838726,34.36,0.1328990792288884,-0.000758681111155,0.0753523147457579,0.0850818383057088,0,持有,2021-05-25,34.11
0.0191210996205,33.84,0.8134675597165681,-0.0926083315032713,-0.1177132397960745,0.6112205138215218,0,持有,2021-05-26,34.27
-0.1495071389529968,34.6,0.0436453153556517,-0.1641794876529728,-0.1112777213113471,-0.0272753801349601,0,持有,2021-05-27,35.03
-0.1248898778473764,34.72,-0.0693401798438631,-0.1665651928579632,-0.0675161956151983,-0.1143080682907934,0,持有,2021-05-28,34.15
-0.0879639861889467,33.9,0.1229804230872354,-0.1498652564230329,-0.0945453732510546,0.0416027517886313,0,持有,2021-05-31,34.59
-0.1187355625709717,34.5,-0.0652090460343066,-0.1928079501128536,-0.1190003434930202,-0.1234178497224614,0,持有,2021-06-01,34.59
-0.2024342503300798,33.9,-0.2090381678979686,-0.2297863807901992,-0.1576134544013869,-0.2421881719052867,0,持有,2021-06-02,35.23
-0.1618157695058069,35.18,0.093916153655542,-0.1307796147831121,-0.0984066843418914,0.0249424626204386,0,持有,2021-06-03,35.63
-0.0522689575857978,35.76,-0.2709830406735324,-0.1128868257456869,-0.0443483290701784,-0.2834763057751529,0,持有,2021-06-04,36.8
-0.1224281517368149,36.36,-0.3021746687867358,-0.1904222449078632,-0.0958324769480003,-0.3154412869396089,0,持有,2021-06-07,38.85
-0.1790478522797406,38.05,-0.2999212671775641,-0.2357506438026743,-0.1447424174319312,-0.3182995550014216,0,持有,2021-06-08,38.62
-0.2196663331040139,38.12,0.0462024496783107,-0.2858504531074651,-0.3262240387012542,-0.0657439109604101,0,持有,2021-06-09,36.39
-0.373524215014139,36.06,-0.4404087143493166,-0.4266070602018777,-0.3223627276104174,-0.4501232823204779,0,持有,2021-06-10,35.04
-0.3809093933458249,35.06,-0.1806071873223317,-0.4385355862268281,-0.372559771791294,-0.252332193519776,0,持有,2021-06-11,33.66
-0.3809093933458249,33.33,-0.2144678512842157,-0.3610001670646514,-0.3197885202165264,-0.2672715246945695,0,持有,2021-06-15,33.25
-0.3193662405817749,33.1,-0.3426116993548137,-0.3991714503444922,-0.3210756239134721,-0.3735652037792674,0,持有,2021-06-16,33.42
-0.3907562977880731,33.33,-0.528303673978005,-0.4266070602018777,-0.360975838518784,-0.5183490582093768,0,持有,2021-06-17,33.3
-0.367369899737734,33.1,-0.3777899730434249,-0.3681572826796218,-0.2824625130051054,-0.395720108465877,0,持有,2021-06-18,31.93
-0.3353674603004277,31.77,-0.2911056403638385,-0.390821482127027,-0.3365208682768189,-0.3325530530207766,0,持有,2021-06-21,32.13
-0.3242896928028987,32.01,-0.3709719729222502,-0.3693501352821166,-0.301769068459289,-0.3914005149236209,0,持有,2021-06-22,32.43
-0.367369899737734,32.43,-0.1897247023188958,-0.4206427971894025,-0.4188955048813338,-0.2647536595768022,0,持有,2021-06-23,32.18
-0.4830710269341482,32.18,-0.3565409799703076,-0.5399280574389048,-0.4665183416683194,-0.3992426008231901,0,持有,2021-06-24,31.5
-0.5298438230348261,31.49,-0.4107136154357651,-0.5912207193461907,-0.5501800819697806,-0.4476251918001837,0,持有,2021-06-25,31.83
-0.6024647432964052,31.78,-0.5853531624118976,-0.6305848552285267,-0.5630511189392359,-0.5755348558230964,0,持有,2021-06-28,32.72
-0.5618462624721324,32.92,-0.4467059419840061,-0.5602065516813204,-0.514141178455305,-0.4680984127559261,0,持有,2021-06-29,32.15
-0.5163043294267352,32.15,-0.4708545372368924,-0.5578208464763303,-0.4845377934255572,-0.4860226969327844,0,持有,2021-06-30,31.69
-0.5187660555372972,31.8,-0.4155339888643889,-0.5697493725012803,-0.5527542893636718,-0.4504816182764908,0,持有,2021-07-01,31.36
-0.6160042369044961,31.38,-0.2650805425976665,-0.6723346963158526,-0.695622799724628,-0.3563176997285475,0,持有,2021-07-02,30.11
-0.7070881029952905,30.05,-0.4181021903709402,-0.6830703697383078,-0.669880725785717,-0.4616175731172962,0,持有,2021-07-05,30.05
-0.7046263768847281,30.05,-0.4293058695311931,-0.757027231092999,-0.8552236581458764,-0.4834039655278487,0,持有,2021-07-06,30.05
-0.8523299435184486,29.95,-0.5225942367767039,-0.8357555028576704,-0.7882942659047076,-0.5458552985090519,0,持有,2021-07-07,30.55
-0.8104805996388946,30.53,-0.4534366343211419,-0.8357555028576704,-0.8024524065711087,-0.4997537608008249,0,持有,2021-07-08,29.97
-0.7870942015885554,29.9,-0.2663870851405014,-0.7152773900056734,-0.7882942659047076,-0.3603008858413691,0,持有,2021-07-09,30.16
-0.6664696221710172,30.23,-0.3793805733061608,-0.6842632223408026,-0.6299805111804047,-0.4317405511287956,0,持有,2021-07-12,30.42
-0.6738548005027031,30.4,-0.5465971141083423,-0.7140845374031782,-0.6312676148773504,-0.552998749304703,0,持有,2021-07-13,30.51
-0.6541609916182075,30.5,-0.6058422088577471,-0.710505979595693,-0.6377031333620782,-0.5962523402992039,0,持有,2021-07-14,30.16
-0.6763165266132655,30.02,-0.4782381934236709,-0.7248202108256334,-0.7265132884513211,-0.5109173564582423,0,持有,2021-07-15,29.22
-0.7366288163220344,29.2,0.1545274307720899,-0.4767068695066689,-0.5694866374239638,-0.0106299443217845,0,持有,2021-07-16,28.84
-0.4018340652856021,28.75,1.1773946863937734,-0.3478787884372062,-0.3519661126401652,0.8227330704415867,0,持有,2021-07-19,28.25
-0.384601982511668,28.2,0.3218872301213211,-0.4767068695066689,-0.4008760531240965,0.1267898937883628,0,持有,2021-07-20,28.58
-0.4461451352757181,28.43,0.2349458928380147,-0.3955928925370074,-0.4098857790027154,0.0746615608761815,0,持有,2021-07-21,28.95
-0.395679750009197,28.66,-0.2539063759277929,-0.4719354590966885,-0.4021631568210418,-0.3141456435007838,0,持有,2021-07-22,28.93
-0.4732241224919,29.1,0.4840522163202406,-0.3073217999523754,-0.3983018457302054,0.2859219154815159,0,持有,2021-07-23,28.14
-0.3378291864109901,28.24,0.0565527259917614,-0.3454930832322162,-0.3892921198515865,-0.0631202191506709,0,持有,2021-07-26,27.4
-0.451068587496842,27.4,0.44488975643042,-0.3562287566546714,-0.4073115716088239,0.2480848668412182,0,持有,2021-07-27,27.42
-0.281209485868064,27.4,-0.0440639615210666,-0.3657715774746318,-0.2837496167020512,-0.1333546546012136,0,持有,2021-07-28,26.22
-0.3267514189134611,26.62,-0.2654328479515698,-0.4039428607544726,-0.4008760531240965,-0.3206106844753777,0,持有,2021-07-29,26.56
-0.4313747786123459,26.56,0.5531575570740893,-0.2977789791324155,-0.3403821793676552,0.3508654122552483,0,持有,2021-07-30,26.75
-0.2553613617071628,26.68,0.6904299873251436,-0.1522509616280224,-0.2399880910059024,0.4799116164721359,0,持有,2021-08-02,27.73
-0.2910563903103118,27.68,0.439805615119031,-0.4480784070467881,-0.4394891640324627,0.2153434878418718,0,持有,2021-08-03,27.67
-0.4387599569440322,27.62,0.2900567795601151,-0.494599658544094,-0.539883252394216,0.0762466217034946,0,持有,2021-08-04,27.83
-0.6049264694069671,27.52,-0.3033330340341245,-0.6126920661911015,-0.5823576743934195,-0.3691241009352767,0,持有,2021-08-05,27.65
-0.5889252496883143,27.65,-0.3496307533166976,-0.5602065516813204,-0.5694866374239638,-0.4008297511050122,0,持有,2021-08-06,27.16
-0.612311647738653,28.06,-0.4063156395256955,-0.6126920661911015,-0.6325547185742957,-0.452454372970245,0,持有,2021-08-09,29.88
-0.6713930743921411,30.67,-0.3528070350937729,-0.6639847280983875,-0.6788904516643359,-0.4151568625568768,0,持有,2021-08-10,30.02
-0.6233894152361824,29.85,-0.4996359786357839,-0.6663704333033774,-0.5952287113628747,-0.5166995076621153,0,持有,2021-08-11,29.52
-0.6024647432964052,29.35,-0.2665371069665964,-0.5697493725012803,-0.528299319121706,-0.3349632769244774,0,持有,2021-08-12,29.93
-0.5286129599795449,29.92,-0.4413641812253475,-0.5673636672962904,-0.4871120008194483,-0.465208560101764,0,持有,2021-08-13,29.3
-0.5273820969242642,29.69,-0.4845261984051168,-0.587642161538706,-0.499983037788904,-0.4986484734336225,0,持有,2021-08-16,30.4
-0.5433833166429171,30.2,-0.5343826321525973,-0.582870751128726,-0.499983037788904,-0.5357311339558406,0,持有,2021-08-17,29.48
-0.5433833166429171,29.31,0.521657277499002,-0.4051357133569673,-0.5321606302125429,0.2773438103559447,0,持有,2021-08-18,30.86
-0.4104501066725692,30.81,-0.1256623083586151,-0.4850568377241341,-0.4073115716088239,-0.2168036313725766,0,持有,2021-08-19,30.49
-0.4522994505521232,30.49,-0.4968286029884501,-0.5256138262089648,-0.4626570305774831,-0.5046685505438412,0,持有,2021-08-20,29.64
-0.5101500141503301,29.78,-0.4906758635879095,-0.55066373086136,-0.514141178455305,-0.5012594164665244,0,持有,2021-08-23,31.07
-0.5606153994168512,31.27,-0.6191695576382126,-0.5888350141412008,-0.5167153858491961,-0.5993798345347021,0,持有,2021-08-24,30.78
-0.570462303859099,29.61,-0.5613884053803325,-0.6126920661911015,-0.579783466999528,-0.5586534407587928,0,持有,2021-08-25,29.58
-0.6381597718995542,29.59,-0.5566073819388812,-0.6794918119308226,-0.6402773407559693,-0.5601960344778875,0,持有,2021-08-26,28.23
-0.6418523610653973,28.25,-0.6596262631998767,-0.6472847916634571,-0.6338418222712414,-0.6324149174484116,0,持有,2021-08-27,28.36
-0.5963104280200001,28.54,-0.6591343883602212,-0.6234277396135567,-0.5604769115453448,-0.6311452104681056,0,持有,2021-08-30,28.17
-0.62092768912562,28.17,-0.6069956553567392,-0.6854560749432979,-0.6467128592406971,-0.5970532122132518,0,持有,2021-08-31,27.69
-0.7070881029952905,27.69,-0.5297110508629693,-0.7283987686331186,-0.7664135030566335,-0.5480369002702481,0,持有,2021-09-01,28.08
-0.8043262843624895,27.94,-0.700519507681735,-0.8381412080626605,-0.7689877104505246,-0.6688341939144359,0,持有,2021-09-02,28.25
-0.8055571474177703,28.5,-0.6216965646269427,-0.8619982601125612,-0.8475010359642032,-0.6175940162367951,0,持有,2021-09-03,28.85
-0.8978718765638454,28.79,-0.7494672026629521,-0.8953981329824215,-0.8436397248733664,-0.7040726746644037,0,持有,2021-09-06,28.86
-0.8486373543526055,28.92,-0.6881021273546322,-0.8262126820377105,-0.9556177465076297,-0.6605043998811074,0,持有,2021-09-07,28.73
-0.7834016124227122,28.74,-0.73470726841199,-0.8274055346402053,-0.7625521919657967,-0.6923011270247413,0,持有,2021-09-08,28.73
-0.7834016124227122,28.7,-0.6723572137372599,-0.8118984508077701,-0.7393843254207768,-0.6483368261876099,0,持有,2021-09-09,29.81
-0.7649386665934974,29.81,-0.5992535453805617,-0.7486772628755337,-0.7162164588757569,-0.594022536852241,0,持有,2021-09-10,29.47
-0.6886251571660752,29.47,-0.6907373468080865,-0.749870115478029,-0.681464659058227,-0.6585440324288617,0,持有,2021-09-13,29.0
-0.7058572399400093,28.95,-0.6835449069652241,-0.7606057889004841,-0.72393908105743,-0.6552140710862189,0,持有,2021-09-14,28.59
-0.7809398863121503,28.59,-0.7088789205816801,-0.8452983236776309,-0.7844329548138713,-0.6755535338405064,0,持有,2021-09-15,28.51
-0.8240200932469856,28.51,-0.7568324135432435,-0.8381412080626605,-0.7754232289352524,-0.7077396052410495,0,持有,2021-09-16,27.96
-0.8117114626941754,27.91,-0.6720590146157188,-0.796391366975335,-0.8243331694191833,-0.6486847137567022,0,持有,2021-09-17,27.93
-0.7944793799202413,27.76,-0.7177904629891384,-0.8596125549075708,-0.8101750287527822,-0.6819885080025062,0,持有,2021-09-22,28.3
-0.8547916696290105,28.3,-0.7499467806316161,-0.8858553121624616,-0.8269073768130744,-0.7044475251912662,0,持有,2021-09-23,28.1
-0.8794089307346306,28.1,-0.7544966228984294,-0.909712364212362,-0.8500752433580943,-0.7079732189908784,0,持有,2021-09-24,27.4
-0.8621768479606964,27.41,-0.6530474372194844,-0.9109052168148573,-0.8693817988122774,-0.6405288591300152,0,持有,2021-09-27,26.61
-0.8892558351768783,26.55,-0.6890772692242492,-0.9347622688647576,-0.9170046355992628,-0.6665166903704541,0,持有,2021-09-28,26.6
-0.9520298509962096,26.52,-0.619204603720538,-0.9884406359770336,-1.0173987239610165,-0.6240700756810981,0,持有,2021-09-29,25.85
-1.045575443197566,25.88,-0.7399875448156916,-1.0552403817167546,-1.0315568646274171,-0.7029764925429643,0,持有,2021-09-30,26.25
-1.0308050865341938,26.66,-0.7260355149888637,-1.011104835424439,-0.9955179611129416,-0.6924398798582546,0,持有,2021-10-08,26.78
-0.9668002076595816,26.82,-0.6937500802009764,-0.9705478469396084,-1.0006663759007242,-0.6725353063748836,0,持有,2021-10-11,26.78
-1.0283433604236318,26.93,-0.757755293711147,-1.0409261504868146,-0.9852211315373774,-0.7138922575632789,0,持有,2021-10-12,26.93
-1.0024952362627306,26.93,-0.6949182829451581,-1.005140572411964,-0.9556177465076297,-0.6716466235630293,0,持有,2021-10-13,27.55
-0.9569533032173334,27.4,-0.6967013292389093,-0.963390731324638,-0.9041335986298076,-0.6712344751986045,0,持有,2021-10-14,27.41
-0.9286434529458704,27.25,-0.7685150558286109,-0.9884406359770336,-0.907994909720644,-0.719249077656138,0,持有,2021-10-15,26.8
-0.9421829465539616,26.79,-0.6805284845110368,-0.919255185032322,-0.905420702326753,-0.6593690550939063,0,持有,2021-10-18,26.45
-0.8929484243427215,26.46,-0.6172364895183665,-0.8930124277774316,-0.8668075914183864,-0.6148319925091785,0,持有,2021-10-19,26.55
-0.8523299435184486,26.8,-0.561579006880699,-0.8798910491499864,-0.8269073768130744,-0.5757083526633733,0,持有,2021-10-20,26.69
-0.8264818193575475,26.67,-0.455573830499445,-0.8405269132676508,-0.8101750287527822,-0.5015276427267796,0,持有,2021-10-21,26.2
-0.7834016124227122,26.2,-0.4180751372547591,-0.7641843467079693,-0.749681154996341,-0.4674605558639622,0,持有,2021-10-22,26.0
-0.7132424182716952,26.15,-0.4884747236804512,-0.7582200836954942,-0.7303745995421579,-0.51907980723412,0,持有,2021-10-25,26.14
-0.7550917621512492,26.14,-0.4926495113820272,-0.7606057889004841,-0.7020583182093558,-0.518608835113589,0,持有,2021-10-26,25.92
-0.6972411985530422,25.75,-0.2375662937544375,-0.703348863980723,-0.721364873663539,-0.3364732663974224,0,持有,2021-10-27,25.41
-0.6381597718995542,25.4,-0.4157959122165055,-0.708120274390703,-0.6891872812399001,-0.4613375212609044,0,持有,2021-10-28,24.65
-0.6640078960604553,24.64,-0.4722908117686865,-0.6830703697383078,-0.6299805111804047,-0.4982741254902179,0,持有,2021-10-29,24.77
-0.6430832241206781,24.77,-0.5375626029909701,-0.6949988957632578,-0.6183965779078947,-0.545447199626863,0,持有,2021-11-01,25.29
-0.6369289088442734,25.36,-0.3893176747543008,-0.6532490546759323,-0.5733479485148005,-0.4340864274750529,0,持有,2021-11-02,24.79
-0.5975412910752813,24.8,-0.5396167952900813,-0.6508633494709418,-0.5630511189392359,-0.5438582112618592,0,持有,2021-11-03,25.0
-0.5913869757988762,25.0,-0.5640881834064916,-0.6520562020734371,-0.5939416076659294,-0.5625979758635129,0,持有,2021-11-04,25.37
-0.609849921628091,25.5,-0.5593711036941954,-0.6771061067258327,-0.6312676148773504,-0.5602967555778169,0,持有,2021-11-05,25.6
-0.62092768912562,25.58,-0.372308642799014,-0.5912207193461907,-0.5540413930606171,-0.4168669418551239,0,持有,2021-11-08,25.49
-0.5950795649647194,25.5,0.1917475998888209,-0.5136853001840145,-0.5180024895461418,0.01574919581999,0,持有,2021-11-09,25.89
-0.5113808772056113,25.88,1.9705908231351188,-0.2858504531074651,-0.4626570305774831,1.4333664866710918,0,持有,2021-11-10,26.22
-0.3562921322402049,26.37,0.8894677560352875,-0.4528498174567685,-0.5180024895461418,0.5338702252496794,0,持有,2021-11-11,26.43
-0.5655388516379751,26.69,0.1672122680432554,-0.644899086458467,-0.6595838962101523,-0.0416230239597999,0,持有,2021-11-12,26.78
-0.7157041443822576,26.7,-0.3445269370117223,-0.7188559478131582,-0.7110680440879747,-0.414377847212574,0,持有,2021-11-15,27.35
-0.7021646507741661,27.52,-0.3416906637175588,-0.7331701790430986,-0.6776033479673902,-0.4104064803280276,0,持有,2021-11-16,27.01
-0.7021646507741661,26.99,-0.4812859728988862,-0.7510629680805242,-0.6969099034215733,-0.510358180224466,0,持有,2021-11-17,27.48
-0.7255510488245054,27.45,-0.2793436832605767,-0.7045417165832182,-0.6853259701490634,-0.362343026503672,0,持有,2021-11-18,27.96
-0.6664696221710172,27.71,-0.4308429784051165,-0.7069274217882082,-0.658296792513207,-0.4730036718800402,0,持有,2021-11-19,27.75
-0.6886251571660752,27.68,-0.5147685080777851,-0.7427129998630589,-0.658296792513207,-0.5325167407002828,0,持有,2021-11-22,27.92
-0.6873942941107944,27.65,0.1911696469522256,-0.5971849823586659,-0.6222578889987315,-0.0043032132959463,0,持有,2021-11-23,27.97
-0.5519993580298842,27.97,-0.3858419641685852,-0.6198491818060715,-0.539883252394216,-0.4298453940792079,0,持有,2021-11-24,28.29
-0.5975412910752813,28.15,-0.4427709432667622,-0.6413205286509819,-0.6003771261506569,-0.4763375338561595,0,持有,2021-11-25,28.34
-0.6529301285629263,28.12,-0.5384086277151775,-0.696191748365753,-0.6196836816048404,-0.5465601639285255,0,持有,2021-11-26,28.19
-0.6381597718995542,27.81,-0.2680207244517072,-0.5697493725012803,-0.5463187708789439,-0.3407414041175599,0,持有,2021-11-29,28.1
-0.5889252496883143,28.15,-0.4929421769116222,-0.6270062974210415,-0.5579027041514538,-0.5098684471107939,0,持有,2021-11-30,28.31
-0.609849921628091,28.63,-0.4581420320059963,-0.6198491818060715,-0.5630511189392359,-0.4823916035655011,0,持有,2021-12-01,28.99
-0.5926178388541574,28.99,-0.3245328396232761,-0.6592133176884071,-0.6750291405734992,-0.3964289916874761,0,持有,2021-12-02,30.25
-0.7317053641009105,30.0,-0.6207054368250369,-0.7617986415029794,-0.6866130738460091,-0.6093872531056734,0,持有,2021-12-03,28.55
-0.7255510488245054,28.41,-0.6877246134151965,-0.7582200836954942,-0.6776033479673902,-0.6565303077110951,0,持有,2021-12-06,27.33
-0.7132424182716952,27.22,-0.664114621111733,-0.7629914941054742,-0.6917614886337912,-0.6404028550733392,0,持有,2021-12-07,27.44
-0.7132424182716952,27.63,-0.6822611136337232,-0.7534486732855141,-0.6531483777254246,-0.6518949836628325,0,持有,2021-12-08,27.44
-0.7046263768847281,27.44,-0.6576642974332009,-0.7391344420555738,-0.6492870666345881,-0.6341125014107035,0,持有,2021-12-09,27.25
-0.6886251571660752,27.15,-0.4657107561011951,-0.6663704333033774,-0.6364160296651324,-0.4918433657380631,0,持有,2021-12-10,27.73
-0.6233894152361824,27.89,-0.1541098897100904,-0.6174634766010815,-0.5952287113628747,-0.261939593069446,0,持有,2021-12-13,27.55
-0.5556919471957273,27.55,-0.3933983913927927,-0.6413205286509819,-0.5476058745758892,-0.4354154878583339,0,持有,2021-12-14,27.56
-0.5876943866330331,27.6,0.2984727580666205,-0.4910211007366089,-0.5514671856667259,0.0910035743041818,0,持有,2021-12-15,28.66
-0.537229001366512,28.63,-0.250161363867366,-0.5816778985262308,-0.5694866374239638,-0.3243387540033239,0,持有,2021-12-16,28.29
-0.5163043294267352,28.31,-0.4049580649682463,-0.5721350777062708,-0.5334477339094882,-0.440483242705438,0,持有,2021-12-17,27.84
-0.5803092083013472,27.82,0.0492219463502458,-0.5244209736064697,-0.528299319121706,-0.0928461465943581,0,持有,2021-12-20,27.96
-0.5335364122006693,29.09,-0.1360869807415637,-0.4981782163515793,-0.4587957194866463,-0.2277070615270423,0,持有,2021-12-21,28.36
-0.4756858486024619,28.25,-0.2624348708038696,-0.5232281210039749,-0.4755280675469384,-0.3281222073686693,0,持有,2021-12-22,28.19
-0.526151233868983,28.19,-0.4395799052444972,-0.5446994678488852,-0.4922604156072304,-0.4606954666747315,0,持有,2021-12-23,28.33
-0.4904562052658341,28.35,-0.3168718889956419,-0.5470851730538752,-0.5501800819697806,-0.3769023522086349,0,持有,2021-12-24,27.2
-0.601233880241124,27.21,-0.3614972338233863,-0.5602065516813204,-0.537309045000325,-0.4056513951151704,0,持有,2021-12-27,27.25
-0.5483067688640411,27.4,-0.2018137561905286,-0.5971849823586659,-0.6312676148773504,-0.3012923003304616,0,持有,2021-12-28,27.35
-0.6824708418896701,27.35,-0.5485855181476497,-0.703348863980723,-0.6505741703315335,-0.5549404563760171,0,持有,2021-12-29,27.35
-0.6701622113368604,27.35,-0.7267050796143446,-0.710505979595693,-0.6338418222712414,-0.6824207170405757,0,持有,2021-12-30,27.42
-0.6566227177287695,27.42,-0.3193275741326219,-0.5709422251037756,-0.7535424660871778,-0.3937310690810683,0,持有,2021-12-31,27.55
-0.7957102429755225,27.55,-0.5733852327195299,-0.81905556642274,-0.7870071622077623,-0.5815973198064802,0,持有,2022-01-04,28.08
-0.8018645582519276,28.1,-0.4968156912739092,-0.747484410273039,-0.8655204877214411,-0.5321660250047636,0,持有,2022-01-05,28.63
-0.9163348223930606,28.2,-0.6328805687936093,-0.8965909855849168,-0.8783915246908963,-0.6265717487601938,0,持有,2022-01-06,28.37
-0.8584842587948532,28.47,-0.6329420531485663,-0.8226341242302253,-0.8037395102680545,-0.6221045666583932,0,持有,2022-01-07,28.78
-0.8018645582519276,28.6,-0.6706319627371683,-0.7987770721803249,-0.7831458511169256,-0.6466622239961656,0,持有,2022-01-10,28.95
-0.7378596793773156,28.8,-0.640882142747705,-0.7677629045154541,-0.709780940391029,-0.6243829708968337,0,持有,2022-01-11,28.43
-0.7341670902114724,28.5,-0.5824633977289215,-0.796391366975335,-0.7406714291177221,-0.5857726063073477,0,持有,2022-01-12,28.81
-0.7686312557593405,28.97,-0.6568065906815516,-0.8321769450501857,-0.7985910954802723,-0.6400033138008364,0,持有,2022-01-13,29.28
-0.8338669976892333,29.27,-0.7133021050772821,-0.8608054075100661,-0.8204718583283465,-0.678486343450622,0,持有,2022-01-14,28.87
-0.8166349149152993,28.82,-0.6973161727884787,-0.8441054710751357,-0.7998781991772176,-0.6674914985072128,0,持有,2022-01-17,29.16
-0.8154040518600185,29.29,-0.6437270238515626,-0.8107055982052753,-0.75869088087496,-0.6284165167636372,0,持有,2022-01-18,28.26
-0.7649386665934974,28.39,-0.5928542537166438,-0.8035484825903049,-0.7522553623902325,-0.5922544364668123,0,持有,2022-01-19,28.69
-0.7415522685431583,28.68,-0.6739515030612933,-0.8083198930002848,-0.7638392956627424,-0.6497570888324616,0,持有,2022-01-20,27.6
-0.7674003927040594,27.95,-0.6217519005464038,-0.7951985143728397,-0.72393908105743,-0.6118543953421647,0,持有,2022-01-21,27.7
-0.7390905424325963,27.69,-0.6370000205757241,-0.8011627773853149,-0.7689877104505246,-0.6240489135266344,0,持有,2022-01-24,27.81
-0.7784781602015883,29.01,-0.0666096596402256,-0.587642161538706,-0.6724549331796081,-0.2073666158933539,0,持有,2022-01-25,26.68
-0.7169350074375384,26.52,-0.1619104098234769,-0.7534486732855141,-0.8436397248733664,-0.296392055897169,0,持有,2022-01-26,26.63
-0.8474064912973243,27.61,-0.5064072506471913,-0.8345626502551756,-0.7908684732985988,-0.5361250498596172,0,持有,2022-01-27,25.7
-0.8412521760209196,25.72,-0.5426301435265207,-0.8500697340876109,-0.85136234705504,-0.5634356791692784,0,持有,2022-01-28,26.17
-0.8092497365836134,26.6,-0.6743296318442784,-0.8369483554601657,-0.7818587474199798,-0.6510682402424516,0,持有,2022-02-07,26.63
-0.7994028321413656,26.63,-0.6471449391436186,-0.8464911762801256,-0.7689877104505246,-0.6325776290419017,0,持有,2022-02-08,27.15
-0.8043262843624895,27.02,-0.5445275507204919,-0.7594129362979889,-0.7767103326321977,-0.5602503453306473,0,持有,2022-02-09,27.18
-0.8043262843624895,27.15,-0.6515103283455611,-0.863191112715056,-0.8050266139649997,-0.6368932372581253,0,持有,2022-02-10,26.9
-0.8424830390762004,26.9,-0.6357082342780789,-0.9037481011998868,-0.853936554448931,-0.6287155214449935,0,持有,2022-02-11,26.37
-0.8683311632371015,26.36,-0.5873206617705196,-0.9264123006472924,-0.902846494932862,-0.5977560776466684,0,持有,2022-02-14,26.51
-0.9409520834986804,26.6,-0.3854761322565915,-0.963390731324638,-1.219474004381468,-0.4767410174716306,0,持有,2022-02-15,26.52
-1.0529606215292515,26.58,-0.4366225077710685,-0.961005026119648,-0.9929437537190504,-0.5023662467665345,0,持有,2022-02-16,26.93
-0.9963409209863257,26.94,-0.6047883670137851,-1.000369162001984,-1.0392794868090904,-0.6154700686147697,0,持有,2022-02-17,27.12
-0.9643384815490198,27.1,-0.7325528566142989,-0.9991763093994886,-0.9787856130526496,-0.697121308655538,0,持有,2022-02-18,26.91
-1.023419908202508,27.0,-0.4817581727449555,-1.0790974337666557,-1.1679898565036455,-0.5458362374304443,0,持有,2022-02-21,27.14
-1.1858938314995997,27.05,-0.6063808118071699,-1.1542471477238416,-1.1808608934731013,-0.6246770712105666,0,持有,2022-02-22,26.82
-1.1083494590168967,28.42,-0.6309130694349874,-1.0826759915741402,-1.058586042263274,-0.6347988505221088,0,持有,2022-02-23,27.32
-1.0886556501324007,27.15,-0.6520022031852165,-1.0862545493816254,-1.110070190141096,-0.6479132858784074,0,持有,2022-02-24,26.26
-1.0480371693081278,26.42,-0.6676192293442784,-1.0409261504868146,-1.0006663759007242,-0.6556321049465065,0,持有,2022-02-25,26.31
-1.0024952362627306,26.31,-0.6228961243921525,-1.025419066654379,-0.9877953389312684,-0.6266149311384395,0,持有,2022-02-28,26.57
-0.9877248795993584,26.55,-0.7119482195811304,-1.027804771859369,-0.9774985093557044,-0.6840762947686153,0,持有,2022-03-01,26.65
-1.0111112776496978,26.64,-0.6921514869720959,-1.0480832661017847,-1.023834242445744,-0.6731437714475577,0,持有,2022-03-02,26.61
-1.0615766629162189,27.51,-0.6476368139832741,-1.0790974337666557,-1.052150523778546,-0.6443419504324919,0,持有,2022-03-03,26.61
-1.045575443197566,26.64,-0.7002674218264116,-1.0874474019841205,-1.084328116202185,-0.6796189153525934,0,持有,2022-03-04,26.3
-1.0763470195795908,26.2,-0.6697711817677712,-1.0957973702015853,-1.0971991531716407,-0.6611628631724347,0,持有,2022-03-07,26.09
-1.1255815417908308,26.06,-0.6855111766367469,-1.1494757373138618,-1.0959120494746948,-0.6716264374425157,0,持有,2022-03-08,25.5
-1.115734637348583,25.8,-0.590209811609946,-1.1124973066365158,-1.0830410125052392,-0.6100118151766881,0,持有,2022-03-09,24.59
-1.0701927043031858,25.12,-0.6526785310897428,-1.1220401274564762,-1.0804668051113482,-0.6497564951885862,0,持有,2022-03-10,25.05
-1.0800396087454336,24.8,-0.6439471378423083,-1.0492761187042798,-1.0572989385663285,-0.6415191956150951,0,持有,2022-03-11,25.31
-1.0357285387553177,25.3,-0.7031571865093876,-1.0528546765117646,-1.0457150052938182,-0.6807522354782748,0,持有,2022-03-14,24.83
-1.08742478707712,24.8,-0.6639916524018191,-1.1053401910215457,-1.1177928123227694,-0.6589755823932805,0,持有,2022-03-15,23.51
-1.140351898454203,23.89,-0.6674962606343645,-1.180489904978732,-1.2053158637150672,-0.6631304845739494,0,持有,2022-03-16,24.14
-1.176046927057352,24.57,-0.6913521903576558,-1.2055398096311276,-1.2117513821997945,-0.6783844417491964,0,持有,2022-03-17,24.3
-1.160045707338699,24.39,-0.6948567985902012,-1.216275483053583,-1.2233353154723043,-0.6816283895229018,0,持有,2022-03-18,24.63
-1.2092802295499387,24.7,-0.7020504681201627,-1.2055398096311276,-1.2001674489272844,-0.6847483072769529,0,持有,2022-03-21,25.0
-1.2068185034393768,25.0,-0.6591343883602212,-1.2460967981159583,-1.25937421898678,-0.6616538412030026,0,持有,2022-03-22,25.12
-1.248667847318931,25.12,-0.6566221376166808,-1.285460933998294,-1.276106567047072,-0.6612386894367671,0,持有,2022-03-23,24.93
-1.2609764778717412,25.0,-0.6796775410384327,-1.2377468298984933,-1.2349192487448148,-0.6726174930183397,0,持有,2022-03-24,24.52
-1.2240505862133109,24.47,-0.7181593691188801,-1.229396861681028,-1.2259095228661958,-0.6958098396484628,0,持有,2022-03-25,24.65
-1.2338974906555586,24.76,-0.7067841486082973,-1.2771109657808288,-1.3160067816523846,-0.6915870379172833,0,持有,2022-03-28,24.4
-1.331135672022758,24.69,-0.7139698251721144,-1.3236322172781347,-1.3404617518943498,-0.6966474216464692,0,持有,2022-03-29,24.0
-1.291748054253766,24.24,-0.5371555765611552,-1.3117036912531848,-1.5180820620728364,-0.601524023996028,0,持有,2022-03-30,24.08
-1.5256120347571562,24.01,-0.5758470662920057,-1.5359599805222488,-1.6725345057063026,-0.6336261661878536,0,持有,2022-03-31,24.45
-1.6720847383355957,24.43,-0.2419077040579468,-1.4763173503974978,-1.6558021576460105,-0.4503083640517318,0,持有,2022-04-01,24.37
-1.5009947736515363,24.22,-0.3379395032216361,-1.477510202999993,-1.5618435877689851,-0.5026509146856267,0,持有,2022-04-06,24.73
-1.5674613786367102,24.73,-0.5263281816532387,-1.5097172232673586,-1.5348144101331285,-0.6013797409933159,0,持有,2022-04-07,24.31
-1.48130096476704,24.31,-0.4409264126180541,-1.384467700005381,-1.4936270918308707,-0.5466430693443327,0,持有,2022-04-08,23.88
-1.3729850159023125,23.89,-0.6344933034241298,-1.444110330130132,-1.438281632862212,-0.6567595863801061,0,持有,2022-04-11,23.59
-1.443144210053329,23.6,-0.5972190280750367,-1.404746194247796,-1.4344203217713751,-0.6327574281545674,0,持有,2022-04-12,23.72
-1.380370194233998,23.68,-0.5017977685560698,-1.3212465120731447,-1.4048169367416274,-0.573813782730603,0,持有,2022-04-13,23.32
-1.2979023695301708,23.32,-0.5667492262890278,-1.3117036912531848,-1.3134325742584936,-0.609362332161845,0,持有,2022-04-14,23.34
-1.3335973981333202,23.39,-0.6910447685828711,-1.32721077508562,-1.3160067816523846,-0.682773155879379,0,持有,2022-04-15,23.0
-1.2979023695301708,22.51,-0.6789938350113116,-1.3033537230357195,-1.2670968411684536,-0.6744131250115583,0,持有,2022-04-18,22.9
-1.2609764778717412,22.98,-0.5976500334032848,-1.2556396189359185,-1.251651596805107,-0.6243812840503593,0,持有,2022-04-19,23.2
-1.270823382313989,23.56,-0.620706666512136,-1.2449039455134632,-1.2748194633501269,-0.6392074164600836,0,持有,2022-04-20,23.12
-1.2449752581530875,23.12,-0.5266964729394307,-1.2043469570286325,-1.2825420855318,-0.5794539771115188,0,持有,2022-04-21,22.33
-1.2203579970474678,22.51,-0.6159668375885058,-1.2460967981159583,-1.219474004381468,-0.6337672682846195,0,持有,2022-04-22,22.65
-1.201895051218253,22.65,-0.5670923089896874,-1.1900327257986925,-1.1705640638975372,-0.6008126033408732,0,持有,2022-04-25,20.75
-1.1391210353989216,20.75,-0.630236741530461,-1.1590185581338217,-1.1422477825647348,-0.6385716491818253,0,持有,2022-04-26,19.56
-1.1255815417908308,19.56,-0.4465823584305426,-1.0790974337666557,-1.193731930442557,-0.5246201312613843,0,持有,2022-04-27,20.95
-1.230204901489716,20.84,-0.4005871421743577,-1.1124973066365158,-1.2259095228661958,-0.4970084990354718,0,持有,2022-04-28,20.41
-1.1194272265144256,21.08,-0.6161568242453227,-1.1327758008789313,-1.1358122640800068,-0.6296489706406072,0,持有,2022-04-29,21.11
-1.1341975831777975,21.28,-0.584922771927199,-1.131582948276436,-1.1203670197166606,-0.6091820586435079,0,持有,2022-05-05,21.99
-1.126812404846112,21.5,-0.6178999057083518,-1.1447043269038812,-1.1409606788677895,-0.6295165949018535,0,持有,2022-05-06,21.42
-1.107118595961616,21.42,-0.635216974281973,-1.1482828847113664,-1.126802538201388,-0.6407746108195803,0,持有,2022-05-09,21.93
-1.160045707338699,21.51,-0.3786230860530913,-1.0826759915741402,-1.1165057086258237,-0.4758470065109793,0,持有,2022-05-10,22.6
-1.0554223476398137,22.6,-0.3249269543385501,-1.0075262776169538,-1.052150523778546,-0.4338345666184948,0,持有,2022-05-11,22.31
-0.9581841662726146,22.49,-0.4258621308100551,-0.956233615709668,-0.9324498799626098,-0.491585021284264,0,持有,2022-05-12,22.6
-0.9360286312775566,22.66,-0.448690656962016,-0.9574264683121628,-0.926014361477882,-0.5078169167185215,0,持有,2022-05-13,22.9
-0.9544915771067716,23.09,-0.4563589857122451,-0.9955977515920036,-1.0148245165671252,-0.5178822414367769,0,持有,2022-05-16,22.82
-0.9643384815490198,22.78,-0.4958319415945982,-0.9872477833745382,-1.0199729313549073,-0.5458448101638012,0,持有,2022-05-17,23.03
-1.0541914845845328,23.2,-0.6195999481229111,-1.0087191302194487,-1.052150523778546,-0.6238315217444255,0,持有,2022-05-18,23.23
-0.9864940165440778,23.23,-0.4200364881778854,-0.9419193844797276,-1.0071018943854515,-0.4867948421506615,0,持有,2022-05-19,23.38
-0.9175656854483414,23.59,-0.4459675148809733,-0.9478836474922028,-0.9208659466900998,-0.5050341031971344,0,持有,2022-05-20,23.89
-0.8892558351768783,24.12,-0.4971845974036508,-0.9216408902373124,-0.8783915246908963,-0.5371956470284847,0,持有,2022-05-23,24.0
-0.9286434529458704,24.45,-0.5295253681109994,-0.9550407631071728,-0.9157175319023176,-0.5599900589975263,0,持有,2022-05-24,23.15
-0.9397212204433992,23.01,-0.5857509661884689,-0.963390731324638,-0.9350240873565008,-0.5978034558087647,0,持有,2022-05-25,24.05
-0.9077187810060936,24.08,-0.6291441645428764,-0.9502693526971928,-0.8989851838420252,-0.6255469113614579,0,持有,2022-05-26,23.93
-0.9077187810060936,23.92,-0.2216283192625005,-0.858419702305076,-0.8925496653572977,-0.3443337807285732,0,持有,2022-05-27,23.99
-0.7981719690860845,24.0,-0.4486267132328608,-0.8345626502551756,-0.8899754579634063,-0.503082546477064,0,持有,2022-05-30,24.15
-0.9347977682222754,24.06,-0.4529213954266028,-0.8810839017524816,-0.891262561660352,-0.5049283314279668,0,持有,2022-05-31,24.12
-0.8350978607445145,23.86,-0.6033674635707303,-0.863191112715056,-0.8140363398436187,-0.6036834541375382,0,持有,2022-06-01,24.57
-0.8474064912973243,24.58,-0.2651420269526235,-0.7820771357453945,-0.7921555769955445,-0.3629544494479481,0,持有,2022-06-02,25.36
-0.7415522685431583,25.3,-0.5733870772501786,-0.7916199565653549,-0.7265132884513211,-0.5779712018084747,0,持有,2022-06-06,25.54
-0.7366288163220344,25.7,-0.156703299802174,-0.7558343784905042,-0.7303745995421579,-0.2812006764914969,0,持有,2022-06-07,25.39
-0.7550917621512492,25.26,-0.5528279386396783,-0.7868485461553745,-0.7355230143299399,-0.5646573352229354,0,持有,2022-06-08,25.31
-0.7809398863121503,25.46,-0.6107535791317071,-0.8095127456027801,-0.7574037771780147,-0.6062559932353595,0,持有,2022-06-09,24.58
-0.8129423257494566,24.85,-0.5883652809612379,-0.7558343784905042,-0.7278003921482669,-0.5889569367302248,0,持有,2022-06-10,25.13
-0.7600152143723735,24.85,-0.5002852534241291,-0.8214412716277305,-0.8294815842069654,-0.5334686430029406,0,持有,2022-06-13,25.69
-0.8547916696290105,25.67,-0.3682519050589553,-0.8798910491499864,-0.891262561660352,-0.4497851280274755,0,持有,2022-06-14,25.92
-0.9212582746141844,26.15,-0.458387969425824,-0.8345626502551756,-0.8346299989947475,-0.5051245655132149,0,持有,2022-06-15,25.6
-0.8671003001818203,25.87,-0.6896921127738186,-0.8918195751749368,-0.8655204877214411,-0.6636534770275087,0,持有,2022-06-16,25.51
-0.8732546154582254,25.73,-0.6587636376998308,-0.8977838381874116,-0.8680946951153321,-0.6441480643369241,0,持有,2022-06-17,25.77
-0.8917175612874407,25.77,-0.644808533655255,-0.9335694162622624,-0.9247272577809366,-0.6369609145702744,0,持有,2022-06-20,25.77
-0.9668002076595816,25.77,-0.6097624513298013,-0.9777049625545784,-0.9466080206290108,-0.6148561733483203,0,持有,2022-06-21,26.66
-0.9200274115589032,26.88,-0.5664215146771073,-0.865576817920046,-0.9170046355992628,-0.5797583733018928,0,持有,2022-06-22,25.55
-0.8264818193575475,25.78,0.1601255812909189,-0.6091135083836163,-0.6969099034215733,-0.0445343648029274,0,持有,2022-06-23,26.36


==> pic/After_setting/________________/log/Zhejiang_Guangxia.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-0.8758552324314393,4.55,0.2096188877599093,-0.9945146915437636,-1.1282362278253932,-0.2838419574802466,0.0,持有,2022-06-24,4.44
-1.0240575495701574,4.4,-0.1587447575228968,-1.0405280468346156,-1.0584736263637855,-0.4671840929220468,0.0,持有,2022-06-27,4.48
-0.9845369316664992,4.5,-0.6310734630770649,-1.0405280468346156,-0.9726119630264218,-0.7117963045185401,0.0,持有,2022-06-28,4.48
-0.9993571633803708,4.51,-0.3586925746447526,-0.9577040073110816,-0.924314777399155,-0.5527082007265841,0.0,买进,2022-06-29,4.35
-0.9005556186212259,4.34,-0.640338082290758,-0.9346973296656558,-0.8706512378133024,-0.7028815656926221,-0.03769401330376939,卖出,2022-06-30,4.37
-0.8956155413832684,4.52,-0.6364464865153375,-0.943900000723826,-0.8760175917718876,-0.7008267016501407,0.0,持有,2022-07-01,4.81
-0.9054956958591832,4.95,-1.0444968699677757,-0.9807106849565078,-0.8706512378133024,-0.9285946604370924,0.0,持有,2022-07-04,5.15
-0.9351361592869264,4.99,-0.956308293860486,-0.9669066783692524,-0.8867502996890583,-0.8793085234117894,0.0,买进,2022-07-05,4.87
-0.925256004811012,4.85,-0.4727158198287023,-0.9945146915437636,-0.9887110249021775,-0.6265890376625818,-0.02805611222444901,卖出,2022-07-06,4.7
-0.9993571633803708,4.69,-0.9703794935969864,-1.100345408712724,-1.0477409184466149,-0.9000711886697974,0.0,持有,2022-07-07,4.6
-1.0932186309015588,4.58,-1.1739243884541704,-1.100345408712724,-1.0423745644880296,-1.0067422937534194,0.0,买进,2022-07-08,4.62
-1.0536980129979008,4.61,-1.1414331890101772,-1.081940066596383,-1.004810086777933,-0.9885563258318208,0.0,持有,2022-07-11,4.5
-1.0635781674738154,4.51,-1.0873885330851056,-1.0497307178927864,-1.0155427946951037,-0.9590098759825756,0.0,持有,2022-07-12,4.59
-1.083338476425644,4.61,-1.0149194202975969,-1.1325547574163202,-1.1872661213698303,-0.9299767152730206,0.006550218340611408,卖出,2022-07-13,4.52
-1.2216606390884472,4.52,-1.1058753901167682,-1.1831694482362578,-1.1765334134526602,-0.977217485502571,0.0,买进,2022-07-14,4.48
-1.1821400211847892,4.61,-1.1762663544113354,-1.206176125881684,-1.149701643659734,-1.014188828959253,0.0,持有,2022-07-15,4.43
-1.1969602528986611,4.35,-1.2514654746024405,-1.22918280352711,-1.1604343515769042,-1.052046558535891,-0.03761061946902654,卖出,2022-07-18,4.64
-1.192020175660704,4.65,-1.0549744885301544,-1.1509600995326612,-1.1443352897011485,-0.9490365747098364,0.0,买进,2022-07-19,5.1
-1.103098785377473,5.12,-0.9774301747869244,-1.1141494152999794,-1.0584736263637855,-0.9047035078077356,0.0,买进,2022-07-20,5.15
-1.083338476425644,5.17,-1.0083408132942964,-1.100345408712724,-1.031641856570859,-0.9197737658594352,0.0,持有,2022-07-21,5.2
-1.0536980129979008,5.16,-1.1021649623203478,-1.104946744241809,-1.010176440736518,-0.9687685327436096,0.0,持有,2022-07-22,5.12
-1.0536980129979008,5.12,-0.9926835580249932,-1.058933388950957,-1.0209091486536888,-0.9094448667887008,0.0,持有,2022-07-25,5.05
-1.0487579357599437,5.04,-0.97905707476547,-1.058933388950957,-0.983344670943592,-0.9005055765696434,0.0,持有,2022-07-26,5.09
-1.0141773950942423,5.09,-0.934883979601554,-1.0405280468346156,-0.9511465471920808,-0.8746268691081317,0.0,持有,2022-07-27,5.03
-0.9993571633803708,5.02,-0.7264921208608143,-0.9991160270728487,-0.9082157155233992,-0.7581770384360799,0.0,持有,2022-07-28,5.14
-0.9598365454767126,5.11,-0.6772851686956636,-1.0221227047182748,-0.9350474853163252,-0.7341601314830171,0.04605936540429899,卖出,2022-07-29,5.15
-0.9697166999526272,5.16,0.8547024618136415,-0.7460425729731615,-0.8545521759375472,0.1751084594077138,0.0,买进,2022-08-01,5.17
-0.6634319111992775,5.12,0.0346061628908856,-0.7092318887404796,-0.677462495304235,-0.2783483929836398,-0.007751937984496131,卖出,2022-08-02,4.95
-0.7474132242445507,4.95,-0.470723971077189,-0.7782519216767582,-0.7633241586415981,-0.5883471276166765,0.0,持有,2022-08-03,4.86
-0.831394537289824,4.92,-0.8168574023785714,-0.8288666124966954,-0.8008886363516947,-0.7881140339305914,0.0,买进,2022-08-04,4.95
-0.7770536876722945,4.95,-0.8348088244606333,-0.8196639414385252,-0.7150269730143312,-0.7961500349512064,0.0,持有,2022-08-05,4.93
-0.8066941511000378,4.9,-0.5437126498057455,-0.7644479150895024,-0.7418587428072572,-0.6239628334017354,0.0,持有,2022-08-08,4.82
-0.7128326835788498,4.85,0.0711776955679551,-0.6218065136878607,-0.655997079469894,-0.2365279271059834,0.0,持有,2022-08-09,4.85
-0.6140311388197051,4.92,-0.7549436778224755,-0.6586171979205424,-0.5594027082153598,-0.7318736659652562,0.0,持有,2022-08-10,4.86
-0.6436716022474483,4.89,-0.5610781097075845,-0.677022540036883,-0.5379372923810188,-0.612998117237238,0.0,持有,2022-08-11,4.93
-0.6090910615817474,4.93,-0.1268532375377063,-0.5665904873388379,-0.5111055225880929,-0.3309313678659213,0.0,持有,2022-08-12,5.07
-0.5152295940605598,5.07,-0.4457287840801033,-0.5021717899316445,-0.4252438592507293,-0.5122460465680341,0.0,持有,2022-08-15,4.93
-0.4411284354912008,4.94,-0.4860194283209853,-0.4745637767571333,-0.4252438592507293,-0.5377776161903386,0.004065040650406598,卖出,2022-08-16,5.28
-0.4361883582532436,5.29,-0.6086379510019406,-0.5205771320479854,-0.3876793815406331,-0.6188047069446423,0.0,持有,2022-08-17,5.2
-0.4559486672050727,5.21,-0.5048527138783455,-0.4791651122862184,-0.3286494879961955,-0.5442885311450362,0.0,买进,2022-08-18,5.18
-0.4164280493014146,5.17,-0.3222385802174733,-0.4929691188734742,-0.4896401067537519,-0.4429299097203931,-0.007677543186180429,卖出,2022-08-19,5.16
-0.5102895168226027,5.13,-0.6035770821047914,-0.594198500513349,-0.5111055225880929,-0.6296638554864593,0.0,持有,2022-08-22,5.22
-0.5745105209160469,5.21,-0.141006779369434,-0.4929691188734742,-0.5111055225880929,-0.327536028068403,0.0,买进,2022-08-23,5.37
-0.4361883582532436,5.39,-0.2841589153716332,-0.4653611056989626,-0.3286494879961955,-0.3981138034197785,0.0,持有,2022-08-24,5.36
-0.3867875858736713,5.36,0.2156833849945946,-0.3043143621809799,-0.3071840721618546,-0.0540495696219795,0.0,持有,2022-08-25,5.43
-0.2879860411145261,5.44,0.3417891319109922,-0.262902342419213,-0.3018177182032695,0.04357141035257,0.04414587332053751,卖出,2022-08-26,5.46
-0.3917276631116284,5.38,-0.6756493928309781,-0.4699624412280482,-0.2964513642446844,-0.6501324058316775,0.0,买进,2022-08-29,5.62
-0.3818475086357137,5.6,-0.4727583549194241,-0.4193477504081105,-0.2803523023689286,-0.5132574090457406,0.0,持有,2022-08-30,5.77
-0.3324467362561413,5.69,0.0344048608671355,-0.3043143621809799,-0.1891242850729799,-0.1522397647217432,0.0,持有,2022-08-31,5.47
-0.2435253459729108,5.5,-0.0118732794143879,-0.2306929937156163,-0.1139953296527866,-0.1648546645513562,0.0,持有,2022-09-01,5.45
-0.1200234150239794,5.45,-0.298620692522033,-0.2490983358319572,-0.140827099445713,-0.368109983680731,0.01301115241635693,卖出,2022-09-02,5.48
-0.1891844963553808,5.48,-0.2772834080557699,-0.3181183687682358,-0.2803523023689286,-0.3720770408922292,0.0,持有,2022-09-05,5.5
-0.233645191496996,5.55,-0.0548874758689463,-0.2260916581865312,-0.194490639031565,-0.2018771685311078,0.0,买进,2022-09-06,5.56
-0.1496638784517227,5.54,1.5408659423472038,0.0960018288494345,-0.0335000202740086,1.0419143314268486,0.0,持有,2022-09-07,5.47
0.2406022233469004,5.46,0.2731417605222713,0.0453871380294973,0.2294513236966667,0.1216123141490105,-0.016216216216216193,卖出,2022-09-08,5.33
0.077579674494311,5.3,-0.3548539652199241,0.0039751182677304,-0.0335000202740086,-0.3687432782788201,0.0,持有,2022-09-09,5.25
-0.1447238012137656,5.26,-0.5464184502471422,-0.1570716252502531,-0.1300943915285423,-0.5238732327378587,0.0,买进,2022-09-13,5.24
-0.0755627198823641,5.19,-0.226591800632807,-0.0144302238486109,0.084559766814866,-0.277252346722602,0.0,持有,2022-09-14,5.21
-0.0656825654064498,5.2,-0.246377995178333,-0.1570716252502531,-0.0603317900669346,-0.3123834807519621,-0.011406844106463804,卖出,2022-09-15,5.17
-0.1990646508312956,5.17,-0.5813899795703321,-0.1938823094829349,-0.0603317900669346,-0.5490406536722939,0.0,买进,2022-09-16,5.03
-0.070622642644407,5.02,-0.0883466848346677,-0.0328355659649514,0.1006588286906223,-0.1639378838740503,0.0,持有,2022-09-19,4.94
0.0676995200183967,4.98,0.5957391851384464,0.2432445657801618,0.1811541380693998,0.3869036320713889,0.0,持有,2022-09-20,5.1
0.2060216826811995,5.07,-0.2724221121136421,0.1236098420239461,0.245550385572423,-0.2671192761644687,-0.019342359767891615,卖出,2022-09-21,5.08
0.220841914395071,5.04,-0.2048295494968215,0.165021861785713,0.3260456949512015,-0.2077263442969819,0.0,买进,2022-09-22,4.98
0.1763812192534557,5.01,-0.3636458954669875,0.0867991577912643,0.1167578905663776,-0.3540390043757935,-0.0059523809523810015,卖出,2022-09-23,4.99
0.0084185931629091,4.87,-0.5616808630663489,-0.0236328949067811,0.0791934128562809,-0.508685697160331,0.0,买进,2022-09-26,4.74
0.0726395972563538,4.76,0.4832029390610296,0.1788258683729684,0.1865204920279859,0.3143472063986212,0.0,持有,2022-09-27,4.84
0.2010816054432424,4.85,-0.6259153052461238,0.0591911446167527,0.2187186157794965,-0.5405634415525874,-0.004106776180698247,卖出,2022-09-28,4.75
0.1467407558257128,4.81,-0.6111230070023288,0.0315831314422411,0.0201635193118438,-0.5477520019004702,0.0,持有,2022-09-29,4.69
-0.0903829515962356,4.69,-0.6210220023206436,-0.147868954192082,-0.1891242850729799,-0.5780654857679624,0.0,持有,2022-09-30,4.62
-0.2435253459729108,4.68,-0.8980459782215436,-0.3089156977100651,-0.2588868865345877,-0.7870845963737384,0.0,持有,2022-10-10,4.64
-0.3324467362561413,4.69,-0.8804051737306241,-0.2721050134773833,-0.2105897009073208,-0.7706881522187284,0.0,买进,2022-10-11,4.73
-0.1644841101655946,4.73,-0.0751392125636908,-0.1846796384247638,-0.0174009583982528,-0.1990474638682814,0.0,持有,2022-10-12,5.03
-0.1052031833101075,5.01,-0.3517143222226652,-0.1616729607793382,-0.0227673123568379,-0.3838735171689024,0.0,持有,2022-10-13,5.1
-0.0508623336925775,5.1,-0.5904192917419475,-0.1110582699594002,0.030896227229014,-0.5443468146031524,0.0,买进,2022-10-14,5.09
-0.0607424881684918,5.11,-0.227531491851137,-0.0834502567848894,-0.0066682504810826,-0.286041048328103,0.0,持有,2022-10-17,5.18
0.0084185931629091,5.19,-0.7480161447497583,-0.1386662831339117,-0.0281336663154234,-0.6612509841288164,0.0,持有,2022-10-18,5.13
-0.1447238012137656,5.11,-0.875242020812245,-0.2306929937156163,-0.0603317900669346,-0.7560591052661202,0.04392236976506655,卖出,2022-10-19,5.04
-0.1793043418794665,5.09,-0.6503312542191532,-0.1524702897211679,-0.0227673123568379,-0.5895141977912824,0.0,买进,2022-10-20,5.01
-0.0656825654064498,5.06,-0.3701971447606278,-0.0788489212558043,0.0630943509805256,-0.3810749244086576,0.0,持有,2022-10-21,5.06
-0.0656825654064498,5.05,-0.1117840193311004,0.0361844669713262,0.0255298732704289,-0.1841609270235128,0.0,持有,2022-10-24,4.98
0.1220403696359262,4.98,0.5964702353968675,0.2432445657801618,0.2187186157794965,0.3945178206245285,0.0,持有,2022-10-25,5.13
0.3245835363921738,5.12,2.1880787684807426,0.5791420594033834,0.4387391280814905,1.8386331393825008,0.0,持有,2022-10-26,5.18
0.7593103333324127,5.15,0.8435742139005927,0.9610529083174564,0.9056119224784052,0.8576340768129649,0.0,持有,2022-10-27,5.18
0.9371531138988736,5.14,0.3200315684724485,0.781600822683133,0.9592754620642572,0.3760071512671648,0.009823182711198393,卖出,2022-10-28,5.06
0.7840107195221985,5.09,0.4244124505611464,0.7585941450377066,0.5138680835016839,0.4195801892124357,0.0,持有,2022-10-31,5.06
0.2998831502023872,5.06,-0.1778199974310021,0.3306699408327809,0.2831148632825197,-0.1557897277787685,0.0,买进,2022-11-01,5.19
0.4085648494374471,5.19,-0.3879387731702952,0.5607367172870421,0.626561516631973,-0.2794448299115642,0.0,持有,2022-11-02,5.2
0.6654488658112242,5.2,-0.076955695322382,0.7033781186886843,0.894879214561234,0.0282728681263098,0.0,持有,2022-11-03,5.12
0.8828122642813442,5.13,0.2825905447674272,0.8966342109102636,1.0129390016501092,0.3913668227577418,0.0,持有,2022-11-04,5.2
1.0804153537996335,5.2,-0.13583678702364,0.9334448951429456,0.8895128606026489,0.0071217553736426,0.027667984189723435,卖出,2022-11-07,5.23
1.0408947358959757,5.23,2.947837139239083,1.3153557440570192,1.3080884693722965,3.111916001790858,0.0,买进,2022-11-08,5.24
1.5398425369296584,5.24,1.3664253086848253,1.2785450598243373,1.4154155485440003,1.536177919642106,0.0019120458891012976,卖出,2022-11-09,5.35
1.2928386750317955,5.32,-0.0724052090901443,1.1681130071262915,1.4154155485440003,0.1548876895353939,0.0,持有,2022-11-10,5.43
1.3570596791252405,5.48,2.347127155474277,1.6374492310929845,1.4744454420884376,2.7683307053892623,0.0,买进,2022-11-11,5.45
1.895528098062581,5.44,1.265709168554365,1.7662866259073704,2.086209793367153,1.7019708708198331,-0.0072992700729927066,卖出,2022-11-14,5.33
1.856007480158923,5.37,-0.1280972064285075,2.148197474821444,2.188170518580272,0.3357941718581604,0.0,买进,2022-11-15,5.34
2.443876671475836,5.39,1.0592739624105758,2.7371684225443533,2.810667577776157,1.8968165362583596,0.0,持有,2022-11-16,5.43
2.547618293472939,5.42,-0.0071563030754679,2.2310215143449788,2.424290092758022,0.4693776283648153,0.009310986964618215,卖出,2022-11-17,5.43
2.1672323461502305,5.4,0.2094688430180227,2.47029096185741,2.166705102745931,0.7154220045610938,0.0,买进,2022-11-18,5.38
2.7896820781328446,5.3,0.6870195666748389,3.004045883231296,3.1594805850841965,1.5434519249001857,0.0,持有,2022-11-21,5.32
3.0218657083168354,5.29,-0.0991970521911674,2.645141711962648,2.681875082770112,0.4697286122521659,-0.020370370370370428,卖出,2022-11-22,5.26
2.3154346632889475,5.26,0.0024758008786613,2.0791774418851663,1.989615422112619,0.3934261457912404,0.0,持有,2022-11-23,5.22
2.0140899517735558,5.19,-0.103315463360021,2.2310215143449788,2.3008639517105616,0.3425395947150621,0.0,买进,2022-11-24,5.23
2.162292268912273,5.22,0.2181959523996411,2.138994803763274,2.091576147325738,0.656667004777067,0.005780346820809125,卖出,2022-11-25,5.25
1.9103483297764523,5.21,-0.4215922910373534,1.5178145073367688,1.5978715831358978,-0.1451419333904818,0.0,持有,2022-11-28,5.23
1.3175390612215825,5.3,0.0069064434361373,1.310754408527934,1.0183053556086945,0.1530159539638778,0.0,持有,2022-11-29,5.27
0.7840107195221985,5.26,0.6937115237392317,1.0530796188991611,0.4924026676673426,0.6741568548238114,0.0,买进,2022-11-30,5.21
1.26813828884201,5.22,1.6664079360106026,1.5454225205112804,1.0290380635258645,1.88565497113241,0.0,持有,2022-12-01,5.25
1.604063541023103,5.24,0.4999082789460666,1.3153557440570192,1.2973557614551254,0.6650557813642026,-0.003802281368821212,卖出,2022-12-02,5.35
1.0408947358959757,5.41,0.3302229301008824,0.9794582504337976,0.7446213037208482,0.3395570921500787,0.0,持有,2022-12-05,5.38
0.5320667803863786,5.38,0.1399482150738967,0.7723981516249628,0.2509167395310081,0.1048106305588487,0.0,持有,2022-12-06,5.37
0.077579674494311,5.37,-1.2973128846518134,-0.4377530925244515,-0.194490639031565,-1.0502138761817743,0.0,持有,2022-12-07,5.37
-0.3324467362561413,5.4,-1.386980928810729,-0.0926529278430596,0.2079859078623263,-1.1043456095226172,0.0,买进,2022-12-08,5.46
0.0380590565906529,5.44,1.070277371561425,0.2892579210710139,0.3421447568269568,0.8260968693366573,0.0,持有,2022-12-09,5.41
0.4480854673411052,5.47,-0.2240754677003072,0.1834272039020535,0.1650550761936445,-0.2536429087001998,0.01296296296296285,卖出,2022-12-12,5.38
-0.0014615613130051,5.38,0.3166186557685834,0.0039751182677304,-0.2749859484103435,0.0543601849696907,0.0,持有,2022-12-13,5.49
-0.2237650370210817,5.55,0.1565550364651572,-0.0420382370231224,-0.1139953296527866,-0.0275884620278271,0.0,买进,2022-12-14,5.49
-0.0162817930268766,5.59,0.0975824193925359,-0.0328355659649514,0.0147971653532582,-0.0470889364599503,0.0,持有,2022-12-15,5.54
-0.0459222564546204,5.54,0.9880531219738148,0.2018325460183949,-0.0549654361083494,0.6773354789015611,0.0,持有,2022-12-16,5.53
0.3542239998199176,5.53,2.126641844232476,0.6113514081069793,0.3850755884956386,1.7280523141886417,0.0,持有,2022-12-19,5.45
0.7938908739981128,5.42,2.889725675240767,1.0622822899573314,0.9002455685198191,2.7798364682493144,0.0,持有,2022-12-20,5.41
1.278018443317924,5.44,2.77747852945476,1.1497076650099505,1.2919894074965403,2.8023065094575257,-0.019819819819819718,卖出,2022-12-21,5.4
1.243437902652223,5.42,2.7894598230309646,1.1957210203008033,1.0236717095672794,2.8155135895632197,0.0,持有,2022-12-22,5.27
0.9618535000886594,5.26,2.513316519469128,0.8506208556194116,0.6694923483006548,2.1601055786161534,0.0,持有,2022-12-23,5.28
0.4629056990549767,5.28,2.4219187149541934,0.7217834608050248,0.4709372518330021,2.0484615703291924,0.0,买进,2022-12-26,5.26
0.90751265047113,5.26,2.9384735788703686,1.080687632073673,1.0129390016501092,2.79739450650688,0.0,持有,2022-12-27,5.22
0.9816138090404888,5.23,2.1780450210728515,1.0714849610155015,1.0129390016501092,2.114944705420196,0.0,持有,2022-12-28,5.31
1.0458348131339328,5.43,2.4924924994489905,1.13130232289361,1.0451371254016206,2.418320750587301,0.0,持有,2022-12-29,5.35
1.3224791384595391,5.35,3.0878233503993497,1.3889771125223829,1.4315146104197558,3.1724420191816245,0.0,持有,2022-12-30,5.46
1.4459810694084707,5.46,1.2292481041571737,1.1543090005390364,1.216860452076348,1.3508316125541937,0.03409090909090903,卖出,2023-01-03,5.44
0.9914939635164032,5.48,0.945433037918112,0.735587467392281,0.7768194274723598,0.8844519373666828,0.0,持有,2023-01-04,5.48
0.6160480934316519,5.5,0.1126992830485501,0.7125807897468545,0.8787801526854787,0.1878313617924133,0.0,买进,2023-01-05,5.45
0.843291646377686,5.45,0.6872010036200856,0.9196408885556892,1.0451371254016206,0.7520565359085227,0.0,持有,2023-01-06,5.33
1.0013741179923177,5.37,1.0691589330603148,1.0116675991373942,1.0451371254016206,1.10448994896058,0.0,持有,2023-01-09,5.32
1.0408947358959757,5.33,-0.07603387114758,0.8276141779739851,1.0880679570703025,0.066593766975327,-0.030909090909090896,卖出,2023-01-10,5.26
0.8531718008536003,5.26,1.15638883661701,1.1036943097190983,0.9378100462299156,1.214355415935414,0.0,买进,2023-01-11,5.14
1.2977787522697537,5.15,0.9151440572542696,1.080687632073673,1.318821177289467,1.0475474111514642,-0.020912547528517005,卖出,2023-01-12,5.07
1.1149958944653346,5.1,0.8844995800598422,1.1451063294808654,1.1846623283248363,1.008765740916476,0.0,买进,2023-01-13,5.05
1.26813828884201,5.06,2.575181599558328,1.485605158633172,1.2597912837450296,2.7779776954092377,-0.007843137254901968,卖出,2023-01-16,5.04
1.0359546586580184,5.08,0.9464329391519444,1.172714342655377,0.7714530735137747,0.9887875044566276,0.0,买进,2023-01-17,4.95
1.3619997563631974,4.93,0.1899674453039598,1.1220996518354398,1.0934343110288876,0.3612032775149341,-0.02952755905511818,卖出,2023-01-18,4.98
0.8877523415193013,4.98,0.0034222931006568,0.6573647633978322,0.6104624547562177,0.0539919847967809,0.0,持有,2023-01-19,5.0
0.4184450039133614,5.01,-0.8032412551076697,0.0683938156749229,0.138223306400718,-0.6856080339631235,0.0,持有,2023-01-20,5.01
-0.0261619475027918,5.06,-0.7923536551378825,-0.4607597701698775,-0.2964513642446844,-0.7286047776297676,0.0,持有,2023-01-30,4.93
-0.4263082037773293,4.94,0.0898753452894997,-0.4423544280535366,-0.6881952032214051,-0.2166242406651375,0.0,持有,2023-01-31,5.0
-0.7869338421482088,5.03,-0.0879945311702911,-0.6862252110950536,-1.0423745644880296,-0.388491428781484,0.0,持有,2023-02-01,5.09
-0.8412746917657388,5.09,0.0202883211061983,-0.6218065136878607,-0.7794232205173538,-0.2884362472174539,0.0,买进,2023-02-02,5.07
-0.539929980250346,5.08,-0.4071776598276182,-0.6678198689787127,-0.7096606190557461,-0.5322380540356392,-0.001964636542239644,卖出,2023-02-03,5.03
-0.8017540738620808,5.03,-0.4851764496802043,-0.879481303316633,-1.0531072724051995,-0.6406903778466893,0.0,持有,2023-02-06,5.02
-1.1228590943293022,5.03,-0.2744983394191075,-1.0543320534218714,-1.369722155961728,-0.5799633556070725,0.0,持有,2023-02-07,4.99
-1.3995034196549088,5.01,-0.6656230227829952,-1.2429868101143655,-1.3750885099203132,-0.7705616637107009,0.0,买进,2023-02-08,4.92
-1.3352824155614644,4.9,-0.6361679911787962,-1.1187507508290648,-1.3267913242930465,-0.7452142295369403,0.0,持有,2023-02-09,4.9
-1.0932186309015588,4.9,-0.5619878688250363,-0.8702786322584627,-1.0477409184466149,-0.656231786899402,0.0,持有,2023-02-10,4.93
-0.7968139966241236,4.9,0.1627427970883117,-0.8058599348512694,-0.7794232205173538,-0.2204696657621482,-0.021956087824351184,卖出,2023-02-13,4.94
-0.8560949234796102,4.94,-0.4313316356764009,-0.8288666124966954,-0.902849361564814,-0.5815847848421986,0.0,买进,2023-02-14,4.93
-0.791873919386166,4.95,-0.6023793369846662,-0.8288666124966954,-1.0477409184466149,-0.692016321400245,0.002024291497975665,卖出,2023-02-15,4.92
-1.117919017091345,4.92,-0.6064956732710456,-1.1739667771780873,-1.3643558020031423,-0.7448143752427526,0.0,持有,2023-02-16,4.82
-1.409383574130823,4.78,-0.5522129822176801,-1.1969734548235136,-1.3589894480445577,-0.7117457165245287,0.0,买进,2023-02-17,4.8
-1.1475594805190887,4.84,-0.5110765544023018,-1.100345408712724,-1.203365183245586,-0.6696092381815186,0.0,持有,2023-02-20,4.86
-1.2414209480402765,4.86,-0.9124548458688504,-1.210777461410769,-1.246296014914268,-0.8847719930868474,0.0,持有,2023-02-21,4.79
-1.2364808708023192,4.79,-0.7116637811399669,-1.109548079770894,-1.278494138665779,-0.7756773960749496,0.0,持有,2023-02-22,4.86
-1.0783983991876869,4.86,-0.5265687796674046,-1.0865414021254682,-1.0960381040738816,-0.6679399825631319,0.01673640167364018,卖出,2023-02-23,4.82
-1.0783983991876869,4.84,-0.865353438330051,-1.1509600995326612,-1.1389689357425634,-0.8528142091322664,0.0,持有,2023-02-24,4.79
-1.177199943946832,4.84,-0.9302753198125386,-1.141757428474491,-1.1067708119910524,-0.8834421394297473,0.0,买进,2023-02-27,4.73
-1.1129789398533878,4.72,-0.8051712800462009,-1.1509600995326612,-1.3106922624172903,-0.8297450398394636,-0.024793388429752088,卖出,2023-02-28,4.81
-1.3155221066096354,4.8,-1.0518804160998296,-1.2613921522307066,-1.2892268465829495,-0.9565050074682336,0.0,买进,2023-03-01,4.86
-1.2266007163264043,4.84,-1.0286394653872082,-1.2982028364633884,-1.2945932005415348,-0.9477864608792598,0.008333333333333342,卖出,2023-03-02,4.98
-1.3204621838475925,4.98,-1.0849366367805555,-1.2936015009343034,-1.3214249703344607,-0.9762881563354384,0.0,买进,2023-03-03,4.96


==> pic/After_setting/________________/log_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,1,50,23,98,74,78,1,15,1,40
Number of sell transactions in log model,0,31,17,65,61,73,0,10,0,37
Total number of transactions in log model,1,81,40,163,135,151,1,25,1,77


==> pic/After_setting/________________/svm_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in SVM model,16,51,67,41,17,50,24,34,37,33
Number of sell transactions in SVM model,9,35,22,30,11,29,16,22,25,22
Total number of transactions in SVM model,25,86,89,71,28,79,40,56,62,55


==> pic/After_setting/________________/�޸ĺ�.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,1,50,23,98,74,78,1,15,1,40
Number of sell transactions in log model,0,31,17,65,61,73,0,10,0,37
Total number of transactions in log model,1,81,40,163,135,151,1,25,1,77
Number of buy transactions in SVM model,16,51,67,41,17,50,24,34,37,33
Number of sell transactions in SVM model,9,35,22,30,11,29,16,22,25,22
Total number of transactions in SVM model,25,86,89,71,28,79,40,56,62,55
Number of buy transactions in FCNN model,107,97,91,41,87,87,90,99,96,99
Number of sell transactions in FCNN model,61,60,56,31,46,67,68,67,59,55
Total number of transactions in FCNN model,168,157,147,72,133,154,158,166,155,154


==> pic/After_setting/filenames.csv <==
log,svm,fcnn
Logistic_regression_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png
Logistic_regression_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png
Logistic_regression_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png
Logistic_regression_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png
Logistic_regression_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png
Logistic_regression_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png
Logistic_regression_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png,SVM_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png,FCNN_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png
Logistic_regression_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png,SVM_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png,FCNN_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png
"Logistic_regression_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","SVM_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","FCNN_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png"
"Logistic_regression_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","SVM_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","FCNN_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png"


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/An_Naier.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,持有
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,买进
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,卖出
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,买进
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,持有
2021-12-29,卖出
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,持有
2022-01-06,持有
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,买进
2022-01-21,卖出
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,持有
2022-02-10,买进
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,买进
2022-03-04,持有
2022-03-07,买进
2022-03-08,持有
2022-03-09,卖出
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,持有
2022-03-31,持有
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,买进
2022-04-26,持有
2022-04-27,持有
2022-04-28,买进
2022-04-29,持有
2022-05-05,卖出
2022-05-06,买进
2022-05-09,持有
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,持有
2022-06-15,卖出
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,持有
2022-06-22,持有
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,持有
2022-07-14,持有
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,卖出
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,持有
2022-08-18,卖出
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,卖出
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,持有
2022-08-31,卖出
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,持有
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,卖出
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,持有
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,持有
2022-10-24,卖出
2022-10-25,买进
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,卖出
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,买进
2022-11-22,持有
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,持有
2022-12-27,买进
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,卖出
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,卖出
2023-02-01,持有
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,买进
2023-03-23,卖出


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,买进
2021-09-28,持有
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,持有
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,持有
2021-10-29,卖出
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,买进
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,买进
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,卖出
2021-12-10,买进
2021-12-13,持有
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,持有
2022-02-17,卖出
2022-02-18,买进
2022-02-21,持有
2022-02-22,卖出
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,卖出
2022-04-08,买进
2022-04-11,卖出
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,买进
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,买进
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,卖出
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,卖出
2022-07-19,买进
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,卖出
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,持有
2022-08-29,持有
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,持有
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,卖出
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,买进
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,持有
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Fengdong_Co_Ltd.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,持有
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,持有
2021-11-16,买进
2021-11-17,持有
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,卖出
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,持有
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,持有
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,卖出
2022-02-07,持有
2022-02-08,持有
2022-02-09,买进
2022-02-10,持有
2022-02-11,买进
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,持有
2022-03-14,持有
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,买进
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,卖出
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,持有
2022-07-11,买进
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,持有
2022-09-22,持有
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,买进
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,卖出
2022-11-16,买进
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,卖出
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,持有
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,买进
2023-03-13,卖出
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Magnificent_Blast.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,买进
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,卖出
2022-07-27,买进
2022-07-28,持有
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,卖出
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,持有
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,持有
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,卖出
2021-11-01,买进
2021-11-02,卖出
2021-11-03,持有
2021-11-04,买进
2021-11-05,持有
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,买进
2021-11-17,卖出
2021-11-18,买进
2021-11-19,持有
2021-11-22,持有
2021-11-23,买进
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,卖出
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,卖出
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,持有
2022-04-06,持有
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,买进
2022-04-22,持有
2022-04-25,持有
2022-04-26,卖出
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,持有
2022-07-05,买进
2022-07-06,持有
2022-07-07,买进
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,卖出
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,卖出
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,持有
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,持有
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,卖出
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/ST_Yi_Paper.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,买进
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,持有
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,持有
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,持有
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,持有
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,持有
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,卖出
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,卖出
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,持有
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,卖出
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,持有
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,买进
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,卖出
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,卖出
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,持有
2022-02-16,持有
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,卖出
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,买进
2022-04-12,持有
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,买进
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,卖出
2022-07-25,买进
2022-07-26,持有
2022-07-27,持有
2022-07-28,卖出
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,持有
2022-08-05,卖出
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,持有
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,买进
2022-10-31,买进
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,持有
2022-12-15,卖出
2022-12-16,买进
2022-12-19,持有
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Xingmei_United.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,持有
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,买进
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,卖出
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,持有
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,持有
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,持有
2021-12-31,买进
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,卖出
2022-05-20,持有
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,持有
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,卖出
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,持有
2022-08-18,卖出
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,持有
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,持有
2022-09-06,卖出
2022-09-07,买进
2022-09-08,持有
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,持有
2022-12-12,买进
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,卖出
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,持有
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,持有
2023-03-10,买进
2023-03-13,持有
2023-03-14,卖出
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Zhaohe_Industrial.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,卖出
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,持有
2021-11-24,持有
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,卖出
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,买进
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,买进
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,持有
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,买进
2022-09-06,持有
2022-09-07,买进
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,卖出
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,持有
2022-11-30,买进
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,持有
2022-12-21,持有
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,卖出
2023-01-10,买进
2023-01-11,卖出
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,买进
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,卖出
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,买进
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,卖出
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/�޸ĺ��ľ��߷���/FCNN/Zhejiang_Guangxia.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,持有
2021-09-23,持有
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,卖出
2021-11-05,持有
2021-11-08,买进
2021-11-09,持有
2021-11-10,卖出
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,持有
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,买进
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,持有
2021-12-16,买进
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,持有
2021-12-29,卖出
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,持有
2022-02-18,卖出
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,持有
2022-05-20,买进
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,买进
2022-10-26,持有
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,持有
2023-01-20,持有
2023-01-30,卖出
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/An_Naier.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,卖出
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,买进
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,买进
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,持有
2022-12-28,买进
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,卖出
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,买进
2021-10-25,持有
2021-10-26,持有
2021-10-27,买进
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,持有
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,买进
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,持有
2022-06-13,持有
2022-06-14,卖出
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,持有
2022-07-22,卖出
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,持有
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Fengdong_Co_Ltd.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,持有
2018-09-28,持有
2018-10-08,卖出
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,持有
2018-10-24,持有
2018-10-25,卖出
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,持有
2018-11-15,持有
2018-11-16,持有
2018-11-19,持有
2018-11-20,持有
2018-11-21,卖出
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,持有
2019-01-11,卖出
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,持有
2019-02-13,持有
2019-02-14,持有
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,持有
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,持有
2019-03-07,买进
2019-03-08,买进
2019-03-11,持有
2019-03-12,买进
2019-03-13,持有
2019-03-14,持有
2019-03-15,买进
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,持有
2019-04-12,持有
2019-04-15,买进
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,卖出
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,持有
2019-06-25,卖出
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,持有
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,持有
2019-09-18,卖出
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,持有
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,持有
2019-11-06,卖出
2019-11-07,买进
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,卖出
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,持有
2019-12-31,买进
2020-01-02,持有
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,持有
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,持有
2020-01-17,持有
2020-01-20,买进
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,买进
2020-02-06,买进
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,卖出
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Magnificent_Blast.csv <==
交易日期,策略
2020-12-17,持有
2020-12-18,持有
2020-12-21,持有
2020-12-22,持有
2020-12-23,持有
2020-12-24,持有
2020-12-25,持有
2020-12-28,持有
2020-12-29,持有
2020-12-30,持有
2020-12-31,持有
2021-01-04,买进
2021-01-05,买进
2021-01-06,持有
2021-01-07,买进
2021-01-08,持有
2021-01-11,卖出
2021-01-12,买进
2021-01-13,卖出
2021-01-14,持有
2021-01-15,持有
2021-01-18,持有
2021-01-19,持有
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,买进
2021-02-01,卖出
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,持有
2021-02-19,买进
2021-02-22,持有
2021-02-23,持有
2021-02-24,持有
2021-02-25,持有
2021-02-26,持有
2021-03-01,卖出
2021-03-02,持有
2021-03-03,持有
2021-03-04,持有
2021-03-05,买进
2021-03-08,买进
2021-03-09,卖出
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,持有
2021-03-19,持有
2021-03-22,持有
2021-03-23,持有
2021-03-24,持有
2021-03-25,持有
2021-03-26,持有
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,持有
2021-04-06,持有
2021-04-07,持有
2021-04-08,持有
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,持有
2021-04-15,持有
2021-04-16,持有
2021-04-19,持有
2021-04-20,持有
2021-04-21,持有
2021-04-22,持有
2021-04-23,持有
2021-04-26,持有
2021-04-27,持有
2021-04-28,持有
2021-04-29,持有
2021-04-30,持有
2021-05-06,持有
2021-05-07,持有
2021-05-10,持有
2021-05-11,买进
2021-05-12,卖出
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,持有
2021-05-24,持有
2021-05-25,持有
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,持有
2021-06-03,持有
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,买进
2021-06-22,买进
2021-06-23,卖出
2021-06-24,持有
2021-06-25,买进
2021-06-28,卖出
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,持有
2021-07-15,卖出
2021-07-16,买进
2021-07-19,卖出
2021-07-20,买进
2021-07-21,持有
2021-07-22,买进
2021-07-23,持有
2021-07-26,买进
2021-07-27,持有
2021-07-28,卖出
2021-07-29,持有
2021-07-30,持有
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,买进
2021-08-06,卖出
2021-08-09,持有
2021-08-10,持有
2021-08-11,持有
2021-08-12,持有
2021-08-13,持有
2021-08-16,持有
2021-08-17,持有
2021-08-18,买进
2021-08-19,卖出
2021-08-20,持有
2021-08-23,持有
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,持有
2021-09-09,持有
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,卖出
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,持有
2021-11-03,卖出
2021-11-04,买进
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,买进
2022-03-03,持有
2022-03-04,持有
2022-03-07,卖出
2022-03-08,持有
2022-03-09,买进
2022-03-10,卖出
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,卖出
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,买进
2022-04-20,买进
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,卖出
2022-05-24,买进
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,买进
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,卖出
2022-07-28,买进
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,卖出
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/ST_Yi_Paper.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,持有
2020-12-21,持有
2020-12-22,持有
2020-12-23,持有
2020-12-24,持有
2020-12-25,持有
2020-12-28,持有
2020-12-29,持有
2020-12-30,持有
2020-12-31,持有
2021-01-04,持有
2021-01-05,持有
2021-01-06,持有
2021-01-07,持有
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,持有
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,卖出
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,持有
2021-02-22,持有
2021-02-23,买进
2021-02-24,持有
2021-02-25,持有
2021-02-26,持有
2021-03-01,持有
2021-03-02,持有
2021-03-03,持有
2021-03-04,持有
2021-03-05,买进
2021-03-08,持有
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,持有
2021-03-22,持有
2021-03-23,持有
2021-03-24,持有
2021-03-25,卖出
2021-03-26,买进
2021-03-29,持有
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,持有
2021-04-07,持有
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,持有
2021-04-30,持有
2021-05-06,买进
2021-05-07,持有
2021-05-10,买进
2021-05-11,持有
2021-05-12,卖出
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,持有
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,持有
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,卖出
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,持有
2021-07-15,卖出
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,持有
2021-08-13,持有
2021-08-16,买进
2021-08-17,持有
2021-08-18,持有
2021-08-19,持有
2021-08-20,买进
2021-08-23,持有
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,卖出
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,持有
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,持有
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,持有
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,持有
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,持有
2021-10-15,持有
2021-10-18,卖出
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,持有
2022-06-10,卖出
2022-06-13,买进
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,持有
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,买进
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,买进
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Xingmei_United.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,卖出
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,持有
2022-03-31,卖出
2022-04-01,买进
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,持有
2022-07-01,买进
2022-07-04,持有
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,持有
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,卖出
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Zhaohe_Industrial.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,卖出
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,卖出
2021-12-08,持有
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,买进
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,卖出
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,卖出
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,买进
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,持有
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/SVM/Zhejiang_Guangxia.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,持有
2019-09-05,买进
2019-09-06,持有
2019-09-09,买进
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,卖出
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,卖出
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,持有
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,持有
2019-12-13,买进
2019-12-16,持有
2019-12-17,持有
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,持有
2020-01-09,买进
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,卖出
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,持有
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,持有
2020-06-17,卖出
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,持有
2020-07-20,持有
2020-07-21,买进
2020-07-22,持有
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/After_setting/�޸ĺ��ľ��߷���/fcnn_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in FCNN model,107,97,91,41,87,87,90,99,96,99
Number of sell transactions in FCNN model,61,60,56,31,46,67,68,67,59,55
Total number of transactions in FCNN model,168,157,147,72,133,154,158,166,155,154


==> pic/After_setting/�޸ĺ��ľ��߷���/log/An_Naier.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
0.1141095545704687,,-0.6141753316052734,1.0306244375327425,0.8882799884934046,-0.503273578199274,0,买进,,
1.0922355008133882,,-0.614896320680141,1.345073636978762,1.488468661534155,-0.5040496815998824,0,持有,,
1.4126336136972208,,-0.6144836202770042,1.690200807102442,1.8477833881882624,-0.5033840572937566,0,持有,,
1.7642900790575249,,-0.61477773783026,2.06984069423849,2.243029587507782,-0.503700187695489,0,持有,,
2.15111219095386,,-0.6099239960627572,2.487828044721613,2.678199645344423,-0.4952259990909703,0,持有,,
2.5770072434457827,,-0.6038143723428517,2.94799760488652,3.1572859475499007,-0.4826873699806088,0,持有,,
3.045882530592855,,1.0889631626455012,3.454184121067917,3.3608976259872287,2.964895995524461,0,持有,,
3.5616453464546343,,1.7648177599292525,4.010222339600513,3.4327605713180502,4.786464939745143,0,持有,,
4.108666514792885,,1.1688263724688257,3.767355071735701,3.608425548793392,3.280852729270095,0,持有,,
3.738776010487973,,0.740632391385779,3.385158687043181,3.267741956113941,2.172596993961229,0,持有,,
3.1539843329073185,,0.4765705772073566,3.1870301264166248,3.082761411651272,1.6161214274350693,0,持有,,
3.1539843329073185,,0.3922885185259571,3.114169946057181,2.990936537061888,1.4065424440662682,0,持有,,
3.031555785707806,,0.1847769536916289,2.99401456090301,2.980290174790655,0.9813008554288072,0,持有,,
2.919546689333783,,0.0480884946119161,2.919876131765331,2.989605741777984,0.7282911203316134,0,持有,,
2.959922061282559,,-0.0532079971457398,2.9070936439829724,2.996259718197504,0.5441589746016606,0,持有,,
2.995087707818589,,0.0810229760867234,2.912206639095916,2.816602354870451,0.7735206436127277,0,持有,,
2.7267868490622096,,0.0560081444925173,2.643774395666388,2.549112502805725,0.6578792518740736,0,持有,,
2.5613780672075475,,-0.2270554015935924,2.4891062934998494,2.5544356839413416,0.1566752973905357,0,持有,,
2.550958616382057,,-0.278420492163583,2.5287320056251605,2.594359542458465,0.0737503805903676,0,持有,,
2.534027008790635,,-0.1649032823783499,2.4009071278015752,2.43067172253826,0.2424336884851598,0,持有,,
2.3568963447572964,,-0.3909608306026159,2.315264459659774,2.445310470661205,-0.1351261100762399,0,持有,,
2.3621060701700416,,0.0987983714871309,2.551740483633405,2.402725021576274,0.7098695943325577,0,持有,,
2.560075635854361,,-0.2447219734992952,2.469932561826312,2.5544356839413416,0.124433168022968,0,持有,,
2.5379343028501937,,-0.0321735118756638,2.6514438883358022,2.639606582111204,0.5185562129869568,0,持有,,
2.625197203513677,,-0.1011712171429359,2.6169311713234347,2.6835228264800404,0.3973887771448049,0,持有,,
2.6772944576411293,,-0.072634595228085,2.65527863467051,2.747401000107437,0.456714677868534,0,持有,,
2.728089280415396,,-0.1464932615118945,2.648887390779331,2.771355315217711,0.3234349753453494,0,持有,,
2.6759920262879437,,-0.085034992342742,2.4916627910563207,2.469264785771479,0.3876373320435287,0,持有,,
2.3855498345273958,,-0.3896907775317384,2.320377454772717,2.4399872895255887,-0.1330479134921128,0,持有,,
2.351686619344552,,-0.3327127208374539,2.333159942555076,2.3814322970338084,-0.0419580423787144,0,持有,,
2.40508630482519,,-0.393737300305351,2.3190992059944806,2.3947402498728496,-0.1427126629510534,0,持有,,
2.3152185414553346,,-0.427880203854649,2.25774326463916,2.345500824368397,-0.2010988423410522,0,持有,,
2.2670285813874416,,-0.237830531846917,2.109466406363802,1.914323152383468,0.060109410721813,0,持有,,
1.8294116467168404,,-0.4206331473424251,1.810356192256612,1.8424602070526463,-0.22292622805831,0,持有,,
1.8632748618996848,,-0.4268695089898244,1.810356192256612,1.8850456561375777,-0.2299544390216111,0,持有,,
1.8749967440783613,,-0.4140606895455326,1.861486143386046,1.910330766531756,-0.2087115071774042,0,持有,,
1.834621372129586,,-0.4388374196113984,1.8231386800389708,1.886376451421482,-0.2485215527677199,0,持有,,
1.851552979721008,,-0.4072470553549703,1.8512601531601596,1.8930304278410024,-0.1988635261949646,0,持有,,
1.898440508435715,,-0.4683451642111813,1.8384776653778008,1.939608262777646,-0.2887917363028613,0,持有,,
1.873694312725175,,-0.4189593510848055,1.8231386800389708,1.8704069080146328,-0.2208360361848395,0,持有,,
1.802060588299928,,-0.2671790518985509,1.8934423628419423,1.858429750459496,0.0087879450193905,0,持有,,
1.9674693701545896,,-0.4152030688603376,1.884494621394292,1.968885759023536,-0.2080621007641312,0,持有,,
1.8841137635506655,,-0.3728042855911482,1.8908858652854708,1.962231782604016,-0.1438804883393714,0,持有,,
1.968771801507776,,-0.1401843063047598,2.215561054957377,1.9901784835660017,0.2243580639355617,0,持有,,
2.2253507780854798,,-0.0156318059213676,2.297368976764472,2.228390839384837,0.4669437010204912,0,持有,,
2.358198776110483,,-0.2258572736334656,2.3612814156762645,2.356147186639631,0.1282034594631167,0,持有,,
2.325637992280825,,-0.0639906140276928,2.2654127573085754,2.1991133431389467,0.3752047392401799,0,持有,,
2.173253523958027,,-0.2789039144692981,2.3612814156762645,2.2017749337067545,0.0337825290273952,0,持有,,
2.308706384689404,,-0.2886005691307522,2.2986472255427075,2.2962613988639458,0.0215106420962738,0,持有,,
2.358198776110483,22.53,-0.3532189977198419,2.2986472255427075,2.37211673004648,-0.0798650307638042,0,持有,2017-06-01,24.58
2.3008917965702853,27.04,-0.0661485010400121,2.335716440111547,2.2856150365927133,0.3814015861973398,0,持有,2017-06-02,27.04
2.2396775229705286,29.74,-0.373239312190373,2.2245087964050283,2.215082886545796,-0.1212656082859285,0,持有,2017-06-05,29.74
2.175858386664399,32.71,-0.2742452261155225,2.460984820378661,2.2696454931858634,0.0476145310763268,0,持有,2017-06-06,32.71
2.29568207115754,35.98,-0.1846568857039968,2.259021513417396,2.2909382177283297,0.1840873239878707,0,持有,2017-06-07,35.98
2.2318629348514105,39.58,-0.3046668741671495,2.1976655720620752,2.256337540346823,-0.0099057801367409,0,持有,2017-06-08,39.58
2.237072660264156,43.54,-0.3693500086179553,2.132474884372047,2.235044815804357,-0.1168443907791361,0,持有,2017-06-09,43.54
2.1706486612516542,42.9,-0.3967600266140394,2.08517967957732,2.147212327066686,-0.1662457828325804,0,持有,2017-06-12,47.74
2.0586395648776312,43.97,-0.4730807241981942,2.0506669625649527,2.14854312235059,-0.2845890944537638,0,持有,2017-06-13,44.9
2.1107368190050835,43.0,-0.3325236834645886,2.0378844747825937,2.059379838329015,-0.0729763190770005,0,持有,2017-06-14,40.41
1.9791912523332664,39.28,-0.4179224530197817,1.9726937870925647,2.0367563185026456,-0.2061413231665483,0,持有,2017-06-15,40.41
2.0299860751075327,39.75,-0.4259708461748309,2.004650006548462,2.0700262006002483,-0.2165993498629771,0,持有,2017-06-16,39.47
2.0000301539842478,39.03,-0.4015585544954084,2.008484752883169,2.0513950666255907,-0.1782974793382857,0,持有,2017-06-19,38.61
2.07687360382224,38.7,-0.2492948330034388,2.143979123376169,2.191128571435522,0.0722811639402501,0,持有,2017-06-20,38.92
2.2253507780854798,38.8,-0.005448253019478,2.2896994840950566,2.2816226507410007,0.4792679372003277,0,持有,2017-06-21,39.19
2.280052894919305,39.11,-0.3146984217699246,2.158039859936764,2.244360382791686,-0.0288381514866698,0,持有,2017-06-22,37.13
2.160229210426164,37.05,-0.2414890868298257,2.219395801292085,2.258999130914631,0.0956990388326635,0,持有,2017-06-23,35.86
2.296984502510726,35.55,-0.362267123176367,2.234734786630915,2.3162233281225078,-0.0982885701019542,0,持有,2017-06-26,35.78
2.257911561915137,35.89,-0.4066471892361253,2.1823265867232453,2.26166072148244,-0.1736717084997267,0,持有,2017-06-27,35.65
2.1888827001962623,35.3,-0.4591022527205227,2.138866128263226,2.2696454931858634,-0.257289242175388,0,持有,2017-06-28,34.29
2.191487562902636,34.35,-0.4442665622649073,2.1005186649161507,2.180482209164289,-0.2376644053264388,0,持有,2017-06-29,34.33
2.153717053660232,34.05,-0.4336951752621109,2.132474884372047,2.228390839384837,-0.2179278728026173,0,持有,2017-06-30,35.85
2.1406927401283693,35.55,-0.4711073291056444,2.082623182020849,2.195120957287234,-0.2797480213377235,0,持有,2017-07-03,35.68
2.125063563890133,35.7,-0.4174015975709251,2.158039859936764,2.2164136818297,-0.191518488946204,0,持有,2017-07-04,36.35
2.2318629348514105,36.33,-0.4014213887637537,2.1490921184891127,2.2164136818297,-0.1679424066934543,0,持有,2017-07-05,36.75
2.130273289302878,36.7,-0.5206635967231117,2.071118943016726,2.205767319558467,-0.356815215316673,0,持有,2017-07-06,37.14
2.144600034187928,37.2,-0.4497010525102936,2.074953689351433,2.163181870473536,-0.2475600209965487,0,持有,2017-07-07,36.74
2.1029222308859663,36.0,-0.5006233624728373,2.023823738222,2.129911988375933,-0.3283407939401195,0,持有,2017-07-10,34.51
2.0638492902903764,34.2,-0.528038460681205,1.995702265100811,2.116604035536892,-0.3711766981524107,0,持有,2017-07-11,34.25
2.0690590157031217,34.36,-0.5121841876627459,2.055779957677896,2.140558350647165,-0.3451696689927728,0,持有,2017-07-12,34.66
2.082083329234985,34.66,-0.514811726931696,2.0417192211173014,2.14854312235059,-0.3492447050836412,0,持有,2017-07-13,33.97
2.11203925035827,33.8,-0.4894553179063223,2.0583364552343677,2.168505051609152,-0.3091617590119306,0,持有,2017-07-14,33.6
2.083385760588171,33.02,-0.4116157705391949,2.087736177133792,2.1219272166725083,-0.1881833824634635,0,持有,2017-07-17,30.24
2.1498097596006733,30.0,-0.3375532273150604,2.147813869710877,2.2031057289906584,-0.066245347819721,0,持有,2017-07-18,30.5
2.1901851315494487,30.52,-0.3788393104043642,2.1427008745979337,2.0766801770197687,-0.1395192874116633,0,持有,2017-07-19,30.59
2.019566624282042,30.5,-0.4824874056900975,2.0429974698955373,2.082003358155385,-0.302205202054114,0,持有,2017-07-20,30.28
2.0781760351754257,30.3,-0.5093456858942331,2.0008152602137543,2.104626877981755,-0.3429064272477842,0,持有,2017-07-21,30.41
2.022171486988414,30.08,-0.488974302016952,2.0391627235608296,2.1112808544012758,-0.3099855007486063,0,持有,2017-07-24,30.77
2.0586395648776312,30.77,-0.5135601230527954,2.0545017088996604,2.1498739176344945,-0.3470396414456719,0,持有,2017-07-25,30.58
2.096410074120034,30.64,-0.4039021366356697,2.12224889414616,2.205767319558467,-0.1716242793597539,0,持有,2017-07-26,30.03
2.1875802688430763,30.0,-0.4019692495515912,2.138866128263226,2.258999130914631,-0.1670981657020224,0,持有,2017-07-27,31.3
2.195394856962193,31.06,-0.409351065379125,2.1938308257273675,2.2297216346687407,-0.1785859031089455,0,持有,2017-07-28,30.66
2.1784632493707723,30.68,-0.2265697065613294,2.2411260305220937,2.256337540346823,0.1185853104032938,0,持有,2017-07-31,31.31
2.303496659276658,30.85,-0.3177698111646971,2.214282806179141,2.2683146979019595,-0.0305204798398874,0,持有,2017-08-01,33.28
2.204511876434498,32.94,-0.333561249978597,2.195109074505603,2.2390372016560693,-0.0555828204692581,0,持有,2017-08-02,34.3
2.259213993268323,34.96,-0.3930637711083951,2.181048337945009,2.2323832252365494,-0.152293665184509,0,持有,2017-08-03,34.05
2.168043798545282,33.92,-0.4742283174150797,2.0915709234685,2.168505051609152,-0.285181604755526,0,持有,2017-08-04,32.88
2.09771250547322,32.64,-0.4773069260588867,2.1005186649161507,2.16451266575744,-0.2894334278285899,0,持有,2017-08-07,33.92
2.168043798545282,33.9,-0.2855077893684702,2.2117263086226697,2.243029587507782,0.0238876051445665,0,持有,2017-08-08,34.3
2.269633444093813,34.01,0.207986170888438,2.425193854588057,2.317554123406412,0.8547333084833545,0,持有,2017-08-09,33.86
2.427227637829357,33.79,0.0611884904339312,2.388124640019217,2.398732635724562,0.6164001745454954,0,持有,2017-08-10,33.39
2.4428568140675937,33.16,0.0965740406457351,2.4597065716004245,2.4945498961656574,0.6919099185926638,0,持有,2017-08-11,32.9
2.403783873472004,33.09,-0.2214611520408693,2.351055425450377,2.4067174074279865,0.1416762833538014,0,持有,2017-08-14,33.82
2.3920619912933274,34.17,-0.2349845434497759,2.30120372309918,2.0287715467992213,0.1013903046278064,0,持有,2017-08-15,33.33
2.2019070137281256,33.33,-0.4319662988081542,2.181048337945009,2.273637879037576,-0.2124915780497636,0,持有,2017-08-16,33.37
2.2409799543237146,33.15,-0.1533639812457478,2.333159942555076,2.337516052664973,0.2535036370037383,0,持有,2017-08-17,32.86
2.367315795582787,32.64,-0.3654152505145799,2.321655703550953,2.3747783206142885,-0.0951338269265896,0,持有,2017-08-18,32.0
2.342569599872247,32.08,-0.1582826962545609,2.3242122011074247,2.3814322970338084,0.2485119762365487,0,持有,2017-08-21,32.4
2.410296030237936,32.32,-0.2807929512999821,2.3574466693415568,2.4346641083899727,0.0494699772764597,0,持有,2017-08-22,31.39
2.4311349318889164,31.33,-0.2732080606709048,2.38428989368451,2.422686950834836,0.061661432222865,0,持有,2017-08-23,31.78
2.4363446573016616,31.79,-0.2344817361235054,2.4200808594751138,2.462610809351959,0.1323934711377817,0,持有,2017-08-24,31.55
2.373827952348719,31.27,-0.1774599628656233,2.3791768985715662,2.418694564983124,0.2231347345232216,0,持有,2017-08-25,32.14
2.466300578424947,32.33,-0.3011075170135661,2.4060201229145197,2.481241943326616,0.0203987365852315,0,持有,2017-08-28,33.28
2.412900892944308,33.45,-0.1226470124326926,2.421359108253349,2.4439796753773013,0.3211467653792856,0,持有,2017-08-29,33.7
2.4988613622546048,33.28,-0.3195687410722473,2.4124113668056983,2.481241943326616,-0.0093455658934789,0,持有,2017-08-30,32.78
2.425925206476171,32.9,-0.336341997754834,2.3612814156762645,2.334854462097165,-0.0501097974955905,0,持有,2017-08-31,33.83
2.251399405149205,33.88,-0.3755665841754083,2.262856259752104,2.241698792223878,-0.122368790031639,0,持有,2017-09-01,33.53
2.1615316417793498,33.5,-0.261462342491836,2.0775101869079053,1.9595701920362076,0.0293741050408108,0,持有,2017-09-04,33.0
1.8958356457293424,33.13,-0.3759445252313421,1.8077996947001405,1.8185058919423729,-0.1602899748416026,0,持有,2017-09-05,33.02
1.841133528895517,32.8,-0.3213166014773687,1.7771217240224804,1.6827647729841542,-0.0870959537705005,0,持有,2017-09-06,32.73
1.7786168239425746,32.8,-0.4258965146477353,1.734939514340697,1.782574419276962,-0.2360052951158505,0,持有,2017-09-07,32.63
1.7343341579342402,32.63,-0.4891835265491545,1.6953138022153855,1.7493045371793592,-0.3269795221567065,0,持有,2017-09-08,32.51
1.6744223156876696,32.55,-0.5376303025418625,1.6403491047512442,1.7306734032047018,-0.3963577717664633,0,持有,2017-09-11,33.33
1.6744223156876696,33.32,-0.509780445113864,1.6135058804082911,1.6601412531577842,-0.3597591231326522,0,持有,2017-09-12,32.55
1.622325061560217,32.47,-0.488205318304985,1.6198971242994704,1.6987343163910034,-0.3286717301770427,0,持有,2017-09-13,32.66
1.6796320411004149,32.63,-0.5371708107097988,1.6262883681906497,1.6641336390094963,-0.3967736922914902,0,持有,2017-09-14,32.34
1.664002864862179,32.28,-0.5502055659109099,1.655688090090074,1.73333499377251,-0.4134515870742689,0,持有,2017-09-15,32.04
1.667910158921738,31.94,-0.5052962219450879,1.6518533437553669,1.7040574975266198,-0.3506409970619986,0,持有,2017-09-18,32.08
1.692656354632278,32.12,-0.4058866279813651,1.6326796120818288,1.566985583284497,-0.2206217466255635,0,持有,2017-09-19,32.18
1.5129208278925668,32.24,-0.4569168256100349,1.4652290221329325,1.4432216218814151,-0.2977601818930852,0,持有,2017-09-20,32.41
1.4204482018163391,32.44,-0.5195152013674446,1.4025948319993753,1.4458832124492236,-0.3805905849201382,0,持有,2017-09-21,32.19
1.442589534820506,32.08,-0.5433245520626925,1.375751607656423,1.4711683228434016,-0.4112248153459962,0,持有,2017-09-22,32.7
1.4126336136972208,32.55,-0.5061729596333842,1.425603310007621,1.488468661534155,-0.3612272587051254,0,持有,2017-09-25,33.01
1.453008985645997,33.01,-0.538745409138093,1.4128208222252625,1.5190769530639494,-0.4041115626803435,0,持有,2017-09-26,31.7
1.4712430245906047,31.71,-0.5228416708947681,1.4051513295558475,1.447214007733128,-0.3847532022537144,0,持有,2017-09-27,32.15
1.3722582417484457,32.17,-0.5372323080163885,1.3668038662087718,1.4285828737584705,-0.4037625239934875,0,持有,2017-09-28,31.72
1.433472515348202,31.72,-0.5459424656662634,1.373195110099951,1.4631835511399771,-0.41473739202128,0,持有,2017-09-29,32.0
1.4347749467013884,32.47,-0.5364087788672722,1.3962035881081964,1.4658451417077851,-0.4022941408420724,0,持有,2017-10-09,32.29
1.4074238882844758,32.55,-0.5602929958488035,1.3552996272046491,1.4192673067711417,-0.4340608472734814,0,持有,2017-10-10,32.99
1.3566290655102096,33.01,-0.5695249447761135,1.3258999053052245,1.4285828737584705,-0.4458644904176886,0,持有,2017-10-11,33.05
1.383980123927122,33.68,-0.5469107808654597,1.3271781540834602,1.4192673067711417,-0.4174341202348449,0,持有,2017-10-12,32.92
1.3449071833315327,32.98,-0.5287208134047585,1.2837176956234413,1.3247808416139502,-0.3958230779963733,0,持有,2017-10-13,33.88
1.311043968148689,33.84,-0.5826520796269063,1.2671004615063752,1.3753510624023064,-0.4634964974762391,0,持有,2017-10-16,33.12
1.30713667408913,33.14,-0.5520327043656132,1.2543179737240169,1.2981649359358682,-0.4262627321761844,0,持有,2017-10-17,33.54
1.2615515767276089,33.47,-0.4826082612665263,1.3092826711881589,1.3034881170714845,-0.3366149392716622,0,持有,2017-10-18,32.84
1.357931496863396,32.69,-0.5111510329120362,1.3041696760752148,1.3873282199574433,-0.3723089512857084,0,持有,2017-10-19,32.3
1.316253693561434,32.25,-0.5139467539455299,1.3207869101922811,1.3793434482540183,-0.3755656200487515,0,持有,2017-10-20,32.84
1.3592339282165822,32.79,-0.5232381948324758,1.3195086614140452,1.427252078474566,-0.3868374078117461,0,持有,2017-10-23,33.62
1.3735606731016314,33.54,-0.5402991519580654,1.331012900418168,1.4299136690423746,-0.4085497500978241,0,持有,2017-10-24,34.83
1.3761655358080045,34.09,-0.5377050351383489,1.3207869101922811,1.424590487906758,-0.4054788584792979,0,持有,2017-10-25,34.95
1.3670485163357002,34.99,-0.467892891628152,1.3783081052128945,1.4418908265975117,-0.3141647569488462,0,持有,2017-10-26,34.65
1.4009117315185442,34.7,-0.5310069089323379,1.3386823930875829,1.437898440745799,-0.3964269165068863,0,持有,2017-10-27,34.56
1.378770398514377,34.52,-0.5499515552967343,1.332291149196404,1.4299136690423746,-0.4208238153779963,0,持有,2017-10-30,33.1
1.3930971433994264,33.21,-0.3130430747042819,1.6135058804082911,1.4578603700043604,-0.0979400942283443,0,持有,2017-10-31,33.4
1.4933843575947725,33.6,-0.4101867602997623,1.3846993491040738,1.4166057162033334,-0.2397569181564789,0,持有,2017-11-01,34.37
1.3813752612207495,34.42,-0.4803919518129466,1.3719168613217152,1.3793434482540183,-0.3306523546712447,0,持有,2017-11-02,34.18
1.4087263196376625,34.05,-0.4154640313439537,1.462672524576461,1.4458832124492236,-0.2430674637584716,0,持有,2017-11-03,34.7
1.4764527500033504,34.7,-0.4831467637685784,1.4115425734470264,1.461852755856073,-0.3326228000737443,0,持有,2017-11-06,34.86
1.3904922806930538,34.82,-0.3275706101779633,1.4613942757982246,1.4525371888687442,-0.1242438246034046,0,持有,2017-11-07,34.9
1.5116183965393808,34.85,-0.1933673107334654,1.5572629341659134,1.5829551266913464,0.0658847745006107,0,持有,2017-11-08,34.42
1.584554552317814,34.35,-0.4258319424758159,1.5125242269276589,1.592270693678675,-0.2500370381968678,0,持有,2017-11-09,35.13
1.541574317662666,35.13,-0.4294605509442114,1.4984634903670642,1.5190769530639494,-0.2567886383230083,0,持有,2017-11-10,34.72
1.4673357305310462,34.84,-0.4403069378593021,1.3501866320917055,1.3913206058091554,-0.2809133810497234,0,持有,2017-11-13,35.38
1.3852825552803083,35.39,-0.5055996977841292,1.336125895531111,1.4259212831906622,-0.3640488380731597,0,持有,2017-11-14,34.82
1.374863104454818,34.65,-0.4961686847491837,1.3693603637652434,1.449875598300936,-0.3507088275474026,0,持有,2017-11-15,33.48
1.4113311823440349,33.44,-0.5020103941160324,1.3821428515476015,1.4565295747204563,-0.358101719987829,0,持有,2017-11-16,32.79
1.3930971433994264,32.69,-0.528009717374864,1.3476301345352335,1.4179365114872378,-0.3929672663591378,0,持有,2017-11-17,30.75
1.3475120460379053,30.66,-0.3047374623799309,1.208301017707526,1.2835261878129232,-0.1222158981297381,0,持有,2017-11-20,30.33
1.2524345572553046,30.37,-0.4632938289238092,1.200631525038111,1.2183172189016225,-0.318505314542119,0,持有,2017-11-21,29.85
1.265458870787168,29.75,-0.2948512355864235,1.440942295346451,1.2968341406519643,-0.0961927563687054,0,持有,2017-11-22,29.51
1.3019269486763847,29.54,-0.3533599067658108,1.217248759155177,1.0572909895492255,-0.1904363263838291,0,持有,2017-11-23,29.05
1.0948403635197612,29.04,-0.4878660136003652,0.9999464668550824,0.9175574847392948,-0.3611289353014414,0,持有,2017-11-24,29.05
0.9281291503119132,29.14,-0.5581734778082044,0.9258080377174032,0.9494965715529928,-0.4412236929199085,0,持有,2017-11-27,28.65
0.8903586410695103,28.64,-0.4650430262268998,0.8286611305714783,0.7112842157341586,-0.3446579069341422,0,持有,2017-11-28,29.09
0.8083054658187724,29.24,-0.5373777625154533,0.7954266623373459,0.7804855704971719,-0.4214066532031866,0,持有,2017-11-29,28.97
0.7887689955209779,28.88,-0.5413876542847059,0.7992614086720536,0.8297249960016239,-0.425299214524907,0,持有,2017-11-30,29.0
0.8083054658187724,29.1,-0.4971440855076177,0.7762529306638083,0.7512080742512818,-0.37997221465226,0,持有,2017-12-01,29.19
0.8330516615293124,28.86,-0.1825280093776122,0.9539295108385918,0.8763028309382677,-0.0320504505573437,0,持有,2017-12-04,27.81
0.9124999740736774,27.98,-0.3747554881774068,0.841443618353837,0.8310557912855282,-0.2439614340015071,0,持有,2017-12-05,27.1
0.7770471133423011,27.1,-0.4587640175342785,0.7046709990826008,0.7392309166961448,-0.3429899283024804,0,持有,2017-12-06,27.27
0.6871793499724455,27.21,-0.5209276340720572,0.6714365308484684,0.7312461449927204,-0.4069937905682306,0,持有,2017-12-07,27.04
0.7132279770361721,27.07,-0.4531847412388121,0.7315142234255534,0.7458848931156654,-0.3355320661039582,0,持有,2017-12-08,27.35
0.7523009176317611,27.31,-0.4306280639408402,0.7775311794420444,0.8177478384464869,-0.3071220845718347,0,持有,2017-12-11,27.49
0.831749230176126,27.49,-0.4624628131460645,0.789035418446167,0.8656564686670346,-0.339917292878191,0,持有,2017-12-12,26.73
0.8304467988229399,26.82,-0.5014221590095208,0.7736964331073367,0.8536793111118977,-0.382529045594017,0,持有,2017-12-13,27.2
0.8004908776996547,27.2,-0.4581839375053798,0.8184351403455916,0.8244018148660075,-0.3346217890623951,0,持有,2017-12-14,27.21
0.8538905631802934,27.2,-0.4952991663099219,0.7941484135591104,0.8789644215060758,-0.3749365626658872,0,持有,2017-12-15,27.0
0.8213297793506357,27.12,-0.5136377968248144,0.7954266623373459,0.8643256733831307,-0.3945325783944836,0,持有,2017-12-18,26.61
0.8525881318271069,26.6,-0.4056971895391089,0.8657303451403179,0.9015879413324454,-0.2737607889991062,0,持有,2017-12-19,26.82
0.8981732291886281,26.8,-0.443893835111054,0.8900170719267992,0.937519413997856,-0.3143925165179466,0,持有,2017-12-20,26.52
0.9424558951969626,26.51,-0.4564199006348294,0.9245297889391672,0.9840972489345,-0.3258833320838391,0,持有,2017-12-21,26.26
0.9711093849670612,26.29,-0.399107084689021,0.9807727351815448,1.024021107451623,-0.257665438377561,0,持有,2017-12-22,26.23
1.0310212272136317,26.33,-0.4273030650012829,1.00378121318979,1.0546293989814175,-0.2883801569222435,0,持有,2017-12-25,25.88
1.0140896196222098,25.89,-0.3473346413077711,1.0830326374404124,1.0559601942653214,-0.1928313953384306,0,持有,2017-12-26,26.62
1.0375333839795633,26.54,-0.4569168256100349,0.9577642571732996,1.0293442885872393,-0.3242823080022609,0,持有,2017-12-27,26.3
0.9802264044393656,26.4,-0.4208847515402558,0.8925735694832708,0.9428425951334728,-0.2886972964577912,0,持有,2017-12-28,26.63
0.9111975427204914,26.76,-0.5035518374746869,0.9143037987132804,0.9441733904173768,-0.3792933966543791,0,持有,2017-12-29,26.74
0.922919424899168,26.93,-0.482833261194767,0.9897204766291956,0.9894204300701162,-0.3532397825853092,0,持有,2018-01-02,26.76
1.007577462856278,26.76,-0.4988186839040188,1.0012247156333185,1.0280134933033351,-0.370785038763513,0,持有,2018-01-03,26.69
1.03883581533275,26.78,-0.4789892784635101,1.0446851740933374,1.085237690511212,-0.3458289829802012,0,持有,2018-01-04,26.95
1.023206639094514,26.99,-0.4971497004790889,1.0178419497503843,1.0679373518204582,-0.3675454502591664,0,持有,2018-01-05,26.78
1.0492552661582402,26.79,-0.4202021314371084,0.9526512620603556,0.9242114611588153,-0.2856516338887239,0,持有,2018-01-08,26.89
0.9203145621927956,26.81,-0.3762603005317013,1.0140072034156766,0.9441733904173768,-0.2307452761855672,0,持有,2018-01-09,27.66
1.0687917364560346,27.16,-0.2969250317164711,1.117545354452781,1.0905608716468282,-0.1273969450101774,0,持有,2018-01-10,26.8
1.170381382004567,26.81,-0.3245469480406963,1.1546145690216203,1.1650854075454578,-0.1538402792491166,0,持有,2018-01-11,27.01
1.1716838133577536,27.02,-0.469416821623408,1.1482233251304412,1.193032108507444,-0.328658406487141,0,持有,2018-01-12,27.53
1.1886154209491755,27.3,-0.4352765918700487,1.2249182518245925,1.2422715340118962,-0.2826637598162779,0,持有,2018-01-15,26.87
1.2420151064298144,27.0,-0.3503329023836204,1.313117417522866,1.29550334536806,-0.1706555862332745,0,持有,2018-01-16,27.8
1.3305804384464834,28.01,-0.4578997129970971,1.287552441958149,1.3234500463300465,-0.30664356062622,0,持有,2018-01-17,28.36
1.350116908744278,28.16,-0.4646807268772074,1.3080044224099223,1.3567199284276488,-0.314884520970528,0,持有,2018-01-18,28.03
1.30713667408913,28.12,-0.2287582085371467,1.4013165832211398,1.3793434482540183,-0.0043327294459235,0,持有,2018-01-19,27.46
1.4295652212886432,27.08,-0.2909702207814158,1.4128208222252625,1.3700278812666895,-0.0872242166242355,0,持有,2018-01-22,26.83
1.4491016915864376,26.8,-0.2995663410345054,1.515080724484131,1.52573092948347,-0.0805002694273237,0,持有,2018-01-23,26.75
1.5858569836710006,27.23,-0.4579370124504418,1.5304197098229606,1.616225008788949,-0.2917628256367696,0,持有,2018-01-24,27.03
1.6001837285560498,26.95,-0.3501200682269008,1.6480185974206591,1.656148867306072,-0.1384265586434598,0,持有,2018-01-25,26.89
1.671817452981297,26.89,-0.3033381312754177,1.6020016414041685,1.5962630795303876,-0.0808578150239129,0,持有,2018-01-26,26.54
1.5194329846584984,25.97,-0.3094018993949746,1.5828279097306304,1.5097613860766206,-0.0982246256074289,0,持有,2018-01-29,25.81
1.647071257270757,25.01,-0.2372293288301026,1.812912689813084,1.7000651116749073,0.0307927954885996,0,持有,2018-01-30,25.91
1.8189921958913504,25.6,-0.4163342182322002,1.745165504566584,1.8185058919423729,-0.2206008994289438,0,持有,2018-01-31,26.19
1.7877338434148788,25.75,-0.4278834124097754,1.7119310363324516,1.718696245649565,-0.242905589439092,0,持有,2018-02-01,24.6
1.6405591005048257,24.0,-0.5055702860288036,1.646740348642423,1.6880879541197704,-0.352495427215564,0,持有,2018-02-02,23.32
1.7200074130491902,23.29,-0.463494096239617,1.7899042118048385,1.7945515768320988,-0.2865868098318186,0,持有,2018-02-05,23.03
1.850250548367821,23.0,-0.5134257648068763,1.779678221578952,1.8025363485355232,-0.3588745555128227,0,持有,2018-02-06,22.4
1.7786168239425746,22.57,-0.5202780353487526,1.7822347191354235,1.8158443013745644,-0.3686373015558824,0,持有,2018-02-07,22.25
1.756475490938407,22.1,-0.4848045172505658,1.7771217240224804,1.759950899450592,-0.3166173138873669,0,持有,2018-02-08,22.4
1.798153294240369,21.96,-0.5085442155616109,1.7490002509012912,1.7240194267851812,-0.3536121454743359,0,持有,2018-02-09,22.59
1.7968508628871829,22.5,-0.5082106595182594,1.7553914947924705,1.7878976004125782,-0.3514566403813937,0,持有,2018-02-12,23.2
1.7825241180021332,22.96,-0.463002385166492,1.8359211678213287,1.7865668051286745,-0.2863321929400685,0,持有,2018-02-13,22.16
1.894533214376156,22.03,-0.4289090805318567,1.8653208897207536,1.914323152383468,-0.2304719673397337,0,持有,2018-02-14,21.47
1.9388158803844904,21.62,-0.420229404155683,1.8602078946078104,1.9302926957903173,-0.2165349626962796,0,持有,2018-02-22,21.67
1.8463432543082627,21.54,-0.5045537088129138,1.8001302020307255,1.8158443013745644,-0.3464938568686655,0,持有,2018-02-23,21.97
1.7538706282320349,22.0,-0.4425836751010962,1.717044031445395,1.7240194267851812,-0.2630400925666061,0,持有,2018-02-26,22.58
1.6548858453898747,22.38,-0.5113479579829207,1.6186188755212343,1.7027267022427155,-0.3604617920460216,0,持有,2018-02-27,22.57
1.6405591005048257,22.51,-0.4853384742995221,1.6275666169688854,1.721357836217373,-0.3240306560411584,0,持有,2018-02-28,22.34
1.6978660800450232,22.12,-0.521368676712144,1.646740348642423,1.7226886315012773,-0.373948794375623,0,持有,2018-03-01,22.75
1.6613980021558064,22.68,-0.5343357848760063,1.6544098413118384,1.717365450365661,-0.3917117938649447,0,持有,2018-03-02,22.5
1.6692125902749244,22.47,-0.4395804675027602,1.6684705778724327,1.732004198488606,-0.2592724560713721,0,持有,2018-03-05,22.74
1.6613980021558064,22.76,-0.4784954283536342,1.5956103975129892,1.6654644342934009,-0.3165690976964166,0,持有,2018-03-06,23.09
1.664002864862179,23.08,-0.4689740410159611,1.7234352753365745,1.7453121513276468,-0.2985881731802025,0,持有,2018-03-07,23.43
1.798153294240369,23.34,-0.0238692364492821,2.1069099088073298,1.8983536089766189,0.3734612946042066,0,持有,2018-03-08,23.65
1.925791566852628,23.69,-0.3095871934535258,1.8359211678213287,1.8850456561375777,-0.058397916187733,0,持有,2018-03-09,24.11
1.8749967440783613,24.36,-0.3698247410868696,1.8065214459219048,1.805197939103332,-0.1534641676641517,0,持有,2018-03-12,23.98
1.7317292952278671,23.98,-0.1392693333345403,1.6697488266506684,1.7493045371793592,0.1586646324646346,0,持有,2018-03-13,24.16
0.7991884463464681,23.93,-0.3828155123447893,0.7558009502120346,0.6194593411447757,-0.2670357068306853,0,持有,2018-03-14,23.72
0.8030957404060273,23.45,-0.5021999662480855,0.7417402136514404,0.791131932768405,-0.3849571017543303,0,持有,2018-03-15,23.19
0.7822568387550463,23.0,-0.4765479690816897,0.7008362527478931,0.7192689874375835,-0.3617148830330559,0,持有,2018-03-16,23.28
0.6975988007979362,23.29,-0.3539211365333417,0.919416793826224,0.7312461449927204,-0.2233346789704836,0,持有,2018-03-19,23.93
0.8395638182952442,23.78,-0.4941436853950173,0.769861686772629,0.7578620506708024,-0.376940402422405,0,持有,2018-03-20,24.17
0.773139819282742,24.2,-0.504739002871465,0.7315142234255534,0.7445540978317612,-0.3902012613587806,0,持有,2018-03-21,24.05
0.7366717413935256,24.18,-0.5219638636880963,0.7072274966390725,0.7512080742512818,-0.4067719550357918,0,持有,2018-03-22,24.25
0.7562082116913201,23.59,-0.5405143925311299,0.708505745417308,0.7751623893615556,-0.4262935651634712,0,持有,2018-03-23,23.26
0.7523009176317611,23.0,-0.520964933525402,0.7072274966390725,0.7538696648190899,-0.4066695006865727,0,持有,2018-03-26,24.4
0.7288571532744075,24.29,-0.4733243070082088,0.6599322918443459,0.7379001214122406,-0.3584907390894071,0,持有,2018-03-27,25.18
0.7015060948574948,24.62,-0.4875222971324467,0.72640122831261,0.7445540978317612,-0.3704416869675122,0,持有,2018-03-28,25.19
0.7770471133423011,25.19,-0.4839487688603883,0.6688800332919969,0.6873299006238848,-0.3698036989488041,0,持有,2018-03-29,25.32
0.6910866440320046,25.19,-0.4448834069879629,0.6369238138361005,0.5648967345047075,-0.3351672742788247,0,持有,2018-03-30,25.73
0.567355665479305,25.6,-0.5154595876876404,0.5090989360125154,0.3519694890800507,-0.4145906250739049,0,持有,2018-04-02,26.41
0.3003572380761112,26.25,-0.5535478108342716,0.0169731563917124,0.1057723615577914,-0.4554454901548726,0,持有,2018-04-03,26.56
0.0594074377366434,26.56,0.076184341266274,-0.0673912629718535,-0.1151396555702894,-0.0022846654848687,0,持有,2018-04-04,26.23
-0.156796166892284,26.22,-0.1539086334784589,-0.1364166969965896,-0.1683714669264536,-0.1744782066959373,0,持有,2018-04-09,27.17
-0.1424694220072346,27.29,-0.3040259652806456,-0.1479209360007123,-0.1736946480620699,-0.2816289294446552,0,持有,2018-04-10,27.32
-0.2088934210197365,27.32,-0.4174529344529479,-0.1939378920172029,-0.2415652075411794,-0.3647784626878845,0,持有,2018-04-11,28.37
-0.169820480424147,28.0,-0.4163901005673188,-0.1658164188960141,-0.1284476084093304,-0.3616858899899943,0,持有,2018-04-12,28.48
-0.1672156177177745,28.46,-0.4208446446011755,-0.1760424091219009,-0.1790178291976865,-0.3658874057645507,0,持有,2018-04-13,29.03
-0.1411669906540484,28.7,-0.3644050904089431,-0.124912457992467,-0.1151396555702894,-0.3211392860384142,0,持有,2018-04-16,27.86
-0.135957265241303,27.89,-0.370837976057836,-0.1645381701177782,-0.1364323801127551,-0.3293957224988538,0,持有,2018-04-17,28.84
-0.177635068543265,28.65,-0.3436641879329351,-0.150477433557184,-0.1430863565322757,-0.3077222426178346,0,持有,2018-04-18,30.16
-0.1190256576498811,29.75,-0.3762992042626092,-0.1210777116577593,-0.1324399942610429,-0.3303073105310807,0,持有,2018-04-19,29.92
-0.1594010295986566,29.86,-0.2585893487557141,-0.1364166969965896,-0.1191320414220016,-0.2450142612755768,0,持有,2018-04-20,28.79
-0.1020940500584589,28.86,-0.4093647017384123,-0.1364166969965896,-0.12179363198981,-0.3555983043307946,0,持有,2018-04-23,29.4
-0.1450742847136072,29.45,-0.4333760577168282,-0.0814519995324478,-0.1124780650024813,-0.3722481328913696,0,持有,2018-04-24,30.4
-0.1541913041859114,29.97,-0.3562707347144651,-0.1888248969042596,-0.2043029395918643,-0.322265257784163,0,持有,2018-04-25,29.85
-0.1789374998964513,29.5,-0.4819930208210339,-0.1824336530130802,-0.1563943093713167,-0.4089468448302031,0,持有,2018-04-26,29.68
-0.1437718533604209,29.75,-0.2858707571671473,-0.0942344873148065,-0.1124780650024813,-0.2628913953611776,0,持有,2018-04-27,30.0
-0.0760454229947328,30.0,-0.2914222259848513,-0.1300254531054103,-0.1124780650024813,-0.2688010314156637,0,持有,2018-05-02,29.99
-0.0916745992329684,29.96,-0.0058080122630287,-0.0047570728382968,-0.0406151196716596,-0.0321127191574959,0,持有,2018-05-03,29.88
0.0216369284942405,29.87,-0.3257694075438652,-0.0162613118424194,0.0272554398074493,-0.2805296366981507,0,持有,2018-05-04,30.74
-0.0005044045099265,30.6,-0.4205481206315748,0.0041906686093541,0.0379018020786824,-0.3525521983214715,0,持有,2018-05-07,31.08
0.0294515166133586,30.9,-0.401836896652626,-0.0022005752818251,0.0059627152649839,-0.3397186715839566,0,持有,2018-05-08,30.37
0.0203344971410544,30.36,-0.4225277991445805,-0.0060353216165328,0.0365710067947781,-0.3549105137085008,0,持有,2018-05-09,29.66
-0.0044116985694856,29.63,0.0192466588906638,0.0502076246258447,-0.031299552684331,-0.0029535091493293,0,持有,2018-05-10,28.9
0.0893633588599286,28.98,0.5864170662381599,0.1920932390100241,0.0951259992865588,0.4941260600650965,0,持有,2018-05-11,28.79
0.2378405331231682,28.79,-0.014890495997366,0.2099887219053261,0.1829584880242297,0.0030111538852661,0,持有,2018-05-14,29.23
0.190953004408461,29.1,0.2494274678319827,0.2406666925829864,0.210905188986216,0.2348903570817646,0,持有,2018-05-15,28.95
0.228723513650864,28.93,0.0018589639013663,0.1882584926753164,0.1816276927403254,0.0147798482022953,0,持有,2018-05-16,29.01
0.1440654756937539,29.05,-0.3715469330509795,0.1166765610941089,0.1523501964944352,-0.3039628962407423,0,持有,2018-05-17,28.95
0.1479727697533125,28.82,-0.0141001219178894,0.287961897377713,0.1949356455793666,0.0110552890347937,0,持有,2018-05-18,28.97
0.2730061796591985,28.98,-0.3378540293581629,0.2189364633529771,0.225543937109161,-0.2674138766876341,0,持有,2018-05-21,30.0
0.2352356704167956,30.4,0.4584724546371493,0.3812740581889302,0.2455058663677224,0.4584018480286434,0,持有,2018-05-22,30.98
0.3876201387395943,30.5,0.086032600157452,0.3531525850677416,0.3253535834019688,0.125747299508511,0,持有,2018-05-23,30.59
0.3485471981440048,30.32,0.1546253590298095,0.296909638825364,0.1496886059266271,0.1440812283911315,0,持有,2018-05-24,29.49
0.2743086110123851,29.49,-0.0129723147909502,0.1959279853447318,0.2228823465413529,0.0069170121419767,0,持有,2018-05-25,29.23
0.2183040628253737,22.33,-0.1976194484147632,0.1818672487841376,0.2202207559735447,-0.1508382236654196,0,持有,2018-05-28,22.36
0.1896505730552745,22.2,-0.2587577978998516,0.1665282634453072,0.2148975748379279,-0.2048963259882931,0,持有,2018-05-29,22.2
0.1740213968170391,22.0,-0.0819316510865021,0.1588587707758923,0.0206014633879292,-0.0734290872598387,0,持有,2018-05-30,21.55
0.0633147317962025,21.6,-0.0394517181105734,0.0195296539481845,-0.0006912611545366,-0.0574055927777746,0,持有,2018-05-31,22.64
0.0086126149623776,22.15,-0.1824743997690415,0.0348686392870144,0.0352402115108743,-0.1644648236502243,0,持有,2018-06-01,22.13
0.043778261498408,22.24,-0.1263835085672142,0.0847203416382126,0.0192706681040249,-0.1123126222980391,0,持有,2018-06-04,21.85
0.0789439080344383,21.6,0.7222638143563732,0.2508926828088734,0.2694601814779962,0.6643835012431745,0,持有,2018-06-05,22.0
0.2248162195913053,21.82,0.2264770740820388,0.1511892781064769,0.1270650861002571,0.1902867111894635,0,持有,2018-06-06,21.97
0.1336460248682632,21.97,0.2595120902841408,0.1946497365664958,0.1110955426934082,0.2296437936957317,0,持有,2018-06-07,21.79
0.1675092400511075,21.67,-0.0271380856741269,0.1486327805500052,0.135049857803682,-0.0179710498741625,0,持有,2018-06-08,21.58
0.1023876723917919,21.7,-0.1705658474173064,0.0399816343999576,0.021932258671833,-0.1569200641874257,0,持有,2018-06-11,22.16
0.0320563793197312,21.5,-0.3362397250601792,0.0195296539481845,0.0472173690660112,-0.2853307825252501,0,持有,2018-06-12,21.5
0.0411733987920354,21.5,-0.2780452249035879,0.0182514051699484,0.0498789596338193,-0.2391203561489513,0,持有,2018-06-13,20.55
0.043778261498408,20.5,-0.3961584225278343,0.0105819125005335,0.048548164349915,-0.3323647256537413,0,持有,2018-06-14,18.5
0.0151247717283088,16.65,-0.3972671120138119,-0.0111483167294761,0.0232630539557373,-0.3361828158314124,0,持有,2018-06-15,16.65
-0.0187384434545349,14.99,-0.3214826442051613,-0.0047570728382968,0.0152782822523127,-0.2762980067345279,0,持有,2018-06-19,14.99
0.0255442225537996,14.6,-0.2449880161951947,0.0297556441740711,0.0671792983245725,-0.2110163394963345,0,持有,2018-06-20,15.1
0.0672220258557616,15.0,-0.4074910392343757,0.0323121417305427,0.0725024794601888,-0.3401876151590225,0,持有,2018-06-21,14.59
0.0594074377366434,14.45,-0.4424237821039625,0.0233644002828917,0.0565329360533399,-0.3689735204156676,0,持有,2018-06-22,14.89
0.022939359847427,15.17,-0.4388727137177891,-0.0149830630641838,-0.0206531904130982,-0.3698874416938014,0,持有,2018-06-25,14.91
-0.0447870705182613,14.55,-0.4065276705576658,-0.0942344873148065,-0.2056337348757684,-0.3547337743474875,0,持有,2018-06-26,15.11
-0.135957265241303,15.17,-0.2404338732626219,-0.1722076627871934,-0.147078742383988,-0.2370994351736325,0,持有,2018-06-27,15.15
-0.1489815787731661,15.1,-0.3028587196636107,-0.1888248969042596,-0.1577251046552208,-0.2832128708352721,0,持有,2018-06-28,14.83
-0.1750302058368924,14.9,-0.2534071311571432,-0.2003291359083822,-0.2043029395918643,-0.2514899066999582,0,持有,2018-06-29,15.28
-0.219312871845227,15.3,-0.3282306367054288,-0.236120101698986,-0.2016413490240562,-0.3049289389027947,0,持有,2018-07-02,14.97
-0.198473970194246,15.03,-0.3701359709341331,-0.2220593651383917,-0.1896641914689193,-0.3336993987666516,0,持有,2018-07-03,15.41
-0.1971715388410597,15.42,-0.3448386527990044,-0.210555126134269,-0.1790178291976865,-0.315139898713075,0,持有,2018-07-04,15.08
-0.2141031464324816,15.88,-0.1017086501266125,-0.2463460919248728,-0.2788274754904942,-0.1598400842199045,0,持有,2018-07-05,15.01
-0.290946596270474,15.01,-0.3237933386553767,-0.3051455357237219,-0.2681811132192614,-0.3099695527731263,0,持有,2018-07-06,14.82
-0.2844344395045425,14.68,-0.3741387771441481,-0.3153715259496087,-0.3134281528720009,-0.3453454237986454,0,持有,2018-07-09,15.09
-0.3404389876915539,15.1,-0.4088536056447318,-0.3754492185266938,-0.3600059878086444,-0.3735586623209319,0,持有,2018-07-10,15.61
-0.3912338104658201,15.35,-0.4122724548217371,-0.3856752087525806,-0.3773063264993979,-0.3751210729845465,0,持有,2018-07-11,15.49
-0.3508584385170444,15.8,-0.4123352890262963,-0.3498842429619768,-0.3347208774144665,-0.3730540250056254,0,持有,2018-07-12,16.36
-0.3456487131042993,16.36,-0.4292828772040855,-0.3728927209702221,-0.3360516726983706,-0.3850526263254417,0,持有,2018-07-13,16.19
-0.3586730266361623,16.22,-0.3203762274457316,-0.3460494966272692,-0.3307284915627543,-0.3116202027990661,0,持有,2018-07-16,16.42
-0.3182976546873866,16.42,-0.4442023911623788,-0.3460494966272692,-0.3107665623041927,-0.3926798741247311,0,持有,2018-07-17,16.35
-0.3182976546873866,16.36,-0.3951414442425537,-0.3192062722843164,-0.2814890660583024,-0.3583429546873111,0,持有,2018-07-18,16.16
-0.3130879292746415,16.16,-0.4519382175721951,-0.3422147502925617,-0.3214129245754256,-0.3983635075373079,0,持有,2018-07-19,16.88
-0.3547657325766032,16.57,-0.4917952904220663,-0.3626667307443353,-0.3240745151432337,-0.4244288796859078,0,持有,2018-07-20,18.02
-0.3287171055128771,17.7,-0.4830815231476744,-0.3869534575308164,-0.3613367830925485,-0.4205778005103299,0,持有,2018-07-23,17.66
-0.3938386731721927,17.66,-0.5090371298429084,-0.3997359453131749,-0.3560136019569322,-0.4370511851020365,0,持有,2018-07-24,17.95
-0.3703949088148391,17.76,-0.4091414397775317,-0.3460494966272692,-0.3466980349696035,-0.370533057550581,0,持有,2018-07-25,17.3
-0.3196000860405729,17.28,-0.3544716711171178,-0.3882317063090523,-0.4358613189911784,-0.3421501461642668,0,持有,2018-07-26,17.33
-0.4485407900060177,17.58,-0.2764628724670715,-0.4240226720996563,-0.5117166501737124,-0.2992239030331739,0,持有,2018-07-27,18.29
-0.3990483985849378,18.23,-0.048898773921151,-0.2898065503848918,-0.3666599642281651,-0.1346500855386141,0,持有,2018-07-30,18.0
-0.3339268309256222,17.99,-0.3436390542511114,-0.3665014770790428,-0.379967917067206,-0.3317975544934184,0,持有,2018-07-31,19.17
-0.4042581239976832,19.18,-0.4047045427968704,-0.3959011989784674,-0.3892834840545348,-0.3708529387604813,0,持有,2018-08-01,18.87
-0.378209496933957,18.84,-0.4372644254606674,-0.4176314282084769,-0.4039222321774799,-0.3935798087288164,0,持有,2018-08-02,18.3
-0.429004319708223,18.03,-0.3982844913684832,-0.3754492185266938,-0.443846090694603,-0.3677357285014989,0,持有,2018-08-03,17.87
-0.3703949088148391,17.92,-0.2140894966379025,-0.3077020332801937,-0.3333900821305625,-0.2393802684009496,0,持有,2018-08-06,17.65
-0.2870393022109151,17.82,-0.3255528300728313,-0.3319887600666749,-0.3054433811685762,-0.3141764643988665,0,持有,2018-08-07,17.53
-0.3156927919810141,17.53,-0.3884355640283206,-0.3345452576231465,-0.2961278141812474,-0.3549432330450627,0,持有,2018-08-08,16.68
-0.3013660470959645,16.6,-0.3538506820103572,-0.3818404624178731,-0.3719831453637813,-0.3376534865917682,0,持有,2018-08-09,16.26
-0.3482535758106718,16.25,-0.1754637068177978,-0.2961977942760711,-0.3187513340076172,-0.2132079423414824,0,持有,2018-08-10,16.53
-0.2805271454449837,16.32,-0.3462377165239237,-0.3255975161754955,-0.3120973575880968,-0.3280109651517104,0,持有,2018-08-13,16.8
-0.3456487131042993,17.88,-0.1675360355493805,-0.2373983504772218,-0.3400440585500828,-0.2054029210206409,0,持有,2018-08-14,17.92
-0.2896441649172877,17.18,-0.1739000709528522,-0.2616850772637029,-0.2535423650963163,-0.2067994426559899,0,持有,2018-08-15,17.22
-0.2857368708577288,17.16,-0.2259040650623927,-0.2859718040501843,-0.2628579320836449,-0.2427921353008612,0,持有,2018-08-16,17.48
-0.2805271454449837,17.3,-0.2112084815139646,-0.2744675650460616,-0.2349112311216588,-0.2294703142745098,0,持有,2018-08-17,16.98
-0.2466639302621394,16.83,-0.2900948199910889,-0.2629633260419388,-0.2428960028250835,-0.2828036987566202,0,持有,2018-08-20,16.44
-0.2531760870280711,16.47,-0.3824729990850432,-0.2859718040501843,-0.2854814519100146,-0.3490738948158398,0,持有,2018-08-21,16.51
-0.2779222827386109,16.5,-0.3802276789455286,-0.2987542918325427,-0.2681811132192614,-0.3468176320703152,0,持有,2018-08-22,16.53
-0.3052733411555235,16.53,-0.4170765976745774,-0.303867286945486,-0.2668503179353573,-0.3720918732629881,0,持有,2018-08-23,16.31
-0.2974587530364056,16.24,-0.4511701696888066,-0.3294322625102032,-0.2788274754904942,-0.3959817558719116,0,持有,2018-08-24,16.05
-0.3143903606278277,16.06,-0.3792461284564358,-0.3025890381672502,-0.2828198613422064,-0.34649045592257,0,持有,2018-08-27,16.39
-0.2675028319131204,16.5,-0.2226607505887624,-0.2642415748201748,-0.2601963415158367,-0.2363374679033368,0,持有,2018-08-28,16.71
-0.2284298913175312,16.77,-0.1945403050117685,-0.2233376139166275,-0.2003105537401521,-0.2117772151278367,0,持有,2018-08-29,16.65
-0.1997764015474323,16.7,0.4706483865827534,-0.0494957800765518,-0.1763562386298783,0.3140119670730075,0,持有,2018-08-30,16.37
-0.0083189926290446,16.4,0.7552597931377704,0.1563022732194202,0.1363806530875859,0.6468081158982744,0,持有,2018-08-31,15.85
0.2013724552339513,15.78,1.4287848457099384,0.3825523069671663,0.1563425823461477,1.2516202837899335,0,持有,2018-09-03,15.15
0.4319028047479288,15.17,0.829632496690793,0.3020226339383073,0.2268747323930648,0.7490495936323949,0,持有,2018-09-04,15.05
0.1779286908765977,15.04,0.2703122205294922,0.07321610263409,0.0392325973625862,0.2019530293097783,0,持有,2018-09-05,14.85
0.065919594502575,14.94,-0.1355091741059613,0.047651127069373,0.0658485030406687,-0.1231639599550917,0,持有,2018-09-06,14.51
0.0528952809707122,14.63,0.0335534725096063,0.0310338929523071,-0.0805389781887828,-0.0103331095833019,0,持有,2018-09-07,14.67
-0.0799527170542916,14.63,-0.2532822648868064,-0.0840084970889197,-0.0632386394980293,-0.234000171699643,0,持有,2018-09-10,14.68


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Fangda_Chemical.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.25838531956873,31.51,-0.7543521899790573,-1.2329217964660717,-1.2404889241523682,-0.7581173380738297,0.0,买进,2021-09-15,32.12
-1.2064840974159634,32.07,-0.7796014804492513,-1.2374613064848834,-1.2204599346265004,-0.7683369724309466,0.01777213582989523,卖出,2021-09-16,31.02
-1.1970475115700057,31.02,-0.5236697119760041,-1.18298718625914,-1.2054381924820994,-0.6504072616485345,0.0,买进,2021-09-17,30.4
-1.1593011681861751,30.57,-0.8166234095591319,-1.2147637563908238,-1.1904164503376984,-0.7826637932504494,-0.014506769825918739,卖出,2021-09-22,31.57
-1.2112023903389422,33.7,-0.9327149788590696,-1.2374613064848834,-1.230474429389434,-0.8358491584148807,0.0,持有,2021-09-23,31.66
-1.2536670266457517,31.5,-0.9562950917005844,-1.2964749367294388,-1.2855541505855708,-0.8511198930293178,0.0,持有,2021-09-24,30.11
-1.3055682487985183,30.5,-1.0706619048158814,-1.3191724868234989,-1.2855541505855708,-0.8998091331410155,0.0,持有,2021-09-27,29.44
-1.2914133700295818,29.4,-1.0892567320280897,-1.3146329768046865,-1.2905613979670376,-0.9076763208483026,0.0,持有,2021-09-28,29.75
-1.3055682487985183,29.26,-1.0529598576411348,-1.3191724868234989,-1.2855541505855708,-0.8921641220501655,0.0,持有,2021-09-29,28.32
-1.2819767841836245,28.49,-1.0254067885233045,-1.2964749367294388,-1.2555106662967692,-0.8795150005933532,0.0,持有,2021-09-30,28.6
-1.267821905414688,29.23,-0.7609026611668789,-1.3327910168799344,-1.4157425825037118,-0.7755290842231072,0.0,持有,2021-10-08,29.16
-1.4046524001810734,29.21,-0.9918779558212468,-1.378186117068054,-1.375684603451976,-0.8706089761275253,0.0,买进,2021-10-11,29.79
-1.3433145921823488,29.96,-0.8691079342284856,-1.3237119968423108,-1.3206048822558396,-0.8160935335664197,0.0,持有,2021-10-12,29.6
-1.2866950771066032,29.52,-0.7879192230418717,-1.2692378766165673,-1.245496171533835,-0.7757741859500608,0.0,持有,2021-10-13,29.85
-1.2536670266457517,29.85,-0.8424757115271598,-1.2374613064848834,-1.2555106662967692,-0.7984792438638665,0.0,持有,2021-10-14,29.83
-1.2819767841836245,29.83,-0.948765503701404,-1.278316896654191,-1.265525161059703,-0.8450686776262342,0.0,持有,2021-10-15,30.0
-1.2395121478768147,30.5,-0.6385776242946029,-1.242000816503695,-1.2254671820079672,-0.7069572754740358,0.0,持有,2021-10-18,30.74
-1.2064840974159634,30.97,-0.8126113028612737,-1.2283822864472598,-1.1954236977191657,-0.781616132480845,0.0,持有,2021-10-19,32.62
-1.215920683261921,32.5,-0.9407235558376886,-1.2465403265225077,-1.2154526872450335,-0.839353656633836,0.0,持有,2021-10-20,33.07
-1.2112023903389422,33.24,-0.9816661087089414,-1.242000816503695,-1.2254671820079672,-0.8576791302466833,0.0,持有,2021-10-21,35.2
-1.244230440799794,35.58,-0.756500752445836,-1.2374613064848834,-1.2354816767709014,-0.7579796018242074,0.0,买进,2021-10-22,34.77
-1.2017658044929844,34.77,-0.8230744014655212,-1.2238427764284474,-1.1854092029562315,-0.7858292111448337,0.0,持有,2021-10-25,35.71
-1.1970475115700057,35.59,-0.9085972107846012,-1.2283822864472598,-1.2004309451006323,-0.8239131561352333,0.0,持有,2021-10-26,36.1
-1.225357269107879,36.35,-1.0001388531101918,-1.242000816503695,-1.230474429389434,-0.8661389505523207,0.0,持有,2021-10-27,36.55
-1.25838531956873,36.5,-0.9362461964559176,-1.2964749367294388,-1.3105903874929057,-0.8429916641303584,0.0,持有,2021-10-28,34.2
-1.310286541721497,34.47,-1.0991868069457138,-1.3464095469363704,-1.3206048822558396,-0.9131855493776776,0.0,持有,2021-10-29,33.89
-1.333878006336391,33.97,-1.1078808131953233,-1.3464095469363704,-1.3206048822558396,-0.9166503698853846,0.04861861398363954,卖出,2021-11-01,34.7
-1.3150048346444758,34.64,-1.1272172816083403,-1.3373305268987463,-1.2905613979670376,-0.924261413230583,0.0,持有,2021-11-02,34.19
-1.310286541721497,34.58,-1.1266896811853684,-1.3100934667858748,-1.2855541505855708,-0.9233505072510092,0.0,买进,2021-11-03,34.75
-1.2819767841836245,35.0,-1.0027699276984896,-1.273777386635379,-1.245496171533835,-0.8684144735635548,0.0,持有,2021-11-04,34.99
-1.2536670266457517,34.9,-0.9917062323342382,-1.2601588565789432,-1.2204599346265004,-0.8623792061974068,0.0,持有,2021-11-05,34.43
-1.225357269107879,34.4,-0.9749114536239344,-1.2556193465601313,-1.2054381924820994,-0.8546561334567749,-0.005205320994794671,卖出,2021-11-08,34.28
-1.2206389761848997,34.33,-1.0179087108735154,-1.2465403265225077,-1.2054381924820994,-0.8732878842059482,0.0,持有,2021-11-09,36.18
-1.225357269107879,35.7,-0.4093007216380731,-1.196605716315576,-1.1904164503376984,-0.5984973336215224,0.0,买进,2021-11-10,35.54
-1.1545828752631964,35.5,-0.7284089592766682,-1.196605716315576,-1.1453512239044956,-0.7396795740672183,-0.005602240896358622,卖出,2021-11-11,36.12
-1.1687377540321329,35.99,-0.2255677933388283,-1.114894535976961,-1.130329481760095,-0.5000900110545454,0.0,买进,2021-11-12,38.66
-1.0979633601874506,39.08,-0.3661106020490023,-1.1103550259581487,-1.085264255326892,-0.5618639365287669,0.0,买进,2021-11-15,34.93
-1.1168365318793658,34.91,-0.4956445418194309,-1.0967364959017132,-1.0602280184195574,-0.6197298134745232,0.0,持有,2021-11-16,33.95
-1.069653602649578,33.51,-0.4350803439559977,-1.0785784558264653,-1.0752497605639584,-0.5911412907017307,0.0,持有,2021-11-17,34.18
-1.041343845111705,34.05,-0.539649061431146,-1.0422623756759697,-1.0301845341307558,-0.634299864156912,0.0,持有,2021-11-18,34.51
-1.0602170168036202,34.32,-0.6603539279769366,-1.0649599257700293,-1.0552207710380903,-0.6928416452440697,0.0,持有,2021-11-19,36.2
-1.0319072592657474,36.1,0.426666749659099,-0.8652214849423038,-0.99012655507902,-0.1183017833137741,0.0,持有,2021-11-22,36.68
-0.8762035928074468,36.8,-0.3553076983704157,-0.9196956051680468,-0.8899816074496807,-0.5195876063247333,-0.019581723724523766,卖出,2021-11-23,36.59
-0.895076764499362,36.22,-0.42716732725807,-0.928774625205671,-0.9050033495940816,-0.5593546967218449,0.0,持有,2021-11-24,36.0
-0.9469779866521286,36.0,-0.7519208656709455,-0.9469326652809188,-0.8949888548311475,-0.7219463395998119,0.0,买进,2021-11-25,37.4
-0.918668229114256,37.4,-0.2204899955405178,-0.8833795250175512,-0.859938123160879,-0.4425664890992616,0.0,持有,2021-11-26,40.1
-0.843175542346595,39.47,0.0657009714409248,-0.83344491481062,-0.8098656493462092,-0.2837061816170084,0.0,买进,2021-11-29,41.04
-0.8337389565006376,41.1,-0.2831585384583303,-0.8062078546977481,-0.7898366598203412,-0.4591389724613904,0.0,买进,2021-11-30,41.21
-0.7771194414248918,41.0,-0.1828231730865017,-0.7698917745472524,-0.7497786807686055,-0.3964923214251057,0.0,持有,2021-12-01,40.56
-0.7582462697329765,40.92,-0.336923309622232,-0.7744312845660647,-0.714727949098337,-0.4768691742601365,0.0,持有,2021-12-02,40.43
-0.720499926349146,40.48,-0.2047963372807982,-0.6745620641522015,-0.6496337331392662,-0.3883974005666186,0.0,持有,2021-12-03,40.7
-0.6166974820436123,40.7,0.1423747562588679,-0.6700225541333897,-0.7297496912427377,-0.1997281479642354,0.0474393068542508,卖出,2021-12-06,40.59
-0.6638804112734003,40.59,-0.3729594319093883,-0.7335756943967573,-0.6646554752836672,-0.4883441183866663,0.0,持有,2021-12-07,38.62
-0.6921901688112733,38.99,-0.0785924397358533,-0.6791015741710138,-0.6746699700466013,-0.322968158235574,0.0,买进,2021-12-08,38.85
-0.645007239581485,38.75,-0.5619169819841947,-0.7017991242650735,-0.6296047436133987,-0.5869563860707924,-0.00615542446781231,卖出,2021-12-09,38.49
-0.645007239581485,38.31,-0.2804572385436256,-0.6745620641522015,-0.5945540119431298,-0.4237707402643568,0.0,买进,2021-12-10,38.59
-0.6355706537355276,38.79,0.0660125517927564,-0.6155484339076462,-0.6045685067060635,-0.223600862792939,0.0,持有,2021-12-13,38.62
-0.6119791891206332,38.6,-0.3948476448351001,-0.6246274539452703,-0.5695177750357951,-0.4803087948990601,0.0,持有,2021-12-14,37.75
-0.5836694315827605,37.9,0.1213434585759588,-0.4975211734185356,-0.5144380538396583,-0.1594365742914622,0.0,持有,2021-12-15,38.83
-0.4845852802002055,38.89,0.2619643306140215,-0.4203495030987325,-0.4793873221693894,-0.046524168255125,0.0,持有,2021-12-16,37.39
-0.3760645429716927,37.39,0.2696001670777317,-0.365875382872989,-0.3041336638180459,-0.0177846343448636,0.0,持有,2021-12-17,36.88
-0.3100084420499895,36.5,0.159490536757128,-0.3704148928918009,-0.3642206323956495,-0.0967587786131577,-0.04724614983033156,卖出,2021-12-20,35.8
-0.3902194217406292,35.56,-0.0724358479154216,-0.4430470531927922,-0.4343220957361868,-0.2579619458068639,0.0,持有,2021-12-21,36.15
-0.4326840580474385,36.15,-0.1063585203990028,-0.4294285231363562,-0.3842496219215174,-0.2650953196620289,0.0,买进,2021-12-22,36.2
-0.3619096642027566,36.63,0.0747603948202201,-0.3431778327789294,-0.2790974269107111,-0.1297973423185866,0.0,持有,2021-12-23,37.8
-0.2675438057431803,37.8,0.404279358962253,-0.1888344921393231,-0.2190104583331075,0.1247493809638399,0.0,持有,2021-12-24,36.98
-0.1448681897457313,36.81,-0.0829923295777267,-0.2024530221957587,-0.2290249530960412,-0.2088330989423003,0.018257261410788483,卖出,2021-12-27,37.4
-0.2864169774350956,37.56,-0.2985869714153853,-0.3295593027224934,-0.3141481585809796,-0.3649185058305642,0.0,持有,2021-12-28,37.28
-0.2628255128202016,37.56,0.9845547937910938,-0.0617282116125884,-0.1689379845184376,0.5348930530946141,0.0,买进,2021-12-29,37.28
-0.0410657454401972,36.3,1.817964661867393,0.1016941490646419,0.0313519107402406,1.2265266842209674,0.0,持有,2021-12-30,36.78
0.0768915776342729,36.85,0.7695214795342982,0.0653780689141462,0.0563881476475753,0.4723902100843114,-0.018903088391906304,卖出,2021-12-31,37.11
0.1335110927100183,37.04,0.4254823009604387,0.1425497392339494,0.1765620848027826,0.2662413382960716,0.0,买进,2022-01-04,36.2
0.1571025573249126,36.0,0.4229984462080529,0.0653780689141462,0.1665475900398489,0.2406631361374186,-0.028077753779697602,卖出,2022-01-05,34.16
0.1240745068640608,34.1,-0.0193665212466258,0.0109039486884028,0.0914388793178442,-0.093170572142124,0.0,持有,2022-01-06,34.2
0.0627366988653364,34.19,-0.0680281992437987,0.0154434587072146,0.146518600513981,-0.1225829125026877,0.0,持有,2022-01-07,32.51
0.0768915776342729,32.49,0.4086471842526102,-0.0072540913868449,-0.0738002842705655,0.1687561691684355,0.0,持有,2022-01-10,33.53
-0.1590230685146675,34.21,-0.3315446988276607,-0.1071233118007077,-0.0888220264149665,-0.3425281702669642,0.0,买进,2022-01-11,33.89
-0.0505023312861551,33.91,-0.611742048999279,-0.098044291763084,0.0113229212143727,-0.5273699493093844,-0.008769365682549086,卖出,2022-01-12,34.5
-0.0693755029780703,34.45,-0.5377369849282654,-0.0935047817442722,-0.0137133156929619,-0.4767476808211054,0.0,买进,2022-01-13,34.11
-0.0080376949793459,34.11,-0.3253048579308851,-0.0798862516878362,-0.1038437685593671,-0.3394416995284277,-0.009869375907111854,卖出,2022-01-14,34.38
-0.1637413614376466,34.41,-0.3441648312740257,-0.1842949821205113,-0.284104674292178,-0.3747190866879432,0.0,持有,2022-01-17,35.15
-0.3383181995878626,35.11,-0.1751365083707584,-0.4158099930799206,-0.4944090643137905,-0.3240338430592577,0.0,持有,2022-01-18,35.15
-0.5364865023529726,35.1,-0.266012395600795,-0.4702841133056641,-0.4243076009732531,-0.3758727667412794,0.0,买进,2022-01-19,34.25
-0.4090925934325445,34.09,0.0303088716088502,-0.2569271424215021,-0.3091409111995127,-0.1428199633288848,0.0,持有,2022-01-20,33.0
-0.1920511189755193,33.17,-0.2272860178555674,-0.1706764520640753,-0.138894500229636,-0.2842817643917666,0.0,持有,2022-01-21,32.47
-0.1401498968227522,32.83,0.0266731077397131,-0.1298208618947678,-0.1439017476111029,-0.11129696245412,0.0,持有,2022-01-24,34.02
-0.0929669675929643,34.9,0.3516776997152002,-0.0027145813680331,-0.0387495526002966,0.1507365559715581,0.0,持有,2022-01-25,34.07
0.0438635271734211,34.4,-0.0247831344726237,-0.0299516414809046,0.0113229212143727,-0.1128530618768715,-0.019943019943020023,卖出,2022-01-26,33.55
0.0061171837895906,33.89,1.3150454326016645,0.2378794496290003,0.0613953950290426,0.9511833746463244,0.0,买进,2022-01-27,33.38
0.3363976883981073,33.61,1.1992134278255433,0.5874217210775207,0.5020331645981354,1.050680427382201,0.0,持有,2022-01-28,33.9
0.6194952637768362,34.56,1.1450621798512068,0.7644626118111862,0.6873013177124132,1.055644232961465,0.0,持有,2022-02-07,34.4
0.6242135566998149,34.59,0.6558648764421509,0.6010402511339563,0.6121926069904086,0.6029304070254777,0.02065506048982009,卖出,2022-02-08,34.68
0.6666781930066241,34.75,1.1878126983975776,0.9369639925260408,0.7273592967641489,1.1728338280876558,0.0,买进,2022-02-09,35.42
0.9922404046921616,35.03,0.6979209401400676,1.2365716537676297,1.0077651501262983,0.8789989843074204,0.0,持有,2022-02-10,35.09
1.2753379800708902,34.88,0.8101245836040065,1.5089422548963465,1.338243477303118,1.0999319591844556,0.0,持有,2022-02-11,33.92
1.5018160403738732,33.41,0.7898409837594148,1.5543373550844657,1.428373930169524,1.10856843123471,-0.03856115107913679,卖出,2022-02-14,33.74
1.5206892120657889,33.78,1.5113312369608225,1.840326486269619,1.6637145570984708,2.05131185948544,0.0,买进,2022-02-15,34.02
1.638646535140259,34.0,1.6129075796480583,1.9674327667963527,1.3632797142104531,2.1820135283945468,0.0,持有,2022-02-16,35.24
2.1340672920530337,35.45,-0.1012379302794713,2.489476418959728,2.715236507206533,0.5013016824024539,0.0,持有,2022-02-17,35.38
2.6766709781955966,35.01,-0.8691865517584993,3.065994191348845,3.516396088241248,-0.4079446123028583,0.0,持有,2022-02-18,35.52
3.275894179413905,35.7,4.070956543458519,3.696986083963706,3.366178666797239,6.85362411326849,0.0,持有,2022-02-21,35.58
3.308922229874757,35.18,2.980565683528805,3.665209513832022,2.915526402465212,4.656099726190661,0.04144464179988154,卖出,2022-02-22,34.99
3.540118583100719,35.0,0.4064472393316735,3.4927081331171683,3.5864975515817847,1.4378898838403118,0.0,持有,2022-02-23,35.91
3.3985697954113543,36.08,-1.2787085116407717,2.5394110291666587,3.00064960795015,-0.9769728076388527,0.0,持有,2022-02-24,36.29
2.7285722003483635,36.72,-1.2899548561910668,1.9583537467587293,2.3597219431223797,-0.991509221652782,0.0,持有,2022-02-25,36.47
2.124630706207076,35.9,-1.2833519337307036,1.436310094595355,1.783888494253678,-0.9848800260194106,0.0,持有,2022-02-28,36.5
1.5820270200645128,36.5,-1.271246575886704,0.9687405626577243,1.268142013962581,-0.9744769138257248,0.0,持有,2022-03-01,36.54
1.096042848997696,36.7,-1.2491022424075235,0.5465661309082133,0.8024680074861535,-0.957843696029608,0.0,持有,2022-03-02,36.18
0.6572416071606667,36.2,6.073404847150558,0.8189367320369301,0.3818592274429282,4.715459510018721,0.0,持有,2022-03-03,35.54
0.4921013548564077,35.14,1.668448964481151,0.2197214095537525,0.2266345586174525,1.199510969069944,0.0,持有,2022-03-04,35.1
0.1146379210181034,34.85,1.8539826538278896,-0.0935047817442722,-0.1338872528481691,1.0827746551603876,0.0,持有,2022-03-07,33.3
-0.196769411898498,33.3,0.925597069544486,-0.1842949821205113,-0.1989814688072397,0.4708133467768139,0.0,买进,2022-03-08,32.6
-0.1826145331295618,32.6,0.250148543380319,-0.2206110622710065,-0.2340322004775085,-0.0014045835863043,-0.021021021021020894,卖出,2022-03-09,31.33
-0.295853563281053,32.1,0.3789175654606901,-0.2433086123650666,-0.1739452318999049,0.0987929787535393,0.0,买进,2022-03-10,32.96
-0.2062059977444558,32.51,0.2037585398934004,-0.2433086123650666,-0.1739452318999049,-0.0176578829370422,0.012772585669781825,卖出,2022-03-11,32.93
-0.2062059977444558,32.52,1.4091974856934644,0.0109039486884028,-0.1138582633223013,0.8581152473661947,0.0,买进,2022-03-14,32.2
0.0344269413274633,31.58,1.2757154891564777,0.0018249286507787,0.0413664055031748,0.8020968358253077,-0.028905289052890675,卖出,2022-03-15,30.35
0.0438635271734211,31.45,1.1179695735274948,0.0789965989705818,0.0864316319363774,0.7236252994829635,0.0,买进,2022-03-16,32.6
0.0627366988653364,33.6,1.009401733518559,0.0426805188200862,0.1415113531325137,0.6566650495564138,0.0,持有,2022-03-17,33.25
0.1240745068640608,33.2,1.0281942921317837,0.0744570889517699,0.1064606214622452,0.6650394633629269,0.0,持有,2022-03-18,33.88
0.0957647493261882,34.15,3.3219543904399926,0.3332091600240512,0.1965910743286505,2.5382299828233905,0.0,买进,2022-03-21,36.46
0.4354818397806623,36.0,1.9262749562316817,0.3468276900804872,0.4269244538761308,1.5098314617477449,0.0,持有,2022-03-22,36.58
0.3977354963968318,36.86,1.597390474351008,0.2741955297794959,0.1365041057510468,1.1520497011375717,0.0,持有,2022-03-23,38.0
0.0297086484044846,37.8,1.2870410054389116,0.0381410088012743,-0.0587785421261645,0.8044471019717543,0.0,持有,2022-03-24,37.61
0.091046456403209,37.8,0.9892308742205328,0.0789965989705818,0.1114678688437121,0.6386446144932936,0.0,持有,2022-03-25,38.11
0.1429476785559761,37.41,1.3908433009610917,0.3195906299676153,0.2666925376691878,1.0336357654893171,0.0,买进,2022-03-28,37.37
0.265623294553425,37.37,0.6724006844166291,0.1470892492527612,0.1214823636066458,0.435462041745613,0.0,持有,2022-03-29,36.65
0.2137220724006584,36.94,0.666353468344147,0.26057699972306,0.261685290287721,0.4759516663793899,0.0,持有,2022-03-30,38.22
0.1806940219398066,38.02,0.0874390747625017,0.1697867993468209,0.2266345586174525,0.024060469139732,0.0,买进,2022-03-31,38.46
0.1948489007087431,38.08,-0.1871949173775997,0.1107731691022656,0.1815693321842494,-0.1894125259504585,0.0,持有,2022-04-01,39.5
0.1476659714789548,39.4,-0.3260291209364895,0.0562990488765221,0.116475116225179,-0.3031078335927466,0.0,持有,2022-04-06,36.95
0.0297086484044846,36.96,-0.3794325127290443,0.0290619887636506,0.116475116225179,-0.3466546793755474,0.0,持有,2022-04-07,36.33
0.0533001130193785,36.5,0.6089044802110393,0.1470892492527612,0.1715548374213157,0.3962306739067462,0.0,持有,2022-04-08,36.42
0.2184403653236371,36.04,0.8955962083982589,0.1924843494408805,0.2466635481433199,0.629318433595476,0.02219385946252567,卖出,2022-04-11,33.47
0.265623294553425,33.68,2.0788838536067145,0.5147895607765295,0.3968809695873292,1.7090695019793434,0.0,买进,2022-04-12,33.72
0.5062562336253447,33.65,1.4566405919754253,0.5329476008517768,0.4870114224537344,1.2193364552352897,-0.0008907363420427891,卖出,2022-04-13,32.88
0.5534391628551326,33.0,1.616014357588911,0.7735416318488108,0.6171998543718754,1.4230752968022586,0.0,买进,2022-04-14,32.81
0.7751989302351369,32.66,1.8605217638721487,1.0322937029210912,0.852540481300823,1.8395287086142675,0.0,持有,2022-04-15,34.1
1.138507485304505,33.58,1.881679657154748,1.2320321437488175,1.1980405506220433,2.0125822564535025,0.0,持有,2022-04-18,33.65
1.0771696773057802,33.75,1.0547360215432748,0.9142664424319806,0.8675622234452236,1.0830682545408128,0.022727272727272728,卖出,2022-04-19,33.17
0.8082269806959879,33.53,1.2870860145686325,1.086767823146835,0.7874462653417521,1.34947340821507,0.0,买进,2022-04-20,32.77
1.2187184649951448,32.74,1.4612437156536986,1.2274926337300058,1.1880260558591096,1.603586445894891,-0.023560990158067376,卖出,2022-04-21,31.37
1.0252684551530136,31.3,0.2094585087487225,0.986898602732972,1.012772397507766,0.3616740809423546,0.0,持有,2022-04-22,30.2
0.864846495771734,28.93,0.0597799155236055,0.9415035025448524,1.0077651501262983,0.2208531145675726,0.0,买进,2022-04-25,27.18
1.0394233339219496,27.0,-0.0010938438124897,0.9505825225824762,1.1279390872815056,0.1840111158923317,-0.06671275492568267,卖出,2022-04-26,24.46
1.0111135763840773,23.55,0.2458129805708084,1.0005171327894082,1.0227868922706995,0.4027526711617631,0.0,持有,2022-04-27,26.75
0.9497757683853524,26.07,-0.1953136618214897,0.9460430125636644,1.0728593660853691,0.0024613916715418,0.0,买进,2022-04-28,27.0
1.0582965056138651,28.0,-0.065702014995967,1.0005171327894082,1.173004313714708,0.1395406712442911,0.0,持有,2022-04-29,28.51
1.081887970228759,28.28,-0.0730319714725596,0.9959776227705956,1.1229318399000388,0.1175725984288587,0.0,持有,2022-05-05,28.84
0.95921235423131,27.8,0.223124420604907,0.9188059524507924,0.6722795755680118,0.3195871424565428,0.0,持有,2022-05-06,27.85
0.5440025770091752,27.65,0.1115155547786597,0.4875525006636575,0.291728774576523,0.1137017495298682,0.0,持有,2022-05-09,27.67
0.4921013548564077,27.5,-0.4032862826626963,0.4149203403626662,0.4920186698352013,-0.2905519274902118,0.0,持有,2022-05-10,28.92
0.440200132703641,29.3,-0.3680036773361695,0.4557759305319737,0.386866474824395,-0.2644819100243322,0.0,买进,2022-05-11,28.79
0.5251294053172595,28.71,-0.4649991831877291,0.505710540738905,0.6272143491348091,-0.3172762669808079,0.0,持有,2022-05-12,28.56
0.6006220920849205,28.56,-0.1736565907677567,0.6464353513220756,0.7123375546197475,-0.0515736680360775,0.0,持有,2022-05-13,29.29
0.6572416071606667,30.19,0.1241846945272185,0.8234762420557419,0.792453512723219,0.2459276187461007,0.0,买进,2022-05-16,31.32
0.9073111320785432,31.42,0.0755407905839108,0.9324244825072288,0.912627449878426,0.2226260102172312,0.0,买进,2022-05-17,32.5
0.7610440514661999,32.7,0.2127323786302539,0.8734108522626731,0.8124825022490872,0.3426756440510873,0.0,买进,2022-05-18,34.6
0.9780855259232256,33.5,-0.2890666497974449,0.8961084023567332,0.912627449878426,-0.1030212502997729,0.0,持有,2022-05-19,35.02
0.8412550311568396,35.6,-0.399994757484898,0.8643318322250494,0.9426709341672282,-0.1999861841395603,0.0,买进,2022-05-20,34.5
0.8884379603866276,34.02,-0.6101741716018713,0.8007786919616818,0.912627449878426,-0.3992417562930749,0.0,持有,2022-05-23,34.81
0.912029425001522,34.98,-0.3441493532003926,0.8824898723002969,0.9977506553633644,-0.1456955702887198,0.0,买进,2022-05-24,33.57
0.9639306471542886,33.98,-0.1024620836017991,0.9778195826953482,1.0928883556112374,0.091840869838851,0.0,持有,2022-05-25,34.22
0.9639306471542886,34.5,-0.0368017596840653,0.8961084023567332,1.1029028503741711,0.1415086983632592,0.0,持有,2022-05-26,34.78
0.9969586976151404,35.5,-0.4121034009557813,0.8734108522626731,1.0428158817965671,-0.2075871658746791,0.0,持有,2022-05-27,35.2
0.9025928391555644,34.88,-0.538196458075732,0.7871601619052463,0.9677071710745634,-0.3327574000250234,0.0,持有,2022-05-30,35.0
0.8554099099257766,35.41,-0.5839583922115947,0.8098577119993063,0.9677071710745634,-0.3696735987045479,0.0,买进,2022-05-31,34.98
0.912029425001522,34.82,-0.6037144312190806,0.8053182019804938,0.9476781815486952,-0.3885847122778631,0.0,持有,2022-06-01,35.4
0.8082269806959879,35.36,-0.1527356584794489,0.8779503622814849,0.9677071710745634,0.0227758047020172,0.0,买进,2022-06-02,35.4
0.9922404046921616,34.8,-0.3936715091683144,0.9006479123755451,1.0628448713224354,-0.1845664464986178,0.0,持有,2022-06-06,35.8
0.95921235423131,36.0,0.2314239932850016,0.9778195826953482,1.0628448713224354,0.3935314808026304,0.0,买进,2022-06-07,35.9
0.9922404046921616,35.93,0.9088133748766816,1.1775580235230738,1.1129173451371048,1.0785468408553711,0.0,买进,2022-06-08,35.8
1.2753379800708902,35.83,0.4391221653167496,1.254729693842877,1.3582724668289865,0.6870925771534102,0.0,持有,2022-06-09,36.1
1.2423099296100384,35.99,-0.0704322488901888,1.2138741036735694,1.2981854982513823,0.1754734088575434,0.0,持有,2022-06-10,38.8
1.138507485304505,38.3,-0.1419226208191485,1.0459122329775277,0.8425259865378893,0.016860343904806,0.0,持有,2022-06-13,36.68
0.6949879505444971,35.96,0.2690115252492809,0.5965007411151444,0.4169099591131971,0.2546998889348686,0.0,持有,2022-06-14,35.79
0.4213269610117258,35.79,-0.3789769981681846,0.4149203403626662,0.4870114224537344,-0.2694188260204805,0.0,买进,2022-06-15,34.73
0.5156928194713021,34.96,-1.072185089770497,0.3332091600240512,0.2466635481433199,-0.8298912893195279,0.0,持有,2022-06-16,34.73
0.1335110927100183,34.9,-0.1434732783648161,0.1743263093656328,-0.0838147790334992,-0.1575487618708624,0.0,持有,2022-06-17,35.01
0.2467501228615098,34.98,-0.3413021001974903,0.178865819384445,-0.008706068311495,-0.3172785667841694,0.0,持有,2022-06-20,34.21
-0.1071218463619008,34.34,-0.5213770569567331,-0.1252813518759556,-0.1489089949925697,-0.4793509094965038,0.0334294670846396,卖出,2022-06-21,32.89
-0.1495864826687101,32.96,-0.6471552876838345,-0.1525184119888275,-0.1889669740443055,-0.5640031035358258,0.0,买进,2022-06-22,32.35
-0.272262098666159,32.5,-0.614904959698218,-0.2614666524403144,-0.3842496219215174,-0.5661210710552039,-0.013956310679611676,卖出,2022-06-23,34.06
-0.2156425835904132,34.08,-0.6136990950460143,-0.2251505722898187,-0.2891119216736448,-0.5529893882561907,0.0,持有,2022-06-24,34.18
-0.324163320818926,34.07,-0.8214144869295024,-0.3068617526284337,-0.3391843954883148,-0.69579269130833,0.0,买进,2022-06-27,33.65
-0.2769803915891377,33.5,-0.658717012829104,-0.179755472101699,-0.1939742214257728,-0.577060123786367,0.0,持有,2022-06-28,35.0
-0.1165584322078582,34.81,-0.6860786051127571,-0.1842949821205113,-0.2140032109516406,-0.5949253790073367,0.021719988259465865,卖出,2022-06-29,33.31
-0.2014877048214771,33.46,-0.6371557791571248,-0.2115320422333828,-0.2089959635701734,-0.5646527817101185,0.0,持有,2022-06-30,33.9
-0.2297974623593498,34.0,-0.8534828782746642,-0.2342295923274425,-0.1889669740443055,-0.7058374132908153,0.0,买进,2022-07-01,33.91
-0.1684596543606253,33.7,-0.9244606924097584,-0.193374002158135,-0.1038437685593671,-0.7489497272707322,0.0,持有,2022-07-04,33.7
-0.1495864826687101,33.94,-0.5667191038111984,-0.2387691023462543,-0.3892568693029842,-0.5431556525916564,-0.001764705882353008,卖出,2022-07-05,33.66
-0.4657121085082902,33.55,-0.5654718719289522,-0.4975211734185356,-0.6746699700466013,-0.5817460206186117,0.0,持有,2022-07-06,33.05
-0.6025426032746758,33.15,-0.8325613126124992,-0.6427854940205182,-0.7998511545832754,-0.7415874072759095,0.0,持有,2022-07-07,32.94
-0.843175542346595,32.94,-0.7265688102924356,-0.6791015741710138,-0.8349018862535439,-0.689121516777733,0.0,买进,2022-07-08,31.75
-0.696908461734252,31.74,-0.755482603970533,-0.6291669639640822,-0.6346119909948655,-0.6921519196471054,0.0,持有,2022-07-11,30.41
-0.597824310351697,30.65,-0.7857944120947346,-0.5837718637759629,-0.5444815381284599,-0.7011926957694165,0.0,持有,2022-07-12,30.49
-0.5742328457368031,30.66,-0.9945251418570348,-0.6064694138700225,-0.5845395171801957,-0.8231536067890268,-0.06921675774134783,卖出,2022-07-13,30.53
-0.5647962598908453,30.03,-0.6661849260489482,-0.365875382872989,-0.5094308064581915,-0.605765542445639,0.0,买进,2022-07-14,31.3
-0.2911352703580743,31.4,-0.3390449537000835,-0.1434393919512034,-0.1439017476111029,-0.3547337950805499,0.0,持有,2022-07-15,31.2


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Fengdong_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.1334543038185838,6.81,-0.756319688330984,-1.1355183134074092,-1.1805374676673577,-0.8372869560662648,0.0,持有,2022-06-24,6.89
-1.1169063529619838,7.0,-0.709831539564215,-1.0667117673874504,-1.1226294006277644,-0.8087261569714832,0.0,买进,2022-06-27,6.82
-1.0589885249638833,6.82,-0.9249818933763666,-1.071808548574114,-1.0647213335881711,-0.9083310644316168,-0.025714285714285672,卖出,2022-06-28,6.94
-1.0507145495355832,6.93,-0.8810730387539846,-1.061614986200787,-1.0444535101243135,-0.8859177859918896,0.0,持有,2022-06-29,6.74
-1.0617465167733169,6.76,-0.8714296934572443,-1.0361310802674686,-1.0560351235322325,-0.8806875241820163,0.0,买进,2022-06-30,6.68
-1.0865684430582168,6.73,-1.0053651039399922,-1.112582798067423,-1.1371064173876626,-0.9514396722007824,-0.004437869822485113,卖出,2022-07-01,6.61
-1.1444862710563173,6.61,-1.034162609033277,-1.1253247510340818,-1.1457926274436017,-0.9649131912530676,0.0,买进,2022-07-04,6.62
-1.1113903693431173,6.62,-1.0157823439304878,-1.1253247510340818,-1.1226294006277644,-0.9562464099322934,0.0015128593040846878,卖出,2022-07-05,6.48
-1.141728279246884,6.45,-1.0541774206316112,-1.1329699228140773,-1.1602696442035,-0.9743835053479556,0.0,持有,2022-07-06,6.41
-1.1196643447714172,6.46,-0.9352930377623538,-1.1074860168807592,-1.0936753671079678,-0.9163661973347178,0.0,买进,2022-07-07,6.41
-1.0865684430582168,6.41,-0.6800529162553256,-1.071808548574114,-1.111047787219846,-0.79107871405358,-0.007739938080495328,卖出,2022-07-08,7.05
-1.0948424184865169,7.05,-0.6576266473719103,-1.0284859084874731,-1.0647213335881711,-0.7744846094854722,0.0,买进,2022-07-11,7.28
-1.0065866805846493,7.29,-0.6755069502447584,-0.9775180966208376,-0.9865454430847206,-0.775150017064095,0.0,持有,2022-07-12,7.13
-0.9514268443959822,7.18,-0.7541035676020297,-0.9647761436541784,-0.9431143928050256,-0.8126776603112636,0.018439716312056723,卖出,2022-07-13,7.56
-0.943152868967682,7.45,-0.8576145554440977,-0.9647761436541784,-0.957591409564924,-0.8670520349482803,0.0,持有,2022-07-14,7.46
-0.990038729728049,7.3,-0.94167243517257,-0.9775180966208376,-0.957591409564924,-0.9087178076237462,0.0,买进,2022-07-15,7.09
-0.9459108607771156,7.08,-0.7983936922145264,-0.9392922377208603,-0.9431143928050256,-0.8338770029817076,-0.03013698630136983,卖出,2022-07-18,7.13
-0.9376368853488152,7.1,-0.9129506873085916,-0.944389018907524,-0.9199511659891882,-0.891601891433772,0.0,持有,2022-07-19,7.2
-0.926604918111082,7.21,-0.8358229085963457,-0.9265502847542012,-0.9199511659891882,-0.8501780759194939,0.0,持有,2022-07-20,7.92
-0.8935090163978814,8.06,-0.6064637275630136,-0.8806792540742289,-0.9112649559332496,-0.7279680893323417,0.0,持有,2022-07-21,7.92
-0.943152868967682,7.82,-0.8728068073070677,-0.9902600495874962,-0.9778592330287812,-0.8758673194104686,0.0,持有,2022-07-22,7.86
-0.9652168034431488,7.99,-0.9542949734306906,-0.9647761436541784,-0.9489051995089848,-0.914847046808293,0.0,持有,2022-07-25,7.67
-0.9376368853488152,7.77,-0.9545749380860656,-0.9571309718741832,-0.9286373760451272,-0.9145755255790216,0.0,持有,2022-07-26,7.8
-0.959700819824282,7.7,-0.9237653422724966,-0.969872924840842,-0.9489051995089848,-0.9003247462946486,0.0,持有,2022-07-27,7.83
-0.9817647542997492,7.88,-0.990250206062918,-1.0106471743341507,-1.029976493364415,-0.9369709583301918,0.0,持有,2022-07-28,7.71
-1.0507145495355832,7.72,-1.102478420379763,-1.0386794708608005,-1.0270810900124356,-0.9932511378370156,0.0,买进,2022-07-29,7.84
-1.0203766396318164,7.85,-1.1194467978225555,-1.0030020025541555,-1.0039178631965986,-1.001258293256806,0.0,持有,2022-08-01,8.2
-1.003828688775216,8.13,-0.9516239544911016,-0.9953568307741598,-0.9981270564926388,-0.9168666030260396,0.0,持有,2022-08-02,7.58
-0.9707327870620158,7.66,-1.0494015216721426,-0.9775180966208376,-0.9604868129169036,-0.9636949476755968,-0.007772020725388551,卖出,2022-08-03,7.68
-0.9569428280148488,7.56,-0.6053073209573516,-0.9061631600075468,-0.9228465693411678,-0.7286621621855548,0.0,买进,2022-08-04,8.45
-0.8935090163978814,8.58,-0.4334031677829014,-0.8322598328009247,-0.90257874587731,-0.6270829922755291,0.0,买进,2022-08-05,8.67
-0.8162852457337475,8.5,-0.9023558525018536,-0.8373566139875882,-0.8244028553738595,-0.8783992756834511,0.0,持有,2022-08-08,8.75
-0.8466231556375143,8.67,-0.8949307569428537,-0.83990500458092,-0.8244028553738595,-0.873882148417311,0.0,持有,2022-08-09,8.86
-0.8383491802092145,8.81,-0.9737040820293732,-0.8450017857675834,-0.8244028553738595,-0.9161005198361788,0.0,持有,2022-08-10,8.57
-0.8080112703054476,8.66,-0.7745911965682819,-0.7838404115276202,-0.778076401742185,-0.8023550301642673,0.0,持有,2022-08-11,8.99
-0.7611254095450805,8.88,-0.5943001681157013,-0.7838404115276202,-0.7549131749263476,-0.7027969112789344,0.0,持有,2022-08-12,9.12
-0.7390614750696135,8.88,-0.7206279205360392,-0.7863888021209523,-0.7259591414065512,-0.7712603551645338,0.0,持有,2022-08-15,8.74
-0.7638834013545137,8.75,-0.4288124925878255,-0.6971951313543389,-0.6796326877748765,-0.5966178550204195,0.0,买进,2022-08-16,8.58
-0.7004495897375463,8.67,-0.677747554574753,-0.725227427880989,-0.6912143011827955,-0.742036368624967,0.04499799116110877,卖出,2022-08-17,8.93
-0.6756276634526461,8.9,-0.6784783368405894,-0.7277758184743208,-0.7114821246466526,-0.744898865670475,0.0,持有,2022-08-18,8.53
-0.7556094259262134,8.5,-0.77807390010758,-0.7634532867809657,-0.7462269648704088,-0.8027572860873096,0.0,持有,2022-08-19,8.48
-0.7225135242130133,8.45,-0.6314338071110472,-0.7099370843209981,-0.7056913179426935,-0.7121328906242779,0.0,持有,2022-08-22,8.12
-0.6756276634526461,8.13,-0.7503055933449866,-0.725227427880989,-0.6709464777189378,-0.7809628641238202,0.0,持有,2022-08-23,8.21
-0.6894176224998126,8.26,-0.8025296466163664,-0.7226790372876573,-0.6970051078867546,-0.8117981190068745,0.0,持有,2022-08-24,7.71
-0.7169975405941467,7.7,-0.7906043587357008,-0.7405177714409795,-0.6912143011827955,-0.8053819085661432,0.0,持有,2022-08-25,7.54
-0.7004495897375463,7.53,0.0848091028901541,-0.5876143358410715,-0.607247603975385,-0.2751125831878038,0.0,买进,2022-08-26,7.67
-0.5873719255507784,7.55,-0.1297593218537907,-0.6003562888077306,-0.5435487302318324,-0.3938841645877117,0.0026560424966798903,卖出,2022-08-29,7.76
-0.537728072980978,7.75,1.702681556457322,-0.3480656200678821,-0.4798498564882802,0.8426838235888102,0.0,买进,2022-08-30,7.54
-0.3032987691791424,7.55,3.477433570777877,-0.1110652948880245,-0.2192635548101107,2.2730965783970194,0.0,持有,2022-08-31,7.18
-0.0081936455697726,7.22,1.734320046358288,0.1488705456318191,-0.0021083034116363,1.1374914787491746,0.0,持有,2022-09-01,7.15
0.1297059449018954,7.15,1.8838209949111728,0.3298062777583774,0.2497917882105937,1.448067491780962,0.0,持有,2022-09-02,7.28
0.468938937462199,7.31,3.078986737776736,0.452129026238304,0.316386065306126,2.457544162131586,-0.05677419354838715,卖出,2022-09-05,7.08
0.4137791012735319,7.12,1.5583516154111308,0.2431609975850961,0.316386065306126,1.1548612899438635,0.0,持有,2022-09-06,7.15
0.2979434452773308,7.19,0.6004200796613662,0.1769028421584693,0.183197511115062,0.3547617823271255,0.0,持有,2022-09-07,7.05
0.2482995927075298,7.05,-0.0011771265463482,0.1641608891918101,0.2758504183784112,-0.0931787274130822,0.0,持有,2022-09-08,6.81
0.2400256172792299,6.8,0.1584912582994602,0.1182898585118377,0.2005699312269395,0.0111304670366138,0.0,持有,2022-09-09,6.85
0.1738338138528292,6.86,0.370155182806938,0.1718060609718058,0.2063607379308993,0.1923069929045905,0.0,买进,2022-09-13,6.9
0.1986557401377294,6.74,0.1370400754400888,0.1667092797851418,0.2324193680987162,0.0098809070420792,-0.017492711370262405,卖出,2022-09-14,6.73
0.2648475435641302,6.79,1.786910111723482,0.2406126069917643,0.2468963848586141,1.29774233431372,0.0,持有,2022-09-15,6.54
0.3724092241320314,6.54,1.6306880598502087,0.4444838544583083,0.3308630820660245,1.2602186420694526,0.0,买进,2022-09-16,6.56
0.4799709046999322,6.48,2.0612965866615056,0.6483551019248527,0.4872148630729259,1.7720198000113554,0.0,持有,2022-09-19,6.41
0.7392221347866685,6.45,1.9599621554684497,0.7477423350647932,0.6638344675436855,1.8231550995102088,0.0,持有,2022-09-20,6.47
0.8274778726885362,6.45,0.2886757101358584,0.6738390078581706,0.7217425345832784,0.2967176437279596,-0.013761467889908235,卖出,2022-09-21,6.63
0.7171582003112016,6.55,0.5664258415385561,0.7069680855714843,0.6638344675436855,0.5416146735984345,0.0,持有,2022-09-22,6.79
0.7474961102149684,6.75,0.2679208905669478,0.6101292430248756,0.7593827781590142,0.2695890640915707,0.0,持有,2022-09-23,6.45
0.6895782822168681,6.43,-0.1084099765813555,0.5081936192916033,0.6725206775996242,-0.081944522462558,0.0,持有,2022-09-26,6.21
0.6068385279338671,6.22,0.1159046955506589,0.5897421182782211,0.5538091401684582,0.1104498060527132,0.0,持有,2022-09-27,6.32
0.455148978415032,6.29,-0.0525540117382502,0.3705805272516863,0.3713987289937394,-0.0938566283839923,0.0,持有,2022-09-28,6.08
0.4358430357489988,6.13,0.0010991386808139,0.4088063861516633,0.4379930060892717,-0.0437470588156515,0.0,持有,2022-09-29,6.07
0.3751672159414647,6.05,0.053677671915083,0.2762900752984093,0.2932228384902887,-0.0358054828840471,0.0,持有,2022-09-30,6.1
0.1986557401377294,6.17,-0.1305635549227484,0.2278706540251051,0.2642688049704922,-0.1828561156478045,0.0,买进,2022-10-10,6.26
0.3586192650848644,6.19,-0.0498084774911469,0.3017739812317277,0.4264113926813533,-0.0852623021860244,0.0032414910858995886,卖出,2022-10-11,6.89
0.4358430357489988,7.08,-0.0864481864481125,0.3527417930983635,0.4756332496650075,-0.1074564796149541,0.0,持有,2022-10-12,7.14
0.4634229538433324,7.0,-0.2550009249584087,0.3043223718250594,0.3887711491056175,-0.2611272386138181,0.0,持有,2022-10-13,7.12
0.3861991831791979,7.09,0.6723459802395203,0.4699677603916267,0.4901102664249055,0.5601212287924647,0.0,买进,2022-10-14,7.15
0.5654686507923665,7.17,0.0993773777613915,0.4776129321716219,0.4264113926813533,0.0620443375573094,0.011283497884344157,卖出,2022-10-17,7.2
0.3613772568942977,7.25,-0.1128746854232525,0.3705805272516863,0.3453400988259225,-0.1395159770474295,0.0,持有,2022-10-18,7.33
0.4634229538433324,7.33,-0.4644542286762964,0.362935355471691,0.5190642999447025,-0.4126874100494282,0.0,持有,2022-10-19,8.06
0.4303270521301318,8.09,0.0264084402954363,0.4495806356449722,0.4785286530169871,0.0054907417067254,0.0,买进,2022-10-20,7.68
0.5682266426017999,7.41,-0.1905703772291965,0.4699677603916267,0.3771895356976991,-0.1840926511102879,-0.08405438813349811,卖出,2022-10-21,7.21
0.3448293060376979,7.21,-0.5235865606238449,0.3298062777583774,0.2874320317863296,-0.4772845977679736,0.0,持有,2022-10-24,7.04
0.2372676254697966,7.0,-0.5210952655092843,0.1386769832584921,0.1310802507794282,-0.5158343741444135,0.0,持有,2022-10-25,6.92
0.0883360677603948,6.92,-0.6266861175179949,0.1029995149518468,0.1426618641873466,-0.590636983480235,0.0,买进,2022-10-26,7.29
0.217961682803763,7.2,-0.2204928860485479,0.3756773084383497,0.3134906619541464,-0.2308445063180964,0.0,持有,2022-10-27,7.61
0.4441170111772988,7.62,-0.2788740327293929,0.362935355471691,0.4669470396090682,-0.2635006665908261,0.0,持有,2022-10-28,7.46
0.4661809456527657,7.61,1.781623428072743,0.6712906172648389,0.4843194597209463,1.6005236263513882,0.0,买进,2022-10-31,7.96
0.8385098399262694,7.96,1.9279202184025137,1.0484524250779457,0.956270206093631,1.958489205769452,0.0,买进,2022-11-01,8.09
1.017779307539438,8.09,0.6483742283947791,0.9694523166846604,1.0199690798371832,0.7538624307640873,0.0,持有,2022-11-02,7.98
1.072939143728105,7.92,0.8010023360196794,1.2472268913578266,1.086563356932715,1.000401331350603,0.0,持有,2022-11-03,7.86
1.3514963164808744,7.95,0.6502362239956418,1.239581719577831,1.245810541291597,0.8724110540978122,0.0,持有,2022-11-04,7.94
1.2797885294356075,7.93,0.8781459048804223,1.4969691695043426,1.381894498834641,1.211229283581971,0.0,持有,2022-11-07,8.11
1.732099186182678,8.05,0.9035916404747554,1.950582695117404,1.9030671021909789,1.449435345908897,0.0,持有,2022-11-08,8.23
2.035478285220348,8.38,0.8202902685349518,1.9072600550307637,1.9754521859904703,1.3458876090899816,0.0,持有,2022-11-09,9.05
2.0713321787429817,9.03,0.4676831237078063,1.9174536174040904,2.018883236270166,0.9443166754997028,0.0,持有,2022-11-10,8.41
1.9996243916977148,8.33,0.9724391717655756,1.891969711470772,2.0710004966058,1.546758006988464,0.0,买进,2022-11-11,8.0
2.107186072265616,7.78,1.2924281278153416,1.950582695117404,2.079686706661739,1.9087975411115083,0.009733939000648952,卖出,2022-11-14,8.19
1.9030946783675469,8.1,0.8845545761614477,1.7696469629908456,1.7061796742563622,1.3316361561173051,0.0,持有,2022-11-15,8.1
1.55282971856951,8.1,0.1431329437511727,1.458743310604366,1.2110657010678407,0.400145540618847,0.0,持有,2022-11-16,8.13
1.467331972477076,8.1,-0.1028527313973802,1.5224530754376608,1.5932589435291562,0.1856944630746498,0.0,买进,2022-11-17,8.45
1.7155512353260782,8.45,0.3461346411775149,1.7823889159575046,1.894380892135041,0.7689377974805378,0.0,持有,2022-11-18,8.2
1.9334325882713133,8.04,1.55707225854807,2.162099114363944,2.1173269502374743,2.373573652390064,0.0,持有,2022-11-21,8.39
2.451935048444786,8.3,1.480146558253107,2.4194865642904557,2.227352277612701,2.431042003807632,0.024691358024691492,卖出,2022-11-22,7.9
2.689122344056055,7.9,1.247703507993077,2.931713073550148,2.980157149127413,2.5363648987834555,0.0,买进,2022-11-23,7.96


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Magnificent_Blast.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
2.03744901080077,8.65,-0.9865649685654376,2.059124882357765,2.137666123998673,-0.5595564582577107,0.0,买进,2018-09-11,8.59
2.11696591040802,8.6,-0.9092670164308552,2.0815085287705526,2.1407923019537964,-0.4069813275848711,-0.005780346820809331,卖出,2018-09-12,8.62
2.1291992795783656,8.64,-1.0134741511124388,2.075539556393809,2.1532970137742917,-0.6108684845935791,0.0,持有,2018-09-13,8.73
2.094028343213621,8.75,-1.0060147611529713,2.01435758953219,2.1361030350211108,-0.6022142122336617,0.0,持有,2018-09-14,8.97
2.072619947165515,8.81,-1.0652429678308433,2.0277877773798623,2.089210365694254,-0.7171566906921718,0.0,持有,2018-09-17,9.05
2.064974091434049,8.98,-1.1029262108481674,1.98600497074266,2.075142564896197,-0.7939963591976656,0.0,持有,2018-09-18,9.2
2.017569785898958,9.2,-0.952043425838222,2.105384418277526,2.0423176963673977,-0.4942580634675809,0.0,买进,2018-09-19,9.15
2.1888369542838038,9.12,-1.049776557678915,2.0979232028065966,2.1689279035499105,-0.6825123233653031,-0.008695652173913052,卖出,2018-09-20,8.98
2.1154367392617264,9.06,-1.1161226944736589,2.0561403961693934,2.1704909925274727,-0.8134901497468711,0.0,持有,2018-09-21,9.43
2.118495081554313,9.43,-1.0146734439576532,2.0979232028065966,2.1814326153704053,-0.6100225879808036,0.0,买进,2018-09-25,9.88
2.1628410447968176,9.92,-0.7687721565352507,2.1501517111031,2.103278166492311,-0.1247558002140175,0.0,持有,2018-09-26,9.86
2.158253531357938,9.94,-0.7812448336982822,2.194919003928675,2.2408299965177574,-0.1267785375568217,0.0,持有,2018-09-27,9.69
2.2790580519151056,9.81,-0.7676565316126325,2.269531158637966,2.34243078005928,-0.0782362665579751,0.0,持有,2018-09-28,9.88
2.32340401515761,9.7,-0.9026326237609876,2.287438075768196,2.386197271431013,-0.3549225207557437,0.0,持有,2018-10-08,9.69
2.369279149546408,9.65,-0.9042922480444864,2.30385274980424,2.3658771147227085,-0.3620368737213524,0.023329798515376525,卖出,2018-10-09,9.9
2.291291421085452,9.92,-1.0224641904634029,2.2635621862612227,2.325236801306099,-0.6071958212923517,0.0,买进,2018-10-10,10.52
2.334108213181663,10.35,-1.015995397134674,2.239686296754249,2.354935491879776,-0.5946302580872845,0.043346774193548356,卖出,2018-10-11,10.21
2.298937276816918,10.04,-0.9439522641311504,2.287438075768196,2.3783818265432037,-0.4399805774209631,0.0,买进,2018-10-12,10.34
2.3769250052778745,10.31,-0.4513359003410931,2.6843747388216253,2.7394553803599995,0.7612828111855499,0.0,持有,2018-10-15,10.33
2.7867428724844685,10.4,0.1102294619564756,2.7619713797192884,2.6691163763697143,2.012444755605284,0.035856573705179404,卖出,2018-10-16,9.3
2.589479794612638,9.14,-0.6950095687903719,2.60080912554722,2.542506169187202,0.1528529755482245,0.0,买进,2018-10-17,8.8
2.6338257578551425,8.87,-0.8733883168535266,2.5829022084169893,2.667553287392153,-0.2384739827300716,-0.029540481400437784,卖出,2018-10-18,8.54
2.6475882981717813,8.35,-0.8646668041748949,2.566487534380945,2.6347284188633533,-0.2247635876716209,0.0,持有,2018-10-19,8.8
2.603242334929277,8.88,-0.9108619164723454,2.5291814570263,2.625349884997981,-0.3327264090778081,0.0,持有,2018-10-22,9.35
2.537487975638667,9.22,-0.9048872374789492,2.4351701420925926,2.461225542353984,-0.3441725275767456,0.0,持有,2018-10-23,9.48
2.3769250052778745,9.32,-0.9835298752072574,2.3441433133472573,2.36744020370027,-0.517146617841325,0.0,持有,2018-10-24,9.21
2.3096414748409706,8.88,-1.0505794540078293,2.28594583267401,2.3955758052963843,-0.661568010413872,0.0,买进,2018-10-25,9.38
2.350929095790889,9.38,-1.0089870246372017,2.3142984514635407,2.440905385645679,-0.5710746872130105,0.0,持有,2018-10-26,9.4
2.3799833475704606,9.4,-0.9485369505614148,2.32175966693447,2.467477898264231,-0.4401968257512126,0.0,持有,2018-10-29,9.15
2.40750842820374,8.96,-0.8694960219487473,2.444123600657708,2.515933656568649,-0.2583697096706975,0.0,持有,2018-10-30,9.24
2.529842119907201,9.25,-0.943896696001426,2.496352108954212,2.605029728289677,-0.4069501607121463,0.0,持有,2018-10-31,9.26
2.54819217366272,9.28,-0.951361611201065,2.4635227608821237,2.5972142834018674,-0.4267276258914326,0.04504504504504488,卖出,2018-11-01,9.38
2.5329004621997866,9.55,-1.0140662989948133,2.459046031599566,2.5362538132769545,-0.5680196278558737,0.0,持有,2018-11-02,9.92
2.4595002471777105,10.01,-1.091879992833399,2.4083097663972475,2.519059834523773,-0.7363753781469473,0.0,买进,2018-11-05,9.92
2.502317039273922,10.03,-0.8831313675078568,2.48590640729491,2.5753310377160017,-0.2759114510462405,0.0,持有,2018-11-06,10.04
2.529842119907201,10.2,-0.6598889321645663,2.545596131062344,2.62378679602042,0.2323997610459861,0.0,持有,2018-11-07,9.83
2.6338257578551425,9.91,-0.6101186737481779,2.5978246393588478,2.6644271094370287,0.3498280023901748,0.0,持有,2018-11-08,9.59
2.6154757040996226,9.53,-0.8297100303861741,2.573948749851874,2.690999622055581,-0.1349526728128355,0.0,持有,2018-11-09,9.59
2.67052586536618,9.65,-0.7884679012424165,2.5993168824530333,2.733203024449752,-0.0409368512966394,-0.035964035964035905,卖出,2018-11-12,9.75
2.673584207658767,9.66,-0.865524479313509,2.5978246393588478,2.6691163763697143,-0.2209752772202876,0.0,持有,2018-11-13,9.72
2.595596479197811,9.68,-1.027980116658564,2.5172435122728127,2.6206606180652963,-0.587684057159906,0.0,持有,2018-11-14,9.68
2.6093590195144496,9.56,-0.8925558486003017,2.527689213932114,2.6722425543248383,-0.2844170874717044,0.0,持有,2018-11-15,9.54
2.60477150607557,9.54,-0.9352931077344536,2.5336581863088568,2.62378679602042,-0.3844758988346053,0.0,持有,2018-11-16,9.57
2.5451338313701326,9.64,-0.961295203709308,2.484414164200725,2.581583393626249,-0.44746316042441,0.0,持有,2018-11-19,9.93
2.525254606468321,9.8,-0.8935107679659332,2.467999490164681,2.6097189952223627,-0.2984663192911397,0.0,买进,2018-11-20,9.77
2.5588963716867723,9.66,-0.1336936316205428,2.7246653023646425,2.665990198414591,1.4671015685420572,0.0,持有,2018-11-21,9.59
2.7882720436307618,9.6,-0.4208634114755211,2.714219600705342,2.8238621851483416,0.8338882070656826,-0.02040816326530623,卖出,2018-11-22,9.33
2.7974470705085217,9.25,-0.0409505809746937,2.9037344736669413,2.87231794345276,1.7916816549536343,0.0,买进,2018-11-23,8.86
2.9656558966007798,8.89,-0.657581276140959,2.8515059653704378,2.9754818159718446,0.3278540266443057,-0.038918918918918854,卖出,2018-11-26,8.87
2.9457766716989675,8.85,-0.5332554790830861,2.9470095233983304,3.011432862455768,0.6546327460555933,0.0,买进,2018-11-27,8.88
3.002356004111818,8.82,0.2343211466950838,3.257396086988982,3.1568001373690238,2.7389819710275334,0.0,持有,2018-11-28,8.86
3.370886250368493,8.88,0.3575141116538044,3.433480772102909,3.2146344295388136,3.090418043584484,0.003389830508474705,卖出,2018-11-29,8.8
3.552857616777392,8.76,0.4253806366797263,3.9408434241260895,3.5303784030063143,3.618672483674122,0.0,买进,2018-11-30,8.8
3.893862782400789,8.99,0.2488389520415764,3.910998562242373,3.685124211784941,3.164343064733203,0.026255707762557128,卖出,2018-12-03,9.01
3.661428768164214,9.03,-0.594161622269025,3.600611998651721,3.642920809390771,0.7194375188278487,0.0,持有,2018-12-04,9.0
3.6644871104568,8.8,-0.5550282405027025,3.630456860535438,3.699192012582999,0.8326073480826599,0.0,买进,2018-12-05,9.05
3.6094369491902425,8.98,-0.5149017362815631,3.551367976543589,3.660114788143952,0.9278397028929024,0.02045454545454542,卖出,2018-12-06,8.96
3.6079077780439497,9.0,-0.1678803447933685,3.724468175469145,3.7132598133810553,1.9675836387523031,0.0,买进,2018-12-07,8.95
3.808229198208366,8.83,0.1846926501550943,4.058730628566769,3.858627088294311,3.0843061359516963,0.0,持有,2018-12-10,8.8
4.117121769759605,8.81,0.0626899797933089,4.128866053993503,4.07277027822029,2.8674778384929973,0.0,持有,2018-12-11,8.88
4.2318096057316,8.87,-0.0657004996626923,4.179602319195822,4.291602735078954,2.535311058147705,0.0,持有,2018-12-12,8.86
4.256276344072293,8.83,-0.0579380108138195,4.148265214217919,4.183749595627183,2.5108913017275465,-0.018888888888888882,卖出,2018-12-13,8.99
4.199697011659441,8.99,-0.2591966205629443,4.042315954530725,3.849248554428939,1.8141537249518775,0.0,持有,2018-12-14,8.91
4.052896581615288,8.82,0.1141623279105138,4.475066451844614,4.136856926300327,3.2014773786450057,0.0,买进,2018-12-17,8.86
4.539173006136545,8.81,-0.0900440764020819,4.595938142473666,4.537007704556171,2.693739469895255,0.0,持有,2018-12-18,8.7
4.6446858152307815,8.67,-0.3325474989830476,4.552663092742278,4.537007704556171,1.864168592473039,-0.017006802721088475,卖出,2018-12-19,8.63
4.51776461008844,8.6,-0.2946064640457241,4.373593921439978,4.058702477422233,1.8311983511177612,0.0,持有,2018-12-20,8.65
4.106417571735553,8.68,-0.2655669067526165,4.2765981203179,4.086838079018347,1.9468570065510575,0.0,买进,2018-12-21,8.54
4.318972361070316,8.54,-0.5185877029319399,4.2765981203179,4.219700642111107,1.1495205960966943,-0.01612903225806458,卖出,2018-12-24,8.56
4.158409390709524,8.5,-0.0216801218967246,4.10499016448653,3.9070828465987297,2.5091983930383344,0.0,持有,2018-12-25,8.26
3.795995829038021,8.28,-0.5674213542072651,3.948304639597019,3.885199600912863,0.9059369668077358,0.0,买进,2018-12-26,8.29
4.028429843274597,8.45,-0.465974471651333,4.013963335741195,4.122789125502269,1.2533851946204144,0.0,持有,2018-12-27,8.26
4.117121769759605,8.2,-0.5305369030547278,4.030378009777239,4.136856926300327,1.0537625993942294,-0.00966183574879228,卖出,2018-12-28,8.23
4.028429843274597,8.36,-0.4818017589184593,3.9856107169516646,3.9492862489929,1.1633597507801532,0.0,持有,2019-01-02,8.22
4.089596689126327,8.22,-0.4717952332399533,4.00500987717608,4.058702477422233,1.2181342450250718,0.0,持有,2019-01-03,8.1
4.005492276080198,7.93,-0.572887868968893,3.909506319148187,3.852374732384064,0.8622309225232662,0.0,持有,2019-01-04,8.21
3.73941649662517,8.22,-0.8408347068113767,3.773712197577277,3.853937821361625,0.0844003158169801,0.0,买进,2019-01-07,8.47
3.7776457752825015,8.47,-0.7874646754912861,3.818479490402852,3.9148982914865385,0.2504946991206428,0.0,持有,2019-01-08,8.49
3.863279359474925,8.5,-0.7400922134453021,3.849816595380754,3.888325778867986,0.3860420420995958,0.0,持有,2019-01-09,8.46
3.9672629974228655,8.39,-0.8112284177406832,3.80504930255518,3.824239130787949,0.1664180384316594,0.02068126520681264,卖出,2019-01-10,8.36
3.73024146974741,8.42,-0.8765913775129186,3.6961155566796142,3.75858939373035,-0.0331516164467864,0.0,买进,2019-01-11,8.39
3.652253741286454,8.36,-0.918482959172829,3.5528602196377745,3.560077093579991,-0.1813619334884949,-0.007125890736342102,卖出,2019-01-14,8.41
3.497807455510835,8.41,-0.8656109887881933,3.657317236230783,3.674182588942008,-0.0135179854070707,0.0,买进,2019-01-15,8.58
0.4302901360465525,8.58,6.354534019023421,0.5221144953463658,0.3244829100268831,7.234558879169924,0.020214030915576685,卖出,2019-01-16,8.55
0.3568899210244758,8.55,4.0761576638606085,0.2997702743126779,0.2525808170590364,4.349285574275439,0.0,持有,2019-01-17,8.5
0.263610481100587,8.51,2.073930602370805,0.2908168157475629,0.2885318635429599,2.3401536286162843,0.0,买进,2019-01-18,8.56
0.2987814174653321,8.56,1.1692983419077518,0.2773866278998905,0.2478915501263506,1.3748357827277404,0.005875440658049437,卖出,2019-01-21,8.52
0.2284395447358419,8.52,0.3986203198893444,0.2117279317557143,0.0696994066842956,0.4920482853791299,0.0,持有,2019-01-22,8.32
0.035763980302891,8.4,0.8261872418208949,-0.0165852616547167,-0.0647262453860269,0.7160986159208542,0.0,持有,2019-01-23,8.69
-0.0299903789877191,8.68,0.22305044606535,-0.0210619909372743,-0.0084550421937987,0.2104924140811191,0.0,买进,2019-01-24,8.58
0.012826413108492,8.61,-0.8481851706074641,-0.0583680682919199,-0.128812893466064,-0.7441418190343368,-0.00806451612903229,卖出,2019-01-25,8.58
-0.1599699264226463,8.58,0.6739102019196853,-0.1031353611174945,-0.2507338337158915,0.4773314366340034,0.0,持有,2019-01-28,8.55
-0.1293865034967812,8.55,0.0381277614071347,-0.1822242451093434,-0.2085304313217205,-0.0620084352289303,0.0,持有,2019-01-29,8.3
-0.2303117991521364,8.15,-0.1918930385784907,-0.210576863898874,-0.2038411643890347,-0.2592908947053208,0.0,买进,2019-01-30,8.19
-0.2211367722743768,8.19,-0.0376218605674023,-0.2150535931814313,-0.3023157699754337,-0.1614700755151042,0.004907975460122595,卖出,2019-01-31,8.04
-0.326649581368612,8.05,0.4950973278430595,-0.277727803137236,-0.3945380196515851,0.1405172217063119,0.0,买进,2019-02-01,8.33
-0.2884203027112805,8.43,-0.1795213943785943,-0.2851890186081652,-0.3492084393022902,-0.306818972970894,0.04720496894409925,卖出,2019-02-11,8.57
-0.3541746620018907,8.57,-0.3130127755608783,-0.3299563114337401,-0.3898487527188995,-0.4158688461519452,0.0,买进,2019-02-12,8.6
-0.326649581368612,8.6,-0.0618179923262167,-0.2926502340790944,-0.3210728377061763,-0.2150367429397374,0.0,持有,2019-02-13,8.71
-0.268541077809468,8.68,0.1137774554665711,-0.2911579909849087,-0.3070050369081193,-0.0856919269371044,0.01283547257876306,卖出,2019-02-14,8.65
-0.3174745544908524,8.71,-0.2528904271592609,-0.3389097699988548,-0.3554607952125379,-0.3749632459860621,0.0,持有,2019-02-15,8.77
-0.3816997426351694,8.8,-0.5183161768435144,-0.371739118070943,-0.3773440408984044,-0.5728727156555025,0.0,买进,2019-02-18,9.02
-0.3694663734648233,9.1,-0.5514077874143586,-0.3508477147523414,-0.3382668164593572,-0.5859058186516407,0.0,持有,2019-02-19,8.97
-0.3434704639778378,8.95,-0.1301251157898106,-0.371739118070943,-0.4570615787540606,-0.3215977177776006,0.01704545454545438,卖出,2019-02-20,8.9
-0.4810958671442314,9.05,0.1409209081968419,-0.4702271622872075,-0.5102066039911648,-0.199292093348378,0.0,持有,2019-02-21,8.84
-0.4612166422424189,8.85,-0.4373112621459037,-0.4941030517941807,-0.519585137856536,-0.5715216066814862,0.0,持有,2019-02-22,9.44
-0.5361460284107887,9.4,-0.3435397275081403,-0.5015642672651097,-0.519585137856536,-0.5122963842545737,0.0,买进,2019-02-25,9.71
-0.4933292363145775,9.8,-0.5289656826139723,-0.5105177258302247,-0.4977018921706697,-0.6282487806762348,0.042553191489361736,卖出,2019-02-26,9.47
-0.5040334343386302,9.45,-0.5474675018520901,-0.4836573501348798,-0.4805079134174889,-0.6303157324925746,0.0,买进,2019-02-27,9.58
-0.473450011412765,9.7,-0.5309501910195522,-0.4955952948883665,-0.4851971803501745,-0.6263964679419715,0.026455026455026457,卖出,2019-02-28,9.46
-0.4841542094368179,9.57,-0.2248043684557407,-0.4776883777581367,-0.4633139346643081,-0.4197264355835876,0.0,买进,2019-03-01,9.51
-0.4596874710961257,9.61,0.2132534059213445,-0.4344133280267477,-0.4398676000008797,-0.1165109947064683,0.0,持有,2019-03-04,10.45
-0.4398082461943132,10.21,-0.4288304920747424,-0.4836573501348798,-0.4898864472828601,-0.5589773021600728,0.0,持有,2019-03-05,10.72
-0.473450011412765,10.92,-0.0003026519453743,-0.4179986539907037,-0.4476830448886892,-0.2500759642608026,0.0,买进,2019-03-06,11.53
-0.4031081386832751,11.9,0.0565976921162631,-0.4090451954255886,-0.3929749306740232,-0.1968768170896639,0.0,持有,2019-03-07,12.27
-0.3924039406592223,11.99,0.3559771477021119,-0.3732313611651288,-0.3632762401003472,0.0352156235066649,0.0,买进,2019-03-08,12.29
-0.3618205177333569,12.39,-0.2667141044762144,-0.388153792106987,-0.3742178629432804,-0.404608155970674,0.0,持有,2019-03-11,12.64
-0.3709955446111165,12.65,0.121623770102045,-0.3687546318825714,-0.3507715282798523,-0.1217794928137856,0.0,买进,2019-03-12,12.88
-0.3465288062704243,12.91,0.1165081870233066,-0.3493554716581556,-0.3492084393022902,-0.1243106527350068,0.0,持有,2019-03-13,12.7
-0.3220620679297321,12.48,0.3061301673793428,-0.3448787423755983,-0.3476453503247284,0.0177708249067954,0.0,持有,2019-03-14,12.41
-0.3358246082463714,12.46,0.403906711821383,-0.3687546318825714,-0.450809222843813,0.0214816017984436,0.0,持有,2019-03-15,13.0
-0.4749791825590582,13.3,-0.117042294247846,-0.4672426760988359,-0.493012625237984,-0.3637700980129986,0.0,持有,2019-03-18,13.3
-0.4948584074608708,13.44,-0.1094927639415815,-0.5209634274895255,-0.5742932520712021,-0.398855237339452,0.0,持有,2019-03-19,13.28
-0.5728461359218271,13.1,-0.5572571223878655,-0.5373781015255696,-0.5524100063853357,-0.6620791406515054,0.0,买进,2019-03-20,13.44
-0.5223834880941495,13.44,-0.2591620483458715,-0.4761961346639506,-0.5211482268340979,-0.4531856215965419,0.0,买进,2019-03-21,14.78
-0.4581582999498325,15.0,-0.0961679368801075,-0.4612737037220925,-0.4539354007989367,-0.3323001871629887,0.0,持有,2019-03-22,15.19
-0.4703916691201786,15.09,-0.428154044813752,-0.4926108086999949,-0.5211482268340979,-0.5676561197868939,0.0,持有,2019-03-25,15.2
-0.537675199557082,15.16,-0.2422717048697583,-0.5030565103592958,-0.5148958709238504,-0.4533646041480669,0.0,买进,2019-03-26,13.68
-0.5177959746552696,13.53,-0.4369633298791072,-0.5314091291488263,-0.5524100063853357,-0.5876464137521852,0.0,持有,2019-03-27,13.35
-0.5162668035089764,13.42,-0.6123942833787908,-0.5537927755616137,-0.5383422055872787,-0.6953665843086626,0.0,持有,2019-03-28,13.18
-0.5499085687274281,13.49,-0.5030737757145374,-0.5627462341267286,-0.5602254512731452,-0.6362260360399871,0.0,持有,2019-03-29,13.79
-0.5774336493607067,13.95,-0.6199892785184662,-0.5955755821988167,-0.5774194300263259,-0.7131510333759762,0.0,持有,2019-04-01,14.47
-0.5850795050921732,14.49,-0.1254733371574642,-0.5552850186557995,-0.5461576504750881,-0.400864722326456,0.0,买进,2019-04-02,15.55
-0.5392043707033752,15.48,-0.5276025269316731,-0.5582695048441711,-0.54772073945265,-0.6464444493085089,0.0,持有,2019-04-03,15.43
-0.560612766751481,15.48,-0.4204273910939913,-0.5597617479383569,-0.5524100063853357,-0.5828817630552278,0.0,买进,2019-04-04,16.0
-0.5422627129959618,16.0,1.453431607628506,-0.4493357589686059,-0.5289636717219074,0.6530822167199006,0.0,买进,2019-04-08,15.88
-0.4443957596331931,15.7,0.9599383092912372,-0.4329210849325619,-0.4398676000008797,0.3746991554560964,0.0,买进,2019-04-09,15.43
-0.4260457058776739,15.39,0.5911029538781476,-0.413521924708146,-0.408605820449642,0.1511265967706919,0.0,买进,2019-04-10,15.33
-0.3985206252443952,15.53,-0.0338231790175279,-0.4329210849325619,-0.4101689094272039,-0.2677289705106922,0.0,持有,2019-04-11,14.84
-0.427574877023967,14.84,0.0767225111887433,-0.4388900573093051,-0.422673621247699,-0.202236888992859,0.0,持有,2019-04-12,14.95
-0.4229873635850874,15.14,0.5551045933851059,-0.4239676263674469,-0.4289259771579467,0.1190256290671719,0.0,持有,2019-04-15,14.79
-0.4336915616091402,14.51,-0.1998294935607617,-0.4269521125558184,-0.4195474432925753,-0.3824629989990051,0.0,持有,2019-04-16,15.02
-0.4229873635850874,15.14,-0.0475671350120077,-0.4269521125558184,-0.4242367102252609,-0.2792369365083186,0.0,持有,2019-04-17,15.04
-0.4413374173406066,15.0,-0.2970432528253385,-0.4642581899104641,-0.4742555575072413,-0.4674453029910225,0.0,持有,2019-04-18,15.19
-0.4841542094368179,15.2,-0.3285353852985503,-0.4657504330046501,-0.4539354007989367,-0.4820286265221792,0.0,买进,2019-04-19,14.96
-0.4413374173406066,14.93,-0.179184039000126,-0.4553047313453493,-0.4289259771579467,-0.3772429010415939,0.0,持有,2019-04-22,13.96
-0.4459249307794863,13.99,-0.350659394129066,-0.4672426760988359,-0.4554984897764988,-0.4992397590250592,0.015522921436149589,卖出,2019-04-23,14.3
-0.4443957596331931,14.48,0.4111133615090078,-0.3941227644837304,-0.4320521551130704,0.0324006456145134,0.0,买进,2019-04-24,14.44
-0.3847580849277559,14.52,0.239279655088948,-0.4015839799546594,-0.3804702188535281,-0.0670547927085326,0.0027624309392264602,卖出,2019-04-25,13.66
-0.3878164272203423,13.72,0.234946603882492,-0.4015839799546594,-0.3976641976067088,-0.0767439312592889,0.0,持有,2019-04-26,13.66
-0.4046373098295683,13.58,-0.2635746630107965,-0.4344133280267477,-0.4211105322701372,-0.4260929179240644,0.0,持有,2019-04-29,12.97
-0.4199290212925009,13.04,0.1790891094372144,-0.413521924708146,-0.3929749306740232,-0.1120528192259333,0.0,买进,2019-04-30,13.3
-0.4061664809758616,12.89,1.8255194351345208,-0.3150338804918816,-0.3773440408984044,1.0705295769299106,0.0,持有,2019-05-06,11.97
-0.2899494738575737,11.98,3.682284130086576,-0.2075923777105024,-0.3007526809978719,2.613216551748961,0.0,持有,2019-05-07,11.79
-0.2792452758335209,11.53,2.2227431588205118,-0.2225148086523606,-0.2694909014466339,1.563359748566206,0.0,持有,2019-05-08,12.37
-0.1920825204948049,12.37,1.1203683935894384,-0.2001311622395732,-0.200714986433911,0.752885265746747,-0.051380368098159504,卖出,2019-05-09,12.11
-0.2196076011280836,12.27,0.6723839727203259,-0.2687743445721212,-0.2726170794017579,0.3407398265287498,0.0,持有,2019-05-10,12.42
-0.2884203027112805,12.39,-0.0494788681113294,-0.2911579909849087,-0.2741801683793198,-0.1954399044068041,0.0,买进,2019-05-13,12.32
-0.2792452758335209,12.08,1.0029174160808938,-0.2926502340790944,-0.3804702188535281,0.5105091623858599,-0.025020177562550483,卖出,2019-05-14,12.64
-0.374053886903703,12.94,1.717924065315799,-0.2687743445721212,-0.3335775495266714,1.0660642975510242,0.0,买进,2019-05-15,12.72
-0.3449996351241311,12.72,0.7600235958158139,-0.3702468749767573,-0.3757809519208422,0.3015412348488659,-0.01700154559505401,卖出,2019-05-16,13.26
-0.4015789675369816,13.29,0.1373276077173405,-0.3956150075779163,-0.408605820449642,-0.1359888482246215,0.0,持有,2019-05-17,12.62
-0.374053886903703,12.55,0.0928825757781957,-0.3866615490128012,-0.3664024180554712,-0.1549515128584201,0.0,持有,2019-05-20,11.36
-0.3771122291962897,11.14,-0.0067089311281634,-0.3821848197302439,-0.3601500621452235,-0.2171744427329525,0.0,买进,2019-05-21,11.03
-0.3602913465870636,11.15,0.4867280097593567,-0.3821848197302439,-0.4429937779560037,0.0879522231025199,0.000897666068222602,卖出,2019-05-22,10.95
-0.4612166422424189,10.8,0.1935601870382571,-0.4955952948883665,-0.5336529386545931,-0.1938207684335273,0.0,持有,2019-05-23,10.61
-0.5407335418496686,10.71,-0.6214825141408018,-0.5537927755616137,-0.5336529386545931,-0.6994396616226349,0.0,持有,2019-05-24,10.41
-0.5392043707033752,10.41,0.1073954873405364,-0.5463315600906845,-0.5680408961609545,-0.2726656602542908,0.0,持有,2019-05-27,10.75
-0.5759044782144135,10.82,0.0330513286016113,-0.5582695048441711,-0.6071181206000017,-0.3323174124081396,0.0,买进,2019-05-28,10.59
-0.5437918841422551,10.68,-0.5004290800404716,-0.5627462341267286,-0.5586623622955833,-0.6338643683939372,-0.012939001848428888,卖出,2019-05-29,10.64
-0.5697877936292405,10.68,-0.6926152454280752,-0.568715206503472,-0.5696039851385165,-0.7494399744869518,0.0,持有,2019-05-30,10.56
-0.566729451336654,10.68,-0.5730428914217034,-0.5731919357860293,-0.5555361843404594,-0.6776419801695172,0.0,持有,2019-05-31,10.24
-0.5636711090440675,10.21,-0.4945377532416616,-0.5881143667278876,-0.5977395867346305,-0.6455727027799614,0.0,持有,2019-06-03,10.1
-0.601900387701399,10.11,-0.4025669733077763,-0.5821453943511443,-0.5914872308243829,-0.5826577426852714,0.0,买进,2019-06-04,9.88
-0.5820211627995866,10.02,-0.723058371588736,-0.5925910960104451,-0.5836717859365735,-0.7724052945582796,-0.008902077151335298,卖出,2019-06-05,9.81
-0.5743753070681203,9.88,-0.6405807435894265,-0.5806531512569585,-0.5602254512731452,-0.7181658023630453,0.0,买进,2019-06-06,9.56
-0.5590835956051877,9.79,-0.6026008741068979,-0.5836376374453301,-0.5711670741160784,-0.7013612953509044,-0.009109311740890852,卖出,2019-06-10,10.07
-0.5835503339458799,10.13,-0.7313280774853479,-0.5731919357860293,-0.5680408961609545,-0.7743246230938383,0.0,买进,2019-06-11,10.38
-0.5850795050921732,10.45,2.0685921153171507,-0.4955952948883665,-0.5555361843404594,1.0001188767482103,0.0,持有,2019-06-12,10.27
-0.4719208402664718,10.3,2.795552227002976,-0.4344133280267477,-0.4711293795521176,1.5627097587343224,0.0,持有,2019-06-13,10.42
-0.4245165347313806,10.4,0.4642690135104462,-0.4642581899104641,-0.4523723118213748,0.0251821767758492,0.026653504442250696,卖出,2019-06-14,10.1
-0.4703916691201786,10.23,1.511892121650556,-0.4015839799546594,-0.450809222843813,0.7497729034136937,0.0,买进,2019-06-17,10.41
-0.3969914540981019,10.4,0.7756041416432836,-0.4150141678023318,-0.3945380196515851,0.2797430436707452,0.01661779081133919,卖出,2019-06-18,10.57
-0.4199290212925009,10.87,0.5436850269987528,-0.4060607092372171,-0.4179843543150134,0.1231475376657254,0.0,买进,2019-06-19,10.5
-0.4183998501462077,10.5,0.5022449363928524,-0.4239676263674469,-0.4242367102252609,0.0798510778719764,-0.03403863845446175,卖出,2019-06-20,10.62
-0.427574877023967,10.59,-0.0950442608932394,-0.4493357589686059,-0.4257997992028227,-0.320753619351066,0.0,持有,2019-06-21,11.08
-0.4306332193165538,11.0,-0.0513105641601676,-0.4388900573093051,-0.4211105322701372,-0.2854559772154701,0.0,持有,2019-06-24,11.04
-0.4291040481702606,11.05,0.1682230142520357,-0.4329210849325619,-0.4195474432925753,-0.1378573341316294,0.0,持有,2019-06-25,11.63
-0.4168706789999145,11.5,0.1895832770268521,-0.4627659468162782,-0.5211482268340979,-0.1594788788433604,0.0,持有,2019-06-26,12.13
-0.5392043707033752,12.13,-0.196860860948644,-0.567222963409286,-0.549283828430212,-0.4524218953727883,0.0,持有,2019-06-27,12.0
-0.554496082166308,11.9,0.1344581137002991,-0.5388703446197555,-0.5649147182058308,-0.2443285142065524,0.0,买进,2019-06-28,11.7
-0.5300293438256157,11.95,-0.0933410661443887,-0.5463315600906845,-0.5367791166097169,-0.379370707721241,0.004201680672268818,卖出,2019-07-01,11.87
-0.5483793975811349,11.88,-0.0924292436520945,-0.5299168860546404,-0.5258374937667837,-0.3697113558932557,0.0,买进,2019-07-02,12.6
-0.5300293438256157,12.4,-0.2483117395611827,-0.5224556705837113,-0.519585137856536,-0.4671079677254348,0.0,持有,2019-07-03,12.55
-0.5254418303867359,12.62,-0.3121562054702987,-0.5269323998662688,-0.5258374937667837,-0.5029736425851903,0.0,持有,2019-07-04,12.55
-0.5422627129959618,12.65,-0.578993890814365,-0.5478238031848703,-0.5258374937667837,-0.6708710045334351,0.0,持有,2019-07-05,12.44
-0.5285001726793225,12.45,-0.5925870866841666,-0.5448393169964987,-0.5227113158116597,-0.6797406924874093,0.04797979797979785,卖出,2019-07-08,11.98
-0.5330876861182023,12.05,-0.2758293299830631,-0.5463315600906845,-0.5680408961609545,-0.4959587121919484,0.0,持有,2019-07-09,12.19
-0.5560252533126011,12.19,-0.5769920173682461,-0.5552850186557995,-0.549283828430212,-0.6731008005752098,0.0,买进,2019-07-10,12.0
-0.5346168572644956,12.0,0.242380262009161,-0.5135022120185962,-0.5164589599014122,-0.1514862211346377,0.0,持有,2019-07-11,12.0
-0.5070917766312167,12.03,0.5471629288906733,-0.4463512727802343,-0.493012625237984,0.063782060913385,0.0,持有,2019-07-12,11.93
-0.4428665884868999,11.91,-0.1051161422697734,-0.4687349191930217,-0.4476830448886892,-0.3399097380308271,-0.022969647251845724,卖出,2019-07-15,12.2
-0.4673333268275921,12.24,1.3984793053873168,-0.4344133280267477,-0.4414306889784415,0.6689327382332897,0.0,买进,2019-07-16,12.63
-0.4214581924387942,12.49,0.7713552319514385,-0.4090451954255886,-0.4179843543150134,0.2742244312275467,0.0,持有,2019-07-17,12.63
-0.409224823268448,12.94,0.0565771697956263,-0.4150141678023318,-0.3976641976067088,-0.2030856016354756,0.0,持有,2019-07-18,12.99
-0.4183998501462077,13.4,-0.2404209072763274,-0.4448590296860485,-0.422673621247699,-0.4148977949365223,0.0,持有,2019-07-19,12.7
-0.4367499039017267,12.78,0.1357892229896039,-0.4523202451569774,-0.4429937779560037,-0.1753701077986946,0.044117647058823456,卖出,2019-07-22,12.38
-0.4474541019257796,12.2,-0.3414308222667002,-0.4612737037220925,-0.4289259771579467,-0.4839705114703571,0.0,持有,2019-07-23,12.28
-0.4382790750480199,12.28,-0.1381436600546288,-0.44784351587442,-0.4273628881803846,-0.3471443585411087,0.0,持有,2019-07-24,12.75
-0.450512444218366,12.76,0.1819680752945498,-0.4627659468162782,-0.450809222843813,-0.1522479289709492,0.0,持有,2019-07-25,13.15
-0.4489832730720728,13.16,0.2334577884522935,-0.4388900573093051,-0.4304890661355086,-0.0990219144111475,0.0,买进,2019-07-26,13.15
-0.4199290212925009,13.13,0.4537285917673733,-0.4209831401790753,-0.4148581763598895,0.0589849384476951,-0.002279635258358614,卖出,2019-07-29,13.0
-0.4031081386832751,12.94,-0.03363311075563,-0.4239676263674469,-0.3976641976067088,-0.261245454691671,0.0,持有,2019-07-30,12.9
-0.4122831655610345,12.85,-0.4210149609202238,-0.4344133280267477,-0.4117319984047657,-0.5288174027325985,0.0,持有,2019-07-31,12.82
-0.4336915616091402,12.84,-0.551229716816833,-0.4523202451569774,-0.4195474432925753,-0.6197026332846451,0.0,持有,2019-08-01,12.66
-0.427574877023967,12.47,-0.3798356616504157,-0.4388900573093051,-0.4101689094272039,-0.5004870055674701,0.0,持有,2019-08-02,12.15
-0.4138123367073277,12.32,0.2745358968949615,-0.413521924708146,-0.3945380196515851,-0.0474106469996693,0.0,买进,2019-08-05,11.93
-0.4015789675369816,11.5,-0.189948627630155,-0.422475383273261,-0.408605820449642,-0.3714964951512893,-0.06655844155844158,卖出,2019-08-06,11.81
-0.4291040481702606,11.84,1.1688067533964976,-0.3508477147523414,-0.4132950873823276,0.5860732470987259,0.0,买进,2019-08-07,11.58
-0.3618205177333569,11.68,1.6239122616625798,-0.3075726650209526,-0.3445191723696046,0.9586261472735148,0.0,持有,2019-08-08,11.99
-0.3021828430279198,11.99,1.1627774534574065,-0.3329407976221116,-0.3929749306740232,0.5988507659463139,0.012668918918918949,卖出,2019-08-09,11.53
-0.390874769512929,11.56,0.1888962528775335,-0.397107250672102,-0.408605820449642,-0.1075914566357552,0.0,持有,2019-08-12,11.87
-0.4061664809758616,11.73,0.2828613287853026,-0.3985994937662878,-0.4117319984047657,-0.0451269431829923,0.0,买进,2019-08-13,11.73
-0.4061664809758616,11.87,0.4511434108231542,-0.4388900573093051,-0.4726924685296795,0.0201798164106842,0.011935208866155055,卖出,2019-08-14,12.18
-0.4918000651682843,11.89,-0.2400753429696044,-0.4941030517941807,-0.4742555575072413,-0.4406842377739292,0.0,买进,2019-08-15,12.37
-0.4933292363145775,12.31,-0.470250218224011,-0.4926108086999949,-0.4711293795521176,-0.5842634510809167,0.0,持有,2019-08-16,12.34
-0.4810958671442314,12.66,-0.7217023197866572,-0.4941030517941807,-0.4664401126194318,-0.7426478522449317,0.0,持有,2019-08-19,12.84
-0.4780375248516447,12.8,-0.7469509308661304,-0.4896263225116231,-0.4586246677316225,-0.7577235685226104,0.0,持有,2019-08-20,12.72
-0.4780375248516447,12.66,-0.2545858865718716,-0.4538124882511635,-0.450809222843813,-0.4301850799599985,0.0,持有,2019-08-21,12.75
-0.4428665884868999,12.75,-0.5976526268733521,-0.4612737037220925,-0.4273628881803846,-0.6517996942086025,0.0,持有,2019-08-22,13.78
-0.4398082461943132,13.84,-0.0920757861451266,-0.4597814606279067,-0.4461199559111274,-0.3303832457468502,0.0,持有,2019-08-23,13.99
-0.4673333268275921,13.74,-0.0244544239188122,-0.4836573501348798,-0.478944824439927,-0.3028898334714686,0.0,持有,2019-08-26,14.28
-0.4979167497534572,14.35,-0.7225168980519339,-0.5030565103592958,-0.4805079134174889,-0.7467644485821809,0.0,买进,2019-08-27,14.16
-0.4810958671442314,14.16,1.1984353012918818,-0.3896460352011728,-0.4586246677316225,0.555466657053856,0.0,持有,2019-08-28,14.5
-0.409224823268448,14.4,0.0473272862925992,-0.4090451954255886,-0.3961011086291469,-0.2057876221191311,0.0,持有,2019-08-29,14.3
-0.4076956521221548,14.48,1.476932506309747,-0.3538322009407132,-0.3945380196515851,0.8070879847120715,0.0,买进,2019-08-30,14.31
-0.3526454908555975,14.38,0.4632923089121387,-0.3762158473535004,-0.3523346172574142,0.1094154955440612,0.0,持有,2019-09-02,14.8
-0.3648788600259436,14.69,0.1230604904106269,-0.3806925766360581,-0.3789071298759662,-0.1374576150748646,0.0,持有,2019-09-03,14.6
-0.3878164272203423,14.53,0.1459845540179686,-0.3851693059186155,-0.3757809519208422,-0.1156661710493779,0.0,持有,2019-09-04,14.88
-0.386287256074049,14.94,-0.2073376634977428,-0.3926305213895447,-0.3804702188535281,-0.362378032727666,0.0,持有,2019-09-05,15.58
-0.3755830580499962,15.58,-0.5325203064122734,-0.397107250672102,-0.367965507033033,-0.5874947270054649,0.0,持有,2019-09-06,15.43
-0.3832289137814626,15.48,-0.604804655615282,-0.4105374385197745,-0.3961011086291469,-0.644162299133641,0.0,持有,2019-09-09,15.47
-0.4000497963906884,15.35,4.664782653101847,-0.31204939430351,-0.3804702188535281,3.148178839793924,0.0,买进,2019-09-10,15.0
-0.3220620679297321,14.81,4.07712805389872,-0.2672821014779354,-0.3210728377061763,2.84996890635503,0.0,持有,2019-09-11,15.01
-0.2777161046872277,15.07,1.0772429468672409,-0.2911579909849087,-0.3023157699754337,0.6108470612245231,0.0,持有,2019-09-12,14.98
-0.3174745544908524,15.13,2.676612118336223,-0.2434062119709622,-0.3007526809978719,1.8598155235238252,0.0,持有,2019-09-16,14.87
-0.2394868260298961,14.95,1.7301198490142384,-0.2389294826884046,-0.255423100648577,1.169625928507761,0.0,持有,2019-09-17,14.78
-0.2838327892724006,14.78,1.2922324098984388,-0.2568363998186346,-0.2773063463344435,0.8139959881452051,0.0,持有,2019-09-18,14.48
-0.2624243932242951,14.48,0.1653249468501077,-0.2642976152895636,-0.2429183888280819,-0.0192036955918386,0.0,持有,2019-09-19,15.46
-0.2532493663465354,15.6,2.148413523570037,-0.2031156484279447,-0.2476076557607677,1.5328538564565526,0.0,买进,2019-09-20,15.44
-0.1920825204948049,15.3,0.8827355491516086,-0.2001311622395732,-0.1991518974563491,0.5794037900242233,0.0,持有,2019-09-23,14.99
-0.2196076011280836,15.19,0.3733197715522596,-0.2090846208046882,-0.2116566092768442,0.179807248042594,0.0,持有,2019-09-24,15.09
-0.1905533493485117,15.15,0.3722088825497883,-0.2031156484279447,-0.1850840966582921,0.1876530262365462,0.0,持有,2019-09-25,14.65
-0.2104325742503239,14.61,0.9384059747510812,-0.2642976152895636,-0.2866848801998149,0.5437326634201034,0.01925491837588943,卖出,2019-09-26,14.02
-0.3067703564667995,14.2,0.0244846805117852,-0.3075726650209526,-0.2945003250876242,-0.1551016135880702,0.0,买进,2019-09-27,14.25
-0.3113578699056792,14.19,0.8502828142085889,-0.2732510738546786,-0.2835587022446909,0.477350842019331,0.0,持有,2019-09-30,13.78
-0.2670119066631748,13.95,0.7894683900094961,-0.2299760241232898,-0.2444814778056437,0.4787898099134031,0.0,持有,2019-10-08,13.88
-0.22266594342067,13.74,1.1978306821531202,-0.210576863898874,-0.2038411643890347,0.8270718797441369,0.0,持有,2019-10-09,13.9
-0.22725345685955,13.9,0.6975242890924387,-0.2090846208046882,-0.1975888084787873,0.439316593477389,0.0,持有,2019-10-10,14.44
-0.1966700339336846,14.44,0.3766980612570891,-0.2165458362756174,-0.2038411643890347,0.1776761132602787,0.01690140845070424,卖出,2019-10-11,14.07
-0.2196076011280836,14.17,-0.4143409443851267,-0.2374372395942188,-0.2116566092768442,-0.4400577686925857,0.0,持有,2019-10-14,14.1
-0.2410159971761893,14.01,-0.3948502650203241,-0.2598208860070062,-0.2616754565588247,-0.4411271807695329,0.0,持有,2019-10-15,13.69
-0.2838327892724006,13.69,-0.433307515253666,-0.2896657478907226,-0.2773063463344435,-0.4776522843325309,0.0,持有,2019-10-16,13.35
-0.2853619604186938,13.43,-0.4440736825237439,-0.3060804219267669,-0.2882479691773768,-0.4910654475586564,0.0,持有,2019-10-17,13.4
-0.2807744469798141,13.28,-0.2111701279446655,-0.2807122893256079,-0.2726170794017579,-0.3086056630286337,0.0,买进,2019-10-18,13.03
-0.2608952220780016,13.03,-0.8361436200418106,-0.277727803137236,-0.2538600116710152,-0.7706533508166978,-0.01882530120481928,卖出,2019-10-21,13.07
-0.2608952220780016,13.16,-0.1329459876933432,-0.261313129101192,-0.2288505880300249,-0.2371636943878436,0.0,买进,2019-10-22,13.26
-0.2532493663465354,13.16,0.4124708340871307,-0.2329605103116614,-0.2288505880300249,0.1904145148843615,0.0,持有,2019-10-23,13.49
-0.2119617453966174,13.4,-0.2799224279020733,-0.244898455065148,-0.2085304313217205,-0.3370493098445932,0.018237082066869317,卖出,2019-10-24,13.38
-0.22725345685955,13.37,-0.1439448465066416,-0.2463906981593338,-0.2272874990524631,-0.241132580698384,0.0,持有,2019-10-25,13.6
-0.250191024053949,13.52,-0.0206115404475662,-0.2628053721953778,-0.2710539904241958,-0.1703196155534374,0.0,持有,2019-10-28,13.76
-0.2807744469798141,13.84,-0.4213010104971,-0.286681261702351,-0.2616754565588247,-0.4618534582021764,0.0,买进,2019-10-29,13.83
-0.2777161046872277,13.76,1.0423570540167195,-0.2329605103116614,-0.2538600116710152,0.6762556974847632,0.0,持有,2019-10-30,13.85
-0.204315889665151,13.72,0.3369823191766958,-0.201623405333759,-0.1882102746134158,0.162724980693244,0.0,持有,2019-10-31,13.9
-0.2027867185188578,14.08,1.5355925604339888,-0.143425924660512,-0.172579384837797,1.1572645977155385,0.0,持有,2019-11-01,14.22
-0.140090701520834,14.22,0.600022270154917,-0.1553638694139986,-0.1522592281294924,0.4072904856560052,0.027456647398843986,卖出,2019-11-04,14.24
-0.1492657283985937,14.24,0.50800760402767,-0.1240267644360961,-0.1366283383538735,0.3624774217220799,0.0,买进,2019-11-05,14.63
-0.1293865034967812,14.48,-0.1929488330432524,-0.1479026539430694,-0.1131820036904452,-0.2188932468115854,0.016853932584269676,卖出,2019-11-06,14.36
-0.1370323592282476,14.42,-0.0463943633196161,-0.1314879799070254,-0.146006872219245,-0.1069806540913956,0.0,买进,2019-11-07,14.27
-0.1645574398615263,14.31,-0.0576608016212176,-0.1553638694139986,-0.1506961391519305,-0.1190038153990011,0.0,持有,2019-11-08,14.04
-0.1324448457893676,13.93,-0.3273307250771693,-0.1553638694139986,-0.1381914273314354,-0.3362048685121475,-0.03398058252427186,卖出,2019-11-11,13.09
-0.1584407552763531,13.05,-0.1596321084014228,-0.185208731297715,-0.1710162958602352,-0.2176247171187209,0.0,持有,2019-11-12,13.12
-0.1584407552763531,13.01,-0.3222201936465877,-0.1702863003558568,-0.1506961391519305,-0.3365066878694998,0.0,持有,2019-11-13,13.24
-0.146207386106007,13.21,-0.3426951550819329,-0.185208731297715,-0.1694532068826733,-0.3611877787540911,0.0,持有,2019-11-14,13.21
-0.1920825204948049,13.28,-0.2418138992555524,-0.1971466760512016,-0.1678901179051112,-0.2854917429816344,0.0,买进,2019-11-15,13.09
-0.185965835909632,12.99,-0.0759244040759436,-0.168794057261671,-0.1632008509724256,-0.1443108348710782,0.0,持有,2019-11-18,13.15
-0.1599699264226463,13.25,-0.2024530354581711,-0.1538716263198125,-0.1506961391519305,-0.2377585170224656,0.0,持有,2019-11-19,13.36
-0.1477365572523005,13.38,0.1267860809262333,-0.1449181677546978,-0.1272498044885022,0.0411746827140038,0.0,持有,2019-11-20,13.51
-0.1217406477653147,13.44,-0.3724323134126873,-0.1464104108488836,-0.1444437832416831,-0.3687197906251776,0.012048192771084348,卖出,2019-11-21,13.59
-0.1553824129837666,13.52,1.4030289460084937,-0.0882129301756363,-0.1303759824436261,1.1171215997834385,0.0,买进,2019-11-22,13.47
-0.0575154596209978,13.5,1.1424718800993174,-0.0568758251977341,-0.0631631564084647,0.9606479531479376,-0.0014792899408283709,卖出,2019-11-25,13.52
-0.0712779999376374,13.47,0.3514698146342478,-0.0628447975744773,-0.0616000674309029,0.2944664605160136,0.0,买进,2019-11-26,13.73
-0.0513987750358249,13.7,1.377658463917239,-0.0568758251977341,-0.0725416902738361,1.150906498590493,0.017074981440237464,卖出,2019-11-27,13.84
-0.0315195501340123,13.8,0.5922594655780345,-0.0061395599954161,-0.0334644658347889,0.5162205707428107,0.0,买进,2019-11-28,13.74
-0.0529279461821181,13.8,-0.2476204530837318,-0.0882129301756363,-0.0584738894757792,-0.2329619283778698,0.0,卖出,2019-11-29,13.66
-0.0590446307672913,13.68,-0.1421038364815144,-0.092689659458194,-0.0694155123187124,-0.1509500639554191,0.0,持有,2019-12-02,13.93
-0.0911572248394496,13.93,0.060737991372738,-0.109104333494238,-0.0834833131167694,0.010520736436034,0.0,持有,2019-12-03,14.0
-0.1095072785949689,13.97,0.4603842960779021,-0.0986586318349371,-0.0850464020943313,0.3428796467779774,0.0,买进,2019-12-04,14.23
-0.104919765156089,14.2,0.069690774818546,-0.1150733058709811,-0.0787940461840838,0.0189927062973583,0.0,持有,2019-12-05,14.75
-0.1018614228635025,15.01,-0.2259176254182855,-0.1255190075302819,-0.0959880249372645,-0.2354894307596087,0.0,持有,2019-12-06,15.25
-0.1247989900579015,15.33,0.0546502817518343,-0.1479026539430694,-0.1616377619948638,-0.0378730446877414,0.0,持有,2019-12-09,15.39
-0.1584407552763531,15.4,1.6080696615869785,-0.1822242451093434,-0.1897733635909777,1.156349596726437,0.0,持有,2019-12-10,15.71
-0.2058450608114442,15.69,0.648250828699466,-0.2314682672174756,-0.2319767659851486,0.3646392944666992,0.0,持有,2019-12-11,16.16
-0.2563077086391219,16.16,0.0517694215264402,-0.2463906981593338,-0.2397922108729581,-0.0908095827730156,0.0,买进,2019-12-12,16.07
-0.2425451683224826,16.28,-0.1575340957763208,-0.244898455065148,-0.2100935202992824,-0.2415733713569931,0.0,买进,2019-12-13,16.78
-0.2196076011280836,16.75,-0.3203135121954227,-0.2434062119709622,-0.2397922108729581,-0.3773122217884606,0.0,持有,2019-12-16,17.14
-0.2563077086391219,17.09,-0.7430131711279404,-0.277727803137236,-0.2476076557607677,-0.6990075930075685,0.0,持有,2019-12-17,17.0
-0.2517201952002422,17.12,-0.7403035933478612,-0.270266587666307,-0.2366660329178344,-0.6948363018800123,0.0,买进,2019-12-18,16.81
-0.2486618529076555,16.81,-0.7834707161673521,-0.261313129101192,-0.2319767659851486,-0.7248732885062953,0.0,持有,2019-12-19,17.01
-0.2333701414447229,17.01,-0.2507731551255612,-0.2284837810291038,-0.2163458762095298,-0.3076574037496736,0.0,持有,2019-12-20,17.18
-0.2196076011280836,17.29,-0.5339235595518169,-0.2419139688767764,-0.2225982321197775,-0.5326277239127658,0.0,持有,2019-12-23,17.83
-0.2318409702984297,17.88,0.2898665440026768,-0.2628053721953778,-0.3507715282798523,0.0297763358894896,0.0,持有,2019-12-24,18.03
-0.3709955446111165,18.1,-0.4338129957973513,-0.3821848197302439,-0.3710916849881567,-0.5163455840722888,0.0,持有,2019-12-25,17.84
-0.374053886903703,17.79,-0.3596181764070602,-0.3926305213895447,-0.3929749306740232,-0.4732885505769879,0.0,持有,2019-12-26,17.91
-0.4183998501462077,17.87,-0.4631798051726136,-0.4194908970848895,-0.4117319984047657,-0.5514010314539293,0.0,买进,2019-12-27,17.86
-0.3985206252443952,17.63,-0.5103650405087878,-0.3926305213895447,-0.3804702188535281,-0.5711174952162468,0.0,买进,2019-12-30,18.68
-0.36793720231853,18.61,-0.6346362166209657,-0.3747236042593146,-0.3554607952125379,-0.6507101971129905,0.0,买进,2019-12-31,18.85
-0.3618205177333569,18.85,-0.7238281164766215,-0.3806925766360581,-0.3523346172574142,-0.7140185984295231,0.0,持有,2020-01-02,19.43
-0.3755830580499962,19.39,-0.775104871091757,-0.3792003335418722,-0.3492084393022902,-0.7476351076973886,0.0,买进,2020-01-03,19.06
-0.3572330042944772,19.33,-0.5320336116851712,-0.3418942561872267,-0.3398299054369191,-0.5682339173592752,0.0,买进,2020-01-06,18.64
-0.3281787525149053,18.82,-0.6936492546601608,-0.346370985469784,-0.3257621046388621,-0.6852274822734974,0.0,持有,2020-01-07,20.5
-0.3419412928315446,20.8,-0.6395918834627418,-0.362785659505828,-0.3617131511227853,-0.6553647564770205,0.0,持有,2020-01-08,20.93
-0.3618205177333569,20.4,-0.7324635932725833,-0.3523399578465272,-0.3367037274817951,-0.712852394208364,0.0,买进,2020-01-09,20.83
-0.3434704639778378,21.09,-0.8609022212500786,-0.3598011733174565,-0.3257621046388621,-0.8039042751796743,0.0,买进,2020-01-10,21.17
-0.3495871485630107,21.15,-0.9982825821930392,-0.3642779026000138,-0.3492084393022902,-0.9021878478122912,0.0,持有,2020-01-13,21.23
-0.3633496888796501,21.37,-0.8669596209820419,-0.3672623887883857,-0.3367037274817951,-0.809528478053131,0.0,买进,2020-01-14,21.27
-0.3633496888796501,21.26,-0.066192719629966,-0.3135416373976958,-0.3288882825939858,-0.2208412991233757,0.0,买进,2020-01-15,21.37
-0.2960661584427467,21.55,-0.1508444507047387,-0.2896657478907226,-0.2819956132671291,-0.2657581928665062,0.0,买进,2020-01-16,21.63
-0.2670119066631748,21.63,-0.0863928398327828,-0.2642976152895636,-0.2491707447383296,-0.2009479606614368,0.0,买进,2020-01-17,21.8
-0.2639535643705883,21.85,-0.269440100112803,-0.261313129101192,-0.255423100648577,-0.342213384637447,0.0,买进,2020-01-20,23.97
-0.2348993125910161,24.0,0.8504023172602971,-0.210576863898874,-0.2147827872319679,0.5509730595780558,0.0,买进,2020-01-21,24.42
-0.2089034031040307,24.42,-0.4396574369867063,-0.2404217257825903,-0.2132196982544061,-0.4600605760668847,0.0,持有,2020-01-22,25.08
-0.2394868260298961,25.0,-0.530421346603142,-0.253851913630263,-0.2397922108729581,-0.5358301386515788,0.0,持有,2020-01-23,24.0
-0.2532493663465354,21.6,-0.7657429041452519,-0.261313129101192,-0.2569861896261389,-0.7162131165583001,0.0,持有,2020-02-03,21.6
-0.2746577623946409,19.44,-0.6600688971301507,-0.2851890186081652,-0.2679278124690721,-0.6430325893691534,0.002943764984370642,卖出,2020-02-04,21.27
-0.2761869335409344,21.41,-0.3743091585669265,-0.3060804219267669,-0.3804702188535281,-0.4579321042115549,0.0,持有,2020-02-05,22.06
-0.3526454908555975,22.16,-0.3697296816488237,-0.3583089302232706,-0.3742178629432804,-0.468501942904015,0.0,持有,2020-02-06,23.47
-0.3587621754407704,23.5,-0.8202271396119167,-0.3762158473535004,-0.3413929944144809,-0.7791393049371418,0.0,持有,2020-02-07,23.54
-0.3587621754407704,23.42,-0.7107992844243323,-0.3687546318825714,-0.3570238841900998,-0.7034384821981655,0.0,持有,2020-02-10,24.62
-0.355703833148184,24.8,-0.8881326570470486,-0.3598011733174565,-0.3398299054369191,-0.8231797321599814,0.0,买进,2020-02-11,24.24
-0.3388829505389581,24.24,-0.4412329197555941,-0.2568363998186346,-0.3179466597510526,-0.4832335562509019,0.0,持有,2020-02-12,25.14
-0.2838327892724006,25.02,-0.6674779284720554,-0.3090649081151384,-0.2945003250876242,-0.6564364793073147,0.008870967741935437,卖出,2020-02-13,24.58
-0.3082995276130927,24.46,-0.7755124759524051,-0.3418942561872267,-0.3148204817959288,-0.7398544220659569,0.0,持有,2020-02-14,24.21
-0.3220620679297321,24.21,-0.9547424267299728,-0.3389097699988548,-0.3023157699754337,-0.8666989689653886,0.0,持有,2020-02-17,25.72
-0.314416212198266,25.81,-0.9243922824681974,-0.3344330407162974,-0.3116943038408051,-0.8464470414969961,0.0,持有,2020-02-18,28.29
-0.3358246082463714,27.99,-0.89184261902617,-0.3418942561872267,-0.313257392818367,-0.821661872428107,0.0,买进,2020-02-19,28.35
-0.314416212198266,29.1,-0.8287413768521165,-0.3314485545279259,-0.310131214863243,-0.7770068745265459,0.03965702036441597,卖出,2020-02-20,31.19
-0.3281787525149053,32.16,0.5774529269665825,-0.219530322463989,-0.3179466597510526,0.3031201665560066,0.0,买进,2020-02-21,34.1
-0.1890241782022185,33.49,6.375760097394074,-0.092689659458194,-0.1303759824436261,5.171831602117639,0.0,持有,2020-02-24,37.51
-0.1018614228635025,37.1,3.36192628475376,-0.1419336815663262,-0.1538223171070542,2.625975955031726,0.0,持有,2020-02-25,38.6
-0.1676157821541127,37.5,1.5065359538283525,-0.1807320020151576,-0.1694532068826733,1.1134307639517576,0.0,持有,2020-02-26,34.74
-0.1722032955929924,35.21,0.7263309969783208,-0.1732707865442284,-0.1585115840397401,0.4969486949359127,0.0,买进,2020-02-27,33.9
-0.1676157821541127,32.23,1.247853207249337,-0.1807320020151576,-0.1882102746134158,0.893562499938799,-0.043194300133590775,卖出,2020-02-28,30.51
-0.2119617453966174,31.5,0.3707814762174954,-0.2180380793698032,-0.1850840966582921,0.1808632411917888,0.0,买进,2020-03-02,31.75
-0.1966700339336846,32.41,2.2439714472872323,-0.1628250848849275,-0.1788317407480445,1.7183697781186158,0.0,持有,2020-03-03,33.65
-0.1569115841300598,33.47,2.088055326345101,-0.1404414384721401,-0.1413176052865591,1.6418212504479075,0.0,持有,2020-03-04,32.65
-0.1156239631801418,33.96,0.8703195451663356,-0.1389491953779544,-0.1194343596006929,0.6499702139746677,0.0,持有,2020-03-05,31.54
-0.1156239631801418,30.92,0.7167044499596057,-0.1255190075302819,-0.117871270623131,0.5300721947208952,-0.01841269841269836,卖出,2020-03-06,31.12
-0.1339740169356609,30.06,0.5643001716704479,-0.1658095710732992,-0.1569484950621782,0.3625345457690743,0.0,持有,2020-03-09,28.87
-0.1767908090318724,28.5,-0.040025497905988,-0.1777475158267857,-0.1600746730173019,-0.1121545005288046,0.0,买进,2020-03-10,30.26
-0.1538532418374734,30.62,-0.3216441478927128,-0.1658095710732992,-0.1381914273314354,-0.3329699972036749,0.0,持有,2020-03-11,29.33
-0.1676157821541127,28.65,0.0708299214778942,-0.1881932174860865,-0.1694532068826733,-0.0440964973273797,0.0052631578947367925,卖出,2020-03-12,27.96
-0.1905533493485117,26.22,-0.2930791297983304,-0.2046078915221308,-0.1757055627929208,-0.3254093433594969,0.0,持有,2020-03-13,27.75
-0.1767908090318724,28.17,0.3590753866622513,-0.1867009743919008,-0.172579384837797,0.1949141329229733,0.0,持有,2020-03-16,24.98
-0.1951408627873914,25.95,-0.2008447169762644,-0.2165458362756174,-0.200714986433911,-0.2635027202772454,0.0,持有,2020-03-17,25.55
-0.1874950070559252,26.27,-0.2816267276989583,-0.2075923777105024,-0.1741424738153589,-0.3200996361172619,0.0,持有,2020-03-18,25.22


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Red_Bean_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.563573677719757,2.91,-0.546109391855443,-1.5500458927493526,-1.527346222551644,-0.9763238579257594,0.7364452706930048,买进,0.0,2021-09-30,3.02
-1.5280113405360054,3.0,-0.6464570562443104,-1.5591429146452045,-1.523462599619739,-1.012877006276295,-0.10239135835700083,卖出,0.03092783505154634,2021-10-08,3.02
-1.5280113405360054,3.01,-0.8753896998702027,-1.5518652971285232,-1.5118117308240238,-1.0883090545397036,-0.01709397022273575,持有,0.0,2021-10-11,3.02
-1.5242679366219265,3.02,-0.6822361995023838,-1.5445876796118416,-1.5040444849602137,-1.0197314547245158,0.1525885345149391,持有,0.0,2021-10-12,2.98
-1.513037724879689,2.98,0.7394381306678967,-1.4936443569950726,-1.4593828212433055,-0.48742339098142073,0.5703598228359886,买进,0.0,2021-10-13,2.98
-1.4830904935670557,2.99,-0.8288157037069596,-1.5209354226826273,-1.4885099932325934,-1.0666317405517185,-0.7157863836621448,卖出,0.0033557046979866547,2021-10-14,2.96
-1.5111660229226493,2.96,-1.0478455978050516,-1.5245742314409678,-1.4885099932325934,-1.14400487492133,0.3173378667050884,持有,0.0,2021-10-15,2.97
-1.4924490033522535,2.95,0.5026837125295601,-1.4718115044450284,-1.4690918785730682,-0.5635013420648506,0.6812968417935236,买进,0.0,2021-10-18,3.01
-1.4568866661685018,3.01,-0.8579414189417125,-1.486366739478391,-1.4457901409816378,-1.067226055718208,-0.18225943200365421,卖出,0.020338983050847324,2021-10-19,3.01
-1.460630070082581,3.0,-0.7909535752385385,-1.486366739478391,-1.4380228951178275,-1.0409552411684144,0.057881717162505446,持有,0.0,2021-10-20,2.99
-1.4531432622544227,2.99,-0.5340112977972328,-1.5009219745117537,-1.5021026734942613,-0.9563372718426544,-1.2964123925903825,持有,0.0,2021-10-21,2.93
-1.5092943209656096,2.92,-0.9801141935544211,-1.502741378890924,-1.478800935902831,-1.115935588173149,0.6517934565875985,买进,0.0,2021-10-22,2.87
-1.4756036857388974,2.87,-0.662398219927707,-1.4790891219617095,-1.4438483295156852,-0.9921746210447318,0.38498077077812476,持有,0.0,2021-10-25,2.89
-1.4531432622544227,2.89,-0.24696761995204436,-1.4572562694116658,-1.4302556492540175,-0.8335566403228118,0.5344198599008037,卖出,-0.01027397260273966,2021-10-26,2.88
-1.4231960309417895,2.89,-0.7853110636965707,-1.4627144825491767,-1.41666296899235,-1.0334598058153865,-0.6063394230494348,持有,0.0,2021-10-27,2.89
-1.447528156383304,2.88,0.4101954873592973,-1.4354234168616218,-1.41666296899235,-0.5697337472282769,0.8876676110585532,买进,0.0,2021-10-28,2.99
-1.400735607457315,2.99,-0.36261942781141193,-1.4317846081032812,-1.399186665798777,-0.8629774175511451,-0.2544846277893838,卖出,0.03819444444444456,2021-10-29,2.99
-1.408222415285473,2.98,0.32405238978046985,-1.4154099686907482,-1.387535797003062,-0.5877874687624475,0.20374822409598528,持有,0.0,2021-11-01,2.99
-1.3932487996291567,2.98,0.15602325861655528,-1.42632639496577,-1.4011284772647297,-0.6618238422212095,-0.2535204866202437,持有,0.0,2021-11-02,3.01
-1.400735607457315,2.99,-0.1178603074163864,-1.4208681818282591,-1.3855939855371093,-0.7628801738151085,-0.4065778972217701,持有,0.0,2021-11-03,2.97
-1.4157092231136312,2.97,-0.6471279323728564,-1.4336040124824514,-1.4263720263221125,-0.9812070440106039,-0.6415976261588956,持有,0.0,2021-11-04,3.0
-1.4419130505121853,3.01,-0.9296689850361078,-1.4645338869283473,-1.4224884033902074,-1.0884361090194714,0.09463855886222607,持有,0.0,2021-11-05,3.09
-1.4325545407269875,3.08,-1.0452701148217374,-1.4627144825491767,-1.4147211575263972,-1.1309877343549963,-0.2587232926752078,持有,0.0,2021-11-08,3.1
-1.4400413485551458,3.1,-0.7443592655259055,-1.4645338869283473,-1.4399647065837802,-1.0214408251414195,-0.6531647573163587,持有,0.0,2021-11-09,3.09
-1.4662451759536996,3.08,-0.8824763778141028,-1.4972831657534131,-1.4632664441752106,-1.0795685572890348,-0.5051045337544071,持有,0.0,2021-11-10,3.1
-1.4849621955240953,3.11,-1.0731184040391326,-1.4954637613742425,-1.4671500671071156,-1.1482300484083288,0.3072412874080585,持有,0.0,2021-11-11,3.12
-1.4662451759536996,3.11,-1.3246113602571465,-1.4900055482367316,-1.4496737639135429,-1.2384970588976743,-0.06212004081726092,持有,0.0,2021-11-12,3.26
-1.46437347399666,3.23,-0.8844216117676508,-1.4590756737908361,-1.4419065180497328,-1.07226390657626,0.5006597373477193,买进,0.0,2021-11-15,3.35
-1.4362979446410666,3.35,-0.5795876024461739,-1.4317846081032812,-1.41666296899235,-0.9506254365716805,0.28972410189836845,持有,0.0,2021-11-16,3.31
-1.417580925070671,3.31,0.894227694417524,-1.3772024767281712,-1.3836521740711567,-0.3441534866822458,1.0163432363392284,持有,0.0,2021-11-17,3.28
-1.3633015683165235,3.28,-0.2676699833731525,-1.3699248592114899,-1.3389905103542485,-0.7983936813748594,0.41347986230663586,卖出,0.015479876160990657,2021-11-18,3.47
-1.3370977409179694,3.5,-0.47004678736157673,-1.3590084329364678,-1.3292814530244859,-0.8793889092041657,-0.17452636587145495,持有,0.0,2021-11-19,3.7
-1.3408411448320487,3.69,-0.48111714278034584,-1.3444531979031051,-1.3234560186266282,-0.8771570771511388,0.4402631177475499,买进,0.0,2021-11-22,3.67
-1.312765615476455,3.69,0.7752833987612233,-1.2316501263945445,-1.2904452237054351,-0.29873977754328235,1.5247132695988164,持有,0.0,2021-11-23,3.85
-1.226667325452635,3.83,0.12632622480521366,-1.2352889351528853,-1.2224818223970966,-0.5645132220082012,0.3942882246331337,卖出,0.03794037940379407,2021-11-24,3.77
-1.1985917960970416,3.77,-0.18234239016253717,-1.2079978694653304,-1.1914128389418561,-0.6977990726990123,-0.1348275760216621,持有,0.0,2021-11-25,3.79
-1.2004634980540811,3.77,0.335014935267842,-1.122485863644325,-1.1817037816120934,-0.4250235059546742,0.4822559981872458,买进,0.0,2021-11-26,3.8
-1.1667728628273688,3.78,0.3292083283347096,-1.0860977760609183,-1.1564602325547104,-0.4040734921311676,1.5778651032479318,持有,0.0,2021-11-29,3.78
-1.0675726591042716,3.82,0.6417412786746642,-1.0169604096524456,-1.0671369051208939,-0.19197673606005072,0.3122281196173701,持有,0.0,2021-11-30,3.96
-1.041368831705718,3.97,-0.15159677516368258,-1.0860977760609183,-1.0613114707230364,-0.6245919375507063,-1.0338929938549837,持有,0.0,2021-12-01,3.88
-1.101263294330984,3.88,-0.11838369871238344,-1.1279440767818358,-1.1351003064292327,-0.6316084868303011,-0.10239135835700083,卖出,0.029177718832891213,2021-12-02,3.87
-1.101263294330984,3.85,0.3616051598196418,-1.046070879719171,-1.092380454178277,-0.36168059652670365,1.5031395935196286,买进,0.0,2021-12-03,3.87
-1.0020630906078867,3.94,0.052533342056450355,-1.053348497235852,-1.0088825611423182,-0.4961873877468946,-0.6132617865754258,卖出,0.02337662337662334,2021-12-06,3.68
-1.0357537258345988,3.61,-0.3552241320364175,-1.053348497235852,-1.0496606019273211,-0.7169323252867036,-0.7404614795706084,持有,0.0,2021-12-07,3.65
-1.0769311688894696,3.66,-0.3973295705328462,-1.0933753935775994,-1.0710205280527991,-0.7457782873637574,-0.16199290831581592,持有,0.0,2021-12-08,3.58
-1.0806745728035485,3.59,0.5043593687547473,-1.0933753935775994,-1.0516024133932738,-0.29372975953674896,0.2561142053050501,持有,0.0,2021-12-09,3.6
-1.058214149319074,3.6,0.9664580208593174,-1.056987305994193,-1.0321842987337484,-0.04628739633895923,-0.13182422253419346,持有,0.0,2021-12-10,3.7
-1.0600858512761135,3.76,0.4841513017021247,-1.0606261147525335,-1.0321842987337484,-0.28302515451035903,0.4575243149273045,买进,0.0,2021-12-13,3.79
-1.0245235140923616,3.78,1.506749131951329,-0.9205319775564181,-0.9933480694146979,0.300787208218064,1.7691548963884411,持有,0.0,2021-12-14,3.79
-0.9028628868847898,3.78,1.0224395179842476,-0.8532140155271156,-0.892373873185166,0.1296948995385042,0.4048558753350518,持有,0.0,2021-12-15,3.82
-0.8673005497010381,3.83,0.07678761422815744,-0.8768662724563301,-0.8380031521384952,-0.39085170941125397,0.002172764377767101,卖出,0.01861702127659582,2021-12-16,3.78
-0.8598137418728796,3.89,0.1556604713204215,-0.8986991250063739,-0.9350937254361218,-0.3716624769208849,-0.7530633011388387,持有,0.0,2021-12-17,3.74
-0.9066062907988688,3.72,-0.3174053814599226,-0.9405454257272916,-0.9001411190489763,-0.6400535971436179,-0.5840200448928898,持有,0.0,2021-12-20,3.75
-0.940296926025581,3.74,-0.10637870842220983,-0.9605588738981652,-0.9273264795723118,-0.5380085381924031,0.08877054300002832,持有,0.0,2021-12-21,3.87
-0.927195012326304,3.91,0.197395716539168,-0.9678364914148467,-0.9195592337085016,-0.37574758937214986,-0.2107578128275785,持有,0.0,2021-12-22,3.86
-0.9346818201544624,3.8,0.2691323814108942,-0.9023379337647145,-0.8962574961170713,-0.2970595884180224,0.7412835497358348,买进,0.0,2021-12-23,4.05
-0.8766590594862357,4.1,-0.11672655744106714,-0.9059767425230555,-0.8613048897299255,-0.51242900212743,-0.41781301194280107,持有,0.0,2021-12-24,3.92
-0.8991194829707106,3.87,0.09986348893578223,-0.9278095950730992,-0.9156756107765965,-0.40573732323762596,0.004158898552617455,卖出,0.018421052631579022,2021-12-27,4.03
-0.8916326751425523,4.04,1.2433629099647854,-0.8131871191853686,-0.8554794553320679,0.2962222736402692,1.5417893301620689,买进,0.0,2021-12-28,3.93
-0.7755871538060992,3.92,0.31581302370843384,-0.7986318841520059,-0.7642143164322989,-0.2061416217310986,0.046457465681667656,卖出,-0.02970297029702973,2021-12-29,3.84
-0.7643569420638616,3.85,0.7958449427331761,-0.6912870257809564,-0.7389707673749161,0.13657877147392516,1.3768611742299606,买进,0.0,2021-12-30,3.8
-0.6520548246414877,3.79,0.4840787230829507,-0.6330660856475058,-0.669065554600625,-0.0021604263708298356,-0.10239135835700083,持有,0.0,2021-12-31,3.78
-0.6520548246414877,3.78,0.3321188790832196,-0.6130526374766319,-0.6146948335539539,-0.09224610439245093,0.060105564607640306,持有,0.0,2022-01-04,3.77
-0.6389529109422106,3.76,0.3734161133932481,-0.5220824185181153,-0.5913930959625237,-0.004347439154255043,1.7652007293273813,持有,0.0,2022-01-05,3.68
-0.4873450524220055,3.62,0.5660810305783472,-0.3947241119761922,-0.4807098424032293,0.18822698698641308,1.1591302371838652,持有,0.0,2022-01-06,3.63
-0.376914636956671,3.64,0.47268705386471865,-0.3583360243927857,-0.39332832643536547,0.14977885478114275,-0.9552925843434696,持有,0.0,2022-01-07,3.64
-0.4555261191523329,3.64,0.2192676960462368,-0.5184436097597748,-0.5486732437115679,-0.11950963925332932,-1.8083014455174695,卖出,-0.054545454545454536,2022-01-10,3.69
-0.607133977672538,3.69,-0.05500605941456763,-0.6130526374766319,-0.6341129482134792,-0.34032580847004895,-0.07970760956201889,持有,0.0,2022-01-11,3.71
-0.6052622757154984,3.75,0.2850723812971903,-0.623969063751654,-0.6049857762241915,-0.1249642170225332,-0.3290132213182789,持有,0.0,2022-01-12,3.62
-0.623979295285894,3.62,0.4367623301693515,-0.678551195126764,-0.6671237431346722,-0.06308247338684826,-1.177736021721443,持有,0.0,2022-01-13,3.6
-0.7119492872667539,3.6,0.14353984191835686,-0.6876482170226155,-0.669065554600625,-0.24218045145286965,0.8081046812148689,买进,0.0,2022-01-14,3.46
-0.6408246128992502,3.45,0.34499058081402545,-0.634885490026676,-0.5778004157008559,-0.07196677588563762,0.38226790558690543,持有,0.0,2022-01-17,3.48
-0.6015188718014194,3.47,0.8343668383578207,-0.5784839542723956,-0.5758586042349034,0.2655578222293756,0.5309457949055665,持有,0.0,2022-01-18,3.38
-0.5491112170043113,3.35,0.44935218140237365,-0.5311794404139671,-0.5428478093137103,0.047578286645185916,0.20608246767753974,持有,0.0,2022-01-19,3.34
-0.5229073896057572,3.33,0.5427028860238126,-0.4947913528305606,-0.469058973607514,0.13366688702741214,-0.08063896786108292,持有,0.0,2022-01-20,3.22
-0.5210356876487177,3.21,0.5645172046745405,-0.5875809761682474,-0.5855676615646659,0.0780628849449975,-1.2107519956950619,卖出,-0.10833333333333336,2022-01-21,3.21
-0.6164924874577357,3.21,-0.3709976031376117,-0.5984974024432692,-0.5933349074284762,-0.5281410330133164,0.5129974939902415,买进,0.0,2022-01-24,3.16
-0.5659565346176674,3.16,1.034282634677721,-0.5239018228972859,-0.5040115799946595,0.46671594690827767,0.5863870381847696,持有,0.0,2022-01-25,3.07
-0.507933773949441,3.13,0.6479441056206344,-0.47295850028051645,-0.472942596539419,0.22555248387493385,0.8693730431454421,持有,0.0,2022-01-26,3.17
-0.4237071858826602,3.16,0.40684332851103155,-0.44020922145545055,-0.5176042602563273,0.0613018396457078,-1.5755715314034644,卖出,-0.015576323987538885,2022-01-27,3.13
-0.5565980248324697,3.14,-0.4289969128352638,-0.5493734842056703,-0.5797422271668083,-0.5604497107822446,-1.009131079437324,持有,0.0,2022-01-28,3.19
-0.633337805071092,3.19,-0.37595738898055603,-0.6276078725099945,-0.5894512844965711,-0.5404073477170632,-0.010431396993347636,买进,0.0,2022-02-07,3.21
-0.6258509972429336,3.21,0.23858884390857368,-0.4947913528305606,-0.5603241125072831,-0.08855662165562031,1.5236259507980252,持有,0.0,2022-02-08,3.25
-0.4929601582931244,3.26,0.9634033708698234,-0.4493062433513023,-0.4224554984246532,0.474054446086528,1.012457777563308,持有,0.0,2022-02-09,3.35
-0.3956316565270666,3.35,0.8649411635834351,-0.38198828132199986,-0.3700265888439349,0.45374483004350213,-0.1843178875100149,持有,0.0,2022-02-10,3.31
-0.4031184643552251,3.32,2.0518548716479366,-0.2564493791592471,-0.34866666271845714,1.464599546511901,2.2816706399956534,持有,0.0,2022-02-11,3.26
-0.18600103733863516,3.27,1.9205623713565636,-0.032662640521296256,-0.08069668041700753,1.5610408548685935,0.7010151144420906,持有,0.0,2022-02-14,3.29
-0.10551785318593378,3.3,1.4571619592952627,-0.032662640521296256,-0.13895102439558366,1.207583729723903,0.9097956917396538,持有,0.0,2022-02-15,3.23
-0.0007025435917178642,3.24,0.7175230906681108,0.11470911419150068,0.008626647016808767,0.6963560071970077,0.5217994193935113,持有,0.0,2022-02-16,3.3
0.06667872686170648,3.29,0.0549331974773319,0.03283591712883557,0.055230122199669586,0.0876596024002802,-0.3727314857393006,卖出,0.03134796238244517,2022-02-17,3.3
0.036731495549073366,3.29,0.59476968710201,0.10743149667481919,0.07853185979110017,0.5872125499597574,0.2564996951584539,买进,0.0,2022-02-18,3.4
0.06667872686170648,3.4,0.24443660693916774,0.09287626164145653,0.12513533497396098,0.2856431520954429,0.33691134863923555,持有,0.0,2022-02-21,3.45
0.11534297774473522,3.46,0.8059879634623527,0.1056120922956489,0.11348446617824569,0.7910127663268978,-0.06921025886705212,持有,0.0,2022-02-22,3.4
0.1190863816588146,3.4,0.8874987253824103,0.20022112001250605,0.12125171204205565,0.9313857761207583,1.1733054718942448,持有,0.0,2022-02-23,3.52
0.26320743235086125,3.5,1.1360980588097391,0.4567571374755228,0.35426908795635975,1.4167410761508035,2.287961041046715,持有,0.0,2022-02-24,3.39
0.5477061298208755,3.43,1.4295054849999702,0.5932124659132977,0.5426248001537551,1.8316704707950695,0.2978108955631106,持有,0.0,2022-02-25,3.38
0.6001137846179837,3.39,1.4954531056948073,0.8169992045512485,0.5581592918813758,2.0044716982295494,-0.7208980088730214,持有,0.0,2022-02-28,3.32
0.5177588985082424,3.32,0.5328072250783515,0.6041288921883194,0.30378198984159394,0.845128221427492,0.2728242103909978,持有,0.0,2022-03-01,3.37
0.5664231493912715,3.36,0.5359788895763098,0.780611116967842,0.7057369632937678,1.031721831221317,2.2845121918411264,持有,0.0,2022-03-02,3.4
0.8808690781739189,3.4,2.2873670950811387,1.1172009271143528,1.099924690882132,3.45776600401281,2.2739217927637374,持有,0.0,2022-03-03,3.38
1.2252622382691993,3.4,1.0152520128915532,1.3064189825480679,1.1251682399395149,1.942043855980593,0.8723729069793039,持有,0.0,2022-03-04,3.47
1.3806135007034832,3.47,1.956933781539034,1.6048013007320017,1.2805131572157176,3.446799048832138,1.1725684419925047,持有,0.0,2022-03-07,3.37
1.5921158218489548,3.33,1.2455383641447513,1.8049357824407384,1.7446060975783728,2.7407311541878134,0.58305324134906,持有,0.0,2022-03-08,3.19
1.7119047470994866,3.19,1.0022362119197632,1.5520385737360622,1.4863451726066856,2.144979054553176,-1.7056470253714486,卖出,-0.030395136778115527,2022-03-09,3.17
1.4236626457153934,3.18,-0.20816556662539853,1.2773085124813426,1.3562438043878664,0.44708560430546157,-0.5265222382137452,持有,0.0,2022-03-10,3.17
1.35253797134789,3.1,0.6333543219703428,1.6211759401445347,1.3329420667964358,1.71424341495155,1.6475874202240692,买进,0.0,2022-03-11,3.17
1.6407800727319832,3.15,0.2415322983751057,1.5884266613194686,1.6669336389402711,1.228145811724176,-0.01769999074233977,卖出,0.016129032258064457,2022-03-14,3.2
1.6557536883883002,3.2,0.579749615923758,1.5483997649777217,1.6086792949616957,1.6299986362492072,-0.09184241146163721,持有,0.0,2022-03-15,3.08
1.6576253903453393,3.16,0.13427083281162444,1.6066207051111723,1.7174207370550374,1.0754520521387916,-0.1762013273462474,持有,0.0,2022-03-16,3.1
1.6445234766460624,3.13,0.23723450148284939,1.4865400160859303,1.3543019929219136,1.0465028231131124,-1.794715758252405,持有,0.0,2022-03-17,3.12
1.3450511635197318,3.12,0.5816654375505852,1.2391010205187654,1.0843901991545115,1.3383906303441602,-0.7513480627796434,持有,0.0,2022-03-18,3.16
1.2383641519684765,3.17,0.055669563642712826,1.3173354088230895,1.2125497559073786,0.7536412784659479,0.11998064934402948,买进,0.0,2022-03-21,3.18
1.2739264891522277,3.19,0.13094692249297896,1.0607993913600728,1.0067177405164105,0.7166056242002834,-1.888118730663949,卖出,0.006309148264984233,2022-03-22,3.17
0.9856843877681345,3.19,0.13246176311883012,0.8588455052721662,0.7387477582149612,0.5478342100802793,-1.8697559312682746,持有,0.0,2022-03-23,3.16
0.7217744118255554,3.11,0.5796637065377969,0.6969185155260066,0.5018467593687521,0.9833256867248185,-0.46792045520834413,持有,0.0,2022-03-24,3.12
0.6712384589854871,3.13,0.5579585732150392,0.7478618381427761,0.5989373326663784,1.0287269457030133,-0.06114461098065578,买进,0.0,2022-03-25,3.12
0.676853564856606,3.15,-0.22392168656982225,0.5149780776089734,0.44941784978803384,0.016738151814277378,-2.490570907656723,卖出,0.006389776357827482,2022-03-28,3.15
0.3511774243317211,3.14,-0.1694028708006955,0.3112047871418965,0.14649526109943872,-0.06599281956428629,-2.481877421971934,持有,0.0,2022-03-29,3.12
0.05919191903354837,3.11,1.1903465562523503,0.09469566602062682,-0.12730015559986835,1.0026008331794818,0.33816025470034783,买进,0.0,2022-03-30,3.12
0.1078561699165771,3.11,0.7660854870773554,0.1056120922956489,-0.08069668041700753,0.648825927827203,-2.4814622987926565,卖出,0.0,2022-03-31,3.1
-0.1597972099400811,3.1,1.067489363144836,-0.2491717616425656,-0.3311903595248844,0.6163925848049426,-2.4864533567096565,持有,0.0,2022-04-01,3.12
-0.4012467623981855,3.1,0.010959124036512728,-0.46750028714300557,-0.5564404895753782,-0.28077966786460684,-2.484399901069386,持有,0.0,2022-04-06,3.14
-0.6183641894147754,3.14,0.9191905074239375,-0.503888374726412,-0.7583888820344413,0.19536583193038212,-2.475046361502224,持有,0.0,2022-04-07,3.11
-0.8130211929468903,3.09,-0.6445398592209098,-0.9860305352065499,-0.9409191598339793,-0.8375736303644454,-2.4839198157974827,持有,0.0,2022-04-08,3.05
-0.9889611769086097,3.04,2.1919549883955787,-1.062445519131704,-1.1059731344399446,0.45666680160765155,-2.4948974960190515,持有,0.0,2022-04-11,2.99
-1.1480558432569732,2.96,-0.6081466542927401,-1.053348497235852,-0.9583954630275521,-0.8247660085919504,2.275413259422551,买进,0.0,2022-04-12,3.0
-1.0058064945219658,2.97,-1.5402625397731353,-0.9005185293855442,-0.7952832998875393,-1.3047906040611958,2.2873605254332485,持有,0.0,2022-04-13,2.95
-0.8485835301306421,2.95,-1.4622895094389985,-0.7331333265018738,-0.6166366450199064,-1.2523140273789157,2.2764991389146276,持有,0.0,2022-04-14,2.94
-0.6763869500830019,2.92,3.7790606430020777,-0.6385242987850166,-0.7234362756472958,2.0614949662729773,-0.0788798988071724,持有,0.0,2022-04-15,2.93
-0.6745152481259623,2.93,2.3047339102125965,-0.5493734842056703,-0.8108177916151597,1.0955112576138875,1.659230807913433,持有,0.0,2022-04-18,3.09
-0.5341376013479947,3.13,1.5673643401316024,-0.39654351635536256,-0.5273133175860901,0.920578349261901,2.2160542547198934,持有,0.0,2022-04-19,3.31
-0.3357371939018004,3.31,1.9323835875046012,-0.24007473974671414,-0.30594681046750133,1.352553807554661,1.0338254803227727,买进,0.0,2022-04-20,3.29
-0.22905018235054528,3.3,0.733490492686136,-0.2600881879175877,-0.2554597123527355,0.4619968908608212,-0.21655234790301536,持有,0.0,2022-04-21,3.28
-0.24028039409278246,3.26,0.3315612086726272,-0.2982956798801648,-0.27487782701226077,0.12237424428152366,-0.4274038200410032,卖出,0.03987240829346093,2022-04-22,3.37
-0.2720993273624551,3.39,1.2456198299417833,-0.2146030784383294,-0.22439072889749498,0.8798319841461711,0.944270006773431,买进,0.0,2022-04-25,3.21
-0.17102742168231858,3.18,1.2681916747051734,-0.17275677771741169,-0.20108899130606472,0.9288885173752993,-0.8079548781186879,卖出,-0.06194690265486724,2022-04-26,3.1
-0.242152096049822,3.0,1.4709057682532576,-0.3037538930176757,-0.4088628181629854,0.8985815662432579,-2.168833539914678,持有,0.0,2022-04-27,3.01
-0.44429590741009534,2.97,1.3590479389413843,-0.4165569645262361,-0.5894512844965711,0.7105922096407022,0.29565062730820396,买进,0.0,2022-04-28,2.92
-0.40873357022634366,2.94,0.3615614645285064,-0.29465687112182387,-0.4049791952310804,0.0990335312115864,1.8139246818054604,持有,0.0,2022-04-29,3.14
-0.23466528822166388,3.15,0.9967856210996346,-0.12545226385898312,-0.20497261423796972,0.736629259657705,0.2790585613794225,持有,0.0,2022-05-05,3.32
-0.19723124908087264,3.23,0.2094766710400806,-0.23279712223003265,-0.261285146750593,0.057560553243092394,-0.3088849172694344,持有,0.0,2022-05-06,3.34
-0.2178199706083078,3.4,-0.244013373912399,-0.2837404448468021,-0.37585202324179234,-0.3289006978464138,-0.575795250007647,持有,0.0,2022-05-09,3.36
-0.264612519534297,3.34,0.6642521827898846,-0.10907762444645015,-0.2224489174315425,0.4852158057491489,2.273942724279762,买进,0.0,2022-05-10,3.36
-0.034393178818430035,3.38,0.6344682873949543,-0.047217875554658915,-0.04574407402986201,0.5336459296276399,-0.5767441509548016,持有,0.0,2022-05-11,3.25
-0.0849291316584983,3.23,-0.588734624456831,-0.12181345510064254,-0.09040573774677034,-0.5172772989604887,-0.5146727565683628,卖出,0.0237717908082408,2022-05-12,3.34
-0.12797827667040845,3.36,0.10383584583885583,-0.08178655875889512,-0.043802262563909525,0.08338993693497225,0.9555703547604738,买进,0.0,2022-05-13,3.67
-0.01941956316211348,3.78,0.9945784269987472,0.15473601053324776,0.03581200754014433,0.953649105168054,1.7838994535264177,买进,0.0,2022-05-16,3.64
0.18272424819815988,3.65,1.0524428420324825,0.36942572727534684,0.17756424455467926,1.1317246579652789,1.143859652322933,持有,0.0,2022-05-17,3.66
0.3268452988902065,3.64,0.2919748619000089,0.2948301477293632,0.29407293251183114,0.4584438427722029,-0.6099658483288563,卖出,0.01960784313725498,2022-05-18,3.71
0.2650791343079008,3.65,0.11340162320620512,0.19658231125416548,0.19115692481634705,0.2351754042710981,-0.19668517503541907,持有,0.0,2022-05-19,3.76
0.25384892256566327,3.82,0.2745391711401509,0.19658231125416548,0.2105750394758723,0.3750826392807052,-0.9228494914763781,持有,0.0,2022-05-20,3.7
0.15652042079960582,3.74,-0.16008350101943417,0.15109720177490718,0.158146129895154,-0.04659148267886734,0.4695220751066235,持有,0.0,2022-05-23,3.79
0.22202998929599066,3.73,0.13787225583886106,0.15109720177490718,0.02610295021038153,0.18346853815898526,-2.4800703259242396,持有,0.0,2022-05-24,3.62
-0.05685360230290504,3.61,0.29156922571063093,-0.03084323614212596,-0.22827435182939995,0.175778233570373,0.23439063397534662,持有,0.0,2022-05-25,3.66
-0.021291265119153007,3.6,-0.4086212590001752,-0.11271643320479074,-0.14283464732748863,-0.3682783242308741,-1.5181466506338708,持有,0.0,2022-05-26,3.58
-0.1728991236393581,3.57,0.3374500220009465,-0.15820154268404904,-0.2593433352846405,0.15951421937377544,0.009100239383576259,买进,0.0,2022-05-27,3.7
-0.16166891189712063,3.65,2.247862108305816,-0.3092121061551866,-0.33313217099083686,1.538814149716934,-1.2121176570471448,卖出,0.022408963585434195,2022-05-30,3.83
-0.27397102931949496,3.78,1.9478901258708448,-0.11817464634230194,-0.4010955722991754,1.440577936636943,1.0809103658050185,买进,0.0,2022-05-31,3.91
-0.1597972099400811,3.91,2.5694257009463817,0.003725447062110245,-0.1952635569082069,2.2118610170940953,2.2816706399956517,持有,0.0,2022-06-01,3.93
0.08165234251802304,3.91,3.303402696679804,0.26208086890429727,-0.01661690204057396,2.9670124726824865,2.2833507400649644,持有,0.0,2022-06-02,3.97
0.3474340204176417,3.92,4.215871571109734,0.4895064163005887,0.33290916183088165,4.471621471059475,1.088876007892245,持有,0.0,2022-06-06,3.86
0.4934267730667282,3.81,2.4426658729620847,0.4603959462338634,0.3076656127734989,2.5818775630102127,-1.658795469545128,卖出,0.007936507936508002,2022-06-07,3.95
0.2931546636634944,3.92,1.8126537288054911,0.1802076718416325,0.09600816298467292,1.686526542375535,-2.156543994013335,持有,0.0,2022-06-08,3.93
0.046090005334271336,3.9,2.5242650834617772,0.2238733769417205,-0.022442336438431777,2.4653650965004203,1.6686261261335404,买进,0.0,2022-06-09,3.86
0.24074700886638625,3.93,2.819086417329329,0.4294660717879681,0.2494112687949228,2.955162027386705,1.3559444385076573,持有,0.0,2022-06-10,3.85
0.4129435889140268,3.86,2.6711951021930638,0.6041288921883194,0.23970221146516035,2.903400038875101,1.9142024372420452,持有,0.0,2022-06-13,3.87
0.6656233531143682,3.87,3.3134021471666784,0.7333066031094131,0.696027905964005,4.010423024212296,0.3107909637145173,持有,0.0,2022-06-14,3.85
0.7217744118255554,3.85,1.1453987020376568,0.5731990177424241,0.6086463899961412,1.5326765739326111,-1.5915839751587693,卖出,-0.012820512820512775,2022-06-15,3.79
0.5158871965512032,3.79,0.9921866123578325,0.5859348483966165,0.556217480415423,1.3840367883049185,1.0672574718462982,买进,0.0,2022-06-16,3.82
0.667495055071408,3.8,1.0222000931807622,0.6423363841508966,0.44165060392422356,1.3251457735881218,-2.4837003982819965,卖出,0.0026385224274405768,2022-06-17,3.87
0.34369061650356264,3.89,0.830373321507466,0.3803421535503692,0.22028409680563477,0.990751952336079,0.26462267602698725,买进,0.0,2022-06-20,4.21
0.3886114634725123,4.18,1.4338477177815168,0.5877542527757864,0.45718509565184384,1.7808227050509449,2.0060652415758584,持有,0.0,2022-06-21,4.21
0.6506497374580519,4.22,1.46697149925529,0.5986706790508088,0.443592415390176,1.8520078411397036,-2.09487497857048,持有,0.0,2022-06-22,4.3
0.3811246556443539,4.28,0.3267939783499405,0.42218845427128626,0.33096735036492914,0.5272304769901164,0.2750725425854713,买进,0.0,2022-06-23,4.64
0.42791720457034305,4.67,-0.027746651530004253,0.40399441047958334,0.42417430073065077,0.22340005268947946,0.061104165220798784,持有,0.0,2022-06-24,4.7
0.44850592609777823,4.7,0.0027689548419052145,0.42218845427128626,0.43388335806041356,0.2423913197686368,-0.7371570916645156,持有,0.0,2022-06-27,4.72
0.36802274194507717,4.73,0.21854508384658855,0.2657196776626382,0.22999315413539756,0.3563312439898576,-0.9668413195917421,持有,0.0,2022-06-28,5.01
0.26133573039382174,4.93,-0.36432089917228205,0.29664955210853383,0.3678617682180275,-0.15157417735549286,0.49559118908458744,买进,0.0,2022-06-29,4.99
0.33246040476132516,5.06,-0.38166909355013284,0.22023456818337991,0.18144786748658426,-0.22593674240806189,-1.9291999726774496,持有,0.0,2022-06-30,5.22
0.10972787187361663,5.13,-0.9776580526737719,0.1037926879164786,0.19115692481634705,-0.7796165871717209,0.13036225375553256,买进,0.0,2022-07-01,5.23
0.1359316992721707,5.32,-0.48230125343019403,0.20567933315001724,0.13290258083777096,-0.3084024245565363,0.22689897290717673,买进,0.0,2022-07-04,5.25
0.1733657384129619,5.27,-0.9255055538090863,0.1456389886373963,0.2008659821461095,-0.7296344610756099,0.09249109382441666,持有,0.0,2022-07-05,5.46
0.19582616189743693,5.54,-0.4468626795236093,0.23842861197508317,0.3290255388989767,-0.24693010923617958,0.7996861545331905,买进,0.0,2022-07-06,5.48
0.3006414714916525,5.45,-0.5574626557693599,0.260261464525127,0.3465018420925494,-0.34617743639789683,0.06834224829586037,持有,0.0,2022-07-07,5.93
0.32123019301908795,5.94,0.11128806187203633,0.4895064163005887,0.3872798828775528,0.3790580502365332,1.947254703575145,买进,0.0,2022-07-08,5.34
0.5701665533053505,4.91,0.014690469140055043,0.5695602089840835,0.622239070257809,0.35530608911168116,0.47943329600287315,持有,0.0,2022-07-11,5.21
0.6469063335439729,5.25,-0.4857381578673204,0.5295333126423358,0.6008791441323312,-0.18818203571849118,-1.0997909160640993,卖出,0.049100770767913186,2022-07-12,5.38
0.5121437926371235,5.34,-0.666218754209039,0.5113392688506329,0.5756355950749485,-0.377144854812478,0.07110011514349696,买进,0.0,2022-07-13,5.32
0.5346042161215985,5.34,0.7359273780147594,0.7114737505593689,0.5698101606770907,1.1207507380259012,1.1893941916233688,持有,0.0,2022-07-14,5.78
0.7030573922551601,5.73,0.23906293252740587,0.6896408980093254,0.696027905964005,0.6390768497294126,-0.27939196360306084,持有,0.0,2022-07-15,5.69
0.6787252668136452,5.46,-0.21431655170053018,0.7242095812135613,0.7270968894192456,0.1755192741538817,0.37771318676580257,持有,0.0,2022-07-18,5.59
0.7442348353100303,5.57,0.18749370760952264,0.6423363841508966,0.6766097913044802,0.5557562565414944,-0.9495199872132724,卖出,0.04307116104868922,2022-07-19,5.79
0.6263176120165377,5.8,1.4338962798605268,0.8442902702388032,0.6591334881109073,2.0745131083506663,2.2816706399956495,买进,0.0,2022-07-20,6.0
0.9463786466703034,6.1,0.9645045345263299,0.9298022760598093,0.9717651341292649,1.659692767165078,0.11307410667221517,持有,0.0,2022-07-21,5.94
0.9781975799399764,5.93,0.2643238891910094,0.9570933417473639,0.96788151119736,0.8376641405802903,0.41260622822075915,卖出,0.022413793103448258,2022-07-22,5.72
1.0549373601785987,5.78,0.12530303555443795,0.9734679811598969,1.0203104207780782,0.6995332921526495,-0.5327274591426803,持有,0.0,2022-07-25,5.34
0.9894277916822135,5.32,0.3207725979519054,0.9698291724015563,0.9659396997314071,0.9125148671415233,0.2482059943419203,持有,0.0,2022-07-26,5.54
1.0418354464793216,5.55,-0.10309965719180018,0.9843844074349186,1.0339031010397461,0.4310898511438896,-0.8921427449748579,持有,0.0,2022-07-27,5.2
0.9220465212287892,5.24,-0.7022316090848317,0.8260962264471002,0.9115689786847367,-0.3210270904964961,-0.5363212724040576,持有,0.0,2022-07-28,5.24
0.8584086546894438,5.19,-0.9446281155661904,0.8169992045512485,0.8610818805699706,-0.6000713328253008,-0.6483597549263085,持有,0.0,2022-07-29,4.95
0.7797971724937823,4.98,-0.8798184768361288,0.7296677943510725,0.8513728232402078,-0.5385017007120173,-0.11569527575852442,持有,0.0,2022-08-01,5.19
0.7779254705367425,5.16,-0.5499919247823085,0.8297350352054409,0.9096271672187839,-0.1393858038001538,0.8160914885795343,买进,0.0,2022-08-02,5.03
0.9070729055724729,5.05,-0.2698393011684069,0.9516351286098528,1.0028341175845055,0.21443543290749836,-0.05112120785479432,持有,0.0,2022-08-03,4.73
0.914559713400631,4.83,-0.42863338494097514,0.835193248342952,0.9445797736059294,-0.002150339253193448,-0.07681129399699436,卖出,-0.06395348837209304,2022-08-04,4.56
0.9183031173147101,4.58,-0.12923208628417426,0.8879559753388915,0.9911832487887905,0.36885814147490686,0.01259555474682474,持有,0.0,2022-08-05,4.59
0.9351484349280662,4.59,-0.1964774465457588,0.8970529972347433,1.0280776666418883,0.306881987392973,0.31720355335306405,持有,0.0,2022-08-08,5.05
0.9969145995103716,5.12,-1.3375667495794492,1.2409204248979353,1.4902287955385907,-0.9960236910158097,2.2841696567654153,买进,0.0,2022-08-09,5.46
1.3544096733049291,5.48,-1.5198510198274053,1.6229953445237053,1.8980092033886227,-1.2219707469134014,2.2828064484750987,持有,0.0,2022-08-10,5.34
1.7474670842832387,5.44,-1.1696729362783969,2.0432777561120514,2.3465676520236576,-0.6598127485075299,2.2827031484401528,持有,0.0,2022-08-11,5.22
2.1798302363593787,5.28,2.2510310220106278,1.9122806408117878,1.8533475396717145,4.298853771345004,-2.4864533567096543,卖出,0.03125000000000003,2022-08-12,5.19
1.7044179392713286,5.2,1.225968586901862,1.4228608628149686,1.4086727139685846,2.368086419917565,-2.49062494375839,持有,0.0,2022-08-15,5.2
1.2757981911092677,5.27,0.8633061344570274,1.2955025562730456,1.3038148948071482,1.8505878027712397,0.6857283105199093,买进,0.0,2022-08-16,5.6
1.4030739241879582,5.67,-0.2977895813316969,1.3246130263397708,1.3368256897283408,0.3413851729159258,-0.6409088921025419,持有,0.0,2022-08-17,5.45
1.3132322302500588,5.48,-0.4454434818594685,1.3264324307189415,1.2979894604092903,0.13940930439676197,0.620747331562195,持有,0.0,2022-08-18,6.0
1.4311494535435514,6.1,-0.17809379014770932,1.6011624919736611,1.4921706070045435,0.5786551721872703,0.8779705848908225,买进,0.0,2022-08-19,6.05
1.595859225763034,6.07,-0.48618420955600516,1.4647071635358861,1.6280974096212206,0.17227087534619473,-0.4020041768214289,持有,0.0,2022-08-22,6.1
1.5434515709659258,6.15,-0.9944776715685418,1.4483325241233533,1.6067374834957429,-0.5190221281160272,-0.10239135835700083,持有,0.0,2022-08-23,6.14
1.5434515709659258,6.16,-0.2480311189023905,1.5593161912527433,1.6882935650657496,0.539608869324084,0.4502775594429342,买进,0.0,2022-08-24,6.04
1.6389083707749441,6.06,-0.4548451638356532,1.5574967868735734,1.6475155242807462,0.23536341348119044,-0.2824404652961191,卖出,0.03707929264118645,2022-08-25,5.6
1.6070894375052711,5.67,-0.9138830295660179,1.513831081773485,1.6339228440190785,-0.4011749808068682,-0.5399318325398963,持有,0.0,2022-08-26,5.73
1.5303496572666488,5.7,-0.9578795325509549,1.4974564423609522,1.6397482784169364,-0.4558251840587081,0.1259045922376455,买进,0.0,2022-08-29,6.02
1.5696553983644799,5.94,-0.7063787471524469,1.5338445299443593,1.4941124184704964,-0.13742557769916228,-0.027014511073944626,卖出,0.04210526315789477,2022-08-30,5.96
1.5827573120637568,6.0,-0.9916072189201295,1.506553464256804,1.663050016008366,-0.5002813305172324,-0.05945462718450911,持有,0.0,2022-08-31,5.89
1.590244119891915,5.95,-1.0626064596291107,1.506553464256804,1.668875450406224,-0.6021503983946173,-0.18811044144383599,持有,0.0,2022-09-01,5.81
1.5752705042355988,5.72,0.026234489978710744,1.6957715196905183,1.7251879829188472,0.9781546152190471,0.8224139274270682,买进,0.0,2022-09-02,5.86
1.7362368725410016,5.85,-0.6201136624775442,1.6138983226278534,1.7077116797252745,0.0237078591640825,-0.9305501072419877,卖出,0.02272727272727271,2022-09-05,5.81
1.586500715977836,5.81,-0.9026174736335809,1.5083728686359745,1.6533409586786034,-0.3839588696944171,-0.3919535443917357,持有,0.0,2022-09-06,5.86
1.5359647631377678,5.81,-0.6272115551935032,1.4774429941900786,1.5873193688362173,-0.02874613441901154,0.1581618655066755,持有,0.0,2022-09-07,5.88
1.580885610106717,5.87,0.027545666111981695,1.6575640277279418,1.7154789255890845,0.966285317944815,0.6922959744272194,买进,0.0,2022-09-08,5.77
1.7193915549276455,5.82,0.20477302635897354,1.7867417386490347,1.7834423268974233,1.2528766683759156,-0.12317655450654402,持有,0.0,2022-09-09,5.62
1.7156481510135664,5.61,-0.7205805631693403,1.6193565357653648,1.7795587039655185,-0.10223824209574071,-0.15439969165439804,卖出,-0.04429301533219758,2022-09-13,5.53
1.7062896412283683,5.46,-0.7540868106902185,1.6102595138695128,1.6319810325531257,-0.16342920472936984,-1.144832109713649,持有,0.0,2022-09-14,5.46
1.5191194455244117,5.52,-0.9346152285127923,1.401028010264925,1.5232395904597842,-0.4532947445220103,-0.36401681770983196,持有,0.0,2022-09-15,5.22
1.4741985985554615,5.21,-1.0173019545029949,1.4810818029484192,1.5814939344383603,-0.5496197924657631,0.4817754743415241,买进,0.0,2022-09-16,5.18
1.573398802278559,5.2,-0.8537542885737361,1.5338445299443593,1.6494573357466984,-0.3048204504634825,0.1988439121929747,卖出,-0.0019193857965450647,2022-09-19,5.28
1.625806457075667,5.26,-1.1846203230377386,1.5665938087694251,1.3368256897283408,-0.7899779029071812,-2.482203691828458,持有,0.0,2022-09-20,5.53
1.2065452186988035,5.59,-0.566625865139687,1.402847414644095,1.103808313814037,-0.031706385972737575,1.2666739476276918,买进,0.0,2022-09-21,5.45
1.4236626457153934,5.43,-0.7359726262207933,1.4792623985692492,1.2785713457497647,-0.1784352355680968,0.7347090624128918,卖出,-0.02862254025044725,2022-09-22,5.26
1.564040292493361,5.26,-1.3737110077278571,1.457429546019205,1.2999312718752432,-1.0349452958965344,-2.151110398099217,持有,0.0,2022-09-23,5.05
1.2084169206558433,4.97,-0.899920215153664,1.3337100482356226,1.1251682399395149,-0.43390710150427164,0.9946782400932552,买进,0.0,2022-09-26,5.07
1.382485202660523,5.05,-0.9354450158454191,1.220906976727062,1.109633748211895,-0.5117947050566425,-1.918067714718293,卖出,0.016096579476861182,2022-09-27,5.16
1.0811411875771526,5.1,-1.0639222909507835,1.0225918993974958,0.9232198474804516,-0.7124076082629374,-1.5794599799682212,持有,0.0,2022-09-28,5.07
0.8546652507753648,5.1,-0.9376436401676578,0.8151798001720779,0.9096271672187839,-0.5862378099504821,-0.07636448064572789,持有,0.0,2022-09-29,5.01
0.8584086546894438,4.97,-0.9784179063806349,1.0917292658059687,0.8902090525592583,-0.5992024464476652,1.2365311379915467,买进,0.0,2022-09-30,4.93
1.0511939562645196,4.9,-1.177922776524337,0.9680097680223857,1.0746811418247493,-0.8356460155678436,-0.10239135835700083,卖出,-0.0140845070422534,2022-10-10,4.93
1.0511939562645196,4.96,-1.136259686725819,1.0899098614267981,1.0805065762226065,-0.7793363080004329,0.1314608768969996,买进,0.0,2022-10-11,5.11
1.086756293448271,5.2,-0.8916012876798513,1.0953680745643095,1.1465281660649926,-0.47220284033790483,0.33639305851772444,持有,0.0,2022-10-12,5.6
1.154137563901696,5.62,-0.8668221430158375,1.1208397358726936,1.2203170017711893,-0.43275715045624585,0.136972296096076,持有,0.0,2022-10-13,5.59
1.1915716030424872,5.58,-1.0053900679808578,1.1353949709060565,1.2222588132371415,-0.5982192699506712,-0.19718507598533913,持有,0.0,2022-10-14,5.82
1.1765979873861703,5.77,-0.8212829740743746,1.242739829277106,1.2979894604092903,-0.34375842645466054,0.42105538778829393,买进,0.0,2022-10-17,5.69
1.2589528734959115,5.8,-0.9536949413766522,1.275489108102172,1.3678946731835813,-0.5059338082393896,0.14206812389595783,买进,0.0,2022-10-18,5.65
1.2982586145937427,5.65,-0.8951311900852779,1.2409204248979353,1.2882804030795276,-0.4457838479283222,-0.6900528465927945,卖出,0.025408348457350374,2022-10-19,5.53
1.2028018147847244,5.53,-0.14844574161432336,1.1517696103185895,0.9406961506740245,0.3687240175032199,0.051190435392177866,持有,0.0,2022-10-20,5.59
1.2271339402262387,5.59,-1.0282686261800866,1.1517696103185895,1.0067177405164105,-0.6437686282387449,-1.3818731792355792,持有,0.0,2022-10-21,5.64
1.0231184269089257,5.63,-0.8426466916477523,1.0426053475683692,1.0067177405164105,-0.4368985504640035,0.6418527618363372,买进,0.0,2022-10-24,5.62
1.1354205443313001,5.61,-0.9190560018778188,1.1244785446310348,1.1814807724521381,-0.49820454944113807,-0.24673416350448865,持有,0.0,2022-10-25,5.57
1.112960120846825,5.6,-0.9501711753559372,1.0971874789434795,1.177597149520233,-0.5430250954789616,-0.13869687102226674,持有,0.0,2022-10-26,5.79
1.1073450149757067,5.77,-0.8008661641418243,1.3591817095440073,1.0707975188928438,-0.3544349040673688,0.6733075124847335,持有,0.0,2022-10-27,5.82
1.2271339402262387,5.77,-0.8181376537107813,1.2190875723478918,1.317407575068816,-0.34733200225314753,-0.11412972368615977,持有,0.0,2022-10-28,5.24
1.2252622382691993,5.0,-0.9536610854610026,1.3519040920273262,1.2785713457497647,-0.5230046085637744,-0.00843817615591304,持有,0.0,2022-10-31,4.72
1.2402358539255156,4.6,-1.3210205172035505,1.1190203314935234,1.2008988871116637,-0.9911369701850058,-0.48842691255541676,卖出,-0.1829484902309059,2022-11-01,4.8
1.1784696893432103,4.78,-0.94703685816493,1.1645054409727817,1.2979894604092903,-0.5133766609733565,0.45646606769075204,买进,0.0,2022-11-02,4.86
1.2664396813240697,4.86,-0.913591233893012,1.1499502059394189,1.2358514934988092,-0.4831899762996756,-0.6368302078902478,卖出,0.01673640167364018,2022-11-03,4.71
1.1803413913002494,4.73,-0.8491329560875523,1.131756162147716,1.241676927896667,-0.4109840317611056,-0.3757384469019219,持有,0.0,2022-11-04,5.0
1.1372922462883392,5.01,-0.9148216848274057,1.0517023694642211,1.1620626577926132,-0.5078641068245904,-0.05430135334736261,持有,0.0,2022-11-07,5.01
1.144779054116498,5.06,-0.911449953027905,1.1135621183560123,1.241676927896667,-0.49135165235364403,-0.0783947604873219,持有,0.0,2022-11-08,4.89
1.148522458030577,4.87,-0.6391833243664456,1.1463113971810783,1.2494441737604771,-0.1422628906364429,-0.06643265551608464,买进,0.0,2022-11-09,4.86
1.154137563901696,4.87,-1.005178151108838,1.0062172599849628,1.1620626577926132,-0.6209601366312747,-0.6050550327084661,卖出,0.0,2022-11-10,5.25
1.0755260817060337,5.26,-0.48024535295236614,0.9862038118140892,1.026135855175936,-0.021458116649724093,-0.4691701273343331,持有,0.0,2022-11-11,5.17
1.0193750229948466,5.15,-1.0613570705419004,1.0244113037766664,1.0280776666418883,-0.6982262663857001,-0.16447630623076875,买进,0.0,2022-11-14,4.94
1.0100165132096486,4.9,-1.166412082602649,0.924344062922298,0.9329289048102144,-0.840783919374028,-1.1356923811417,卖出,-0.04854368932038835,2022-11-15,4.98
0.8546652507753648,4.96,-1.1544979742860475,0.9061500191305945,0.9445797736059294,-0.8235522815626583,0.4962268290022911,买进,0.0,2022-11-16,4.97
0.9407635407991851,4.95,-1.0180641358040585,0.9334410848181498,1.035844912505698,-0.6523597890184489,0.4180907605591803,持有,0.0,2022-11-17,4.83
1.0175033210378075,4.84,-1.0496093852106645,0.9006918059930838,1.0144849863802203,-0.6949409556660394,-0.7732582052097572,卖出,-0.024193548387096794,2022-11-18,5.03
0.9164314153576703,5.02,-1.2300352830886616,0.8406514614804627,0.8902090525592583,-0.9198907222661022,-0.8182491165754905,持有,0.0,2022-11-21,5.27
0.8116161057634547,5.23,-1.3651946579459122,0.764236477555309,0.9309870933442616,-1.0729062811961476,-0.036496886318507525,持有,0.0,2022-11-22,5.18
0.8209746155486526,5.18,-1.2150856745348555,0.7205707724552207,0.81447840538711,-0.9149364419666901,-0.4966684253392488,持有,0.0,2022-11-23,5.24
0.7648235568374655,5.24,-1.2803695076834856,0.6659886410801107,0.7853512333978216,-0.9907094164778961,-0.48993506885154553,持有,0.0,2022-11-24,5.31
0.7105442000833182,5.34,-1.360631726914224,0.6605304279426001,0.7950602907275844,-1.0772103449763026,0.07420582670615736,持有,0.0,2022-11-25,5.16
0.7348763255248324,5.16,-1.3707984467843557,0.6605304279426001,0.7970021021935373,-1.0869776859282174,0.032453777296431736,持有,0.0,2022-11-28,5.06
0.7535933450952282,5.05,-1.281364660004114,0.7478618381427761,0.8707909378997334,-0.9798747458918469,0.36691218462580216,买进,0.0,2022-11-29,5.15
0.8191029135916128,5.13,-1.3918555567216306,0.7242095812135613,0.8630236920359234,-1.1069932241990614,-0.5757848053547693,卖出,0.015841584158415856,2022-11-30,5.08
0.7517216431381885,5.1,-1.4120997014843675,0.6860020892509848,0.8319547085806829,-1.1309087458744522,-0.14264001336576973,持有,0.0,2022-12-01,5.09
0.7461065372670695,5.11,-1.2395637131490598,0.6969185155260066,0.841663765910445,-0.9380958029314255,0.20670348923099888,持有,0.0,2022-12-02,5.32
0.7891556822789797,5.39,-0.9713795789162719,0.780611116967842,0.8863254296273533,-0.628429506505764,0.322149453814869,买进,0.0,2022-12-05,5.41
0.8490501449042459,5.4,-0.9690658444808242,0.7860693301053525,0.9504052080037872,-0.619846868391318,0.06706083398080732,卖出,0.0018552875695734092,2022-12-06,5.26
0.8733822703457608,5.29,-0.1419395868240791,1.0517023694642211,1.099924690882132,0.41036691856498,1.191887685265504,买进,0.0,2022-12-07,5.26
1.0605524660497176,5.22,0.5118372941238744,1.2900443431355348,1.1970152641797587,1.2945559380461038,1.3462147992414186,持有,0.0,2022-12-08,5.21
1.2814132969803866,5.21,0.860489428074709,1.401028010264925,1.3271166323985781,1.8878556767547943,0.6035687479513085,持有,0.0,2022-12-09,5.25
1.3955871163598002,5.25,-0.2488471522692846,1.313696600064749,1.2921640260114324,0.3793621365764413,-0.866729952831213,卖出,-0.00756143667296787,2022-12-12,5.09
1.2683113832811095,5.1,-0.5223955447372942,1.2245457854854025,1.3018730833411953,0.025530289085084677,-0.2185171254467567,持有,0.0,2022-12-13,5.07
-0.6670284402978042,5.05,1.4017782306810227,-0.5384570579306482,-0.6632401202027672,0.6744881442185001,0.9972250687536459,买进,0.0,2022-12-14,4.92
-0.5790584483169444,4.94,3.952440384235218,-0.5875809761682474,-0.6205202679518117,2.266284368205243,0.031795996146902004,卖出,-0.02178217821782167,2022-12-15,4.89
-0.5678282365747068,4.87,2.5065493407996544,-0.6148720418558025,-0.5952767188944287,1.3044525983335309,-1.0809242681286153,持有,0.0,2022-12-16,4.7
-0.6501831226844481,4.72,1.6408789695736197,-0.7404109440185552,-0.7409125788408686,0.6176123863606244,-1.470675968306481,持有,0.0,2022-12-19,4.49
-0.7606135381497826,4.49,0.6219675195399854,-0.7604243921894288,-0.7059599724537231,0.019986491709531682,0.340468455578476,买进,0.0,2022-12-20,4.58
-0.7269229029230704,4.57,0.15062482706647456,-0.778618435981132,-0.7059599724537231,-0.28060850761025496,-0.2956283997634978,卖出,0.017817371937639215,2022-12-21,4.4
-0.741896518579387,4.41,0.2113370536050315,-0.7804378403603024,-0.7409125788408686,-0.2599675549543033,-0.7355436766120464,持有,0.0,2022-12-22,4.15
-0.7905607694624157,4.17,0.5278888069323416,-0.782257244739473,-0.7952832998875393,-0.07278107662150175,0.22282171591985844,买进,0.0,2022-12-23,4.05
-0.7662286440209012,4.06,0.07694821822802068,-0.7877154578769838,-0.709843595385628,-0.32610509999614373,0.11972621912927091,卖出,-0.026378896882494084,2022-12-26,4.21
-0.7493833264075451,4.23,-0.5514954448363644,-0.7931736710144948,-0.7389707673749161,-0.7126711301200469,-0.4691701273343331,持有,0.0,2022-12-27,4.19
-0.7774588557631387,4.2,-0.022176083808792105,-0.8095483104270277,-0.7273198985792008,-0.39768002692267757,-0.12722533750650714,持有,0.0,2022-12-28,4.11
-0.7793305577201782,4.11,0.046350511260660705,-0.8241035454603903,-0.7700397508301566,-0.3752724540569293,-0.32613023202930375,持有,0.0,2022-12-29,4.05
-0.7961758753335343,4.07,-0.6388251922587137,-0.8404781848729233,-0.7661561278982516,-0.778394245835609,-0.27805908455140765,持有,0.0,2022-12-30,4.12
-0.8092777890328113,4.11,-0.13823310465859204,-0.8404781848729233,-0.7797488081599191,-0.48423662766994674,0.07458037004669636,持有,0.0,2023-01-03,4.23
-0.7961758753335343,4.22,-0.554791212425126,-0.838658780493753,-0.7739233737620617,-0.7314698910067522,-0.4788222002021577,持有,0.0,2023-01-04,4.11
-0.8242514046891279,4.1,0.3844439373179823,-0.865949846181308,-0.9350937254361218,-0.23235858377161603,-0.6378491333880758,持有,0.0,2023-01-05,4.25
-0.8635571457869586,4.25,-0.672500084559422,-0.9314484038314399,-0.8904320617192135,-0.8278040638317413,-0.5979841151261553,持有,0.0,2023-01-06,4.23
-0.8991194829707106,4.4,-0.76715995511914,-0.9496424476231434,-0.8865484387873085,-0.8842190479163137,-0.28885430794882455,持有,0.0,2023-01-09,4.29
-0.9122213966699874,4.3,-0.20066193192032505,-0.8896021031105225,-0.9331519139701693,-0.5687247409024747,0.7030349924378118,买进,0.0,2023-01-10,4.18
-0.8560703379588005,4.2,-0.702358039769836,-0.9077961469022258,-0.8457703980023051,-0.8362688050767851,-0.4659737981929191,卖出,-0.023255813953488292,2023-01-11,4.11
-0.8822741653573546,4.11,-0.8721426001601874,-0.9114349556605663,-0.8671303241277832,-0.9354485727698941,-0.5243492341716255,持有,0.0,2023-01-12,4.08
-0.9122213966699874,4.1,-0.8822073290844241,-0.9623782782773355,-0.925384668106359,-0.9536867294932425,-0.800427529045845,持有,0.0,2023-01-13,4.07
-0.9608856475530164,4.06,-0.7302114073745788,-0.9587394695189949,-0.925384668106359,-0.8733096174532201,0.506069940526509,买进,0.0,2023-01-16,4.07
-0.9197082044981458,4.1,-0.7581312172137841,-0.9496424476231434,-0.8962574961170713,-0.8776162930178897,0.059422804427117296,卖出,0.009852216748768483,2023-01-17,4.03
-0.9084779927559083,4.03,-0.8042750316488033,-0.9441842344856323,-0.8690721355937358,-0.9008466172806756,-0.23632742568018555,持有,0.0,2023-01-18,4.02
-0.9178365025411063,4.01,-0.8548306950919237,-0.9660170870356763,-0.8962574961170713,-0.9346930928251271,-0.264022680279216,持有,0.0,2023-01-19,3.9
-0.9290667142833438,3.9,-0.17486647498840188,-0.9405454257272916,-0.9156756107765965,-0.5642284131254243,-0.1837586620550419,持有,0.0,2023-01-20,4.0
-0.9346818201544624,4.09,-0.6062700843681191,-1.002405174619083,-0.9389773483680268,-0.8143065578353319,-0.6739130702908537,持有,0.0,2023-01-30,4.07
-0.9739875612522931,4.05,-1.1555949059530977,-1.0151410052732752,-0.9350937254361218,-1.1045253103908923,-0.13027512441960934,持有,0.0,2023-01-31,4.1
-0.975859263209333,4.11,-1.0234368580181927,-1.0042245789982531,-0.9389773483680268,-1.03442113234569,-0.15822419204207352,持有,0.0,2023-02-01,4.16
-0.979602667123412,4.17,-0.4273636823043751,-1.0424320709608303,-1.0710205280527991,-0.7440793182641309,-0.7179942217813918,持有,0.0,2023-02-02,4.19
-1.0207801101782823,4.19,-0.8252171372726059,-1.0551679016150226,-0.9972316923466029,-0.9426925044020752,-0.15983863542574336,持有,0.0,2023-02-03,4.14
-1.0245235140923616,4.12,-1.2111005158636767,-1.064264923510874,-0.9952898808806504,-1.140331003979154,-0.07359833905322544,持有,0.0,2023-02-06,4.06
-1.0226518121353223,4.09,-1.0451555337072103,-1.0679037322692146,-0.9991735038125554,-1.0567109392585528,-0.24618279372205532,持有,0.0,2023-02-07,4.35
-1.03201032192052,4.37,-0.8624989541868439,-1.0824589673025773,-1.0496606019273211,-0.9721276431723255,-0.681047183199881,持有,0.0,2023-02-08,4.51
-1.0694443610613114,4.43,-0.5486146238137842,-1.062445519131704,-1.0321842987337484,-0.8063769771285624,0.5499639148240757,买进,0.0,2023-02-09,4.4
-1.0282669180064408,4.39,0.046852002011221854,-0.9842111308273797,-1.0108243726082706,-0.46978075385651863,0.8500789315417594,持有,0.0,2023-02-10,4.29
-0.966500753424135,4.3,-0.7022479022442382,-0.9896693439648905,-0.9467445942318371,-0.8604559588875149,-0.019129588915117138,卖出,-0.02934537246049659,2023-02-13,4.31
-0.9608856475530164,4.3,-1.0305624702650902,-1.0151410052732752,-0.9622790859594573,-1.0407477581264155,-0.6555379937056426,持有,0.0,2023-02-14,4.25
-0.9983196866938077,4.26,-1.1276439909913893,-1.0315156446858083,-0.9816972006189826,-1.0941865253880112,-0.47047694005040563,持有,0.0,2023-02-15,4.23
-1.0226518121353223,4.23,-0.8322367381836251,-1.0588067103733632,-1.034126110199701,-0.9527121345739391,-0.18866621957603352,持有,0.0,2023-02-16,4.15
-1.0282669180064408,4.13,0.02570855948903997,-0.9332678082106105,-1.0030571267444603,-0.46698366355795456,1.1675690281746778,买进,0.0,2023-02-17,4.07
-0.9459120318966999,4.07,-0.36087108716731425,-0.925990190693929,-0.9040247419808812,-0.6552292434217958,0.41826585967404206,持有,0.0,2023-02-20,4.11
-0.9103496947129478,4.11,0.015334048936608518,-0.9350872125897808,-0.8962574961170713,-0.4451332452053398,0.08533005883612227,卖出,-0.0048426150121064345,2023-02-21,4.08
-0.8972477810136709,4.07,-0.6030996894669978,-0.9460036388648025,-0.8690721355937358,-0.7903814465250693,-0.20882269756917538,持有,0.0,2023-02-22,4.1
-0.9047345888418292,4.11,-0.19764621623382822,-0.9369066169689511,-0.8904320617192135,-0.5689541655527264,-0.2360271205965013,持有,0.0,2023-02-23,4.08
-0.9140930986270273,4.08,-0.3045039500031868,-0.9223513819355884,-0.884606627321356,-0.6239536147970204,0.27389802131534746,持有,0.0,2023-02-24,4.08
-0.8878892712284732,4.08,0.06687481372539873,-0.8841438899730113,-0.8554794553320679,-0.39484008764809286,0.4268121928866544,买进,0.0,2023-02-27,3.98
-0.8504552320876816,3.99,-0.36100238464019324,-0.8586722286646269,-0.8127596030811122,-0.6262777429945464,-0.050620196612101744,持有,0.0,2023-02-28,4.04
-0.8467118281736026,4.03,-0.5652697241184439,-0.8896021031105225,-0.8438285865363526,-0.7571293581511919,-0.7222991369102375,卖出,-0.01225490196078427,2023-03-01,4.04
-0.8916326751425523,4.03,-0.49691854501195104,-0.925990190693929,-0.8865484387873085,-0.7262518270171966,-0.10239135835700083,持有,0.0,2023-03-02,4.02
-0.8916326751425523,4.02,0.8237982910888219,-0.8204647367020498,-0.8380031521384952,0.07756942786322002,1.1705227230771202,买进,0.0,2023-03-03,4.0
-0.8017909812046529,3.99,0.8826215691335985,-0.8277423542187312,-0.7991669228194447,0.11752366295524304,0.02348308717375962,卖出,-0.007462686567164021,2023-03-06,3.95
-0.7924324714194553,3.95,-0.39907452558537887,-0.8495752067687751,-0.7797488081599191,-0.6431957113769622,-0.3778607069061507,持有,0.0,2023-03-07,3.87
-0.8130211929468903,3.86,0.6416379123321962,-0.7767990316019617,-0.7719815622961091,0.00260055569120232,0.5056584605639742,买进,0.0,2023-03-08,3.91
-0.7681003459779407,3.91,-0.2812128786317136,-0.7913542666353244,-0.7409125788408686,-0.5482875990802197,-0.12709666403941122,卖出,0.012953367875647739,2023-03-09,3.89
-0.7699720479349802,3.87,-0.40529660808337487,-0.8168259279437091,-0.7778069966939666,-0.6394517477315736,-0.7948574989573596,持有,0.0,2023-03-10,3.9
-0.8223797027320884,3.86,-0.422360624369241,-0.865949846181308,-0.8205268489449224,-0.6689529731596157,-0.5099233238873694,持有,0.0,2023-03-13,3.87
-0.8523269340447215,3.87,-0.8204264194084372,-0.8841438899730113,-0.814701414547065,-0.8958387004842404,-0.2060462278505923,持有,0.0,2023-03-14,3.78
-0.8598137418728796,3.79,-0.2434645906796647,-0.8877826987313522,-0.8418867750704002,-0.5731259578299102,-0.05033760293445492,持有,0.0,2023-03-15,3.79
-0.8560703379588005,3.78,-0.6943153554077776,-0.9005185293855442,-0.8244104718768274,-0.8250173421213253,-0.10239135835700083,持有,0.0,2023-03-16,3.84
-0.8560703379588005,3.85,-0.5141322679248307,-0.9059767425230555,-0.8263522833427799,-0.7268803113946284,-0.15433170690498785,持有,0.0,2023-03-17,3.85
-0.8598137418728796,3.85,-0.4327808404077995,-0.909615551281396,-0.8341195292065903,-0.6836994096367438,-0.4147138908922856,持有,0.0,2023-03-20,3.9
-0.8822741653573546,3.89,-0.4847146512173355,-0.9077961469022258,-0.8341195292065903,-0.7112519099798145,0.0030981105966588563,持有,0.0,2023-03-21,3.93
-0.8747873575291961,3.94,-1.0048840278416313,-0.9168931687980773,-0.8341195292065903,-1.005508186832703,-0.23367230540285372,持有,0.0,2023-03-22,3.92
-0.8841458673143942,3.92,-0.9395731099604813,-0.9223513819355884,-0.847712209468258,-0.9694649321326566,-0.02318664080375351,持有,0.0,2023-03-23,3.86


==> pic/After_setting/�޸ĺ��ľ��߷���/log/ST_Yi_Paper.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.5295156061714572,17.41,-0.8445526636806951,-1.543015493344612,-1.5198289899649204,-0.8467965074259343,0.0,买进,2018-09-11,17.41
-1.520836266953426,17.3,-0.644548687762939,-1.5246945019865528,-1.507136057650721,-0.7680140505069388,0.0,持有,2018-09-12,16.89
-1.503477588517363,17.14,-0.7263417038322051,-1.523473102562682,-1.4906352456422616,-0.7988772044148676,0.0,持有,2018-09-13,17.12
-1.5109170221328183,17.04,-0.4741187979776495,-1.4782813238794688,-1.4906352456422616,-0.69505927524771,0.0,持有,2018-09-14,17.97
-1.46504051483751,18.0,-0.6320556694225506,-1.457517533673668,-1.448748569005403,-0.7526915033930003,0.0,持有,2018-09-17,17.21
-1.439002497183416,16.79,-0.6779375411117288,-1.4770599244555982,-1.4741344336338025,-0.7762414440708101,-0.03561171740379098,卖出,2018-09-18,17.34
-1.4823991932735727,17.15,-0.9491550956417854,-1.502709312356881,-1.476673020096642,-0.8842897860965473,0.0,买进,2018-09-19,17.32
-1.477439570863269,17.3,-0.8447089727345047,-1.5014879129330108,-1.4855580727165818,-0.8438669958509463,0.00874635568513132,卖出,2018-09-20,17.45
-1.4997578717096354,17.51,-0.7899009589108145,-1.5222517031388112,-1.4842887794851618,-0.8231820482485132,0.0,持有,2018-09-21,17.54
-1.4997578717096354,17.5,-0.7758062892084824,-1.523473102562682,-1.4855580727165818,-0.8177585479149031,0.0,持有,2018-09-25,17.74
-1.504717494119939,17.72,-0.5235558399083217,-1.5479010910400943,-1.5312526290477,-0.7246737713370598,0.0,持有,2018-09-26,18.48
-1.544394473402368,18.37,-0.6758352876259103,-1.543015493344612,-1.5210982831963404,-0.7819766614512618,0.0,买进,2018-09-27,18.8
-1.518356455748274,18.55,-0.3045737413824277,-1.5112591083239757,-1.4957124185679411,-0.6317307197848561,0.0,持有,2018-09-28,18.82
-1.4848790044787246,18.4,-0.3081895072042532,-1.4697315279123744,-1.4639800877824427,-0.6249048369003072,0.0,持有,2018-10-08,17.97
-1.4526414588117509,17.85,-0.3470140595432334,-1.455074734825927,-1.4347863434597836,-0.6364608527435541,0.0,持有,2018-10-09,17.28
-1.4526414588117509,17.33,-0.5497765115383525,-1.4501891371304445,-1.4284398773026838,-0.7183559831089446,0.0,持有,2018-10-10,17.7
-1.425363535555081,16.88,-0.7093212316204585,-1.451410536554315,-1.4271705840712638,-0.7834004736887713,-0.08111050626020697,卖出,2018-10-11,16.14
-1.4290832523628088,16.19,-0.6511412114685489,-1.4404179417394791,-1.4170162382199043,-0.757862046237914,0.0,买进,2018-10-12,16.24
-1.425363535555081,16.13,-0.5711633084646669,-1.44163934116335,-1.4144776517570643,-0.7248097833092132,0.0,持有,2018-10-15,16.4
-1.4166841963370498,16.69,0.3272625720092537,-1.3732409734265951,-1.3852839074344054,-0.33743169465513,0.0,持有,2018-10-16,16.9
-1.3670879722340137,17.25,-0.6278773287242385,-1.4098829561427138,-1.3840146142029854,-0.7438876420827801,0.0,持有,2018-10-17,16.76
-1.398085612298411,16.7,-0.8024958879999421,-1.418432752109808,-1.3814760277401457,-0.8172414821584169,0.0,持有,2018-10-18,15.98
-1.388166367477804,15.8,-0.6763606788508298,-1.386676367089172,-1.375129561583046,-0.761763419337274,0.0,持有,2018-10-19,16.49
-1.359648538618558,16.51,-0.6794331502080924,-1.3683553757311124,-1.368783095425946,-0.7612083124455261,0.01976528721432985,卖出,2018-10-22,17.13
-1.3819668394649245,17.2,-0.706042873007297,-1.4074401572949724,-1.400515426211445,-0.7783994869292514,0.0,持有,2018-10-23,16.82
-1.41048466832417,16.75,-0.7544532330030344,-1.44163934116335,-1.4259012908398438,-0.8009355326931843,0.0,持有,2018-10-24,16.83
-1.4464419307988716,16.25,-0.6530210516311052,-1.4660673296407627,-1.4309784637655238,-0.7620100442847567,0.0,买进,2018-10-25,16.79
-1.4489217420040232,16.82,-0.9404713358285992,-1.457517533673668,-1.4195548246827443,-0.8779344615009484,0.0,持有,2018-10-26,16.79
-1.427843346760233,16.65,-0.8405815874105623,-1.4367537434678677,-1.4055925991371248,-0.8351938005632318,0.0,持有,2018-10-29,16.46
-1.4067649515164424,16.46,-0.8480320894467748,-1.4111043555665843,-1.376398854814466,-0.8354468957158676,0.0,持有,2018-10-30,17.05
-1.3807269338623485,16.52,-0.7950474517221501,-1.3952261630562663,-1.3611673360374263,-0.8115633264808575,0.0,持有,2018-10-31,16.73
-1.3695677834391653,16.7,-0.6124640165635565,-1.389119165936913,-1.347205110491807,-0.73327593203203,0.0,持有,2018-11-01,16.55
-1.3683278778365893,16.65,-0.7837525732655889,-1.4001117607517486,-1.3560901631117466,-0.8070786024381772,0.02461538461538453,卖出,2018-11-02,17.24
-1.3782471226571966,17.0,-0.8066280934268655,-1.398890361327878,-1.364975215731686,-0.8171532166292544,0.0,持有,2018-11-05,17.15
-1.3683278778365893,16.98,-0.5926630335179628,-1.3842335682414306,-1.345935817260387,-0.7235756949242235,0.0,买进,2018-11-06,17.85
-1.358408633015982,17.8,-0.0827326332027118,-1.3329347924388644,-1.3357814714090277,-0.4944145194692453,0.0,持有,2018-11-07,17.51
-1.3026128809000663,17.51,-0.427354158856824,-1.28530021490791,-1.3015105541606886,-0.6393073988510477,0.0,持有,2018-11-08,17.16
-1.2926936360794592,17.11,-0.7794179235134671,-1.295071410298875,-1.2710475166066098,-0.7944207932557296,0.0,持有,2018-11-09,17.47
-1.271615240835669,17.38,-0.3865581843986501,-1.30484260568984,-1.2761246895322895,-0.6196341435394607,0.023557126030624178,卖出,2018-11-12,17.73
-1.284014296861428,17.32,-0.6790392789359376,-1.30484260568984,-1.26597034368093,-0.750075154336218,0.0,买进,2018-11-13,17.57
-1.282774391258852,17.6,-0.5438216185985035,-1.2926286114511338,-1.2723168098380295,-0.6880170534823523,0.0,持有,2018-11-14,17.38
-1.2703753352330929,17.3,-0.7274338014504521,-1.2804146172124276,-1.2494695316724709,-0.768674493256338,0.0,持有,2018-11-15,17.49
-1.256736373604758,17.49,-0.4775245450267352,-1.282857416060169,-1.2672396369123498,-0.6587467401855589,0.00981524249422622,卖出,2018-11-16,17.61
-1.284014296861428,17.61,-0.6081321211559954,-1.3097282033853224,-1.2761246895322895,-0.719390160509897,0.0,持有,2018-11-19,17.51
-1.298893164092339,17.38,-0.8693245500718912,-1.3158352005046756,-1.2710475166066098,-0.8364211204711998,0.0,买进,2018-11-20,16.76
-1.293933541682035,16.53,-0.1735805570146945,-1.262093625854368,-1.26470105044951,-0.5132717717798811,0.0,持有,2018-11-21,16.6
-1.2356579783609674,16.68,-0.4228149990210835,-1.2511010310395323,-1.2151986144241318,-0.6238718984748096,0.0,持有,2018-11-22,16.76
-1.229458450348088,16.56,-0.2480332448301689,-1.236444237953085,-1.2025056821099325,-0.5399938108379385,0.0,持有,2018-11-23,16.03
-1.205900243899146,16.0,-0.2635319416722271,-1.219344646018896,-1.1898127497957327,-0.5430050030169863,0.0,持有,2018-11-26,15.9
-1.2009406214888425,16.19,-0.0527915306575557,-1.1485034794344,-1.1745812310186932,-0.4317589571182682,0.0,持有,2018-11-27,16.09
-1.112907323705953,16.13,0.286669041876278,-1.0862121088169978,-1.0895385845135563,-0.2351471123332856,0.0,持有,2018-11-28,16.13
-1.0533918547823096,16.14,0.2050633212371275,-1.0813265111215151,-1.0946157574392363,-0.2783598229192961,-0.07134637514384341,卖出,2018-11-29,15.71
-1.0881092116544349,15.57,-0.3467661685327864,-1.1155256949898928,-1.0946157574392363,-0.5619852810014897,0.0,持有,2018-11-30,15.79
-1.1017481732827696,16.02,-0.5232845369691101,-1.1204112926853755,-1.0920771709763966,-0.6500249036392471,0.0,持有,2018-12-03,16.42
-1.1178669461162565,16.47,-0.5038374871995435,-1.1106400972944104,-1.075576358967937,-0.6361933028772785,0.0,买进,2018-12-04,16.59
-1.0955486452698902,16.26,-0.4512253745767294,-1.0849907093931273,-1.076845652199357,-0.6059267844828246,0.0,持有,2018-12-05,16.21
-1.0781899668338275,16.23,-0.5929474195938367,-1.0947619047840922,-1.0616141334223177,-0.6789803565625819,0.0,持有,2018-12-06,16.27
-1.079429872436403,16.27,-0.4947309354963171,-1.0862121088169978,-1.051459787570958,-0.6271504799122036,0.0,持有,2018-12-07,16.16
-1.0509120435771575,16.0,0.1362900919054497,-0.9933857526028302,-1.0260739229425588,-0.2738744335009087,0.0,持有,2018-12-10,15.73
-0.9554393121788128,15.73,-0.1279844485736705,-0.8968951981170509,-0.9194532915032828,-0.389888722325556,0.0,持有,2018-12-11,15.77
-0.8736055424088031,15.8,-0.0545095530771814,-0.85658901712932,-0.8483728705437656,-0.3417302511637257,0.0,持有,2018-12-12,15.76
-0.8748454480113792,15.74,0.0616494200737196,-0.9078877929318864,-0.9118375321147631,-0.2944187115012376,-0.04432301153612621,卖出,2018-12-13,15.86
-0.9207219553066872,15.9,0.3627419728794797,-0.951858172191229,-0.9879951259999604,-0.1598821985065389,0.0,持有,2018-12-14,15.46
-0.9963561970638176,15.46,-0.27198709088689,-0.955522370462841,-0.970225020760081,-0.4845511276492283,0.0,买进,2018-12-17,15.32
-0.9244416721144152,15.19,-0.0672724971845009,-0.912773390627369,-0.8864516674863643,-0.3583065496620021,0.0,持有,2018-12-18,15.38
-0.887244504037138,15.38,1.3463535333350896,-0.824832632108684,-0.8610658028579649,0.4857861586414538,0.0,持有,2018-12-19,15.17
-0.784332339023338,15.17,0.4814969157786729,-0.824832632108684,-0.8559886299322852,-0.0430712714084197,-0.018758085381630072,卖出,2018-12-20,15.21
-0.8934440320500175,15.17,-0.4432026574580685,-0.9017807958125332,-0.9524549155202016,-0.5677238940924472,0.0,持有,2018-12-21,15.1
-0.8971637488577454,15.04,0.1394878859402159,-0.903002195236404,-0.8915288404120439,-0.244556419649104,0.0,持有,2018-12-24,15.19
-0.8909642208448658,15.06,0.4714187690317223,-0.8419322240428728,-0.8813744945606842,-0.0460709227605455,0.0,买进,2018-12-25,14.91
-0.902123371268049,14.87,-0.2942201601794249,-0.8578104165531908,-0.8737587351721646,-0.4728161257407369,0.0,持有,2018-12-26,14.93
-0.8277290351134944,15.11,0.0088851299139367,-0.7625412614912819,-0.8001397277498076,-0.265795739935608,0.0,持有,2018-12-27,14.58
-0.7210971532919667,14.42,-0.8997827808082854,-0.6526153133429258,-0.6681332316821321,-0.7991778395145854,0.0,持有,2018-12-28,14.79
-0.6095056490601353,14.97,-0.720190563842419,-0.5365823680752163,-0.4447376229522207,-0.6699431778190236,0.0,持有,2019-01-02,14.73
-0.4917146168154244,14.82,1.6677008474527892,-0.4242136210791185,-0.5703976528627959,0.8696462223795004,-0.015936254980079695,卖出,2019-01-03,15.0
-0.6070258378549835,14.91,0.0548007423239812,-0.6526153133429258,-0.6833647504591717,-0.225033218031492,0.0,持有,2019-01-04,15.12
-0.7248168700996944,15.2,0.7826906907470322,-0.6562795116145378,-0.7582530511129488,0.2100122945124868,0.0,买进,2019-01-07,15.21
-0.6529023451502922,15.16,0.6051532148233152,-0.7026926897216214,-0.7277900135588702,0.0968281009545715,-0.002631578947368365,卖出,2019-01-08,15.07
-0.7669736605872752,15.06,0.5230021339611813,-0.7918548476641771,-0.8255255923782066,0.0070331024811955,0.0,持有,2019-01-09,15.08
-0.794251583843945,15.11,0.3176808958693372,-0.8333824280757784,-0.8648736825522249,-0.1292622279476072,0.0,持有,2019-01-10,15.14
-0.902123371268049,15.15,-0.0478481707575585,-0.8822384050306032,-0.9118375321147631,-0.3443575215597025,0.0,买进,2019-01-11,15.41
-0.9182421441015356,15.4,-0.2892106960099753,-0.9249873848660752,-0.8889902539492042,-0.4844530420923869,0.0,持有,2019-01-14,15.08
-0.913282521691232,15.1,-0.1272476614037308,-0.8517034194338376,-0.8521807502380252,-0.3766554319883253,0.0,持有,2019-01-15,15.17
-0.8202896014980392,15.05,0.2058875588468638,-0.7845264511209531,-0.7899853818984477,-0.1634389299335445,0.0,持有,2019-01-16,14.99
-0.7483750765486369,15.02,0.6317457229690165,-0.6807075000919501,-0.7138277880132503,0.1361007319302532,0.0,持有,2019-01-17,14.82
-0.6380234779193812,14.76,0.1606157744778413,-0.6318515231371249,-0.6110150362682344,-0.1345993900472069,0.0,持有,2019-01-18,15.02
-0.626864327496198,14.98,-0.1465005298817807,-0.6196375288984188,-0.5945142242597751,-0.3220695003266366,0.0,持有,2019-01-21,15.02
-0.60206621544468,15.22,-0.0404451811650151,-0.6208589283222893,-0.616092209193914,-0.2567060194551685,0.004620462046204639,卖出,2019-01-22,15.06
-0.5971065930343761,15.0,0.2052368449444404,-0.5243683738365099,-0.5742055325570559,-0.0605626221120647,0.0,买进,2019-01-23,14.84
-0.4793155607896651,14.92,1.864431973446505,-0.4022284314494473,-0.4256982244809211,1.118244765985858,0.0,持有,2019-01-24,14.86
-0.3553250005320746,14.88,1.1436482339896012,-0.4608556037952374,-0.4383911567951208,0.5744914323143188,-0.007999999999999948,卖出,2019-01-25,14.84
-0.4855150888025447,14.93,2.2161665939281656,-0.4974975865113563,-0.517087337143158,1.262664540295831,0.0,持有,2019-01-28,14.66
-0.4706362215716337,14.66,0.4465194942046019,-0.4571914055236254,-0.4650463146549399,0.1212804058113328,0.0,持有,2019-01-29,14.08
-0.4495578263278436,14.15,0.1690819410707463,-0.4999403853590974,-0.5297802694573573,-0.0837479139583234,0.0,持有,2019-01-30,14.01
-0.5747882921880098,14.01,0.4808420703594087,-0.586659744453912,-0.6516324196736729,0.0442425639966907,0.0,持有,2019-01-31,13.97
-0.6938192300352969,13.97,0.3200668468448895,-0.6245231265939013,-0.6516324196736729,-0.0298149453053249,0.0,买进,2019-02-01,14.18
-0.5809878202008895,14.17,0.9037110820472548,-0.507268781902321,-0.5818212919455754,0.3947593202940987,0.0,持有,2019-02-11,14.59
-0.6231446106884702,14.8,0.1145500502892483,-0.5610103565526288,-0.6808261639963318,-0.1561173192031204,0.0,持有,2019-02-12,14.93
-0.5946267818292243,14.91,-0.1929587481702481,-0.5964309398448768,-0.670671818144972,-0.363610052928412,0.0,持有,2019-02-13,14.99
-0.7124178140739352,14.99,0.4471956857942101,-0.713685284536457,-0.784908208972768,-0.0169441929525742,0.0,持有,2019-02-14,15.04
-0.6838999852146898,14.97,0.4171733300845186,-0.6135305317790657,-0.6579788858307727,0.0362096436912494,0.0,持有,2019-02-15,15.25
-0.5698286697777063,15.25,-0.2558604034850328,-0.4962761870874854,-0.5183566303745778,-0.3568196643962452,0.0,买进,2019-02-18,15.63
-0.4507977319304193,15.63,0.1896307286645218,-0.3729148452765525,-0.3939658936954223,-0.0218604016693972,0.0,持有,2019-02-19,15.45
-0.3987216966222314,15.45,-0.6414982511621607,-0.3191732706262448,-0.3609642696785038,-0.5887572002935993,0.0,持有,2019-02-20,15.46
-0.271011419556913,15.49,-0.030570167329403,-0.1872621328482174,-0.1756474578911906,-0.1082351625117091,0.0,持有,2019-02-21,15.35
-0.1371016144787154,15.35,-0.1089567477634433,-0.0480225985269659,-0.2264191871479885,-0.1529866347246503,0.0,持有,2019-02-22,15.51
0.0042476242149378,15.68,0.7258871542892436,0.086331338098803,0.0401323914502012,0.5696943946810594,0.0,持有,2019-02-25,16.13
-0.0118711486185488,16.17,0.0795719401290373,0.0814457404033206,0.0287087523674216,0.0645691035328266,0.0,买进,2019-02-26,15.88
0.1059198836261621,15.8,0.2679147097636827,0.1987000850949004,0.1365986770381178,0.242842620226842,0.0,持有,2019-02-27,15.8
0.188993558998748,15.74,-0.2074004652872059,0.1828218925845824,0.1937168724520156,-0.158822690940732,0.04031725049570386,卖出,2019-02-28,16.47
0.159235824536926,16.41,-0.43176386449822,0.1840432920084532,0.1797546469063962,-0.3445245996941866,0.0,买进,2019-03-01,16.23
0.1939531814090515,16.24,-0.2324911670612825,0.1547297058355579,0.0959812936326793,-0.1992958432441733,-0.010359536867763662,卖出,2019-03-04,16.59
0.0364851698819115,16.46,0.2427069483457838,-0.0162662135063295,-0.0487181347491953,0.1491956700083602,0.0,持有,2019-03-05,16.65
-0.0205504878365801,16.65,-0.0287860406403248,-0.0089378169631059,-0.112182796320193,-0.0780038401977686,0.0,持有,2019-03-06,16.84
-0.166859348940537,16.79,-0.1683390393160208,-0.0785575841237316,-0.1718395781969306,-0.1925638471663134,0.0,买进,2019-03-07,16.97
-0.0379091662726429,16.81,-0.3487224417568973,-0.0590151933418015,-0.1299529015600724,-0.3509923268963273,0.0011911852293031314,卖出,2019-03-08,15.99
-0.1842180273765997,16.07,-0.7007256108332088,-0.1640555437946753,-0.1756474578911906,-0.6157718440549079,0.0,买进,2019-03-11,16.47
-0.1197429360426527,16.6,-0.6021730966993056,-0.0309230065927771,-0.086796931691794,-0.5158475099745327,0.0,持有,2019-03-12,16.92
0.0216063026510005,16.8,-0.4178241266774173,0.1156449242716978,0.1162899853353985,-0.3404567908920599,0.0,持有,2019-03-13,16.54
0.1269982788699527,16.7,-0.1272345782670683,0.0838885392510618,0.0312473388302615,-0.1350561360542344,0.03920348475420031,卖出,2019-03-14,16.25
-0.0255101102468836,16.39,-0.8597070674526881,0.0496893553826841,0.0744033086985399,-0.7149201206207556,0.0,买进,2019-03-15,16.39
0.0538438483179743,16.48,-0.6921699280420869,0.0044975766994709,-0.0258708565836362,-0.5901602023322655,0.005491153142159845,卖出,2019-03-18,16.8
0.0092072466252417,16.79,-0.884857676220956,-0.0394728025598715,-0.0207936836579565,-0.7422807368058332,0.0,持有,2019-03-19,16.94
-0.0403889774777946,17.0,-0.7231879793104072,-0.0614579921895427,-0.1261450218658124,-0.6207985739711006,0.0,持有,2019-03-20,17.22
-0.1346218032735632,17.11,-0.6238311965648315,-0.1848193340004757,-0.2010333225195895,-0.5653853279214378,0.0,持有,2019-03-21,17.31
-0.2251349122616044,17.21,-0.5398236874689056,-0.1396275553172629,-0.1451844203371119,-0.4839827132433358,0.0,买进,2019-03-22,17.46
-0.088745295978255,17.18,-0.7575732168039658,-0.1005427737534028,-0.0855276384603738,-0.6495034096927093,-0.0017431725740849004,卖出,2019-03-25,17.59
-0.0751063343499201,17.58,-0.7808198848947728,-0.0272588083211651,-0.0360252024349956,-0.6601298038969982,0.0,买进,2019-03-26,16.88
-0.0751063343499201,17.01,-0.4323870349550381,0.0032761772756005,-0.0182550971951167,-0.3771947304710291,0.0,持有,2019-03-27,17.41
0.0464044147025186,17.22,-0.7655856051305249,0.1132021254239566,0.0959812936326793,-0.6313130932806156,0.0,持有,2019-03-28,16.87
0.1294780900751045,16.7,-0.6119764975763441,0.1730506971936176,0.1772160604435563,-0.498594960317813,0.0,持有,2019-03-29,17.37
0.159235824536926,17.39,-0.5250803696225707,0.086331338098803,0.1188285717982384,-0.4380282876397052,-0.010807736063708632,卖出,2019-04-01,17.77
0.1158391284467696,17.89,-0.8688101762252138,0.0643461484691318,0.1175592785668182,-0.7192884727466405,0.0,持有,2019-04-02,18.08
0.1083996948313138,17.82,-0.6623899546537213,0.2060284816381244,0.1137513988725587,-0.5315354860156791,0.0,买进,2019-04-03,18.18
0.2621479895507264,18.36,-0.2874072889089734,0.3147330303626102,0.3092225565112313,-0.1906388005253516,0.0,持有,2019-04-04,20.0
0.3080244968460346,20.8,-0.4960578409883486,0.2670984528316557,0.2305263761631941,-0.3845264365570111,0.0,持有,2019-04-08,21.23
0.2051123318322346,20.8,-0.5289102857339767,0.19747868567103,0.2203720303118347,-0.4206076962009254,0.0,持有,2019-04-09,22.89
0.2063522374348107,22.28,-0.6511308826764469,0.2695412516793969,0.2698744663372129,-0.514886592733345,0.0,买进,2019-04-10,21.89
0.3154639304614903,21.8,-0.6788120455096945,0.2903050418851973,0.321915488825431,-0.5364125063977454,0.0,持有,2019-04-11,21.04
0.2795066679867891,20.99,-0.8497501118664005,0.3012976367000329,0.3358777143710504,-0.6837540831020984,0.0,持有,2019-04-12,21.26
0.3018249688331554,21.43,-0.7572833220389709,0.4051165877290363,0.3422241805281498,-0.5921442150272817,0.0,持有,2019-04-15,20.81
0.4642526027705989,20.66,-0.761715062436851,0.4991643433670745,0.5427725110925026,-0.5834949273770477,0.0,持有,2019-04-16,20.96
0.5026896764504518,21.5,-0.7063754601129799,0.546798920898029,0.5478496840181822,-0.5276405372334924,0.0,持有,2019-04-17,21.0
0.5832835406178859,20.9,-0.4670986622790187,0.681152857523798,0.61131434558918,-0.2783915544573339,0.0,持有,2019-04-18,20.69
0.6651173103878957,20.5,-0.1391395440437852,0.7813076102811893,0.7585523604338944,0.0759685725329556,0.0,持有,2019-04-19,20.42
0.846143528363978,20.66,-0.0978815282855837,0.8753553659192275,0.7306279093426556,0.1068332407442181,0.030423940149625905,卖出,2019-04-22,20.35
0.6899154224394137,20.3,-0.6391976848679847,0.7300088344786229,0.7763224656737738,-0.4365041642783335,0.0,买进,2019-04-23,20.09
0.7295924017218427,20.07,-0.7402538982074025,0.7446656275650705,0.7915539844508134,-0.5315001752152162,0.0,持有,2019-04-24,20.36
0.7829083426326067,20.45,-0.7275343350269112,0.7385586304457172,0.8156705558477922,-0.520320211366503,0.007389162561576284,卖出,2019-04-25,19.38
0.7791886258248788,19.44,-0.653156703100711,0.700695248305728,0.7902846912193933,-0.4500326978776544,0.0,持有,2019-04-26,18.98
0.7345520241321463,19.18,-0.8005182686054872,0.697031050034116,0.7763224656737738,-0.5970049910644956,0.0,持有,2019-04-29,18.49
0.7593501361836643,18.5,-0.1542987679187591,0.7410014292934585,0.6455852628375186,0.0172258093883109,0.0,持有,2019-04-30,19.1
0.5746042013998546,18.33,-0.8519556532732385,0.5370277255070641,0.585928480960781,-0.663180115578833,0.0,持有,2019-05-06,17.19
0.5225281660916663,17.18,-0.8228642660250035,0.5003857427909453,0.535156751703983,-0.6395637979382297,0.0,持有,2019-05-07,17.45
0.5473262781431848,16.86,-0.7323606352830861,0.562677113408347,0.5973521200435605,-0.5487757835817898,0.0,买进,2019-05-08,17.32
0.5646849565792471,17.25,-0.6227459848079857,0.6774886592521859,0.5960828268121403,-0.4309680777862624,0.0,持有,2019-05-09,17.32
0.7407515521450259,17.48,-0.4763401768657106,0.8106211964540841,0.8156705558477922,-0.259973450113469,0.0,持有,2019-05-10,18.02
0.844903622761402,17.78,-0.5588100731107251,0.8057355987586018,0.7915539844508134,-0.3485781602785828,0.0,持有,2019-05-13,18.36
0.7804285314274548,18.03,-0.3661533113081618,0.9010047538205104,0.8435950069390314,-0.12323784746239,0.0,持有,2019-05-14,18.04
0.9676542774164164,18.1,0.2440028674615095,1.093985862792069,1.093645773528762,0.5918918330419827,0.0,持有,2019-05-15,18.46
1.1102434217126451,18.48,-0.4962747456224898,1.1452846385946356,1.1063387058429617,-0.2207822473579581,0.0,买进,2019-05-16,18.24
1.1226424777384043,18.15,-0.6918820990355123,1.1294064460843178,1.1812270064967385,-0.433942582525453,0.0,持有,2019-05-17,17.08
1.1226424777384043,17.1,-0.5039449066374039,1.108642655878517,1.006064540560785,-0.2459190173215485,-0.032258064516129045,卖出,2019-05-20,17.87
0.9403763541597466,17.7,-0.1113461416696963,0.820392391845049,0.822017022004892,0.0995338856840014,0.0,持有,2019-05-21,17.9
0.7605900417862403,17.8,-0.2823482465374343,0.7361158315979761,0.6747790071601776,-0.0891328454449041,0.0,持有,2019-05-22,17.47
0.632879764720922,17.23,-0.6808543920013218,0.6567248690463852,0.6468545560689387,-0.4928317971576577,0.0,买进,2019-05-23,17.35
0.5808037294127342,17.08,0.0628730376447315,0.5040499410625568,0.4716920901329854,0.1517289618216885,-0.008705745792222991,卖出,2019-05-24,17.15
0.4034972282443797,17.16,-0.3533600694106765,0.4051165877290363,0.4361518796532265,-0.2251843730369824,0.0,买进,2019-05-27,17.53
0.4146563786675628,17.56,-0.3463041272327588,0.5223709324206165,0.498347247992804,-0.196376725296612,0.0,持有,2019-05-28,17.42
0.5832835406178859,17.25,-0.0585756542346522,0.697031050034116,0.6646246613088181,0.129387779364014,0.0,持有,2019-05-29,17.52
0.697354856054869,17.69,-0.4536085712077212,0.6139758892109135,0.585928480960781,-0.2867852001720527,0.03088578088578095,卖出,2019-05-30,17.51
0.515088732476211,17.47,-0.5263019214351622,0.546798920898029,0.5389646313982426,-0.359526206277342,0.0,买进,2019-05-31,17.58
0.5014497708478761,17.69,-0.7422535523583416,0.455193964107732,0.4754999698272449,-0.5681210775016828,0.012593016599885657,卖出,2019-06-03,16.78
0.5113690156684831,16.95,-0.6494025314647193,0.5614557139844766,0.5808513080351012,-0.4705716987603054,0.0,买进,2019-06-04,16.55
0.569644578989551,16.63,-0.8310370949222129,0.5516845185935114,0.5998907065064003,-0.643637250961873,-0.018879056047197657,卖出,2019-06-05,16.63
0.5560056173612157,16.79,-0.6175485366222805,0.5284779295399697,0.5237331126212035,-0.4489100255076406,0.0,持有,2019-06-06,16.43
0.5002098652453001,16.5,-0.7696207199116898,0.4613009612270852,0.4970779547613843,-0.5958413407285125,0.0,持有,2019-06-10,16.44
0.5188084492839389,16.72,-0.8795018532230207,0.4869503491283685,0.5402339246296627,-0.6928618375586028,0.0,持有,2019-06-11,17.04
0.5076492988607557,17.1,-0.8606855483578135,0.4674079583464384,0.5440418043239227,-0.6764410763678885,0.0,持有,2019-06-12,16.81
0.4989699596427244,16.61,-0.5512734978069963,0.5761125070709238,0.5491189772496025,-0.3757527465935152,0.0,买进,2019-06-13,17.0
0.6378393871312255,17.01,-0.8285017207542522,0.5993190961244659,0.6938184056314771,-0.6333990461227771,0.024081878386514276,卖出,2019-06-14,16.68
0.6378393871312255,16.68,-0.7782803792099714,0.6139758892109135,0.6811254733172774,-0.5848579150973205,0.0,买进,2019-06-17,16.72
0.6390792927338016,16.97,-0.7298211295982847,0.6835956563715392,0.6887412327057969,-0.532090340523538,0.0,持有,2019-06-18,16.7
0.7258726849141148,16.86,-0.8542851401853002,0.693366851762504,0.7725145859795138,-0.6507755162689707,0.010791366906474803,卖出,2019-06-19,17.06
0.7134736288883561,17.0,-0.5333041538941496,0.657946268470256,0.6367002102175788,-0.3529583973912382,0.0,持有,2019-06-20,17.2
0.5820436350153099,17.18,-0.3325840483906578,0.5382491249309346,0.5110401803070037,-0.1867971506317128,0.0,持有,2019-06-21,17.74
0.503929582053028,17.66,-0.3631490099787722,0.4405371710212843,0.3968037894792082,-0.2409939981126022,0.0,持有,2019-06-24,17.9
0.3303427976924013,17.99,-0.4456450724971115,0.3061832343955158,0.2812981054199925,-0.3393891840978167,0.0,持有,2019-06-25,17.72
0.238589783101784,17.8,-0.7326828935966673,0.3220614269058338,0.2470271881716533,-0.5788361961149322,0.0,买进,2019-06-26,18.15
0.3551409097439193,18.32,-0.8499821653956244,0.3941239929142007,0.3968037894792082,-0.6763808025064095,0.0,持有,2019-06-27,17.97
0.4431742075268087,17.9,-0.8913992445521961,0.3904597946425887,0.4196510676447673,-0.7127039606358864,0.005617977528089768,卖出,2019-06-28,17.45
0.3663000601671025,17.88,0.0174855708041671,0.2048070822142536,0.2635280001801131,0.0427618736082081,0.0,持有,2019-07-01,17.95
0.2051123318322346,17.96,-0.608763554646495,0.1864860908561944,0.2444886017088135,-0.4882077342642878,0.0,买进,2019-07-02,17.75
0.2051123318322346,17.72,-1.090056345979857,-0.0052736186914938,0.1074049327154588,-0.9012725832639604,-0.013363028953229508,卖出,2019-07-03,17.83
0.0476443203050947,17.91,-1.135847324298538,-0.1530629489798397,-0.0461795482863555,-0.9401993565358228,0.0,持有,2019-07-04,17.74
-0.1023842576065899,17.7,3.741914417059072,-0.237339509226913,-0.1921482698996499,2.6156749977268032,0.0,持有,2019-07-05,17.74
-0.2424935906976671,17.83,1.377045883359128,-0.2239041155643358,-0.19341756313107,0.9056879495288094,0.0,买进,2019-07-08,17.4
-0.2176954786461491,17.17,0.4875592281563821,-0.253217701737231,-0.2886145554875665,0.2457670382360712,-0.037016264722377824,卖出,2019-07-09,17.51
-0.2226551010564526,17.5,1.1327375865992328,-0.1640555437946753,-0.1629545255769909,0.7566558825922876,0.0,买进,2019-07-10,17.62
-0.1209828416452283,17.63,0.9783820516691508,-0.1616127449469341,-0.1528001797256315,0.6403730343658088,0.007428571428571372,卖出,2019-07-11,17.91
-0.1978569890049346,17.99,1.3272156587424413,-0.2361181098030422,-0.2848066757933065,0.8306483915709041,0.0,持有,2019-07-12,17.67
-0.2722513251594891,17.55,-0.2546615750150655,-0.2910810838772203,-0.2251498939165688,-0.3039531323940049,0.0,买进,2019-07-15,17.8
-0.2437334963002432,17.63,-0.4246376865340091,-0.2703172936714199,-0.2061104954452693,-0.422328954323556,0.0,持有,2019-07-16,18.17
-0.2263748178641805,17.99,-0.3987179270472152,-0.2617674977043255,-0.2010333225195895,-0.4035917449681002,0.02507122507122494,卖出,2019-07-17,18.22
-0.2437334963002432,18.04,0.0955099549284987,-0.1799337363049933,-0.2061104954452693,-0.0233715157884931,0.0,买进,2019-07-18,18.55
-0.1581800097225056,18.56,-0.4329509870038051,-0.2190185178688534,-0.1553387661884713,-0.4185553333599839,0.02882483370288246,卖出,2019-07-19,18.7
-0.1780184993637201,18.84,-0.4267502688119295,-0.1726053397617697,-0.1324914880229122,-0.4042756364751817,0.0,买进,2019-07-22,18.32
-0.1544602929147777,17.3,-0.315963644726327,-0.1579485466753221,-0.1096442098573531,-0.3198354899176217,0.0,持有,2019-07-23,18.48
-0.1209828416452283,18.34,-0.3457071230492656,-0.1555057478275809,-0.1058363301630931,-0.3433864401309873,-0.02653927813163482,卖出,2019-07-24,18.46
-0.1433011424915946,18.58,-0.2965241694043017,-0.1506201501320985,-0.1007591572374134,-0.3020625246818896,0.0,买进,2019-07-25,18.45
-0.1197429360426527,18.39,-0.387095970174092,-0.1127567679921088,-0.0677575332204944,-0.365077917626538,0.0,持有,2019-07-26,18.72
-0.0713866175421923,18.71,0.3741966033205512,-0.118863765111462,-0.1616852323455712,0.1905099948696778,0.006996770721205736,卖出,2019-07-29,19.5
-0.2040565170178142,19.53,-0.2740115341388738,-0.2287897132598186,-0.1959561495939099,-0.306754891833205,0.0,持有,2019-07-30,19.71
-0.2114959506332695,19.71,-0.4998003066599581,-0.2190185178688534,-0.1984947360567497,-0.4698714481884221,0.0,持有,2019-07-31,19.3
-0.1904175553894793,19.32,-0.7132062346230749,-0.230011112683689,-0.2238806006851487,-0.634296752671778,0.0,持有,2019-08-01,19.46
-0.2424935906976671,19.3,-0.7510481745400889,-0.2422251069223955,-0.1984947360567497,-0.6590103207415811,0.0,买进,2019-08-02,19.15
-0.1941372721972067,19.2,-0.1499248687566499,-0.1322991587740389,-0.1515308864942113,-0.1921179995544904,0.0,持有,2019-08-05,18.97
-0.0924650127859824,18.5,-0.4723801179738199,-0.0602365927656719,-0.0741039993775943,-0.4252969659136036,0.0,持有,2019-08-06,18.79
-0.0143509598237005,18.47,-0.2527831120247894,-0.0089378169631059,0.0299780455988418,-0.2331621130467035,0.0,持有,2019-08-07,18.44
0.001767813009786,18.67,-0.7427328083118725,-0.0162662135063295,0.0223622862103218,-0.6272119239171677,-0.03264248704663207,卖出,2019-08-08,18.24
0.0278058306638802,18.47,-0.8427843744728399,-0.0016094204198818,0.0553639102272407,-0.7040923470170755,0.0,持有,2019-08-09,17.68
0.0302856418690319,17.68,0.1901568084755816,-0.0101592163869762,-0.0195243904265364,0.0995234691125848,0.0,持有,2019-08-12,17.74
-0.0577476559138574,17.74,-0.3985815869914694,-0.0773361846998608,-0.0296787362778962,-0.3653973667979774,0.0,买进,2019-08-13,17.52
-0.0788260511576476,17.75,-0.8312161273186468,-0.1017641731772732,-0.0284094430464761,-0.7031853252081733,0.0,持有,2019-08-14,17.56
-0.0527880335035534,17.38,-0.6423548523204832,-0.0553509950701895,-0.0157165107322764,-0.551685333885561,0.0,持有,2019-08-15,17.48
-0.0453485998880982,17.34,-0.3552447296762138,-0.0089378169631059,0.0249008726731616,-0.3166933563881893,0.0,持有,2019-08-16,17.69
0.0302856418690319,17.69,-0.5186083484914837,0.0643461484691318,0.0617103763843406,-0.4427171443605652,0.0,持有,2019-08-19,17.95
0.0178865858432727,17.99,-0.7543313532562312,0.0154901715143065,0.0540946169958206,-0.6315270689304643,0.0,持有,2019-08-20,17.81
0.0327654530741837,17.95,-0.9250490720480954,-0.0052736186914938,0.0870962410127396,-0.7687319679510486,0.011837655016910986,卖出,2019-08-21,17.62
0.041444792292215,17.62,-0.7934822954256334,0.0264827663291421,0.0858269477813194,-0.6623012001575639,0.0,买进,2019-08-22,17.69
0.031525547471608,17.69,-0.759225134954139,0.0130473726665653,0.0820190680870599,-0.6350582178087264,0.0,持有,2019-08-23,17.73
0.056323659523126,17.49,-0.6738315019581304,0.1107593265762154,0.1061356394840387,-0.5565472341782802,0.0,持有,2019-08-26,17.58
0.1207987508570731,17.66,-0.4518671368593311,0.0716745450123554,0.1518301958151569,-0.3741177808169151,0.002270147559591325,卖出,2019-08-27,17.73
0.1083996948313138,17.6,-0.6116618137103045,0.1803790937368412,0.1708695942864564,-0.4927557607751144,0.0,买进,2019-08-28,17.75
0.228670538281177,17.75,-0.5391805480140237,0.213356878181348,0.2584508272544334,-0.4210671954867415,0.0,持有,2019-08-29,17.64
0.2249508214734491,17.6,-0.9429054878339606,0.19747868567103,0.2838366918828323,-0.7706566933761517,0.0,卖出,2019-08-30,17.64
0.228670538281177,17.54,-0.8180648206282937,0.1950358868232888,0.285105985114252,-0.663539762620585,0.0,买进,2019-09-02,17.74
0.2299104438837526,17.64,-0.7143981772316409,0.2377848666587604,0.2825673986514121,-0.572707626971559,0.0,持有,2019-09-03,17.78
0.2361099718966323,17.86,-0.8731379401159343,0.19747868567103,0.2939910377341918,-0.7095119239284119,0.01824401368301028,卖出,2019-09-04,17.91
0.2497489335249672,17.9,-0.1764395666685164,0.1987000850949004,0.2686051731057928,-0.1140431582281377,0.0,持有,2019-09-05,17.94
0.2187512934605695,17.94,-0.6417867687548755,0.21702107645296,0.2635280001801131,-0.5126928719706023,0.0,买进,2019-09-06,17.87
0.2658677063584538,17.97,-0.6126464918906911,0.3232828263297046,0.3193769023625907,-0.4722594586576755,0.0,持有,2019-09-09,17.88
0.3353024201027048,17.9,-0.7657914923864239,0.3330540217206694,0.3587249925366095,-0.6051092212905599,0.0,持有,2019-09-10,17.87
0.3737394937825577,17.94,-0.4663350202496139,0.3794671998277531,0.3968037894792082,-0.3293130326594158,0.0,持有,2019-09-11,18.56
0.3402620425130083,18.5,-0.1752696588164347,0.2780910476464913,0.288913864808512,-0.1014797635641467,0.031215161649944183,卖出,2019-09-12,18.3
0.2361099718966323,18.43,-0.5017965178801965,0.2707626511032673,0.3066839700483915,-0.3808936458034723,0.0,买进,2019-09-16,18.17
0.3129841192563385,18.1,-0.6652668675471868,0.3525964125025995,0.3726872180822289,-0.514601857818631,0.0,持有,2019-09-17,18.11
0.3539010041413432,18.1,-0.7438352347222215,0.3672532055890471,0.420920360876187,-0.5818180658748822,0.0,持有,2019-09-18,18.3
0.4047371338469553,18.3,0.0039693134595448,0.4991643433670745,0.4754999698272449,0.1303062731678683,0.0,持有,2019-09-19,18.44
0.5088892044633314,18.44,-0.4911124153299311,0.4893931479761096,0.5389646313982426,-0.329892070132634,0.0005425935973956355,卖出,2019-09-20,18.59
0.5324474109122738,18.65,-0.7007979123779225,0.5125997370296513,0.5986214132749806,-0.5224500331173618,0.0,买进,2019-09-23,18.35
0.5374070333225773,18.35,-0.743215507196104,0.5113783376057809,0.585928480960781,-0.5626407678490695,0.0,持有,2019-09-24,18.6
0.5336873165148495,18.7,-0.5345050481225373,0.4942787456715921,0.4818464359843448,-0.3781953867027311,0.0026809651474531213,卖出,2019-09-25,18.48
0.4233357178855942,18.33,-0.7445231322762119,0.4405371710212843,0.4602684510502058,-0.5737854667852995,0.0,买进,2019-09-26,18.14
0.4964901484375726,18.0,-0.4976650010394133,0.5077141393341689,0.5415032178610825,-0.3341079823895939,0.0,持有,2019-09-27,18.16
0.5175685436813628,18.1,-0.7203530701714898,0.5028285416386865,0.560542616332382,-0.5427723739033452,0.0,持有,2019-09-30,18.51
0.5287276941045459,18.36,-0.8852432844594291,0.4881717485522389,0.5643504960266416,-0.6988138526996615,0.0016366612111293583,卖出,2019-10-08,18.52
0.505169487655604,18.35,-0.4315614201730216,0.4979429439432041,0.5783127215722614,-0.2739857806839149,0.0,买进,2019-10-09,18.55
0.5163286380787871,18.55,-0.4840461443599115,0.4796219525851444,0.582120601266521,-0.3232883539023298,0.010899182561307862,卖出,2019-10-10,18.65
0.5336873165148495,18.73,-0.5565377388482943,0.546798920898029,0.589736360655041,-0.3818218219710663,0.0,买进,2019-10-11,18.53
0.6056018414642522,18.54,-0.815028155750318,0.5748911076470534,0.6532010222260386,-0.623844663958793,-0.010144153764015017,卖出,2019-10-14,18.55
0.5944426910410691,18.62,-0.8498086416883115,0.5382491249309346,0.61512222528344,-0.6603283152976513,0.0,持有,2019-10-15,18.37
0.5770840126050063,18.58,-0.6121775647292622,0.5516845185935114,0.585928480960781,-0.4342305295987536,0.0,持有,2019-10-16,18.37
0.5560056173612157,18.28,-0.8560472321178942,0.546798920898029,0.6176608117462797,-0.6651070895149468,0.0,买进,2019-10-17,18.19
0.6031220302591004,18.29,-0.0962137726541875,0.6310754811451023,0.6836640597801172,0.081420546358037,0.0,持有,2019-10-18,18.18
0.6861957056316859,18.0,-0.4786166426449822,0.6750458604044448,0.7382436687311752,-0.2839037103679347,0.0,持有,2019-10-21,17.97
0.7060341952729003,18.0,-0.4888056517604938,0.6591676678941267,0.7001648717885766,-0.2985692792749497,-0.015317286652078837,卖出,2019-10-22,18.02
0.7097539120806282,18.03,0.1282219281015402,0.716573440816046,0.6620860748459783,0.2974833880244024,0.0,持有,2019-10-23,17.92
0.7047942896703248,17.95,-0.6088014268842022,0.6359610788405847,0.6887412327057969,-0.4192488842868151,0.0,持有,2019-10-24,18.02
0.6378393871312255,18.08,-0.5620085557316313,0.6249684840257491,0.6747790071601776,-0.376210639800038,0.0,买进,2019-10-25,18.08
0.632879764720922,18.0,-0.733472701899397,0.5748911076470534,0.6620860748459783,-0.5456706587080733,-0.004424778761061853,卖出,2019-10-28,18.39
0.5956825966436448,18.42,-0.2319003601530505,0.566341311679959,0.5630812027952219,-0.075997365336636,0.0,持有,2019-10-29,18.39
0.5026896764504518,18.39,-0.3334860962342288,0.474736354889662,0.4843850224471847,-0.1950858734805986,0.0,持有,2019-10-30,18.42
0.5064093932581797,18.28,-0.4854646318085804,0.5516845185935114,0.5732355486465812,-0.3120584180436047,0.0,买进,2019-10-31,18.44
0.6018821246565244,18.39,-0.632215421407061,0.5480203203218997,0.6367002102175788,-0.4514460247117776,0.006017505470459487,卖出,2019-11-01,18.5
0.5783239182075824,18.6,-0.6160653220764393,0.5394705243548054,0.6049678794320801,-0.437476140522655,0.0,持有,2019-11-04,18.7
0.5708844845921267,18.8,-0.6640763021109011,0.527256530116099,0.5706969621837414,-0.4882663102705138,0.0,持有,2019-11-05,18.81
0.5200483548865146,18.8,-0.5331616165631426,0.5223709324206165,0.5795820148036811,-0.364515858705849,0.0,买进,2019-11-06,18.84
0.5398868445277291,18.81,-0.6802098753741596,0.5284779295399697,0.5871977741922011,-0.5008292001667269,0.0,持有,2019-11-07,18.9
0.5646849565792471,19.2,-0.4182420984644766,0.5162639353012634,0.5960828268121403,-0.2536094297456964,0.021276595744680774,卖出,2019-11-08,19.1
0.5659248621818231,19.0,-0.3658441361312431,0.5724483087993122,0.6316230372918992,-0.1968780973640037,0.0,买进,2019-11-11,19.05
0.6254403311054667,19.07,-0.426515460938145,0.585883702461889,0.663355368077398,-0.2481587178400597,0.0036842105263158046,卖出,2019-11-12,18.85
0.6279201423106184,18.61,0.2179130271981035,0.7214590385115285,0.7534751875082147,0.4124627881844103,0.0,买进,2019-11-13,18.84
0.7209130625038114,18.71,0.1128065501824378,0.7788648114334478,0.7940925709136533,0.3206862779109177,0.0,持有,2019-11-14,18.76
0.7469510801579055,18.78,0.2276792444235749,0.8069569981824721,0.8118626761535327,0.4495846495464503,0.0,持有,2019-11-15,18.8
0.7791886258248788,18.68,-0.1320037258736125,0.804514199334731,0.8397871272447714,0.090390590987135,0.0,持有,2019-11-18,18.5
0.8511031507742816,18.23,0.9787759229413052,0.7605438200753885,0.7128578041027762,1.167302641551942,-0.02041912950026862,卖出,2019-11-19,18.77
0.790347776248062,18.53,0.1768044346323103,0.7373372310218465,0.8144012626163725,0.3886052374339517,0.0,持有,2019-11-20,18.02
0.791587681850638,17.82,-0.13030291810749,0.7849718085528009,0.8321713678562519,0.0867031705936339,0.0,买进,2019-11-21,17.75
0.791587681850638,17.61,0.5050307242899144,0.7764220125857065,0.7763224656737738,0.722920783580041,-0.011784511784511831,卖出,2019-11-22,17.41
0.753150608170785,17.41,-0.3188212772078687,0.6958096506102452,0.6849333530115373,-0.1270917265026478,0.0,持有,2019-11-25,16.98
0.7481909857604812,17.1,1.089062633489173,1.006045104273384,0.8410564204761917,1.3982067572000103,0.0,买进,2019-11-26,17.0
1.019730312724605,17.0,0.5382467425175314,0.935203937688888,0.8892895632701497,0.7950310364588674,-0.005847953216374352,卖出,2019-11-27,16.95
0.8585425843897369,16.95,0.0571357379251639,0.820392391845049,0.8029776235335929,0.2674594334912181,0.0,持有,2019-11-28,16.95
0.753150608170785,17.0,-0.5919599870688894,0.7275660356308816,0.8118626761535327,-0.3864214954031677,0.0,买进,2019-11-29,16.8
0.751910702568209,16.79,-0.422158087843399,0.7336730327502349,0.7661681198224144,-0.2184409967401299,-0.012352941176470638,卖出,2019-12-02,16.72
0.7085140064780522,16.78,-0.6596211497842565,0.6738244609805739,0.6722404206973377,-0.4656613178169181,0.0,持有,2019-12-03,16.5
0.6378393871312255,16.55,-0.6105456155771528,0.6860384552192804,0.7255507364169759,-0.412930361851023,0.0,买进,2019-12-04,16.48
0.6936351392471416,16.45,-0.4578571476923267,0.7397800298695877,0.7547444807396344,-0.2522646366094178,0.0,持有,2019-12-05,16.36
0.7940674930557898,16.35,-0.2147945032599277,0.7666508171947417,0.8715194580302703,0.004794916266018,0.0,持有,2019-12-06,16.23
0.8052266434789729,16.25,1.2395765463434671,1.0891002650965866,0.8144012626163725,1.6067462186887322,0.0,持有,2019-12-09,16.24
1.037088991160667,16.27,0.9210758473290668,1.0170376990882202,0.7763224656737738,1.2297177508887207,-0.016918429003021217,卖出,2019-12-10,16.25
0.8523430563768571,16.31,0.1558700388000616,0.8155067941495666,0.777591758905194,0.3694207808832888,0.0,持有,2019-12-11,16.34
0.8213454163124596,16.34,0.0798997071317394,0.8680269693760034,0.88040451065021,0.3221975755819328,0.0,买进,2019-12-12,16.13
0.894499846864438,16.29,0.5583734268074069,0.9364253371127588,0.9146754278985488,0.8490160420809691,0.0,持有,2019-12-13,16.21
0.9887326726602068,16.27,0.1082412240733723,0.9437537336559824,0.9527542248411474,0.3811620923890039,-0.004283965728274192,卖出,2019-12-16,16.28
0.9217777701211082,16.31,-0.516758117532953,0.8692483687998743,0.931176239907008,-0.2864267691617657,0.0,持有,2019-12-17,16.45
0.9192979589159564,16.45,-0.6595522911702434,0.9083331503637344,0.9667164503867668,-0.4280002038601541,0.0,买进,2019-12-18,16.31
0.9155782421082286,16.33,-0.5844165259037594,0.9010047538205104,0.983217262395226,-0.3507818157889541,0.0,持有,2019-12-19,16.32
0.9155782421082286,16.32,-0.5137180097242766,0.8765767653430979,0.87659663095595,-0.2930737577570296,-0.00790273556230997,卖出,2019-12-20,16.42
0.8411839059536741,16.42,-0.6239207127630485,0.7947430039437662,0.8397871272447714,-0.4124047838742822,0.0,持有,2019-12-23,16.03
0.7754689090171514,16.03,-0.6208096805819386,0.7483298258366821,0.8207477287734724,-0.4118979511372933,0.0,持有,2019-12-24,16.14
0.7630698529913922,16.14,-0.201978538019818,0.8558129751372975,0.8499414730961309,0.0326421515329788,0.0,买进,2019-12-25,16.11
0.8771411684283756,16.14,-0.3572209718983884,0.8692483687998743,0.9375227060641078,-0.1209479684379578,0.0,持有,2019-12-26,16.17
0.9118585253005008,16.12,-0.5421118592125594,0.8631413716805211,0.936253412832688,-0.3125114930122476,-0.0012391573729863428,卖出,2019-12-27,16.11
0.8821007908386792,16.11,-0.4484359121230606,0.8826837624624511,0.9413305857583678,-0.2139914458339732,0.0,买进,2019-12-30,16.01
0.9168181477108044,16.18,-0.4410625317345428,0.91932574517857,0.9946409014780055,-0.1959096774381173,0.0,持有,2019-12-31,16.13
0.9626946550061128,16.17,-0.4348700765763489,0.931539739417276,1.0390661645777042,-0.18485315225509,0.0,持有,2020-01-02,16.23
0.9812932390447516,16.22,-0.4814088594432115,0.970624520981136,1.0581055630490033,-0.2265350857226564,0.0,持有,2020-01-03,16.25
1.003611539891118,16.2,-0.5281638583580752,1.0011595065779018,1.060644149511843,-0.2779014708329752,0.0,持有,2020-01-06,16.28
1.019730312724605,16.25,-0.6511301940903067,0.9437537336559824,1.0441433375033835,-0.4124349552210065,0.008690254500310402,卖出,2020-01-07,16.32
0.973853805429296,16.29,-0.6886092491114719,0.9400895353843703,1.0441433375033835,-0.4511036086064439,0.0,持有,2020-01-08,16.26
0.9664143718138408,16.29,-0.6469256871186697,0.91932574517857,0.9667164503867668,-0.4162114212393268,0.0,持有,2020-01-09,16.52
0.8969796580695897,16.56,-0.6562918357967252,0.8619199722566503,0.9248297737499084,-0.4314867955100218,0.0,持有,2020-01-10,16.36
0.8523430563768571,16.32,-0.4313720589844857,0.8558129751372975,0.8930974429644097,-0.2052610282354371,0.0,买进,2020-01-13,16.42
0.8585425843897369,16.42,0.212856739171125,0.7788648114334478,0.6011599997378205,0.4022758172747711,0.0061274509803922435,卖出,2020-01-14,16.63
0.6204807086951631,16.65,-0.4993492827381726,0.6506178719270324,0.61131434558918,-0.3213061078945363,0.0,买进,2020-01-15,16.85
0.7097539120806282,16.71,1.9519003164827269,1.0084879031211258,0.7661681198224144,2.2943403809729856,0.0,持有,2020-01-16,17.33
1.0234500295323326,17.15,1.6853617047748572,1.0646722766191743,0.847402886633291,2.0758960678744898,0.030030030030030033,卖出,2020-01-17,17.46
1.078005876045672,17.37,1.479316762649736,1.065893676043045,1.0695292021317828,1.8998781289399995,0.0,持有,2020-01-20,16.43
1.0718063480327928,16.35,0.6733810839320097,1.2967381671545934,1.1025308261487017,1.10625685247665,0.0,买进,2020-01-21,16.08
1.2788705836629684,16.1,0.8134346847315805,1.4848336784306695,1.286578344704595,1.3625019166544683,0.0,持有,2020-01-22,15.63
1.2987090733041833,15.78,0.6139251136624382,1.2979595665784638,1.093645773528762,1.0550692928236465,-0.03486238532110104,卖出,2020-01-23,15.12
1.226794548354781,13.63,-0.1738298251974217,1.2185686040268733,1.245960961299157,0.1626473641854912,0.0,持有,2020-02-03,13.61
1.2081959643161426,12.28,-0.5414893773418814,1.2185686040268733,1.182496299728159,-0.2638369426854968,0.0,持有,2020-02-04,12.47
1.1623194570208335,12.59,2.6134546305101622,1.4445274974429392,1.233268028984957,3.494335832483966,0.0,买进,2020-02-05,12.6
1.508253120139511,12.69,1.861637690889855,1.6643793937396516,1.5442448706828449,2.761063444346552,0.0,持有,2020-02-06,12.82
1.6322436803971017,12.82,1.703510769670278,1.6973571781841588,1.6648277276677408,2.6441260729200686,0.0,持有,2020-02-07,13.09
1.654561981243468,13.09,1.050702188208641,1.6143020173609564,1.6572119682792208,1.7863843980142835,0.03971405877680699,卖出,2020-02-10,13.59
1.65704179244862,13.54,-0.0681256554121227,1.637508606414498,1.69021359229614,0.4080359747722488,0.0,买进,2020-02-11,13.52
1.658281698051196,13.52,1.852653018933432,1.768198344768655,1.5607456826913046,2.7853140256440727,0.0,持有,2020-02-12,13.66
1.7562342406546922,13.66,-0.3917480581368139,1.7254493649331828,1.808257862818196,0.0272932879985278,0.008862629246676587,卖出,2020-02-13,13.57
1.767393391077876,13.58,0.2091679832184456,1.7498773534105956,1.710522283998859,0.7648248378138722,0.0,持有,2020-02-14,13.45
1.6991985829362004,13.38,-0.0339029242476348,1.6753719885544875,1.7282923892387383,0.4606620537602908,0.0,买进,2020-02-17,13.72
1.676880282089834,13.72,-0.1941369190560115,1.7706411436163965,1.7282923892387383,0.2646381946045891,0.0,持有,2020-02-18,13.8
1.6632413204614993,13.84,-0.1072683345478432,1.6155234167848267,1.6775206599819403,0.3479550951923876,0.03437967115097153,卖出,2020-02-19,13.83
1.604965757140432,13.62,0.8173162448034964,1.6155234167848267,1.605170945791003,1.4851918511177704,0.0,持有,2020-02-20,14.22
1.614885001961039,14.2,0.8283005709108587,1.652165399500945,1.6660970208991603,1.5062959165837877,0.0,买进,2020-02-21,14.18
1.611165285153312,14.17,0.3407416457023089,1.6143020173609564,1.605170945791003,0.8874290994188712,-0.0021126760563379833,卖出,2020-02-24,14.05
1.5925667011146727,13.88,0.6632705736364729,1.663157994315781,1.6267489307251424,1.3076739488432778,0.0,买进,2020-02-25,13.87
1.733915939808326,13.67,1.4952761236195415,1.7303349626286653,1.7930263440411556,2.429510882296724,0.0,持有,2020-02-26,13.77
1.7946713143345456,13.96,0.2979942181230051,1.7608699482254309,1.8437980732979533,0.9167732464751768,0.005763688760806921,卖出,2020-02-27,13.8
1.78723188071909,13.56,2.51554043572816,1.754762951106078,1.7892184643468956,3.7395760872320016,0.0,持有,2020-02-28,13.12
1.8083102759628804,13.14,0.5876156144203305,1.7278921637809244,1.818412208669555,1.272474816779219,0.0,持有,2020-03-02,13.55
1.767393391077876,13.76,0.3367629949846347,1.6949143793364172,1.804449983123936,0.9428487468417172,0.0,持有,2020-03-03,13.53
1.7450750902315095,13.44,3.637485508805294,2.12973257423436,1.7892184643468956,5.331564466806493,0.0,买进,2020-03-04,13.65
2.1616833726970137,13.89,3.1464705697594293,2.393554849790415,2.035461351242367,5.04104622116519,0.0,持有,2020-03-05,14.17
2.265835443313389,14.01,2.2381979074816423,2.2103449362098213,2.1788914863928213,3.742199273597776,0.04241071428571431,卖出,2020-03-06,14.46
2.222438747223233,14.5,2.720476065581531,2.2824075022181884,2.109080358664724,4.454143639983716,0.0,买进,2020-03-09,14.01
2.29311336657006,13.71,1.338929886158342,2.34469887283559,2.2867814110635174,2.585773495267739,0.0,持有,2020-03-10,14.1
2.405944776404467,14.2,2.955209572062911,2.3227136832059188,2.2613955464351188,4.854950203497147,-0.02068965517241384,卖出,2020-03-11,14.15
2.332790345852488,13.97,0.4534645740139586,2.2555367148930348,2.352784659097355,1.330564731635123,0.0,持有,2020-03-12,13.79
2.2993128945829397,13.21,-0.1337548004279644,2.2115663356336923,2.2639341328979583,0.4767643523711314,0.0,持有,2020-03-13,13.8
2.2187190304155053,13.8,1.2404503621552927,2.2811861027943183,2.2715498922864783,2.4406129512997112,0.0,买进,2020-03-16,13.18
2.2980729889803637,13.26,0.4045191825873397,2.347141671683332,2.3096286892290765,1.2885904229042044,0.0,持有,2020-03-17,13.02
2.2807143105443006,13.02,1.682437968023863,2.3178280855104365,2.2347403885753,3.0460651976631623,0.0,持有,2020-03-18,12.8


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Transfer_of_intellectual_education.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-2.2608820201041664,,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,0,买进,,
-1.4973600885138485,,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,0,持有,,
-1.2469577346051957,,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,0,持有,,
-0.9719256409678232,,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,0,持有,,
-0.6702113292910038,,-1.2676411734025868,-0.4341998950315346,-0.2456280366380112,-1.1286099487087848,0,持有,,
-0.3377098429532851,,-1.291385190680084,-0.0853191335817224,0.1437648142923311,-1.1460035663036934,0,持有,,
0.0276312963560607,,-1.2816891373365318,0.2988417048686325,0.5725344703729327,-1.1346551949437742,0,持有,,
0.4299170452584865,,-1.2719107575463555,0.7222026288751461,1.0450561321760443,-1.12113262774736,0,持有,,
0.8732523603754455,,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,0,持有,,
0.3868150007332265,,2.0921566879780373,0.2263215465897388,0.0584484031334358,1.876697774914326,0,持有,,
0.152832473310387,,1.787732646090063,0.3439218032582151,0.2837712326043644,1.787137086167462,0,持有,,
0.4155496970833999,,1.068249899501014,0.0479611573092169,0.0868872068530681,0.957706469425691,0,持有,,
0.154884951621114,,1.163982957698826,0.4086019444258765,0.4828428586417865,1.2480024243940675,0,持有,,
0.3642377393152333,,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,0,持有,,
0.5859053968737125,,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,0,持有,,
1.043608060165758,,1.5285912565035027,1.3180439293287576,1.0844329373263035,2.088931846768433,0,持有,,
1.328902545356764,,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,0,持有,,
1.8625469061456963,10.15,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0,持有,2021-01-12,12.18
2.0021154312751093,13.4,1.0324705151325055,1.694364750667881,1.6094570059964275,1.7219892901161795,0,持有,2021-01-13,13.4
1.7250308593270096,14.74,0.2350795078885347,1.6179245838333711,1.4541373856815163,0.705233501048337,0,持有,2021-01-14,14.74
1.5033632017685306,16.21,0.1731755429756922,1.431724177441618,1.4978893914040268,0.6328756576479834,0,持有,2021-01-15,16.21
1.5567276378474233,17.83,0.4951207928476238,1.304323899384102,1.1806873499158268,0.8957882665575881,0,持有,2021-01-18,17.83
1.2324360647526111,19.61,-0.106583357430108,1.1671235999375469,1.268191361360847,0.217533732415126,0,持有,2021-01-19,19.61
1.226278629820431,21.57,0.3219982859415379,1.2278837325495924,1.060369334178923,0.683480172383302,0,持有,2021-01-20,21.57
1.3596897200176643,23.73,0.3316744911899922,1.3611640234405318,1.213501354207709,0.7584038331859069,0,持有,2021-01-21,23.73
1.4541037223110902,23.73,-0.1435156572356114,1.3396039763846446,1.2113137539215837,0.1891108837478354,0,持有,2021-01-22,21.36
1.070290278205205,20.11,0.2835701301341732,0.7065225946526823,0.7147284889710911,0.4652037062624971,0,持有,2021-01-25,20.22
0.6844243557885923,20.6,-0.3541353579929018,0.4242819786483404,0.4522164546360291,-0.2316910258793613,0,持有,2021-01-26,21.5
0.3498703911401467,19.8,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0,持有,2021-01-27,20.23
0.3765526091795931,21.35,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.0752024513762749,0,持有,2021-01-28,21.25
0.8137304893643724,21.87,0.0428926467526576,1.0495233432690705,0.8634853084276262,0.2962817932850566,0,持有,2021-01-29,22.33
1.1339171058377313,23.0,-0.3901487772914351,0.9711231721567536,1.0516189330344212,-0.1537829189371993,0,持有,2021-02-01,24.56
0.984086189154685,24.93,-0.4140070505598441,0.9770031849901776,0.9509893198726472,-0.1801209980377218,0,持有,2021-02-02,25.95
0.7849957930141991,26.85,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.3479834588939015,0,持有,2021-02-03,28.55
0.7090540955173125,28.6,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,0,持有,2021-02-04,29.23
0.5653806137664462,28.0,-0.8332259159934523,0.4732820855935387,0.450028854349904,-0.6948542739103571,0,持有,2021-02-05,27.88
0.4278645669477596,27.45,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0,持有,2021-02-08,26.8
0.6084826582917063,26.5,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,0,持有,2021-02-09,27.06
0.5982202667380728,26.53,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,0,持有,2021-02-10,25.48
0.4299170452584865,25.18,-0.7226504522813829,0.4027219315924532,0.3340860391852513,-0.5989228088007865,0,持有,2021-02-18,25.45
0.5079112210660995,25.11,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,0,持有,2021-02-19,26.1
0.5038062644446463,25.5,-0.9639154392777984,0.3596018374806782,0.4544040549221549,-0.8270670937846504,0,持有,2021-02-22,26.56
0.3745001308688668,25.97,-0.7779560474230058,0.4713220813157304,0.4478412540637781,-0.6422091196588168,0,持有,2021-02-23,24.69
0.579747961941533,23.65,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,0,持有,2021-02-24,22.81
0.577695483630806,22.11,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0,持有,2021-02-25,21.18
0.7583135749747527,21.18,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,0,持有,2021-02-26,21.31
0.4258120886370333,21.4,-0.7948422889559595,0.2243615423119313,0.2290812254512264,-0.6834281337576177,0,持有,2021-03-01,23.44
0.1795146913498341,23.86,-0.9853974640826528,0.1655614139776932,0.2050176223038458,-0.863985877571897,0,持有,2021-03-02,25.0
0.2205642575643672,25.0,-1.0339755905388537,0.1420413626439978,0.2443944274541051,-0.9061091863804108,0,持有,2021-03-03,24.27
0.2267216924965467,23.81,-1.034960746424238,0.2557216107568583,0.2837712326043644,-0.9057509041415728,0,持有,2021-03-04,23.3
0.2020919527678273,23.08,-0.9202211523606156,0.1812414482001563,0.2334564260234773,-0.8001267390199575,0,持有,2021-03-05,22.93
0.2821386068861672,22.7,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,0,持有,2021-03-08,22.23
0.2657187804003535,22.0,-0.7646811236450938,0.3400017947025993,0.3056472354656198,-0.6390189150684864,0,持有,2021-03-09,21.56
0.33550304296506,21.59,-0.823743531708433,0.3302017733135595,0.3844008457661383,-0.6946963791206179,0,持有,2021-03-10,22.44
0.4258120886370333,22.3,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0,持有,2021-03-11,22.39
0.5284360041733664,22.3,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0,持有,2021-03-12,21.57
0.6967392256529528,21.72,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.1970543526483306,0,持有,2021-03-15,21.95
0.803468097810739,21.74,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,0,持有,2021-03-16,21.93
0.7234214436923991,21.66,-0.1489535175160596,0.9358430951562108,0.7431672926907233,0.0705674088271164,0,持有,2021-03-17,21.3
0.8691474037539922,21.32,0.6000842508187768,1.18280363416001,0.712540888684966,1.0031322250744508,0,持有,2021-03-18,22.3
1.3555847633962104,22.02,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,0,持有,2021-03-19,22.29
1.207806325023891,22.5,-0.0625816839271037,0.9711231721567536,0.8853613112888816,0.188025997847251,0,持有,2021-03-22,23.17
0.9122494482792524,22.99,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,0,持有,2021-03-23,21.55
0.7542086183532988,20.95,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.4710959460404597,0,持有,2021-03-24,20.35
0.6905817907207725,20.08,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,0,持有,2021-03-25,20.55
0.5818004402522592,20.6,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,0,持有,2021-03-26,20.58
0.4093922621512197,20.38,-0.4240056579095418,0.5497222524280482,0.5244072640781716,-0.2741287717923673,0,持有,2021-03-29,20.46
0.6638995726813262,20.02,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.4917423523492095,0,持有,2021-03-30,20.85
0.6125876149131596,20.54,-0.690903855652518,0.4497620342598433,0.4631544560666568,-0.5606627857812005,0,持有,2021-03-31,20.77
0.3334505646543337,20.68,-0.9672385281735912,0.2459215893678184,0.3384612397575023,-0.8393816993110417,0,持有,2021-04-01,21.11
0.3026633899934334,20.95,-1.080439463386793,0.2714016449793214,0.3844008457661383,-0.94419238611869,0,持有,2021-04-02,21.55
0.3006109116827071,21.72,-1.1011840020146595,0.2184815294785073,0.3887760463383893,-0.9639614057337622,0,持有,2021-04-06,22.05
0.3047158683041603,22.17,-0.89510105802037,0.222401538034123,0.1634532168674607,-0.7823072261163713,0,持有,2021-04-07,22.87
0.1097304287851276,22.52,-1.0193653214411769,-0.0206389924140602,0.0715740048501894,-0.9063662444023028,0,持有,2021-04-08,23.39
0.0009490783166143,23.14,-1.079020928659748,-0.0951191549707622,0.0125087971248005,-0.9625604936680172,0,持有,2021-04-09,23.0
-0.0914124456660852,22.95,-1.1504625073396215,-0.1480392704715763,0.0190715979831765,-1.024417473384413,0,持有,2021-04-12,23.71
-0.0565203143837323,23.21,-1.031401206308582,-0.1186392063044569,-0.0990588174676011,-0.92445778796643,0,持有,2021-04-13,26.08
-0.007260834926292,26.1,-0.8020621629919424,0.1636014096998849,-0.0137424063087058,-0.7018252003298603,0,持有,2021-04-14,25.36
0.152832473310387,25.0,-0.7162519441981933,0.4027219315924532,0.1787664188703394,-0.6012365637638263,0,持有,2021-04-15,23.92
0.1754097347283801,23.49,-0.8569537096106086,0.1636014096998849,0.2072052225899709,-0.7487056058901298,0,持有,2021-04-16,23.15
0.1446225600674805,22.42,-0.9645136436048378,0.1459613711996135,0.2247060248789755,-0.8464590272373299,0,持有,2021-04-19,22.84
0.1240977769602136,22.82,-0.9864744389818816,-0.0186789881362527,0.0759492054224403,-0.8773264890977762,0,持有,2021-04-20,22.31
-0.0031558783048388,21.87,-1.1266972612299764,-0.0715991036370668,0.0803244059946913,-1.0012799911049313,0,持有,2021-04-21,21.47
0.0009490783166143,21.57,-1.0022717967585475,-0.0872791378595299,-0.0312432085977104,-0.8988945519194905,0,持有,2021-04-22,22.71
-0.132462011880619,22.4,-1.1423203009540432,-0.1754793303608875,-0.0640572128895928,-1.0197854793216692,0,持有,2021-04-23,22.46
-0.1365669685020722,22.34,-1.1711331765352977,-0.2421194758063572,-0.1209348203288566,-1.0462746241097023,0,持有,2021-04-26,21.1
-0.1673541431629719,20.89,-1.069594119041003,-0.2342794586951249,-0.1428108231901113,-0.9603224133832132,0,持有,2021-04-27,20.95
-0.1509343166771589,21.2,-0.6557782502773232,0.1106812941990708,0.0125087971248005,-0.5645199024133313,0,持有,2021-04-28,20.94
0.2328791274287269,20.95,-0.508539385300295,0.2086815080894674,0.1809540191564653,-0.4336732803525734,0,持有,2021-04-29,20.96
0.0871531673671338,21.18,-0.831117703109786,-0.0147589795806369,0.0759492054224403,-0.7396525168676034,0,持有,2021-04-30,20.01
0.0071065132487946,19.8,-0.9513381328945468,-0.0284790095252925,0.091262407425319,-0.8440996829539025,0,持有,2021-05-06,19.48
0.0461036011526007,19.48,-0.901345613922452,0.0891212471431837,0.1853292197287162,-0.7923629730547813,0,持有,2021-05-07,19.03
0.1035729938529474,19.04,-1.000396928436381,0.0401211401979853,0.145952414578457,-0.8848583826977396,0,持有,2021-05-10,19.2
0.0645759059491406,19.18,-0.8904089683392113,0.1851614567557721,0.198454821445469,-0.7794119391034986,0,持有,2021-05-11,19.44
0.0789432541242273,19.35,-0.927075303670402,-0.0500390565811796,0.0650112039918126,-0.8263151738958731,0,持有,2021-05-12,20.22
-0.0175232264799255,19.8,-0.3182216969462522,0.2518016022012418,0.0190715979831765,-0.231142370196853,0,持有,2021-05-13,20.33
0.3806575658010463,20.23,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,0,持有,2021-05-14,20.18
0.8178354459858257,20.32,-0.2039805489577858,1.1298835186591958,1.1041213399014334,0.108567491455064,0,持有,2021-05-17,20.08
1.3001678490065909,19.88,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,0,持有,2021-05-18,19.46
1.8297072531740697,19.48,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,0,持有,2021-05-19,19.48
2.4126110934204417,19.6,2.977262813368768,2.803727171907171,2.635441540189296,5.293532065875218,0,持有,2021-05-20,18.83
2.507025095713868,18.8,2.5490827918866263,2.9036873900753752,2.092916669230167,4.180687714829332,0,持有,2021-05-21,18.81
3.1576607202142197,18.81,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,0,持有,2021-05-24,18.66
3.8739756506578247,18.55,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,0,持有,2021-05-25,18.74
3.564051425738099,19.01,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,0,持有,2021-05-26,20.61
3.5763662956024582,21.11,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,0,持有,2021-05-27,19.9
3.0345120215706194,19.89,2.3269876129122182,3.45836860069502,2.935142779388491,4.600507483547213,0,持有,2021-05-28,19.51
3.738512082149864,19.8,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,0,持有,2021-05-31,19.72
3.1473983286605867,19.9,1.002280009159321,3.029127663855083,2.832325565940592,2.3232687419468614,0,持有,2021-06-01,19.98
2.578861836589301,20.0,0.6374050555118064,2.58616669707049,2.4713715187298817,1.641015922639466,0,持有,2021-06-02,19.79
2.6404361859111014,20.08,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0,持有,2021-06-03,19.86
2.6999580569221746,19.4,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,0,持有,2021-06-04,19.39
2.457765616256428,19.53,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,0,持有,2021-06-07,21.33
1.9508034735069424,22.5,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0,持有,2021-06-08,23.46
2.180681044308329,24.4,0.05615151946236,2.06480555917358,2.200109083250318,0.6780026451021726,0,持有,2021-06-09,25.81
2.1129492600543487,28.39,0.9596481994023388,2.303926081066148,2.416681511576744,2.027090295244797,0,持有,2021-06-10,28.39
2.2340454803872216,31.23,0.4292951895276863,1.957005323894144,1.9332218483430044,1.1103862542944347,0,持有,2021-06-11,31.23
2.1273166082294352,33.0,0.4576874580849953,2.1412457260080893,2.2372982881144514,1.2382280311511211,0,持有,2021-06-15,31.69
2.2053107840370485,29.52,1.145586362424983,2.5587266371811794,2.416681511576744,2.3476448551180558,0,持有,2021-06-16,34.86
2.5603895317927607,34.27,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0,持有,2021-06-17,38.35
2.648646099154008,36.4,0.2900965289866463,2.4332863634014714,2.668255544481178,1.1242774194890457,0,持有,2021-06-18,36.84
2.4557131379457013,35.02,0.1585121155015791,2.3333261452332668,2.4998103224495134,0.896162826359068,0,持有,2021-06-21,36.9
2.320249569437742,35.77,0.2406405989507216,2.1471257388415133,2.044789462935406,0.8993485778378086,0,持有,2021-06-22,34.26
1.9651708216820292,33.2,-0.171139373032301,1.9276052597270248,2.088541468657916,0.3353976893696935,0,持有,2021-06-23,37.69
1.8666518627671496,36.5,-0.2292451029119183,1.6414446351670668,1.8719690403314904,0.2006640702559448,0,持有,2021-06-24,34.81
1.716820946084103,33.21,-0.2649399171360965,1.5689244768881732,1.7713394271697165,0.1434532403772306,0,持有,2021-06-25,32.04
1.753765555677183,31.1,-0.222516253489446,1.7610048961133506,2.0032250574990207,0.2406628549960471,0,持有,2021-06-28,32.34
1.819444861620436,32.0,-0.4469830209398638,1.6649646865007617,1.893845043192745,-0.0719686904000702,0,持有,2021-06-29,32.63
1.7291358159484629,32.18,-0.2886934269808145,1.5767644939994048,1.6663346134356911,0.0883317069978434,0,持有,2021-06-30,31.45
1.530045419807977,31.65,0.1309189485121272,1.2906038694394464,1.171936948771324,0.4799379400529201,0,持有,2021-07-01,28.98
1.2406459779955177,28.66,0.2307277698902733,1.06912338604715,0.9509893198726472,0.5231556076995001,0,持有,2021-07-02,30.1
0.7849957930141991,30.24,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,0,持有,2021-07-05,29.77
0.5838529185629862,30.45,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0,持有,2021-07-06,30.36
0.7336838352460325,28.82,0.0187965415273356,0.9711231721567536,0.8612977081415011,0.2908433537782762,0,持有,2021-07-07,29.84
0.967666362668872,30.0,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.0703484965368312,0,持有,2021-07-08,30.22
0.9943485807083184,30.8,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0,持有,2021-07-09,31.95
1.0333456686121252,30.5,-0.3905379725474865,1.1122434801589245,1.1478733456239436,-0.1232130734459405,0,持有,2021-07-12,32.38
1.070290278205205,31.9,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,0,持有,2021-07-13,31.44
1.043608060165758,31.1,-0.8189088809268316,0.9593631464899062,1.13037254333494,-0.616230659291867,0,持有,2021-07-14,30.78
1.086710104691018,30.82,-0.3802373289680372,1.4121241346635385,1.169749348485199,-0.0813741460839536,0,持有,2021-07-15,29.05
1.59572472575123,29.16,0.6035664696596161,1.8237250330032044,1.5525793985571643,1.235486347645682,0,持有,2021-07-16,28.57
1.7927626435809898,27.9,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.4242138899803906,0,持有,2021-07-19,27.84
1.4828384186612638,27.58,-0.3137883228698923,1.4278041688860017,1.489138990259525,0.0262969963997795,0,持有,2021-07-20,28.02
1.3206926321138577,28.6,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.2882449440020729,0,持有,2021-07-21,28.34
1.226278629820431,28.11,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,0,持有,2021-07-22,27.9
1.123654714284098,27.89,-0.5703261601559938,1.06912338604715,0.9969289258812832,-0.3422541017057153,0,持有,2021-07-23,26.93
0.8568325338896318,24.31,-0.3947588857102326,1.1710436084931626,1.0122421278841611,-0.129401874883857,0,持有,2021-07-26,25.52
1.3432698935318508,25.01,0.9164787651563988,1.6806447207232251,1.63789580971606,1.6120647491457882,0,持有,2021-07-27,23.3
1.876914254320783,22.88,1.1815975380258097,2.072645576284812,1.8325922351812305,2.128267063159073,0,持有,2021-07-28,22.32
1.6880862497339295,22.96,0.393494921511292,1.772764921780198,1.847905437184109,1.011952384384749,0,持有,2021-07-29,23.05
1.7393982075020964,23.05,0.0957073922555516,1.7061247763347285,1.677272614866319,0.561126638307261,0,持有,2021-07-30,24.19
1.5074681583899838,23.41,0.2483259539647845,1.8531250971703237,1.786652629172595,0.8453116484049985,0,持有,2021-08-02,24.32
2.057532345664729,24.01,0.0503859067245984,1.7708049175023897,1.89165744290662,0.5710900627306618,0,持有,2021-08-03,24.51
1.7086110328411968,24.61,-0.2650434724148685,1.672804703611993,1.7604014257390883,0.1392690717517252,0,持有,2021-08-04,24.69
1.5669900294010568,25.06,-0.1034254392039563,1.6669246907785698,1.6794602151524445,0.3249679094324526,0,持有,2021-08-05,24.56
1.5998296823726834,24.26,-0.121036567688314,1.4121241346635385,1.3491325719474916,0.2315139511888057,0,持有,2021-08-06,24.77
1.2652757177242375,24.69,-0.3922040043907965,1.1671235999375469,1.1041213399014334,-0.1280464405885456,0,持有,2021-08-09,27.25
1.1133923227304643,27.25,-0.6056944300677777,1.100483454492077,1.213501354207709,-0.3638876364773581,0,持有,2021-08-10,28.21
1.1154448010411917,27.28,-0.2497921961415931,1.1181234929923485,1.1041213399014334,0.0304169462389232,0,持有,2021-08-11,26.7
1.1400745407699115,26.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.3338300705481422,0,持有,2021-08-12,25.91
1.1503369323235444,25.9,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.2611054933824052,0,持有,2021-08-13,25.45
1.086710104691018,25.36,-0.4484957909705912,1.0887234288252297,1.213501354207709,-0.1907711815081948,0,持有,2021-08-16,24.95
1.1441794973913648,25.38,-0.5293125742219552,0.947603120823058,1.123809742476563,-0.3018684279709754,0,持有,2021-08-17,23.65
1.0025584939512249,23.9,-0.590547744626062,0.9162430523781312,0.9947413255951576,-0.3879828299143711,0,持有,2021-08-18,26.02
0.8588850122003587,27.06,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,0,持有,2021-08-19,28.62
0.7767858797712927,29.0,-0.1108501800997763,1.0867634245474214,1.0122421278841611,0.1976113826718584,0,持有,2021-08-20,27.7
1.2550133261706045,27.92,0.1683258766786688,0.9887632106570248,1.025367729600915,0.4604927741202013,0,持有,2021-08-23,27.95
0.949194057872332,27.52,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,0,持有,2021-08-24,26.82
0.6885293124100456,27.31,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,0,持有,2021-08-25,29.5
0.5510132655913595,29.0,-0.8850865721945939,0.3988019230368367,0.515656862933669,-0.7440356142180335,0,持有,2021-08-26,27.8
0.4648091765408395,28.01,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.476720363564133,0,持有,2021-08-27,27.11
0.5612756571449931,27.11,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,0,持有,2021-08-30,27.27
0.516121134309006,26.85,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0,持有,2021-08-31,25.64
0.5345934391055459,25.77,-0.7181038577668989,0.2792416620905529,0.2072052225899709,-0.6037288444896544,0,持有,2021-09-01,24.9
0.399129870597587,25.02,-0.7604650430620237,0.216521525200699,0.2290812254512264,-0.6574693054030858,0,持有,2021-09-02,24.91
0.1076779504744007,24.88,-0.7532513823427671,0.2557216107568583,0.2290812254512264,-0.6391221604365248,0,持有,2021-09-03,25.03
0.33550304296506,24.45,-0.9453716229159675,0.3066817219798641,0.4478412540637781,-0.8106640696389836,0,持有,2021-09-06,25.08
0.3847625224225002,24.51,-0.7436373102615761,0.54776224815024,0.4478412540637781,-0.6023788265643422,0,持有,2021-09-07,24.77
0.4730190897837466,24.77,-0.9507432078180018,0.4046819358702607,0.4215900506302718,-0.8173424672558696,0,持有,2021-09-08,25.05
0.3457654345186934,24.86,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,0,持有,2021-09-09,24.36
0.7808908363927458,24.01,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,0,持有,2021-09-10,23.66
1.2591182827920575,23.6,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,0,持有,2021-09-13,23.26
0.9101969699685252,23.59,0.4954088491147412,0.8966430096000522,0.8328589044218696,0.7686538844761222,0,持有,2021-09-14,25.59
0.8157829676750987,25.0,0.3530203408032615,1.0064032491572965,0.972865322733902,0.6399976688533473,0,持有,2021-09-15,24.1
0.8301503158501854,23.96,-0.0691180931231914,0.7653227229869204,0.7759812969826058,0.1274664025627447,0,持有,2021-09-16,22.83
0.7501036617318455,23.07,-0.2260352344542494,0.7653227229869204,0.8416093055663715,-0.0189480311736086,0,持有,2021-09-17,22.16
0.8137304893643724,21.5,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.1537075535742803,0,持有,2021-09-22,21.74
0.6782669208564128,21.74,-0.4681212422191953,0.5967623550954383,0.4872180592140374,-0.31893461573699,0,持有,2021-09-23,22.21
0.6782669208564128,21.9,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,0,持有,2021-09-24,21.99
0.5920628318058927,22.63,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,0,持有,2021-09-27,22.08
0.4340220018799398,21.22,-0.6274952325391185,0.4968021369272334,0.4937808600724142,-0.4888471377541619,0,持有,2021-09-28,21.42
0.4360744801906668,21.0,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,0,持有,2021-09-29,20.0
0.4196546537048531,20.0,-0.8469330104681062,0.3948819144812209,0.4719048572111587,-0.7083643090813416,0,持有,2021-09-30,21.11
0.5058587427553732,21.09,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,0,持有,2021-10-08,21.35
0.3437129562079664,21.36,-0.9806228753627392,0.2635616278680898,0.4040892483412679,-0.8469379289639453,0,持有,2021-10-11,21.78
0.3847625224225002,22.11,-0.971097860821292,0.3125617348132881,0.4915932597862884,-0.835897966255891,0,持有,2021-10-12,21.16
0.3745001308688668,23.28,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0,持有,2021-10-13,23.28
0.4504418283657534,24.79,-0.8581974085086601,0.3086417262576724,0.4172148500580208,-0.7301597940409197,0,持有,2021-10-14,25.61
0.3437129562079664,25.94,-0.844732805978464,0.3537218246472549,0.4894056595001633,-0.7093935329579154,0,持有,2021-10-15,23.91
0.4052873055297664,23.08,-0.7286331859203031,0.4321219957595719,0.4872180592140374,-0.5930455878219237,0,持有,2021-10-18,23.45
0.5017537861339201,23.85,-0.7456493893281158,0.4811221027047702,0.5440956666533012,-0.6010336223586477,0,持有,2021-10-19,23.52
0.5345934391055459,23.62,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,0,持有,2021-10-20,23.13
0.5038062644446463,23.02,-0.8354347500896588,0.4419220171486117,0.6053484746648152,-0.6887101806183473,0,持有,2021-10-21,23.44
0.5633281354557192,23.65,-0.6727637322857668,0.4517220385376515,0.4806552583556606,-0.5392764496057267,0,持有,2021-10-22,22.78
0.3539753477615999,22.92,-0.7507127246836719,0.3948819144812209,0.504718861503042,-0.6127934629911667,0,持有,2021-10-25,22.78
0.5099636993768265,22.98,-0.8207002146574556,0.4027219315924532,0.5025312612169162,-0.6879726055391963,0,持有,2021-10-26,22.36
0.3888674790439535,21.96,-0.9902737095678944,0.2616016235902816,0.4150272497718957,-0.8577570617388728,0,持有,2021-10-27,21.59
0.3519228694508736,21.44,-1.0300532617632334,0.2772816578127454,0.4587792554944059,-0.8932244158302692,0,持有,2021-10-28,21.6
0.3888674790439535,21.4,-0.8593903653201134,0.2968817005908243,0.4631544560666568,-0.7274522920606551,0,持有,2021-10-29,21.52
0.4258120886370333,21.8,-0.7473791076678704,0.3792018802587578,0.4740924574972846,-0.6124369143368371,0,持有,2021-11-01,21.94
0.4791765247159261,21.97,0.0213479710041461,0.7731627400981519,0.7147284889710911,0.2299407180633861,0,持有,2021-11-02,21.15
0.9266167964543384,21.1,0.3179722292950144,0.7692427315425362,0.8153581021328651,0.5337189669529868,0,持有,2021-11-03,21.35
0.6680045293027793,21.64,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0,持有,2021-11-04,21.3
0.8116780110536455,21.07,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.0078470709082338,0,持有,2021-11-05,21.67
0.8588850122003587,21.62,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,0,持有,2021-11-08,21.15
0.7542086183532988,21.19,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0,持有,2021-11-09,21.45
0.7829433147034721,21.42,-0.2825632996617755,0.5908823422620143,0.7212912898294679,-0.1183945185937972,0,持有,2021-11-10,21.92
0.6002727450487991,21.65,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,0,持有,2021-11-11,22.08
0.4586517416086599,22.08,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0,持有,2021-11-12,21.93
0.4935438728910128,21.72,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0,持有,2021-11-15,22.22
0.516121134309006,22.07,-0.1530417073298463,0.7653227229869204,0.7103532883988402,0.0343705162422292,0,持有,2021-11-16,21.2
0.7193164870709459,21.31,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.3595998145586497,0,持有,2021-11-17,21.96
0.680319399167139,21.82,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,0,持有,2021-11-18,21.37
0.6905817907207725,21.38,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.0631930940102663,0,持有,2021-11-19,21.19
0.8055205761214652,21.19,-0.6824378664286457,0.7222026288751461,0.9072373141501372,-0.49921265112019,0,持有,2021-11-22,21.37
0.7603660532854789,21.21,-0.6224619282144063,0.7457226802088415,0.9422389187281456,-0.4294014701786561,0,持有,2021-11-23,21.55
0.8609374905110858,21.54,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,0,持有,2021-11-24,21.81
0.7111065738280394,22.5,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,0,持有,2021-11-25,23.99
0.5140686559982798,23.97,-0.987150309768,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0,持有,2021-11-26,22.73
0.579747961941533,22.27,-0.9492803169132162,0.4713220813157304,0.6775392841069576,-0.7992758103228285,0,持有,2021-11-29,23.43
0.5694855703878995,23.43,-0.8651713387575595,0.4811221027047702,0.5790972712313095,-0.72070548906524,0,持有,2021-11-30,23.66
0.5982202667380728,23.38,-0.3563788831074969,0.8221628470433503,0.6228492769538198,-0.1746105411477451,0,持有,2021-12-01,23.15
0.5428033523484531,23.78,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,0,持有,2021-12-02,23.29
0.5510132655913595,22.81,-0.6422737789647999,0.4615220599266906,0.4915932597862884,-0.5105997282874591,0,持有,2021-12-03,22.4
0.4093922621512197,22.09,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,0,持有,2021-12-06,21.71
0.3149782598577938,21.65,-0.9484636109479678,0.2733616492571296,0.4128396494857698,-0.8156364602968578,0,持有,2021-12-07,21.88
0.3457654345186934,21.88,-1.0025206746118631,0.2812016663683612,0.4281528514886485,-0.8697741906648174,0,持有,2021-12-08,21.99
0.3129257815470668,22.21,-0.9899040172226784,0.2106415123672757,0.3800256451938874,-0.85911736572366,0,持有,2021-12-09,22.98
0.3231881731007003,22.87,-0.989204846498836,0.2400415765343944,0.3953388471967661,-0.8595739712570152,0,持有,2021-12-10,22.79
0.2800861285754402,23.07,-0.9439824288512414,0.1969214824226201,0.303459635179494,-0.8217453337370751,0,持有,2021-12-13,22.84
0.2903485201290737,22.7,-0.7858134767919615,0.1459613711996135,0.2290812254512264,-0.6828233506749795,0,持有,2021-12-14,23.4
0.1076779504744007,23.1,-0.9923453329197278,-0.0167189838584445,0.0343847999860552,-0.8815041713000179,0,持有,2021-12-15,23.18
0.0707333408813208,23.38,-1.004307175762811,0.0597211829760649,0.1590780162952098,-0.8863458817711692,0,持有,2021-12-16,23.67
0.093310602299314,23.41,-1.0666707535212698,0.0322811230867538,0.20283002201772,-0.9426807306727149,0,持有,2021-12-17,22.94
0.0953630806100409,23.15,-1.027857199484742,-0.0029989539137889,0.0671988042779385,-0.911490510050011,0,持有,2021-12-20,21.98
0.0050540349380676,22.0,-0.9360892729111094,-0.1029591720819938,-0.0334308088838354,-0.8384679085119696,0,持有,2021-12-21,22.3
-0.1180946637055323,22.23,-0.8740505135437321,-0.1362792448047283,-0.0531192114589651,-0.7878242978172948,0,持有,2021-12-22,22.25
-0.0647302276266388,22.25,-0.7911476092015064,-0.0911991464151464,-0.0443688103144632,-0.7151501584583555,0,持有,2021-12-23,22.39
-0.1242520986377118,22.86,-0.7361302429191323,-0.2362394629729331,-0.1865628289126215,-0.6855011664139339,0,持有,2021-12-24,22.12
-0.2391908840384053,21.26,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,0,持有,2021-12-27,22.16
-0.4177564970716243,22.39,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,0,持有,2021-12-28,21.47
-0.4978031511899642,21.48,-0.8773238959057146,-0.4851600062545405,-0.4709508661089389,-0.8238938946769284,0,持有,2021-12-29,21.01
-0.4362288018681642,20.97,-0.9746618883323612,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,0,持有,2021-12-30,21.16
-0.5901646751726639,21.19,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,0,持有,2021-12-31,21.0
-0.6004270667262973,20.88,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,0,持有,2022-01-04,21.05
-0.7687302882058836,21.02,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0,持有,2022-01-05,20.84
-0.6722638076017308,20.8,-0.997911946930116,-0.6478403613125994,-0.6109572844209722,-0.9307342817777547,0,持有,2022-01-06,20.89
-0.5819547619297574,20.71,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304444,0,持有,2022-01-07,20.0
-0.5675874137546707,19.76,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0,持有,2022-01-10,19.82
-0.5388527174044974,19.85,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,0,持有,2022-01-11,19.93
-0.5614299788224912,20.11,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,0,持有,2022-01-12,19.94
-0.6291617630764706,19.78,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.954631537733182,0,持有,2022-01-13,19.5
-0.5778498053083042,19.41,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0,持有,2022-01-14,18.9
-0.4895932379470578,19.02,-0.6798765992003519,-0.4890800148101563,-0.4600128646783112,-0.6748171665475565,0,持有,2022-01-17,19.16
-0.4875407596363308,19.07,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,0,持有,2022-01-18,18.87
-0.5860597185512106,18.4,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0,持有,2022-01-19,18.31
-0.5696398920653977,18.31,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.183325395898118,0,持有,2022-01-20,17.44
-0.2268760141740449,17.33,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.1719471129237574,0,持有,2022-01-21,17.05
-0.2905028418065719,17.06,0.7606004558635551,-0.0480790523033714,-0.2325024349212576,0.5866255418352158,0,持有,2022-01-24,17.35
-0.1796690130273316,17.3,0.2712594785937596,-0.2832795656403232,-0.4140732586696759,0.1135972109941613,0,持有,2022-01-25,16.6
-0.3931267573429049,16.59,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.4650280696639196,0,持有,2022-01-26,16.55
-0.3849168440999977,16.61,-0.6658495189142927,-0.4792799934211165,-0.4228236598141778,-0.6588796579001415,0,持有,2022-01-27,15.73
-0.3972317139643582,15.91,-0.2177672084049628,-0.361679736752641,-0.3178188460801529,-0.2786642197984739,0,持有,2022-01-28,16.2
-0.3007652333602046,16.51,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,0,持有,2022-02-07,16.64
-0.3274474513996517,16.64,-0.5628385957243854,-0.3695197538638725,-0.3331320480830316,-0.5655816456350141,0,持有,2022-02-08,16.71
-0.3397623212640114,16.91,0.5313223375692596,-0.3028796084184028,-0.2959428432188974,0.3556113032930016,0,持有,2022-02-09,16.85
-0.2001937961345985,16.85,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,0,持有,2022-02-10,16.74
-0.5347477607830441,16.74,-0.0741588189095491,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,0,持有,2022-02-11,16.41
-0.8775116386743969,16.36,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,0,持有,2022-02-14,16.66
-1.0252900770467164,16.78,-0.4964608701764619,-0.9242009644835176,-0.956598129628804,-0.61458818903529,0,持有,2022-02-15,17.09
-0.978083075900003,17.39,-0.5670375896864581,-0.9790810842621396,-1.039726940501574,-0.6726264973318686,0,持有,2022-02-16,17.1
-0.91856120488893,16.87,-0.6069781703402878,-0.8830408746495512,-0.9259717256230464,-0.6837596712908007,0,持有,2022-02-17,16.62
-0.9760305975892763,16.61,-0.6867906399796948,-0.971241067150908,-1.057227742790578,-0.7491052526604888,0,持有,2022-02-18,16.7
-1.082759469747063,16.68,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0,持有,2022-02-21,18.37
-1.0252900770467164,18.2,-0.4165405304550008,-0.9496810200950208,-0.978474132490059,-0.5583995963890219,0,持有,2022-02-22,18.06
-0.9288235964425634,18.06,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,0,持有,2022-02-23,18.6
-0.9575582927927364,18.6,-0.8864548826114343,-0.9928011142067952,-0.9609733302010548,-0.8812494530988287,0,持有,2022-02-24,17.56
-0.9472959012391032,17.58,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0,持有,2022-02-25,17.6
-0.9165087265782034,17.3,-0.950253909125804,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,0,持有,2022-02-28,17.54
-0.9226661615103832,17.58,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,0,持有,2022-03-01,18.01
-1.0252900770467164,17.74,-0.9572540733786592,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,0,持有,2022-03-02,17.88
-1.051972295086163,18.1,-0.0938804039752798,-0.8340407677043529,-1.00253773563744,-0.3144648371343647,0,持有,2022-03-03,17.82
-0.7564154183415239,17.71,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,0,持有,2022-03-04,18.5
-0.7810451580702437,17.64,0.0537709561955233,-0.85560081476024,-0.8450305150364026,-0.224617991340095,0,持有,2022-03-07,16.87
-0.8775116386743969,16.51,-0.2798713801900978,-0.9614410457618682,-0.930346926195298,-0.4707077053503602,0,持有,2022-03-08,15.2
-0.9555058144820098,14.96,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0,持有,2022-03-09,14.48
-0.9472959012391032,14.8,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,0,持有,2022-03-10,14.71
-0.6414766329408303,14.5,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,0,持有,2022-03-11,15.0
-0.6353191980086509,15.09,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.3553716423868207,0,持有,2022-03-14,14.72
-0.8036224194882369,14.78,0.1724931136885848,-0.7948406821481939,-0.8340925136057749,-0.1200303019334121,0,持有,2022-03-15,14.2
-0.8631442904993102,14.2,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.1797759885158802,0,持有,2022-03-16,14.48
-0.5491151089581308,14.55,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.3192782584153915,0,持有,2022-03-17,14.95
-0.6599489377373703,14.85,0.49489090012875,-0.4988800361991961,-0.6372084878544786,0.2037155678959005,0,持有,2022-03-18,14.81
-0.5819547619297574,14.97,0.2633302508981887,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,0,持有,2022-03-21,14.86
-0.7194708087484437,14.87,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.2367828462241854,0,持有,2022-03-22,15.01
-0.5285903258508646,15.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.0201739723420874,0,持有,2022-03-23,14.98
-0.5655349354439445,14.94,-0.0374029082622207,-0.5792402115893214,-0.6197076855654741,-0.2137808501463531,0,持有,2022-03-24,14.48
-0.6517390244944639,14.5,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.3940946562586995,0,持有,2022-03-25,14.35
-0.6599489377373703,14.62,0.4666220349453109,-0.7928806778703861,-0.9456601281981762,0.0497510028826173,0,持有,2022-03-28,15.79
-0.9945029023858164,15.46,-0.1469716420724951,-1.1848815334319729,-1.2650497699725018,-0.4592228396423727,0,持有,2022-03-29,15.67
-1.294164735751909,15.58,0.1352782805641652,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,0,持有,2022-03-30,15.2
-1.5650918727678285,15.05,0.3110050301392353,-1.3965619954352293,-1.6806938243363505,-0.2651404080132624,0,持有,2022-03-31,14.82
-1.3926836946667889,14.75,-0.3663384846355239,-1.3946019911574217,-1.4750593974405517,-0.6302555991515598,0,持有,2022-04-01,14.86
-1.433733260881322,15.81,-0.099012948775482,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,0,持有,2022-04-06,16.35
-1.251062691226649,17.0,-0.4064513122363775,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,0,持有,2022-04-07,16.38
-1.2449052562944691,16.14,-0.2922788559161632,-1.1927215505432045,-1.345990980559146,-0.5423164984474812,0,持有,2022-04-08,15.56
-1.2366953430515626,15.27,-0.6600642306735643,-1.2436816617662108,-1.2344233659667443,-0.7672059339665678,0,持有,2022-04-11,15.27
-1.2387478213622891,15.31,-0.558033458197234,-1.1868415377097803,-1.2803629719753806,-0.7044062777034865,0,持有,2022-04-12,16.8
-1.2120656033228423,16.0,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,0,持有,2022-04-13,16.26
-1.2592726044695557,16.12,-0.4375002914705818,-1.2084015847656675,-1.2453613673973722,-0.6273968055775881,0,持有,2022-04-14,16.64
-1.1628061238654026,16.66,-0.0855167618852604,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0,持有,2022-04-15,15.97
-1.0909693829899696,15.85,-0.4821358958718019,-1.1652814906538933,-1.1709829576691049,-0.6479618872925662,0,持有,2022-04-18,16.9
-1.1853833852833962,16.55,-0.6097598377202346,-1.1986015633766285,-1.214734963391615,-0.7335785879511293,0,持有,2022-04-19,16.72
-1.1997507334584825,16.61,-0.1382172513972427,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0,持有,2022-04-20,16.3
-1.160753645554676,17.42,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,0,持有,2022-04-21,16.26
-1.1771734720404892,15.38,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,0,持有,2022-04-22,14.63
-1.1751209937297626,13.95,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0,持有,2022-04-25,13.17
-1.119704079340143,12.6,-0.5558546551318715,-1.1848815334319729,-1.2650497699725018,-0.7008558542236802,0,持有,2022-04-26,11.85
-1.294164735751909,11.28,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0,持有,2022-04-27,12.69
-1.222327994876476,12.64,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,0,持有,2022-04-28,12.49
-1.2161705599442958,12.69,-0.0826496614003267,-1.0065211441514508,-1.205984562247113,-0.3670165157982734,0,持有,2022-04-29,13.38
-0.93703350968547,13.13,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0,持有,2022-05-05,13.41
-0.8857215519173034,12.86,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,0,持有,2022-05-06,13.45
-1.0293950336681694,13.44,-0.2173564391325006,-1.0672812767634967,-1.04628974135995,-0.4538832269249757,0,持有,2022-05-09,13.44
-1.0540247733968895,13.12,-0.5105813228055472,-1.0947213366528077,-1.0506649419322012,-0.6489810877314648,0,持有,2022-05-10,13.57
-1.0724970781934295,13.35,-0.4384240045572279,-1.088841323819384,-1.04628974135995,-0.5991689493483682,0,持有,2022-05-11,13.34
-1.0478673384647097,13.34,0.6967689820285033,-0.9457610115394048,-1.039726940501574,0.1635422960314291,0,持有,2022-05-12,13.81
-1.015027685493083,13.83,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,0,持有,2022-05-13,14.16
-0.8364620724598635,14.1,0.3487410915001405,-0.9242009644835176,-1.0178509376403182,-0.0639732015824785,0,持有,2022-05-16,13.7
-1.0376049469110764,13.68,-0.130005145198493,-1.0222011783739142,-1.0637905436489543,-0.3937866664579434,0,持有,2022-05-17,13.63
-1.0232375987359896,13.65,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.4684514818543563,0,持有,2022-05-18,13.82
-0.725628243680624,13.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,0,持有,2022-05-19,13.74
-0.725628243680624,13.88,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0,持有,2022-05-20,13.75
-0.7092084171948106,13.8,2.860009414912956,-0.4753599848655007,-0.694086095293742,2.0461900448344457,0,持有,2022-05-23,14.02
-0.3808118874785445,14.0,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,0,持有,2022-05-24,13.17
-0.6620014160480973,13.18,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,0,持有,2022-05-25,13.52
-0.6558439811159171,13.5,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.2173416440175825,0,持有,2022-05-26,13.55
-0.8467244640134969,13.62,0.2240824550593437,-0.8418807848155844,-0.8647189176115322,-0.1034931588846489,0,持有,2022-05-27,14.91
-0.9082988133352964,15.05,0.0620731554868047,-0.9575210372062524,-0.930346926195298,-0.2396060817232908,0,持有,2022-05-30,15.16
-0.8980364217816634,14.65,-0.310344074297936,-0.9594810414840604,-0.9040957227617916,-0.4872920788524154,0,持有,2022-05-31,14.46
-0.9206136831996566,14.38,-0.1523187188918865,-0.9614410457618682,-0.901908122475666,-0.3784106523393049,0,持有,2022-06-01,14.34
-0.9082988133352964,14.35,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.4319829402767192,0,持有,2022-06-02,14.25
-0.9452434229283768,14.3,0.0447041737626422,-0.994761118484603,-1.028788939070946,-0.268807275068164,0,持有,2022-06-06,14.37
-1.070444599882703,14.5,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0,持有,2022-06-07,14.53
-1.051972295086163,14.36,-0.4858143519659141,-1.1221613965421189,-1.0944169476547116,-0.6392487377520105,0,持有,2022-06-08,15.4
-1.119704079340143,15.33,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0,持有,2022-06-09,14.42
-1.093021861300696,14.15,-0.2566613629668015,-1.143721443598006,-1.1797333588136063,-0.5058069031221352,0,持有,2022-06-10,14.51
-1.1771734720404892,14.29,-0.6510516421699072,-1.1946815548210123,-1.1709829576691049,-0.7530370934186948,0,持有,2022-06-13,15.94
-1.173068515419036,15.71,-0.2147188861821781,-1.1946815548210123,-1.2125473631054895,-0.485327789238541,0,持有,2022-06-14,15.94
-1.1628061238654026,16.0,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,0,持有,2022-06-15,16.02
-1.203855690079936,15.78,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,0,持有,2022-06-16,17.62
-1.2674825177124622,17.0,-0.0439655514622639,-1.0614012639300727,-0.9456601281981762,-0.3265740614998351,0,持有,2022-06-17,16.25
-0.9945029023858164,15.7,0.9521879045274736,-0.9888811056511794,-1.0419145407876993,0.3174763190414195,0,持有,2022-06-20,16.28
-1.0745495565041563,16.0,0.0291308405723859,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0,持有,2022-06-21,15.35
-1.062234686639796,15.53,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,0,持有,2022-06-22,15.05
-1.058129730018343,14.95,-0.0540856636723875,-1.0378812125963777,-1.0441021410738247,-0.3380489818005486,0,持有,2022-06-23,15.1


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Xingmei_United.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.4144104684194816,3.02,-0.7645576776988878,-1.2696193888574765,-1.519668902430802,-0.7496087560414969,0.0,持有,2022-06-24,3.0
-1.318436899739619,3.02,-0.722129694162456,-1.2787389894059475,-1.2595907931261403,-0.7158126269009457,0.0,买进,2022-06-27,3.3
-1.1648791898518378,3.3,-0.7698032170040877,-1.141944981178879,-1.1243501762877164,-0.7435119299427693,0.0,持有,2022-06-28,3.63
-1.184073903587811,3.69,-0.782466014556712,-1.178423383372764,-1.1867689225208355,-0.7515533737374683,0.0,持有,2022-06-29,3.42
-1.184073903587811,3.51,-0.9321044056169496,-1.2240213861151208,-1.2387845443817678,-0.8566606259716015,0.0,持有,2022-06-30,3.76
-1.184073903587811,3.63,-1.0047395351834931,-1.3608153943421883,-1.3948314099645645,-0.9108832463127962,0.0,持有,2022-07-01,3.46
-1.347228970343578,3.43,-1.0814605790463097,-1.3881741959876022,-1.3636220368480056,-0.9615782843167358,0.0,持有,2022-07-04,3.37
-1.347228970343578,3.34,-0.596228971761936,-1.0598685762426383,-1.2803970418705135,-0.620840818465438,0.0,买进,2022-07-05,3.26
-1.1168924055119065,3.26,-0.9999971935323227,-1.2240213861151208,-1.207575171265208,-0.903300875916026,0.02515723270440254,卖出,2022-07-06,3.37
-1.193671260455797,3.34,-0.9712572173652994,-1.3243369921483037,-1.2283814200095815,-0.8856375704587457,0.0,持有,2022-07-07,3.31
-1.2800474722676736,3.34,-0.6941835455366447,-1.242260587212063,-1.3220095393592597,-0.6967647881473349,0.0,持有,2022-07-08,3.37
-1.2800474722676736,3.33,-0.8275095766234186,-1.187542983921236,-1.1971720468930218,-0.7832230970940373,0.0,买进,2022-07-11,3.41
-1.184073903587811,3.37,-0.4817107557770397,-1.0598685762426383,-1.0515283056824107,-0.535059575854145,0.0,持有,2022-07-12,3.35
-0.9249452681521804,3.36,0.2276296912785082,-0.3576593340103554,-0.93709393758836,0.0476660604709621,0.0,持有,2022-07-13,3.49
-0.3874932835449475,3.43,-0.4596119393725273,-0.439735738946596,-0.3233095996293574,-0.4669829175448782,0.030030030030030058,卖出,2022-07-14,3.43
-0.464272138488838,3.48,-0.549040917518035,-0.3029417307195293,-0.3233095996293574,-0.5267933647263502,0.0,买进,2022-07-15,3.38
-0.2723250011291109,3.34,-0.6530512303799214,-0.4853337416889527,-0.3649220971181043,-0.6171304664703904,-0.0402298850574713,卖出,2022-07-18,3.55
-0.4258827110168919,3.56,-0.0626301470810584,-1.1054665789849942,-1.0931408031711567,-0.2631085716387419,0.0,持有,2022-07-19,3.56
-1.2128659741917691,3.56,0.3759189554270344,-0.8227589619823874,-1.2699939174983266,0.051360628061827,0.0,买进,2022-07-20,3.67
-0.752192844528427,3.7,-0.3134477197118882,-0.7224433559492038,-0.8122564451221224,-0.3892388975955121,0.03932584269662925,卖出,2022-07-21,3.64
-0.7425954876604409,3.64,-0.7229151999017319,-0.8592373641762722,-0.6978220770280708,-0.6885596129720688,0.0,持有,2022-07-22,3.6
-0.7425954876604409,3.6,-0.7970364947488263,-0.8227589619823874,-0.6458064551671386,-0.7404578127566196,0.0,持有,2022-07-25,3.6
-0.7234007739244679,3.63,-0.2812009181181039,-0.2755829290741146,-0.6458064551671386,-0.3282021857188342,0.0,买进,2022-07-26,3.63
-0.1091699343733438,3.62,-0.645990995526431,-0.2847025296225856,-0.2088752315353068,-0.6017677837856203,-0.00275482093663906,卖出,2022-07-27,3.59
-0.2723250011291109,3.64,-0.4223717852539556,-0.38501813565577,-0.2400846046518656,-0.4351469577165295,0.0,持有,2022-07-28,3.53
-0.3587012129409892,3.54,-0.17880403983377,-0.439735738946596,-0.2712939777684262,-0.2543866561320672,0.0,持有,2022-07-29,3.51
-0.4066879972809197,3.49,-0.4071129473147328,-0.5218121438828384,-0.3545189727459181,-0.4322899704925116,0.0,持有,2022-08-01,3.47
-0.5122589228287685,3.44,-0.2895051719066777,-0.5947689482706064,-0.5625814601896468,-0.3550968961437446,0.0,持有,2022-08-02,3.27
-0.4450774247528658,3.26,-0.1317476871509452,-0.375898535107299,-0.2816971021406125,-0.2106733768078743,0.0,买进,2022-08-03,3.2
-0.2435329305251526,3.23,-0.2521480602891556,-0.3576593340103554,-0.3441158483737318,-0.3030868362575414,-0.009202453987730001,卖出,2022-08-04,3.34
-0.4738694953568241,3.36,-0.8141082191489624,-0.5674101466251934,-0.4897595895843412,-0.7418974769455683,0.0,持有,2022-08-05,3.37
-0.4546747816208519,3.34,-0.5748394080637413,-0.439735738946596,-0.2921002265127987,-0.5513547727109406,0.0,买进,2022-08-08,3.39
-0.3203117854690431,3.4,0.078487532885897,-0.0931909181046912,-0.1984721071631206,-0.0260538850352058,0.0,持有,2022-08-09,3.31
-0.003599008825495,3.32,0.2423187571482124,0.0800814923162612,-0.0528283659525094,0.1308510302102588,0.0,持有,2022-08-10,3.27
0.1115692735903399,3.29,-0.6039507898693491,0.0162442884769641,0.1656372458634055,-0.5447756802794733,-0.014970059880239469,卖出,2022-08-11,3.33
0.0539851323824233,3.38,-0.0743137760906539,0.0983206934132048,0.2384591164687111,-0.1091440537533019,0.0,买进,2022-08-12,3.39
0.2363349128741626,3.37,0.5095730645097036,0.4357459137066387,0.3945059820515085,0.4100400589445758,0.0,持有,2022-08-15,3.42
0.5146582620457647,3.44,-0.1989955354162678,0.381028310415811,0.5817622207508648,-0.1772537903319061,0.017751479289940846,卖出,2022-08-16,3.44
0.4954635483097924,3.44,-0.1337364169049437,0.3263107071249849,0.5297465988899335,-0.1284501789754481,0.0,持有,2022-08-17,3.52
0.3611005521579836,3.51,-0.0420778290211341,0.390147910964282,0.5193434745177454,-0.0453535858756432,0.0,买进,2022-08-18,3.46
0.428282050233888,3.45,-0.0144644620183994,0.2989519054795703,0.5297465988899335,-0.026952009321721,-0.017094017094016985,卖出,2022-08-19,3.46
0.4954635483097924,3.48,0.399803974253643,0.545181120288294,0.1552341214912192,0.318722329636008,0.0,持有,2022-08-22,3.62
0.3611005521579836,3.65,-0.0630096936128413,0.1439186961555598,0.3632966089349498,-0.0918101908363153,0.0,持有,2022-08-23,3.58
0.2075428422702043,3.6,-0.2464888731551085,0.1712774978009745,0.2384591164687111,-0.2428360103477038,0.0,持有,2022-08-24,3.55
0.2651269834781209,3.58,-0.374990610932515,0.2715931038341572,0.3945059820515085,-0.3382313544962821,0.0,买进,2022-08-25,3.52
0.428282050233888,3.5,1.3682900372276077,0.5087027180944084,0.5089403501455592,1.160551396822823,0.0,持有,2022-08-26,3.65
0.5914371169896552,3.76,0.3172903230626945,0.4539851148035806,0.6337778426117979,0.2633701669949849,0.0,持有,2022-08-29,4.02
0.4762688345738202,4.16,-0.1347836975877325,0.4083871120612256,0.7170028375892897,-0.1138276700419507,0.0,买进,2022-08-30,4.42
0.5530476895177108,4.86,0.6708331233368601,0.7093339301607754,0.8002278325667815,0.6166561641188003,0.0,买进,2022-08-31,4.86
0.8505657524252866,5.35,0.5819875758705706,0.6910947290638318,0.904259076288646,0.5384981620805395,0.0,持有,2022-09-01,5.35
0.8697604661612589,5.89,0.6246027999505656,0.8461279383878422,1.0603059418714431,0.6100910839745171,0.0,买进,2022-09-02,5.89
1.0137208191810538,5.48,0.4280128928210246,0.8461279383878422,0.945871573777391,0.417067779017844,0.0,持有,2022-09-05,5.3
0.76418954061341,4.87,0.4842013376763308,0.563420321385236,0.2696684895852717,0.3971820944126282,0.0,持有,2022-09-06,4.77
0.5530476895177108,4.8,0.0979388403679232,0.5269419191913504,0.592165345123051,0.0980448021308081,0.0,持有,2022-09-07,4.98
0.6874106856695196,4.78,1.00954113575307,0.6728555279668897,0.6545840913561704,0.8786815272973969,0.0,持有,2022-09-08,5.11
0.8217736818213267,4.95,0.8786162158879777,1.4662607756838857,0.9354684494052048,0.9363546892276832,0.0,持有,2022-09-09,4.6
1.7335225842800266,4.25,3.7933587316851622,2.423818833273361,2.1318277522066493,4.071239159207264,0.0,持有,2022-09-13,4.14
2.2421824982833,3.98,1.6612253349096415,2.378220830531006,1.6324777823416985,1.8909649560616333,0.0,持有,2022-09-14,3.96
2.5492979180588624,3.99,-0.4271341173206465,1.9495996047528588,2.391905861511311,-0.2282252300000059,-0.13683071930773397,卖出,2022-09-15,3.89
2.0022485765836424,3.87,-1.238157034055185,1.2291511614236343,1.8301371454132425,-1.0418077964470531,0.0,持有,2022-09-16,3.92
1.483991305712383,3.92,4.509634767473897,1.6942507893956655,1.2995778024317308,4.437112531909018,0.0,买进,2022-09-19,3.94
1.6759384430721085,3.93,1.7556378965080988,1.6212939850078958,1.497237165503275,1.772470465853867,0.0,持有,2022-09-20,4.01
1.6663410862041224,3.94,1.2130250226061166,1.876642800365089,1.6532840310860708,1.3665764383299357,0.0,持有,2022-09-21,3.97
1.9542617922437104,3.92,0.5078860905302589,2.168470017916168,2.215052747184141,0.721830036553957,0.0,持有,2022-09-22,3.87


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Zhaohe_Industrial.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-1.2142036817710626,,-0.7551557351835678,-0.0425085221984801,-0.577209259605637,-0.6837378770053492,0,买进,,
0.0462000868366828,,4.854523100199912,0.3570970996373517,0.1744592994105659,4.475685229057518,0,持有,,
0.2776023412295105,,3.239513548546065,0.1042123479084072,-0.0726646104029804,2.674891507914664,0,持有,,
-0.1581231803399638,,2.265884808904545,-0.390821482127027,-0.3995889494271508,1.6351165611643,0,持有,,
-0.4547611766626852,,1.8461280433957925,-0.2834647479024751,-0.4536473046988642,1.335418367648469,0,持有,,
-0.3636773105718908,,1.1004199630489866,-0.4671640486867085,-0.4021631568210418,0.7232679878642566,0,持有,,
-0.4436834091651562,,0.6913700831124352,-0.4957925111465893,-0.4124599863966064,0.4056883961258666,0,持有,,
-0.4719932594366192,,0.788519053005692,-0.4898282481341141,-0.4639441342744284,0.4755763118239374,0,持有,,
-0.4473759983309989,,1.067192587943159,-0.3967857451395021,-0.4214697122752254,0.7154575986313965,0,持有,,
-0.4018340652856021,,1.145687819386031,-0.4039428607544726,-0.3892921198515865,0.7883663085208081,0,持有,,
-0.3501378169637998,,1.0443093407152864,-0.4266070602018777,-0.4639441342744284,0.6677190997970147,0,持有,,
-0.4362982308334698,,1.0227043532269686,-0.4385355862268281,-0.3944405346393687,0.6811703837163435,0,持有,,
-0.375985941124701,,0.4411773310781202,-0.4635854908792237,-0.4343407492446806,0.2152081820909095,0,持有,,
-0.451068587496842,,0.3231101539414145,-0.5279995314139548,-0.5051314525766861,0.1102271484756733,0,持有,,
-0.570462303859099,,0.580642293426939,-0.6126920661911015,-0.6685936220887713,0.2645305402963623,0,持有,,
-0.6553918546734883,,1.1700079559892471,-0.4266070602018777,-0.6261192000895682,0.7538590687128734,0,持有,,
-0.462146354994371,27.94,1.1356886187393844,-0.3967857451395021,-0.4665183416683194,0.7630240582289671,0,持有,2021-01-11,33.52
-0.373524215014139,36.87,0.5280885410274976,-0.4623926382767285,-0.4665183416683194,0.2753140219119129,0,持有,2021-01-12,35.4
-0.53476727525595,32.87,1.751602610928548,-0.2619934010575647,-0.4909733119102851,1.3223196548602634,0,持有,2021-01-13,31.86
-0.1802787153350218,30.6,4.031990318334414,0.1161408739333576,-0.2245428466425556,3.4318345854964503,0,持有,2021-01-14,29.45
-0.2836712119786259,29.16,2.2357009093690854,-0.3061289473498807,-0.4845377934255572,1.6190834176676725,0,持有,2021-01-15,30.19
-0.3489069539085191,29.86,1.0235067240591569,-0.3693501352821166,-0.4394891640324627,0.6720174071707072,0,持有,2021-01-18,29.54
-0.4486068613862801,29.25,0.7608480190573228,-0.4755140169041736,-0.5038443488797404,0.4376491179870551,0,持有,2021-01-19,29.31
-0.5606153994168512,29.25,0.4572358149057728,-0.4898282481341141,-0.4961217266980672,0.2206505018662941,0,持有,2021-01-20,29.51
-0.4559920397179659,29.28,0.5375423754456762,-0.4039428607544726,-0.4369149566385716,0.3084579310986883,0,持有,2021-01-21,29.88
-0.3304440080793038,29.4,0.9306327613660555,-0.2739219270825151,-0.3313724534890363,0.6455996316220917,0,持有,2021-01-22,30.3
-0.38706370862223,30.3,0.4032660778116733,-0.4087142711644526,-0.3983018457302054,0.2001792536740013,0,持有,2021-01-25,29.6
-0.351368680019081,29.36,0.8620340516970522,-0.3097075051573655,-0.344243490458492,0.5906784101174748,0,持有,2021-01-26,30.09
-0.2664391292046918,29.7,0.4845668403712302,-0.3013575369399003,-0.2966206536715064,0.29024139519825,0,持有,2021-01-27,29.48
-0.2430527311543526,29.0,1.63213973893432,-0.0830655106833113,-0.2322654688242288,1.29654139805623,0,持有,2021-01-28,28.51
-0.1433528236765917,28.51,0.8607182865009737,-0.1367438777955877,-0.1421682100380402,0.6487435492088255,0,持有,2021-01-29,27.82
-0.0670393142491695,27.8,0.6278899459935967,-0.0902226262982817,-0.1511779359166591,0.4591468737089222,0,持有,2021-02-01,29.39
-0.2221280592145758,28.81,2.6481281249234216,0.0708124750385464,-0.191078150521971,2.304212058396651,0,持有,2021-02-02,30.11
0.1631320770883774,30.0,5.720917591204589,0.4823466228993295,0.2774275951662098,5.528267752362623,0,持有,2021-02-03,28.8
0.5877798311603232,28.61,4.977474594494397,0.3105758481400457,0.2195079288036604,4.545244772612013,0,持有,2021-02-04,31.68
0.1532851726461296,32.0,2.556979413230412,0.0529196860011212,0.0599070703824116,2.195773309812187,0,持有,2021-02-05,30.84
0.0117359212888146,28.66,1.872065218534376,-0.0592084586334105,-0.1833555283402979,1.466670736537376,0,持有,2021-02-08,30.31
-0.2467453203201958,30.31,0.9898083787943588,-0.2834647479024751,-0.3249369350043089,0.6859190975655163,0,持有,2021-02-09,29.5
-0.3132119253053697,29.55,0.4479775007363574,-0.3311788520022758,-0.2850367203989964,0.2628956632120343,0,持有,2021-02-10,28.59
-0.2935181164208737,28.85,0.5487644999124162,-0.3705429878846118,-0.3223627276104174,0.3222161136187093,0,持有,2021-02-18,29.44
-0.395679750009197,29.21,0.7568804336319517,-0.388435776922037,-0.4266181270630075,0.4733199836872624,0,持有,2021-02-19,30.46
-0.3439835016873948,30.71,0.3217421270436227,-0.3681572826796218,-0.3069174832470711,0.1559098480627231,0,持有,2021-02-22,30.0
-0.298441568641998,29.86,0.5201029530056908,-0.2727290744800199,-0.2477107131875755,0.3393943493471191,0,持有,2021-02-23,30.29
-0.2393601419885099,30.03,0.4133218440648802,-0.3144789155673459,-0.2464236094906298,0.2420781990142563,0,持有,2021-02-24,30.98
-0.281209485868064,30.87,0.9667363745967684,-0.1761080136779232,-0.2399880910059024,0.7279553682239642,0,持有,2021-02-25,31.17
-0.1556614542294019,30.85,1.0586394993250996,-0.0210371753535698,-0.1061293065235645,0.8348939107584811,0,持有,2021-02-26,31.98
-0.0178047920379296,31.9,0.4614665533703597,-0.0818726580808165,-0.0739517140999257,0.3306727643653502,0,持有,2021-03-01,32.6
-0.1211972886815341,32.1,0.4121622491303924,-0.0866440684907965,-0.1190003434930202,0.2899552481841604,0,持有,2021-03-02,31.34
-0.1051960689628808,31.07,0.2323549421201295,-0.1641794876529728,-0.1666231802800058,0.1202417119462879,0,持有,2021-03-03,34.47
-0.2418218680990718,35.0,0.1997694636800523,-0.2858504531074651,-0.2245428466425556,0.0768514968943265,0,持有,2021-03-04,37.92
-0.2430527311543526,34.13,0.0393629300329011,-0.3001646843374055,-0.2309783651272835,-0.0562312553176031,0,持有,2021-03-05,34.39
-0.2578230878177248,33.33,0.3139440663044344,-0.2584148432500795,-0.2335525725211745,0.1696007647936355,0,持有,2021-03-08,33.24
-0.1815095783903026,33.0,2.17561532348742,0.1149480213308628,-0.1589005580983322,1.8131012413628127,0,持有,2021-03-09,31.14
-0.0842713970231036,31.33,2.538941748016696,0.0946695270884472,-0.0533580549487973,2.187302200995524,0,持有,2021-03-10,30.6
0.1015889243243273,30.33,1.3223145407143715,0.0708124750385464,0.0483231371099012,1.1285044886713218,0,持有,2021-03-11,30.76
0.1052815134901705,30.77,0.4986522912483148,0.0564982438086064,0.1216880478357977,0.4170273639587318,0,持有,2021-03-12,29.93
0.0745099371081454,29.75,0.5127137632269662,0.3881112673022229,0.6056390378873263,0.5474495461654236,0,持有,2021-03-15,30.35
0.4905416497931242,30.17,4.019510838808805,0.8306595828278763,0.8386048070344707,4.347969240672355,0,持有,2021-03-16,30.72
0.9471918433023756,30.51,6.979531849663456,1.3173434446458454,1.0883029242419089,8.044083118122202,0,持有,2021-03-17,31.2
1.449383969857024,31.0,4.270848429532418,1.8529342631661097,1.0303832578793584,5.176868133887292,0,持有,2021-03-18,30.86
2.002041481678193,30.63,4.635727334024357,2.442203448798652,2.004720756467142,6.578611509774289,0,持有,2021-03-19,31.88
2.610087830987008,31.88,1.0796314877944968,2.522124573165818,2.123134296586133,1.7664974857119302,0,持有,2021-03-22,33.0
1.9417291919694248,32.6,2.305579723308292,1.472414282970198,1.4937405887797577,2.856736578616269,0,持有,2021-03-23,32.16
1.339837157937015,31.85,6.593697847315094,0.9928875367671994,0.9274149621237144,6.954004922130063,0,持有,2021-03-24,32.29
0.831490716105961,32.38,3.359939265538918,0.6875172705284733,0.7472204445513364,3.473568363636677,0,持有,2021-03-25,31.18
0.7157895889095472,31.1,3.0362020023228644,0.7173385855908488,0.75494306673301,3.1608574255305664,0,持有,2021-03-26,31.17
0.7194821780753904,31.21,2.332776098036394,0.5658463050739807,0.5528677863125582,2.323722466674473,0,持有,2021-03-29,31.05
0.4880799236825618,30.84,1.7646772590101405,0.4883108859118044,0.585045378736197,1.7798261863897065,0,持有,2021-03-30,31.67
0.5410070350596449,31.31,1.609803702465564,0.4370182240045184,0.448612386859968,1.559296733784498,0,持有,2021-03-31,32.46
0.4142281403657015,32.02,0.7079561027056184,0.3439757210099065,0.3958411352852009,0.6891189268853557,0,持有,2021-04-01,33.97
0.3108356437220979,33.67,1.5323463269343651,0.1900977352880487,0.2413886916517341,1.373068355426202,0,持有,2021-04-02,34.0
0.1852876120834354,33.9,0.9275462467472172,0.1507335994057131,0.2349531731670067,0.8287526432171856,0,持有,2021-04-06,33.75
0.1975962426362456,37.13,1.0541283922019091,0.1650478306356531,0.2285176546822793,0.949082239095154,0,持有,2021-04-07,37.13
0.1668246662542205,40.8,1.1809638531990236,0.095862379690942,0.0483231371099012,0.9949558904672569,0,持有,2021-04-08,40.84
0.0006581537912852,42.47,0.339681417289408,0.0052055819013205,0.0766394184427041,0.2666341957729825,0,持有,2021-04-09,44.92
0.041276634615558,45.0,0.4190564898517137,-0.0031443863161446,0.0869362480182683,0.3345290488714367,0,持有,2021-04-12,49.41
0.0658938957211784,48.99,0.4637777502731909,-0.024615733161055,0.0174326483832086,0.3637083731052114,0,持有,2021-04-13,54.35
0.0585087173894921,54.35,0.8222524443528152,0.0481482755911412,0.1036685960785599,0.7038669423518198,0,持有,2021-04-14,48.92
0.1286679115405092,44.03,1.3543368224630432,0.1889048826855539,0.2053497881372594,1.22695427035909,0,持有,2021-04-15,44.03
0.2579085323450149,42.2,0.917513844548894,0.128069399958308,0.151291432865546,0.8044382929470019,0,持有,2021-04-16,39.9
0.0622013065553352,38.68,0.2032630047287054,0.0183269605287657,0.1126783219571788,0.1530563934673129,0,持有,2021-04-19,38.96
0.0671247587764591,38.51,0.9201927178943676,-0.0317728487760254,-0.1074164102205103,0.7090001882650712,0,持有,2021-04-20,38.99
-0.1138121103498478,38.6,0.3778441415676288,-0.0651727216458862,-0.032764395797668,0.2757069530259301,0,持有,2021-04-21,37.11
-0.0005727092639955,37.13,0.0768204287597659,-0.0508584904159453,0.0161455446862624,0.0281219800545027,0,持有,2021-04-22,37.54
0.0068124690676907,37.45,0.2681960171551764,0.0004341714913405,0.0328778927465549,0.1987451496864994,0,持有,2021-04-23,36.51
0.0548161282236498,36.51,0.1293624991317654,0.0040127292988249,0.0972330775938325,0.0866087438431622,0,持有,2021-04-26,35.67
0.0585087173894921,35.03,0.5493270817602721,0.0743910328460316,0.1538656402594366,0.4706643506849377,0,持有,2021-04-27,34.65
0.1188210070982614,34.42,0.8279901643573965,0.0839338536659916,0.0599070703824116,0.6973563394883862,0,持有,2021-04-28,34.75
0.1188210070982614,34.48,0.449534284603867,0.081548148461002,0.1783206105014027,0.3868264123651331,0,持有,2021-04-29,34.5
0.1385148159827579,34.52,0.940959058781073,0.1698192410456331,0.2310918620761699,0.8489404040918825,0,持有,2021-04-30,33.15
0.2320604081841137,33.06,0.577452485091773,0.1101766109208819,0.1873303363800216,0.5008363882080451,0,持有,2021-05-06,33.48
0.1237444593193853,33.48,0.2004304204958394,0.0922838218834568,0.179607714198348,0.1705647825893183,0,持有,2021-05-07,33.68
0.17790243375175,33.38,0.0676795497083181,0.1137551687283672,0.2298047583792246,0.0573117203583017,0,持有,2021-05-10,33.62
0.1286679115405092,33.46,1.8228685119155836,0.3475542788173917,0.099807284987724,1.6541105153494116,0,持有,2021-05-11,34.19
0.2566776692897332,34.41,1.449288341510139,0.2366189867853546,0.287724424741774,1.3396913447840442,0,持有,2021-05-12,35.24
0.305912191500974,34.6,2.844598921814113,0.4680323916693887,0.3829700983157451,2.7711943288478413,0,持有,2021-05-13,33.65
0.4499231689688505,33.53,2.748749731184646,0.5944747675338614,0.4601963201324785,2.762608259119673,0,持有,2021-05-14,33.69
0.7022500953014563,33.3,1.7505518433023342,0.5932819149313666,0.655836082068203,1.8097004198917168,0,持有,2021-05-17,32.22
0.6739402450299927,32.4,1.5871147457993555,0.5479535160365555,0.4601963201324785,1.5700864323430956,0,持有,2021-05-18,33.14
0.3994577837023298,33.14,1.239313120896706,0.2986473221150962,0.3314859504379232,1.1497972982776166,0,持有,2021-05-19,33.2
0.2332912712393945,33.2,0.9849148389833364,0.1757835040581087,0.1384203958960903,0.874098806425608,0,持有,2021-05-20,33.59
0.063432169610616,33.56,0.240917868234982,0.0111698449137953,0.0341649964435002,0.1776812183699324,0,持有,2021-05-21,33.62
0.0129667843440953,33.62,0.1308356642765336,-0.0234228805585602,0.0341649964435002,0.07792585141979,0,持有,2021-05-24,34.11
0.0338914562838726,34.36,0.1328990792288884,-0.000758681111155,0.0753523147457579,0.0850818383057088,0,持有,2021-05-25,34.11
0.0191210996205,33.84,0.8134675597165681,-0.0926083315032713,-0.1177132397960745,0.6112205138215218,0,持有,2021-05-26,34.27
-0.1495071389529968,34.6,0.0436453153556517,-0.1641794876529728,-0.1112777213113471,-0.0272753801349601,0,持有,2021-05-27,35.03
-0.1248898778473764,34.72,-0.0693401798438631,-0.1665651928579632,-0.0675161956151983,-0.1143080682907934,0,持有,2021-05-28,34.15
-0.0879639861889467,33.9,0.1229804230872354,-0.1498652564230329,-0.0945453732510546,0.0416027517886313,0,持有,2021-05-31,34.59
-0.1187355625709717,34.5,-0.0652090460343066,-0.1928079501128536,-0.1190003434930202,-0.1234178497224614,0,持有,2021-06-01,34.59
-0.2024342503300798,33.9,-0.2090381678979686,-0.2297863807901992,-0.1576134544013869,-0.2421881719052867,0,持有,2021-06-02,35.23
-0.1618157695058069,35.18,0.093916153655542,-0.1307796147831121,-0.0984066843418914,0.0249424626204386,0,持有,2021-06-03,35.63
-0.0522689575857978,35.76,-0.2709830406735324,-0.1128868257456869,-0.0443483290701784,-0.2834763057751529,0,持有,2021-06-04,36.8
-0.1224281517368149,36.36,-0.3021746687867358,-0.1904222449078632,-0.0958324769480003,-0.3154412869396089,0,持有,2021-06-07,38.85
-0.1790478522797406,38.05,-0.2999212671775641,-0.2357506438026743,-0.1447424174319312,-0.3182995550014216,0,持有,2021-06-08,38.62
-0.2196663331040139,38.12,0.0462024496783107,-0.2858504531074651,-0.3262240387012542,-0.0657439109604101,0,持有,2021-06-09,36.39
-0.373524215014139,36.06,-0.4404087143493166,-0.4266070602018777,-0.3223627276104174,-0.4501232823204779,0,持有,2021-06-10,35.04
-0.3809093933458249,35.06,-0.1806071873223317,-0.4385355862268281,-0.372559771791294,-0.252332193519776,0,持有,2021-06-11,33.66
-0.3809093933458249,33.33,-0.2144678512842157,-0.3610001670646514,-0.3197885202165264,-0.2672715246945695,0,持有,2021-06-15,33.25
-0.3193662405817749,33.1,-0.3426116993548137,-0.3991714503444922,-0.3210756239134721,-0.3735652037792674,0,持有,2021-06-16,33.42
-0.3907562977880731,33.33,-0.528303673978005,-0.4266070602018777,-0.360975838518784,-0.5183490582093768,0,持有,2021-06-17,33.3
-0.367369899737734,33.1,-0.3777899730434249,-0.3681572826796218,-0.2824625130051054,-0.395720108465877,0,持有,2021-06-18,31.93
-0.3353674603004277,31.77,-0.2911056403638385,-0.390821482127027,-0.3365208682768189,-0.3325530530207766,0,持有,2021-06-21,32.13
-0.3242896928028987,32.01,-0.3709719729222502,-0.3693501352821166,-0.301769068459289,-0.3914005149236209,0,持有,2021-06-22,32.43
-0.367369899737734,32.43,-0.1897247023188958,-0.4206427971894025,-0.4188955048813338,-0.2647536595768022,0,持有,2021-06-23,32.18
-0.4830710269341482,32.18,-0.3565409799703076,-0.5399280574389048,-0.4665183416683194,-0.3992426008231901,0,持有,2021-06-24,31.5
-0.5298438230348261,31.49,-0.4107136154357651,-0.5912207193461907,-0.5501800819697806,-0.4476251918001837,0,持有,2021-06-25,31.83
-0.6024647432964052,31.78,-0.5853531624118976,-0.6305848552285267,-0.5630511189392359,-0.5755348558230964,0,持有,2021-06-28,32.72
-0.5618462624721324,32.92,-0.4467059419840061,-0.5602065516813204,-0.514141178455305,-0.4680984127559261,0,持有,2021-06-29,32.15
-0.5163043294267352,32.15,-0.4708545372368924,-0.5578208464763303,-0.4845377934255572,-0.4860226969327844,0,持有,2021-06-30,31.69
-0.5187660555372972,31.8,-0.4155339888643889,-0.5697493725012803,-0.5527542893636718,-0.4504816182764908,0,持有,2021-07-01,31.36
-0.6160042369044961,31.38,-0.2650805425976665,-0.6723346963158526,-0.695622799724628,-0.3563176997285475,0,持有,2021-07-02,30.11
-0.7070881029952905,30.05,-0.4181021903709402,-0.6830703697383078,-0.669880725785717,-0.4616175731172962,0,持有,2021-07-05,30.05
-0.7046263768847281,30.05,-0.4293058695311931,-0.757027231092999,-0.8552236581458764,-0.4834039655278487,0,持有,2021-07-06,30.05
-0.8523299435184486,29.95,-0.5225942367767039,-0.8357555028576704,-0.7882942659047076,-0.5458552985090519,0,持有,2021-07-07,30.55
-0.8104805996388946,30.53,-0.4534366343211419,-0.8357555028576704,-0.8024524065711087,-0.4997537608008249,0,持有,2021-07-08,29.97
-0.7870942015885554,29.9,-0.2663870851405014,-0.7152773900056734,-0.7882942659047076,-0.3603008858413691,0,持有,2021-07-09,30.16
-0.6664696221710172,30.23,-0.3793805733061608,-0.6842632223408026,-0.6299805111804047,-0.4317405511287956,0,持有,2021-07-12,30.42
-0.6738548005027031,30.4,-0.5465971141083423,-0.7140845374031782,-0.6312676148773504,-0.552998749304703,0,持有,2021-07-13,30.51
-0.6541609916182075,30.5,-0.6058422088577471,-0.710505979595693,-0.6377031333620782,-0.5962523402992039,0,持有,2021-07-14,30.16
-0.6763165266132655,30.02,-0.4782381934236709,-0.7248202108256334,-0.7265132884513211,-0.5109173564582423,0,持有,2021-07-15,29.22
-0.7366288163220344,29.2,0.1545274307720899,-0.4767068695066689,-0.5694866374239638,-0.0106299443217845,0,持有,2021-07-16,28.84
-0.4018340652856021,28.75,1.1773946863937734,-0.3478787884372062,-0.3519661126401652,0.8227330704415867,0,持有,2021-07-19,28.25
-0.384601982511668,28.2,0.3218872301213211,-0.4767068695066689,-0.4008760531240965,0.1267898937883628,0,持有,2021-07-20,28.58
-0.4461451352757181,28.43,0.2349458928380147,-0.3955928925370074,-0.4098857790027154,0.0746615608761815,0,持有,2021-07-21,28.95
-0.395679750009197,28.66,-0.2539063759277929,-0.4719354590966885,-0.4021631568210418,-0.3141456435007838,0,持有,2021-07-22,28.93
-0.4732241224919,29.1,0.4840522163202406,-0.3073217999523754,-0.3983018457302054,0.2859219154815159,0,持有,2021-07-23,28.14
-0.3378291864109901,28.24,0.0565527259917614,-0.3454930832322162,-0.3892921198515865,-0.0631202191506709,0,持有,2021-07-26,27.4
-0.451068587496842,27.4,0.44488975643042,-0.3562287566546714,-0.4073115716088239,0.2480848668412182,0,持有,2021-07-27,27.42
-0.281209485868064,27.4,-0.0440639615210666,-0.3657715774746318,-0.2837496167020512,-0.1333546546012136,0,持有,2021-07-28,26.22
-0.3267514189134611,26.62,-0.2654328479515698,-0.4039428607544726,-0.4008760531240965,-0.3206106844753777,0,持有,2021-07-29,26.56
-0.4313747786123459,26.56,0.5531575570740893,-0.2977789791324155,-0.3403821793676552,0.3508654122552483,0,持有,2021-07-30,26.75
-0.2553613617071628,26.68,0.6904299873251436,-0.1522509616280224,-0.2399880910059024,0.4799116164721359,0,持有,2021-08-02,27.73
-0.2910563903103118,27.68,0.439805615119031,-0.4480784070467881,-0.4394891640324627,0.2153434878418718,0,持有,2021-08-03,27.67
-0.4387599569440322,27.62,0.2900567795601151,-0.494599658544094,-0.539883252394216,0.0762466217034946,0,持有,2021-08-04,27.83
-0.6049264694069671,27.52,-0.3033330340341245,-0.6126920661911015,-0.5823576743934195,-0.3691241009352767,0,持有,2021-08-05,27.65
-0.5889252496883143,27.65,-0.3496307533166976,-0.5602065516813204,-0.5694866374239638,-0.4008297511050122,0,持有,2021-08-06,27.16
-0.612311647738653,28.06,-0.4063156395256955,-0.6126920661911015,-0.6325547185742957,-0.452454372970245,0,持有,2021-08-09,29.88
-0.6713930743921411,30.67,-0.3528070350937729,-0.6639847280983875,-0.6788904516643359,-0.4151568625568768,0,持有,2021-08-10,30.02
-0.6233894152361824,29.85,-0.4996359786357839,-0.6663704333033774,-0.5952287113628747,-0.5166995076621153,0,持有,2021-08-11,29.52
-0.6024647432964052,29.35,-0.2665371069665964,-0.5697493725012803,-0.528299319121706,-0.3349632769244774,0,持有,2021-08-12,29.93
-0.5286129599795449,29.92,-0.4413641812253475,-0.5673636672962904,-0.4871120008194483,-0.465208560101764,0,持有,2021-08-13,29.3
-0.5273820969242642,29.69,-0.4845261984051168,-0.587642161538706,-0.499983037788904,-0.4986484734336225,0,持有,2021-08-16,30.4
-0.5433833166429171,30.2,-0.5343826321525973,-0.582870751128726,-0.499983037788904,-0.5357311339558406,0,持有,2021-08-17,29.48
-0.5433833166429171,29.31,0.521657277499002,-0.4051357133569673,-0.5321606302125429,0.2773438103559447,0,持有,2021-08-18,30.86
-0.4104501066725692,30.81,-0.1256623083586151,-0.4850568377241341,-0.4073115716088239,-0.2168036313725766,0,持有,2021-08-19,30.49
-0.4522994505521232,30.49,-0.4968286029884501,-0.5256138262089648,-0.4626570305774831,-0.5046685505438412,0,持有,2021-08-20,29.64
-0.5101500141503301,29.78,-0.4906758635879095,-0.55066373086136,-0.514141178455305,-0.5012594164665244,0,持有,2021-08-23,31.07
-0.5606153994168512,31.27,-0.6191695576382126,-0.5888350141412008,-0.5167153858491961,-0.5993798345347021,0,持有,2021-08-24,30.78
-0.570462303859099,29.61,-0.5613884053803325,-0.6126920661911015,-0.579783466999528,-0.5586534407587928,0,持有,2021-08-25,29.58
-0.6381597718995542,29.59,-0.5566073819388812,-0.6794918119308226,-0.6402773407559693,-0.5601960344778875,0,持有,2021-08-26,28.23
-0.6418523610653973,28.25,-0.6596262631998767,-0.6472847916634571,-0.6338418222712414,-0.6324149174484116,0,持有,2021-08-27,28.36
-0.5963104280200001,28.54,-0.6591343883602212,-0.6234277396135567,-0.5604769115453448,-0.6311452104681056,0,持有,2021-08-30,28.17
-0.62092768912562,28.17,-0.6069956553567392,-0.6854560749432979,-0.6467128592406971,-0.5970532122132518,0,持有,2021-08-31,27.69
-0.7070881029952905,27.69,-0.5297110508629693,-0.7283987686331186,-0.7664135030566335,-0.5480369002702481,0,持有,2021-09-01,28.08
-0.8043262843624895,27.94,-0.700519507681735,-0.8381412080626605,-0.7689877104505246,-0.6688341939144359,0,持有,2021-09-02,28.25
-0.8055571474177703,28.5,-0.6216965646269427,-0.8619982601125612,-0.8475010359642032,-0.6175940162367951,0,持有,2021-09-03,28.85
-0.8978718765638454,28.79,-0.7494672026629521,-0.8953981329824215,-0.8436397248733664,-0.7040726746644037,0,持有,2021-09-06,28.86
-0.8486373543526055,28.92,-0.6881021273546322,-0.8262126820377105,-0.9556177465076297,-0.6605043998811074,0,持有,2021-09-07,28.73
-0.7834016124227122,28.74,-0.73470726841199,-0.8274055346402053,-0.7625521919657967,-0.6923011270247413,0,持有,2021-09-08,28.73
-0.7834016124227122,28.7,-0.6723572137372599,-0.8118984508077701,-0.7393843254207768,-0.6483368261876099,0,持有,2021-09-09,29.81
-0.7649386665934974,29.81,-0.5992535453805617,-0.7486772628755337,-0.7162164588757569,-0.594022536852241,0,持有,2021-09-10,29.47
-0.6886251571660752,29.47,-0.6907373468080865,-0.749870115478029,-0.681464659058227,-0.6585440324288617,0,持有,2021-09-13,29.0
-0.7058572399400093,28.95,-0.6835449069652241,-0.7606057889004841,-0.72393908105743,-0.6552140710862189,0,持有,2021-09-14,28.59
-0.7809398863121503,28.59,-0.7088789205816801,-0.8452983236776309,-0.7844329548138713,-0.6755535338405064,0,持有,2021-09-15,28.51
-0.8240200932469856,28.51,-0.7568324135432435,-0.8381412080626605,-0.7754232289352524,-0.7077396052410495,0,持有,2021-09-16,27.96
-0.8117114626941754,27.91,-0.6720590146157188,-0.796391366975335,-0.8243331694191833,-0.6486847137567022,0,持有,2021-09-17,27.93
-0.7944793799202413,27.76,-0.7177904629891384,-0.8596125549075708,-0.8101750287527822,-0.6819885080025062,0,持有,2021-09-22,28.3
-0.8547916696290105,28.3,-0.7499467806316161,-0.8858553121624616,-0.8269073768130744,-0.7044475251912662,0,持有,2021-09-23,28.1
-0.8794089307346306,28.1,-0.7544966228984294,-0.909712364212362,-0.8500752433580943,-0.7079732189908784,0,持有,2021-09-24,27.4
-0.8621768479606964,27.41,-0.6530474372194844,-0.9109052168148573,-0.8693817988122774,-0.6405288591300152,0,持有,2021-09-27,26.61
-0.8892558351768783,26.55,-0.6890772692242492,-0.9347622688647576,-0.9170046355992628,-0.6665166903704541,0,持有,2021-09-28,26.6
-0.9520298509962096,26.52,-0.619204603720538,-0.9884406359770336,-1.0173987239610165,-0.6240700756810981,0,持有,2021-09-29,25.85
-1.045575443197566,25.88,-0.7399875448156916,-1.0552403817167546,-1.0315568646274171,-0.7029764925429643,0,持有,2021-09-30,26.25
-1.0308050865341938,26.66,-0.7260355149888637,-1.011104835424439,-0.9955179611129416,-0.6924398798582546,0,持有,2021-10-08,26.78
-0.9668002076595816,26.82,-0.6937500802009764,-0.9705478469396084,-1.0006663759007242,-0.6725353063748836,0,持有,2021-10-11,26.78
-1.0283433604236318,26.93,-0.757755293711147,-1.0409261504868146,-0.9852211315373774,-0.7138922575632789,0,持有,2021-10-12,26.93
-1.0024952362627306,26.93,-0.6949182829451581,-1.005140572411964,-0.9556177465076297,-0.6716466235630293,0,持有,2021-10-13,27.55
-0.9569533032173334,27.4,-0.6967013292389093,-0.963390731324638,-0.9041335986298076,-0.6712344751986045,0,持有,2021-10-14,27.41
-0.9286434529458704,27.25,-0.7685150558286109,-0.9884406359770336,-0.907994909720644,-0.719249077656138,0,持有,2021-10-15,26.8
-0.9421829465539616,26.79,-0.6805284845110368,-0.919255185032322,-0.905420702326753,-0.6593690550939063,0,持有,2021-10-18,26.45
-0.8929484243427215,26.46,-0.6172364895183665,-0.8930124277774316,-0.8668075914183864,-0.6148319925091785,0,持有,2021-10-19,26.55
-0.8523299435184486,26.8,-0.561579006880699,-0.8798910491499864,-0.8269073768130744,-0.5757083526633733,0,持有,2021-10-20,26.69
-0.8264818193575475,26.67,-0.455573830499445,-0.8405269132676508,-0.8101750287527822,-0.5015276427267796,0,持有,2021-10-21,26.2
-0.7834016124227122,26.2,-0.4180751372547591,-0.7641843467079693,-0.749681154996341,-0.4674605558639622,0,持有,2021-10-22,26.0
-0.7132424182716952,26.15,-0.4884747236804512,-0.7582200836954942,-0.7303745995421579,-0.51907980723412,0,持有,2021-10-25,26.14
-0.7550917621512492,26.14,-0.4926495113820272,-0.7606057889004841,-0.7020583182093558,-0.518608835113589,0,持有,2021-10-26,25.92
-0.6972411985530422,25.75,-0.2375662937544375,-0.703348863980723,-0.721364873663539,-0.3364732663974224,0,持有,2021-10-27,25.41
-0.6381597718995542,25.4,-0.4157959122165055,-0.708120274390703,-0.6891872812399001,-0.4613375212609044,0,持有,2021-10-28,24.65
-0.6640078960604553,24.64,-0.4722908117686865,-0.6830703697383078,-0.6299805111804047,-0.4982741254902179,0,持有,2021-10-29,24.77
-0.6430832241206781,24.77,-0.5375626029909701,-0.6949988957632578,-0.6183965779078947,-0.545447199626863,0,持有,2021-11-01,25.29
-0.6369289088442734,25.36,-0.3893176747543008,-0.6532490546759323,-0.5733479485148005,-0.4340864274750529,0,持有,2021-11-02,24.79
-0.5975412910752813,24.8,-0.5396167952900813,-0.6508633494709418,-0.5630511189392359,-0.5438582112618592,0,持有,2021-11-03,25.0
-0.5913869757988762,25.0,-0.5640881834064916,-0.6520562020734371,-0.5939416076659294,-0.5625979758635129,0,持有,2021-11-04,25.37
-0.609849921628091,25.5,-0.5593711036941954,-0.6771061067258327,-0.6312676148773504,-0.5602967555778169,0,持有,2021-11-05,25.6
-0.62092768912562,25.58,-0.372308642799014,-0.5912207193461907,-0.5540413930606171,-0.4168669418551239,0,持有,2021-11-08,25.49
-0.5950795649647194,25.5,0.1917475998888209,-0.5136853001840145,-0.5180024895461418,0.01574919581999,0,持有,2021-11-09,25.89
-0.5113808772056113,25.88,1.9705908231351188,-0.2858504531074651,-0.4626570305774831,1.4333664866710918,0,持有,2021-11-10,26.22
-0.3562921322402049,26.37,0.8894677560352875,-0.4528498174567685,-0.5180024895461418,0.5338702252496794,0,持有,2021-11-11,26.43
-0.5655388516379751,26.69,0.1672122680432554,-0.644899086458467,-0.6595838962101523,-0.0416230239597999,0,持有,2021-11-12,26.78
-0.7157041443822576,26.7,-0.3445269370117223,-0.7188559478131582,-0.7110680440879747,-0.414377847212574,0,持有,2021-11-15,27.35
-0.7021646507741661,27.52,-0.3416906637175588,-0.7331701790430986,-0.6776033479673902,-0.4104064803280276,0,持有,2021-11-16,27.01
-0.7021646507741661,26.99,-0.4812859728988862,-0.7510629680805242,-0.6969099034215733,-0.510358180224466,0,持有,2021-11-17,27.48
-0.7255510488245054,27.45,-0.2793436832605767,-0.7045417165832182,-0.6853259701490634,-0.362343026503672,0,持有,2021-11-18,27.96
-0.6664696221710172,27.71,-0.4308429784051165,-0.7069274217882082,-0.658296792513207,-0.4730036718800402,0,持有,2021-11-19,27.75
-0.6886251571660752,27.68,-0.5147685080777851,-0.7427129998630589,-0.658296792513207,-0.5325167407002828,0,持有,2021-11-22,27.92
-0.6873942941107944,27.65,0.1911696469522256,-0.5971849823586659,-0.6222578889987315,-0.0043032132959463,0,持有,2021-11-23,27.97
-0.5519993580298842,27.97,-0.3858419641685852,-0.6198491818060715,-0.539883252394216,-0.4298453940792079,0,持有,2021-11-24,28.29
-0.5975412910752813,28.15,-0.4427709432667622,-0.6413205286509819,-0.6003771261506569,-0.4763375338561595,0,持有,2021-11-25,28.34
-0.6529301285629263,28.12,-0.5384086277151775,-0.696191748365753,-0.6196836816048404,-0.5465601639285255,0,持有,2021-11-26,28.19
-0.6381597718995542,27.81,-0.2680207244517072,-0.5697493725012803,-0.5463187708789439,-0.3407414041175599,0,持有,2021-11-29,28.1
-0.5889252496883143,28.15,-0.4929421769116222,-0.6270062974210415,-0.5579027041514538,-0.5098684471107939,0,持有,2021-11-30,28.31
-0.609849921628091,28.63,-0.4581420320059963,-0.6198491818060715,-0.5630511189392359,-0.4823916035655011,0,持有,2021-12-01,28.99
-0.5926178388541574,28.99,-0.3245328396232761,-0.6592133176884071,-0.6750291405734992,-0.3964289916874761,0,持有,2021-12-02,30.25
-0.7317053641009105,30.0,-0.6207054368250369,-0.7617986415029794,-0.6866130738460091,-0.6093872531056734,0,持有,2021-12-03,28.55
-0.7255510488245054,28.41,-0.6877246134151965,-0.7582200836954942,-0.6776033479673902,-0.6565303077110951,0,持有,2021-12-06,27.33
-0.7132424182716952,27.22,-0.664114621111733,-0.7629914941054742,-0.6917614886337912,-0.6404028550733392,0,持有,2021-12-07,27.44
-0.7132424182716952,27.63,-0.6822611136337232,-0.7534486732855141,-0.6531483777254246,-0.6518949836628325,0,持有,2021-12-08,27.44
-0.7046263768847281,27.44,-0.6576642974332009,-0.7391344420555738,-0.6492870666345881,-0.6341125014107035,0,持有,2021-12-09,27.25
-0.6886251571660752,27.15,-0.4657107561011951,-0.6663704333033774,-0.6364160296651324,-0.4918433657380631,0,持有,2021-12-10,27.73
-0.6233894152361824,27.89,-0.1541098897100904,-0.6174634766010815,-0.5952287113628747,-0.261939593069446,0,持有,2021-12-13,27.55
-0.5556919471957273,27.55,-0.3933983913927927,-0.6413205286509819,-0.5476058745758892,-0.4354154878583339,0,持有,2021-12-14,27.56
-0.5876943866330331,27.6,0.2984727580666205,-0.4910211007366089,-0.5514671856667259,0.0910035743041818,0,持有,2021-12-15,28.66
-0.537229001366512,28.63,-0.250161363867366,-0.5816778985262308,-0.5694866374239638,-0.3243387540033239,0,持有,2021-12-16,28.29
-0.5163043294267352,28.31,-0.4049580649682463,-0.5721350777062708,-0.5334477339094882,-0.440483242705438,0,持有,2021-12-17,27.84
-0.5803092083013472,27.82,0.0492219463502458,-0.5244209736064697,-0.528299319121706,-0.0928461465943581,0,持有,2021-12-20,27.96
-0.5335364122006693,29.09,-0.1360869807415637,-0.4981782163515793,-0.4587957194866463,-0.2277070615270423,0,持有,2021-12-21,28.36
-0.4756858486024619,28.25,-0.2624348708038696,-0.5232281210039749,-0.4755280675469384,-0.3281222073686693,0,持有,2021-12-22,28.19
-0.526151233868983,28.19,-0.4395799052444972,-0.5446994678488852,-0.4922604156072304,-0.4606954666747315,0,持有,2021-12-23,28.33
-0.4904562052658341,28.35,-0.3168718889956419,-0.5470851730538752,-0.5501800819697806,-0.3769023522086349,0,持有,2021-12-24,27.2
-0.601233880241124,27.21,-0.3614972338233863,-0.5602065516813204,-0.537309045000325,-0.4056513951151704,0,持有,2021-12-27,27.25
-0.5483067688640411,27.4,-0.2018137561905286,-0.5971849823586659,-0.6312676148773504,-0.3012923003304616,0,持有,2021-12-28,27.35
-0.6824708418896701,27.35,-0.5485855181476497,-0.703348863980723,-0.6505741703315335,-0.5549404563760171,0,持有,2021-12-29,27.35
-0.6701622113368604,27.35,-0.7267050796143446,-0.710505979595693,-0.6338418222712414,-0.6824207170405757,0,持有,2021-12-30,27.42
-0.6566227177287695,27.42,-0.3193275741326219,-0.5709422251037756,-0.7535424660871778,-0.3937310690810683,0,持有,2021-12-31,27.55
-0.7957102429755225,27.55,-0.5733852327195299,-0.81905556642274,-0.7870071622077623,-0.5815973198064802,0,持有,2022-01-04,28.08
-0.8018645582519276,28.1,-0.4968156912739092,-0.747484410273039,-0.8655204877214411,-0.5321660250047636,0,持有,2022-01-05,28.63
-0.9163348223930606,28.2,-0.6328805687936093,-0.8965909855849168,-0.8783915246908963,-0.6265717487601938,0,持有,2022-01-06,28.37
-0.8584842587948532,28.47,-0.6329420531485663,-0.8226341242302253,-0.8037395102680545,-0.6221045666583932,0,持有,2022-01-07,28.78
-0.8018645582519276,28.6,-0.6706319627371683,-0.7987770721803249,-0.7831458511169256,-0.6466622239961656,0,持有,2022-01-10,28.95
-0.7378596793773156,28.8,-0.640882142747705,-0.7677629045154541,-0.709780940391029,-0.6243829708968337,0,持有,2022-01-11,28.43
-0.7341670902114724,28.5,-0.5824633977289215,-0.796391366975335,-0.7406714291177221,-0.5857726063073477,0,持有,2022-01-12,28.81
-0.7686312557593405,28.97,-0.6568065906815516,-0.8321769450501857,-0.7985910954802723,-0.6400033138008364,0,持有,2022-01-13,29.28
-0.8338669976892333,29.27,-0.7133021050772821,-0.8608054075100661,-0.8204718583283465,-0.678486343450622,0,持有,2022-01-14,28.87
-0.8166349149152993,28.82,-0.6973161727884787,-0.8441054710751357,-0.7998781991772176,-0.6674914985072128,0,持有,2022-01-17,29.16
-0.8154040518600185,29.29,-0.6437270238515626,-0.8107055982052753,-0.75869088087496,-0.6284165167636372,0,持有,2022-01-18,28.26
-0.7649386665934974,28.39,-0.5928542537166438,-0.8035484825903049,-0.7522553623902325,-0.5922544364668123,0,持有,2022-01-19,28.69
-0.7415522685431583,28.68,-0.6739515030612933,-0.8083198930002848,-0.7638392956627424,-0.6497570888324616,0,持有,2022-01-20,27.6
-0.7674003927040594,27.95,-0.6217519005464038,-0.7951985143728397,-0.72393908105743,-0.6118543953421647,0,持有,2022-01-21,27.7
-0.7390905424325963,27.69,-0.6370000205757241,-0.8011627773853149,-0.7689877104505246,-0.6240489135266344,0,持有,2022-01-24,27.81
-0.7784781602015883,29.01,-0.0666096596402256,-0.587642161538706,-0.6724549331796081,-0.2073666158933539,0,持有,2022-01-25,26.68
-0.7169350074375384,26.52,-0.1619104098234769,-0.7534486732855141,-0.8436397248733664,-0.296392055897169,0,持有,2022-01-26,26.63
-0.8474064912973243,27.61,-0.5064072506471913,-0.8345626502551756,-0.7908684732985988,-0.5361250498596172,0,持有,2022-01-27,25.7
-0.8412521760209196,25.72,-0.5426301435265207,-0.8500697340876109,-0.85136234705504,-0.5634356791692784,0,持有,2022-01-28,26.17
-0.8092497365836134,26.6,-0.6743296318442784,-0.8369483554601657,-0.7818587474199798,-0.6510682402424516,0,持有,2022-02-07,26.63
-0.7994028321413656,26.63,-0.6471449391436186,-0.8464911762801256,-0.7689877104505246,-0.6325776290419017,0,持有,2022-02-08,27.15
-0.8043262843624895,27.02,-0.5445275507204919,-0.7594129362979889,-0.7767103326321977,-0.5602503453306473,0,持有,2022-02-09,27.18
-0.8043262843624895,27.15,-0.6515103283455611,-0.863191112715056,-0.8050266139649997,-0.6368932372581253,0,持有,2022-02-10,26.9
-0.8424830390762004,26.9,-0.6357082342780789,-0.9037481011998868,-0.853936554448931,-0.6287155214449935,0,持有,2022-02-11,26.37
-0.8683311632371015,26.36,-0.5873206617705196,-0.9264123006472924,-0.902846494932862,-0.5977560776466684,0,持有,2022-02-14,26.51
-0.9409520834986804,26.6,-0.3854761322565915,-0.963390731324638,-1.219474004381468,-0.4767410174716306,0,持有,2022-02-15,26.52
-1.0529606215292515,26.58,-0.4366225077710685,-0.961005026119648,-0.9929437537190504,-0.5023662467665345,0,持有,2022-02-16,26.93
-0.9963409209863257,26.94,-0.6047883670137851,-1.000369162001984,-1.0392794868090904,-0.6154700686147697,0,持有,2022-02-17,27.12
-0.9643384815490198,27.1,-0.7325528566142989,-0.9991763093994886,-0.9787856130526496,-0.697121308655538,0,持有,2022-02-18,26.91
-1.023419908202508,27.0,-0.4817581727449555,-1.0790974337666557,-1.1679898565036455,-0.5458362374304443,0,持有,2022-02-21,27.14
-1.1858938314995997,27.05,-0.6063808118071699,-1.1542471477238416,-1.1808608934731013,-0.6246770712105666,0,持有,2022-02-22,26.82
-1.1083494590168967,28.42,-0.6309130694349874,-1.0826759915741402,-1.058586042263274,-0.6347988505221088,0,持有,2022-02-23,27.32
-1.0886556501324007,27.15,-0.6520022031852165,-1.0862545493816254,-1.110070190141096,-0.6479132858784074,0,持有,2022-02-24,26.26
-1.0480371693081278,26.42,-0.6676192293442784,-1.0409261504868146,-1.0006663759007242,-0.6556321049465065,0,持有,2022-02-25,26.31
-1.0024952362627306,26.31,-0.6228961243921525,-1.025419066654379,-0.9877953389312684,-0.6266149311384395,0,持有,2022-02-28,26.57
-0.9877248795993584,26.55,-0.7119482195811304,-1.027804771859369,-0.9774985093557044,-0.6840762947686153,0,持有,2022-03-01,26.65
-1.0111112776496978,26.64,-0.6921514869720959,-1.0480832661017847,-1.023834242445744,-0.6731437714475577,0,持有,2022-03-02,26.61
-1.0615766629162189,27.51,-0.6476368139832741,-1.0790974337666557,-1.052150523778546,-0.6443419504324919,0,持有,2022-03-03,26.61
-1.045575443197566,26.64,-0.7002674218264116,-1.0874474019841205,-1.084328116202185,-0.6796189153525934,0,持有,2022-03-04,26.3
-1.0763470195795908,26.2,-0.6697711817677712,-1.0957973702015853,-1.0971991531716407,-0.6611628631724347,0,持有,2022-03-07,26.09
-1.1255815417908308,26.06,-0.6855111766367469,-1.1494757373138618,-1.0959120494746948,-0.6716264374425157,0,持有,2022-03-08,25.5
-1.115734637348583,25.8,-0.590209811609946,-1.1124973066365158,-1.0830410125052392,-0.6100118151766881,0,持有,2022-03-09,24.59
-1.0701927043031858,25.12,-0.6526785310897428,-1.1220401274564762,-1.0804668051113482,-0.6497564951885862,0,持有,2022-03-10,25.05
-1.0800396087454336,24.8,-0.6439471378423083,-1.0492761187042798,-1.0572989385663285,-0.6415191956150951,0,持有,2022-03-11,25.31
-1.0357285387553177,25.3,-0.7031571865093876,-1.0528546765117646,-1.0457150052938182,-0.6807522354782748,0,持有,2022-03-14,24.83
-1.08742478707712,24.8,-0.6639916524018191,-1.1053401910215457,-1.1177928123227694,-0.6589755823932805,0,持有,2022-03-15,23.51
-1.140351898454203,23.89,-0.6674962606343645,-1.180489904978732,-1.2053158637150672,-0.6631304845739494,0,持有,2022-03-16,24.14
-1.176046927057352,24.57,-0.6913521903576558,-1.2055398096311276,-1.2117513821997945,-0.6783844417491964,0,持有,2022-03-17,24.3
-1.160045707338699,24.39,-0.6948567985902012,-1.216275483053583,-1.2233353154723043,-0.6816283895229018,0,持有,2022-03-18,24.63
-1.2092802295499387,24.7,-0.7020504681201627,-1.2055398096311276,-1.2001674489272844,-0.6847483072769529,0,持有,2022-03-21,25.0
-1.2068185034393768,25.0,-0.6591343883602212,-1.2460967981159583,-1.25937421898678,-0.6616538412030026,0,持有,2022-03-22,25.12
-1.248667847318931,25.12,-0.6566221376166808,-1.285460933998294,-1.276106567047072,-0.6612386894367671,0,持有,2022-03-23,24.93
-1.2609764778717412,25.0,-0.6796775410384327,-1.2377468298984933,-1.2349192487448148,-0.6726174930183397,0,持有,2022-03-24,24.52
-1.2240505862133109,24.47,-0.7181593691188801,-1.229396861681028,-1.2259095228661958,-0.6958098396484628,0,持有,2022-03-25,24.65
-1.2338974906555586,24.76,-0.7067841486082973,-1.2771109657808288,-1.3160067816523846,-0.6915870379172833,0,持有,2022-03-28,24.4
-1.331135672022758,24.69,-0.7139698251721144,-1.3236322172781347,-1.3404617518943498,-0.6966474216464692,0,持有,2022-03-29,24.0
-1.291748054253766,24.24,-0.5371555765611552,-1.3117036912531848,-1.5180820620728364,-0.601524023996028,0,持有,2022-03-30,24.08
-1.5256120347571562,24.01,-0.5758470662920057,-1.5359599805222488,-1.6725345057063026,-0.6336261661878536,0,持有,2022-03-31,24.45
-1.6720847383355957,24.43,-0.2419077040579468,-1.4763173503974978,-1.6558021576460105,-0.4503083640517318,0,持有,2022-04-01,24.37
-1.5009947736515363,24.22,-0.3379395032216361,-1.477510202999993,-1.5618435877689851,-0.5026509146856267,0,持有,2022-04-06,24.73
-1.5674613786367102,24.73,-0.5263281816532387,-1.5097172232673586,-1.5348144101331285,-0.6013797409933159,0,持有,2022-04-07,24.31
-1.48130096476704,24.31,-0.4409264126180541,-1.384467700005381,-1.4936270918308707,-0.5466430693443327,0,持有,2022-04-08,23.88
-1.3729850159023125,23.89,-0.6344933034241298,-1.444110330130132,-1.438281632862212,-0.6567595863801061,0,持有,2022-04-11,23.59
-1.443144210053329,23.6,-0.5972190280750367,-1.404746194247796,-1.4344203217713751,-0.6327574281545674,0,持有,2022-04-12,23.72
-1.380370194233998,23.68,-0.5017977685560698,-1.3212465120731447,-1.4048169367416274,-0.573813782730603,0,持有,2022-04-13,23.32
-1.2979023695301708,23.32,-0.5667492262890278,-1.3117036912531848,-1.3134325742584936,-0.609362332161845,0,持有,2022-04-14,23.34
-1.3335973981333202,23.39,-0.6910447685828711,-1.32721077508562,-1.3160067816523846,-0.682773155879379,0,持有,2022-04-15,23.0
-1.2979023695301708,22.51,-0.6789938350113116,-1.3033537230357195,-1.2670968411684536,-0.6744131250115583,0,持有,2022-04-18,22.9
-1.2609764778717412,22.98,-0.5976500334032848,-1.2556396189359185,-1.251651596805107,-0.6243812840503593,0,持有,2022-04-19,23.2
-1.270823382313989,23.56,-0.620706666512136,-1.2449039455134632,-1.2748194633501269,-0.6392074164600836,0,持有,2022-04-20,23.12
-1.2449752581530875,23.12,-0.5266964729394307,-1.2043469570286325,-1.2825420855318,-0.5794539771115188,0,持有,2022-04-21,22.33
-1.2203579970474678,22.51,-0.6159668375885058,-1.2460967981159583,-1.219474004381468,-0.6337672682846195,0,持有,2022-04-22,22.65
-1.201895051218253,22.65,-0.5670923089896874,-1.1900327257986925,-1.1705640638975372,-0.6008126033408732,0,持有,2022-04-25,20.75
-1.1391210353989216,20.75,-0.630236741530461,-1.1590185581338217,-1.1422477825647348,-0.6385716491818253,0,持有,2022-04-26,19.56
-1.1255815417908308,19.56,-0.4465823584305426,-1.0790974337666557,-1.193731930442557,-0.5246201312613843,0,持有,2022-04-27,20.95
-1.230204901489716,20.84,-0.4005871421743577,-1.1124973066365158,-1.2259095228661958,-0.4970084990354718,0,持有,2022-04-28,20.41
-1.1194272265144256,21.08,-0.6161568242453227,-1.1327758008789313,-1.1358122640800068,-0.6296489706406072,0,持有,2022-04-29,21.11
-1.1341975831777975,21.28,-0.584922771927199,-1.131582948276436,-1.1203670197166606,-0.6091820586435079,0,持有,2022-05-05,21.99
-1.126812404846112,21.5,-0.6178999057083518,-1.1447043269038812,-1.1409606788677895,-0.6295165949018535,0,持有,2022-05-06,21.42
-1.107118595961616,21.42,-0.635216974281973,-1.1482828847113664,-1.126802538201388,-0.6407746108195803,0,持有,2022-05-09,21.93
-1.160045707338699,21.51,-0.3786230860530913,-1.0826759915741402,-1.1165057086258237,-0.4758470065109793,0,持有,2022-05-10,22.6
-1.0554223476398137,22.6,-0.3249269543385501,-1.0075262776169538,-1.052150523778546,-0.4338345666184948,0,持有,2022-05-11,22.31
-0.9581841662726146,22.49,-0.4258621308100551,-0.956233615709668,-0.9324498799626098,-0.491585021284264,0,持有,2022-05-12,22.6
-0.9360286312775566,22.66,-0.448690656962016,-0.9574264683121628,-0.926014361477882,-0.5078169167185215,0,持有,2022-05-13,22.9
-0.9544915771067716,23.09,-0.4563589857122451,-0.9955977515920036,-1.0148245165671252,-0.5178822414367769,0,持有,2022-05-16,22.82
-0.9643384815490198,22.78,-0.4958319415945982,-0.9872477833745382,-1.0199729313549073,-0.5458448101638012,0,持有,2022-05-17,23.03
-1.0541914845845328,23.2,-0.6195999481229111,-1.0087191302194487,-1.052150523778546,-0.6238315217444255,0,持有,2022-05-18,23.23
-0.9864940165440778,23.23,-0.4200364881778854,-0.9419193844797276,-1.0071018943854515,-0.4867948421506615,0,持有,2022-05-19,23.38
-0.9175656854483414,23.59,-0.4459675148809733,-0.9478836474922028,-0.9208659466900998,-0.5050341031971344,0,持有,2022-05-20,23.89
-0.8892558351768783,24.12,-0.4971845974036508,-0.9216408902373124,-0.8783915246908963,-0.5371956470284847,0,持有,2022-05-23,24.0
-0.9286434529458704,24.45,-0.5295253681109994,-0.9550407631071728,-0.9157175319023176,-0.5599900589975263,0,持有,2022-05-24,23.15
-0.9397212204433992,23.01,-0.5857509661884689,-0.963390731324638,-0.9350240873565008,-0.5978034558087647,0,持有,2022-05-25,24.05
-0.9077187810060936,24.08,-0.6291441645428764,-0.9502693526971928,-0.8989851838420252,-0.6255469113614579,0,持有,2022-05-26,23.93
-0.9077187810060936,23.92,-0.2216283192625005,-0.858419702305076,-0.8925496653572977,-0.3443337807285732,0,持有,2022-05-27,23.99
-0.7981719690860845,24.0,-0.4486267132328608,-0.8345626502551756,-0.8899754579634063,-0.503082546477064,0,持有,2022-05-30,24.15
-0.9347977682222754,24.06,-0.4529213954266028,-0.8810839017524816,-0.891262561660352,-0.5049283314279668,0,持有,2022-05-31,24.12
-0.8350978607445145,23.86,-0.6033674635707303,-0.863191112715056,-0.8140363398436187,-0.6036834541375382,0,持有,2022-06-01,24.57
-0.8474064912973243,24.58,-0.2651420269526235,-0.7820771357453945,-0.7921555769955445,-0.3629544494479481,0,持有,2022-06-02,25.36
-0.7415522685431583,25.3,-0.5733870772501786,-0.7916199565653549,-0.7265132884513211,-0.5779712018084747,0,持有,2022-06-06,25.54
-0.7366288163220344,25.7,-0.156703299802174,-0.7558343784905042,-0.7303745995421579,-0.2812006764914969,0,持有,2022-06-07,25.39
-0.7550917621512492,25.26,-0.5528279386396783,-0.7868485461553745,-0.7355230143299399,-0.5646573352229354,0,持有,2022-06-08,25.31
-0.7809398863121503,25.46,-0.6107535791317071,-0.8095127456027801,-0.7574037771780147,-0.6062559932353595,0,持有,2022-06-09,24.58
-0.8129423257494566,24.85,-0.5883652809612379,-0.7558343784905042,-0.7278003921482669,-0.5889569367302248,0,持有,2022-06-10,25.13
-0.7600152143723735,24.85,-0.5002852534241291,-0.8214412716277305,-0.8294815842069654,-0.5334686430029406,0,持有,2022-06-13,25.69
-0.8547916696290105,25.67,-0.3682519050589553,-0.8798910491499864,-0.891262561660352,-0.4497851280274755,0,持有,2022-06-14,25.92
-0.9212582746141844,26.15,-0.458387969425824,-0.8345626502551756,-0.8346299989947475,-0.5051245655132149,0,持有,2022-06-15,25.6
-0.8671003001818203,25.87,-0.6896921127738186,-0.8918195751749368,-0.8655204877214411,-0.6636534770275087,0,持有,2022-06-16,25.51
-0.8732546154582254,25.73,-0.6587636376998308,-0.8977838381874116,-0.8680946951153321,-0.6441480643369241,0,持有,2022-06-17,25.77
-0.8917175612874407,25.77,-0.644808533655255,-0.9335694162622624,-0.9247272577809366,-0.6369609145702744,0,持有,2022-06-20,25.77
-0.9668002076595816,25.77,-0.6097624513298013,-0.9777049625545784,-0.9466080206290108,-0.6148561733483203,0,持有,2022-06-21,26.66
-0.9200274115589032,26.88,-0.5664215146771073,-0.865576817920046,-0.9170046355992628,-0.5797583733018928,0,持有,2022-06-22,25.55
-0.8264818193575475,25.78,0.1601255812909189,-0.6091135083836163,-0.6969099034215733,-0.0445343648029274,0,持有,2022-06-23,26.36


==> pic/After_setting/�޸ĺ��ľ��߷���/log/Zhejiang_Guangxia.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),收益率,策略,交易日期,最近成交
-0.8758552324314393,4.55,0.2096188877599093,-0.9945146915437636,-1.1282362278253932,-0.2838419574802466,0.0,持有,2022-06-24,4.44
-1.0240575495701574,4.4,-0.1587447575228968,-1.0405280468346156,-1.0584736263637855,-0.4671840929220468,0.0,持有,2022-06-27,4.48
-0.9845369316664992,4.5,-0.6310734630770649,-1.0405280468346156,-0.9726119630264218,-0.7117963045185401,0.0,持有,2022-06-28,4.48
-0.9993571633803708,4.51,-0.3586925746447526,-0.9577040073110816,-0.924314777399155,-0.5527082007265841,0.0,买进,2022-06-29,4.35
-0.9005556186212259,4.34,-0.640338082290758,-0.9346973296656558,-0.8706512378133024,-0.7028815656926221,-0.03769401330376939,卖出,2022-06-30,4.37
-0.8956155413832684,4.52,-0.6364464865153375,-0.943900000723826,-0.8760175917718876,-0.7008267016501407,0.0,持有,2022-07-01,4.81
-0.9054956958591832,4.95,-1.0444968699677757,-0.9807106849565078,-0.8706512378133024,-0.9285946604370924,0.0,持有,2022-07-04,5.15
-0.9351361592869264,4.99,-0.956308293860486,-0.9669066783692524,-0.8867502996890583,-0.8793085234117894,0.0,买进,2022-07-05,4.87
-0.925256004811012,4.85,-0.4727158198287023,-0.9945146915437636,-0.9887110249021775,-0.6265890376625818,-0.02805611222444901,卖出,2022-07-06,4.7
-0.9993571633803708,4.69,-0.9703794935969864,-1.100345408712724,-1.0477409184466149,-0.9000711886697974,0.0,持有,2022-07-07,4.6
-1.0932186309015588,4.58,-1.1739243884541704,-1.100345408712724,-1.0423745644880296,-1.0067422937534194,0.0,买进,2022-07-08,4.62
-1.0536980129979008,4.61,-1.1414331890101772,-1.081940066596383,-1.004810086777933,-0.9885563258318208,0.0,持有,2022-07-11,4.5
-1.0635781674738154,4.51,-1.0873885330851056,-1.0497307178927864,-1.0155427946951037,-0.9590098759825756,0.0,持有,2022-07-12,4.59
-1.083338476425644,4.61,-1.0149194202975969,-1.1325547574163202,-1.1872661213698303,-0.9299767152730206,0.006550218340611408,卖出,2022-07-13,4.52
-1.2216606390884472,4.52,-1.1058753901167682,-1.1831694482362578,-1.1765334134526602,-0.977217485502571,0.0,买进,2022-07-14,4.48
-1.1821400211847892,4.61,-1.1762663544113354,-1.206176125881684,-1.149701643659734,-1.014188828959253,0.0,持有,2022-07-15,4.43
-1.1969602528986611,4.35,-1.2514654746024405,-1.22918280352711,-1.1604343515769042,-1.052046558535891,-0.03761061946902654,卖出,2022-07-18,4.64
-1.192020175660704,4.65,-1.0549744885301544,-1.1509600995326612,-1.1443352897011485,-0.9490365747098364,0.0,买进,2022-07-19,5.1
-1.103098785377473,5.12,-0.9774301747869244,-1.1141494152999794,-1.0584736263637855,-0.9047035078077356,0.0,买进,2022-07-20,5.15
-1.083338476425644,5.17,-1.0083408132942964,-1.100345408712724,-1.031641856570859,-0.9197737658594352,0.0,持有,2022-07-21,5.2
-1.0536980129979008,5.16,-1.1021649623203478,-1.104946744241809,-1.010176440736518,-0.9687685327436096,0.0,持有,2022-07-22,5.12
-1.0536980129979008,5.12,-0.9926835580249932,-1.058933388950957,-1.0209091486536888,-0.9094448667887008,0.0,持有,2022-07-25,5.05
-1.0487579357599437,5.04,-0.97905707476547,-1.058933388950957,-0.983344670943592,-0.9005055765696434,0.0,持有,2022-07-26,5.09
-1.0141773950942423,5.09,-0.934883979601554,-1.0405280468346156,-0.9511465471920808,-0.8746268691081317,0.0,持有,2022-07-27,5.03
-0.9993571633803708,5.02,-0.7264921208608143,-0.9991160270728487,-0.9082157155233992,-0.7581770384360799,0.0,持有,2022-07-28,5.14
-0.9598365454767126,5.11,-0.6772851686956636,-1.0221227047182748,-0.9350474853163252,-0.7341601314830171,0.04605936540429899,卖出,2022-07-29,5.15
-0.9697166999526272,5.16,0.8547024618136415,-0.7460425729731615,-0.8545521759375472,0.1751084594077138,0.0,买进,2022-08-01,5.17
-0.6634319111992775,5.12,0.0346061628908856,-0.7092318887404796,-0.677462495304235,-0.2783483929836398,-0.007751937984496131,卖出,2022-08-02,4.95
-0.7474132242445507,4.95,-0.470723971077189,-0.7782519216767582,-0.7633241586415981,-0.5883471276166765,0.0,持有,2022-08-03,4.86
-0.831394537289824,4.92,-0.8168574023785714,-0.8288666124966954,-0.8008886363516947,-0.7881140339305914,0.0,买进,2022-08-04,4.95
-0.7770536876722945,4.95,-0.8348088244606333,-0.8196639414385252,-0.7150269730143312,-0.7961500349512064,0.0,持有,2022-08-05,4.93
-0.8066941511000378,4.9,-0.5437126498057455,-0.7644479150895024,-0.7418587428072572,-0.6239628334017354,0.0,持有,2022-08-08,4.82
-0.7128326835788498,4.85,0.0711776955679551,-0.6218065136878607,-0.655997079469894,-0.2365279271059834,0.0,持有,2022-08-09,4.85
-0.6140311388197051,4.92,-0.7549436778224755,-0.6586171979205424,-0.5594027082153598,-0.7318736659652562,0.0,持有,2022-08-10,4.86
-0.6436716022474483,4.89,-0.5610781097075845,-0.677022540036883,-0.5379372923810188,-0.612998117237238,0.0,持有,2022-08-11,4.93
-0.6090910615817474,4.93,-0.1268532375377063,-0.5665904873388379,-0.5111055225880929,-0.3309313678659213,0.0,持有,2022-08-12,5.07
-0.5152295940605598,5.07,-0.4457287840801033,-0.5021717899316445,-0.4252438592507293,-0.5122460465680341,0.0,持有,2022-08-15,4.93
-0.4411284354912008,4.94,-0.4860194283209853,-0.4745637767571333,-0.4252438592507293,-0.5377776161903386,0.004065040650406598,卖出,2022-08-16,5.28
-0.4361883582532436,5.29,-0.6086379510019406,-0.5205771320479854,-0.3876793815406331,-0.6188047069446423,0.0,持有,2022-08-17,5.2
-0.4559486672050727,5.21,-0.5048527138783455,-0.4791651122862184,-0.3286494879961955,-0.5442885311450362,0.0,买进,2022-08-18,5.18
-0.4164280493014146,5.17,-0.3222385802174733,-0.4929691188734742,-0.4896401067537519,-0.4429299097203931,-0.007677543186180429,卖出,2022-08-19,5.16
-0.5102895168226027,5.13,-0.6035770821047914,-0.594198500513349,-0.5111055225880929,-0.6296638554864593,0.0,持有,2022-08-22,5.22
-0.5745105209160469,5.21,-0.141006779369434,-0.4929691188734742,-0.5111055225880929,-0.327536028068403,0.0,买进,2022-08-23,5.37
-0.4361883582532436,5.39,-0.2841589153716332,-0.4653611056989626,-0.3286494879961955,-0.3981138034197785,0.0,持有,2022-08-24,5.36
-0.3867875858736713,5.36,0.2156833849945946,-0.3043143621809799,-0.3071840721618546,-0.0540495696219795,0.0,持有,2022-08-25,5.43
-0.2879860411145261,5.44,0.3417891319109922,-0.262902342419213,-0.3018177182032695,0.04357141035257,0.04414587332053751,卖出,2022-08-26,5.46
-0.3917276631116284,5.38,-0.6756493928309781,-0.4699624412280482,-0.2964513642446844,-0.6501324058316775,0.0,买进,2022-08-29,5.62
-0.3818475086357137,5.6,-0.4727583549194241,-0.4193477504081105,-0.2803523023689286,-0.5132574090457406,0.0,持有,2022-08-30,5.77
-0.3324467362561413,5.69,0.0344048608671355,-0.3043143621809799,-0.1891242850729799,-0.1522397647217432,0.0,持有,2022-08-31,5.47
-0.2435253459729108,5.5,-0.0118732794143879,-0.2306929937156163,-0.1139953296527866,-0.1648546645513562,0.0,持有,2022-09-01,5.45
-0.1200234150239794,5.45,-0.298620692522033,-0.2490983358319572,-0.140827099445713,-0.368109983680731,0.01301115241635693,卖出,2022-09-02,5.48
-0.1891844963553808,5.48,-0.2772834080557699,-0.3181183687682358,-0.2803523023689286,-0.3720770408922292,0.0,持有,2022-09-05,5.5
-0.233645191496996,5.55,-0.0548874758689463,-0.2260916581865312,-0.194490639031565,-0.2018771685311078,0.0,买进,2022-09-06,5.56
-0.1496638784517227,5.54,1.5408659423472038,0.0960018288494345,-0.0335000202740086,1.0419143314268486,0.0,持有,2022-09-07,5.47
0.2406022233469004,5.46,0.2731417605222713,0.0453871380294973,0.2294513236966667,0.1216123141490105,-0.016216216216216193,卖出,2022-09-08,5.33
0.077579674494311,5.3,-0.3548539652199241,0.0039751182677304,-0.0335000202740086,-0.3687432782788201,0.0,持有,2022-09-09,5.25
-0.1447238012137656,5.26,-0.5464184502471422,-0.1570716252502531,-0.1300943915285423,-0.5238732327378587,0.0,买进,2022-09-13,5.24
-0.0755627198823641,5.19,-0.226591800632807,-0.0144302238486109,0.084559766814866,-0.277252346722602,0.0,持有,2022-09-14,5.21
-0.0656825654064498,5.2,-0.246377995178333,-0.1570716252502531,-0.0603317900669346,-0.3123834807519621,-0.011406844106463804,卖出,2022-09-15,5.17
-0.1990646508312956,5.17,-0.5813899795703321,-0.1938823094829349,-0.0603317900669346,-0.5490406536722939,0.0,买进,2022-09-16,5.03
-0.070622642644407,5.02,-0.0883466848346677,-0.0328355659649514,0.1006588286906223,-0.1639378838740503,0.0,持有,2022-09-19,4.94
0.0676995200183967,4.98,0.5957391851384464,0.2432445657801618,0.1811541380693998,0.3869036320713889,0.0,持有,2022-09-20,5.1
0.2060216826811995,5.07,-0.2724221121136421,0.1236098420239461,0.245550385572423,-0.2671192761644687,-0.019342359767891615,卖出,2022-09-21,5.08
0.220841914395071,5.04,-0.2048295494968215,0.165021861785713,0.3260456949512015,-0.2077263442969819,0.0,买进,2022-09-22,4.98
0.1763812192534557,5.01,-0.3636458954669875,0.0867991577912643,0.1167578905663776,-0.3540390043757935,-0.0059523809523810015,卖出,2022-09-23,4.99
0.0084185931629091,4.87,-0.5616808630663489,-0.0236328949067811,0.0791934128562809,-0.508685697160331,0.0,买进,2022-09-26,4.74
0.0726395972563538,4.76,0.4832029390610296,0.1788258683729684,0.1865204920279859,0.3143472063986212,0.0,持有,2022-09-27,4.84
0.2010816054432424,4.85,-0.6259153052461238,0.0591911446167527,0.2187186157794965,-0.5405634415525874,-0.004106776180698247,卖出,2022-09-28,4.75
0.1467407558257128,4.81,-0.6111230070023288,0.0315831314422411,0.0201635193118438,-0.5477520019004702,0.0,持有,2022-09-29,4.69
-0.0903829515962356,4.69,-0.6210220023206436,-0.147868954192082,-0.1891242850729799,-0.5780654857679624,0.0,持有,2022-09-30,4.62
-0.2435253459729108,4.68,-0.8980459782215436,-0.3089156977100651,-0.2588868865345877,-0.7870845963737384,0.0,持有,2022-10-10,4.64
-0.3324467362561413,4.69,-0.8804051737306241,-0.2721050134773833,-0.2105897009073208,-0.7706881522187284,0.0,买进,2022-10-11,4.73
-0.1644841101655946,4.73,-0.0751392125636908,-0.1846796384247638,-0.0174009583982528,-0.1990474638682814,0.0,持有,2022-10-12,5.03
-0.1052031833101075,5.01,-0.3517143222226652,-0.1616729607793382,-0.0227673123568379,-0.3838735171689024,0.0,持有,2022-10-13,5.1
-0.0508623336925775,5.1,-0.5904192917419475,-0.1110582699594002,0.030896227229014,-0.5443468146031524,0.0,买进,2022-10-14,5.09
-0.0607424881684918,5.11,-0.227531491851137,-0.0834502567848894,-0.0066682504810826,-0.286041048328103,0.0,持有,2022-10-17,5.18
0.0084185931629091,5.19,-0.7480161447497583,-0.1386662831339117,-0.0281336663154234,-0.6612509841288164,0.0,持有,2022-10-18,5.13
-0.1447238012137656,5.11,-0.875242020812245,-0.2306929937156163,-0.0603317900669346,-0.7560591052661202,0.04392236976506655,卖出,2022-10-19,5.04
-0.1793043418794665,5.09,-0.6503312542191532,-0.1524702897211679,-0.0227673123568379,-0.5895141977912824,0.0,买进,2022-10-20,5.01
-0.0656825654064498,5.06,-0.3701971447606278,-0.0788489212558043,0.0630943509805256,-0.3810749244086576,0.0,持有,2022-10-21,5.06
-0.0656825654064498,5.05,-0.1117840193311004,0.0361844669713262,0.0255298732704289,-0.1841609270235128,0.0,持有,2022-10-24,4.98
0.1220403696359262,4.98,0.5964702353968675,0.2432445657801618,0.2187186157794965,0.3945178206245285,0.0,持有,2022-10-25,5.13
0.3245835363921738,5.12,2.1880787684807426,0.5791420594033834,0.4387391280814905,1.8386331393825008,0.0,持有,2022-10-26,5.18
0.7593103333324127,5.15,0.8435742139005927,0.9610529083174564,0.9056119224784052,0.8576340768129649,0.0,持有,2022-10-27,5.18
0.9371531138988736,5.14,0.3200315684724485,0.781600822683133,0.9592754620642572,0.3760071512671648,0.009823182711198393,卖出,2022-10-28,5.06
0.7840107195221985,5.09,0.4244124505611464,0.7585941450377066,0.5138680835016839,0.4195801892124357,0.0,持有,2022-10-31,5.06
0.2998831502023872,5.06,-0.1778199974310021,0.3306699408327809,0.2831148632825197,-0.1557897277787685,0.0,买进,2022-11-01,5.19
0.4085648494374471,5.19,-0.3879387731702952,0.5607367172870421,0.626561516631973,-0.2794448299115642,0.0,持有,2022-11-02,5.2
0.6654488658112242,5.2,-0.076955695322382,0.7033781186886843,0.894879214561234,0.0282728681263098,0.0,持有,2022-11-03,5.12
0.8828122642813442,5.13,0.2825905447674272,0.8966342109102636,1.0129390016501092,0.3913668227577418,0.0,持有,2022-11-04,5.2
1.0804153537996335,5.2,-0.13583678702364,0.9334448951429456,0.8895128606026489,0.0071217553736426,0.027667984189723435,卖出,2022-11-07,5.23
1.0408947358959757,5.23,2.947837139239083,1.3153557440570192,1.3080884693722965,3.111916001790858,0.0,买进,2022-11-08,5.24
1.5398425369296584,5.24,1.3664253086848253,1.2785450598243373,1.4154155485440003,1.536177919642106,0.0019120458891012976,卖出,2022-11-09,5.35
1.2928386750317955,5.32,-0.0724052090901443,1.1681130071262915,1.4154155485440003,0.1548876895353939,0.0,持有,2022-11-10,5.43
1.3570596791252405,5.48,2.347127155474277,1.6374492310929845,1.4744454420884376,2.7683307053892623,0.0,买进,2022-11-11,5.45
1.895528098062581,5.44,1.265709168554365,1.7662866259073704,2.086209793367153,1.7019708708198331,-0.0072992700729927066,卖出,2022-11-14,5.33
1.856007480158923,5.37,-0.1280972064285075,2.148197474821444,2.188170518580272,0.3357941718581604,0.0,买进,2022-11-15,5.34
2.443876671475836,5.39,1.0592739624105758,2.7371684225443533,2.810667577776157,1.8968165362583596,0.0,持有,2022-11-16,5.43
2.547618293472939,5.42,-0.0071563030754679,2.2310215143449788,2.424290092758022,0.4693776283648153,0.009310986964618215,卖出,2022-11-17,5.43
2.1672323461502305,5.4,0.2094688430180227,2.47029096185741,2.166705102745931,0.7154220045610938,0.0,买进,2022-11-18,5.38
2.7896820781328446,5.3,0.6870195666748389,3.004045883231296,3.1594805850841965,1.5434519249001857,0.0,持有,2022-11-21,5.32
3.0218657083168354,5.29,-0.0991970521911674,2.645141711962648,2.681875082770112,0.4697286122521659,-0.020370370370370428,卖出,2022-11-22,5.26
2.3154346632889475,5.26,0.0024758008786613,2.0791774418851663,1.989615422112619,0.3934261457912404,0.0,持有,2022-11-23,5.22
2.0140899517735558,5.19,-0.103315463360021,2.2310215143449788,2.3008639517105616,0.3425395947150621,0.0,买进,2022-11-24,5.23
2.162292268912273,5.22,0.2181959523996411,2.138994803763274,2.091576147325738,0.656667004777067,0.005780346820809125,卖出,2022-11-25,5.25
1.9103483297764523,5.21,-0.4215922910373534,1.5178145073367688,1.5978715831358978,-0.1451419333904818,0.0,持有,2022-11-28,5.23
1.3175390612215825,5.3,0.0069064434361373,1.310754408527934,1.0183053556086945,0.1530159539638778,0.0,持有,2022-11-29,5.27
0.7840107195221985,5.26,0.6937115237392317,1.0530796188991611,0.4924026676673426,0.6741568548238114,0.0,买进,2022-11-30,5.21
1.26813828884201,5.22,1.6664079360106026,1.5454225205112804,1.0290380635258645,1.88565497113241,0.0,持有,2022-12-01,5.25
1.604063541023103,5.24,0.4999082789460666,1.3153557440570192,1.2973557614551254,0.6650557813642026,-0.003802281368821212,卖出,2022-12-02,5.35
1.0408947358959757,5.41,0.3302229301008824,0.9794582504337976,0.7446213037208482,0.3395570921500787,0.0,持有,2022-12-05,5.38
0.5320667803863786,5.38,0.1399482150738967,0.7723981516249628,0.2509167395310081,0.1048106305588487,0.0,持有,2022-12-06,5.37
0.077579674494311,5.37,-1.2973128846518134,-0.4377530925244515,-0.194490639031565,-1.0502138761817743,0.0,持有,2022-12-07,5.37
-0.3324467362561413,5.4,-1.386980928810729,-0.0926529278430596,0.2079859078623263,-1.1043456095226172,0.0,买进,2022-12-08,5.46
0.0380590565906529,5.44,1.070277371561425,0.2892579210710139,0.3421447568269568,0.8260968693366573,0.0,持有,2022-12-09,5.41
0.4480854673411052,5.47,-0.2240754677003072,0.1834272039020535,0.1650550761936445,-0.2536429087001998,0.01296296296296285,卖出,2022-12-12,5.38
-0.0014615613130051,5.38,0.3166186557685834,0.0039751182677304,-0.2749859484103435,0.0543601849696907,0.0,持有,2022-12-13,5.49
-0.2237650370210817,5.55,0.1565550364651572,-0.0420382370231224,-0.1139953296527866,-0.0275884620278271,0.0,买进,2022-12-14,5.49
-0.0162817930268766,5.59,0.0975824193925359,-0.0328355659649514,0.0147971653532582,-0.0470889364599503,0.0,持有,2022-12-15,5.54
-0.0459222564546204,5.54,0.9880531219738148,0.2018325460183949,-0.0549654361083494,0.6773354789015611,0.0,持有,2022-12-16,5.53
0.3542239998199176,5.53,2.126641844232476,0.6113514081069793,0.3850755884956386,1.7280523141886417,0.0,持有,2022-12-19,5.45
0.7938908739981128,5.42,2.889725675240767,1.0622822899573314,0.9002455685198191,2.7798364682493144,0.0,持有,2022-12-20,5.41
1.278018443317924,5.44,2.77747852945476,1.1497076650099505,1.2919894074965403,2.8023065094575257,-0.019819819819819718,卖出,2022-12-21,5.4
1.243437902652223,5.42,2.7894598230309646,1.1957210203008033,1.0236717095672794,2.8155135895632197,0.0,持有,2022-12-22,5.27
0.9618535000886594,5.26,2.513316519469128,0.8506208556194116,0.6694923483006548,2.1601055786161534,0.0,持有,2022-12-23,5.28
0.4629056990549767,5.28,2.4219187149541934,0.7217834608050248,0.4709372518330021,2.0484615703291924,0.0,买进,2022-12-26,5.26
0.90751265047113,5.26,2.9384735788703686,1.080687632073673,1.0129390016501092,2.79739450650688,0.0,持有,2022-12-27,5.22
0.9816138090404888,5.23,2.1780450210728515,1.0714849610155015,1.0129390016501092,2.114944705420196,0.0,持有,2022-12-28,5.31
1.0458348131339328,5.43,2.4924924994489905,1.13130232289361,1.0451371254016206,2.418320750587301,0.0,持有,2022-12-29,5.35
1.3224791384595391,5.35,3.0878233503993497,1.3889771125223829,1.4315146104197558,3.1724420191816245,0.0,持有,2022-12-30,5.46
1.4459810694084707,5.46,1.2292481041571737,1.1543090005390364,1.216860452076348,1.3508316125541937,0.03409090909090903,卖出,2023-01-03,5.44
0.9914939635164032,5.48,0.945433037918112,0.735587467392281,0.7768194274723598,0.8844519373666828,0.0,持有,2023-01-04,5.48
0.6160480934316519,5.5,0.1126992830485501,0.7125807897468545,0.8787801526854787,0.1878313617924133,0.0,买进,2023-01-05,5.45
0.843291646377686,5.45,0.6872010036200856,0.9196408885556892,1.0451371254016206,0.7520565359085227,0.0,持有,2023-01-06,5.33
1.0013741179923177,5.37,1.0691589330603148,1.0116675991373942,1.0451371254016206,1.10448994896058,0.0,持有,2023-01-09,5.32
1.0408947358959757,5.33,-0.07603387114758,0.8276141779739851,1.0880679570703025,0.066593766975327,-0.030909090909090896,卖出,2023-01-10,5.26
0.8531718008536003,5.26,1.15638883661701,1.1036943097190983,0.9378100462299156,1.214355415935414,0.0,买进,2023-01-11,5.14
1.2977787522697537,5.15,0.9151440572542696,1.080687632073673,1.318821177289467,1.0475474111514642,-0.020912547528517005,卖出,2023-01-12,5.07
1.1149958944653346,5.1,0.8844995800598422,1.1451063294808654,1.1846623283248363,1.008765740916476,0.0,买进,2023-01-13,5.05
1.26813828884201,5.06,2.575181599558328,1.485605158633172,1.2597912837450296,2.7779776954092377,-0.007843137254901968,卖出,2023-01-16,5.04
1.0359546586580184,5.08,0.9464329391519444,1.172714342655377,0.7714530735137747,0.9887875044566276,0.0,买进,2023-01-17,4.95
1.3619997563631974,4.93,0.1899674453039598,1.1220996518354398,1.0934343110288876,0.3612032775149341,-0.02952755905511818,卖出,2023-01-18,4.98
0.8877523415193013,4.98,0.0034222931006568,0.6573647633978322,0.6104624547562177,0.0539919847967809,0.0,持有,2023-01-19,5.0
0.4184450039133614,5.01,-0.8032412551076697,0.0683938156749229,0.138223306400718,-0.6856080339631235,0.0,持有,2023-01-20,5.01
-0.0261619475027918,5.06,-0.7923536551378825,-0.4607597701698775,-0.2964513642446844,-0.7286047776297676,0.0,持有,2023-01-30,4.93
-0.4263082037773293,4.94,0.0898753452894997,-0.4423544280535366,-0.6881952032214051,-0.2166242406651375,0.0,持有,2023-01-31,5.0
-0.7869338421482088,5.03,-0.0879945311702911,-0.6862252110950536,-1.0423745644880296,-0.388491428781484,0.0,持有,2023-02-01,5.09
-0.8412746917657388,5.09,0.0202883211061983,-0.6218065136878607,-0.7794232205173538,-0.2884362472174539,0.0,买进,2023-02-02,5.07
-0.539929980250346,5.08,-0.4071776598276182,-0.6678198689787127,-0.7096606190557461,-0.5322380540356392,-0.001964636542239644,卖出,2023-02-03,5.03
-0.8017540738620808,5.03,-0.4851764496802043,-0.879481303316633,-1.0531072724051995,-0.6406903778466893,0.0,持有,2023-02-06,5.02
-1.1228590943293022,5.03,-0.2744983394191075,-1.0543320534218714,-1.369722155961728,-0.5799633556070725,0.0,持有,2023-02-07,4.99
-1.3995034196549088,5.01,-0.6656230227829952,-1.2429868101143655,-1.3750885099203132,-0.7705616637107009,0.0,买进,2023-02-08,4.92
-1.3352824155614644,4.9,-0.6361679911787962,-1.1187507508290648,-1.3267913242930465,-0.7452142295369403,0.0,持有,2023-02-09,4.9
-1.0932186309015588,4.9,-0.5619878688250363,-0.8702786322584627,-1.0477409184466149,-0.656231786899402,0.0,持有,2023-02-10,4.93
-0.7968139966241236,4.9,0.1627427970883117,-0.8058599348512694,-0.7794232205173538,-0.2204696657621482,-0.021956087824351184,卖出,2023-02-13,4.94
-0.8560949234796102,4.94,-0.4313316356764009,-0.8288666124966954,-0.902849361564814,-0.5815847848421986,0.0,买进,2023-02-14,4.93
-0.791873919386166,4.95,-0.6023793369846662,-0.8288666124966954,-1.0477409184466149,-0.692016321400245,0.002024291497975665,卖出,2023-02-15,4.92
-1.117919017091345,4.92,-0.6064956732710456,-1.1739667771780873,-1.3643558020031423,-0.7448143752427526,0.0,持有,2023-02-16,4.82
-1.409383574130823,4.78,-0.5522129822176801,-1.1969734548235136,-1.3589894480445577,-0.7117457165245287,0.0,买进,2023-02-17,4.8
-1.1475594805190887,4.84,-0.5110765544023018,-1.100345408712724,-1.203365183245586,-0.6696092381815186,0.0,持有,2023-02-20,4.86
-1.2414209480402765,4.86,-0.9124548458688504,-1.210777461410769,-1.246296014914268,-0.8847719930868474,0.0,持有,2023-02-21,4.79
-1.2364808708023192,4.79,-0.7116637811399669,-1.109548079770894,-1.278494138665779,-0.7756773960749496,0.0,持有,2023-02-22,4.86
-1.0783983991876869,4.86,-0.5265687796674046,-1.0865414021254682,-1.0960381040738816,-0.6679399825631319,0.01673640167364018,卖出,2023-02-23,4.82
-1.0783983991876869,4.84,-0.865353438330051,-1.1509600995326612,-1.1389689357425634,-0.8528142091322664,0.0,持有,2023-02-24,4.79
-1.177199943946832,4.84,-0.9302753198125386,-1.141757428474491,-1.1067708119910524,-0.8834421394297473,0.0,买进,2023-02-27,4.73
-1.1129789398533878,4.72,-0.8051712800462009,-1.1509600995326612,-1.3106922624172903,-0.8297450398394636,-0.024793388429752088,卖出,2023-02-28,4.81
-1.3155221066096354,4.8,-1.0518804160998296,-1.2613921522307066,-1.2892268465829495,-0.9565050074682336,0.0,买进,2023-03-01,4.86
-1.2266007163264043,4.84,-1.0286394653872082,-1.2982028364633884,-1.2945932005415348,-0.9477864608792598,0.008333333333333342,卖出,2023-03-02,4.98
-1.3204621838475925,4.98,-1.0849366367805555,-1.2936015009343034,-1.3214249703344607,-0.9762881563354384,0.0,买进,2023-03-03,4.96


==> pic/After_setting/�޸ĺ��ľ��߷���/log_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,1,50,23,98,74,78,1,15,1,40
Number of sell transactions in log model,0,31,17,65,61,73,0,10,0,37
Total number of transactions in log model,1,81,40,163,135,151,1,25,1,77


==> pic/After_setting/�޸ĺ��ľ��߷���/svm_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in SVM model,16,51,67,41,17,50,24,34,37,33
Number of sell transactions in SVM model,9,35,22,30,11,29,16,22,25,22
Total number of transactions in SVM model,25,86,89,71,28,79,40,56,62,55


==> pic/After_setting/�޸ĺ��ľ��߷���/�޸ĺ�.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,1,50,23,98,74,78,1,15,1,40
Number of sell transactions in log model,0,31,17,65,61,73,0,10,0,37
Total number of transactions in log model,1,81,40,163,135,151,1,25,1,77
Number of buy transactions in SVM model,16,51,67,41,17,50,24,34,37,33
Number of sell transactions in SVM model,9,35,22,30,11,29,16,22,25,22
Total number of transactions in SVM model,25,86,89,71,28,79,40,56,62,55
Number of buy transactions in FCNN model,107,97,91,41,87,87,90,99,96,99
Number of sell transactions in FCNN model,61,60,56,31,46,67,68,67,59,55
Total number of transactions in FCNN model,168,157,147,72,133,154,158,166,155,154


==> pic/After_setting/����/�趨��ֵ��CNN/Output/An Naier-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,买进
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,卖出
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,买进
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,持有
2022-01-06,持有
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,买进
2022-01-21,卖出
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,持有
2022-02-10,买进
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,买进
2022-03-04,持有
2022-03-07,买进
2022-03-08,持有
2022-03-09,卖出
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,买进
2022-04-26,持有
2022-04-27,持有
2022-04-28,买进
2022-04-29,持有
2022-05-05,卖出
2022-05-06,买进
2022-05-09,持有
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,持有
2022-06-23,卖出
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,买进
2022-07-14,持有
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,持有
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,持有
2022-08-31,卖出
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,持有
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,持有
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,持有
2022-10-24,卖出
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,持有
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,持有
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,持有
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,持有
2022-12-27,买进
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,卖出
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,买进
2023-02-14,持有
2023-02-15,持有
2023-02-16,卖出
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,买进
2023-03-23,卖出


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,持有
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,持有
2021-10-29,卖出
2021-11-01,买进
2021-11-02,持有
2021-11-03,持有
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,买进
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,买进
2021-11-30,买进
2021-12-01,持有
2021-12-02,买进
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,持有
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,持有
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,卖出
2022-04-08,买进
2022-04-11,卖出
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,买进
2022-05-11,持有
2022-05-12,卖出
2022-05-13,买进
2022-05-16,持有
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,买进
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,卖出
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,卖出
2022-07-19,买进
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,持有
2022-08-29,持有
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,持有
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,卖出
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,买进
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,持有
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,持有
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,持有
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,持有
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,持有
2022-01-26,买进
2022-01-27,持有
2022-01-28,卖出
2022-02-07,买进
2022-02-08,持有
2022-02-09,买进
2022-02-10,持有
2022-02-11,买进
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,卖出
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,买进
2022-03-01,持有
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,持有
2022-03-14,持有
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,买进
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,持有
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,卖出
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,买进
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,买进
2022-10-20,持有
2022-10-21,持有
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,买进
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,卖出
2022-11-16,买进
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,持有
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,买进
2023-03-13,卖出
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,买进
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,买进
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,持有
2022-09-08,卖出
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,卖出
2023-02-20,买进
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,持有
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,买进
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,买进
2021-11-22,持有
2021-11-23,买进
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,卖出
2021-12-09,买进
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,卖出
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,买进
2022-04-22,持有
2022-04-25,持有
2022-04-26,卖出
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,持有
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,持有
2022-07-07,买进
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,卖出
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,持有
2023-01-04,卖出
2023-01-05,买进
2023-01-06,持有
2023-01-09,持有
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,卖出
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��CNN/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,买进
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,持有
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,持有
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,持有
2021-12-31,买进
2022-01-04,持有
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,持有
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,持有
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,持有
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,卖出
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,卖出
2022-10-31,买进
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,持有
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,卖出
2022-12-07,买进
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,持有
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,买进
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,持有
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,卖出
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,持有
2022-02-16,持有
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,卖出
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,买进
2022-04-12,持有
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,持有
2022-05-09,买进
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,卖出
2022-07-25,买进
2022-07-26,卖出
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,持有
2022-08-05,卖出
2022-08-08,持有
2022-08-09,持有
2022-08-10,买进
2022-08-11,持有
2022-08-12,持有
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,持有
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,持有
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,买进
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,买进
2022-10-31,买进
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,持有
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,持有
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,持有
2022-12-15,卖出
2022-12-16,买进
2022-12-19,持有
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,持有
2023-02-03,买进
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,持有
2021-11-01,持有
2021-11-02,买进
2021-11-03,持有
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,持有
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,持有
2021-12-16,持有
2021-12-17,买进
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,卖出
2021-12-27,持有
2021-12-28,持有
2021-12-29,买进
2021-12-30,持有
2021-12-31,买进
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,持有
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,卖出
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,持有
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,卖出
2022-05-20,买进
2022-05-23,持有
2022-05-24,卖出
2022-05-25,买进
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,持有
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,持有
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,卖出
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,持有
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,买进
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,持有
2022-11-28,卖出
2022-11-29,买进
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,卖出
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,持有
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,卖出
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,持有
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,卖出
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,买进
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,持有
2021-11-04,买进
2021-11-05,卖出
2021-11-08,持有
2021-11-09,买进
2021-11-10,持有
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,买进
2022-01-05,持有
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,持有
2022-02-08,卖出
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,持有
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,买进
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,买进
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,买进
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,卖出
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,买进
2022-09-08,持有
2022-09-09,卖出
2022-09-13,买进
2022-09-14,持有
2022-09-15,卖出
2022-09-16,买进
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,买进
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,卖出
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,卖出
2022-11-29,持有
2022-11-30,买进
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,持有
2022-12-21,持有
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,买进
2023-01-13,持有
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,持有
2023-01-20,卖出
2023-01-30,买进
2023-01-31,持有
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,卖出


==> pic/After_setting/����/�趨��ֵ��CNN/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,持有
2021-09-23,持有
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,持有
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,持有
2021-12-16,买进
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,持有
2021-12-24,卖出
2021-12-27,买进
2021-12-28,持有
2021-12-29,卖出
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,持有
2022-02-18,卖出
2022-02-21,买进
2022-02-22,持有
2022-02-23,持有
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,卖出
2022-03-25,买进
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,持有
2022-07-12,买进
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,买进
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,持有
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,持有
2022-09-06,买进
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,持有
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,持有
2022-12-05,持有
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,持有
2022-12-30,持有
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,持有
2023-01-20,持有
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,卖出
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,持有
2023-03-21,持有
2023-03-22,卖出
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��CNN/Output/����FCNN neural network after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),45.46256947517395,43.180614948272705,34.008328437805176,41.19229555130005,42.63962244987488,33.73061180114746,47.960923194885254,49.289304971694946,51.5454261302948,49.58919072151184
total revenue(%),1.2071000127984188,1.0011369399999737,1.094807290171534,0.8413523078052596,0.4680599709748774,0.9822155025136479,1.1253340914666232,1.0847596941111655,1.0375914128132928,0.9049695910985605
train_accuracy,0.8664383561643836,0.8321917808219178,0.8287671232876712,0.8698630136986302,0.8904109589041096,0.7842465753424658,0.8493150684931506,0.8595890410958904,0.8321917808219178,0.815068493150685
test_accuracy,0.8513513513513513,0.8648648648648649,0.8108108108108109,0.6891891891891891,0.8378378378378378,0.7972972972972973,0.7972972972972973,0.8378378378378378,0.8378378378378378,0.8243243243243243


==> pic/After_setting/����/�趨��ֵ��CNN/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.2071000127984188
"Fengdong Co., Ltd.",1.0011369399999737
Transfer of intellectual education,1.094807290171534
An Naier,0.8413523078052596
Magnificent Blast,0.4680599709748774
Zhaohe Industrial,0.9822155025136479
Fangda Chemical,1.1253340914666232
Xingmei United,1.0847596941111655
Zhejiang Guangxia,1.0375914128132928
"Red Bean Co., Ltd.",0.9049695910985605


==> pic/After_setting/����/�趨��ֵ��CNN/�½��ļ���/Output/�½��ļ���/����CNN neural network after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),74.42994904518127,73.87512373924255,56.167492151260376,69.80366015434265,77.05178332328796,60.124281883239746,73.07069969177246,72.95501732826233,71.02180123329163,73.11442947387695
total revenue(%),1.1983702395433675,0.8456760929798184,1.0165748712524425,0.8692518304449156,0.5977424330036822,1.021417205680244,1.0818174622035444,1.3823963662589902,1.049963554517733,0.9782677582211825
train_accuracy,0.8561643835616438,0.8561643835616438,0.8493150684931506,0.8184931506849316,0.8767123287671232,0.815068493150685,0.8664383561643836,0.839041095890411,0.815068493150685,0.815068493150685
test_accuracy,0.8783783783783784,0.8378378378378378,0.8378378378378378,0.7162162162162162,0.8378378378378378,0.7972972972972973,0.8378378378378378,0.8648648648648649,0.8648648648648649,0.8648648648648649


==> pic/After_setting/����/�趨��ֵ��CNN/�½��ļ���/Output/�½��ļ���/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.1983702395433675
"Fengdong Co., Ltd.",0.8456760929798184
Transfer of intellectual education,1.0165748712524425
An Naier,0.8692518304449156
Magnificent Blast,0.5977424330036822
Zhaohe Industrial,1.021417205680244
Fangda Chemical,1.0818174622035444
Xingmei United,1.3823963662589902
Zhejiang Guangxia,1.049963554517733
"Red Bean Co., Ltd.",0.9782677582211825


==> pic/After_setting/����/�趨��ֵ��SVM/Output/An Naier-���߷���.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,买进
2022-11-23,持有
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,卖出
2022-12-05,买进
2022-12-06,持有
2022-12-07,持有
2022-12-08,卖出
2022-12-09,买进
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,买进
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,持有
2022-12-27,持有
2022-12-28,买进
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,持有
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,持有
2023-01-13,卖出
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,买进
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,持有
2023-03-07,卖出
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,持有
2021-10-20,持有
2021-10-21,买进
2021-10-22,买进
2021-10-25,持有
2021-10-26,持有
2021-10-27,买进
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,卖出
2021-11-09,买进
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,持有
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,持有
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,持有
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,持有
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,持有
2022-05-18,买进
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,买进
2022-05-25,持有
2022-05-26,持有
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,持有
2022-06-13,持有
2022-06-14,卖出
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,持有
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,持有
2022-07-22,卖出
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,持有
2022-09-26,卖出
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,持有
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,持有
2018-09-28,持有
2018-10-08,卖出
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,持有
2018-10-24,持有
2018-10-25,卖出
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,持有
2018-11-15,持有
2018-11-16,持有
2018-11-19,持有
2018-11-20,持有
2018-11-21,卖出
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,持有
2019-01-11,卖出
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,持有
2019-02-13,持有
2019-02-14,持有
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,持有
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,持有
2019-03-07,买进
2019-03-08,买进
2019-03-11,持有
2019-03-12,买进
2019-03-13,持有
2019-03-14,持有
2019-03-15,买进
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,持有
2019-04-12,持有
2019-04-15,买进
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,卖出
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,持有
2019-06-25,卖出
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,持有
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,持有
2019-09-18,卖出
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,持有
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,持有
2019-11-06,卖出
2019-11-07,买进
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,卖出
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,持有
2019-12-31,买进
2020-01-02,持有
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,持有
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,持有
2020-01-17,持有
2020-01-20,买进
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,买进
2020-02-06,买进
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,卖出
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2020-12-17,持有
2020-12-18,持有
2020-12-21,持有
2020-12-22,持有
2020-12-23,持有
2020-12-24,持有
2020-12-25,持有
2020-12-28,持有
2020-12-29,持有
2020-12-30,持有
2020-12-31,持有
2021-01-04,买进
2021-01-05,买进
2021-01-06,持有
2021-01-07,买进
2021-01-08,持有
2021-01-11,卖出
2021-01-12,买进
2021-01-13,卖出
2021-01-14,持有
2021-01-15,持有
2021-01-18,持有
2021-01-19,持有
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,买进
2021-02-01,卖出
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,持有
2021-02-19,买进
2021-02-22,持有
2021-02-23,持有
2021-02-24,持有
2021-02-25,持有
2021-02-26,持有
2021-03-01,卖出
2021-03-02,持有
2021-03-03,持有
2021-03-04,持有
2021-03-05,买进
2021-03-08,买进
2021-03-09,卖出
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,持有
2021-03-19,持有
2021-03-22,持有
2021-03-23,持有
2021-03-24,持有
2021-03-25,持有
2021-03-26,持有
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,持有
2021-04-06,持有
2021-04-07,持有
2021-04-08,持有
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,持有
2021-04-15,持有
2021-04-16,持有
2021-04-19,持有
2021-04-20,持有
2021-04-21,持有
2021-04-22,持有
2021-04-23,持有
2021-04-26,持有
2021-04-27,持有
2021-04-28,持有
2021-04-29,持有
2021-04-30,持有
2021-05-06,持有
2021-05-07,持有
2021-05-10,持有
2021-05-11,买进
2021-05-12,卖出
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,持有
2021-05-24,持有
2021-05-25,持有
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,持有
2021-06-03,持有
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,买进
2021-06-22,买进
2021-06-23,卖出
2021-06-24,持有
2021-06-25,买进
2021-06-28,卖出
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,持有
2021-07-15,卖出
2021-07-16,买进
2021-07-19,卖出
2021-07-20,买进
2021-07-21,持有
2021-07-22,买进
2021-07-23,持有
2021-07-26,买进
2021-07-27,持有
2021-07-28,卖出
2021-07-29,持有
2021-07-30,持有
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,买进
2021-08-06,卖出
2021-08-09,持有
2021-08-10,持有
2021-08-11,持有
2021-08-12,持有
2021-08-13,持有
2021-08-16,持有
2021-08-17,持有
2021-08-18,买进
2021-08-19,卖出
2021-08-20,持有
2021-08-23,持有
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,持有
2021-09-09,持有
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,持有
2021-09-27,卖出
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,持有
2021-11-03,卖出
2021-11-04,买进
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,卖出
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,买进
2022-03-03,持有
2022-03-04,持有
2022-03-07,卖出
2022-03-08,持有
2022-03-09,买进
2022-03-10,卖出
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,买进
2022-03-24,买进
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,卖出
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,持有
2022-04-18,持有
2022-04-19,买进
2022-04-20,买进
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,卖出
2022-05-24,买进
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,持有
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,买进
2022-07-01,持有
2022-07-04,买进
2022-07-05,持有
2022-07-06,买进
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,卖出
2022-07-14,买进
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,卖出
2022-07-28,买进
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,卖出
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,持有
2023-02-09,买进
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,持有
2020-12-21,持有
2020-12-22,持有
2020-12-23,持有
2020-12-24,持有
2020-12-25,持有
2020-12-28,持有
2020-12-29,持有
2020-12-30,持有
2020-12-31,持有
2021-01-04,持有
2021-01-05,持有
2021-01-06,持有
2021-01-07,持有
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,持有
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,卖出
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,持有
2021-02-22,持有
2021-02-23,买进
2021-02-24,持有
2021-02-25,持有
2021-02-26,持有
2021-03-01,持有
2021-03-02,持有
2021-03-03,持有
2021-03-04,持有
2021-03-05,买进
2021-03-08,持有
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,持有
2021-03-22,持有
2021-03-23,持有
2021-03-24,持有
2021-03-25,卖出
2021-03-26,买进
2021-03-29,持有
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,持有
2021-04-07,持有
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,持有
2021-04-30,持有
2021-05-06,买进
2021-05-07,持有
2021-05-10,买进
2021-05-11,持有
2021-05-12,卖出
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,持有
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,持有
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,卖出
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,持有
2021-07-15,卖出
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,持有
2021-08-13,持有
2021-08-16,买进
2021-08-17,持有
2021-08-18,持有
2021-08-19,持有
2021-08-20,买进
2021-08-23,持有
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,卖出
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,持有
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,持有
2021-09-17,卖出
2021-09-22,买进
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,卖出
2021-10-19,买进
2021-10-20,持有
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,持有
2021-10-27,卖出
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,持有
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,卖出
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,卖出
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,持有
2021-10-15,持有
2021-10-18,卖出
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,持有
2021-11-29,卖出
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,持有
2022-06-10,卖出
2022-06-13,买进
2022-06-14,买进
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,持有
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,持有
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,卖出
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,持有
2022-10-19,买进
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,卖出
2022-10-26,买进
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,持有
2022-11-03,卖出
2022-11-04,买进
2022-11-07,持有
2022-11-08,持有
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,持有
2022-11-22,持有
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,持有
2023-02-02,买进
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,卖出
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,持有
2022-03-31,卖出
2022-04-01,买进
2022-04-06,持有
2022-04-07,持有
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,持有
2022-07-01,买进
2022-07-04,持有
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,持有
2022-09-06,持有
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,持有
2022-11-14,卖出
2022-11-15,买进
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,卖出
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,卖出
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,卖出
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,卖出
2021-12-08,持有
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,持有
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,买进
2022-01-21,卖出
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,持有
2022-02-25,卖出
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,持有
2022-04-29,持有
2022-05-05,买进
2022-05-06,持有
2022-05-09,卖出
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,卖出
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,卖出
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,持有
2022-07-22,持有
2022-07-25,买进
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,持有
2022-08-04,持有
2022-08-05,卖出
2022-08-08,买进
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,卖出
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,持有
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,卖出
2022-10-24,买进
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,持有
2022-11-09,持有
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,持有
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,持有
2022-12-06,持有
2022-12-07,卖出
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,持有
2019-09-05,买进
2019-09-06,持有
2019-09-09,买进
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,卖出
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,卖出
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,持有
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,持有
2019-12-13,买进
2019-12-16,持有
2019-12-17,持有
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,持有
2020-01-09,买进
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,卖出
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,持有
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,持有
2020-06-17,卖出
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,持有
2020-07-20,持有
2020-07-21,买进
2020-07-22,持有
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/After_setting/����/�趨��ֵ��SVM/Output/�½��ļ���/����SVM support vector machine algorithm model after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),12.285976648330688,8.352887868881226,2.88454008102417,6.5108702182769775,8.521379470825195,2.9780845642089844,8.066582679748535,7.892780303955078,8.062062740325928,7.9076762199401855
total revenue(%),0.6043282025480591,0.5281757877198345,0.2643938096313231,0.14463766246973112,0.4158619950364994,0.23287849390138488,0.8345375679179314,0.5703183891270037,0.5701136843024243,0.1431388451000787
train_accuracy,0.6432291666666666,0.6784313725490196,0.609375,0.703125,0.6419098143236074,0.578125,0.6953125,0.64453125,0.5940438871473355,0.65625
test_accuracy,0.5878787878787879,0.7073170731707317,0.5636363636363636,0.5272727272727272,0.6172839506172839,0.5363636363636364,0.7,0.5909090909090909,0.5948905109489051,0.5818181818181818


==> pic/After_setting/����/�趨��ֵ��SVM/Output/�½��ļ���/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.6043282025480591
"Fengdong Co., Ltd.",0.5281757877198345
Transfer of intellectual education,0.2643938096313231
An Naier,0.14463766246973112
Magnificent Blast,0.4158619950364994
Zhaohe Industrial,0.23287849390138488
Fangda Chemical,0.8345375679179314
Xingmei United,0.5703183891270037
Zhejiang Guangxia,0.5701136843024243
"Red Bean Co., Ltd.",0.1431388451000787


==> pic/After_setting/����/�趨��ֵ��SVM/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.6043282025480591
"Fengdong Co., Ltd.",0.5281757877198345
Transfer of intellectual education,0.2643938096313231
An Naier,0.14463766246973112
Magnificent Blast,0.4158619950364994
Zhaohe Industrial,0.23287849390138488
Fangda Chemical,0.8345375679179314
Xingmei United,0.5703183891270037
Zhejiang Guangxia,0.5701136843024243
"Red Bean Co., Ltd.",0.1431388451000787


==> pic/After_setting/����/�趨��ֵ��SVM/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.7198649248499999,-0.7300875807996882,-0.8620924505554877,-0.7437102940880483,-0.7220458777098006,-0.7517729594437489,-0.22413295134195468
-0.728171268089902,-0.7401818471689894,-0.8543821376145817,-0.7468566912818876,-0.7291720990247014,-0.7488775491786274,-0.19965725238570936
-0.7348163426818235,-0.7469113580818568,-0.8441638222977439,-0.7515762870726463,-0.7327352096821521,-0.7447952149275368,-0.04838118634044111
-0.7314938053858627,-0.7435466026254232,-0.7529626328428062,-0.7484298898788071,-0.7345167650108774,-0.708131145347497,-0.2503455596018252
-0.7414614172737453,-0.7401818471689894,-0.7462798266347828,-0.7515762870726463,-0.7434245416545033,-0.7059923864594958,-0.17516342036211488
-0.7464452232176864,-0.757005624451158,-0.8048361545695455,-0.7625886772510837,-0.7630216502704812,-0.7298641084355831,-0.07346896554977791
-0.7447839545697059,-0.7553232467229413,-0.8266795802696166,-0.7531494856695659,-0.7398614309970529,-0.7378277113171778,0.07925904196696354
-0.7331550740338431,-0.7586880021793749,-0.02975209915227908,-0.7736010674295211,-0.8716965253227206,-0.4404220750726946,-0.957786147742919
-0.7896382080651767,-0.8394421331337849,-0.6803111980211598,-0.830236216918627,-0.8360654187482159,-0.6857997406314836,-0.8079945148749245
-0.8344924615606475,-0.8428068885902186,-0.7929928314162362,-0.8522609972755018,-0.8556625273641935,-0.7288440913822732,-0.28875435063879856
-0.8461213420965104,-0.8596306658723872,-0.780362041997039,-0.8255166211278683,-0.8467547507205672,-0.7231546620261992,0.25651749796667994
-0.8245248496727653,-0.8428068885902186,-0.8751535665995217,-0.8396754085001449,-0.8503178613780179,-0.7591693876086251,-0.2604742886861936
-0.8344924615606475,-0.8461716440466522,-0.8498111610834203,-0.842821805693984,-0.8467547507205672,-0.7498645573576079,-0.28875435063879856
-0.8461213420965104,-0.851218777231303,-0.8162255258260592,-0.8491146000816626,-0.8503178613780179,-0.7373158212813039,-0.016924603409913266
-0.8411375361525693,-0.8529011549595198,-0.8410667931005561,-0.8569805930662605,-0.8431916400631168,-0.7466152454687839,-0.09895723382288978
-0.8411375361525693,-0.8529011549595198,-0.7410556883728904,-0.8459682028878235,-0.8734780806514457,-0.7099447866286382,0.03726785174803937
-0.8328311929126672,-0.8428068885902186,-0.6541318287264523,-0.8082114365617526,-0.8271576421045896,-0.673942541511568,0.4968310370611095
-0.7962832826570985,-0.8074769562976644,-0.7914682951846984,-0.806638237964833,-0.800434312173711,-0.7261509563010587,-0.07257359312800114
-0.7946220140091178,-0.6796162489531818,-0.0069810605322816865,-0.699660733374299,-0.7291720990247014,-0.4020338649307691,0.9551540716007958
-0.728171268089902,-0.7553232467229413,-0.27227366909627954,-0.7673082730418427,-0.7986527568449858,-0.5233648486732915,-0.90455738232546
-0.7813318648252746,-0.8091593340258812,-0.6591472556863389,-0.8003454435771544,-0.8039974228311614,-0.675497499621614,-0.46447613086581024
-0.8045896258970003,-0.8175712226669654,-0.7955477633405429,-0.8207970253371096,-0.821812976118414,-0.7285619831113814,-0.3378084262620911
-0.819541043728824,-0.8327126222209172,-0.7496746754966904,-0.8270898197247879,-0.8271576421045896,-0.7113787413468577,0.08880634245570565
-0.8079121631929611,-0.8226183558516162,-0.7834395546652172,-0.8207970253371096,-0.8182498654609633,-0.7237650589752117,-0.019152171886298707
-0.80292835724902,-0.8125240894823149,-0.6385216228769927,-0.8034918407709937,-0.8022158675024362,-0.6670922560744107,0.1396129572134419
-0.7879769394171964,-0.783923668102628,-0.6323086899446936,-0.7767474646233602,-0.7826187588864587,-0.662869459678411,0.005963041629645176
-0.7813318648252746,-0.7889708012872786,-0.7949841593662863,-0.7940526491894762,-0.7897449802013597,-0.7270912085156155,-0.12506572646881664
-0.7829931334732553,-0.8007474453847967,-0.710660106821055,-0.8129310323525114,-0.8574440826929186,-0.6977925454319353,-1.1445084706410469
-0.8494438793924711,-0.8730896876981222,-0.7557081077213893,-0.8333826141124665,-0.8592256380216439,-0.7143357374748436,0.03809647148995013
-0.8411375361525693,-0.8529011549595198,-0.7721298545024559,-0.8255166211278683,-0.8556625273641935,-0.7197620981689503,0.4186980913466371
-0.8095734318409414,-0.8125240894823149,-0.769827417672209,-0.806638237964833,-0.8200314207896888,-0.7181184843053647,0.2739066055955928
-0.786315670769216,-0.7889708012872786,-0.7241603447678017,-0.7720278688326014,-0.777274092900283,-0.6981008613127965,0.3988345730552437
-0.7547515664575885,-0.757005624451158,-0.7945603810505252,-0.7720278688326014,-0.75589542895558,-0.7258150585666131,-0.17585699202572558
-0.7597353724015296,-0.7586880021793749,-0.6577127266050355,-0.7484298898788071,-0.7612400949417559,-0.6703485051748342,0.26113729602647134
-0.7364776113298038,-0.7284052030714713,-0.7994061297664251,-0.7405638968942092,-0.7362983203396025,-0.7269385695102537,-0.14959010832498165
-0.7398001486257646,-0.7418642248972063,-0.7832321915444918,-0.757869081460325,-0.7469876523119541,-0.7208210431925761,-0.25119797134607585
-0.749767760513647,-0.7536408689947244,-0.7986252118096125,-0.7688814716387623,-0.7630216502704812,-0.7274810868722575,-0.2266875578219356
-0.7580741037535492,-0.7687822685486763,-0.8118158816547686,-0.7688814716387623,-0.7541138736268549,-0.7325643476344916,-0.1246489432338714
-0.7597353724015296,-0.7502761135382905,-0.541461879569138,-0.7295515067157718,-0.7469876523119541,-0.6239866712527845,0.18397418248731992
-0.7414614172737453,-0.7603703799075918,-0.7944584970652028,-0.7688814716387623,-0.7594585396130304,-0.7256711328456341,-0.27677166908108164
-0.7530902978096078,-0.7687822685486763,-0.8224809585682407,-0.7625886772510837,-0.7541138736268549,-0.736605839293659,-0.2269778540128425
-0.7613966410495099,-0.757005624451158,-0.7551990087903203,-0.7688814716387623,-0.7648032055992063,-0.7099845486380155,0.05554536608635513
-0.7514290291616275,-0.7637351353640255,-0.7469204053402313,-0.7688814716387623,-0.75589542895558,-0.7066957322966726,0.0033430120496681275
-0.7447839545697059,-0.7586880021793749,-0.6328663234018519,-0.7500030884757267,-0.7683663162566567,-0.6614468574363517,-0.2517140416427647
-0.7547515664575885,-0.7485937358100736,-0.7306110069991862,-0.7641618758480032,-0.7968712015162606,-0.7016487082812884,-0.6116222885084708
-0.7879769394171964,-0.7990650676565799,-0.7748435508222901,-0.801918642174074,-0.8164683101322381,-0.7200017479171106,-0.5448684044961528
-0.8162185064328632,-0.824300733579833,-0.7811810300252415,-0.8082114365617526,-0.821812976118414,-0.7226764558890947,0.382716548554502
-0.786315670769216,-0.8007474453847967,-0.7166958502136629,-0.7736010674295211,-0.791526535530085,-0.6955054629311972,0.2416371603568887
-0.7647191783454707,-0.7670998908204594,-0.7923105874893169,-0.7814670604141192,-0.7968712015162606,-0.7261083139908405,-0.48609862821174565
-0.7896382080651767,-0.8041122008412304,-0.8007116828385837,-0.7909062519956367,-0.7986527568449858,-0.729474909381542,-0.25652107405667685
-0.7996058199530592,-0.797382689928363,-0.8174721441165381,-0.7956258477863957,-0.8022158675024362,-0.7359150894321864,0.29772637803329716
-0.7746867902333532,-0.7872884235590617,-0.7499825102223494,-0.7861866562048779,-0.7968712015162606,-0.7093089440448291,0.05697099561262267
-0.7647191783454707,-0.7738294017333267,-0.5454177002418503,-0.7500030884757267,-0.7665847609279316,-0.6272361156778821,-0.0731478075303
-0.7630579096974903,-0.7822412903744113,-0.6410194175946597,-0.7720278688326014,-0.7648032055992063,-0.6657236176020619,-0.04739744170977564
-0.7597353724015296,-0.7603703799075918,-0.6992240628126009,-0.7704546702356818,-0.7576769842843052,-0.6880163957557687,0.003926917562643931
-0.7530902978096078,-0.7553232467229413,-0.7360488640935539,-0.7704546702356818,-0.7665847609279316,-0.7027399759679906,-0.4318108463167642
-0.7746867902333532,-0.7822412903744113,-0.6778156502722931,-0.7625886772510837,-0.7665847609279316,-0.6791537831439739,0.4467915692014015
-0.7398001486257646,-0.7670998908204594,-0.7957787517332272,-0.7673082730418427,-0.7541138736268549,-0.7261034788883661,-0.2258245150922123
-0.7481064918656667,-0.7452289803536399,-0.7707603591181478,-0.7610154786541641,-0.7754925375715579,-0.7167395411305314,-0.4817142409593238
-0.7730255215853727,-0.7771941571897605,-0.7270357586421583,-0.7877598548017976,-0.8235945314471392,-0.7020273005021734,-0.8257839807077709
-0.819541043728824,-0.8310302444927004,-0.7675444973709715,-0.8349558127093861,-0.8592256380216439,-0.7192071395677028,-0.15260396990248712
-0.8228635810247846,-0.8293478667644836,-0.7643738959953469,-0.8286630183217075,-0.83072075276204,-0.7171361683729669,-0.045182462573651404
-0.819541043728824,-0.8327126222209172,-0.7755632228295137,-0.8097846351586723,-0.8396285294056663,-0.720815393707456,0.222923182654699
-0.7996058199530592,-0.8142064672105317,-0.8166575216277191,-0.8129310323525114,-0.8253760867758644,-0.7365928189417215,-0.4427496974315816
-0.8212023123768043,-0.8327126222209172,-0.7196596662605393,-0.8333826141124665,-0.8342838634194907,-0.7004777359969656,-0.31379994327157995
-0.8344924615606475,-0.8428068885902186,-0.7900281165818396,-0.8318094155155467,-0.8467547507205672,-0.7275066896716602,0.17218150448554922
-0.8178797750808435,-0.8327126222209172,-0.7235070546388537,-0.8176506281432702,-0.8271576421045896,-0.7012481657988198,-0.09895723382288978
-0.8178797750808435,-0.8310302444927004,-0.8045109218854604,-0.830236216918627,-0.8271576421045896,-0.7321619338612495,-0.17933165410861232
-0.8228635810247846,-0.8310302444927004,-0.7841784864050159,-0.8381022099032253,-0.8325023080907652,-0.7246844385333616,-0.15273200507213291
-0.8261861183207457,-0.8360773776773512,-0.7948478646587631,-0.8396754085001449,-0.8325023080907652,-0.7288574799740335,-0.23371578139125632
-0.8344924615606475,-0.837759755405568,-0.8054650490372317,-0.8443950042909036,-0.8485363060492923,-0.7332873626351183,-0.1260711076537332
-0.8361537302086279,-0.8444892663184353,-0.7685514603891074,-0.8333826141124665,-0.8574440826929186,-0.7190901004991358,0.09106855421809355
-0.8245248496727653,-0.8276654890362667,-0.7708056836888079,-0.8365290113063056,-0.8485363060492923,-0.7197763723689566,0.035640311896534854
-0.8162185064328632,-0.8310302444927004,-0.8462717358289821,-0.814504230949431,-0.821812976118414,-0.7476103705911832,0.03484103905972117
-0.8079121631929611,-0.810841711754098,-0.828366732843197,-0.8113578337555918,-0.8022158675024362,-0.7404475183709268,-0.019152171886298707
-0.80292835724902,-0.8142064672105317,-0.7385447970370721,-0.8207970253371096,-0.8146867548035129,-0.7067151698612953,-0.28451182685114884
-0.8145572377848829,-0.8276654890362667,-0.7360567605839097,-0.8318094155155467,-0.83072075276204,-0.7065567051857345,-0.1524130562509583
-0.8178797750808435,-0.8327126222209172,-0.7839794691684063,-0.8349558127093861,-0.8325023080907652,-0.7247406897028217,-0.20612312753719123
-0.8245248496727653,-0.8360773776773512,-0.7460307982925866,-0.830236216918627,-0.83072075276204,-0.7102340436777567,-0.20663527039842566
-0.8311699242646868,-0.837759755405568,-0.8105951356050489,-0.8412486070970644,-0.8325023080907652,-0.7348595878946174,-0.18010355730463365
-0.8361537302086279,-0.8394421331337849,-0.7375654396356274,-0.8491146000816626,-0.8556625273641935,-0.7083143847670431,-0.3432761041613018
-0.8511051480404515,-0.8680425545134717,-0.7874502655757685,-0.8695661818416175,-0.8627887486790943,-0.7273345606652962,-0.23617787422137748
-0.8594114912803535,-0.8428068885902186,-0.6603699919084247,-0.8491146000816626,-0.8734780806514457,-0.6803344966275938,0.23239025372756927
-0.8394762675045889,-0.8562659104159536,-0.5774449663374499,-0.814504230949431,-0.8503178613780179,-0.6470768230088952,0.037103328697832956
-0.8311699242646868,-0.864677799057038,-0.48866851301461106,-0.7956258477863957,-0.8645703040078198,-0.6139765735187054,-0.07190845932897516
-0.8295086556167064,-0.834394999949134,-0.6594763403169391,-0.8443950042909036,-0.8538809720354682,-0.6791488149849092,-0.18000625955465555
-0.8344924615606475,-0.8428068885902186,-0.6359331148188967,-0.8333826141124665,-0.8538809720354682,-0.6708675421389192,-0.397209845962177
-0.8527664166884321,-0.8562659104159536,-0.767975337588677,-0.8648465860508587,-0.8592256380216439,-0.7200357551639178,-0.12643483035146402
-0.8544276853364124,-0.8697249322416885,-0.7794420687710341,-0.8679929832446979,-0.8592256380216439,-0.7243358598381203,-0.043934940407913264
-0.8511051480404515,-0.861313043600604,-0.7413629453065721,-0.8679929832446979,-0.8556625273641935,-0.7100969887123484,-0.07151310574319322
-0.8494438793924711,-0.861313043600604,-0.6584346455810596,-0.8617001888570196,-0.8556625273641935,-0.6791318555161746,-0.016725010635185843
-0.84446007344853,-0.8545835326877367,-0.6579154031908343,-0.8365290113063056,-0.8414100847343915,-0.6777101230994158,0.11953129130129332
-0.8311699242646868,-0.8428068885902186,-0.808661458454507,-0.8443950042909036,-0.8378469740769411,-0.7342646359164173,-0.26124988078638234
-0.8411375361525693,-0.8461716440466522,-0.7926761372135926,-0.8491146000816626,-0.8449731953918419,-0.7283019483882688,-0.01722218248033035
-0.8361537302086279,-0.8394421331337849,-0.7619328532896678,-0.842821805693984,-0.8396285294056663,-0.7167749408320446,0.00962893077195784
-0.8295086556167064,-0.847854021774869,-0.824657950340315,-0.8491146000816626,-0.8396285294056663,-0.7402517330995365,-0.15298991764406694
-0.8328311929126672,-0.8444892663184353,-0.729839911505987,-0.8506877986785822,-0.8396285294056663,-0.7047432748930905,-0.15311980390325247
-0.8361537302086279,-0.8444892663184353,-0.6160598955621517,-0.8349558127093861,-0.8378469740769411,-0.6616174481547491,0.17250817766423407
-0.819541043728824,-0.8293478667644836,-0.7544542991307491,-0.8349558127093861,-0.8235945314471392,-0.7131841689634525,-0.04531049774329245
-0.8162185064328632,-0.797382689928363,0.47526505259294327,-0.7059535277619776,-0.8111236441460625,-0.20560504280882486,2.1488537506049417
-0.6766719400025095,-0.6123211398245072,0.5156143207360345,-0.5596460582484534,-0.5991185600277593,-0.12428301682125875,2.163938566683715
-0.5221739557403322,-0.3582821028637593,2.935925850271328,-0.3991798013626524,-0.5991185600277593,1.096591120658071,-1.1603097356528234
-0.6019148508433912,-0.5248374979572297,1.886138688356535,-0.49042531998399014,-0.5795214514117815,0.5113233965408981,0.1098838190925396
-0.5869634330115676,-0.43062434517708503,0.1282837006919675,-0.46682734103019613,-0.440560135771213,-0.2641253240650462,2.154205681520243
-0.4241591055094885,-0.24892755052966284,-0.7368679805199737,-0.2969218925628776,-0.19826861106458077,-0.6738306547653368,2.1583859466693065
-0.24474209152760512,-0.04872460087185485,-0.8398921420107996,-0.10971125952944319,0.01373647305372278,-0.723111147115657,2.161804881909265
-0.047051122417937116,0.17166688152455517,0.5313924714535492,0.09637775666702623,0.11172201613361067,0.16665543307619085,2.162838489625007
0.1705750704674953,0.34326940980267634,0.5506339714818302,0.3229183546234511,0.37895531544239636,0.2639910454370895,2.160481901340146
0.4097977557766733,0.6662859336203157,2.8419461233968866,0.57148373293675,0.6052128421905019,2.1433446746916696,2.154205681520244
0.6722782021575765,0.8025585296058821,0.6687273329340807,0.8452202888007635,0.8956063607727154,0.5790208265336129,2.1567985042076407
0.9613389469061667,1.1020217652284856,2.1823847045268523,1.0528825035941527,0.8760092521567379,1.955991037783475,0.7023768574079323
1.074305214968834,1.0364090338280274,1.7000390185842138,1.1283960362462944,1.079106559631415,1.5943669100589317,1.130040720000637
1.253722228950717,1.2214705839318836,1.87199877049186,1.450901748614815,1.340995192954025,2.045810022159288,2.156363883546437
1.600927376378621,1.2332472280294018,-0.23610620248811529,1.089066071323304,1.3712816335423543,-0.12444373403533766,-2.355062895681491
1.2188355873431291,0.8849950382885092,2.0390105687027407,1.1331156320370528,1.0024996804962298,1.8060565490590277,-2.3553903420765385
0.8749529772111859,0.7218043986514722,1.6574015658129815,0.7004860178841585,0.6711303893533351,1.245800005458507,-2.267323695362793
0.5775858892226936,0.6023555799480748,1.6044873123369912,0.7288035926287116,0.70319838527039,1.241229371934454,1.3620466791598695
0.7586641718525573,0.7453576868465085,1.2908185568845698,0.9348926088251815,0.7637712664470481,1.1333299087546407,2.15420568152025
1.0560312598410497,1.2029644289214976,2.1511700707477055,1.2448127324183456,0.9258928013610448,2.020129299839616,-1.8383211908170827
0.8035184253480286,0.7588167086722438,1.9359448061895523,0.9820885667327696,0.8635383648556612,1.732409197194986,2.157925818419543
1.1058693192804612,1.130622186608172,2.4696917010170796,1.2967282861166927,1.0523832297005362,2.460344933153042,1.7157462647776387
1.3733335716053063,1.6185117277910652,2.2351030865225536,1.5594524518022688,1.291111643749718,2.4496903924306292,1.4344453057856321
1.6175400628584253,1.6588887932682699,0.865015337039531,1.8300426104724423,1.699087814027798,1.1875606114628852,2.1571356723074273
2.001293120541898,2.382311216401525,-0.17113760338890108,2.229635054090025,2.500787711954155,0.18242042467362052,2.1559812236127183
2.4232553571289204,2.2981923299906812,2.704350549336396,2.4970788155663595,2.16585531015381,3.6666458354350815,-2.3505061356163552
1.9597614043423877,1.5613108850316917,1.5323087681491727,1.6601371620051242,1.7186849226437755,1.7811140672526948,-2.3494303406717827
1.5427829736993073,1.557946129575258,1.999189723422402,1.7513826806264616,1.7151218119863252,2.411514300509485,2.15221349503453
1.9182296881428778,1.976858183901259,2.0454701546102183,1.7859930497586936,1.677709150083095,2.3434556105427617,-0.5336510438569357
1.8384887930398184,1.7093601251147763,1.6560589698551698,1.9260077248845389,1.8237966870385645,2.139263808803737,-0.4683282035512715
1.7720380471206025,1.978540561629476,1.5136357512274004,1.9905088673582432,2.0197677731983403,2.0259040475500045,2.1542056815202453
2.1707425226358987,2.2140734435798377,2.1600357108466843,2.3665033320220314,2.196141750742139,3.0046389927828536,0.41312524693691516
2.270418641514723,2.1602373562768977,1.185267582678997,2.069168797204224,2.037583326485593,1.7002997706737446,-1.776311848578337
1.936503643270662,1.832173699274608,0.9047846304356768,1.959044895419851,1.9110928981461008,1.3186196138352473,0.3157906417504774
2.0129220010777606,2.0626594480403195,0.6508367105486185,2.0062408533274394,2.0874668756898997,1.0563985631930315,0.21090800011428149
2.071066403757075,2.2443562426877413,0.5270664787207431,2.0723151943980636,2.142695090880382,0.9419927091185373,0.07570655806417441
2.104291776716683,2.0206000048348978,0.4244418924817423,1.9732036827921273,2.197923306070864,0.8119000209686932,0.15235709134999778
2.1524685675081145,2.276321419523862,1.8538869821773267,2.3869549137819868,2.4099283901891675,2.764202479067352,2.155062723329052
2.5893822219269604,2.4664301028123687,1.3635892736499646,2.3790889207973884,2.340447732368883,2.106144965038064,-1.1819089808239134
2.3584658798576843,2.306604218631766,1.0721483681598136,2.1635607130194012,2.103500873648427,1.5321283119449642,-2.3496648317864293
1.901617001663074,2.0559299371274515,1.2148718460184293,1.9118489375122623,1.6634567074532927,1.5203289409015508,-1.8811199917214163
1.5760083466589152,1.4570034658822455,1.0697534204140975,1.403705790707227,1.3481214142689257,1.1576726802270398,-2.3501454226845695
1.1972390949193834,1.1541754748032083,0.8842596618285898,1.0576020993849111,1.0844512256175904,0.8427104897971208,-0.8887709139821185
1.0776277522647948,1.00276147926369,1.0802049068933117,0.9065750340806286,0.8671014755131116,0.9047331054124216,-2.315742140442019
0.7536803659086165,0.7201220209232557,0.4406215444243396,0.7350963870163905,0.8279072582811565,0.3352620540050347,-0.31330401368205985
0.7254387988929494,0.7201220209232557,0.42941867157826163,0.7350963870163905,0.8279072582811565,0.33634056398420076,0.3593131896367304
0.7852444702202438,0.7975113964212314,0.28239725599729115,0.7476819757917471,0.8368150349247828,0.2113418074576305,-0.37342890678827595
0.7486965599646751,0.7504048200311594,0.49957025731076604,0.6407044712012133,0.7227954938863675,0.343864246425624,-0.46522250593584247
0.7005197691732437,0.7201220209232557,0.9770230081926954,0.7665603589547827,0.7708974877619489,0.7705837528450484,0.8510943658089719
0.823453649123793,0.8008761518776656,0.3964518515285392,0.6926200248995603,0.7780237090768497,0.2797314279247423,-1.0475277339946854
0.6955359632293022,0.7032982436410867,-0.14972559569851265,0.65329005997657,0.7798052644055752,-0.15573063532732553,-0.17612034736203663
0.68556835134142,0.688156844087135,-0.004034449846505665,0.5793497259213483,0.70319838527039,-0.06031671050595877,-0.5764316202358123
0.6241014113661449,0.6410502676970623,-0.263786161746859,0.547885753982956,0.6871643873118622,-0.26020304515604936,0.006515576725650345
0.6373915605499885,0.6326383790559784,-0.30977288201290465,0.5321537680137597,0.6640041680384343,-0.3018041870059274,-0.38765603485695815
0.6008436502944193,0.6090850908609421,-0.3242831645349992,0.5274341722230012,0.6568779467235336,-0.3138705730547287,-0.39140315793822156
0.5642957400388506,0.570390403111954,-0.2997411293056111,0.5242877750291615,0.6604410573809839,-0.29255956155222734,0.35894796116615135
0.6207788740701843,0.6376855122406286,-0.38927776427318983,0.5510321511767952,0.6907274979693133,-0.3596744688386975,-0.27055136328663054
0.5991823816464392,0.6057203354045084,-0.4536889867116801,0.5368733638045187,0.6836012766544118,-0.4085423265999359,-0.07235554651069274
0.6025049189424,0.6090850908609421,0.173355134266935,0.5651909385490718,0.6248099508064793,0.07332641668656995,-0.4178010425978645
0.56263447139087,0.5619785144708696,1.0559190903062812,0.6643024501550073,0.6479701700799072,0.7818334999517125,1.033014565751413
0.7021810378212237,0.6662859336203157,1.6158737946336186,0.7948779336993357,0.6729119446820607,1.2929356657821347,0.9403719013866464
0.8367437983076366,0.7655462195851112,0.5349497440601736,0.6926200248995603,0.8243441476237061,0.3988388255173698,-0.9452731900486746
0.7221162615969887,0.6999334881846531,0.1566491780321683,0.6989128192872393,0.7530819344746963,0.09541587592960324,0.16866958304479152
0.7570029032045772,0.817699929159834,1.0050620330657478,0.8483666859946026,0.9294559120184952,0.8480869808060265,0.5181751465673468
0.8384050669556167,0.8160175514316175,0.21758588051499853,0.7004860178841585,0.8189994816375302,0.14569074692103062,-0.920295184464836
0.72710006754093,0.688156844087135,0.03635667611538216,0.6879004291088019,0.7530819344746963,-0.0010690171956411316,-0.28979542541039693
0.7021810378212237,0.7117101322821712,1.696602889695487,0.8735378635453165,0.8189994816375302,1.4357666936260047,1.4792833048286245
0.9065170815228132,0.8749007719192076,1.760270622257469,0.920733821452905,0.9223296907035937,1.5177809745783553,0.7044590265708862
1.0178220809375003,0.9573372806018347,0.8329629690924752,0.8892698495145123,1.034567676413284,0.7462108255403376,-0.43473176899735405
0.9696452901460688,0.9792081910686539,1.8916615450706673,1.140981625021651,1.0541647850292617,1.767524490694433,1.0646480276219203
1.1341108862961284,1.0868803656745338,0.8843800351571843,0.9521977933912973,1.0149705677973067,0.8040249028587284,-0.9483638884165341
1.0078544690496176,0.953972525145401,0.1871893359765343,0.8782574593360749,1.0220967891122075,0.1822346009846351,-0.8538829528811556
0.8998720069308916,0.974161057884003,0.4750331654127388,0.9647833821666539,1.0523832297005362,0.45476720934415804,0.4898693413867813
0.9812741706819311,0.9522901474171839,0.21463715125863922,0.8578058775761201,0.9294559120184952,0.18500349475364705,-1.2231965263017905
0.821792380475813,0.763863841856894,0.30935869883276573,0.65329005997657,0.655096391394808,0.18225748391423668,-1.8985293653332729
0.5792471578706743,0.4963657830704114,-0.16821891931535898,0.5069825904630458,0.5891788442319746,-0.2060176109129714,-0.39366344153721045
0.5426992476151056,0.5502018703733513,0.35410849487372875,0.4692258241369753,0.4377466412903292,0.1443930293167946,-1.61916353815079
0.35663715904130044,0.424023540757086,-0.2636526918001134,0.3465163335772451,0.43062041997542844,-0.30625121246072956,-0.21539976174759976
0.3433470098574572,0.37186983118236316,0.382064125104731,0.5022629946722873,0.4163679773456265,0.1800897928347064,2.154205681520248
0.5991823816464392,0.6561916672510141,0.988214068402794,0.6328384782166151,0.6515332807373576,0.708057222177502,-0.09895723382288978
0.5991823816464392,0.607402713132725,0.7624220157664104,0.624972485232017,0.5767079569308979,0.5058147078981521,0.33997060682836827
0.6540042470297922,0.6158146017738094,0.1253189858575709,0.57148373293675,0.6693488340246103,0.03390224952572463,-0.5816846679149352
0.5925373070545171,0.5788022917530384,-0.12767743904116804,0.5667641371459916,0.6640041680384343,-0.16083926570027798,-0.2589451331371919
0.5726020832787527,0.5653432699273032,-0.006148654890385049,0.5258609736260813,0.6141206188341282,-0.08003884756252952,-0.0721018951418041


==> pic/After_setting/����/�趨��ֵ��SVM/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.36072025010595316,-0.4564801533031122,0.15031932480787166,-0.3237291349399776,-0.24782498406348166,0.0718249909658265,0.3881734120935332
-0.27697442932879196,-0.26707175541460765,0.3987098211795402,-0.3470221403522905,-0.422216190899378,0.26818005635518505,-1.0963185567586644
-0.6052580467752642,-0.6222125014555547,0.3685853764936958,-0.6132279164930078,-0.8325484422779562,0.18428218208962088,-0.7227988392152346
-0.8129476823026244,-0.774415678330246,1.036995208817727,-0.41024601218571033,-0.5863490914508095,0.8133665184022338,1.3303491222256236
-0.4210172410655092,0.28424197415372027,2.9330432685764514,0.11551039569220754,-0.23072780692270853,2.5869998672889825,0.07909014555578446
-0.3908687455857312,-0.45986244612255034,1.9320167885764834,-0.6165554886947673,-0.9009371508410524,1.458720820987074,-1.740018815134341
-0.9100928344041311,-0.7980917280663092,0.8985986116472694,-0.7430032323616081,-1.0206173908264715,0.5874284303048776,-0.802315242155362
-1.1345316340869227,-1.1701439382044445,0.05350327821451894,-1.1256740355638912,-1.1505559370963543,-0.11779089746301963,0.34871953683263285
-1.030686816323243,-1.2174960376765698,0.23587193133505482,-1.2554493514324916,-1.3488831919293347,-0.0030920815910682542,-1.7087532272286257
-1.5097129111686052,-1.4779325847732652,-0.3808337409600752,-1.5249826997749683,-1.3523026273574887,-0.4927567764409816,0.3261464177860054
-1.4159175918981843,-1.227642916134883,-0.4147744384678287,-1.3586040896870195,-1.2428806936565344,-0.5099008870395336,0.6665033460360652
-1.2283269533573435,-1.234407501773758,0.43066475447987235,-0.9426575644671472,-1.1368781953837355,0.2064678890615619,0.7375886177311307
-1.0172874849988975,-0.9807355403159388,-0.08043849321713889,-1.069105308133988,-1.106103276530342,-0.2256850764449027,-0.24495271373310273
-1.0809343087895393,-1.129556424371193,-0.3317942472578568,-1.1822427629937933,-1.0719089222487934,-0.4241040947877662,0.27554766509608214
-0.9971884880123781,-1.0179407613297522,-0.686810419690225,-1.1356567521691674,-0.935131505122601,-0.7071519979989357,-0.04453368947701907
-1.003888153674552,-1.0247053469686283,-0.5231602311340212,-1.1356567521691674,-0.9419703759789105,-0.5738757693868495,0.17909501791905796
-0.9469409955460818,-0.7980917280663092,0.040815580527782315,-0.8627958316249311,-0.8462261839905751,-0.09613071773382233,0.8450925868310786
-0.6990533660456851,-0.639123965552743,1.6066407838492647,-0.27714312411535175,-0.6000268331634285,1.3287664476449352,2.1263864954580103
-0.06928479380143293,-0.1216331641787914,1.801139383420511,0.0922173902798946,-0.03581998751788247,1.5979618663074042,0.46337227480162463
0.08145768359745825,0.12865650445959087,5.424088623702358,0.907472579710845,0.261670894731586,5.223513586414753,2.240526708130451
0.7949720766188728,0.9201130242079856,2.111726326758517,0.7710421194387258,0.8600720946586795,2.083237388714804,-0.44993517949990103
0.6509292648821556,0.6461473058335424,1.643927009116438,0.8176281302633517,0.6788420169664737,1.6339794811329937,0.9282429229187869
0.9658135510042811,0.9234953170274248,0.9151081135440957,1.043903039982962,1.102852010057672,0.9931809064726197,0.3624631214493513
1.0964570314166528,1.180549571304681,1.82915201473201,1.4931252872204244,1.2191128146149346,1.959652564388529,0.4166785589566525
1.2471995088155416,1.2312839635962443,3.253497151300963,0.9939894569565778,0.5830978249781383,3.1383371376796925,-2.2785628254676005
0.4599887935102279,0.5446785212504133,1.3400688380816748,0.4615779046751409,0.418964924426708,1.251193751215223,-0.3392762679899159
0.3561439757465472,0.3755638802785338,1.111192124269269,0.6412668035701254,0.4565787141364109,1.0963523587239474,0.8182032920156347
0.6274804350645504,0.602177499180853,0.879590658516932,0.6612322367806801,0.5694200832655193,0.8602988580578816,-0.5370659661576479
0.4566389606791397,0.5818837422642266,0.7834497586920126,0.5214742043068025,0.5249674226995082,0.7597233527469007,0.5540965580835525
0.6442295992199817,0.7239400406806059,1.048075942902306,0.6013359371490186,0.603614437547068,1.0377317399449844,0.22149347250165882
0.7246255871660572,0.6901171124862295,1.6106288031525262,0.8575589966844609,0.7164558066761765,1.5892541747617053,-0.5829634324267788
0.5370349486252152,0.5210024715143501,0.20332250967103074,0.34178530541181795,0.4258037952830163,0.20274994919434525,-0.17397998368068593
0.48678745615891894,0.49732642177828684,2.7115823929926983,1.2169367944744298,0.5830978249781383,2.7146564481108784,1.925116582190817
1.1232556940653438,0.9607005380412381,1.0756847923617288,0.827610846868629,0.9147830615091554,1.1053427809486978,-0.6421189779937124
0.908866392875811,0.8930546816524854,1.209742816392933,1.0938166230093462,1.0652382203479693,1.2723446225542583,0.5520102496661019
1.1031566970788245,1.058787029804928,3.9577971980408724,1.9257096734490906,1.2225322500430913,4.241159103786394,2.4481212414914966
1.9540142361747823,2.1039155110111416,6.4207512227640136,1.9024166680367778,0.8737498363712985,6.417212347634215,-3.4087069630167037
0.7045265901795377,0.6934994053056664,2.10971541802816,0.6379392313683672,0.5386451644121272,2.0074328039106306,-1.0061192979055535
0.37624297273306667,0.21997841058440445,0.4320996250484317,0.28521657798191474,0.432642666139327,0.4167382156000348,0.21686546938457457
0.453289127848054,0.402622222834034,0.14329632893105745,0.5281293487103215,0.617292179259687,0.17078290653251244,0.317992077395361
0.5638336112739062,0.4939441289588499,1.604805723503334,1.0472306121847204,0.7061975003917117,1.6557723181411343,1.6984817758881117
1.1299553597275178,1.0959922508187412,0.7333421125933997,1.0838339064040712,1.2533071688964834,0.8323350530166833,0.4445679748114467
1.2907473356196664,1.332752748179371,0.24989114580451807,1.1037993396146235,1.342212490028508,0.35666227682533985,-0.10716106031090142
1.2605988401398895,1.1365797646519915,1.0182938882463057,1.0072997457636135,0.9045247552246931,1.0718635501006994,-0.5871787019885841
1.0629587031057879,1.062169322624365,1.7043940353883993,1.4132635543782084,1.1917573311896967,1.8495266211528776,1.3444658626501942
1.5319352994578903,1.5356903173456269,5.479158067901557,2.3216907654584107,1.6875754682721467,6.124223468876547,2.5138288351460796
2.436390163851233,2.235824930969208,2.784005966472788,2.6311549802219956,2.4740456167477545,3.326532455932057,0.8020706762623415
2.751274449973358,2.787138660537536,1.4612845419377007,2.744292435081799,2.863861255557404,1.9258909558492088,0.12443726595670336
2.8082216081018285,2.7533157323431596,0.8115685194834347,2.591224113800886,2.7168255321467467,1.169135812909084,-0.5748278667462697
2.5904824740812096,2.7262573897876594,1.5753069529206667,2.6244998358184763,2.6176619047302574,2.0008445263592964,-0.13354698795626263
2.546934647277085,2.577436505732404,0.808765558280606,2.5579483917832984,2.7168255321467467,1.1699412861400214,0.21347856994561235
2.63738013371642,2.6518469477600326,0.5619266749054121,2.524672669765708,2.7612781927127603,0.8918854002195105,-0.11590573154210687
2.6005319725744696,2.6146417267462194,2.048733418864388,2.444810936923492,2.0979077196507236,2.3935451249577793,-1.7251469235958785
1.9406149048504369,2.073474875636205,0.6183682916419545,1.9323648178526096,2.0705522362254856,0.8525000652368174,0.18810138822361233
2.0176610599654263,1.9922998479697018,-0.021023291729276316,1.799261929782251,2.0739716716536396,0.16367499974550165,-0.3463718005585302
1.8970670780463144,1.8434789639144489,-0.09853405937238419,1.7593310633611416,2.046616188228402,0.0829611046318268,0.07021623268137223
1.9305654063571795,2.005829019247452,0.009975333318887874,1.8591582294139124,2.087649413366261,0.1988654774962429,0.006288394924637974
1.9406149048504369,1.9415654556781385,0.28452658321546004,1.6927796193259637,1.827772320826493,0.4568421773622967,-0.811986695713072
1.6491794485459166,1.7048049583175064,0.6932819892732843,1.985605973080752,1.8346111916828038,0.9291720358526293,0.983526051847574
2.0109613943032527,2.039651947441828,1.260885306558857,1.7959343575804902,1.5884118408556571,1.4515127497528313,-1.3231337220047528
1.5285854666268046,1.53230802452619,0.14252076734700456,1.3467121103430302,1.3593096671692835,0.26603697826792755,-0.4999384963897764
1.3577439922413963,1.2312839635962443,0.20420811936195768,1.1137820562199008,1.126788058054756,0.2919600237833887,-1.0492389073036592
0.995962046484058,0.9133484385691117,-0.28773418547750396,0.9873343125530588,1.1199491871984453,-0.1899637601864229,0.3222675981636176
1.1132061955720842,1.1129037149159282,-0.29830468167783764,1.1404026338339721,1.2909209586061863,-0.19020821108001407,0.027556630677785684
1.1299553597275178,1.275253770248934,0.2921017789401199,1.4931252872204244,1.4242789403042244,0.43833678345495497,1.5309117723461219
1.6659286127013477,1.67098203012313,-0.11095218818011632,1.4997804316239434,1.6191867597090492,0.028019122403574844,-0.7827008070406046
1.3912423205522588,1.3361350409988104,-0.5296865410447956,1.426573843185244,1.5644757928585733,-0.39787080279961656,0.37777835286227274
1.5319352994578903,1.5898070024566295,-0.3367748221125831,1.3833154045623788,1.5576369220022626,-0.20689897807031749,-0.13366735057608536
1.4917373054848537,1.5898070024566295,-0.28110811385560186,1.4432117041940402,1.5952507117119654,-0.14755011675259236,-0.02100793841769778
1.4917373054848537,1.1636381072074915,-0.29884969737627315,1.2369022276849821,1.3900845860226756,-0.17882945507128284,-0.4919331457142583
1.3242456639305313,1.3496642122765605,-0.2144801896360473,1.2102816500709108,1.3661485380255918,-0.09632846981786035,0.29402796534767334
1.4347901473563835,1.413927775845874,-0.25369797143781975,1.3267466771324756,1.3490513608848187,-0.13901448463001512,-0.8820180959221059
1.1299553597275178,1.062169322624365,0.9845817773106941,0.8309384190703872,0.4087066181422432,0.9467372904653844,-1.999705569641581
0.44658946218588,0.4195336869312234,-0.4043358693748455,0.28521657798191474,0.45315927870825673,-0.3627506661674443,0.020107030500378383
0.4599887935102279,0.4499743223061604,0.5206556958574365,0.22532027835025323,0.029149285617058335,0.43915851950634155,-1.7560836706017178
-0.10613295494338368,-0.12501545699822833,-0.27884396385853627,0.07890710147285898,0.04966589818598804,-0.27119489062100527,1.0806354674621022
0.23554999382743522,0.4567389079450367,-0.24227664336074928,0.30185443899071107,0.4668370204208757,-0.21309656364549126,0.35597941750748374
0.3561439757465472,0.35527012336190755,-0.39825971173506763,0.3717334552276499,0.5728395186936734,-0.34578172052826744,0.6109906425259205
0.5604837784428205,0.5379139356115394,-0.732034640227272,0.325147444403024,0.473675891277184,-0.6640173758825312,-0.417928273138055
0.4298402980304487,0.4229159797506603,-0.7295810899275745,0.5381120653155987,0.5352257289839707,-0.6542383244322535,0.25692491215775304
0.5202857844697839,0.524384764333787,-0.3752617799879932,0.6113186537542958,0.7267141129606414,-0.3118240475774779,0.7653905857575248
0.7782229124634392,0.7611452616944192,-0.563309176665026,0.7577318306316901,0.9079441906528473,-0.4772177863618606,-0.02100793841769778
0.7782229124634392,0.7577629688749823,-0.6247398586146883,0.5680602151314283,0.5899366958344491,-0.5541465162066321,-0.9200396627542082
0.4767379576656592,0.4161513941117865,-0.3460753566285455,0.2685787169731208,0.2445737175908129,-0.325033627927607,-1.3024744879079002
0.05800885377985301,0.10498045472352766,-0.45051721454467525,-0.07083364760629596,-0.04607829380234732,-0.44211050888596,-0.584930884832751
-0.1195322862677292,-0.010017501137351531,-0.08752581988639875,0.28521657798191474,0.032568721045212475,-0.07795510754760818,1.655120314026067
0.3996918025506719,0.6901171124862295,0.1433564145443062,0.7876799804475221,0.5865172604062949,0.18012403691525788,0.030597269483580217
0.4164409667061032,0.5210024715143501,-0.39684737327147657,0.4482676158681053,0.20012105702479935,-0.3668750612247079,-0.5569144660706626
0.24224965948960678,0.3485055377230337,-0.400355687325486,0.21866513394673662,0.3574150867199214,-0.36847720659995237,-0.19892362209952116
0.18530250136113896,0.2538013387787808,-0.5092722906674165,0.18206183972738804,0.090699123323845,-0.4749655281473181,0.5259763454989069
0.35949380857763297,0.5751191566253527,-0.44278494718972927,0.5447672097191154,0.6856808878227844,-0.38196637039231357,0.49687087361816573
0.5269854501319554,0.5852660350836659,-0.7341443310120189,0.38837131623644383,0.6275504855441518,-0.6617572949441999,0.26478890366628105
0.6207807694023765,0.6393827201946662,-0.3464239511510619,0.6412668035701254,0.774586208954809,-0.277615320728622,0.7282139692369567
0.8686683989027744,0.7340869191389191,-0.5743499080994802,0.677870097789474,0.8634915300868337,-0.4944339157487489,-0.34814008241799
0.7581239154769221,0.6833525268473557,-0.4562320421243459,0.5447672097191154,0.5352257289839707,-0.3996482683332493,-1.1917475976812193
0.3661934742398069,0.18615548239002808,-0.7774616497090335,0.21200998954321762,0.3232207324383727,-0.712801061670366,-0.20733438364427995
0.30589648328025093,0.3113003167092204,-0.8647588616100284,0.2619235725696018,0.49761193927426783,-0.7891980769843241,0.27037947615517927
0.3996918025506719,0.385710758736847,0.27517037154156876,0.7244561086140999,0.603614437547068,0.3193237020708739,1.2381591343735556
0.8083714079432184,0.8761432175552984,-0.40646205104801114,0.6878528143947513,0.9147830615091554,-0.32913061806672433,0.11848427735541334
0.8552690675784288,0.7273223335000428,-0.4315962875878747,0.8608865688862192,0.9489774157907042,-0.3429208268219088,0.11793230137440046
0.9021667272136393,0.9607005380412381,-0.6367280813906707,0.8009902692545577,1.0242049952101098,-0.5460414925706445,0.03830318228505343
0.9222657242001564,0.7848213114304824,-0.6634261766362308,0.6246289425613315,0.801941692380047,-0.5851299969705905,-0.6032504409207468
0.7246255871660572,0.7239400406806059,-0.12717775289911784,0.8808520020967715,0.8771692717994527,-0.04672006763299558,0.9022046588829262
1.0328102076260086,1.089227665179865,1.175630678956073,1.3167639605271984,1.2054350729023158,1.2828415832053963,0.35054955847152747
1.1601038552072946,1.3056944056238708,-0.1752367734829704,1.2568676608955367,1.3935040214508323,-0.059968698384366484,0.1531500395951341
1.2204008461668505,1.0283463944299884,-0.5271851508410713,1.0372478955794453,1.1507241060518398,-0.4221681467438194,0.007875129958528883
1.2304503446601103,1.2312839635962443,-0.6107000713537323,1.0372478955794453,1.3319541837440456,-0.5016547519795641,0.01747116673959625
1.243849675984456,1.298929819984997,-0.6289510763780342,1.0605409009917584,1.270404346037259,-0.524077257168923,-0.36694078034904254
1.1232556940653438,1.1298151790131177,-0.621121169901559,0.9573861627372293,1.1199491871984453,-0.5243134635317256,-0.6421189779937124
0.908866392875811,0.7712921401527324,-0.6578006610958185,0.7876799804475221,0.94555798036255,-0.5682845744971415,-0.4557113914467862
0.7614737483080078,0.6732056483890426,-0.15279136813598754,0.534784493113838,0.261670894731586,-0.13676882448523256,-1.8216327310347042
0.15850383871244556,0.14895026137621478,-0.3411413154688624,0.0822346736746173,-0.04265885837419318,-0.333212907689523,-0.7591018849408789
-0.07598445946360449,-0.08781023598441502,0.28922191468337777,-0.18064353026434166,-0.8496456194187305,0.15611773775593216,-1.388875208023838
-0.5014132290115846,-0.2569248769562945,-0.01749064953294608,-0.07083364760629596,-0.05975603551496631,-0.05597318043644273,1.8057670067891811
0.0446095224555075,-0.11825087135935448,-0.00374165704697917,-0.16067809705378702,-0.251244419491637,-0.05633581553412254,-0.052966843262387896
0.03456002396224777,-0.11486857853991517,-0.6606560339341168,-0.21059168008017123,-0.04607829380234732,-0.6308052200853781,-0.7993830955055483
-0.209977772707062,-0.4328041035670502,-0.1482109830586326,-0.3969357233786747,-0.6649961062983706,-0.2171473148371555,-2.038322826419512
-0.8296968464580556,-0.47677391021973853,0.5430188100384483,-0.2571776909047971,-0.7299653794333114,0.3765326916213711,2.5820369635945255
-0.07598445946360449,0.2504190459593439,0.4168832700454367,0.1521136899115561,0.29244581358498056,0.3698568845829655,0.6790816090185124
0.14175467455701424,0.11512733318184082,-0.2714901705566081,0.12882068449924317,0.23089597587819147,-0.25290747455004065,0.6442755375913237
0.3527941429154614,0.43644515102841036,1.8236584262989481,1.0938166230093462,0.5728395186936734,1.8547659873041473,2.65282421378305
1.2170510133357648,1.062169322624365,0.3432605967183397,1.1537129226410077,1.2635654751809482,0.4535627329456687,0.09455602249079634
1.2572490073088014,1.3530465050959974,1.0367870317609549,1.5563491590538443,1.5713146637148816,1.221691394828084,1.3420128518383125
1.7329252693230777,1.67098203012313,0.8070310760264178,1.7593310633611416,1.800416837401255,1.0011321766558188,-0.38136982125591684
1.6022817889107062,1.67098203012313,0.9271988737252961,1.7593310633611416,1.8722249813925067,1.1455026369397836,0.44578524765025684
1.7697734304650286,1.5390726101650638,0.3213944950556136,1.5330561536415312,1.6465422431342873,0.47981578860121277,-0.7027979084377297
1.5218858009646306,1.5255434388873137,0.2049730679980183,1.3766602601588598,1.441376117445,0.3279306805712822,-0.6975070577204185
1.2806978371264066,1.3801048476514974,0.42717080872468327,1.5896248810714346,1.4516344237294623,0.5750285172045053,1.4831156093577331
1.8066215916069792,1.745392472150759,0.8056069816819738,1.8990890958350193,1.8414500625391121,1.0265186209832555,0.19947673006601865
1.8870175795530548,1.765686229067383,0.8816518562931601,2.0754504225282457,1.9029999002458988,1.1372396849931092,0.9284634810901748
2.2354001939860453,2.2121488812331447,2.143540679316982,1.958985395466681,1.3216958774595808,2.3070288416399882,-2.2877438324146686
1.3811928220590015,1.3868694332903737,0.03193891082702018,1.2735055219043332,1.4003428923071406,0.14867394625055377,-0.6101704213064587
1.17350318653164,1.2312839635962443,-0.2215438412674782,1.2601952330972952,1.3798262797382133,-0.10449728820602315,0.06597517501590969
1.2036516820114194,1.075698493902115,1.121423332686095,0.924110440719639,0.38477057014515936,1.0724828263498314,-2.8650755165421664
0.21545099684091576,0.27747738851484405,-0.27178602689140896,0.24528571156080786,0.23431541130634803,-0.2543291918921867,0.24125814655415423
0.299196817618077,0.2673305100565309,-0.35485063185695037,0.04563137945526873,0.16592670274325066,-0.34262539045178014,-0.8956886650804016
0.01781085980681647,0.04748147679308806,-0.6948690760149651,-0.004282203571115461,0.17960444445586965,-0.6518343776986838,-0.09576015380462656
-0.005637970010788771,-0.06751647906779112,0.036124004410692606,0.34511287761357623,-0.03240055208972833,0.03351147819494176,1.3595076561656811
0.42649046519936296,0.24365446032046767,-0.47993826569281434,0.26525114477136247,0.23431541130634803,-0.4430804179831109,-0.48436519810140144
0.27574798780047177,0.3011534382509073,-0.6048288252482674,0.25859600036784347,0.26850976558789674,-0.559844779165557,-0.5218652358588578
0.11495601190832322,0.22674299622328067,-0.6696647940183523,0.0057005130341618495,0.1248934776053937,-0.6276436332035897,-0.44442890261463985
-0.019037301335134284,-0.040458136512288585,-0.22401518866457815,-0.17066081365906435,-0.4187967554712227,-0.26501396735592014,-1.521070704314684
-0.4880138976872379,-0.5275083025113019,-0.4177099798824997,-0.7197102269492952,-0.6957710251517639,-0.46479772397500513,-1.3305793328568745
-0.8799443389243531,-1.3291117007180109,0.9352371205346662,-1.4384658225292344,-1.7284405244545193,0.49160050832903984,-3.5322262840208523
-1.8915938539124608,-1.9818942148694656,0.8025220426147956,-1.9808600914159487,-2.65852696091263,0.25332914076729707,-3.5348099619793527
-2.8027483839679745,-3.1487852375754337,1.7908312719497717,-2.2004798567320414,-3.154345097995079,0.8824090606877122,3.266273341807658
-2.035636665649178,-2.296447447077161,0.8166880423187987,-1.9276189361878049,-2.1319339049767883,0.3369641208415949,0.30714330883493346
-1.9518908448720167,-1.6436649329257067,0.5231621476209726,-1.5715687105995941,-1.7865709267331507,0.18059780233074343,1.9426734326418462
-1.4460660873779623,-1.5489607339814537,0.12221183006893376,-1.235483918221937,-1.407013594207966,-0.08592719702712351,0.3854115824693716
-1.33552160395211,-1.7113107893144581,-0.20429290249629725,-1.7412748928893014,-1.646374074178803,-0.3795882150584191,-1.2263152068459633
-1.667155054229668,-1.7620451816060227,-0.6167816171055678,-1.8044987647227224,-1.6976656056011261,-0.6978473463195483,-0.2479448512394453
-1.7274520451892241,-1.812779573897586,0.15592590031802084,-1.3985349561081275,-1.8481207644399387,-0.07927355428387206,1.565194783665404
-1.3087229413034178,-1.2039668663988197,0.24503857943019128,-1.092398313546301,-1.2052669039468316,0.03355349471562093,-0.17884278797800868
-1.3522707681075425,-1.4035221427456375,-0.3941467861977429,-1.4051901005116454,-1.379658110782728,-0.5024610327699613,-0.30151513518349393
-1.4293169232225311,-1.454256535037202,-0.4700834087394078,-1.3419662286782243,-1.277075047938083,-0.5555617702278608,0.876467338994874
-1.1847791265532202,-0.9029428054688741,1.1110525231841395,-0.4967628894314431,-0.6991904605799181,0.8608505283543236,2.412509726851817
-0.5047630618426704,-0.4869207886780505,0.5087022508956444,-0.2538501187030388,-0.4187967554712227,0.38336260927924287,1.3018648737827239
-0.10948278777446947,-0.05398730779003866,1.8359738544253392,0.5281293487103215,0.15908783188694237,1.7019989620602811,2.247779300279727
0.5939821067536855,0.21659611776496754,0.7752284793488059,0.5614050707279117,0.39160944100147005,0.7627990926127297,0.4052093174069643
0.7346750856593168,0.9268776098468617,0.32253057031915894,0.6945079587982703,0.6514865335412358,0.3424545129720024,-0.5423767390212533
0.5604837784428205,0.39247534437572323,-0.44061484423948777,0.4582503324733826,0.6104533084033787,-0.3810998726960249,0.294492840462588
0.6643285962065011,0.7171754550417297,0.543248376267328,0.7377663974211355,0.432642666139327,0.5473560150649047,-1.271772301689148
0.24894932515178073,0.37894617309797074,0.03973632535502659,0.30185443899071107,0.38819000557331346,0.04603695236501228,0.6588526289466292
0.4666884591723995,0.5548253997087265,0.07862379956005396,0.6246289425613315,0.5454840352684355,0.11333505818761119,0.5535923752987765
0.6542790977132414,0.8930546816524854,0.3131230899426587,0.7776972638422448,0.7780056443829632,0.36038030911843694,0.4030034776700914
0.7949720766188728,0.6833525268473557,0.004126619318391232,0.5946807927454996,0.5728395186936734,0.042391009991280384,-0.2205089807815162
0.7279754199971429,0.8626140462775459,-0.5238562772461933,0.6579046645789217,0.8429749175179064,-0.4514215652031664,-0.041072043249718936
0.7212757543349689,0.6630587699307294,0.9574165490773497,0.9573861627372293,0.8258777403771309,1.0107887783965048,0.40057916997376336
0.8619687332406004,0.845702582180359,-0.4913782072479021,0.7810248360440031,1.0139466889256474,-0.40547536505604337,-0.02100793841769778
0.8619687332406004,0.6562941842918532,-0.2063129546895399,0.8242832746668707,0.8429749175179064,-0.12292803552254607,0.37573989724367424
0.995962046484058,1.062169322624365,-0.21940574043733657,0.924110440719639,1.0207855597819557,-0.1336932758284999,0.07707078631982191
0.995962046484058,1.0384932728883016,-0.20224933854134858,0.8808520020967715,0.8703304009431444,-0.12418320142831654,-0.02100793841769778
0.995962046484058,1.0046703446939254,0.1631471134081067,0.9939894569565778,1.0413021723508855,0.24553847791160835,0.2732282357948613
1.0964570314166528,1.058787029804928,2.093867021153193,1.8558306572121541,1.2225322500430913,2.3473392033300087,2.605111045828425
2.0009118958099927,1.8400966710950095,2.1927367548211176,1.7360380579488288,1.3490513608848187,2.3812377949817787,-1.93950868395344
1.2907473356196664,1.0486401513466148,0.9783643858245572,0.9906618847548195,0.7916833860955822,1.0167390368504874,-0.8729665882505249
0.9926122136529721,0.9911411734161752,0.15692384398154324,1.0472306121847204,0.8395554820897498,0.22862744568887433,-1.0609329024689278
0.6375299335578077,0.7104108694028559,-0.11254968176714233,0.6213013703595732,0.7369724192451063,-0.061183700910581375,-0.02100793841769778
0.6375299335578077,0.6901171124862295,-0.04767648604102283,0.6179737981578125,0.7061975003917117,0.0014538484787712403,0.26207329877461066
0.7313252528282287,0.7171754550417297,-0.047220129277353806,0.5447672097191154,0.6378087918286167,-0.012094674734931275,-0.8233428931399239
0.4633386263413137,0.5007087145977261,0.8460940720636255,0.29187172238543374,-0.03923942294603904,0.7292971462485619,-1.3758188756279186
0.021160692637902254,0.033952305515338,-0.2443117169573041,-0.11741965843092184,0.015471543904439347,-0.258642872262692,-0.5974925558168162
-0.15973028024076574,-0.1216331641787914,0.188081499973469,0.2086824173414593,0.005213237619974498,0.1597290248257684,1.8349992859969537
0.41309113387501745,0.4127691012923471,-0.1422145041668585,0.47821576568393726,0.6104533084033787,-0.10233442368944191,0.102699108403315
0.453289127848054,0.4093868084729102,-0.30513337896833126,0.2818890057801564,0.40528718271408903,-0.27700685163895605,-0.565462509268978
0.27574798780047177,0.21659611776496754,0.12701378084514342,0.6678873811841991,0.37451226386069447,0.15408239094581963,1.3876532106355752
0.7279754199971429,0.6596764771112925,0.21032738189819658,0.49152605449097286,0.3232207324383727,0.2034420649060565,-1.716424796723219
0.1618536715435337,0.20306694648721746,-0.3080496538004931,0.38171617183292483,0.418964924426708,-0.27092608513006056,0.600913053448363
0.35949380857763297,0.385710758736847,-0.4877048210335816,0.27856143357839813,0.44973984328010014,-0.4422571293636533,-0.01065036217698257
0.3628436414087188,0.28424197415372027,-0.5633868960995542,0.23530299495553056,0.33689847415099167,-0.515529917812626,-0.23845289641729686
0.2924971519559054,0.3654170018202207,-0.5573891109987964,0.1421309733062788,0.275348636444205,-0.5175343354733213,-0.06268412056136191
0.2790978206315575,0.2335075818621545,-0.5613787630632875,0.07225195706933998,0.18644331531218036,-0.5281814180270378,-0.6573249885715666
0.0747580179352843,0.09821586908465142,-0.6549843112509072,-0.03755792558870571,0.20695992788111006,-0.6140756367149172,-0.13787148395970836
0.03790985679333355,0.02718771987646176,0.05724817937069523,-0.07083364760629596,-0.186275146356695,-0.009750368523636511,-1.2894808683714765
-0.36072025010595316,-0.3786874184560487,0.04272623771864275,-0.5899349110806961,-0.7333848148614667,-0.08864844923220697,-1.5029079645935173
-0.8095978494715373,-0.747357335774746,-0.3494582746201228,-0.709727510344019,-0.6718349771546801,-0.4047643586769437,0.07136215946071274
-0.7827991868228463,-0.7439750429553078,-0.755797847162653,-0.8461579706161372,-0.7539014274303952,-0.7531365422606429,0.025055929678115825
-0.7693998554984997,-0.9570594905798756,-0.4845171812850627,-0.7030723659405013,-0.76415973371486,-0.5147949000433859,0.864559741279134
-0.5114627275048432,-0.4936853743169267,-0.43589567445761807,-0.5433489002560702,-0.422216190899378,-0.4634036147190058,-0.1331874382772251
-0.5449610558157082,-0.53089059533074,-0.4039493947918027,-0.7197102269492952,-0.6171240103042028,-0.45171360475547917,-0.606210996018223
-0.7191523630322034,-0.7439750429553078,-0.5727858861176606,-0.5200558948437572,-0.6137045748760476,-0.5811241138091732,0.3108868856451809
-0.6220072109306967,-0.5850072804417414,0.24263025661655332,-0.18064353026434166,-0.4187967554712227,0.1561876518215878,2.0991012983526978
0.004411528482470959,-0.013399793956788447,-0.1485906000445111,-0.10410936962388384,-0.09736982522467034,-0.1781476184156069,-0.9191271254781915
-0.27697442932879196,-0.18251443492866792,-0.5307110987163602,-0.31041884613294196,-0.28885820920133987,-0.5310305456832074,-0.24045908501789418
-0.34397108595052067,-0.3583936615394224,-0.625441292838918,-0.33703942374701323,-0.2854387737731857,-0.6130715789001653,-0.07621577404038966
-0.36072025010595316,-0.3380999046227973,-0.42533807707099813,-0.24719497429951978,-0.14866135664699218,-0.4264371608739148,0.6757062529933248
-0.14968078174750601,-0.06751647906779112,-0.7047234431400028,-0.24053982989600314,-0.022142245805263482,-0.671536548406599,0.08742993513396852
-0.11618245343664342,-0.10810399290104133,-0.38752985803872647,-0.10410936962388384,0.0701825107549153,-0.37980615568437676,0.0006128642030146821
-0.10948278777446947,-0.08781023598441502,-0.2840601461586917,-0.23721225769424484,-0.28885820920133987,-0.3173081461678418,-1.0797753164764956
-0.4377664052209417,-0.6661823081082431,-0.47798972844142756,-0.5999176276859721,-0.593187962307119,-0.4991009661781689,0.023550670029041813
-0.42436707389659617,-0.5173614240529899,0.12330300439866544,-0.5866073388789366,-0.8872594091284334,-0.02077327537927752,-1.2559421474226091
-0.7961985181471919,-0.7980917280663092,0.17866781510429636,-0.5034180338349621,-0.593187962307119,0.06336201296504224,0.7285132191002196
-0.5784593841265719,-0.47677391021973853,-0.02547191297540377,-0.2605052631065578,-0.422216190899378,-0.08733577171139167,1.2434822696451715
-0.20327810704489044,-0.20619048466473114,-0.19839357289768347,-0.14071266384323242,-0.04607829380234732,-0.21441594077560994,0.752724223400503
0.03456002396224777,0.00012937732096162134,-0.5329969644377793,-0.11409208622916116,0.104376865036464,-0.511900052785186,-0.351550813345419
-0.06928479380143293,-0.09119252880385194,-0.6801890830758888,-0.14404023604499308,0.03940759190152319,-0.6429533047596959,0.14045213265541476
-0.019037301335134284,-0.0438404293317279,0.5380952185506346,0.4549227602716243,0.12831291303354783,0.51967900561876,1.2754748806789744
0.38629247122632404,0.39585763719516015,-0.33101460377072994,0.2619235725696018,0.5523229061247462,-0.29194619509880726,0.1753226930315713
0.44993929501696817,0.4499743223061604,-0.20145549003152433,0.30518201119246935,0.30270411986944296,-0.18716636972839296,-1.0383056153703256
0.118305844739409,0.09145128344577759,-0.39704901928333036,-0.11409208622916116,0.03940759190152319,-0.39203019860568156,-0.793518303785477
-0.12623195192990078,-0.13516233545654147,-0.7168886572332722,-0.23721225769424484,0.012052108476285206,-0.6817259231967182,-0.042648729453776076
-0.1329316175920747,-0.14869150673429155,-0.3711903265858999,-0.3004361295276647,-0.24782498406348166,-0.39557758231515305,-0.8763463574822951
-0.39756841124790393,-0.3922165897337988,0.11431138830734051,-0.14404023604499308,-0.2204695006382437,0.04853120482970101,0.622641442255445
-0.20327810704489044,-0.20957277748416805,-0.15941156181746313,-0.07083364760629596,-0.11104756693728934,-0.18412739784692408,-0.26075593222051907
-0.27697442932879196,-0.300894683608984,-0.5210626227823733,-0.28047069631711,-0.35382748233628186,-0.5191164676890884,0.4617845841027335
-0.12958178476098892,-0.2535425841368576,-0.618118522000352,-0.34036699594877157,-0.21021119435377883,-0.60814346986013,-0.7786691104035812
-0.36407008293704013,-0.3550113687199855,-0.3115894801462335,-0.5167283226419978,-0.593187962307119,-0.36708490593927,-1.0276899467664284
-0.6689048705659071,-0.6966229434831813,-0.8200037333742412,-0.7762789543791984,-0.5589936080255703,-0.7982502367185308,0.2864941547749272
-0.5784593841265719,-0.5579489378862401,3.4435895814180513,0.23197542275377223,-0.3504080469081265,3.1674950212103496,3.4563401337551993
0.453289127848054,0.36203470900078377,2.189189091221475,0.1620964065168334,-0.18969458178485035,1.9132303431276314,-1.6954625619791814
-0.09273362361903817,-0.2569248769562945,-0.3349636000806044,-0.29710855732590635,-0.172597404644076,-0.3578711253048519,-0.7113857390892826
-0.30712292480856995,-0.2569248769562945,-0.24135413326603372,-0.35700485695756784,-0.3504080469081265,-0.2878233786613537,-0.47215163058231513
-0.4444660708831144,-0.17574984928979168,0.36606488298358536,-0.03755792558870571,-0.14866135664699218,0.28008066346618626,0.5697684816361677
-0.2669249308355322,-0.3651582471782974,0.013636147271740536,-0.13738509164147408,-0.24782498406348166,-0.0419503039093029,0.49421923062178974
-0.10948278777446947,-0.1216331641787914,-0.47393770489796627,-0.17066081365906435,-0.12130587322175419,-0.4709683073225685,-0.19386791850892635
-0.16308011307185152,-0.11825087135935448,0.2704432012296741,0.05561409606054604,-0.011883939520798631,0.22421184260102273,1.0538548204404052
0.16855333720570528,0.15909713983452795,-0.3768355985371903,-0.05086821439574134,0.19328218616848863,-0.3641226680775693,-0.3686533191704836
0.05800885377985301,0.08130440498746444,-0.8097637080467754,-0.12074723063268016,0.104376865036464,-0.7585156727920399,-0.329569550607065
-0.039136298321653745,0.010276255779274775,-0.8554052623541044,-0.10743694182564452,0.10779630046461813,-0.7993310010342339,-0.04247671460604204
-0.045835963983827686,-0.050605014970601735,-0.8710996898451219,-0.14736780824675141,0.090699123323845,-0.8152961775172645,-0.042489849372744935
-0.052535629645999254,-0.294130097970109,-0.5603649816158381,-0.45350445080857793,-0.19653345264115984,-0.5574106329090964,-1.0635184358878746
-0.3774694142613857,-0.2907478051506709,-0.5440342670736513,-0.5034180338349621,-0.5589936080255703,-0.561714973375429,-0.7963558380776995
-0.6119577124374369,-0.6289770870944298,-0.6682821718091397,-0.5599867612648652,-0.43931336804015236,-0.6633157539089539,-0.07764049237903978
-0.6287068765928694,-0.645888551191618,-0.8397808803198361,-0.6564863551158754,-0.4837660286061647,-0.8119785289808081,-0.1571456448708099
-0.6689048705659071,-0.5579489378862401,-0.9670559243749751,-0.7662962377739211,-0.5418964308847972,-0.9222334961224599,-0.06656380407586295
-0.6823042018902526,-0.7338281644969946,-0.8635494753672747,-0.8028995319932696,-0.76415973371486,-0.8402999933708619,0.2754898757611998
-0.5952085482820044,-0.5985364517194915,0.720969701100096,-0.10743694182564452,-0.4256356263275334,0.591867494984475,1.935323056072949
-0.0156874685040485,0.044099183973651146,-0.339572885031723,-0.17398838586082266,-0.172597404644076,-0.3523986267626389,-0.8029449098302409
-0.26022526517336064,-0.2772186338729208,-0.5679258090416777,-0.4901077450279265,-0.4187967554712227,-0.5714155625442271,-1.0727301261802622
-0.5818092169576589,-0.49706766713636363,-0.3215925918192864,-0.31041884613294196,-0.3469886114799724,-0.3417383924373817,1.447175995092789
-0.14633094891642023,-0.1216331641787914,-0.6663151843558586,-0.33703942374701323,-0.2854387737731857,-0.6521763468318708,-1.061690127914157
-0.46791490070071967,-0.35162907590054737,-0.7096943847034745,-0.3836254345716391,-0.35382748233628186,-0.6884467931199322,0.03484981445540442
-0.4511657365452872,-0.42603951792817396,-0.9641860199617335,-0.5699694778701414,-0.38802183661782935,-0.9131255768193578,-0.15485361868211392
-0.4913637305183249,-0.5072145455946768,-0.023220335239805972,-0.7163826547475368,-1.106103276530342,-0.16048154423884592,-2.663378887277214
-1.281924278654727,-1.339258579176324,0.052385163324499086,-1.4051901005116454,-1.8583790707244023,-0.19420288079042122,-1.8371553585572606
-1.7843992033176943,-1.7451337175088346,-0.4418924799016381,-1.8743777809596611,-1.960962133569047,-0.5790758140832019,0.40033826305467857
-1.6738547198918419,-1.7451337175088346,-0.7944451421908084,-1.5416205607837634,-1.5848242364720164,-0.8196830550949662,0.5845920636985494
-1.5130627439996922,-1.4745502919538271,-0.9056789602697661,-1.5016896943626554,-1.3215277085040953,-0.9012386690554474,0.5743240311653174
-1.3522707681075425,-1.3696992145512623,-0.7444784033863087,-1.172260046388517,-1.2052669039468316,-0.7639774511324695,1.3327441851041848
-0.9804393238569469,-0.8927959270105622,0.047411119514691166,-0.6831069327299466,-0.9761647302604592,-0.07343148101191108,1.6230407852760895
-0.5114627275048432,-0.5275083025113019,-0.8189982790090626,-0.7030723659405013,-0.47350772232169985,-0.794060487272375,-0.2565848881227027
-0.5818092169576589,-0.6289770870944298,-0.6314449558801023,-0.6331933497035624,-0.5897685268789636,-0.6355936729533639,0.11451673236788668
-0.5416112229846212,-0.4564801533031122,-0.48836380346584213,-0.42688387319450666,-0.30595538634211417,-0.49440478612544264,0.5865082123755417
-0.36072025010595316,-0.294130097970109,-0.16719738374073947,-0.24386740209776148,-0.422216190899378,-0.22128069827793975,-0.7398400406671609
-0.5784593841265719,-0.5917718660806165,-0.5283334718138385,-0.6831069327299466,-0.6820932834391449,-0.5542986168855133,-0.2806800347163238
-0.6555055392415604,-0.5951541589000534,-0.5740307032790962,-0.5034180338349621,-0.514540947459558,-0.5783247469310554,0.6159477705352541
-0.46791490070071967,-0.3583936615394224,-0.5128650184769955,-0.5699694778701414,-0.5795102205945001,-0.5396117797748763,-0.9482466361111793
-0.7459510256808944,-0.8657375844550608,-0.3683119318142644,-0.9360024200636294,-0.9966813428293877,-0.4435251233947842,-1.3405834604581015
-1.1311818012558368,-1.0213230541491902,-0.6463888030338796,-1.1689324741867577,-1.1471365016682002,-0.6835225889066279,-0.19984758250614199
-1.1814292937221331,-1.220878330496008,-0.6611734559677723,-1.2987077900553579,-1.0890060993895678,-0.6973067677511439,0.23064934915113
-1.1110828042693173,-1.1024980818156918,-0.8638433723886,-1.205535768406106,-0.9932619074012335,-0.854159021173973,0.35974091640880096
-1.003888153674552,-1.0348522254269403,-0.47310793564109116,-0.7829340987827161,-0.9248731988381362,-0.5181219462779759,1.4974203773141423
-0.5717597184643992,-0.6628000152888062,-0.5154005333904181,-0.7629686655721627,-0.6273823165886677,-0.5438762255146572,-0.15640196202707504
-0.6119577124374369,-0.5951541589000534,-0.5363851072652913,-0.7030723659405013,-0.5863490914508095,-0.5609763131195826,-0.4061093053548179
-0.7258520286943762,-0.7439750429553078,-0.8970228766111209,-0.8428303984143777,-0.620543445732357,-0.8664542861716364,-0.14698119934931714
-0.7627001898363269,-0.7101521147609314,-1.0258294506996108,-0.9160369868530748,-0.7880957817119438,-0.9759394293534578,0.10541890872349535
-0.7258520286943762,-0.7439750429553078,-0.6360046048898416,-0.9493127088706651,-0.9453898114070659,-0.6648813221088226,-0.9829855673500687
-1.0072379865056378,-0.7980917280663092,-0.762577888168505,-0.9792608586864958,-0.8359678777061116,-0.7648491861619402,-0.00923322900923884
-1.003888153674552,-0.990882418774252,-0.8769221163898222,-1.1356567521691674,-0.9009371508410524,-0.8622594692176293,-0.18579860834207967
-1.0507858133097614,-1.0179407613297522,0.0851146785521464,-0.7962443875897518,-0.8975177154128983,-0.0453015861302563,1.3981439695391167
-0.6488058735793877,-0.6864760650248694,-0.2424996785447106,-0.8927439814407631,-0.9932619074012335,-0.3449561514035749,-1.6805672730180892
-1.1378814669180095,-1.2107314520376948,-0.02742698127170892,-1.2687596402395271,-1.4548856902021337,-0.2252763999662018,-1.0470520353319726
-1.425967090391444,-1.4508742422177638,-0.6084724952082095,-1.5516032773890396,-1.4206913359205862,-0.6742188405023904,-0.47573345044890913
-1.549910905141643,-1.576019076536955,-0.9141956061194048,-1.641447726836533,-1.5608881884749326,-0.9136496657037886,0.45213495921676866
-1.4226172575603582,-1.3764638001901373,-0.6937065500195005,-1.5682411383978347,-1.5677270593312433,-0.7454892465716818,-0.8318561217970086
-1.6437062244120628,-1.5895482478147052,-0.9172648706787787,-1.7678954705033738,-1.6874072993166613,-0.9231426977319058,-0.222223889455128
-1.697303549709446,-1.6538118113840197,-0.9973620953856723,-1.8444296311438304,-1.6361157678943394,-0.9848721211463364,0.08017991015875985
-1.670504887060755,-1.684252446758958,-0.6167006321485804,-1.634792582433014,-1.6087602844691002,-0.6854923511300568,0.9375143111004068
-1.4159175918981843,-1.461021120676077,0.23450873898447427,-1.2853975012483223,-1.3625609336419535,0.014801732088785213,1.0839209115972792
-1.1144326371004043,-1.1464678884683814,-0.5671757185328063,-1.2687596402395271,-1.0684894868206392,-0.6228896133994921,-0.31856881516372787
-1.1981784578775656,-1.1464678884683814,-0.703349148013061,-1.3452938008799837,-1.2702361770817736,-0.7417049035330127,-0.6572286984757066
-1.3757195979251478,-1.339258579176324,-0.6367589405779098,-1.418500389318681,-1.2018474685186775,-0.6853488896258023,0.3213113988973744
-1.281924278654727,-1.2580835515098212,-0.32165251415641216,-1.2155184850113836,-1.157394807952664,-0.4250677922344701,0.8749581221844847
-1.03403664915433,-1.1227918387323181,-0.6890726103738152,-1.1689324741867577,-0.9932619074012335,-0.7155344713241237,-0.4696504977079451
-1.1613302967356147,-1.1363210100100682,-0.9578381708533527,-1.2887250734500806,-1.0548117451080203,-0.9336979375463448,-0.032967128968114864
-1.1646801295667006,-1.1430855956489432,-0.8965828474597477,-1.235483918221937,-1.0445534388235553,-0.8831892875925489,-0.03297120364973765
-1.1680299623977877,-1.1904376951210698,-0.6930456082737645,-1.3353110842747065,-1.1676531142371287,-0.7252753827614126,-0.5954403875961285
-1.3288219382899373,-1.2817596012458845,2.98362915043921,-0.6032451998877316,-1.3112694022196318,2.352367468992863,0.8914708416247021
-1.0775844759584536,-1.0483813967046904,0.6104941373361575,-0.8062271041950291,-0.9453898114070659,0.3814238723654904,0.524470088930311
-0.9234921657284766,-0.9705886618576268,-0.47488699227684705,-1.0957258857480605,-1.0035202136856973,-0.5389099345832399,-0.9201227126492998
-1.1814292937221331,-1.1363210100100682,-0.8318869696031612,-1.1190188911603733,-1.0650700513924838,-0.830757134857405,0.1347799062677652
-1.1378814669180095,-1.09235120335738,-1.0056687681411862,-1.2621044958360095,-1.0445534388235553,-0.9705423889181866,0.11023026002482515
-1.1010333057760588,-1.1667616453850065,-0.8514175696030888,-1.3452938008799837,-1.208686339374987,-0.8555266075365812,-0.7460733381529457
-1.3053731084723321,-1.322347115079136,-0.9570740385979069,-1.5016896943626554,-1.3762386753545726,-0.9442568362964402,-0.8220463442587218
-1.5264620753240377,-1.4745502919538271,-1.04237552644798,-1.6148271492224606,-1.4275302067768956,-1.0123244553251882,-0.17005151870506321
-1.5666600692970756,-1.5489607339814537,-0.974044958818214,-1.6946888820646755,-1.513016092480766,-0.962705113766058,-0.2081066069223046
-1.6169075617633717,-1.6132242975507682,-0.9427547226144459,-1.7479300372928193,-1.670310122175887,-0.94195062266263,-0.40974996953804543
-1.7207523795270512,-1.6470472257451447,-0.9437505436883699,-1.8377744867403127,-1.8378624581554739,-0.9489043130672261,-0.8832789658680928
-1.9485410120409297,-1.931159822577902,-0.9251798440153153,-1.817809053529758,-1.789990362161306,-0.9304352520001768,0.8889708997615713
-1.7140527138648785,-1.6538118113840197,-0.8716642986783124,-1.8344469145385531,-1.7660543141642222,-0.895112473336946,-0.6292305316654478
-1.8748446897570283,-1.8601316733697124,-0.6000353648304516,-2.0474115354511278,-2.008834229563215,-0.7092891011687013,-0.8591614179043147
-2.092583823777648,-2.100274463549782,-0.8483416107226734,-1.9176362195825276,-1.9643815689972024,-0.8816426192181888,0.16393207978562943
-2.0456861641424378,-2.0089525574249656,-0.8495893668543224,-1.9675498026089118,-1.8754762478651765,-0.8817356807431852,0.8068616565411333
-1.8346466957839904,-1.8533670877308375,-0.6437982640670199,-1.8011711925209628,-1.7660543141642222,-0.7168575640279803,0.35129674905027725
-1.7375015436824837,-1.7113107893144581,-0.01842736465035903,-1.435138250327476,-1.5164355279089203,-0.2135089390265954,1.9226114786491728
-1.2249771205262565,-1.227642916134883,-0.41190339112172636,-1.2887250734500806,-1.171072549665284,-0.4987314572001657,0.01510332327859504
-1.214927622032998,-1.1870554023016315,2.0920698408677887,-0.6232106330982851,-0.9864230365449229,1.638419207597899,2.74467774476287
-0.4444660708831144,-0.45986244612255034,0.5152917486660037,-0.42688387319450666,-0.3367303051955075,0.3675462689165339,0.012432236302333532
-0.4344165723898547,-0.4328041035670502,-0.36242664396222507,-0.47014231181737187,-0.2751804674887209,-0.38907187148347866,0.3242117530307556
-0.33057175462617516,-0.2907478051506709,-0.08512762019238422,-0.1872986746678583,-0.15550022750330167,-0.13336975337171186,-0.009980242608640921
-0.3272219217950882,-0.2975123907895459,-0.6510376008067542,-0.4368665897997816,-0.18969458178485035,-0.635317812864826,-0.0761291055386272
-0.34397108595052067,-0.2907478051506709,-0.557080192574159,-0.3270567071417359,-0.14524192121883803,-0.5475468384853375,0.33232220956752173
-0.2367764353557554,-0.32457073334504727,-0.3711695905182842,-0.423556300992746,-0.2991165154858047,-0.3915824391832934,-0.534791444779304
-0.3942185784168182,-0.40574576101154886,-0.7979635793644413,-0.42022872879098766,-0.21705006521008832,-0.7608584232343674,0.42274793464431076
-0.26022526517336064,-0.2839832195117946,-0.726195396241907,-0.30376370172942296,-0.07685321265574187,-0.6911575413171025,0.3076552452581092
-0.15973028024076574,-0.2535425841368576,0.034434259814195026,0.0922173902798946,-0.07001434179943115,0.016697891835982054,1.487676296632808
0.30589648328025093,0.18277318957059116,-0.15983558990878638,0.21866513394673662,0.39160944100147005,-0.13892904990728053,0.24956608939997063
0.392992136888498,0.4567389079450367,0.14593405469745213,0.3916988884382021,0.33689847415099167,0.14142941351777058,-0.7645600586630705
0.15180417305027397,0.1523325541956541,-0.5115452575751219,-0.034230353386947396,0.14199065474616682,-0.4864806123740101,-0.2636702639852277
0.0747580179352843,0.14895026137621478,-0.850102706984904,0.012355657437678481,0.2958652490131347,-0.7853706678866482,0.29771082215142824
0.17525300286787923,0.172626311112278,-0.3345818605051274,0.3151647277977467,0.31296242615390785,-0.3003702250381175,0.494883212810354
0.3393948115911159,0.3248294879869705,-0.5915598645637985,0.35509559421885356,0.4087066181422432,-0.5383638584310023,0.4562853355118025
0.4934871218210905,0.4195336869312234,-0.6087641063638133,0.22532027835025323,0.2958652490131347,-0.5643272925446384,-1.1572914263534122
0.1216556775704948,0.18277318957059116,-0.7462711752163931,-0.004282203571115461,0.19328218616848863,-0.6953132895980847,-0.11622024667448326
0.09150718209071798,0.11174504036240149,-0.9058298274073797,-0.007609775772873777,0.23773484673450218,-0.8390564584107829,-0.09526331128543851
0.06805835227311274,0.04748147679308806,-0.352388917751105,0.21866513394673662,0.1693461381714048,-0.32156654977130855,1.0739223964207079
0.41309113387501745,0.3721815874590969,-0.6438252046273081,0.27856143357839813,0.4668370204208757,-0.5861614241824313,-0.33027555547024073
0.3125961489424225,0.2504190459593439,-0.7678993835679686,0.12882068449924317,0.4258037952830163,-0.7059282594709811,-0.20821744736573297
0.2522991579828665,0.18277318957059116,-0.9807895689053839,0.0988725346834136,0.36767339300438623,-0.9027976190910405,-0.14648328132191743
0.21210116400982998,0.2673305100565309,-0.9261864413133545,0.10885525128869092,0.3574150867199214,-0.8527609649905651,-0.02100793841769778
0.21210116400982998,0.24027216750103075,-0.29808393235959774,0.10885525128869092,-0.080272648083896,-0.2975864007787839,-1.2382862650464104
-0.17647944439619942,-0.15545609237316776,-0.8313830994877113,-0.2505225465012805,-0.080272648083896,-0.7845765422331668,0.10943980197623243
-0.1362814504231605,-0.22310194876191813,-0.8067328133762967,-0.37031514576460345,-0.23414724235086268,-0.7687677708343019,-0.24844651108169083
-0.20662793987597622,-0.15883838519260468,-0.7248996369301083,-0.14071266384323242,-0.11104756693728934,-0.6905910402011887,-0.2281273068326594
-0.270274763666618,-0.3347176118033592,-0.9475387130171301,-0.48678017282616814,-0.21705006521008832,-0.8943670976895994,-0.306116236311772
-0.35737041727486624,-0.34148219744223424,-0.8998620851132464,-0.5067456060367216,-0.3127942571984237,-0.8562282005687212,-0.4300604534911142
-0.4813142320250652,-0.47677391021973853,0.08216525866702395,-0.12740237503619678,-0.30253595091395885,0.014552241295073529,1.4219585049808579
-0.049185796814913474,-0.09119252880385194,0.03696814196638808,-0.13072994723795747,-0.35382748233628186,-0.03868070376029747,-1.557434570673668
-0.5282118916602757,-0.5105968384141137,-0.7306560999211333,-0.5200558948437572,-0.30253595091395885,-0.7091904419429489,0.5407869968788069
-0.36072025010595316,-0.3989811753726738,-0.8531073141995864,-0.6032451998877316,-0.2854387737731857,-0.8162071793641317,-0.09842062635225585
-0.3841690799235584,-0.33133531898392227,-0.9415794610813906,-0.5433489002560702,-0.30253595091395885,-0.8915673090933955,-0.26484254575124894
-0.4578654022074599,-0.42603951792817396,-0.14144580017996985,-0.30376370172942296,-0.23414724235086268,-0.18696600202306124,0.6486459100762303
-0.2568754323422725,-0.27045404823404456,-0.417201211483361,-0.30376370172942296,-0.14524192121883803,-0.42354061562914747,0.29660070794066523
-0.15973028024076574,-0.1994258990258549,-0.575322217411698,-0.40691843998395205,-0.2922776446294952,-0.5719872985481937,-0.9761461591690995
-0.45451556937637416,-0.4666270317614254,-0.5477390023035799,-0.3470221403522905,-0.2922776446294952,-0.5414923737412477,0.9050521908643526
-0.17647944439619942,-0.05398730779003866,-0.5402207899458326,-0.1872986746678583,0.025729850188904196,-0.5208067367177778,0.6094894734862802
0.01781085980681647,0.006893962959837858,-0.7879302616086411,-0.2006089634748963,-0.05291716465865803,-0.7447813047840374,-0.7685300922869854
-0.21667743836923595,-0.20619048466473114,-0.8828650407132659,-0.34369456815053223,-0.13156417950621782,-0.8334608565537386,0.0008144254455943518
-0.209977772707062,-0.2163373631230443,-0.8383187426387426,-0.23055711329072584,-0.1144670023654447,-0.7924946357931848,0.24069777678253174
-0.12958178476098892,-0.1419269210954177,-0.8747644224249256,-0.2937809851241457,-0.06317547094312288,-0.8226218427458857,-0.2807774830985668
-0.209977772707062,-0.1622206780120416,-0.9829799180948723,-0.3769702901681201,-0.2136306297819342,-0.9231238053751555,-0.5335149640181608
-0.36741991576812594,-0.2535425841368576,-0.7740733436053986,-0.30376370172942296,-0.13156417950621782,-0.7358509736966289,0.22244243537136302
-0.29372359348422444,-0.22986653440079435,-0.9225555068910032,-0.4435217342033006,-0.24782498406348166,-0.8725194129234368,-0.39465871697953575
-0.4076179097411637,-0.33133531898392227,-0.9703944312611077,-0.3902805789751557,-0.21021119435377883,-0.9116575429080234,0.44552534381999
-0.2669249308355322,-0.18589672774810484,0.12413097761818803,0.07557952927110066,-0.12130587322175419,0.08461293738679297,1.4260130469698031
0.17525300286787923,0.15909713983452795,0.051606009665741095,0.1521136899115561,0.261670894731586,0.04171766700282075,0.5054116036517406


==> pic/After_setting/����/�趨��ֵ��SVM/min/Fengdong Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.6737869786550557,-0.6449568663531757,-0.6060207334321385,-0.6993109813504469,-0.6554443425732948,-0.5489244746129762,0.046917948470207575
-0.664780849813032,-0.681157184991514,-0.6530012634602994,-0.7252754685846852,-0.6412532262137904,-0.5807196103218852,-0.3019335272552747
-0.7008053651811271,-0.6856822248213063,-0.5853308695139933,-0.7166206395066056,-0.7453214128501544,-0.538655286483651,-0.09347943391108746
-0.7098114940231511,-0.7037823841404754,-0.2990453510343258,-0.552178887023098,-0.664905086812964,-0.33555644636476134,1.0723546717614432
-0.5702164969717815,-0.622331667204214,-0.4691394708235159,-0.5608337161011772,-0.5702976444162696,-0.4494291347060539,0.21446983950823428
-0.5386950460246978,-0.5816063087360834,-0.5758123723314795,-0.5954530324134947,-0.522993923217922,-0.5228639185597507,0.010621091301338356
-0.5341919816036859,-0.540880950267953,-0.544136150745941,-0.5954530324134947,-0.5182635510980874,-0.5013187630366166,-0.2244718218051953
-0.5612103681297573,-0.5635061494169143,-0.6217525736998417,-0.6300723487258121,-0.6176013656146169,-0.5564485222567023,-0.8689306142372912
-0.6737869786550557,-0.6540069460127601,-0.6310940691235923,-0.6949835668114074,-0.6412532262137904,-0.5648498736272561,0.36155016491191366
-0.6242532700239243,-0.6675820655021371,-0.09678469906570882,-0.3704274763834317,-0.5986798771352778,-0.1685020552262237,2.630146696620769
-0.27751730960600557,-0.14720248507602443,0.9376573816879178,-0.006924655104099016,-0.1445641536311434,0.6888200359107297,2.0744647494353905
0.02418800660179391,-0.10647712660789393,0.2813702532335938,-0.18434865120472577,-0.1445641536311434,0.14827946631120428,-1.588892672985774
-0.2189774721328501,-0.1698276842249854,-0.16367498362862953,-0.20598572389992367,-0.12091229303196938,-0.18865419187521307,0.4086121117766782
-0.15593457023868357,-0.28295367996979254,-0.46993742297869984,-0.2146405529780036,-0.22971085178816847,-0.4259651974867602,-0.6599887523754107
-0.25049892307993377,-0.21507808252290808,-0.30444238730973544,-0.2232953820560828,-0.2060589911889953,-0.2982460831619603,0.847350222373786
-0.12441311929159991,-0.15172752490581662,-0.48123950264297793,-0.22762279659512236,-0.1351034093914741,-0.43146665653887023,-0.534537073543441
-0.20096521444880275,-0.3825045562252231,-0.30948549319373286,-0.3314807455320747,-0.5088028068584177,-0.3306870661241419,-2.661987702906411
-0.5882287546558288,-0.6268567070340065,-0.38679047202841366,-0.6041078614915741,-0.8493895994865189,-0.40766207870323756,-0.8413968417192325
-0.6963023007601152,-0.6540069460127601,-0.4939088212593705,-0.6041078614915741,-0.6601747146931294,-0.4720959330338706,0.012192185373838723
-0.6917992363391035,-0.6630570256723449,-0.5087339342774218,-0.6300723487258121,-0.6223317377344515,-0.48141941584166464,0.7853481074138353
-0.5882287546558288,-0.5182557511189916,-0.4952332448717801,-0.5738159597182964,-0.6743658310526337,-0.47306989454181814,-0.19349959682289322
-0.6107440767608887,-0.6902072646510984,-0.5480513228856537,-0.6430545923429312,-0.8020858782881714,-0.5143816868598771,-1.3272309736857724
-0.7818605247593421,-0.87120885784279,-0.4205889962554317,-0.5565063015621377,-0.8493895994865189,-0.4281619649135848,1.4213387417543641
-0.6017379479188647,-0.5363559104381608,-0.17624064597852898,-0.3704274763834317,-0.5135331789782528,-0.2302435753364068,1.7571006799169766
-0.36757859802624393,-0.3960796757145997,-0.3670339898284472,-0.38773713453959,-0.3432397826642022,-0.36211086974539736,-0.0871345990053629
-0.3765847268682684,-0.36440439690605353,-0.38635997859571863,-0.348790403688233,-0.3243182941848637,-0.37394510996637,-0.05514567296087943
-0.3810877912892802,-0.55445606975733,-0.48050655960307614,-0.474285425320384,-0.541915411697261,-0.4521850815383358,-0.44140012995782846
-0.43962762876243494,-0.3870295960550153,-0.19220967079675813,-0.25358728382936063,-0.3006664335856897,-0.22755277481571995,0.5983701127712576
-0.3540694047632084,-0.36440439690605353,-0.3150846134849829,-0.30984367283687597,-0.3006664335856897,-0.3156987695398325,0.6160102941688032
-0.26400811634297006,-0.269378560480416,-0.28670294271024893,-0.23195021113416195,-0.26755382874684636,-0.2905784438741509,0.4137199512278892
-0.20096521444880275,-0.23317824184207764,-0.2605728981094765,-0.19733089482184452,-0.1824071305898213,-0.26355997099476547,0.06905737748899984
-0.18745602118576724,-0.19245288337394714,-0.1415162354600097,-0.17136640758760624,-0.19186787482949055,-0.1737407622893475,-0.6957406165569174
-0.28652343844802924,-0.12457728592706269,-0.16492496485706026,-0.2232953820560828,-0.17767675846998665,-0.19311267577869973,0.698739347135549
-0.1829529567647546,-0.21507808252290808,-0.3552002101897976,-0.2146405529780036,-0.1682160142303174,-0.3365681211328252,-0.05354399266220522
-0.18745602118576724,-0.20150296303353152,-0.2764632757921759,-0.1756938221266466,-0.17294638635015203,-0.27174617431473014,0.6191608685517322
-0.09289166834451626,-0.11552720626747831,-0.3370671277190359,-0.18434865120472577,-0.10672117667246547,-0.31768402230288273,-0.7095929854379425
-0.1964621500277909,-0.19697792320373933,-0.3827638922541313,-0.12809226219720965,-0.10672117667246547,-0.3508512730289954,0.0689503336525644
-0.1829529567647546,-0.17887776388456977,-0.43309038075118833,-0.19733089482184452,-0.2060589911889953,-0.3974427009121146,-0.6033300672787614
-0.2685111807639819,-0.269378560480416,-0.49467953393711617,-0.2579146983684002,-0.1824071305898213,-0.4425279753579502,0.695318779983958
-0.16494069908070724,-0.23317824184207764,-0.0826164048029602,0.010385003052060086,-0.1824071305898213,-0.1077850159266445,1.0714988301546473
-0.002830379924277912,0.029274068285874973,-0.3850615878798675,-0.04154397141641645,0.02099887056307215,-0.34271166646979884,-0.40247921757572064
-0.0613702173974326,-0.06575176813976262,-0.0756277055317906,0.032022075747258,-0.002652990036101017,-0.08960414373992392,1.2505334760865225
0.1322615527060804,0.18312542249881264,-0.2479918792756521,0.08827846475477412,0.1771011505176184,-0.2183806841494433,-0.13600863014934772
0.11424929502203225,0.110724785222136,-0.5217957573103236,0.0493317339034171,0.14398854567877514,-0.4444548050329508,-0.193242654966093
0.08723090849596123,0.08357454624338286,-0.4205394898763024,0.06231397752053585,0.09668482448042796,-0.36216500908777244,-0.5084891566099808
0.0106788133387584,-0.05670168848017824,-0.5788615484669983,-0.032889142338337285,0.011538126323402884,-0.4957058206203864,0.006093704541422286
0.015181877759770236,0.033799108115667165,-0.6021193090018442,-0.019906898721217765,0.08249370812092406,-0.5111544066952588,-0.08112422022014115
0.006175748917746563,-0.011451290182255538,-0.4248257770442005,-0.045871385955456034,-0.19186787482949055,-0.38607543224370255,-1.7123184420992272
-0.2550019875009456,-0.2512784011612464,-0.5830106510451672,-0.30984367283687597,-0.3101271778253589,-0.514100257770477,-0.614292612646952
-0.3405602115001729,-0.3010538392889621,-0.704738647199486,-0.35744523276631296,-0.2580930845071771,-0.6032540434497489,0.2635125902235552
-0.3000326317110656,-0.3191539986081309,-0.6498026541109685,-0.30984367283687597,-0.3006664335856897,-0.5622728905801188,0.5753563929704697
-0.21447440771183826,-0.1200522460972705,-0.6137324305917157,-0.2232953820560828,-0.2817449451063503,-0.5338444214804565,-0.946803636480407
-0.3495663403421966,-0.3825045562252231,-0.7148692465186353,-0.40071937815670955,-0.3243182941848637,-0.6124317911722585,-0.0868240213920149
-0.35857246918422025,-0.2558034409910386,-0.5849008514010389,-0.27955177106359813,-0.18713750270965593,-0.5119033968179577,0.7767323210740634
-0.24599585865892193,-0.24222832150166201,-0.6202388631415292,-0.3401355746101538,-0.2580930845071771,-0.5413478482448822,-0.4887103556095825
-0.3135418249741011,-0.37345447656563874,-0.6953725448383986,-0.40071937815670955,-0.3053968057055243,-0.5977756473474115,-0.21263476725148556
-0.3405602115001729,-0.3372541579273004,-0.7024995255910063,-0.4266838653909478,-0.33377903842453294,-0.6040016549486568,-0.43685230595665825
-0.39910004897332757,-0.3915546358848075,-0.7673618767624717,-0.40937420723478873,-0.3053968057055243,-0.6500329591752865,0.2680827348333201
-0.35857246918422025,-0.37345447656563874,-0.6402681057464475,-0.4266838653909478,-0.46149908566007053,-0.562070268539112,-0.9506901876422797
-0.4891613373935663,-0.4820554324806533,-0.7220981285110019,-0.4959224980155819,-0.4047346202220537,-0.6195749477109836,0.47434284627780454
-0.4216153710783876,-0.40060471554439187,-0.7080081157532133,-0.46563059624230485,-0.3574308990237061,-0.6089839493492893,-0.08808473644469332
-0.43062149992041127,-0.41417983503376926,-0.6695718236917014,-0.4569757671642249,-0.35270052690387144,-0.581271657064822,0.10749070741112828
-0.4126092422363639,-0.3960796757145997,-0.7088314426699303,-0.4786128398594236,-0.4520383414204013,-0.6114092458826257,-0.8994757819377709
-0.5341919816036859,-0.5318308706083685,-0.7169279294409974,-0.5262143997888598,-0.5182635510980874,-0.6183872251941906,-0.12373607182768091
-0.5477011748667214,-0.540880950267953,-0.7278409050530638,-0.6127626905696534,-0.541915411697261,-0.6272941578733763,-0.056707723270610015
-0.5522042392877337,-0.5454059900977452,-0.632258602487898,-0.5911256178744551,-0.6081406213749475,-0.5632347686771506,-0.05675088255539632
-0.5567073037087454,-0.5182557511189916,-0.6373912147353435,-0.6041078614915741,-0.5277242953377567,-0.565311546318672,0.2473503233886278
-0.52068278834065,-0.5635061494169143,-0.6955488153360223,-0.5997804469525346,-0.5040724347385831,-0.604515188469915,-0.02300032185016949
-0.52068278834065,-0.5227807909487838,-0.6827821292989344,-0.5435240579450189,-0.4567687135402359,-0.5936059099106925,0.4118593771855856
-0.4621429508674949,-0.5092056714594069,-0.7231042707125391,-0.5565063015621377,-0.5182635510980874,-0.6228201475203131,-0.38498667268488657
-0.511676659498626,-0.6042315078850449,-0.46318408010520795,-0.6863287377333278,-0.6790962031724683,-0.45502354303104336,-0.8571518380141794
-0.6242532700239243,-0.6404318265233832,-0.11281493044129583,-0.7209480540456452,-0.792625134048502,-0.24010854163684453,-1.4357149680489822
-0.8088789112854136,-0.9255093358002972,0.006742499836350885,-0.8810623919901133,-1.081177833358421,-0.19704667955771096,-2.3895019989232043
-1.1015780986511894,-1.142711247630327,-0.15373546284517453,-1.2012910678790494,-1.3508090441890006,-0.33888773206291267,-2.102936241972628
-1.3357374485438098,-1.3870633984391105,-0.1963244041013808,-1.2748571150427237,-1.3697305326683396,-0.36150486306170015,0.8455066933321244
-1.2456761601235713,-1.2965626018432648,-0.4251929432622337,-1.2532200423475255,-1.27985346239148,-0.4784481384204512,0.18720053868239103
-1.2231608380185115,-1.2603622832049264,-0.3088393508510638,-1.2662022859646447,-1.2183586248336278,-0.414308891244054,-0.18983062508297163
-1.241173095702559,-1.269412362864511,-0.3938476904683339,-1.244565213269446,-1.2514712296724713,-0.4625240730275234,-0.4007593842658447
-1.2817006754916664,-1.233212044226173,0.0302304613778426,-1.0671412171688195,-1.2136282527137932,-0.20832266862054621,2.6171768194560117
-1.002510681388927,-0.9979099730769737,-0.14366486350250335,-1.05848638809074,-1.081177833358421,-0.30094372955864357,-0.758425535220023
-1.0880689053881534,-1.12913612814095,-0.42166171978370065,-1.1277250207153748,-1.1048296939575946,-0.46628658873948714,-0.3017228526288398
-1.1195903563352372,-1.0929358095026118,-0.49085719539903516,-1.1493620934105733,-1.1710549036352806,-0.510039356043718,-0.5059167415897006
-1.1736271293873803,-1.2105868450772115,-0.5437370649791782,-1.2056184824180889,-1.1710549036352806,-0.5389654684186743,0.09998189235255026
-1.1601179361243446,-1.1653364467792884,-0.4747023571253146,-1.1450346788715335,-1.1379422987964374,-0.49699188438080155,-0.02300032185016949
-1.1601179361243446,-1.174386526438873,-0.352330010218118,-1.1926362388009701,-1.2278193690732975,-0.4357397567360222,-0.6350557686949708
-1.2276639024395237,-1.219636924736796,-0.5153377708109875,-1.248892627808486,-1.232549741193132,-0.5274039758173138,0.10232069832787934
-1.2141547091764877,-1.2286870043963807,-0.4606437154704012,-1.1883088242619302,-1.185246019994785,-0.4932917896122456,0.22645571516039453
-1.187136322650416,-1.1834366060984576,-0.6005741542145425,-1.2272555551132873,-1.204167508474124,-0.5729393744197218,-0.3524901707349537
-1.2231608380185115,-1.2422621238857572,-0.6989346275370093,-1.287839358659843,-1.2278193690732975,-0.6290534993531552,-0.1064154734665724
-1.2321669668605355,-1.2558372433751341,-0.5929095137092781,-1.248892627808486,-1.237280113312967,-0.5702968106882305,-0.06484030266093481
-1.2366700312815473,-1.219636924736796,-0.5561632758298166,-1.2748571150427237,-1.2940445787509838,-0.5525372196475439,-0.7354108059253777
-1.31322212643875,-1.3010876416730568,-0.601846841101348,-1.3138038458940808,-1.2893142066311492,-0.5778300743257346,0.020070246631500692
-1.3087190620177382,-1.3146627611624337,-0.43996774551390233,-1.365732820362557,-1.5447543011022247,-0.5039273546958122,-1.3130095181364354
-1.4438109946480961,-1.427788756907241,-0.6044959808306228,-1.447953696604311,-1.435955742346026,-0.5862657975733246,0.11263872400291593
-1.4303018013850604,-1.4368388365668259,-0.5114115566280716,-1.4825730129166284,-1.6062491386600761,-0.5468652250693414,-1.7772807459466322
-1.6059213138045259,-1.5906901907797635,-0.2556656971082145,-1.409006965752954,-1.558945417461729,-0.40571074049514116,2.6273750622321868
-1.3582527706488696,-1.3010876416730568,-0.2845421026067293,-1.3224586749721603,-1.3366179278294963,-0.4088177304527691,0.6775761010277771
-1.2862037399126787,-1.3056126815028495,-0.32369093552235695,-1.2315829696523273,-1.2609319739121407,-0.4204145653642711,0.5741333848665935
-1.2231608380185115,-1.2422621238857572,0.3083326192630964,-1.006557413622264,-1.2088978805939585,-0.037982671339866964,1.6870102862860514
-1.038535196757022,-1.0703106103536504,-0.19008681970942412,-1.0844508753249782,-1.062256344879082,-0.3269396842906922,-0.2580005112479371
-1.0655535832830938,-1.0838857298430273,-0.08829267314440445,-0.9459736100757086,-1.0480652285195777,-0.25179876477104657,0.6883420805397678
-0.9844984237048792,-0.952659574779051,-0.16217377763579868,-0.9286639519195499,-0.9392666697633786,-0.2880389733685703,0.9774944017707828
-0.8674187487585686,-0.8802589375023744,0.10130637501283934,-0.6300723487258121,-0.8351984831270146,-0.09018030919753277,1.6453027104778475
-0.664780849813032,-0.6992573443106828,-0.3278123233033471,-0.7339302976627644,-0.6980176916518073,-0.370160879361334,-0.09273362320144503
-0.6737869786550557,-0.7083074239702676,-0.19141881187462526,-0.6560368359600504,-0.7027480637716419,-0.274592396743695,-0.5124282140928182
-0.7368298805492226,-0.7535578222681903,-0.2023302518382992,-0.6300723487258121,-0.6932873195319726,-0.2794530901372792,1.1168564526701619
-0.592731819076841,-0.47300535282106854,0.354723204367142,-0.3401355746101538,-0.5182635510980874,0.15506941051740558,2.6060896640698696
-0.24599585865892193,-0.3010538392889621,0.17805033030146342,-0.12376484765817007,-0.2344412239080031,0.059871015506745576,-0.3645210132737364
-0.2955295672900529,-0.3055788791187543,-0.26139977164271894,-0.27522435652455857,-0.3195879220650282,-0.2777043865811148,-0.18027471272596357
-0.31804488939511294,-0.2467533613314542,-0.3068252382951409,-0.2579146983684002,-0.17294638635015203,-0.30321733218446356,0.5782296545062173
-0.23248666539588642,-0.22412816218249326,-0.34271626627221285,-0.27089694198551895,-0.2817449451063503,-0.3335585339931385,-0.084876349809752
-0.2414927942379101,-0.21507808252290808,0.0808775347583606,-0.14107450581432918,-0.16348564211048192,-0.0018433631716041458,0.38014019913827446
-0.1829529567647546,-0.22865320201228545,0.35866773664159696,0.0926058792938137,-0.17294638635015203,0.24834421609268384,2.603755367984491
0.2043105834422714,0.44105269279697307,0.23666833291543385,0.31330402078483705,0.11560631295976734,0.20135212211747977,0.5325147026131102
0.29437187186250974,0.20575062164777438,0.025792620338828415,0.5642940640491383,0.2858997092738175,0.05384994373122162,1.609147536402629
0.5645557371232256,0.35055189620112764,0.3420372495598308,0.6724794275251301,0.40415901226968587,0.35177390424252064,-0.5609429322743041
0.4699913842819754,0.5225034097332341,-0.17543713623868654,0.6032407949004953,0.4940360825465456,-0.09967116750240639,1.3890990305131878
0.7131568630166194,0.7261302020738875,0.2357375106112425,1.0403096633435025,0.8015102703358035,0.3850872544904539,2.6079544037081823
1.1904816916438845,1.2510348223297918,0.015099388699116045,1.3042819502249223,1.0995237138853922,0.1870943504125987,-0.6097630664395102
1.0734020166975744,0.8392561978186945,-0.030299533173950014,0.8325937654695978,0.697442083699439,0.05199591641574311,-2.308078783467936
0.6275986390173929,0.6673046842865874,-0.3001278003357471,0.7849922055401616,0.7636672933771256,-0.1892600096830979,0.40663169587112097
0.7041507341745957,0.7216051622440944,-0.4377045288508833,0.7460454746888046,0.7542065491374563,-0.3202892216871928,0.3997413710586097
0.7807028293317986,0.7894807596909789,-0.45743366188424056,0.8239389363915186,0.8961177127324979,-0.3313631721403564,0.4420178492778482
0.8662610533310259,0.8437812376484868,-0.45615560022806145,0.7460454746888046,0.8251621309349775,-0.33504660688438737,-0.38375563084810893
0.7987150870158467,0.8392561978186945,-0.39341891549931624,0.7460454746888046,0.8866569684928286,-0.2741029571953697,-0.2668410980831262
0.7536844428057276,0.739705321563264,-0.14677469774952548,0.7676825473840033,0.6454079903812572,-0.05401471723637783,0.7645757875289555
0.8977825042781087,0.7623305207122257,-0.3543073769017919,0.7373906456107254,0.8771962242531594,-0.23852914224914187,-0.6921365516796476
0.7716967004897749,0.7804306800313945,-0.5077996384828188,0.7244084019936059,0.6690598509804312,-0.39103492257061245,-1.1264081878829326
0.5690588015442382,0.6673046842865874,-0.6027058535616618,0.5945859658224161,0.6122953855424139,-0.48204102582476466,0.3352799021798837
0.6321017034384048,0.5858539673503264,-0.43874983008642915,0.6768068420641697,0.6927117115796044,-0.32367899365604985,0.4314684352322904
0.7131568630166194,0.7125550825845101,-0.2602183827091528,0.9191420562503918,0.782588781856465,-0.13701039378440097,1.6399616273235043
1.0148621792244188,1.255559862159585,-0.0708006141883369,1.3345738519982002,1.3549638083564675,0.10617438873157167,1.284452754326831
1.2670337868010875,1.3505856985852225,-0.015256248394994195,1.628838040652898,1.3644245525961367,0.22072242188850755,2.624040489443621
1.8028984529015073,1.8754903188411276,0.8648863681690097,2.1914019307280563,2.007755160893661,1.3683307178848767,2.6048328287646734
2.388296827633059,2.160567828118042,1.6412197749725899,2.8102222098107297,2.2584648832449017,2.5343692813586802,2.1644078799511846
2.924161493733479,2.73072284667187,1.0172239318480543,2.619815970092984,2.447679768038291,1.6649340474814274,-2.6538271899579082
2.2261865084766295,2.1469927086286646,0.7660426409226488,1.949066716541834,1.8421921366994447,1.1365186799635334,-2.078187362104329
1.7353524865863288,1.6763885663302673,0.2693603127864913,1.7629878913631283,1.681359484625064,0.556298640397871,0.2223916524938107
1.7893892596384717,1.7080638451388135,-0.0709020766714122,1.598546138879621,1.6766291125052293,0.15433490964368987,-1.2791645420411968
1.5101992655357321,1.50443705279816,-0.39343990269401363,1.451414044552272,1.605673530707708,-0.21087587533643226,-0.08682402139201867
1.496690072272696,1.613038008713175,-0.15825396198785147,1.6807670151213745,1.681359484625064,0.06605342691524625,0.01965208577245914
1.5056962011147204,1.450136574840653,-0.1870035302417579,1.5639268225673035,1.5725609258688655,0.02390459150537498,0.9351284794302991
1.708334100060257,1.6854386459898516,-0.23153744331316795,1.6028735534186604,1.7806972991415937,-0.014613126032092883,-0.4955344776942876
1.6047636183769824,1.581362729904629,-0.34478577185943626,1.5639268225673035,1.7002809731044033,-0.1456142869533482,0.1443596013928955
1.6407881337450778,1.5949378493940063,-0.35136416050535507,1.6028735534186604,1.7617758106622543,-0.14416534573123546,0.37197173674988593
1.7263463577443043,1.72163896462819,-0.4633580836933,1.559599408028264,1.7192024615837418,-0.27911363469185707,-0.7398391539227367
1.5687391030088869,1.5270622519471218,-0.26579955053943355,1.3735205828495571,1.2792778544391115,-0.09457766224886628,-1.9599374526744582
1.1544571762757891,1.2465097824999998,-0.12892797714090645,1.4167947282399547,1.4069979016746492,0.062036473430894634,1.9766622093126591
1.5507268453248395,1.66281344684089,-0.25193110990684725,1.5033430190207477,1.3171208313977896,-0.06674446934381467,-1.564843845477685
1.222003142590968,1.1876842647127004,-0.43472365250577344,1.2826448775297243,1.3455030641167982,-0.2707726743218375,-0.04543367326360111
1.2175000781699563,1.481811853649199,-0.32005605577733076,1.3302464374591607,0.9812644108895238,-0.17640254689538862,-1.504862674585825
0.9202978263831687,0.92975699441454,-0.12555247572198336,1.2610078048345257,1.0758718532862181,0.04003447817741742,1.7374508563067994
1.253524593538052,1.1379088265849848,-0.09314294546597336,1.1874417576708514,0.86773548001349,0.04183541202512599,-2.65445901345115
0.7221629918586439,0.7442303613930562,-0.3501332286296026,0.7676825473840033,0.758936921257291,-0.23802478071145314,-0.12209501324409176
0.7041507341745957,0.5903790071801185,-0.20104835106113886,0.8801953253990348,0.7210939442986131,-0.08872776182692364,0.3997413710586097
0.7807028293317986,0.8392561978186945,-0.36802016860088216,0.8109566927743999,0.8204317588151421,-0.25182078152613974,-0.24327208712133389
0.7401752495426912,0.821156038499525,-0.314227611992802,0.8066292782353603,0.7542065491374563,-0.1942174940086879,0.9642351804263375
0.9202978263831687,0.8754565164570329,-0.4444052940484608,0.8282663509305582,0.9008480848523334,-0.3191709863609222,-0.5939574607118894
0.8122242802788823,0.7216051622440944,-0.45666196200395687,0.7373906456107254,0.8157013866953073,-0.3369547176892851,-0.6065985781774625
0.7041507341745957,0.7759056402016024,-0.488542168884298,0.6811342566032094,0.8724658521333247,-0.36720414176083466,0.37487421265221144
0.7761997649107867,0.7487554012228483,-0.4779475112461608,0.6897890856812885,0.8157013866953073,-0.3586443050513973,-0.2189794141236471
0.7401752495426912,0.7849557198611867,-0.26823881832173463,0.6768068420641697,0.4703842219473724,-0.1847954597004996,-1.923428663732443
0.39343928912477255,0.4320026131373887,-0.5509942833406919,0.38687006794851153,0.4703842219473724,-0.44592824633819933,0.34937972936169676
0.4564821910189399,0.4817780512651036,-0.4747962144925414,0.5037102605025826,0.5271486873853889,-0.37134839203745157,0.6064728222879211
0.5645557371232256,0.5949040470099107,-0.6007715947221486,0.5037102605025826,0.574452408583736,-0.48479530641453844,-0.4328613583637936
0.49250670638703536,0.576803887690742,-0.5613785571490578,0.44312645695602765,0.4230805007490244,-0.4579639951579001,-0.9857742139518112
0.3258933228095934,0.3324517368819581,-0.5375837584335237,0.24839280269924177,0.34266417471183397,-0.4445119017333262,-0.42811079179047856
0.25834735649441426,0.30530149790320416,-0.6025936415398391,0.2830121190115592,0.30955156987299154,-0.49626869243434923,0.8272960623686291
0.3979423535457844,0.4274775733075965,-0.5639299272640108,0.3435959225581149,0.44673236134819844,-0.4594424027351447,-0.2887179419185427
0.35291170933566524,0.3777021351798808,-0.6279730831441962,0.3046491917067579,0.44673236134819844,-0.5162665944584676,-0.04984267206481527
0.3484086449146534,0.3369767767117503,-0.47713628670129893,0.2657024608554009,0.2102137553564617,-0.3974528076725185,-0.5335248583485129
0.2628504209154261,0.2962514182436198,-0.5913442492406462,0.28733953355059877,0.3852375237903465,-0.4873873050727562,0.2236033072527918
0.3033780007045342,0.3279266970521659,-0.5552007167921804,0.23541055908212302,0.18656189475728768,-0.46665670902604656,-1.2988827438962964
0.09173397291697306,0.09714966573275942,-0.5825023514272527,0.11424295198901162,0.16764040627794916,-0.4894114566189212,0.11963597636834863
0.11424929502203225,0.16955030300943608,-0.5806970139265947,0.0752962211376546,0.09668482448042796,-0.49269965862721016,-0.7323433764998658
0.0016726844967339253,0.029274068285874973,-0.48887401518930396,-0.03721655687737686,-0.1445641536311434,-0.43141834683676156,-1.0143857078751828
-0.15143150581767173,-0.07932688762913999,-0.4482781992943231,0.027694661208218417,-0.002652990036101017,-0.38839624425239694,1.4918955350913659
0.07372171523292492,0.17407534283922826,-0.4163650125366004,0.10558812291093245,0.11560631295976734,-0.35390853119464094,0.7505845407488924
0.19530445460024773,0.17860038266902045,-0.5387011620174026,0.07962363567669495,0.14871891779860977,-0.45585530646616584,-0.9415359090263361
0.0467033287068539,0.09262462590296723,-0.6168314056108195,0.019039832130139253,0.12506705719943662,-0.5205138983037962,0.2942327930498396
0.0962370373379849,0.11977486488172037,-0.6029300216639086,0.010385003052060086,0.04465073116224616,-0.5127450754490481,-0.9918785801924527
-0.05686715297642076,-0.04312656899080167,-0.6549353760475849,-0.08481811680681305,0.0020773820837336164,-0.5556387496186518,0.15450262704399167
-0.029848766450348934,0.020223988626290594,-0.6844796057815484,-0.0718358731896943,0.025729242682906783,-0.5789598373500155,-0.02300032185016949
-0.029848766450348934,0.060949347094421104,-0.30371767095765057,0.16184451191844856,0.16764040627794916,-0.2582924086622598,1.2405950852442071
0.16378300365316406,0.16955030300943608,-0.21894030017122246,0.20511865730884518,0.14398854567877514,-0.18445870180881274,0.9304171132206941
0.3168871939675697,0.3369767767117503,0.09769105650328891,0.5210199186587416,0.40415901226968587,0.13351698591610758,1.97964845165899
0.6501139611224529,0.7080300427547178,-0.2052790258193946,0.6508423548299315,0.6217561297820832,-0.12022074475928454,-0.7021015371088833
0.5285312217551309,0.4998782105842731,-0.42403396748258654,0.3998523115656303,0.4703842219473724,-0.3365813711503514,-0.5909749879003373
0.4294638044928681,0.386752214839466,-0.5481758566576734,0.3306136789409954,0.4609234777077023,-0.4470733316046879,-0.4979406445669744
0.3484086449146534,0.382227175009673,-0.41689565218232,0.4085071406437102,0.4798449661870417,-0.32622051631765664,0.5950030644372911
0.4519791265979272,0.4139024538182191,-0.5659302189844012,0.28733953355059877,0.4136197565093551,-0.4646263752778336,-0.7581171161747853
0.3258933228095934,0.4591528521161418,-0.33625926697541475,0.4344716278779477,0.5555309201043975,-0.2516514045087797,1.111308993982693
0.5150220284920946,0.4998782105842731,-0.532492974323245,0.36956040979235316,0.5271486873853889,-0.4298108062653189,-0.5408625597830303
0.42496074007185625,0.4320026131373887,-0.5846608880581836,0.31763143532387667,0.4136197565093551,-0.4815048822907989,-0.49841653667390495
0.34390558049364156,0.3686520555202964,-0.6780224236694655,0.24839280269924177,0.3852375237903465,-0.561493996176705,-0.049897452371380546
0.3394025160726289,0.35055189620112764,-0.6880668438633505,0.24839280269924177,0.4325412449886945,-0.5691885665115463,-0.049924926457709996
0.33489945165161705,0.3415018165415425,-0.506602710250043,0.22675573000404387,0.11560631295976734,-0.4305779091015143,-1.909649763317233
0.019684942180782074,0.029274068285874973,-0.6414795495128381,0.0060575885130197335,0.10614556872009723,-0.5413335724854208,0.2672991044800356
0.06471558639090125,0.08809958607317504,-0.7063059226362509,0.0017301739739801507,0.06830259176141933,-0.5940513336809446,-0.39627858202464955
0.006175748917746563,0.011173908966706215,-0.6267816759330219,-0.03721655687737686,-0.026304850635275025,-0.5338371768239575,-0.2560097177465915
-0.029848766450348934,-0.020501369841839916,-0.7263688032535763,-0.0978003604239318,0.04465073116224616,-0.6119378465789252,0.03577155754956775
-0.020842637608325262,-0.05217664865038605,-0.6029357986269089,-0.032889142338337285,-0.09253006031296157,-0.514891909693175,0.24088476290738786
0.019684942180782074,0.04284918777525154,-0.7207174343539245,-0.04154397141641645,0.07776333600108944,-0.6064861856381811,-0.11009014974922947
0.006175748917746563,-0.011451290182255538,-0.7287856578819584,-0.07616328772873389,0.07776333600108944,-0.6130752827110904,-0.19775736877248729
-0.020842637608325262,-0.05217664865038605,-0.628258238425459,-0.15405674943144793,-0.08306931607329147,-0.5397262127559271,-0.8732967060689695
-0.15143150581767173,-0.12910232575685487,-0.6507011546728036,-0.14972933489240833,-0.035765594874944295,-0.5550303456428691,0.09819134670515614
-0.1334192481336236,-0.09290200711851655,-0.6828643596140467,-0.18002123666568617,-0.1824071305898213,-0.5834947834699791,-0.6865039077051138
-0.23248666539588642,-0.22865320201228545,-0.6860030055499565,-0.27522435652455857,-0.18713750270965593,-0.5876444225806112,-0.05393833582996076
-0.23698972981689825,-0.23770328167186983,-0.6584710236560106,-0.23195021113416195,-0.1445641536311434,-0.564508892771994,0.3486921046238554
-0.1829529567647546,-0.18340280371436277,-0.7151386431223465,-0.2622421129074398,-0.15402489787081264,-0.6080678954498189,-0.23680601753438704
-0.21447440771183826,-0.19697792320373933,-0.6795788033152552,-0.2146405529780036,-0.13983378151130876,-0.580297609648947,0.5312816669279707
-0.1334192481336236,-0.12910232575685487,-0.6589251733865613,-0.23195021113416195,-0.13983378151130876,-0.5658054974095126,-0.5357076381926248
-0.20997134329082642,-0.23317824184207764,-0.474632814190969,-0.10212777496297215,-0.13983378151130876,-0.41921256103861343,1.0842701154755903
-0.047861024134397086,-0.07932688762913999,-0.6908883052800969,-0.14540192035336874,-0.021574478515440393,-0.5860163064843888,-0.20010572774568752
-0.07487941066046891,-0.10647712660789393,-0.6668909106659249,-0.14107450581432918,-0.06414782759395293,-0.5685929562874527,-0.5579105613023545
-0.15593457023868357,-0.2603284808208316,-0.4949054205030402,-0.3314807455320747,-0.33850941054436756,-0.45191257195794027,-1.1756460532767985
-0.3270510182371366,-0.3327291180975082,-0.6982384669324134,-0.3704274763834317,-0.28647531722618574,-0.5993120109603663,-0.30847889128102873
-0.36757859802624393,-0.4775303926508611,-0.4741077321299079,-0.5651611306402171,-0.6270621098542861,-0.45719437842657185,-1.6904915278850867
-0.6017379479188647,-0.5499310299275377,-0.4944729161022122,-0.5608337161011772,-0.4993420626187485,-0.46419261274056695,0.7643520443160658
-0.4981674662355904,-0.5092056714594069,-0.6271379463600798,-0.48726766893750273,-0.48042057413940953,-0.5550178028613962,-0.15595965557416816
-0.5161797239196382,-0.4911055121402377,-0.5980530217476989,-0.5651611306402171,-0.5750280165361042,-0.5403573453319253,-0.9918424630576459
-0.6467685921289842,-0.6178066273744218,-0.6151473843331683,-0.6127626905696534,-0.5513761559369307,-0.5506064679427738,0.8787613698345047
-0.5296889171826736,-0.5635061494169143,-0.7298778329565322,-0.634399763264852,-0.522993923217922,-0.6286058918763621,-0.3918948091512009
-0.5792226258138051,-0.5092056714594069,-0.732565692963132,-0.5781433742573359,-0.5040724347385831,-0.6294162452571239,0.04502338888733284
-0.5702164969717815,-0.6947323044808906,-0.6686125187661351,-0.5954530324134947,-0.664905086812964,-0.588290710416083,0.3162427658046935
-0.5251858527616619,-0.5363559104381608,-0.6750038508126257,-0.5651611306402171,-0.4709598298997402,-0.5891974496748927,-0.12348007246306503
-0.5386950460246978,-0.527305830778576,-0.34124591949945965,-0.2838791856026385,-0.4473079693005662,-0.33766661191107267,2.5994699039674964
-0.18745602118576724,-0.1200522460972705,-0.27508192350007327,-0.16703899304856668,-0.10672117667246547,-0.2682399159012186,0.2522116168935066
-0.14692844139665912,-0.1562525647356088,-0.5511581223989479,-0.20598572389992367,-0.13037303727163949,-0.48357743824904204,-0.5072104327256273
-0.2189774721328501,-0.18340280371436277,-0.31063598634416434,0.0060575885130197335,-0.15402489787081264,-0.29226137319706513,1.056030762216958
-0.0613702173974326,0.011173908966706215,-0.19724564688464755,0.08395105021573454,0.025729242682906783,-0.18295395759441807,0.7470433699255047
0.05570945754887757,-0.18792784354415495,-0.3816550809886389,-0.15405674943144793,-0.09253006031296157,-0.35091100970174927,-1.174056562495704
-0.12441311929159991,-0.08837696728872436,-0.4977354376751163,-0.10645518950201173,-0.04522633911461356,-0.4348492368875308,0.42835563552624795
-0.05686715297642076,-0.08385192745893218,-0.5531621069880917,-0.06318104411161436,-0.012113734275771124,-0.4769309250096526,-0.23008709556002332
-0.08838860392350442,-0.07932688762913999,-0.5764025731969936,-0.08914553134585264,-0.002652990036101017,-0.4951152589913848,0.15590819338138887
-0.0613702173974326,-0.03407648933121729,-0.5004647967513703,-0.08481811680681305,-0.08306931607329147,-0.4385738578252734,-0.02300032185016949
-0.0613702173974326,-0.05670168848017824,-0.44071999384788113,0.0017301739739801507,-0.016844106395605758,-0.3832343956896736,1.0432140206084555
0.10074010175899674,0.07904950641358986,-0.551240389277117,0.019039832130139253,0.12033668507960198,-0.46840361882212334,0.005465323841819877
0.10524316618000858,0.10619974539234381,-0.609627898379986,0.040676904825337167,0.15817966203827988,-0.5143659058872605,-0.07987019868033594
0.0962370373379849,0.13787502420088993,-0.22377269315793594,0.29599436262867873,0.2480567323151396,-0.17801132586609508,1.031367194581137
0.2628504209154261,0.25100101994569707,-0.444565915557704,0.2224283154650035,0.2527871044349742,-0.3698784298752388,-0.5436079832897436
0.17729219691619957,0.26005109960528144,-0.3608676302714565,0.27002987539444046,0.33320343047216466,-0.29198002089347663,1.2069087641248444
0.3754270314407244,0.3641270156905042,-0.13418552535399816,0.5210199186587416,0.38050715167051186,-0.07994678214029032,0.9651353951700565
0.5420404150181664,0.5451286088821958,-0.3959498468654262,0.4820731878073846,0.5460701758647283,-0.3033929131049054,-0.5120868162885193
0.4564821910189399,0.45462781228634963,-0.31808241852546715,0.7720099619230428,0.5697220364639014,-0.22033815261153755,2.626032493064312
0.911291697541145,0.8935566757762017,0.29147741563322904,1.1268579541242965,0.9623429224101844,0.4305247204560215,0.2629944836917749
0.9653284705932879,0.9659573130528784,-0.02963781496901425,0.8152841073134395,0.697442083699439,0.05978615386990601,-1.6262425203593143
0.6591200899644766,0.6401544453078334,-0.3861029403052612,0.6162230385176141,0.697442083699439,-0.2819714938041129,-0.27404020671476587
0.6140894457543574,0.658254604627003,-0.512250605659283,0.5296747477368209,0.6927117115796044,-0.40097322956344605,0.1290719160966551
0.6411078322804292,0.6627796444567952,-0.5475467526995496,0.5469844058929791,0.6595991067407612,-0.4329794174288445,-0.35060017160177304
0.5825679948072737,0.5496536487119881,-0.4361293557938141,0.42148938426082894,0.4987664546663802,-0.34530422973898595,-0.7629968846891831
0.4519791265979272,0.4863030910948958,-0.4340185339522213,0.4907280168854638,0.5697220364639014,-0.33508668731760255,0.4233205889897814
0.5285312217551309,0.45010277245655744,-0.1970236360027617,0.6118956239785744,0.5318790595052235,-0.11518124169630518,0.7515105864000544
0.6636231543854884,0.5994290868397029,-0.2720094566972684,0.4647635296512255,0.30955156987299154,-0.21011463709261094,-2.656411102660999
0.1908013901792359,0.16050022334985167,-0.6348508866635938,0.16617192645748816,0.23859598807547033,-0.5290889025315508,-0.13445566185348165
0.17278913249518774,0.17860038266902045,-0.6825052372685455,0.11424295198901162,0.17237077839778378,-0.5709933506283784,-0.30282184956548397
0.12775848828506856,0.11977486488172037,-0.690348890500706,0.08827846475477412,0.17237077839778378,-0.5782777077605493,-0.3341066169345132
0.07822477965393755,0.033799108115667165,-0.6749967210165178,0.0752962211376546,0.10614556872009723,-0.5664558713128048,0.4921629597937915
0.15927993923215222,0.19217550215839702,-0.6520598744326455,0.13588002468421032,0.2527871044349742,-0.544227313617011,0.2577152043562482
0.2043105834422714,0.21027566147756657,-0.5786246198578712,0.21810090092596393,0.3000908256333214,-0.4795161221541645,0.39363594649729267
0.27185654975745055,0.3369767767117503,-0.5275297221556572,0.3306136789409954,0.41835012862918974,-0.42944542845484296,0.5785579084788934
0.3709239670197126,0.35507693603091983,-0.6432501521093803,0.23108314454308343,0.35212491895150405,-0.533028261504774,-0.6378698167264361
0.2673534853364387,0.31887661739258155,-0.17412382779559404,0.5210199186587416,0.37577677955067723,-0.11120953253100399,0.9623898804220797
0.4294638044928681,0.4093774139884269,-0.4263103468461127,0.4344716278779477,0.5176879431457196,-0.331397045597777,0.636639015256505
0.5420404150181664,0.5496536487119881,-0.5133142249863679,0.42148938426082894,0.5034968267862149,-0.41091566980304384,-0.331897055179657
0.48800364196602275,0.4772530114353114,-0.6002202238231303,0.3479233370971545,0.3568552910713387,-0.494818044768403,-0.8564924297010025
0.34390558049364156,0.3641270156905042,-0.6108442050329528,0.2916669480896384,0.366316035311008,-0.5042603961414177,-0.23817736601982448
0.307881065125546,0.386752214839466,-0.7085099802731022,0.26137504631636127,0.38050715167051186,-0.5878259814317174,-0.3213038887417467
0.25834735649441426,0.26457613943507363,-0.4786795036465815,0.35657816617523364,0.38050715167051186,-0.3864808843739756,0.909582809228511
0.4114515468088199,0.4184274936480113,-0.6153907846033781,0.2916669480896384,0.4230805007490244,-0.5066631146374635,-0.34090007554804946
0.3574147737566771,0.8075809190101485,-0.6417387815867134,0.663824598447051,0.9481518060506805,-0.5099647068237908,2.6048739561322387
0.7987150870158467,1.1786341850531161,0.9795593031037692,1.0186725906483045,0.9434214339308459,1.0863785311771366,-0.047384399473464726
0.7942120225948349,0.7578054808824327,0.2623958182590319,0.8325937654695978,0.5697220364639014,0.32603966029793696,-1.218926440024571
0.57356186596525,0.631104365648249,-0.1139264473730036,0.5080376750416221,0.4325412449886945,-0.06364471226395362,-1.1990649619044924
0.36642090259870075,0.3279266970521659,-0.28042437113143553,0.4344716278779477,0.37577677955067723,-0.21279945350520055,0.8065781809257345
0.5060158996500709,0.6039541266694951,-0.2002693751325193,0.6508423548299315,0.6122953855424139,-0.11479131755196488,-0.048944404439522006
0.5015128352290591,0.44105269279697307,0.09332250245722164,0.5945859658224161,0.5176879431457196,0.1554700897325344,1.1975729114570075
0.7131568630166194,0.6673046842865874,-0.18991047608568642,0.5599666495100987,0.6690598509804312,-0.10705776659102427,-0.19674261504741533
0.6816354120695366,0.6854048436057562,0.07965581677296311,0.6941165002203288,0.7636672933771256,0.162619695991362,0.5766399718548362
0.7897089581738223,0.8256810783293173,0.2586599879137279,0.9883806888750266,0.8298925030548121,0.3515243374560258,1.0274585105535938
0.983340728277336,0.8030558791803563,1.1944772810060944,1.325919022920121,0.9197695733316719,1.3957976111656247,1.879935703794569
1.348088946379302,1.2103094638616614,0.8077334838106466,1.2610078048345257,1.198861528401921,0.998466996087204,-0.43931334787250553
1.2625307223800755,1.1424338664147777,0.15069765363886933,1.0273274197263838,1.0427592484473749,0.2862126930457486,-1.0248275650809298
1.0598928234345388,0.9840574723720471,-0.013822830309774735,1.0013629324921454,1.0380288763275403,0.12264350935765825,-0.8098417520227874
0.9067886331201332,0.7578054808824327,0.3214793417142689,0.6205504530566543,0.5413398037448928,0.3441487686380331,-2.6469918785796733
0.4114515468088199,0.26005109960528144,-0.08627910903433607,0.2830121190115592,0.18656189475728768,-0.06757041773405639,-0.8177497060948716
0.2763596141784624,0.27815125892445103,-0.3430185696271918,0.20944607184788475,0.33320343047216466,-0.2793815726197942,0.2228366638462492
0.3168871939675697,0.30530149790320416,-0.029962568040969133,0.47774577326834505,0.38050715167051186,0.014005741377111055,0.626507388477126
0.42496074007185625,0.359601975860712,0.17266956458640279,0.6421875257518523,0.4703842219473724,0.23044362415287334,1.3504242987517343
0.6591200899644766,0.6220542859886646,-0.18026356944711489,0.6378601112128127,0.6832509673399352,-0.09300666548226864,-0.3744561606606071
0.5960771880703092,0.6356294054780413,-0.4835738710148491,0.5210199186587416,0.6028346413027447,-0.38033571261172994,-0.6336378796289202
0.48800364196602275,0.5179783699034419,-0.23476274369408265,0.624877867595694,0.6359472461415879,-0.1419287755356038,1.0188648129633775
0.6681262188065002,0.6039541266694951,-0.4306777674374141,0.5729488931272174,0.6264865019019187,-0.32671121670245057,-0.3737879936666665
0.6050833169123337,0.576803887690742,-0.41259115661205376,0.47774577326834505,0.5460701758647283,-0.3197229466197979,-0.7340381460331357
0.4789975131239991,0.49082813092468797,-0.5346898656009313,0.3825426534094719,0.4987664546663802,-0.43266338892162726,-0.41447340963407214
0.4114515468088199,0.3369767767117503,-0.4969571564445791,0.3306136789409954,0.33793380259199934,-0.40488355264939047,-0.2084418448405967
0.37993009586173704,0.3686520555202964,-0.6108644609665108,0.24839280269924177,0.40415901226968587,-0.5035119776073067,-0.129717681812855
0.3619178381776889,0.3369767767117503,-0.5527001327633506,0.24406538816020218,0.37577677955067723,-0.4556278775188514,-0.5319683811030864
0.2763596141784624,0.2962514182436198,-0.3635102252135348,0.27002987539444046,0.389967895910182,-0.29312616349322834,0.49598887017560284
0.3619178381776889,0.3686520555202964,-0.516398611345743,0.2657024608554009,0.4230805007490244,-0.421915857801978,0.030575263334347087
0.3709239670197126,0.382227175009673,-0.19743709105091142,0.3738878243313928,0.4609234777077023,-0.13580086272081152,0.4582018915312587
0.4519791265979272,0.4229525334778043,-0.30165690394104155,0.4041797261046706,0.5224183152655543,-0.22497637545597696,0.3445580753121408
0.5150220284920946,0.5089282902438576,-0.07707260441689677,0.5513118204320195,0.59810426918291,-0.010467848989303223,-0.02300032185016949
0.5150220284920946,0.5089282902438576,-0.14974233826801436,0.48640060234642424,0.5791827807035707,-0.07875609599204163,0.41718258039276374
0.5915741236492974,0.658254604627003,-0.18946341958818672,0.5426569913539396,0.6501383625010918,-0.11106564638660728,0.05340312136949345
0.6050833169123337,0.6130042063290803,-0.12888962249415115,0.5945859658224161,0.697442083699439,-0.044306262184905805,0.6118548783131906
0.7176599274376321,0.6944549232653413,-0.006125794936040173,0.6724794275251301,0.7920495260961342,0.07875757746804565,0.10098456954579546
0.7401752495426912,0.7035050029249257,-0.2928304357376868,0.6465149402908918,0.8204317588151421,-0.18813872145666455,-0.2204474223054709
0.7041507341745957,0.6220542859886646,-0.1810888707689079,0.6508423548299315,0.7258243164184477,-0.08464864246633048,0.25053842062022014
0.7536844428057276,0.7532804410526406,0.19848465501448675,0.6205504530566543,0.5318790595052235,0.23276430025804304,-1.8934935816256036
0.4114515468088199,0.4184274936480113,-0.4785186261959396,0.3479233370971545,0.4703842219473724,-0.38531856931879743,-0.3938833678310286
0.3484086449146534,0.3641270156905042,-0.5815673974976244,0.28733953355059877,0.4703842219473724,-0.4759916750415307,0.16508766528079863
0.37993009586173704,0.4184274936480113,0.8325373497722752,0.6897890856812885,0.5271486873853889,0.8607647529485244,2.6182543372262317
0.8257334735419177,0.8845065961166173,1.3381348115249254,1.1355127832023755,0.8724658521333247,1.4455340420480265,1.504717100761894
1.1094265320656698,1.1107585876062316,0.9647608445542447,1.1182031250462166,1.1610185514432432,1.1303989029879624,0.16036794187701475
1.1454510474337654,1.0338329104997628,0.4726314213973673,1.1744595140537326,1.0947933417655566,0.6384118982725833,0.6143548262516564
1.2715368512220993,1.201259384202077,0.20482556660542392,1.122530539585256,1.2792778544391115,0.37180941316608346,-0.6675335844241125
1.1409479830127536,1.1876842647127004,0.6573798316024726,1.4643962881693908,1.3265815756374588,0.9067856106559382,1.4350705738197485
1.4291441059575176,1.5406373714364985,0.6228428433139511,1.7976072076754457,1.7144720894639072,1.0038278116991077,2.6107596495793866
1.9785179653209728,2.020291593394481,1.2056234192324207,2.2519857342746117,2.007755160893661,1.7389416151443122,0.3106602846154343
2.0550700604781755,2.03839175271365,0.39058092339931966,2.1567826144157385,2.1023626032903553,0.7792890851157096,0.5584523526523918
2.190161993108534,2.024816633224273,0.2764411143981534,2.204384174345175,2.1638574408482074,0.6623997118603026,-0.5539767689738522
2.0640761893201995,2.3098941425011876,0.12299770106123051,2.122163298103421,2.1969700456870496,0.4716917605727896,0.4801853504555242
2.1811558642665103,2.074592071351988,-0.005614570273568525,2.0356150073226282,2.1260144638895295,0.2951309797826661,-0.9345572524824256
1.9650087720579374,1.93884087645822,-0.13016124905230458,1.8841554984562396,2.055058882092008,0.1417490891311927,0.4294335004990869
2.068579253741212,2.260118704373472,0.5811878322217781,2.4683564612265956,2.4571405122779604,1.118870094928237,1.7561965143875482
2.48286118047431,2.5270960543312166,0.7112927903571353,2.9010979151305634,2.4666012565176296,1.350818231107468,1.969790516765705
2.9781982667856224,2.8664740415656382,0.34551542004270897,2.9097527442086424,2.8639525145837474,0.898470347574763,-0.3598589532978737
2.888136978365383,2.9298245991827305,-0.03338450454223659,2.862151184279206,2.840300653984574,0.3845440452214922,-0.5177682502726267
2.7575481101560375,2.703572607693116,0.2834491189634,3.20401693286334,2.698389490389532,0.8552726653502537,2.306901511952524
3.3609587425716363,3.3416032236938285,-0.2577539229806035,3.2472910782537374,3.407945308364743,0.1419534569211502,-0.662010937869142
3.1808361657311597,3.1560765906723445,-0.11271489391744212,3.0741944966921495,2.8355702818647397,0.3191315439120514,0.026116177362465142
3.1943453589941946,3.1017761127148376,-0.11296480241179155,3.0741944966921495,2.882874003063087,0.30003760306232763,-1.7715639340347613
2.7125174659459184,2.047441832373235,-0.8300248869314344,1.8495361821439222,2.2442737668853976,-0.6805339299165923,-2.6659202252553413
2.0325547383731166,1.4365614553512756,0.8791266185278636,2.260640563352691,1.605673530707708,1.2582521997982603,1.066383089960774
2.284726345949784,2.3370443814799406,0.3575498943010344,2.3991178286019608,2.1354752081291988,0.7867021803984888,-0.32189968866273067
2.2126773152135932,2.3415694213097327,0.46487413010575596,2.6154885555539447,2.319959720802754,0.9809235254826649,2.5656797812159486
2.8295971408922287,2.7488230059910386,0.18778586579011586,2.80156738073265,2.8166487933854003,0.6804281053814714,0.11464556802336959
2.865621656260324,2.780498284799585,-0.08445135837975909,2.7020368463347375,2.845031026104409,0.3137886613559699,-0.05723303342261384
2.8566155274183003,2.8166986034379233,-0.1171397185081771,2.637125628249142,2.6132427922325068,0.24095767224888084,-1.7025844670105772
2.4153152141591305,2.432070217905579,0.31855279807180764,2.823204453427849,2.622703536472176,0.8640315897768619,2.4847835279951287
3.032235039837765,2.8845742008848076,-0.019470104147046478,2.779930308037452,2.939638468501103,0.40667655715013146,-0.9924568207882783
2.771057303419073,2.780498284799585,-0.08476086465695996,2.593851482858746,2.722041350988706,0.29171374729996014,-0.8732967060689671
2.550407146789488,2.567821412799347,-0.008402613056249874,2.628470799171063,2.7882665606663917,0.4113288791370634,0.9990906379556913
2.8070818187871684,2.8709990813954303,0.13265601537357483,2.9097527442086424,3.0247851666581282,0.6415737510364037,1.219869049188702
3.131302457100028,3.110826192374422,0.4901714145211148,3.4723166342838003,3.2187304235713525,1.252752088834858,1.2463289271368678
3.4780384175179475,3.5859553745026114,0.31125462908649415,3.693014775774823,3.753262473112677,1.052901194314222,0.6060972416529956
3.658160994358424,3.7036064100772115,0.10242538737122475,3.5155907796741963,3.7816447058316864,0.7201057747379318,-0.4377427889778688
3.536578254991102,3.522604816885519,0.011806556351988724,3.4030780016591655,3.497822378641602,0.5654347101966054,-0.11663864480144379
3.5095598684650295,3.300877865225698,0.04244003611596894,3.1996895183243015,3.2140000514515177,0.5704904955964997,-0.6494813179472014
3.329437291624553,3.1787017898213064,-0.07767615079820271,3.0828493257702285,3.109931864815154,0.3669319195874622,-1.6754631062753782
2.865621656260324,3.0610507542467063,-0.45430375451894517,2.8405141115840076,2.9349080963812684,-0.16656319962564214,-0.02300032185016949
2.865621656260324,2.5270960543312166,-0.13618461049350877,2.4770112903046746,2.390915302600274,0.1914569531951229,-2.6246864013559947
2.1811558642665103,2.2510686247138874,-0.25819501969981806,2.195729345267096,2.2442737668853976,0.020537255300806207,0.4517689128541302
2.293732474791809,2.4365952577353713,-0.25936086933417446,2.3904629995238817,2.4618708843977952,0.042280882654247676,0.1262378262646655
2.329756990159904,2.3641946204586946,-0.3297949550672239,2.377480755906762,2.4571405122779604,-0.050029990811541886,0.1439473848331831
2.3702845699490114,2.5225710145014246,-0.37243965498530035,2.329879195977326,2.5139049777159768,-0.10202586749989216,0.069164670844873
2.3927998920540707,2.323469261990564,-0.5587035307754524,2.165437443493818,2.4618708843977952,-0.34292159689408686,-0.4271133072419581
2.293732474791809,2.205818226415965,-0.14157232318939256,2.018305349166469,1.9651818118151485,0.12143530480977262,-2.0563700899147976
1.8028984529015073,1.7533142434367361,-0.4175292168333934,1.7889523785973664,1.752315066422585,-0.2107199099740925,0.7047073198585583
1.9650087720579374,2.070067031522196,-0.4388440530842255,2.0139779346274294,2.0266766493729995,-0.21865114003745637,-0.5147762157080559
1.852432161532639,1.78046448241549,-0.5767460099910571,1.7326959895898504,1.8421921366994447,-0.39596186448346404,-0.6443956262108276
1.7128371644812688,1.3460606587554302,-0.48268601030259056,1.5336349207940256,1.5110660883110136,-0.306029423560255,-0.43357957279693926
1.6227758760610305,1.7623643230963206,-0.23985634315974744,1.6115283824967397,1.2177830168812604,-0.0637466436203525,-2.6505775977668002
1.055389759013527,1.151483946074362,0.024879238612808944,1.1787869285927721,1.0995237138853922,0.18294033975992657,0.37076610563955453
1.1319418541707298,1.2781850613085457,-0.18920685661746983,1.152822441358534,1.0711414811663835,-0.043598932381898804,-1.0043380535935986
0.938310084067216,0.9207069147549556,-0.3102243228858058,0.8931775690161535,0.905578456972168,-0.18583513155487785,-0.07040893320049711
0.9293039552251924,1.0338329104997628,-0.441547525516149,0.9104872271723126,0.967073294530019,-0.3102364016034517,0.16697580723655295
0.9653284705932879,0.8437812376484868,-0.43824441895001476,0.7244084019936059,0.7163635721787784,-0.32371596549618353,-1.7441279761320472
0.6366047678594166,0.7532804410526406,-0.37026492092013435,0.6941165002203288,0.6217561297820832,-0.2677631701453954,0.15356840099717955
0.6681262188065002,0.8030558791803563,-0.41295528809635895,0.7244084019936059,0.8488139915341507,-0.2962615871184418,0.5031811858745827
0.7626905716477512,0.7804306800313945,-0.43703637554792185,0.7287358165326463,0.8204317588151421,-0.31986222036628464,-0.39148850326838164
0.695144605332572,0.7804306800313945,-0.5760359554248149,0.6594971839080114,0.7447458048977871,-0.4539283460728434,-0.39671281585937707
0.6275986390173929,0.5179783699034419,-0.4664190331331612,0.3998523115656303,0.4230805007490244,-0.37451774654140535,-1.23607896012205
0.4114515468088199,0.4817780512651036,-0.47936677942833517,0.38687006794851153,0.4325412449886945,-0.3857437212507141,-0.36739172168953904
0.35291170933566524,0.4229525334778043,-0.5080900954073414,0.3392685080190753,0.4088893843895205,-0.41303436222328244,-0.23773912356734045
0.3168871939675697,0.32340165722237374,-0.4735478786016741,0.3652329952533128,0.3946982680300166,-0.38063028145307853,0.9783240649044078
0.4835005775450109,0.5134533300736497,-0.5178918465921558,0.4344716278779477,0.4845753383068763,-0.4165391120948666,-0.7008825035320192
0.36642090259870075,0.5089282902438576,0.05820917070177551,0.6292052821347336,0.6264865019019187,0.12853983235596445,2.0108050397939787
0.7086537985956075,0.6492045249674187,-0.17394982420750205,0.6594971839080114,0.7400154327779516,-0.08205417667582708,-0.4204998567912852
0.6366047678594166,0.6718297241163795,-0.22734578133669286,0.7070987438374475,0.8015102703358035,-0.12354650107881944,0.6076022597475031
0.7491813783847149,0.739705321563264,-0.45979651287748674,0.624877867595694,0.6643294788605966,-0.3531324876285188,-1.1069295443496445
0.55104654386019,0.5587037283715725,-0.6000798216843883,0.4258167987998685,0.4798449661870417,-0.4900552945421018,-0.845119243044173
0.40694848238780806,0.45462781228634963,-0.6006778470440927,0.4085071406437102,0.5224183152655543,-0.4877673854617002,0.6929937159678756
0.5285312217551309,0.5858539673503264,-0.18920466283405196,0.741718060149765,0.7163635721787784,-0.09304681441137236,0.7773276166750615
0.6681262188065002,0.576803887690742,0.5074610603938292,0.9927081034140662,0.7069028279391092,0.6153766271763718,2.6079072167735826
1.1409479830127536,1.3867860172235609,0.8850782432513042,1.395157655544756,1.30766008715812,1.115485735062793,0.38708211755699395
1.222003142590968,1.1333837867551926,0.46321321668010607,1.568254237106343,1.2083222726415903,0.6851772189085501,2.175468116666177
1.6633034558501378,1.4908619333087836,0.1456430669549852,1.3605383392324384,1.5016053440713444,0.3543233061078184,-1.2860878808114804
1.3886165261684094,1.1198086672658158,-0.1598920600659558,1.3086093647639627,1.2745474823192768,0.014258450620542568,-0.47971892426471946
1.2940521733271593,1.255559862159585,-0.17012657159299693,1.1744595140537326,1.2745474823192768,-0.00821833467110193,-0.5984317959730493
1.176972498380849,0.9840574723720471,0.18016096932777143,0.8715404963209549,0.7967798982159688,0.2698023185266405,-2.6249802443737855
0.6591200899644766,0.7351802817334718,-0.3711639699278239,0.5989133803614557,0.6595991067407612,-0.27123171075373625,-0.6757040224981219
0.5420404150181664,0.5315534893928184,-0.16598701197269564,0.44312645695602765,0.2764389650341482,-0.12170685738782312,-1.207104466279864
0.33489945165161705,0.40032733432884254,-0.45001706515742046,0.4301442133389081,0.43727161710852913,-0.35671099329678807,0.6238509152242536
0.4429729977559036,0.468202931775727,-0.4735120102427923,0.5210199186587416,0.5933738970630754,-0.36768402280393153,1.0029560938389794
0.6185925101753692,0.5315534893928184,-0.4806290458439058,0.5945859658224161,0.6501383625010918,-0.3683054274594029,0.4834201951677483
0.7086537985956075,0.7306552419036796,-0.5133705686571496,0.6075682094395348,0.7116332000589438,-0.3994023601223834,-0.5447184614603812
0.6140894457543574,0.658254604627003,0.08784224866416177,0.9364517144065501,0.7920495260961342,0.20752518172469991,2.4355008582901387
1.0508866945925144,1.0021576316912166,0.04056987231531365,1.053291906960622,1.090062969645722,0.18815974503373134,0.3479293233323492
1.1229357253287053,1.0836083486274777,-0.28490089588471773,0.9321242998675106,0.9812644108895238,-0.1570988368427742,-0.846010525482586
0.9608254061722761,0.9026067554357861,-0.45174057453659283,0.8628856672428756,0.9954555272490276,-0.3192385905546573,0.18938346615076518
1.0013529859613834,0.9614322732230861,-0.22746728037498448,0.9840532743359871,1.0616807369267143,-0.08834353202746599,-0.2570961292283455
0.9563223417512642,1.0066826715210089,-0.4344266507940543,0.9364517144065501,1.113714830244896,-0.2953337768599199,0.0714770541741393
0.9743345994353115,0.92975699441454,-0.3874734699325025,0.8282663509305582,0.905578456972168,-0.2630075879178113,-0.7525849872379023
0.8347396023839422,0.8845065961166173,-0.5569274437203657,0.8023018636963207,0.967073294530019,-0.42582456598532326,0.12222936360868532
0.8617579889100132,0.8618813969676555,-0.45240697281282005,0.7244084019936059,0.8488139915341507,-0.3335382393655168,-0.7210975359256914
0.7311691207006675,0.7442303613930562,-0.023401802788507023,1.0143451761092641,0.8109710145754727,0.09406101393744408,1.1886321430920008
0.9518192773302524,0.8799815562868251,-0.29177171586023515,0.8196115218524791,0.8109710145754727,-0.17706089391215563,-1.1577456310139107
0.7356721851216794,0.7080300427547178,-0.4614860917397965,0.6118956239785744,0.5649916643440668,-0.3548267411142304,-1.0358650869317925
0.55104654386019,0.6039541266694951,-0.2204554366887566,0.8152841073134395,0.7021724558192737,-0.11088048983696476,2.1350618462840876
0.9293039552251924,0.9750073927124627,-0.161243320962177,0.9148146417113522,1.0238377599680364,-0.032362564925847576,0.0007466942856702868
0.9338070196462043,0.9388070740741243,-0.44014350412872866,0.8412485945476778,0.8488139915341507,-0.3184066680106273,-0.8059464974179731
0.7852058937528104,0.7940057995207711,-0.5186765263576617,0.6984439147593684,0.8251621309349775,-0.39786331319899726,-0.5364909954368435
0.6906415409115602,0.7035050029249257,0.33089001444179555,1.0186725906483045,0.8393532472944814,0.4736220458653689,2.620399790300227
1.1679663695388254,1.1876842647127004,-0.03006816214948137,1.092238637811979,1.260356365959773,0.12825715443288008,0.02232932202047909
1.176972498380849,1.232934663010623,0.08037801027411745,1.1138757105071768,1.198861528401921,0.23932995141234445,0.40689201317547014
1.2625307223800755,1.2103094638616614,-0.23810833653240912,1.0706015651167802,1.288738598678781,-0.08269229039119781,-0.42373121914247364
1.181475562801861,1.1605340257339465,-0.3175262213029297,1.0619467360387012,1.2083222726415903,-0.1686730719839444,-0.045606829492349725
1.176972498380849,1.1922093045424926,-0.4171349939532068,1.1095482959681373,1.2556259938399383,-0.2660635037880928,-0.407640832136269
1.1004204032236462,1.151483946074362,-0.3611365515554273,1.0792563941948594,1.236704505360599,-0.2084294664177839,0.5969457352849631
1.222003142590968,1.232934663010623,-0.029196169803945227,1.295627121146843,1.3502334362366328,0.15441383454342048,0.04429973239012537
1.2355123358540037,1.228409623180831,-0.3258876439847584,1.1614772704366139,1.3218512035176242,-0.16711205730883213,-0.4033960726848944
1.158960240696801,1.042882990159347,-0.4841269603775446,1.0316548342654233,1.151557807203574,-0.3404554771952483,-0.29544670852492444
1.104923467644658,1.1198086672658158,-0.4607808269340165,1.0186725906483045,1.1468274350837393,-0.3179989505548804,-0.6194658446355045
0.9878437926983479,0.9840574723720471,-0.28427840983990443,0.8715404963209549,1.0191073878482018,-0.1564153983736951,0.02394391307553336
0.9968499215403716,0.9840574723720471,-0.44620935184212507,0.8412485945476778,1.0191073878482018,-0.31490040041098494,-0.09329148961225522
0.983340728277336,0.9795324325422549,-0.520258609832497,0.897504983555193,1.0758718532862181,-0.38226619814275725,0.0004927155034687904
0.9878437926983479,0.9976325918614244,-0.1745168806579578,1.1182031250462166,1.0995237138853922,-0.028661889382572903,0.7281074369610928
1.1319418541707298,1.1333837867551926,0.6832375179919197,1.481705946325549,1.2556259938399383,0.9404419768552026,1.8940315262067549
1.5101992655357321,1.5768376900748367,-0.005912924818395349,1.5163252626378665,1.6766291125052293,0.21760759187226883,0.2535690428311643
1.5687391030088869,1.5994628892237985,-0.1430599277250328,1.5639268225673035,1.6955506009845684,0.07650078459748276,-0.12826864417757425
1.5462237809038277,1.5542124909258759,-0.24519316008033726,1.481705946325549,1.4684927392325011,-0.06255460663075736,-0.9742139994646242
1.3435858819582902,1.3596357782448067,-0.3822961776294469,1.3735205828495571,1.4637623671126665,-0.2053588794003254,0.4594473770160713
1.442653299220553,1.4863368934789913,-0.4092053809741238,1.4211221427789942,1.4921445998316751,-0.23668119784868039,-0.30295901698103334
1.3841134617473976,1.391311057053353,-0.08993018621359736,1.5076704335597875,1.4968749719515098,0.12160137021095717,1.1741551984578826
1.6317820049030543,1.7533142434367361,0.08654546672281704,1.6245106261138584,1.6577076240258906,0.3282549938554345,0.3725957052468844
1.7173402289022808,1.7306890442877745,0.2939108333264159,1.9404118874637548,1.7948884155010976,0.6206768541098869,1.3923957605187067
2.028051673952104,2.0791171111817803,0.2859279479733362,1.9923408619322314,2.0361373936126688,0.6358075631847586,-0.412353171344743
1.9379903855318654,1.961466075607181,0.19560871464286378,2.1308181271815005,2.055058882092008,0.5498347643717291,1.2613679046872197
2.2306895728976412,2.187718067096795,0.5617862676157619,2.6414530427881826,2.272655999604406,1.0346451001987267,1.0321208525628636
2.48286118047431,2.3415694213097327,0.14766876999996564,2.2390034906574923,2.390915302600274,0.5347456901066319,-0.530256171679667
2.356775376685975,2.373244700118279,-0.04710420665909302,2.3039147087430876,2.4807923728771346,0.3055694629583371,0.272547685558747
2.4288244074221663,2.4863706958630862,-0.08897702388160098,2.26929539243077,2.2253522784060586,0.2255768665046007,-1.137283386685751
2.1541374777404383,2.160567828118042,-0.11531814701022705,2.018305349166469,1.9415299512159745,0.1484997353256725,-1.7205167647298099
1.7533647442703761,1.8347649603729972,-0.3014817668981836,1.7759701349802477,1.6104039028275434,-0.08441688883584562,-0.9811455900688737
1.541720716482816,1.531587291776914,-0.4445809795371732,1.4687237027084303,1.5299875767903521,-0.26759587249037237,-0.573031530261369
1.424641041536505,1.481811853649199,-0.46645417023090363,1.490360775403629,1.6104039028275434,-0.28592743492779704,1.057294264657319
1.6497942625871016,1.8890654383305043,-0.2384946617922915,1.8841554984562396,1.9178780906168005,0.003728131358211222,0.5996576602943057
1.78488619521746,1.7442641637771519,-0.19596052855847437,1.8278991094487234,1.922608462736635,0.04990895349960527,0.34197304922220595
1.8659413547956745,1.7533142434367361,-0.23136567007155076,1.5725816516453828,1.728663205823412,-0.018337280973741325,-1.0229695142167368
1.6407881337450778,1.6175630485429673,-0.2672147967853418,1.451414044552272,1.3313119477572934,-0.08672717929992105,-1.8939205994293848
1.2355123358540037,1.3053353002872998,-0.5512003892927984,1.2653352193735654,1.4353801343936579,-0.39136317026424033,0.6035338559952627
1.3615981396423384,1.4682367341598217,-0.49046238750993715,1.4167947282399547,1.5252572046705175,-0.3186812623626147,0.41413380602350586
1.4516594280625768,1.4772868138194062,-0.30454246039664606,1.5206526771769062,1.5394483210300223,-0.10454944878374627,0.9445065753645328
1.6542973270081143,1.6537633671813057,-0.4740999441987746,1.5379623353330651,1.6718987403853944,-0.2943197860026069,-0.707385216465299
1.5056962011147204,1.5270622519471218,-0.48303372497431885,1.4254495573180337,1.615134274947378,-0.30627548511766295,0.08345843384765825
1.5282115232197795,1.6085129688833828,-0.10423328846737251,1.7110589168946524,1.7239328337035764,0.13913559246221172,1.1645415309284575
1.780383130796448,1.8890654383305043,0.10909145422774338,1.901465156612398,1.9793729281746524,0.41374065727061854,0.17991875367548577
1.825413775006567,1.8438150400325815,-0.10634096588606642,1.6850944296604142,1.7144720894639072,0.1221625875291367,-0.7479283316195936
1.6633034558501378,1.7442641637771519,-0.17906729934936438,1.7326959895898504,1.861113625178784,0.05933612688787475,0.6188966343432797
1.8028984529015073,1.961466075607181,0.3394924607951314,1.862518425761041,2.0030247887738257,0.6839525056672431,0.48235220711422305
1.9154750634268056,1.8166648010538275,-0.2691179404633787,1.73702340412889,1.8894958578977927,-0.041015966827035295,-0.4196773408235724
1.825413775006567,1.8166648010538275,-0.24052928622317118,1.646147698809057,1.6482468797862206,-0.027062902507279427,-1.2312136714658777
1.5552299097458513,1.450136574840653,-0.3613228403306592,1.3648657537714781,1.444840878633327,-0.18845251648579542,-0.7194400344649251
1.4066287838524576,1.4410864951810687,-0.553274794329655,1.295627121146843,1.5016053440713444,-0.39153213268942993,-0.3698317417288897
1.3345797531162666,1.3460606587554302,-0.4833216590479109,1.3432286810762801,1.4779534834721704,-0.31423030890992104,0.7897413053989625
1.5011931366937077,1.5994628892237985,-0.32943107952431744,1.5812364807234618,1.775966927021759,-0.12380048360960762,0.8506671836810282
1.685818777955197,1.66281344684089,-0.3697762922268665,1.6028735534186604,1.8280010203399408,-0.1641208484802509,0.24512913264136207
1.7443586154283526,1.7261640044579822,-0.4328205453907935,1.5725816516453828,1.705011345224238,-0.24436294389674937,-0.9622122845891371
1.5372176520618033,1.5180121722875375,-0.2857148626588519,1.6331654551919383,1.5820216701085348,-0.0768525540549565,0.3792684093184048
1.6227758760610305,1.6809136061600596,-0.44923509105812987,1.5163252626378665,1.629325391306882,-0.2676933873983145,-0.6486139589731783
1.4876839434306721,1.5270622519471218,-0.4487742502881547,1.403812484622835,1.5157964604308483,-0.2730551784044746,-0.15116493081669916
1.4606655569046003,1.4591866545002374,0.12645316588573402,1.3042819502249223,1.2508956217201028,0.3079383534154978,-1.182117705549082
1.2175000781699563,1.232934663010623,0.005031458459603228,1.0879112232729387,0.9197695733316719,0.12401266644072788,-1.8865544927147053
0.8437457312259659,0.8256810783293173,-0.4331628852931481,0.7244084019936059,0.844083619414316,-0.312865194556619,0.07364198029751942
0.8617579889100132,0.8392561978186945,-0.5524023997904922,0.7849922055401616,0.9434214339308459,-0.42189287941582104,0.19365053769051
0.9022855686991206,0.9388070740741243,-0.5348535949700164,0.8888501544771139,1.0806022254060528,-0.39764004179208234,0.12025613418669429
0.9293039552251924,0.8709314766272399,-0.5998143738908291,0.7676825473840033,0.9481518060506805,-0.4676176303251358,-0.2604704832085715
0.8842733110150732,0.9433321139039166,-0.36241421101797977,0.9537613725627092,1.0001858993688624,-0.22784137881744085,0.9834413983797158
1.0734020166975744,1.038357950329555,-0.32897305410972855,1.0143451761092641,1.13736669084407,-0.1844548279502172,0.046244480017034066
1.08691120996061,1.0021576316912166,-0.5031277573161776,1.0013629324921454,1.0758718532862181,-0.36070050051059466,0.276274300717671
1.1454510474337654,1.1560089859041542,-0.4505573940132355,1.0403096633435025,1.090062969645722,-0.3088453877383968,-1.0928464633068096
0.9338070196462043,0.9523821935635017,-0.5998721435208324,0.8499034236257569,1.028568132087871,-0.4631386425294856,0.07190224488532403
0.9518192773302524,0.8935566757762017,-0.41875411580474675,0.7806647910011221,0.8535443636539853,-0.29675525788825796,-0.9213403582714655
0.7807028293317986,0.8347311579889016,-0.5195625223540151,0.7157535729155268,0.6927117115796044,-0.40266141396134814,-1.0754098670346226
0.5870710592282855,0.5813289275205341,-0.6243612746881143,0.5080376750416221,0.6927117115796044,-0.5029345840888321,0.18093923645375884
0.6230955745963811,0.6175292461588725,-0.6895605909925606,0.5729488931272174,0.7494761770176217,-0.5600345300812013,0.20467020712971923
0.6636231543854884,0.6808798037759639,-0.7053776963091041,0.5945859658224161,0.7731280376167948,-0.5741058764941374,-0.02300032185016949
0.6636231543854884,0.6673046842865874,-0.5537926003423801,0.5296747477368209,0.6264865019019187,-0.44170029437380914,-0.8506437101050028
0.5150220284920946,0.5044032504140653,-0.637970848877395,0.5080376750416221,0.6217561297820832,-0.5167036443182744,0.49486191608269603
0.6050833169123337,0.5949040470099107,-0.6442668244713232,0.5513118204320195,0.6927117115796044,-0.5192862068996625,0.357912798247843
0.672629283227512,0.6854048436057562,-0.5630496351045438,0.7157535729155268,0.8204317588151421,-0.43881447642411137,0.17725941536375445
0.7086537985956075,0.6673046842865874,-0.6969850853396851,0.5642940640491383,0.7305546885382823,-0.5673324584574114,-0.5198747405265619
0.6185925101753692,0.6356294054780413,-0.5620746446275399,0.5296747477368209,0.6312168740217533,-0.44962499008944,-0.6813469939734643
0.5015128352290591,0.46367789194593484,-0.5861215090577844,0.36090558071427326,0.4751145940672071,-0.4786025816057008,-0.7241806899202504
0.37993009586173704,0.39580229449905036,-0.5937904640037706,0.2916669480896384,0.366316035311008,-0.48970911152012453,-0.6633044816262683
0.27185654975745055,0.30530149790320416,-0.616183654493644,0.20944607184788475,0.21494412747629632,-0.5158727328567791,-0.9253376673437688
0.12325542386405673,0.12429990471151336,-0.6592086833302607,0.10126070837189287,0.21967449959613097,-0.5510122718026353,0.4300039816648937
0.19530445460024773,0.19217550215839702,-0.7007703489380045,0.10126070837189287,0.21494412747629632,-0.5858872968468052,-0.1900067922458375
0.1682860680741759,0.26457613943507363,-0.6460983045577106,0.2657024608554009,0.33320343047216466,-0.5339986354605387,1.041451474759544
0.3394025160726289,0.4093774139884269,-0.4811007092787423,0.4907280168854638,0.5318790595052235,-0.3778387399961273,1.2155314900967225
0.5465434794391782,0.5360785292226115,-0.6320648182859885,0.4301442133389081,0.5886435249432408,-0.5139503707780998,-0.1258654454044413
0.5285312217551309,0.5813289275205341,-0.6910408829168081,0.4561087005731464,0.574452408583736,-0.5671404233841995,-0.3586217154252697
0.4699913842819754,0.4863030910948958,-0.6856600440756335,0.35657816617523364,0.5034968267862149,-0.564482719660776,-0.4937001059712886
0.3889362247037607,0.3731770953500886,-0.7263020756746169,0.3003217771677183,0.4845753383068763,-0.6007714016463779,0.16337777448869892
0.4204576756508444,0.44105269279697307,-0.6792550740088953,0.3435959225581149,0.4325412449886945,-0.5603396307415521,-0.5517703902710893
0.3303963872306052,0.30530149790320416,-0.7216168855552407,0.3003217771677183,0.38050715167051186,-0.5976616793429442,0.4626346652471572
0.4114515468088199,0.45010277245655744,-0.7214196644259765,0.3262862644019558,0.4561931055878677,-0.5970257851504228,-0.28791678326507025
0.36642090259870075,0.35055189620112764,-0.753112302824092,0.2830121190115592,0.39942864014985124,-0.6245778461230039,-0.02300032185016949
0.36642090259870075,0.40032733432884254,-0.7340651439292285,0.29599436262867873,0.39942864014985124,-0.6086888471682251,-0.3708880810787712
0.307881065125546,0.2962514182436198,-0.7270084739351628,0.18780899915268684,0.3000908256333214,-0.6053530762696692,-0.5653704434712158
0.21781977670530692,0.22385078096694314,-0.7208596646455149,0.11424295198901162,0.24332636019530496,-0.6022095115560168,-0.3829472155898467
0.15927993923215222,0.16955030300943608,-0.6543128168766577,0.0752962211376546,0.13925817355894052,-0.5507947860577855,-0.3598589532978747
0.10524316618000858,0.07452446658379767,-0.6575254298768057,-0.03721655687737686,0.0872240802407587,-0.5559472395771976,-0.5348292133216777
0.02418800660179391,0.04737422760504453,-0.5764925914432392,-0.006924655104099016,-0.05468708335428367,-0.495216447487467,-1.095926562443083
-0.14242537697564728,-0.18340280371436277,-0.6684366138990809,-0.2146405529780036,-0.1445641536311434,-0.5716968122060967,-0.053228748353360035
-0.14692844139665912,-0.07932688762913999,-0.6897031869147205,-0.1367470912752888,-0.035765594874944295,-0.5843301036341344,0.642788580603581
-0.047861024134397086,-0.020501369841839916,-0.7042677150257888,-0.11078260404105132,-0.04049596699477893,-0.5964631658750398,-0.5247989718874662
-0.12441311929159991,-0.10195208677810094,-0.6726066305458334,-0.1367470912752888,-0.035765594874944295,-0.5714906921696812,0.45844603268467504
-0.05236408855540892,-0.03860152916100948,-0.7058640580928401,-0.14107450581432918,-0.04049596699477893,-0.5979177131335508,-0.43670954914945137
-0.11540699044957624,-0.09742704694830874,-0.590537521951791,-0.0545262150335352,0.0020773820837336164,-0.5034395966575366,0.8776553015250962
0.019684942180782074,0.0654743869242133,-0.6812376326466582,-0.032889142338337285,0.011538126323402884,-0.5762947579316969,-0.4003895760794397
-0.03885489529237341,-0.03407648933121729,-0.6973889243038532,-0.14107450581432918,-0.06414782759395293,-0.5920512745393486,-0.7887420935600579
-0.15593457023868357,-0.14267744524623144,-0.7259188948376334,-0.23195021113416195,-0.09726043243279621,-0.6152200498517238,-0.29599536350384503
-0.1964621500277909,-0.19245288337394714,-0.713521093482256,-0.24925986929032107,-0.17767675846998665,-0.6069256406318924,0.13025077065438337
-0.17394682792273092,-0.11100216643768612,-0.7193286597612583,-0.2146405529780036,-0.08306931607329147,-0.6096856268331623,0.15983797579687975
-0.14692844139665912,-0.14267744524623144,-0.7192768499095402,-0.2016583093608841,-0.13983378151130876,-0.6108813324817539,-0.35589477307705014
-0.1964621500277909,-0.2105530426931159,-0.7199901585878522,-0.22762279659512236,-0.11618192091213474,-0.6104156713451626,0.22220142615711178
-0.1604376346596954,-0.13815240541643925,-0.7424088335284297,-0.2406050402122411,-0.10672117667246547,-0.6278234501861057,-0.02300032185016949
-0.1604376346596954,-0.1562525647356088,-0.6952929470633877,-0.2449324547512807,-0.12091229303196938,-0.5929455824985451,-0.2963098739204968
-0.20096521444880275,-0.18340280371436277,-0.6383286183897884,-0.2406050402122411,-0.17294638635015203,-0.5505313199831571,0.2531727761673439
-0.1604376346596954,-0.1562525647356088,-0.6422128947463666,-0.1756938221266466,-0.0736085718336222,-0.5503634573010682,-0.08373577786579657
-0.16944376350171908,-0.1653026443951932,-0.6945733861023349,-0.2449324547512807,-0.12564266515180486,-0.5922439682293359,-0.3882546577963533
-0.22348053655386274,-0.23317824184207764,-0.6135357213452489,-0.3228259164539955,-0.24863234026750783,-0.5360094368699535,-0.7946393122126612
-0.33605714707916107,-0.3327291180975082,-0.652437973004711,-0.40071937815670955,-0.33850941054436756,-0.5683093001214513,-0.4045567210412317
-0.3900939201313039,-0.3870295960550153,-0.638897832060605,-0.37908230546151084,-0.33377903842453294,-0.5569348479627285,0.3318969450024723
-0.3405602115001729,-0.32820407826771525,-0.5576350485617914,-0.27955177106359813,-0.23917159602783775,-0.49118778776769095,0.7728688783546227
-0.22798360097487458,-0.2105530426931159,-0.6921866228698342,-0.29253401468071766,-0.17767675846998665,-0.5921536822942548,0.03880316680348701
-0.2189774721328501,-0.21960312235270107,-0.7185916216589765,-0.2968614292197572,-0.1682160142303174,-0.6114930592122958,-0.2079770791188216
-0.24599585865892193,-0.2874787197995847,-0.6435207552939713,-0.3747548909224713,-0.29120568934602037,-0.56042432549168,-0.8302310470331495
-0.3630755336052321,-0.35987935707626134,-0.7073046425372246,-0.4223564508519075,-0.3195879220650282,-0.6071892525963619,-0.27922572073991664
-0.39910004897332757,-0.41870487486356145,-0.761585389081889,-0.46563059624230485,-0.33377903842453294,-0.6467620347747794,-0.12002800741133653
-0.4126092422363639,-0.37345447656563874,-0.6535833107641105,-0.46563059624230485,-0.42838648082122727,-0.5720967465764484,-0.7371655115511754
-0.511676659498626,-0.5046806316296146,-0.6282466113733444,-0.5911256178744551,-0.5608369001765999,-0.5602023340936809,-0.8237857773676197
-0.6197502056029124,-0.6042315078850449,-0.5445740299161427,-0.6863287377333278,-0.7122088080113116,-0.5119487224678739,-0.4359379914707867
-0.6737869786550557,-0.6856822248213063,-0.6647199060325691,-0.634399763264852,-0.6412532262137904,-0.5862551471988218,0.22171362427115643
-0.642265527707972,-0.6359067866935909,-0.7314995507851166,-0.6820013231942882,-0.6365228540939558,-0.631316381156131,-0.12691302057861734
-0.6557747209710079,-0.6359067866935909,-0.7345805733432511,-0.6993109813504469,-0.6507139704534601,-0.6347003950213156,-0.3707468642087793
-0.7008053651811271,-0.681157184991514,-0.5757117507987144,-0.6646916650381295,-0.7405910407303198,-0.529792717983355,0.8579885789112847
-0.5882287546558288,-0.6268567070340065,-0.707373381084317,-0.6733464941162091,-0.5892191328956086,-0.6149905790227665,-0.5344981467683345
-0.6557747209710079,-0.6540069460127601,-0.7408059091111248,-0.7036383958894865,-0.6223317377344515,-0.6377968132466829,0.04654898662155122
-0.6467685921289842,-0.6540069460127601,-0.5793327731451513,-0.6170901051086933,-0.6128709934947821,-0.5275756950099741,0.21978167206493543
-0.6152471411819006,-0.6132815875446296,-0.6562129623840235,-0.6257449341867725,-0.5561065280567653,-0.5791655665757771,0.3893989674971485
-0.5612103681297573,-0.5635061494169143,-0.6844649074326489,-0.6473820068819708,-0.6223317377344515,-0.599982778906341,-0.8350934025418071
-0.6692839142340438,-0.7083074239702676,-0.7275846345868026,-0.7339302976627644,-0.6696354589327991,-0.6304383127399228,-0.5117799652289207
-0.7323268161282107,-0.7490327824383981,-0.6373389661269419,-0.6733464941162091,-0.7831643898088324,-0.5735004559944137,-0.34315240173821815
-0.7728543959173181,-0.7626079019277751,-0.3400852618191922,-0.6646916650381295,-0.7263999243708159,-0.37613745191864406,0.4811371518533239
-0.7098114940231511,-0.7399827027788137,-0.38262027256637643,-0.6776739086552487,-0.7122088080113116,-0.40232874594636514,0.5776782230336187
-0.6332593988659483,-0.6540069460127601,-0.5188415719967975,-0.6084352760306138,-0.6034102492551126,-0.4851427916265768,0.5642948216404019
-0.5567073037087454,-0.5092056714594069,-0.37650766070312297,-0.4569757671642249,-0.42838648082122727,-0.37677178354070556,0.8894331058307721
-0.4351245643414231,-0.46848031299127635,-0.3019046552150301,-0.3661000618443921,-0.42365610870139264,-0.31297482088197315,0.9568951395172142
-0.3000326317110656,-0.2467533613314542,-0.4854663382802525,-0.34446298914919343,-0.3243182941848637,-0.4461217537849488,-0.2434475325735567
-0.33155408265814845,-0.35535431724646915,-0.5671510960194885,-0.40071937815670955,-0.4141953644617234,-0.50974197262949,-0.8169517649460343
-0.4441306931834468,-0.45038015367210754,-0.3311980989412771,-0.22762279659512236,-0.39527387598238445,-0.3247004332812084,1.581471985762686
-0.22348053655386274,-0.35082927741667697,-0.4011477972956665,-0.37908230546151084,-0.4094649923418883,-0.3901613692177361,-1.6897405410331487
-0.46664601528850674,-0.49563055197003025,-0.5225105650739712,-0.48294025439846316,-0.48515094625924415,-0.48166126621422967,-0.1218472765156055
-0.48015520855154264,-0.4775303926508611,-0.5048374458598176,-0.5089047416327014,-0.6128709934947821,-0.47661035250439177,-1.5112857120449281
-0.6827931074970798,-0.6766321451617214,-0.4195266931983976,-0.43533869446902695,-0.6317924819741212,-0.410903301558057,2.605908046911405
-0.34506327592118474,-0.1653026443951932,0.11454077567461164,-0.14107450581432918,-0.13983378151130876,0.02675089504115374,1.4112964810340203
-0.14242537697564728,-0.11552720626747831,-0.2480176562308118,-0.18434865120472577,-0.13037303727163949,-0.25453901721079536,-0.3555130133852762
-0.19195908560677907,-0.2105530426931159,-0.4480802103408627,-0.27955177106359813,-0.2202501075484992,-0.41213734950868014,-0.512834243537189
-0.26400811634297006,-0.2648535206506238,-0.47636114989366063,-0.3617726473053525,-0.3053968057055243,-0.43910055964910305,-0.5533035105878097
-0.3405602115001729,-0.3689294367358457,-0.5346213098691237,-0.39206454907863036,-0.31485754994519355,-0.48097712079716404,-0.0866698578665515
-0.3495663403421966,-0.35082927741667697,-0.5705368350943615,-0.44399352354710614,-0.4047346202220537,-0.5138251537002533,-1.0122676647487932
-0.4891613373935663,-0.46848031299127635,-0.6416176481789915,-0.552178887023098,-0.5277242953377567,-0.567768341966667,-0.7855931796464003
-0.592731819076841,-0.6132815875446296,-0.4766780419083682,-0.3401355746101538,-0.5561065280567653,-0.4400671793580178,2.6060896640698696
-0.24599585865892193,-0.18340280371436277,-0.16473348412773942,-0.23627762567320154,-0.22971085178816847,-0.1979737025296108,0.1943310272375569
-0.21447440771183826,-0.2512784011612464,-0.41121660504854646,-0.2622421129074398,-0.17294638635015203,-0.3799067761219323,-0.02300032185016949
-0.21447440771183826,-0.19245288337394714,-0.17068766826516757,-0.14972933489240833,-0.1824071305898213,-0.18722493297869014,0.6544554422119995
-0.11540699044957624,-0.5092056714594069,-0.4875789517116365,-0.4396661090080666,-0.42838648082122727,-0.45894007181248536,-2.6649234837509397
-0.511676659498626,-0.7807080612469443,-0.17535845254009985,-0.46563059624230485,-0.7122088080113116,-0.23988591799618803,0.34402634526199294
-0.4621429508674949,-0.27842864014000035,-0.14901981569934733,-0.2016583093608841,-0.4473079693005662,-0.19712842034262545,-0.22044742230546943
-0.4891613373935663,-0.47300535282106854,-0.2972542365628268,-0.22762279659512236,-0.4000042481022191,-0.30234154173666183,2.2316220403299893
-0.1829529567647546,-0.22865320201228545,-0.3853610758794602,-0.19300348028280492,-0.1824071305898213,-0.35800375288239333,0.49624208195435654
-0.10640086160755177,-0.05217664865038605,-0.21843189086413703,0.08827846475477412,0.04938110328208079,-0.20063164986154267,1.1451909605595152
0.06921865081191308,0.015698948796498403,-0.3126764974272152,0.11424295198901162,0.09668482448042796,-0.26982724893724164,0.005682145952640251
0.07372171523292492,0.08357454624338286,-0.40251280590130617,0.0926058792938137,0.10614556872009723,-0.34612494581151865,0.09160484297932323
0.09173397291697306,0.07904950641358986,-0.5126443897827861,-0.006924655104099016,0.03992035904241153,-0.44287551149380117,-0.8217635918738863
-0.034351830871360775,-0.061226728309970425,-0.595500664430208,0.010385003052060086,0.011538126323402884,-0.5059983265105913,0.24176830671796
0.006175748917746563,-0.03407648933121729,-0.585257889652293,-0.0545262150335352,0.06830259176141933,-0.4991582861078789,-0.16863119428543516
-0.016339573187313425,-0.020501369841839916,-0.5547394372655218,-0.0978003604239318,-0.0736085718336222,-0.48207182922604297,-0.7259119994710425
-0.12441311929159991,-0.15172752490581662,-0.687864796410567,-0.16703899304856668,-0.08306931607329147,-0.5845453421056981,0.15754206110039853
-0.0973947327655281,-0.10195208677810094,-0.46982736817723797,-0.019906898721217765,-0.06887819971378757,-0.41067007356957425,0.9632277972607485
0.051206393127865735,0.03832414794545935,-0.6253648209126071,-0.015579484182178182,0.06830259176141933,-0.5307104922818962,-0.3398867338923695
0.0016726844967339253,-0.011451290182255538,-0.48949138240614226,0.0493317339034171,0.09195445236059334,-0.4181763887480077,0.6476427334020469
0.10524316618000858,0.06999942675400549,-0.5866929530750759,-0.015579484182178182,0.0020773820837336164,-0.5009159844865176,-0.7907436590574318
-0.016339573187313425,0.015698948796498403,-0.6723166855041083,-0.08481811680681305,-0.04995671123444903,-0.5714783557720817,-0.8723519323087211
-0.14692844139665912,-0.10195208677810094,-0.6676800511243804,-0.18002123666568617,-0.21551973542866457,-0.5725811583985225,0.03752594200926139
-0.13792231255463544,-0.1562525647356088,-0.7106048240588017,-0.1583841639704875,-0.11145154879230011,-0.6023318432285534,0.30913148458580797
-0.08838860392350442,-0.07027680796955561,-0.7409828743068309,-0.14540192035336874,-0.08306931607329147,-0.6253614742964816,-0.38081735231328095
-0.14242537697564728,-0.10195208677810094,-0.6557221764703948,-0.06750845865065472,-0.04995671123444903,-0.5572232869021609,1.0652230322647114
0.019684942180782074,0.020223988626290594,-0.6851940113515694,-0.045871385955456034,0.058841847521750056,-0.5784804751152635,-0.2552398629143346
-0.016339573187313425,-0.011451290182255538,-0.6829792041759708,-0.08049070226777347,-0.026304850635275025,-0.5795677576936128,-0.7551999860385782
-0.12891618371261176,-0.14267744524623144,-0.7435090524755356,-0.16271157850952708,-0.09726043243279621,-0.6272738501227103,-0.08324989421767155
-0.13792231255463544,-0.13362736558664706,-0.7581337999414236,-0.18434865120472577,-0.09726043243279621,-0.6392524743955763,-0.02300032185016949
-0.13792231255463544,-0.14267744524623144,-0.5824500662557941,-0.032889142338337285,-0.08306931607329147,-0.49947688711582355,0.731844692777056
-0.025345702029337096,-0.03407648933121729,-0.6805799729410454,-0.13241967673624924,-0.016844106395605758,-0.5779925171266066,-0.6394178565121285
-0.11991005487058808,-0.09742704694830874,-0.24667447577017965,0.08827846475477412,-0.04995671123444903,-0.22079923860686115,1.4497479194592415
0.10074010175899674,0.10619974539234381,-0.46048605556877215,0.06231397752053585,0.12979742931927124,-0.39253971598041865,0.14779355230177174
0.12775848828506856,0.13334998437109774,-0.4475732635560558,0.13155261014517072,0.15344928991844525,-0.38085619168010465,-0.41895378832115604
0.06471558639090125,0.08809958607317504,-0.5665169829225606,0.06664139205957544,0.1014151966002626,-0.4804798505043884,-0.28142373274019566
0.02418800660179391,-0.0024012105226711585,-0.6740548201060663,0.0017301739739801507,0.1014151966002626,-0.5679915753807689,0.005997684652341127
0.02869107102280575,0.033799108115667165,-0.6461384507942571,-0.06318104411161436,0.02099887056307215,-0.5497561177641972,-0.6892215547600635
-0.07487941066046891,-0.05670168848017824,-0.7134062489203319,-0.08914553134585264,0.00680775420356825,-0.6022028308703387,0.18502032682568142
-0.04335795971338525,-0.06575176813976262,-0.7487920120132173,-0.13241967673624924,0.030459614802741418,-0.6300718654973771,-0.08196942232171793
-0.05236408855540892,-0.04312656899080167,-0.7103164146654691,-0.0978003604239318,0.02099887056307215,-0.5992753432547809,0.24295560998508167
-0.011836508766301585,-0.025026409671632107,-0.6818601552545285,-0.10212777496297215,-0.04049596699477893,-0.578320935995941,-0.754387333803075
-0.12441311929159991,-0.11100216643768612,-0.7447773883585622,-0.18867606574376536,-0.0594174554741183,-0.6285483236106003,0.09736126678354431
-0.10640086160755177,-0.08837696728872436,-0.7505932910145523,-0.11943743311913048,-0.026304850635275025,-0.6317921880701769,0.03690692340160812
-0.0973947327655281,-0.09742704694830874,-0.7429828735227656,-0.1367470912752888,-0.026304850635275025,-0.6257737609081079,0.2758566839410167
-0.05236408855540892,-0.047651608820593855,-0.7249052937724754,-0.13241967673624924,-0.03103522275510966,-0.6123267588725526,-0.14120295822138992
-0.07037634623945627,-0.09290200711851655,-0.6862869908133964,-0.08914553134585264,-0.002652990036101017,-0.5808106677959356,0.06605098865922968
-0.05686715297642076,-0.09290200711851655,-0.6124305663854529,-0.08049070226777347,-0.021574478515440393,-0.5217703783698612,0.4503408752009235
0.015181877759770236,-0.015976330012047728,-0.683206882331686,-0.08914553134585264,0.04938110328208079,-0.5775254830635458,-0.2264339661450755
-0.016339573187313425,-0.011451290182255538,-0.6773355135182816,-0.04154397141641645,0.07776333600108944,-0.5717329772030718,-0.08157629498524094
-0.025345702029337096,-0.020501369841839916,-0.7342066429596795,-0.10212777496297215,0.025729242682906783,-0.6185451149069103,-0.19911961746787282
-0.05236408855540892,-0.047651608820593855,-0.7266976513879112,-0.14972933489240833,-0.002652990036101017,-0.6134741587559488,-0.31850691277822574
-0.0973947327655281,-0.07932688762913999,-0.6004941908089622,-0.17136640758760624,-0.19186787482949055,-0.5217069791515287,-1.2483140455940376
-0.2820203740270174,-0.27842864014000035,-0.6792007047431897,-0.3055162582978364,-0.295936061465855,-0.5845379933930617,-0.5871684340904645
-0.3630755336052321,-0.3779795163954309,-0.5890463342365683,-0.4699580107813444,-0.522993923217922,-0.5292338700467866,-0.6955919939357578
-0.45763988644648307,-0.46395527316148416,-0.7736064081352516,-0.5218869852498201,-0.42365610870139264,-0.6564825507679549,-0.02300032185016949
-0.45763988644648307,-0.46395527316148416,-0.7743532451367997,-0.4959224980155819,-0.3905435038625494,-0.6567515287771534,-0.05586713969403751
-0.4621429508674949,-0.45038015367210754,-0.7792465521764154,-0.5305418143278994,-0.4709598298997402,-0.6610147919404683,-0.45080237283665514
-0.52068278834065,-0.527305830778576,-0.7763064802028774,-0.5738159597182964,-0.5040724347385831,-0.659758180227866,-0.35750778264690325
-0.5657134325507691,-0.5680311892467069,-0.7508537296693074,-0.5305418143278994,-0.522993923217922,-0.6419818581701868,0.4174488334713922
-0.5071735950776141,-0.5046806316296146,-0.728575420304415,-0.5305418143278994,-0.4993420626187485,-0.6261351134008553,0.24359070632462432
-0.4711490797095186,-0.5001555917998225,-0.6837490393403494,-0.4137016217738283,-0.42838648082122727,-0.5907931982950279,0.5708236861524439
-0.3900939201313039,-0.3870295960550153,-0.7711714547936723,-0.4786128398594236,-0.37635238750304545,-0.6540163712472399,-0.11979048553725206
-0.4036031133943394,-0.4413300740125224,-0.7762771931942491,-0.474285425320384,-0.4000042481022191,-0.6579254686088605,-0.5411170375412306
-0.4756521441305304,-0.47300535282106854,-0.7830654903501987,-0.5089047416327014,-0.4141953644617234,-0.6627698228523511,0.30731531612956253
-0.43062149992041127,-0.4413300740125224,-0.76917299122613,-0.5002499125546223,-0.4662294577799052,-0.6538795326576217,-0.610209953526021
-0.511676659498626,-0.5092056714594069,-0.7704727713381458,-0.5391966434059793,-0.4520383414204013,-0.6549537090278034,0.21056210267575123
-0.48015520855154264,-0.5092056714594069,-0.776565310083126,-0.5911256178744551,-0.48042057413940953,-0.6597119825356674,-0.519095451915087
-0.5477011748667214,-0.55445606975733,-0.7542420647212248,-0.6170901051086933,-0.5182635510980874,-0.6453125042959804,-0.39378173747499134
-0.5972348834978528,-0.5906563883956683,-0.7956387943790036,-0.6387271778038917,-0.522993923217922,-0.6733432731435257,0.11375292282315211
-0.5792226258138051,-0.5770812689062913,-0.797177111874653,-0.6430545923429312,-0.5135331789782528,-0.6743490386688583,-0.02300032185016949
-0.5792226258138051,-0.5770812689062913,-0.5497834245832127,-0.6560368359600504,-0.7263999243708159,-0.5160264328296302,-1.315450825862741
-0.7503390738122585,-0.7445077426086059,-0.7209346189122912,-0.7512399558189231,-0.6743658310526337,-0.6263068078197689,0.15582727591633402
-0.7278237517071989,-0.7083074239702676,-0.7534976774444933,-0.7728770285141214,-0.6743658310526337,-0.6476156105335744,0.048048702168114396
-0.7188176228651748,-0.7218825434596445,-0.7533894142328227,-0.7815318575922009,-0.7027480637716419,-0.6479397889312724,-0.30643244992310215
-0.7548421382332703,-0.7309326231192289,-0.7048278244954214,-0.7988415157483596,-0.7689732734493284,-0.6181396834534335,-0.13044266387781733
-0.7683513314963062,-0.776183021417152,-0.7234154954534173,-0.7858592721312405,-0.7216695522509808,-0.6286141010766004,0.4444886861173271
-0.7098114940231511,-0.7083074239702676,-0.7574050616530728,-0.7815318575922009,-0.7027480637716419,-0.6507446404836857,-0.3763406423700437
-0.7548421382332703,-0.7399827027788137,-0.7645265579471359,-0.7988415157483596,-0.7216695522509808,-0.6555343062334179,-0.23788500590546513
-0.7818605247593421,-0.7807080612469443,-0.7641815489416228,-0.8377882465997166,-0.7595125292096587,-0.6563229814976385,-0.3479766111611888
-0.8223881045484495,-0.8214334197150748,-0.6807042873347232,-0.7598947848970027,-0.7642429013294934,-0.6012366401889426,0.7813022218907724
-0.723320687286187,-0.6902072646510984,-0.7390121255364674,-0.7685496139750818,-0.6980176916518073,-0.638592444844522,-0.2358605203221685
-0.7503390738122585,-0.7490327824383981,-0.782301907468561,-0.8074963448264388,-0.7122088080113116,-0.666999362032918,-0.13029688051007288
-0.7638482670752944,-0.7580828620979829,-0.6870447601689768,-0.7598947848970027,-0.6932873195319726,-0.6040950690013484,0.4438517801119219
-0.7053084296021394,-0.7083074239702676,-0.20907683054625273,-0.4569757671642249,-0.664905086812964,-0.2672018650308502,2.6235044884693837
-0.36757859802624393,0.006648869136913221,0.1795108781749502,-0.10212777496297215,-0.09726043243279621,0.1009836636465365,2.606505041512578
0.0016726844967339253,0.21480070130735876,1.1600191592314444,0.09693329383285329,-0.31485754994519355,0.833218662032781,-2.209879849846523
-0.33605714707916107,-0.540880950267953,0.5307355302457077,-0.18002123666568617,-0.5655672722964346,0.2665916810385231,1.5668180081126
-0.1109039260285644,-0.2512784011612464,0.7367211533317104,0.17049934099652775,-0.17294638635015203,0.5670974257746596,2.6159172391838252
0.28536574302048606,0.7306552419036796,-0.6589821020662544,0.5902585512833766,0.86773548001349,-0.5292997159766679,2.621096086987395
0.7221629918586439,1.2103094638616614,1.1387567909673557,1.0489644924215815,1.2319741332407643,1.3294613453681348,2.6030090000887065
1.1994878204859083,1.3008102604575076,3.2638286086921773,1.5163252626378665,1.2177830168812604,3.618186120741521,-0.49611395101806227
1.104923467644658,1.1062335477764393,1.5374062507714445,1.0359822488044628,0.7778584097366295,1.5846372891130949,-2.179452596535612
0.6816354120695366,0.8121059588399406,2.3237689406633266,1.0100177615702246,0.8724658521333247,2.453717478424813,2.625410975346953
1.158960240696801,0.9252319545847478,-0.32859181111476415,0.7763373764620825,0.7778584097366295,-0.2237744133801197,-2.6566487263728185
0.6366047678594166,0.4093774139884269,1.58791160574317,0.3911974824875511,0.39942864014985124,1.4045993721847776,-1.5868947242123959
0.3574147737566771,0.40485237415863473,0.5091141127622318,0.3046491917067579,0.2575174765548089,0.4326770694513719,-0.42522597664339595
0.2898688074414979,0.26457613943507363,0.9098285808975375,0.3998523115656303,0.12979742931927124,0.7598779767425576,0.2220747723616529
0.3303963872306052,0.22385078096694314,0.28684198783438103,0.3911974824875511,0.2338656159556357,0.26086287104119227,0.03095912116064351
0.3394025160726289,0.35055189620112764,0.5016390151442692,0.5729488931272174,0.39942864014985124,0.5001240941848794,1.3232299085268844
0.5645557371232256,0.5315534893928184,0.09915478536273159,0.6162230385176141,0.5460701758647283,0.14907249701773048,0.002615992931936278
0.5690588015442382,0.49082813092468797,0.5255932653512237,0.4301442133389081,0.2811693371539829,0.4729687967991425,-1.0722495493667634
0.3844331602827489,0.35055189620112764,0.24217538742924838,0.26137504631636127,0.2244048717159656,0.20388303415780507,-1.142399606231235
0.19530445460024773,0.10619974539234381,0.03955064053938319,0.05798656298149627,0.09195445236059334,0.005305087043062875,-1.1920456146198355
0.006175748917746563,0.04737422760504453,-0.16360141875801784,0.0493317339034171,0.11560631295976734,-0.15362199395660422,0.821658738274357
0.13676461712709223,0.19217550215839702,-0.043321392785590176,0.08827846475477412,0.09195445236059334,-0.06231770908707006,-0.7285460368068802
0.02418800660179391,-0.0024012105226711585,-0.12172278800945258,-0.07616328772873389,-0.04522633911461356,-0.13940882088499781,-0.13899234786021197
0.006175748917746563,-0.10195208677810094,0.07405311330213057,-0.18002123666568617,-0.295936061465855,-0.012052845835414413,-0.8967855564617532
-0.12891618371261176,-0.1698276842249854,-0.019827910222496883,-0.08049070226777347,-0.2202501075484992,-0.08224991308761609,-1.1978669830164865
-0.3045356961320774,-0.32820407826771525,-0.27809135559267206,-0.3661000618443921,-0.3432397826642022,-0.29871341342172797,-0.6851330325277228
-0.39910004897332757,-0.4096547952039771,-0.4760757021079421,-0.4483209380861457,-0.3432397826642022,-0.44308991572385076,0.13871248741843267
-0.3765847268682684,-0.3825045562252231,-0.4130666591678715,-0.38340972000055046,-0.3006664335856897,-0.3932323857748323,0.04129038037125611
-0.36757859802624393,-0.35082927741667697,-0.2715858005562257,-0.4266838653909478,-0.39527387598238445,-0.3006822036780702,-0.6643430934020637
-0.45763988644648307,-0.46395527316148416,-0.2819394710859128,-0.5305418143278994,-0.5277242953377567,-0.3199794393008504,-1.0747384928539667
-0.6017379479188647,-0.5589811095871221,-0.3689806069812144,-0.6300723487258121,-0.6459835983336251,-0.3918959206271128,-0.8445853995888521
-0.7098114940231511,-0.7083074239702676,-0.34063889962774213,-0.7339302976627644,-0.7595125292096587,-0.3812087524374865,-0.9416851552018453
-0.8268911689694614,-0.8259584595448669,-0.33701100342659607,-0.8853898065291529,-0.9487274140030483,-0.3978549947574188,-1.1945197845516244
-0.9709892304418433,-0.9164592561407128,-0.3980357327021696,-0.9243365373805102,-0.8919629485650314,-0.4321704922833818,0.5133785019157566
-0.9079463285476764,-0.87120885784279,-0.5284871623653183,-0.9243365373805102,-0.8683110879658579,-0.5121365672570911,0.12719448106027345
-0.8899340708636286,-0.8983590968215436,-0.4893439235974062,-0.859425319294915,-0.9014236928047007,-0.48603256381363785,0.350359280285565
-0.844903426653509,-0.8440586188640361,-0.3185338991528595,-0.8897172210681928,-0.8966933206848661,-0.38229093511284223,-0.8329195034663972
-0.9439708439157715,-0.9300343756300897,-0.047836162496456766,-0.980592926388026,-1.0007615073212301,-0.23133902800192174,-0.7066680198243632
-1.0250260034939866,-1.0114850925663508,-0.2805530730919491,-1.0757960462468987,-1.1000993218377595,-0.3830205892302852,-1.0368152414956577
-1.1421056784402968,-1.1200860484813657,-0.3704140981925478,-1.179653995183851,-1.185246019994785,-0.44309847601352936,-0.38797369292254497
-1.1826332582294041,-1.1879616459282498,-0.13158932893120728,-1.1753265806448114,-1.166324531515446,-0.3069566044247801,-0.06412229987011044
-1.187136322650416,-1.1834366060984576,0.5534304756447057,-1.0281944863174621,-1.147403043036107,0.09913167485192137,0.6359793759193954
-1.1150872919142254,-1.142711247630327,-0.3363061773774997,-1.166671751566732,-1.1332119266766028,-0.4183844260291549,-0.02300032185016949
-1.1150872919142254,-1.1155610086515735,-0.28302257852235946,-1.1493620934105733,-1.1284815545567681,-0.3883530921306608,-0.4649988996224383
-1.1646210005453563,-1.1698614866090806,-0.28144448042073317,-1.2142733114961686,-1.2136282527137932,-0.39544267854704934,-0.43166990186230675
-1.209651644755476,-1.2151118849070037,-0.2560592984164327,-1.1709991661057715,-1.1805156478749503,-0.3755888203679087,0.3921049995794818
-1.1646210005453563,-1.156286367119704,-0.3632616329892361,-1.2099458969571284,-1.2278193690732975,-0.44177068497389,-0.9629403558780819
-1.2681914822286309,-1.2739374026943033,-0.4719608956772055,-1.2748571150427237,-1.27985346239148,-0.5052550171936344,0.4007808342717413
-1.2231608380185115,-1.237737084055965,-0.5592425433612168,-1.2402377987304063,-1.232549741193132,-0.5516620810949583,-0.31495335250757417
-1.254682288965595,-1.2422621238857572,-0.49893126901618323,-1.2964941877379221,-1.3035053229906535,-0.5239373482287245,-0.5712714303944494
-1.31322212643875,-1.3146627611624337,-0.2566006144747858,-1.2142733114961686,-1.2751230902716448,-0.38240144084218647,1.2691167325999628
-1.1781301938083921,-1.1924866857580423,-0.35009037672684074,-1.244565213269446,-1.2183586248336278,-0.43591647785694954,-0.7209850484596803
-1.254682288965595,-1.2558372433751341,-0.5813960995757478,-1.2964941877379221,-1.2420104854328018,-0.5656759878159572,-0.23387382513643049
-1.2771976110706547,-1.2739374026943033,-0.6088608785709937,-1.3181312604331203,-1.2751230902716448,-0.5818310693563006,-0.40563369474862765
-1.317725190859762,-1.328237880651811,-0.2096590606653486,-1.3700602349015965,-1.4217646259865218,-0.38205519521368675,-1.1446678925217773
-1.4348048658060726,-1.4323137967370332,-0.37211175749044656,-1.3614054058235174,-1.4548772308253646,-0.46180126699458907,0.2924087642617617
-1.4032834148589888,-1.414213637417864,-0.5326421515956585,-1.4263166239091123,-1.4454164865856953,-0.5493439664159471,-0.02300032185016949
-1.4032834148589888,-1.4051635577582797,-0.23220175749514818,-1.3138038458940808,-1.3933823932675131,-0.38254041848798853,1.1346667147720433
-1.2862037399126787,-1.2784624425240956,0.5603792846207275,-1.0714686317078592,-1.2420104854328018,0.10371804950945099,2.6214489507526277
-1.0070137458099389,-1.0069600527365585,0.8851645320657395,-0.8680801483729945,-1.0007615073212301,0.34873460054566424,0.4033983061183756
-0.9574800371788074,-0.9571846146088433,-0.009930656332892352,-0.9935751700051447,-1.038604484279908,-0.21601848314799518,-0.7096361863857528
-1.038535196757022,-1.0612605306940661,-0.34609776403247805,-1.05848638809074,-1.0291437400402388,-0.4151482351895815,-0.062167020083133066
-1.0430382611780342,-1.0522104510344812,-0.037980590491791276,-0.9849203409270656,-1.0338741121600734,-0.22174906222768925,0.8791742643819787
-0.9394677794947597,-0.9481345349492588,-0.4003134648988034,-1.006557413622264,-0.9534577861228829,-0.44121091954449637,-0.4401961017330625
-0.9890014881258911,-0.9979099730769737,-0.4578422174827571,-1.032521900856502,-1.0054918794410652,-0.4785669252067021,-0.5625158638837325
-1.052044390020058,-1.0657855705238581,-0.41500058893987213,-1.006557413622264,-1.043334856399743,-0.4513417924536783,0.724499036813816
-0.9664861660208315,-0.9571846146088433,-0.27602919917989843,-1.0022299990832242,-1.0338741121600734,-0.37121592879875703,-0.9411723245479683
-1.0745597121251176,-1.079360690013235,-0.5441273756122696,-1.0801234607859382,-1.081177833358421,-0.5331367342825467,0.13555118438010258
-1.0565474544410698,-1.0657855705238581,0.20775876472425261,-0.8421156611387562,-1.043334856399743,-0.059284210576807765,1.4348321933949102
-0.8899340708636286,-0.857633738353413,-0.3350203277901872,-0.9156817083024307,-0.9771096467220566,-0.40183381574840704,-0.8443914465487802
-0.9890014881258911,-1.02958525188552,-0.40682984260011107,-0.9892477554661051,-1.0149526236807345,-0.44661180589136545,0.40090474689048944
-0.9394677794947597,-0.952659574779051,-0.21852424914602828,-0.859425319294915,-0.8919629485650314,-0.316152647591173,0.6596836815945616
-0.8584126199165449,-0.8938340569917513,-0.5249946591641103,-0.9200091228414703,-0.8966933206848661,-0.5106380709239797,-0.6514802580118888
-0.9349647150737478,-0.9164592561407128,-0.4164843909175881,-0.941646195536669,-1.0527956006394124,-0.4532587210799926,-0.7804482503209378
-1.0250260034939866,-1.034110291715312,-0.5449481796780561,-0.9762655118489864,-1.0102222515608998,-0.5293170742431598,0.13297120424913664
-1.0070137458099389,-1.0250602120557277,-0.5129464006333093,-1.0714686317078592,-1.1379422987964374,-0.5178526737316628,-1.573540787190327
-1.187136322650416,-1.1834366060984576,-0.6628709122418961,-1.179653995183851,-1.166324531515446,-0.6055061114163044,0.34767575814521184
-1.1466087428613085,-1.138186207800535,-0.39781511121644836,-1.0238670717784226,-1.0859082054782556,-0.44198427583126654,1.68283310226828
-0.9574800371788074,-0.9571846146088433,-0.6223350597603363,-1.0238670717784226,-0.9865703909617262,-0.5760296828758429,-0.6333433125484672
-1.0295290679149984,-1.02958525188552,-0.5626829076431942,-1.0714686317078592,-1.1142904381972638,-0.5463251912249638,-0.8430639457411871
-1.124093420756249,-1.1336611679707427,-0.6249961556092385,-1.1536895079496128,-1.1379422987964374,-0.584317065217692,-0.4663505772303081
-1.1736271293873803,-1.174386526438873,-0.6453975370079371,-1.2229281405742476,-1.232549741193132,-0.5983001474445198,-0.22797067885469996
-1.19614245149244,-1.1924866857580423,-0.6510999113720538,-1.248892627808486,-1.2183586248336278,-0.6021781958118934,-0.6014151035914816
-1.2591853533866069,-1.2965626018432648,-0.6668431227504729,-1.287839358659843,-1.3035053229906535,-0.6125094682625424,0.14596883142407882
-1.241173095702559,-1.2286870043963807,-0.6784786940573202,-1.2835119441208034,-1.2562016017923059,-0.6184874640940006,-0.5266790717377376
-1.2952098687547025,-1.2829874823538878,-0.620657217639312,-1.244565213269446,-1.2656623460319756,-0.5860872338169724,0.23374501494316693
-1.2681914822286309,-1.2875125221836803,-0.6575275139710527,-1.3311135040502395,-1.308235695110488,-0.6090641150808482,-0.6162939404208401
-1.3312343841227978,-1.332762920481603,-0.7065624124808539,-1.3700602349015965,-1.346078672069166,-0.6364337514655035,-0.1964160317895296
-1.3492466418068456,-1.3372879603113952,-0.7288088388600736,-1.3787150639796761,-1.3697305326683396,-0.6486347663969826,-0.37212863854927863
-1.3852711571749412,-1.3825383586093183,-0.6647379316196524,-1.417661794831033,-1.412303881746852,-0.6166563256399126,-0.2883612739721414
-1.4122895437010126,-1.4187386772476567,-0.5510996215078053,-1.4652633547604696,-1.5305631847427204,-0.5633941318196528,-1.3632980122289546
-1.547381476331371,-1.5590149119712173,-0.6161999616170499,-1.5734487182364616,-1.5873276501807372,-0.5987103018495511,0.07113963497405668
-1.538375347489347,-1.536389712822256,-0.6491874075514341,-1.4695907692995092,-1.521102440503051,-0.6112877977750444,0.8681466004004893
-1.4528171234901204,-1.4549389958859948,-0.7045122853138215,-1.4349714529871918,-1.45014685870553,-0.6374758458978325,0.06773698593221718
-1.4438109946480961,-1.441363876396618,-0.6607931434037988,-1.4219892093700728,-1.469068347184869,-0.6150168644800448,-0.06821333713452996
-1.4483140590691082,-1.4504139560562024,-0.7127998871836397,-1.4392988675262315,-1.4217646259865218,-0.6412187540535502,0.4751973878037968
-1.398780350437977,-1.4006385179284875,-0.7039255945017759,-1.409006965752954,-1.4028431375071828,-0.6362631989434687,-0.11190146151553931
-1.4077864792800008,-1.414213637417864,-0.6613727775458502,-1.4003521366748743,-1.3981127653873482,-0.6131749124135886,0.2892066415601177
-1.376265028332917,-1.3870633984391105,-0.7329504460115649,-1.409006965752954,-1.3744609047881742,-0.6509201401052692,-0.11115814094977926
-1.3852711571749412,-1.3780133187795258,-0.7388987800598789,-1.4003521366748743,-1.365000160548505,-0.6540319033621305,0.0654533288571571
-1.376265028332917,-1.3553881196305644,-0.6032966759991443,-1.3527505767454377,-1.346078672069166,-0.5810234026467495,0.6822622309466891
-1.3042159975967265,-1.3146627611624337,-0.7103375481123944,-1.3570779912844777,-1.3035053229906535,-0.6373888360506856,-0.19472141573149027
-1.3222282552807743,-1.3237128408220187,-0.7101156103566224,-1.3527505767454377,-1.2987749508708188,-0.6368958189685014,0.10663502853073017
-1.3087190620177382,-1.3010876416730568,-0.4955166816893656,-1.2056184824180889,-1.2609319739121407,-0.5145682717728483,1.1380079548074724
-1.187136322650416,-1.1789115662686653,-0.6002866588976341,-1.166671751566732,-1.1332119266766028,-0.57015258344071,0.1417446025922226
-1.1691240649663681,-1.1608114069494961,-0.6486163291647122,-1.218600726035208,-1.185246019994785,-0.5998598914568842,-0.43230448195549326
-1.2141547091764877,-1.219636924736796,-0.6557257596499773,-1.2618748714256047,-1.2467408575526364,-0.6054486267539357,-0.688216420545002
-1.2862037399126787,-1.2784624425240956,-0.6988424886334599,-1.2791845295817634,-1.2420104854328018,-0.6287725247371767,0.3182189391308368
-1.2501792245445833,-1.237737084055965,-0.6730216578054325,-1.2921667731988824,-1.2609319739121407,-0.6159453368121438,-0.444073611159796
-1.2952098687547025,-1.2965626018432648,-0.6164358298975252,-1.3311135040502395,-1.3035053229906535,-0.586895188561337,-0.23695476917795052
-1.317725190859762,-1.3101377213326417,-0.7333082886500722,-1.3440957476673587,-1.2893142066311492,-0.6492111857694906,0.10642285938116676
-1.3042159975967265,-1.3146627611624337,-0.7161587524116442,-1.3484231622063982,-1.2987749508708188,-0.6405324634988901,-0.28058196267214874
-1.3312343841227978,-1.3237128408220187,-0.32080973007053115,-1.2532200423475255,-1.3933823932675131,-0.42898896253921137,0.1504153880891906
-1.31322212643875,-1.3915884382689028,-0.4094109019173188,-1.4306440384481522,-1.4217646259865218,-0.4855506166272703,-1.3581879447819758
-1.4528171234901204,-1.4504139560562024,-0.29433204392414425,-1.3181312604331203,-1.4170342538666871,-0.41718034522182834,1.2926906409944068
-1.3222282552807743,-1.328237880651811,-0.522064093585383,-1.3267860895112,-1.3035053229906535,-0.5357247156568995,0.10663502853073017
-1.3087190620177382,-1.2829874823538878,-0.5702834896726575,-1.335440918589279,-1.3129660672303227,-0.5627456959339108,-0.4530033872789235
-1.3537497062278574,-1.3237128408220187,-0.6683173452072642,-1.365732820362557,-1.327157183589827,-0.6159390949802639,-0.02300032185016949
-1.3537497062278574,-1.3508630798007721,-0.6673044754032454,-1.3916973075967953,-1.3555394163088352,-0.6161517448513656,-0.28528079857437777
-1.3807680927539292,-1.3780133187795258,-0.6979186864362056,-1.409006965752954,-1.3697305326683396,-0.6326710583683928,-0.1554585525576175
-1.3942772860169648,-1.3915884382689028,-0.7288345426891194,-1.4219892093700728,-1.3602697884286703,-0.6489232968776493,0.11012688982044742
-1.3807680927539292,-1.3734882789497336,-0.643401998484952,-1.3570779912844777,-1.3413482999493314,-0.6023928709527847,0.46267985741048495
-1.3312343841227978,-1.3372879603113952,-0.5912820189176934,-1.3873698930577552,-1.3555394163088352,-0.5765995892175625,-0.6299553066379279
-1.3942772860169648,-1.4006385179284875,-0.5545646658532335,-1.4219892093700728,-1.3981127653873482,-0.5590498280658434,0.06575115259690846
-1.3852711571749412,-1.3915884382689028,-0.5743269981423141,-1.3787150639796761,-1.3839216490278439,-0.5666477729150563,0.5077215823937783
-1.3312343841227978,-1.3101377213326417,-0.5389146171439588,-1.335440918589279,-1.3176964393501578,-0.5458401585868827,-0.23976995927436867
-1.3537497062278574,-1.3553881196305644,-0.5987547033738965,-1.3570779912844777,-1.3129660672303227,-0.577829131547044,0.41413380602350586
-1.3087190620177382,-1.3056126815028495,-0.619197912909762,-1.3440957476673587,-1.2987749508708188,-0.588281676960647,-0.19500154802167186
-1.326731319701786,-1.3372879603113952,-0.595181030186228,-1.3700602349015965,-1.346078672069166,-0.5772994535128411,-0.5423931870872677
-1.3807680927539292,-1.1110359688217808,-0.4187631834428739,-1.1709991661057715,-1.057525972759247,-0.4633818341731771,2.6261642922988493
-1.110584227493213,-0.8169083798852825,1.2930503319417503,-0.8897172210681928,-1.057525972759247,0.5784037069841805,0.01712020769439999
-1.1060811630722012,-1.2060618052474188,0.3704687192181498,-1.1839814097228907,-1.2278193690732975,-0.03649934498964453,-1.4250847851896742
-1.2636884178076186,-1.2784624425240956,0.008389811804810165,-1.2056184824180889,-1.2609319739121407,-0.23732163399077028,0.5270308865610263
-1.2051485803344637,-1.2422621238857572,-0.262136480677488,-1.2748571150427237,-1.308235695110488,-0.3965418467624378,-1.0591319221167856
-1.317725190859762,-1.2920375620134725,0.24207578966207824,-1.1060879480201766,-1.2703927181518102,-0.08889380411874766,2.608604363187055
-1.0430382611780342,-1.02958525188552,1.186619295055604,-0.8464430756777959,-1.0669867169989167,0.5069304465171743,1.232199102472818
-0.8989401997056523,-0.9345594154598819,0.49647868809964496,-0.9935751700051447,-0.9960311352013955,0.09050143160270571,-1.071377113756301
-1.0250260034939866,-1.0657855705238581,-0.09563043992041005,-1.0844508753249782,-1.0480652285195777,-0.27204011373007464,-0.646886426247394
-1.0970750342301776,-1.0567354908642734,0.07019380951345888,-0.9979025845441847,-1.043334856399743,-0.1640263236098896,1.0952682561830376
-0.9709892304418433,-1.0069600527365585,-0.14534950635212296,-1.0108848281613034,-0.9913007630815609,-0.2908943924908365,-0.06131309497630634
-0.9754922948628552,-0.9933849332471816,-0.1940916444648128,-1.0455041444736208,-1.043334856399743,-0.32378371548373747,-0.5985284421729374
-1.0430382611780342,-1.0069600527365585,0.1264249026427008,-0.9156817083024307,-0.9865703909617262,-0.12022022886361532,0.05544964217001897
-1.0340321323360102,-1.0703106103536504,-0.28931222870743295,-1.0411767299345813,-1.1095600660774292,-0.38353629170266185,-0.10121749665961555
-1.0430382611780342,-1.043160371374897,-0.3830357385826592,-1.0714686317078592,-1.0717170891187513,-0.44043811484167367,-0.5721500699914748
-1.1060811630722012,-1.0838857298430273,-0.45375677118676266,-1.0931057044030574,-1.0717170891187513,-0.4815926620125288,0.25741657081773284
-1.0745597121251176,-1.0748356501834426,0.23635985040382795,-0.8464430756777959,-1.038604484279908,-0.0419075910276967,2.6327374075068857
-0.7728543959173181,-0.7399827027788137,3.1442205020175784,-0.5305418143278994,-0.707478435891477,2.0393157357804044,2.6057165053180538
-0.4441306931834468,-0.0748018477993478,-0.2971946387799754,-0.18002123666568617,0.025729242682906783,-0.28028929821939946,2.6292906356323105
-0.07938247508148075,0.3279266970521659,-0.6152151722407797,0.20511865730884518,0.44673236134819844,-0.5077411506229367,2.624818779797306
0.32139025838858154,0.7713806003718101,0.986637289360045,0.6292052821347336,0.8062406424556381,1.0172043094442098,2.6264360014900427
0.7626905716477512,1.255559862159585,-0.26587991613864054,1.092238637811979,1.4164586459143194,-0.10264483152522531,2.6055487055997384
1.2445184646960281,1.748789203606944,7.332692242083384,1.6028735534186604,1.7097417173440725,8.510675220438898,2.612918469228101
1.7758800663754362,1.6673384866706829,6.856066725097096,2.126490712642461,1.5299875767903521,8.248763548391873,0.6065334418125892
1.9154750634268056,2.2510686247138874,5.688174751504811,2.0442698364007073,1.4921445998316751,6.54171713595058,-2.5617332432799556
1.3390828175372784,1.2465097824999998,6.569190201364662,1.698076673277533,0.9481518060506805,7.011563910530974,1.3816524893822162
1.6272789404820422,1.124333707095608,1.849053953092582,1.1052208814290978,1.222513389001095,1.9976362583646616,-2.648500461580305
1.0598928234345388,0.5541786885417802,4.1623041613963085,0.7330632310716858,0.6832509673399352,3.8541998724449424,-2.6612333524289498
0.5465434794391782,0.5315534893928184,3.7229378619786875,0.8239389363915186,0.4561931055878677,3.5515384427716374,1.4171114079096678
0.7987150870158467,0.7940057995207711,4.530458422917855,1.131185368663336,0.5271486873853889,4.579378653307177,2.6104800614657724
1.2850460444851355,1.6582884070110977,1.0139551214293523,1.646147698809057,1.7806972991415937,1.4004610532040074,2.615135389994357
1.8209107105855553,2.3370443814799406,6.398943833006273,2.2130390034232548,1.5583698095093608,7.831924191220797,2.6169489260951955
2.4108121497381187,2.427545178075787,5.0852158653981805,2.836186697044968,2.6416250249515154,7.339199954022067,2.614750240451922
3.059253426363837,2.8528989220762617,5.1253165078126965,2.619815970092984,2.575399815273829,6.86790577556817,-2.3708496556596215
2.4243213430011545,2.5316210941610087,5.04431390702724,2.4467193885313967,1.9982944166539909,6.497293130479301,-1.3756909635963008
2.091094575846271,2.3596695806289025,5.067371667640492,2.260640563352691,1.8421921366994447,6.263718741260009,-1.6993521845973143
1.6993279712182334,1.3505856985852225,6.57806021616886,2.083216567252064,1.5110660883110136,8.022759864935306,0.9852746255568199
1.919978127847818,1.5406373714364985,4.95456717804271,1.784624964058327,1.4968749719515098,5.602466587181906,-1.4896017544801856
1.586751360692935,1.671863526500475,4.196204659989199,1.6850944296604142,1.6577076240258906,4.895095652713859,-0.02300032185016949
1.586751360692935,1.4591866545002374,3.9144071836257575,1.3086093647639627,1.2083222726415903,4.18193998333992,-1.9537688630858459
1.1724694339598372,1.1152836274360238,3.060627152704818,1.1182031250462166,1.066411109046549,3.186942974570819,-0.9967503907192897
0.9788376638563242,0.8030558791803563,2.875459108294936,0.7200809874545663,0.6075650134225793,2.6990507858810924,-2.63305371890359
0.4789975131239991,0.49535317075448015,1.7176590868705894,0.42148938426082894,0.5034968267862149,1.551657494734095,0.13358891326339248
0.5060158996500709,0.6446794851376256,2.0457212982960065,0.5729488931272174,0.5555309201043975,1.8888571998498056,-0.2564970651543467
0.46548831986096356,0.40485237415863473,1.369617614539124,0.41283455518274975,0.4798449661870417,1.25874456210456,0.18640732788792572
0.5015128352290591,0.44557773262676525,2.091703437490706,0.4474538714950672,0.4940360825465456,1.8748156194135028,-0.8020896197058179
0.36642090259870075,0.3731770953500886,2.042262286854977,0.2657024608554009,0.2717085929143136,1.7052683643244249,-1.2272271807184134
0.16378300365316406,0.17407534283922826,1.334206952004446,0.06664139205957544,0.09668482448042796,1.0451429021582164,-1.1166262032549858
-0.011836508766301585,-0.06575176813976262,1.3211056774330798,-0.14107450581432918,-0.12091229303196938,0.9531851915734797,-1.0469421385842363
-0.16944376350171908,-0.14267744524623144,0.9265148266411739,-0.2232953820560828,-0.2533627123873425,0.6165545002404469,-1.027449745702167
-0.31804488939511294,-0.32367903843792306,1.22838735911991,-0.40071937815670955,-0.522993923217922,0.762699801864227,-0.4027245174436755
-0.37208166244725577,-0.3055788791187543,1.215599466509783,-0.35311781822727256,-0.3006664335856897,0.7899827078905668,-0.05510651906184651
-0.3765847268682684,-0.4775303926508611,3.2157911869394127,-0.11078260404105132,-0.42838648082122727,2.3251699134973474,2.612918469228103
-0.007333444345289749,-0.09742704694830874,2.352977704349645,-0.19733089482184452,-0.2439019681476732,1.6916340758371669,-2.0686135743499348
-0.3225479538161248,-0.35535431724646915,1.6503304478177265,-0.30118884375879684,-0.3574308990237061,1.1200536492461581,-0.8467249440621286
-0.43962762876243494,-0.3825045562252231,1.7698601267351375,-0.40937420723478873,-0.49461169049891385,1.146595163072243,0.7618886481979517
-0.33155408265814845,-0.2874787197995847,3.2471695292998652,-0.07616328772873389,-0.3053968057055243,2.37652291738239,1.56490256434156
-0.10640086160755177,-0.19245288337394714,1.7018578499207684,-0.2579146983684002,-0.19186787482949055,1.1912129197588182,-0.8916553780009662
-0.23698972981689825,-0.3010538392889621,2.41377190355106,-0.09347294588489222,-0.23917159602783775,1.771886304836291,1.1230513264447342
-0.07037634623945627,-0.07027680796955561,3.58194237794824,0.1834815846136465,-0.04049596699477893,2.886436598936336,1.5205557269794476
0.16378300365316406,0.060949347094421104,2.104138240659731,0.03634949028629759,0.09195445236059334,1.6509313634916973,-0.9483760676542438
0.015181877759770236,-0.061226728309970425,1.4157947079535564,-0.14540192035336874,-0.1445641536311434,1.0078434663541778,-1.5342216794694639
-0.2189774721328501,-0.14720248507602443,0.9751321019143314,-0.1583841639704875,-0.1445641536311434,0.6795054813499671,-0.1154887004844983
-0.23248666539588642,-0.32367903843792306,0.7822179910713262,-0.20598572389992367,-0.27228420086668104,0.5184484736441121,0.5338839297860842
-0.15143150581767173,-0.17435272405477759,2.560295831483646,0.12722519560613113,-0.1445641536311434,2.0087314069190203,0.9768309437312441
-0.002830379924277912,0.006648869136913221,1.4493451152760164,-0.08049070226777347,-0.04995671123444903,1.0783482783360592,-0.40247921757572064
-0.0613702173974326,-0.061226728309970425,2.82317927504263,0.12289778106709155,-0.035765594874944295,2.260100578382089,1.3393846712914061
0.1457707459691159,0.09262462590296723,2.66394533381125,0.1834815846136465,0.1014151966002626,2.173882984737486,-0.07932337294158436
0.13676461712709223,0.1514501436902665,2.2739565287471843,0.2224283154650035,0.14398854567877514,1.8760199573044634,0.5414362501151972
0.2268259055473306,0.12429990471151336,1.3903215917972573,0.053659148442456686,0.03992035904241153,1.0815043381721292,-1.791331586305191
-0.0613702173974326,-0.09742704694830874,0.8915420432766976,-0.03721655687737686,-0.08779968819312695,0.6521400576224964,0.036233808286419616
-0.05236408855540892,-0.09742704694830874,0.9883450766247228,-0.1756938221266466,-0.33377903842453294,0.6424432813440786,-2.150647776532184
-0.3765847268682684,-0.3779795163954309,0.30980526950843834,-0.3747548909224713,-0.33850941054436756,0.12727022249225997,0.3305985403676513
-0.3270510182371366,-0.3417791977570926,1.0386223878101633,-0.43533869446902695,-0.5939495050154432,0.5805979650929337,-2.3385487183449216
-0.6557747209710079,-0.6178066273744218,0.2090789104589974,-0.6646916650381295,-0.5986798771352778,-0.0021965442648816304,-0.0925496303218933
-0.664780849813032,-0.7037823841404754,0.4532580834713274,-0.7772044430531609,-0.7595125292096587,0.1285544697673161,-0.92953323941677
-0.7818605247593421,-0.8259584595448669,-0.06117326878524115,-0.8334608320606771,-0.8210073667675103,-0.20992876648933373,0.08532510792017134
-0.7683513314963062,-0.7218825434596445,-0.10112206482418575,-0.7598947848970027,-0.7311302964906505,-0.22718869090538207,-0.05896101477074542
-0.7728543959173181,-0.6132815875446296,0.4458247043013608,-0.6863287377333278,-0.8068162504080063,0.12677052920543702,-0.6351672542044126
-0.8494064910745209,-0.9209842959705049,0.3482327864362788,-0.9243365373805102,-1.0054918794410652,0.010333342697048943,-1.6451041932829533
-1.0475413255990462,-1.0838857298430273,-0.024574380025344796,-1.0931057044030574,-1.1000993218377595,-0.23488010630039094,-0.8086691120374344
-1.137602614019285,-1.1653364467792884,0.24362149289523435,-1.2229281405742476,-1.3508090441890006,-0.12129703016268578,-2.290457346433627
-1.389774221595953,-1.3780133187795258,0.024844540271750037,-1.3916973075967953,-1.469068347184869,-0.26019386579574555,-1.0419269133594191
-1.4933447032792275,-1.5499648323116328,0.5392213770103852,-1.3700602349015965,-1.5447543011022247,-0.0041854913888902286,1.4516395612705433
-1.3492466418068456,-1.3870633984391105,0.04431188181724459,-1.409006965752954,-1.412303881746852,-0.247964410187055,-0.5903338364862207
-1.4077864792800008,-1.414213637417864,-0.003869452127730353,-1.3181312604331203,-1.3744609047881742,-0.2598158405715257,1.1812265370180743
-1.2862037399126787,-1.2829874823538878,-0.12809828825227773,-1.2705297005036842,-1.3224268114699924,-0.3181304701826913,0.23291412388558713
-1.2591853533866069,-1.34633803997098,0.14827381546660712,-1.2099458969571284,-1.308235695110488,-0.16150037636921885,0.14596883142407882
-1.241173095702559,-1.251312203545342,-0.0584190102671946,-1.1926362388009701,-1.2278193690732975,-0.26635397663931937,0.6485713446665882
-1.1691240649663681,-1.224161964566588,0.2899637050749165,-1.0671412171688195,-1.1994371363542893,-0.050996226271324774,1.0002600784131346
-1.0565474544410698,-1.1517613272899114,0.3698272203837152,-1.05848638809074,-1.1048296939575946,0.003973012673845687,-0.4958108673350615
-1.110584227493213,-1.1155610086515735,1.3544481140875282,-0.898372050146272,-1.076447461238586,0.6134926796724884,1.6620619190217845
-0.9214555218107119,-0.9119342163109205,0.8153056563448489,-0.9762655118489864,-1.0527956006394124,0.2695858014544875,-1.2674255021875511
-1.0700566477041058,-1.047685411204689,0.13142402316917043,-1.0628138026297795,-1.0527956006394124,-0.13564298923585622,0.25404819973463494
-1.038535196757022,-1.0703106103536504,0.4024448309969077,-1.0541589735517005,-1.0953689497179249,0.02029584115743061,0.1728331693146345
-1.0160198746519624,-0.8485836586938282,1.2381064046698715,-0.8248060029825975,-0.9960311352013955,0.5586125259678814,-0.2951453297786057
-1.0475413255990462,-1.1879616459282498,0.39283701026623075,-1.1277250207153748,-1.147403043036107,-0.0020863067897627188,-0.45511815645316606
-1.0970750342301776,-1.0974608493324043,0.08106078879986453,-1.1147427770982556,-1.076447461238586,-0.17254638638920955,0.05687600515220422
-1.0880689053881534,-1.0884107696728196,0.18324495349351996,-1.0498315590126608,-1.038604484279908,-0.09816247353981261,0.7733497660888861
-0.9980076169679147,-1.0069600527365585,0.1643033521441118,-1.0628138026297795,-1.1805156478749503,-0.13029327120619136,-1.994141939811929
-1.2276639024395237,-1.2286870043963807,-0.1420219025378228,-1.1883088242619302,-1.1805156478749503,-0.3135336316259143,0.8124731460034831
-1.137602614019285,-1.142711247630327,-0.1293085254377885,-1.1450346788715335,-1.1805156478749503,-0.30233021949430994,0.1389608941915063
-1.1195903563352372,-1.1200860484813657,-0.2482481497419133,-1.1493620934105733,-1.1521334151559417,-0.36896802266159573,-0.3851876366548169
-1.1601179361243446,-1.174386526438873,-0.3298495802743282,-1.2012910678790494,-1.166324531515446,-0.4194561116775789,0.0994107675187915
-1.1466087428613085,-1.12913612814095,-0.11917467200656946,-1.1883088242619302,-1.2183586248336278,-0.3050573985655087,-0.26669081100995007
-1.1736271293873803,-1.174386526438873,-0.2717428388858864,-1.1709991661057715,-1.1710549036352806,-0.3850086215820997,-0.18697660745379463
-1.1916393870714281,-1.1879616459282498,-0.05096409545667612,-1.179653995183851,-1.1994371363542893,-0.262281334685251,0.43075721652011334
-1.1421056784402968,-1.1517613272899114,0.4717054985428092,-1.0368493153955418,-1.1095600660774292,0.06537850671009714,1.2341301785102352
-1.002510681388927,-1.0069600527365585,0.8537806686836856,-1.0714686317078592,-1.1568637872757763,0.2561849390816702,-1.5325573387672402
-1.1781301938083921,-1.1472362874601192,0.1755693806342233,-1.2056184824180889,-1.2562016017923059,-0.146903355122678,-0.5567533480809717
-1.2366700312815473,-1.269412362864511,-0.14885147938508475,-1.2705297005036842,-1.2562016017923059,-0.3296964938831034,-0.31634581529290356
-1.2681914822286309,-1.2920375620134725,-0.38250111356373057,-1.3051490168160016,-1.2562016017923059,-0.4574042755631384,-0.02300032185016949
-1.2681914822286309,-1.2784624425240956,-0.17700492355824896,-1.2748571150427237,-1.2562016017923059,-0.3419035097585851,0.3160246030473577
-1.2321669668605355,-1.251312203545342,0.00581507789645721,-1.2748571150427237,-1.327157183589827,-0.2514405847902074,0.01883965896059583
-1.2276639024395237,-1.224161964566588,1.1755324255446165,-1.0714686317078592,-1.1805156478749503,0.4523683590084546,0.9377941661815318
-1.124093420756249,-1.1653364467792884,0.6489739482433755,-1.097433118942097,-1.1190208103170984,0.15624675504287885,0.46065450220088994
-1.0700566477041058,-1.0748356501834426,0.11408881972747875,-1.1277250207153748,-1.1284815545567681,-0.16031076090132945,-0.4187839241141763
-1.1150872919142254,-1.1155610086515735,0.1744312457970457,-1.0757960462468987,-1.0669867169989167,-0.11183959125790789,0.6600883892524347
-1.038535196757022,-1.0069600527365585,0.19525727053932512,-1.0498315590126608,-1.019682995800569,-0.09278622084306189,0.36866666047943847
-0.9935045525469028,-1.0114850925663508,-0.19155712991912033,-1.0757960462468987,-1.0338741121600734,-0.3253083175844456,-0.8334585153002968
-1.0880689053881534,-1.0929358095026118,-0.17561198077708873,-1.088778289864018,-1.0480652285195777,-0.31516930649950037,0.4946272353102157
-1.0295290679149984,-1.0024350129067663,0.29725145358899524,-0.9632832682318673,-0.9439970418832137,-0.014722571771557724,0.5237087607438412
-0.9664861660208315,-0.9164592561407128,-0.10534509790353601,-0.9762655118489864,-0.9676489024823872,-0.2635342122196585,-0.2908004893036926
-0.9980076169679147,-0.9979099730769737,-0.1685370292545409,-1.006557413622264,-0.9771096467220566,-0.3003680843497136,0.4407977059055385
-0.9439708439157715,-0.9481345349492588,-0.1747270451093873,-0.9892477554661051,-0.9818400188418912,-0.30707606128646425,-0.7826310973770494
-1.0340321323360102,-1.0250602120557277,-0.30308542257662785,-1.05848638809074,-1.0102222515608998,-0.38884442527023105,-0.2576518462785042
-1.061050518862082,-1.0386353315451042,-0.3550090585279894,-1.0671412171688195,-1.0480652285195777,-0.42245758954420665,-0.2992193568433992
-1.0925719698091654,-1.0929358095026118,-0.4456045623168824,-1.136379849793454,-1.062256344879082,-0.4774285543937246,0.016877420828774765
-1.0880689053881534,-1.0884107696728196,-0.29907185925062474,-1.1493620934105733,-1.1332119266766028,-0.3978638442661857,-0.5804453834075065
-1.1511118072823203,-1.1653364467792884,-0.44338884106485965,-1.1753265806448114,-1.166324531515446,-0.4817286142525459,-0.30774463570121846
-1.1826332582294041,-1.1608114069494961,-0.5728279128067872,-1.2056184824180889,-1.1426726709162724,-0.5555184918031753,-0.02300032185016949
-1.1826332582294041,-1.1834366060984576,0.6253160781761717,-0.9632832682318673,-1.147403043036107,0.17639822353688026,2.6088062714261064
-0.8944371352846405,-0.8938340569917513,2.516331534276679,-0.6906561522723678,-0.83046811100718,1.4432352553404075,0.8369448156647291
-0.7908666536013658,-0.7852331010767364,0.7956545123119959,-0.8031689302873992,-0.8068162504080063,0.3290294825968933,-0.5661154573745398
-0.8584126199165449,-0.8350085392044517,1.3829585965119466,-0.6300723487258121,-0.8068162504080063,0.7545843579018817,1.5666842225588853
-0.664780849813032,-0.7128324638000598,0.41289747772179647,-0.7598947848970027,-0.6932873195319726,0.10912805064262204,-0.3716668286065534
-0.7098114940231511,-0.7807080612469443,0.5149142567406704,-0.8464430756777959,-0.8210073667675103,0.14611044896939868,-1.3303595077737094
-0.8764248776005927,-0.8802589375023744,0.09306407477059958,-0.9070268792243515,-0.8399288552468492,-0.12501107069415576,0.1257115986620039
-0.8584126199165449,-0.87120885784279,0.14039345292525468,-0.8680801483729945,-0.8399288552468492,-0.08961880378052474,0.235785534216422
-0.8268911689694614,-0.8214334197150748,1.2700171051397207,-0.5867982033354154,-0.7878947619286674,0.6934377279447616,2.612918469228101
-0.5026705306566023,-0.4368050341827302,2.03647994908528,-0.4223564508519075,-0.48515094625924415,1.3123751504990762,-0.02300032185016949
-0.5026705306566023,-0.5454059900977452,0.5821551810198765,-0.552178887023098,-0.5088028068584177,0.2728243866734706,-0.22269113935609783
-0.5296889171826736,-0.46848031299127635,0.20805627831876927,-0.5089047416327014,-0.5513761559369307,0.009746997790174933,-0.6601817090064959
-0.6152471411819006,-0.5680311892467069,0.5015000024016918,-0.5305418143278994,-0.5797583886559389,0.21439896905948347,0.4237655749427575
-0.5567073037087454,-0.5997064680552526,0.23217615917377105,-0.5738159597182964,-0.5513761559369307,0.02744590259384302,0.07838117011438026
-0.5431981104457095,-0.5182557511189916,0.05524131080494486,-0.5997804469525346,-0.522993923217922,-0.09517744688127194,-0.4269725503679126
-0.5972348834978528,-0.5906563883956683,0.18934038072000034,-0.6041078614915741,-0.5513761559369307,-0.002832374506568757,0.42144772333812497
-0.5386950460246978,-0.5318308706083685,1.5651368066277624,-0.2838791856026385,-0.541915411697261,1.041768124579517,1.1873705516041368
-0.3765847268682684,-0.40512975537418405,0.7432230154994034,-0.4959224980155819,-0.6507139704534601,0.3738107398977146,-2.016012090714226
-0.6557747209710079,-0.6178066273744218,0.5003624891364826,-0.5694885451792567,-0.5939495050154432,0.2065303118147571,0.32474622050844026
-0.6107440767608887,-0.6630570256723449,1.528062744379561,-0.35744523276631296,-0.5892191328956086,0.9720688556465743,2.619782841079867
-0.26400811634297006,-0.20150296303353152,2.3266671113735837,-0.04154397141641645,-0.24863234026750783,1.7139681165292118,0.663274392986779
-0.16494069908070724,-0.23770328167186983,1.4099288967248105,-0.18002123666568617,-0.20132861906915983,0.9974292854557587,0.22022171192867931
-0.12891618371261176,-0.160777604565401,1.1650506015002704,-0.04154397141641645,-0.08779968819312695,0.8614879125354704,0.30837232617109717
-0.07938247508148075,-0.09742704694830874,0.5503337675351336,-0.1756938221266466,-0.13037303727163949,0.35373463099642116,-0.8857728381173214
-0.20997134329082642,-0.1653026443951932,1.1618755753226813,-0.0545262150335352,-0.09726043243279621,0.8597971164277457,1.2688151883632188
-0.020842637608325262,-0.06575176813976262,1.352982739890522,0.14886226830132906,0.025729242682906783,1.0728792629697141,0.3581670227996332
0.037697199864829424,-0.06575176813976262,0.7982279299502981,-0.11943743311913048,-0.04995671123444903,0.5648805243014623,-1.1212998181327798
-0.1334192481336236,-0.12457728592706269,0.36399065960054044,-0.20598572389992367,-0.13037303727163949,0.20873633390032884,-0.505548384290128
-0.20546827886981459,-0.160777604565401,0.7412168371268417,-0.10212777496297215,-0.09253006031296157,0.5253592848631017,1.0522579262586813
-0.047861024134397086,-0.05670168848017824,0.756875258776161,-0.15405674943144793,-0.21078936330882994,0.491082446480666,-1.203703027820281
-0.22798360097487458,-0.23770328167186983,0.08719405879030272,-0.2622421129074398,-0.16348564211048192,-0.007218600848906949,-0.177509043484297
-0.25049892307993377,-0.2603284808208316,0.4209170358210111,-0.27955177106359813,-0.33377903842453294,0.21461834365847957,-1.1420224501381186
-0.4126092422363639,-0.40512975537418405,0.17252590833559095,-0.44399352354710614,-0.38108275962288013,0.018143140688551128,0.2691581648457033
-0.37208166244725577,-0.3463042375868848,0.5374842296109652,-0.4310112799299874,-0.5371850395774264,0.24336538012628323,-1.6283101824337722
-0.5972348834978528,-0.5997064680552526,0.12076084636228254,-0.5954530324134947,-0.683826575292303,-0.07136005714574045,-0.6042016117117854
-0.6737869786550557,-0.6766321451617214,0.0973492284837318,-0.5608337161011772,-0.6176013656146169,-0.06703242186641603,0.4314684352322908
-0.6152471411819006,-0.6675820655021371,-0.34779509426286415,-0.6517094214210107,-0.664905086812964,-0.374581670105367,0.2862991451603182
-0.5747195613927932,-0.5770812689062913,-0.24750518842440336,-0.6170901051086933,-0.6128709934947821,-0.30836097137126833,-0.7702968863311218
-0.6737869786550557,-0.6675820655021371,-0.04193422696743026,-0.7296028831237248,-0.7784340176889977,-0.1961606277536447,-1.2815291876169848
-0.8358972978114854,-0.8169083798852825,-0.35488404943622925,-0.8637527338339546,-0.8068162504080063,-0.399064791546647,-0.13313620448574953
-0.8494064910745209,-0.8485836586938282,-0.3770619566466983,-0.8377882465997166,-0.7973555061683367,-0.41032897899193255,0.45625764016406134
-0.7908666536013658,-0.776183021417152,-0.31488644171623764,-0.7858592721312405,-0.8351984831270146,-0.37625399306398716,-0.7471538358826623
-0.8809279420216045,-0.8621587781832053,-0.3804082076200501,-0.898372050146272,-0.8588503437261882,-0.4190745673650574,0.23761311794570586
-0.8494064910745209,-0.8304834993746592,-0.10156155276889388,-0.8897172210681928,-0.8635807158460228,-0.24678526281138546,-0.3916602926303493
-0.8944371352846405,-0.8938340569917513,-0.1529450792427822,-0.9632832682318673,-0.9534577861228829,-0.2911350107696001,-0.9203343783874541
-1.002510681388927,-1.0069600527365585,-0.264858746520691,-0.9935751700051447,-0.9771096467220566,-0.35932372153152004,0.1318260388592739
-0.9844984237048792,-0.9798098137578046,-0.3647029486947598,-0.9676106827709069,-0.9203451812840396,-0.4164345342365747,0.1694025096154005
-0.9619831015998193,-1.034110291715312,-0.36718770091992414,-1.0541589735517005,-1.0054918794410652,-0.42605824979153933,-0.6724295892172795
-1.038535196757022,-1.0114850925663508,-0.18845515672934549,-1.0628138026297795,-1.1142904381972638,-0.32957824184489487,-0.7671675882764288
-1.124093420756249,-1.124611088311158,0.07074664293475565,-1.0541589735517005,-1.0906385775980902,-0.1742465314815614,0.05760881549167196
-1.1150872919142254,-1.1517613272899114,-0.2769327454435946,-1.179653995183851,-1.1805156478749503,-0.39064465242601254,-0.6257256551759915
-1.1826332582294041,-1.1653364467792884,-0.5142099101928168,-1.166671751566732,-1.1379422987964374,-0.5217681391624458,0.2237315462694799
-1.1556148717033325,-1.1653364467792884,-0.35416682851082204,-1.136379849793454,-1.166324531515446,-0.42913144083703847,0.6288497655880436
-1.0835658409671416,-1.1200860484813657,-0.06407315795917559,-1.0628138026297795,-1.0717170891187513,-0.24629024142427483,0.6131188434175889
-1.0115168102309506,-1.02958525188552,-0.16089330281785993,-1.0801234607859382,-1.1379422987964374,-0.3152807457253821,-1.3429007474269177
-1.1646210005453563,-1.174386526438873,-0.38262239322368036,-1.218600726035208,-1.232549741193132,-0.455289533723292,-1.0038073138792947
-1.2726945466496429,-1.269412362864511,-0.44063154781308506,-1.2618748714256047,-1.2420104854328018,-0.4872662070623847,0.4439096089366433
-1.2231608380185115,-1.237737084055965,-0.48034860719699135,-1.2835119441208034,-1.2940445787509838,-0.5120172061936288,-1.0239821412469823
-1.3312343841227978,-1.3101377213326417,-0.5430633906546151,-1.3267860895112,-1.3176964393501578,-0.5477502194441223,-0.06635424933500857
-1.3357374485438098,-1.34633803997098,-0.5810706883687675,-1.3527505767454377,-1.3176964393501578,-0.5683345474499211,0.10727573042717227
-1.3222282552807743,-1.2920375620134725,-0.07179779844091803,-1.2099458969571284,-1.3318875557096617,-0.2882427833971473,0.6683882135146236
-1.2501792245445833,-1.2829874823538878,0.23573389086860305,-1.032521900856502,-1.2703927181518102,-0.08088701470433907,2.629761400800487
-0.9664861660208315,-0.8802589375023744,1.1138162522987953,-0.8204785884435579,-0.9581881582427175,0.4880227640086689,0.9334288476267069
-0.8539095554955332,-0.9164592561407128,0.9238400927720242,-0.8421156611387562,-0.8777718322055271,0.40623980342301674,-0.09683558210446123
-0.8629156843375568,-0.8757338976725823,0.3390322781601816,-0.898372050146272,-0.83046811100718,0.03184140385562809,0.08806367215593837
-0.8494064910745209,-0.8395335790342439,0.21661122926110882,-0.8377882465997166,-0.7784340176889977,-0.03422959295302229,0.16132966353991873
-0.8268911689694614,-0.8033332603959056,0.6273337007855632,-0.7382577122018039,-0.8068162504080063,0.24050659740778407,0.4529294598722958
-0.7683513314963062,-0.7671329417575673,0.5577499620683272,-0.5262143997888598,-0.7027480637716419,0.25874897890244586,2.6021302613519306
-0.43962762876243494,-0.42322991469335364,2.5059488326797625,-0.33580816007111425,-0.5797583886559389,1.6456447514603485,-1.2657411910930294
-0.6107440767608887,-0.7309326231192289,1.0345430475446817,-0.7339302976627644,-0.7642429013294934,0.4990282963833054,-1.6361277070152567
-0.8223881045484495,-0.8214334197150748,0.41118749667370075,-0.8421156611387562,-0.8541199716063536,0.0809289642874847,-0.6445068329227158
-0.8989401997056523,-0.9164592561407128,-0.010837237330316506,-0.9719380973099464,-0.9676489024823872,-0.2053282779018813,-0.4723046612385116
-0.9529769727577956,-0.952659574779051,0.7696984712993155,-0.7945141012093196,-0.8919629485650314,0.31589328590496973,1.3863782225124903
-0.786363589180354,-0.8259584595448669,1.222857379569379,-0.6387271778038917,-0.773703645569163,0.6556296156181133,1.1340559376080577
-0.642265527707972,-0.6359067866935909,0.8091464997100801,-0.6603642504990899,-0.6601747146931294,0.3888618433069425,-0.5425638154924055
-0.7098114940231511,-0.6404318265233832,2.212397869150765,-0.46130318170326445,-0.5750280165361042,1.4270613016784128,1.7437012807492083
-0.4846582729725545,-0.4820554324806533,1.4727569890959658,-0.46130318170326445,-0.42838648082122727,0.927055431659454,0.40748892794904534
-0.42611843549939943,-0.42322991469335364,0.5310651827672958,-0.48726766893750273,-0.4141953644617234,0.25663627203063866,-0.3814070795987583
-0.4756521441305304,-0.5001555917998225,0.2639189986490982,-0.4959224980155819,-0.4993420626187485,0.05965212863688512,-0.41937908742584973
-0.5296889171826736,-0.4865804723104455,0.1723055427912685,-0.552178887023098,-0.48988131837907917,-0.0029706022184132768,0.24528657800512554
-0.49366440181457816,-0.49563055197003025,0.5383041196003275,-0.46563059624230485,-0.4473079693005662,0.2727699732195115,0.5413651623857293
-0.41711230665737575,-0.4413300740125224,0.8479353327668395,-0.4310112799299874,-0.46149908566007053,0.49680977658271447,0.36702465340185914
-0.3630755336052321,-0.2920037596293769,3.8051064952137863,-0.0978003604239318,-0.3290486663046983,2.8829799724836502,2.6033100167697376
0.006175748917746563,0.002123829307121031,3.7254900364808936,-0.10645518950201173,-0.3101271778253589,2.7579928218599106,-1.8870754890215453
-0.2820203740270174,-0.3146289587783387,2.304376919015178,-0.34446298914919343,-0.38108275962288013,1.5573294782697358,-1.308049910841955
-0.46664601528850674,-0.5635061494169143,1.094403791901804,-0.46563059624230485,-0.5088028068584177,0.6539588153487019,0.6030303910309184
-0.3810877912892802,-0.41870487486356145,0.7136755316533699,-0.43533869446902695,-0.38581313174271475,0.40422330251552385,-0.3126617274631659
-0.4216153710783876,-0.41870487486356145,0.6091164135946133,-0.35744523276631296,-0.3716220153832108,0.3368487996924845,0.07462630004162205
-0.40810617781535125,-0.41870487486356145,1.3396026720098049,-0.35744523276631296,-0.3668916432633762,0.8853201483707616,1.0145076893983456
-0.26400811634297006,-0.2603284808208316,1.9675566854290432,-0.0978003604239318,-0.3006664335856897,1.403655213654046,-0.8028579523466995
-0.3765847268682684,-0.44585511384231535,0.9445718579534503,-0.2579146983684002,-0.3621612711435416,0.6004838717301612,0.5877613492533367
-0.2910265028690411,-0.32820407826771525,1.0742182422283642,-0.39206454907863036,-0.4473079693005662,0.6498858125749364,-1.5624522975693036
-0.511676659498626,-0.5092056714594069,0.5410478113949114,-0.5608337161011772,-0.5702976444162696,0.2398078636787561,0.17719604202919156
-0.4846582729725545,-0.540880950267953,-0.02727481772354023,-0.5694885451792567,-0.522993923217922,-0.1479554080250128,-0.7184060330642862
-0.5792226258138051,-0.5861313485658757,3.3320331523376714,-0.3228259164539955,-0.5088028068584177,2.3553686052888376,1.847651723431187
-0.33155408265814845,-0.42322991469335364,1.8242718421498472,-0.48294025439846316,-0.5135331789782528,1.1494025269514259,-1.5156290348703976
-0.5431981104457095,-0.5680311892467069,2.8630157493705815,-0.2882066001416781,-0.48988131837907917,2.023490728309342,2.6028191635151563
-0.19195908560677907,-0.09290200711851655,2.667035387444455,-0.16271157850952708,-0.2060589911889953,1.943435741895385,-0.2066880424827977
-0.2189774721328501,-0.1698276842249854,1.3873948287764544,-0.24925986929032107,-0.17294638635015203,0.9674344306430972,-0.053829781394949414
-0.22348053655386274,-0.23770328167186983,1.1052189247734345,-0.2016583093608841,-0.15402489787081264,0.7679887188462414,-0.11559700069366652
-0.23698972981689825,-0.21960312235270107,0.703899740239,-0.23195021113416195,-0.19186787482949055,0.45016590914350924,0.16284589138684294
-0.20997134329082642,-0.2467533613314542,0.3334759732086365,-0.3228259164539955,-0.22971085178816847,0.1641399301348617,-0.33057544332954664
-0.2550019875009456,-0.2558034409910386,0.8118762975430177,-0.27522435652455857,-0.27701457298651566,0.5254184591333986,0.38156808764236017
-0.1964621500277909,-0.2105530426931159,0.30656541703085194,-0.30984367283687597,-0.23917159602783775,0.13753333221961508,-0.8199060028738322
-0.3135418249741011,-0.3463042375868848,0.5824966068458071,-0.39639196361767,-0.38581313174271475,0.3095505199880057,-1.0659897715573996
-0.4621429508674949,-0.4277549545231458,0.6618509450233241,-0.3617726473053525,-0.4141953644617234,0.3792321663371447,1.128774430805753
-0.3045356961320774,-0.3372541579273004,0.005684109026411905,-0.40071937815670955,-0.3574308990237061,-0.09879815657935422,-0.7481932906874887
-0.40810617781535125,-0.46395527316148416,0.3849582199363278,-0.3617726473053525,-0.3905435038625494,0.17571167561051926,-0.08784457255320637
-0.41711230665737575,-0.47300535282106854,2.8971113118723752,-0.15405674943144793,-0.3905435038625494,2.136936819391454,2.6096682611010036
-0.05236408855540892,-0.13815240541643925,2.977305869098927,-0.1367470912752888,-0.2533627123873425,2.150018203144753,-1.441431958304846
-0.2685111807639819,-0.2558034409910386,0.6151416763147796,-0.3314807455320747,-0.3243182941848637,0.3492351315628105,-0.9599382807642437
-0.4036031133943394,-0.3010538392889621,1.3838615577667313,-0.31849850191495593,-0.3101271778253589,0.9198549050769474,0.6246455727636541
-0.3135418249741011,-0.3689294367358457,0.4073919954194314,-0.40937420723478873,-0.3621612711435416,0.19107083988675927,-0.402269212652796
-0.36757859802624393,-0.4096547952039771,1.7599997284069526,-0.46130318170326445,-0.664905086812964,1.0187897743989054,-2.6525056852129225
-0.7368298805492226,-0.8893090171619592,0.43825417710472186,-0.7988415157483596,-0.8257377388873454,0.10887371667031207,-0.34358503968401594
-0.7773574603383303,-0.7807080612469443,0.005440928134543865,-0.8031689302873992,-0.7642429013294934,-0.16189554012896099,0.3375904840428928
-0.7323268161282107,-0.7399827027788137,-0.10134659855700211,-0.7901866866702801,-0.7453214128501544,-0.23180926783260503,-0.2364350417755374
-0.7593452026542825,-0.7807080612469443,-0.16235180316015677,-0.8334608320606771,-0.7878947619286674,-0.2769147904312819,-0.7043942950540746
-0.844903426653509,-0.8531086985236209,-0.12924172473271514,-0.8334608320606771,-0.792625134048502,-0.25370339899350247,0.013814186405112842
-0.8404003622324973,-0.8350085392044517,-0.2488801056184803,-0.8377882465997166,-0.7784340176889977,-0.3284868238112691,0.23434181953822625
-0.8088789112854136,-0.8259584595448669,0.4517112467834054,-0.7036383958894865,-0.7689732734493284,0.14321446693399956,1.287677530067201
-0.6467685921289842,-0.6404318265233832,0.8230965490858102,-0.5305418143278994,-0.5797583886559389,0.4270727958940042,0.39319738200429477
-0.592731819076841,-0.6042315078850449,0.4299860633442655,-0.5738159597182964,-0.5561065280567653,0.16488075113061776,0.2501518844791853
-0.5567073037087454,-0.5906563883956683,0.030233167044057943,-0.634399763264852,-0.5939495050154432,-0.12111195161513695,-0.6650831042923109
-0.642265527707972,-0.6449568663531757,-0.13832501184818552,-0.6646916650381295,-0.6034102492551126,-0.23548458946268608,-0.0922754543358024
-0.6512716565499961,-0.6359067866935909,0.2374686616693204,-0.6127626905696534,-0.6176013656146169,0.020956879038381126,0.42847456990236676
-0.592731819076841,-0.6178066273744218,0.09584352523489437,-0.6127626905696534,-0.5986798771352778,-0.0739996150279831,-0.569304734508879
-0.664780849813032,-0.6630570256723449,-0.12367605963858722,-0.6993109813504469,-0.6601747146931294,-0.2323142524908353,-0.3019335272552747
-0.7008053651811271,-0.6675820655021371,0.11360739395643282,-0.6300723487258121,-0.6459835983336251,-0.06724032036337016,0.6113116866980767
-0.6197502056029124,-0.6087565477148374,-0.07225820045420962,-0.634399763264852,-0.5655672722964346,-0.183956618207523,0.0802340955549856
-0.6062410123398765,-0.5997064680552526,0.02292541853781985,-0.6733464941162091,-0.6932873195319726,-0.1373918573421903,-0.9142082356087551
-0.723320687286187,-0.7037823841404754,-0.2878999440691387,-0.7339302976627644,-0.6696354589327991,-0.3426362561133155,0.012476377895166302
-0.7188176228651748,-0.7128324638000598,-0.22569605620647396,-0.7339302976627644,-0.6554443425732948,-0.2999088994353723,0.3312898382409947
-0.6737869786550557,-0.6721071053319293,0.29727927807534493,-0.6170901051086933,-0.6034102492551126,0.06421429137412245,0.4314684352322908
-0.6152471411819006,-0.5499310299275377,0.4288847109423937,-0.5954530324134947,-0.5088028068584177,0.16464825230327393,0.3550323600515394
-0.5657134325507691,-0.5951814282254605,-0.1537744756269552,-0.6300723487258121,-0.5324546674575917,-0.23732626040793228,-0.02300032185016949
-0.5657134325507691,-0.5861313485658757,0.4001296216668857,-0.5348692288669397,-0.5135331789782528,0.1579178990400225,0.8240172845374468
-0.45313682202547123,-0.4413300740125224,0.3423307412180814,-0.4959224980155819,-0.42838648082122727,0.12593718396339243,-0.28560742432371816
-0.4891613373935663,-0.4865804723104455,0.768044139223919,-0.474285425320384,-0.4141953644617234,0.437458448382861,0.6401239023204655
-0.39910004897332757,-0.42322991469335364,0.2593044117927196,-0.4483209380861457,-0.3668916432633762,0.07798195857643274,-0.1847131311187774
-0.4216153710783876,-0.4277549545231458,0.9350180042948523,-0.38773713453959,-0.3716220153832108,0.5766427310772734,0.7905548605813958
-0.30903876055308926,-0.32820407826771525,0.5050536390341438,-0.4223564508519075,-0.33377903842453294,0.2614318759578139,-0.4649507778393369
-0.37208166244725577,-0.40060471554439187,0.21505272895801525,-0.4137016217738283,-0.3479701547840368,0.05820756743878,0.23384925584320101
-0.33605714707916107,-0.3101039189485465,0.4257017871445004,-0.35311781822727256,-0.26755382874684636,0.22283948733934794,-0.0547966884494242
-0.3405602115001729,-0.3372541579273004,0.2053244329546417,-0.41802903631286786,-0.3195879220650282,0.04929028922380313,-0.15033939388293352
-0.35857246918422025,-0.35535431724646915,0.010599902346060435,-0.4310112799299874,-0.33377903842453294,-0.09420401461608967,-0.3109040733028929
-0.39910004897332757,-0.35535431724646915,1.1308255692137663,-0.30984367283687597,-0.3195879220650282,0.7412288106485379,0.7855637244928586
-0.28652343844802924,-0.269378560480416,1.112338995108276,-0.2838791856026385,-0.3479701547840368,0.7285154883042136,-0.68198001961974
-0.3810877912892802,-0.35082927741667697,0.4516751956092388,-0.4266838653909478,-0.38581313174271475,0.21182207489696406,-0.537953931828831
-0.45313682202547123,-0.41870487486356145,0.9478250193837716,-0.37908230546151084,-0.3668916432633762,0.5886892453381682,0.8632986489980706
-0.33155408265814845,-0.3146289587783387,1.9207022979474084,-0.17136640758760624,-0.26282345662701173,1.3678369982077159,0.5804027749026862
-0.24599585865892193,-0.11100216643768612,3.181525277155223,-0.015579484182178182,-0.17767675846998665,2.37499657116511,0.5979463898290441
-0.15593457023868357,-0.19697792320373933,1.4477317703874766,-0.27955177106359813,-0.2817449451063503,0.9761110429842699,-1.1756460532767985
-0.3270510182371366,-0.3463042375868848,0.6823236243831027,-0.348790403688233,-0.29120568934602037,0.4091613466196837,0.16731872443706625
-0.3000326317110656,-0.35082927741667697,0.4468984515952246,-0.4223564508519075,-0.3574308990237061,0.21382121721789077,-0.9047891647437352
-0.42611843549939943,-0.3689294367358457,0.5062950645072449,-0.30118884375879684,-0.3101271778253589,0.27509032822619794,0.6286483286018113
-0.33605714707916107,-0.35082927741667697,1.0483628958745628,-0.3141710873759156,-0.28647531722618574,0.6917266443790783,0.581130643535687
-0.25049892307993377,-0.2603284808208316,0.8213853614568346,-0.3055162582978364,-0.2060589911889953,0.5311815099053544,0.10133547018182179
-0.23248666539588642,-0.21507808252290808,0.2721402385705266,-0.3141710873759156,-0.2439019681476732,0.11395876841094207,-0.5180085455268406
-0.3045356961320774,-0.27842864014000035,0.36766561245599927,-0.3661000618443921,-0.33377903842453294,0.16324781237971348,-0.6536029034478399
-0.39459698455231573,-0.3825045562252231,0.14845432727883873,-0.4526483526251853,-0.42365610870139264,-0.004651228543114881,-0.7982705545202499
-0.5026705306566023,-0.49563055197003025,-0.15211454940384334,-0.5262143997888598,-0.4141953644617234,-0.22116002287180017,0.40966311607934736
-0.4441306931834468,-0.4277549545231458,-0.06580822126434864,-0.5175595707107806,-0.4473079693005662,-0.1619943644606422,0.00974401095825554
-0.43962762876243494,-0.4911055121402377,-0.13574080810807887,-0.48726766893750273,-0.418925736581558,-0.20736165373174748,-0.2846299785328766
-0.4756521441305304,-0.47300535282106854,0.15012204143308397,-0.5002499125546223,-0.47569020201957485,-0.009645711595075228,0.43944157132145306
-0.4126092422363639,-0.3327291180975082,2.009892793146343,-0.2665695274464794,-0.28647531722618574,1.4013346316507047,0.788551030082796
-0.3000326317110656,-0.27390360031020816,0.7504762850507649,-0.348790403688233,-0.3290486663046983,0.44182273120309334,-0.7473268713698814
-0.4036031133943394,-0.45038015367210754,0.3897434465795576,-0.5262143997888598,-0.4567687135402359,0.1505511251581378,-0.8325576901174547
-0.5161797239196382,-0.5001555917998225,0.4818241051792742,-0.44399352354710614,-0.43311685294106234,0.23458547131205368,0.7788000708732629
-0.40810617781535125,-0.3915546358848075,0.17402144705459238,-0.46563059624230485,-0.418925736581558,0.0068798723364620635,-0.6065985781774639
-0.4891613373935663,-0.49563055197003025,1.1255537248454017,-0.40071937815670955,-0.4473079693005662,0.7064424049448593,1.3032481264910973
-0.30903876055308926,-0.18792784354415495,4.113851237064204,-0.04154397141641645,-0.1824071305898213,3.1127982669684133,1.9973446198146154
-0.020842637608325262,-0.05217664865038605,2.6143758834086346,0.010385003052060086,-0.016844106395605758,2.013570636069674,-0.08164145179629219


==> pic/After_setting/����/�趨��ֵ��SVM/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
1.5491553433293885,1.5166388968296416,-0.11482314978308485,1.3986344668807182,1.4559112684159048,0.12571965548714295,0.07175207246394469
1.5711416901182649,1.5738773275780955,0.10402695910438542,1.6485278928915814,1.7165678851584112,0.40036593544896476,0.7054468355935699
1.7662705178695295,1.7892028527746586,1.1952566309608905,2.1160704318796486,1.9519996680226113,1.68189698875901,1.8151883727234726
2.2747047873622592,2.2552872174406384,0.5059128170663402,2.2047422927222127,2.27711974912079,0.953834038648288,-0.4962206407963649
2.131793533234574,2.110828320789779,0.008560672959861945,2.1429406927410324,2.274316989800979,0.3978961886168073,0.3712147304595141
2.2417252671789476,2.271641054797338,0.6223615401061633,2.519124344800396,2.4789184201472465,1.1470913114070234,0.5739533035164175
2.412119454792727,2.2525615778811865,-0.15433482062259704,2.1939941883776597,2.3303721761972156,0.22032096161957812,-0.8873996444756299
2.1510315866748395,2.12990779770593,0.21018387319241388,2.011276414520254,1.9940410578197894,0.5707957354225978,-0.6159970460455853
1.9751408123638403,2.0290591340062725,-0.14465501754171797,2.000528310175701,1.96601346462167,0.18310075860262365,-0.5977674304369279
1.8074949180986697,2.0181565757684723,0.9301302595984091,1.9306656319361055,1.3970533226998547,1.252893641822486,-0.11693036952173723
1.7772636912639668,1.6992567473128035,1.1700784110941007,1.9172305015054127,1.7642147935952137,1.5468245907980835,0.4441260082406489
1.9036851852999974,2.1707923910976823,1.981246406500639,2.6561626751934493,2.2799225084406016,2.74052177330958,3.49133345705405
2.893070790799365,3.1383944347024926,4.253322760205987,3.451522396690391,3.2692965483342014,5.84345619488629,1.1576793259459013
3.2558455128158004,3.1520226324997442,2.308259126441721,3.3950948488814863,3.3561820872483707,3.4468547725114513,1.1542107602061633
3.6296134082266733,3.6426377532007743,2.5624849978406443,3.800835787888373,3.535558683716332,3.898347803696996,0.5290818048799367
3.8082524758862832,3.6971505443897787,0.8097917565225536,3.55094236187751,3.5075310905182127,1.6333071025849408,-1.0441774300932904
3.4592192206128938,3.4790993796337637,1.2537460776236038,3.4972018401547427,3.5663890362342627,2.2055267574440185,0.02467503913671077
3.470212394007331,3.4191353093258603,1.576614809267444,3.6718585357537328,3.5776000735135103,2.652656856657087,0.4526507445806951
3.6213685281808465,3.533612170822768,1.235113875866986,3.3682245880201043,3.3898151990861125,2.121790453284059,-0.8372199603413852
3.3465391933199107,3.2419687379616,1.1377382308509805,3.099521979406273,2.8068412605652386,1.8463344746088477,-1.688753903880105
2.802377110295257,2.6614075117987124,0.535177429552608,2.7152772490884938,2.633070182736902,1.0761065070007731,-0.9714533446888375
2.5055614286454464,2.467887103077752,0.5799242988864214,2.6319794404182058,2.526565328584049,1.1402339300512379,1.0541732074801644
2.824363457084131,3.1247662369052422,0.9626343181908502,2.992040935960739,2.6386757013765245,1.615761852498133,-1.049541295665961
2.5028131352968375,2.4433563470426996,-0.20615518502912492,2.4385135622162473,2.526565328584049,0.20203030392207877,-0.027260596324715846
2.4973165485996183,2.4733383821966513,-0.12935134873098014,2.417017353527139,2.610648108178405,0.2992869134328263,0.07362031770903008
2.522051188737103,2.495143498672252,0.7717031961526822,2.2907271274786387,2.307950101638721,1.2366689259799664,-1.19845999468345
2.1647730534178855,2.1408103559437306,1.0423504654326172,2.0945742231905427,2.0024493357792252,1.4835563289163096,-0.9940794403143893
1.8789505451625124,1.8982284351526653,0.16214866357993724,1.7022684146143485,1.7137651258385997,0.4561190381269175,-0.83745094011721
1.6453456105307165,1.6365670374454484,0.6643222703228227,1.5302987451014962,1.447502990456469,0.9178205507625341,-1.2070065079415297
1.3155504086975947,1.1868365101361706,-0.01635753764220236,1.2830923451767706,1.2681263939885072,0.1938979253040609,-0.5465210432330893
1.172639154569907,1.156854474982219,3.11392590590702,1.0842524148025368,0.4132848014458798,2.9886850555725335,-2.5498890241453966
0.5075521642064428,0.5354086554275794,1.1083685787653375,0.7779314409827687,0.6683358995487624,1.1428020817935198,0.7836808783806296
0.6999326986090977,0.7452829015052426,0.21682250018014146,0.665076345364959,0.6767441775081974,0.3103859419532849,0.44502136889772254
0.8126127259020814,0.7480085410646932,-0.17486560795845324,0.665076345364959,0.7608269571025545,-0.06468088530692899,-0.763093133305577
0.6229804848480354,0.5953727257354829,0.4909547223221857,0.4554883106461701,0.3628351336892658,0.4860876835151994,-0.9361175131288149
0.39487213691345907,0.43455999172792287,0.23457667861890547,0.5065418062827984,0.38525720824776044,0.25882092756253555,-0.5941704826853252
0.2547091761343813,0.23013702476916,0.2953185720753202,0.12767112813729603,0.14421990674393756,0.24973371601337457,-0.5691239016656899
0.12279109540113199,0.2083319082935591,0.31058163386144755,0.45011425847389364,0.3123854659326517,0.3329039566695039,1.6753170943821272
0.5130487509036614,0.5899214466165827,0.011668146236051002,0.4393661541293406,0.4525234319232465,0.0442134513879803,-0.6878643545825455
0.3481511499870995,0.46999330600077577,0.34915126316573525,0.3480072672006379,0.45812895056287023,0.35197483894516,-0.17048336297163416
0.3096750431065683,0.3473395258255173,1.6967144353056671,0.8424200670500869,0.4244958387251272,1.688595504665264,2.483646221790069
0.90055811305758,0.889741798156101,1.5009423758335747,1.0573821539411532,1.041102889083745,1.63621457492828,0.012716849935379505
0.9060546997547996,0.8951930772750022,0.9390184328780802,0.9794583974431423,0.7636297164223669,1.056787820816282,0.8670861271513373
1.1286664609921584,1.085987846436515,1.0639235687930422,1.1729242756451006,1.189649133033774,1.2363857976221755,0.1282307149731878
1.1643942745240787,1.1759339518983702,0.23958335901042388,1.0466340495966002,1.007469777246001,0.3786206899150596,-1.15444191760515
0.8648302995256596,0.7616367388619433,-0.3356971873614739,0.7026947105708956,0.8168821434987922,-0.21169004760525584,-0.7151773406110307
0.6861912318660507,0.671690633400088,-0.4565113727256239,0.6597022931926816,0.7720379943818019,-0.32315418799367973,0.6342623203639607
0.8455922460853941,0.8079726113725966,-0.38211661031610683,0.7000076844847578,0.8252904214582282,-0.2518749228947511,0.12174261741160936
0.8785717662687056,0.8624854025616008,-0.5304673306549111,0.7510611801213851,0.8981621637733379,-0.38079873912629314,0.012770588816010965
0.8840683529659252,0.8761136003588509,0.25969460948487044,0.9767713713570026,1.0186808145252484,0.4090131475949125,0.2404350690814743
0.9472790999839396,0.8870161585966514,2.266377538487313,1.6270316842024752,1.0270890924846845,2.57142673247945,3.489701487656659
1.840474438281981,1.8982284351526653,2.7181750235204047,1.8769251102133384,1.9183665561848673,3.237161234247187,-0.3122785350332375
1.7552773444750904,1.7265131429073037,2.101955966622808,1.5410468494460492,1.0018642586063784,2.3402215607459596,-2.9308071588198015
0.941782513286722,0.9660597058207061,0.5084785180498941,1.2938404495213238,1.1476077432365959,0.703558970185588,0.766631881797934
1.1396596343865955,1.0560058112825612,-0.06397984011157316,1.0143897365629393,1.1756353364347152,0.11583858211295342,0.17021663899165804
1.186380621312955,1.2168185452901223,1.1230403525502486,1.0573821539411532,0.6094779538327123,1.1755961457068862,-1.812191441330119
0.7136741653521447,0.587195807057133,-0.3119072719432302,0.4823585715075537,0.5590282860760983,-0.2280059354053356,-0.6942987330923373
0.5432799777383642,0.5408599345464797,-0.6661969319516352,0.5414731454025963,0.6543221029497027,-0.5415134367178478,0.058726389357553324
0.5597697378300199,0.5272317367492286,-0.764166351113221,0.46623641499072316,0.564633804715722,-0.6374382103610226,0.2949233504909757
0.6339736582424725,0.6171778422110848,-0.5697610495051874,0.5602823280055645,0.7271938452648115,-0.4441497430622483,-0.12049362337562333
0.6064907247563796,0.6171778422110848,-0.15232290829610381,0.8101757540164278,0.7047717707063168,-0.037705109328093865,0.14776765142590811
0.6449668316369107,0.6607880751622875,-0.41865775299814195,0.6113358236421929,0.6991662520666931,-0.30385459505253304,-0.15377882755733804
0.6092390181049884,0.5626650510220815,-0.10286790307313823,0.40443481500954276,0.4244958387251272,-0.05541632849524654,-1.0383011934643325
0.35639603003292786,0.33916260714716745,-0.7999415541524751,0.21365596289372218,0.37684893028832445,-0.6971841009997263,-0.34324889718556684
0.2766955229232567,0.26829597860146254,-0.785164947946886,0.28889269330559436,0.41608756076569114,-0.6722367402569608,0.7127342053629315
0.4470897105370362,0.32008313023101614,-0.6627685388738049,0.33188511068380744,0.43850963532418685,-0.5609189599602818,-0.10016037576656936
0.4251033637481618,0.3827728400983702,0.8389293684675652,0.896160588772854,0.547817248796851,0.9136473695668226,1.374597280129492
0.7576468589298945,0.7534598201835934,-0.4340401497137369,0.7376260496906925,0.8336986994176643,-0.3004967663420077,-0.27289616095277486
0.6916878185632693,0.6907701103162394,-0.6015712666414009,0.5199769367134902,0.5169868962789193,-0.49508441437873874,-0.5852128520129433
0.5487765644355828,0.644434237805586,-0.69835769544316,0.4823585715075537,0.5169868962789193,-0.5897161208047527,-0.5610687311392084
0.41411019035372465,0.44273691040627366,-0.94437473250985,0.3426332150283614,0.5253951742383552,-0.81367326884071,0.1857075608825411
0.4608311772800832,0.45909074776297437,-1.1453289527298136,0.3641294237174675,0.6066751945129,-0.9927605368473204,0.2187867710804265
0.5157970442522702,0.5027009807141771,-0.9121706686706539,0.35606834545905225,0.5085786183194843,-0.7864545226386942,-0.5519010037189089
0.38387896351902184,0.4808958642385762,-0.6114248926490566,0.41249589326795705,0.5310006928779789,-0.5050011799394136,0.20939228931100295
0.43609653714259905,0.3991266774550709,-1.0440378375193486,0.30232782373628614,0.5085786183194843,-0.9048068815459539,0.13952232366363831
0.47182435067452044,0.5081522598330773,-0.3997887459908618,0.3345721367699462,0.30677994729302704,-0.3444502972374206,-1.2483488431771397
0.17226037567610036,0.132014000628954,-0.9901220677714396,0.04974737163928512,0.20588061177979897,-0.8798944744927905,-0.3625924339002178
0.08981157521782039,0.11566016327225331,-0.03583005619382135,0.4554883106461701,0.23671096429772967,0.012151349446769134,1.5988377179265147
0.4608311772800832,0.41820615437122216,-0.719467340058413,0.390999684578851,0.5674365640355343,-0.602301316302287,0.2187867710804265
0.5157970442522702,0.4999753411547275,-0.8332799213577047,0.42055697152637234,0.6375055470308317,-0.7000906428678277,0.29649668296854553
0.5900009646647237,0.53813429498703,-0.6450087666102221,0.5253509888857667,0.6795469368280097,-0.5176730180497405,0.06957139604358982
0.6092390181049884,0.6171778422110848,-0.4261453982861444,0.6677633714510968,0.7440104011836834,-0.2979163095457284,0.4162500260932888
0.7136741653521447,0.7398316223863424,-0.8703388036035238,0.5871525888669481,0.7243910859450001,-0.7271957129692211,-0.572700430876413
0.5735112045730669,0.5953727257354829,-0.7001083554327457,0.46623641499072316,0.6290972690713957,-0.579760047783873,-0.2785811395255213
0.5075521642064428,0.5272317367492286,-0.6387179926547448,0.35606834545905225,0.4497206726034342,-0.539921319828461,-0.6543353366577362
0.35089944333570927,0.3010036533148649,-0.4632254127590567,0.37756455414815926,0.36844065232888945,-0.3854398493998294,-0.008926484238941606
0.35089944333570927,0.3064549324337651,-0.4604382377484179,0.1464803107402643,0.25072476089678936,-0.41054644326798595,-1.0586996218391411
0.10080474861225759,0.08295248855885098,1.2795369248974002,-0.046985567461695014,-0.5004147368127987,0.9474599870675857,-1.7453272208712585
-0.30044608028470904,-0.29863704976417266,-0.48330330746328753,-0.40973408909036696,-0.36027677082220394,-0.5044045373610061,-0.3092829584947775
-0.3664051206513332,-0.14600123443496338,-0.5116758084803061,-0.27269575869731344,-0.2761939912278468,-0.5160932194733766,0.10468343350165342
-0.341670480513849,-0.35042420139372626,-0.7971968507747198,-0.36136761953987734,-0.3238408996646496,-0.7630307911702238,-0.48705874423818124
-0.4461056277610053,-0.429467748617781,-0.2133173525841523,-0.584390784689358,-0.5564699232090364,-0.3234628691453407,-0.9274253520453872
-0.6439827488608788,-0.612085599100943,0.30574069642752305,-0.7241161411685503,-0.8815900043072165,0.038078749268119425,-1.3321470441504217
-0.9215603770704235,-0.8955521132837605,0.8396319114290665,-0.7751696368051776,-0.9628700245817612,0.457395666619301,1.3527402353373388
-0.6467310422094876,-0.6693240298493968,-0.28835726945610374,-0.6112610455507406,-0.5760892384477198,-0.3784080472908503,-0.008926484238941606
-0.6467310422094876,-0.6665983902899462,-0.5190505413784477,-0.7429253237715185,-0.6825940926005716,-0.5797989601251189,-0.6249134660543129
-0.7759008295941282,-0.7865265309057541,-0.39371592402462047,-0.7671085585467633,-0.6966078891996312,-0.48182674460600666,0.7648640165657713
-0.6164998153747849,-0.7211111814789494,-0.29671361502059534,-0.6193221238091559,-0.5873002757269672,-0.3852257322344609,-0.008926484238941606
-0.6164998153747849,-0.6284394364576436,0.2951617378016969,-0.3533065412814621,-0.5760892384477198,0.12954080770674653,1.2571439097407968
-0.3499153605596774,-0.3913087947854784,-0.4826192034058186,-0.5387113412250062,-0.4247402351778776,-0.5218615738563487,-0.8276684680043463
-0.5285544282192853,-0.5085112958418357,-0.5290980866464883,-0.4849708195022401,-0.46117610633543205,-0.5615085996147996,-0.3184820682229128
-0.5945134685859105,-0.6148112386603926,-0.5759360105690459,-0.6757496716180607,-0.6433554621232048,-0.6191923372113014,-0.5164489723139245
-0.7016969091816756,-0.6284394364576436,-0.26778836124000094,-0.584390784689358,-0.5312450893307294,-0.351346786983019,0.9682532917991085
-0.4983232013845825,-0.4976087376040353,0.6673868576087343,-0.29687899347255825,-0.444359550416561,0.4575159381292075,1.3399042370436496
-0.20975239978059967,-0.21141658386176707,-0.3474129354976973,-0.3156881760755265,-0.1332532659174397,-0.3695981430789531,-0.021295197859440042
-0.21250069312920947,-0.2441242585751694,-0.35422559259089853,-0.2458254978359299,-0.12764774727781603,-0.36591624102995274,0.22616226235891465
-0.1602831195056313,-0.1051166410432112,-0.26568549746552805,-0.12222229787356718,-0.037959449043835275,-0.28106860803134376,0.1508491138587367
-0.12455530597370991,-0.14600123443496338,0.6781147777176979,-0.046985567461695014,-0.17809741503443008,0.529909058003641,0.8352544551083109
0.0650769350803362,0.0665986512021503,-0.17376030960999875,-0.07116880223693982,0.07975644238826383,-0.17726446948927446,0.026911504166581612
0.0733218151261636,0.05842173252379948,-0.210761388999357,0.022877110777901593,0.13300886946469023,-0.20407958887841296,-0.3072704983352469
0.00461448141092964,-0.004267977343554581,-0.4675320363334378,-0.04429854137555628,-0.029551171084400266,-0.4481925357416069,-0.7672257389104131
-0.1685279995514597,-0.12147047839991187,-0.537589719900116,-0.13565742830425895,0.012490218712778771,-0.5102722074566468,0.28635532941700687
-0.10256895918483551,-0.1023910014837606,-0.13060850906433003,-0.1275963500458437,-0.029551171084400266,-0.16199613566376117,0.17407867121406168
-0.12180701262510109,-0.11874483884046128,-0.5220218982507128,-0.23239036740523814,-0.16128085911555906,-0.5133221352629072,-0.2657612213005148
-0.1795211729458969,-0.16235507179166406,-0.14727251319952,-0.2565736021804829,-0.2565746759891635,-0.21199091869756068,-0.8960209141965283
-0.37739829404577135,-0.527590772757987,-0.19915896761038845,-0.3667416717121539,-0.5004147368127987,-0.26822840903581857,0.6610775622893513
-0.23173874656947505,-0.2195935025401179,0.5078097452160026,-0.3748027499705691,-0.5060202554524224,0.28767912309305116,-1.6710393120118654
-0.6000100552831291,-0.5984574013036918,-0.3568528256474592,-0.5817037586032192,-0.5284423300109171,-0.43430790826300075,-0.061018860828393744
-0.6110032286775663,-0.6366163551359945,0.04896942755735125,-0.7697955846329011,-0.8087182619921067,-0.15242075239009817,-1.1305842019519965
-0.847356456657971,-0.8601187990109086,-0.3268506569998983,-0.7805436889774542,-0.7806906687939883,-0.4364165383213286,0.853469437217292
-0.6714656823469728,-0.612085599100943,-0.5457038735678235,-0.6945588542210289,-0.5704837198080961,-0.5925762552203592,0.08312689907206774
-0.6522276289067073,-0.6884035067655471,1.570806347318565,-0.09266501092604587,-0.5564699232090364,1.2495831266800885,3.493029955774823
0.081566695171992,0.24376522256641106,2.37609108926661,0.24052622375510477,0.0993757576269472,2.0870516425938295,-0.25927903489446297
0.02385253485119523,0.10475760503445286,1.0327098191254698,-0.028176384858726734,-0.051973245642894954,0.8209264198817059,-0.7413871734120465
-0.1437933594139755,-0.17325763002946548,0.07334213665023456,-0.2458254978359299,-0.12204222863819236,-0.012060973599953324,-0.46271505742713775
-0.24548021331252204,-0.07786024544870909,2.5012866897147554,0.1303581542234338,-0.051973245642894954,2.157756564451722,1.9046581735977348
0.17775696237331995,0.18652679181795723,1.1079018051610137,0.06049547598383816,0.060137127149580485,0.9329012577221539,-0.9278381141475387
-0.03660991881821035,-0.03970129161640654,1.0744441030263163,0.03362521512245462,-0.08560635748063798,0.8836879922990082,-0.7711629105338371
-0.20975239978059967,-0.17325763002946548,0.5116914452828523,-0.21089415871613207,-0.3126298623854012,0.33144067279693906,-0.6149934516432727
-0.3444187738624588,-0.28228321240747195,0.5260035568497845,-0.40973408909036696,-0.47799266225430304,0.28853809604525,-1.2424484503063769
-0.6137515220261761,-0.6229881573387434,0.17481246143359788,-0.6676885933596454,-0.6321444248439575,-0.0242552427042461,-0.5177750855713059
-0.7209349626219412,-0.7156599023600492,0.06182051495309303,-0.748299375943795,-0.6685802960015119,-0.12020438211932774,0.22939613865780661
-0.6714656823469728,-0.6093599595414924,-0.42873202431809454,-0.7697955846329011,-0.6545664994024532,-0.5089157021546493,-0.08782938421980478
-0.6879554424386286,-0.7674470539896028,-0.16151749886862668,-0.7832307150635929,-0.6405527028033935,-0.2976043679688714,-0.1670893108974186
-0.7209349626219412,-0.7156599023600492,0.5214522552342554,-0.6891848020487514,-0.5816947570873434,0.2609553973030427,0.4015180329721284
-0.6357378688150505,-0.6638727507304956,0.8960762971737678,-0.8235361063556672,-0.836745855190226,0.48699714480125067,-0.8464611230474335
-0.8116286431260495,-0.8165085660597058,-0.05840093215896172,-0.8611544715616037,-0.6994106485194436,-0.22734919663320657,0.23241288071979077
-0.7621593628510812,-0.7565444957518014,1.9554557664055396,-0.33181033259235604,-0.6293416655241462,1.4924059885584626,1.9884440695623797
-0.3499153605596774,-0.35042420139372626,0.9699603640951986,-0.441978402124027,-0.43875403177693634,0.6689565444213943,-0.7394962543680714
-0.5093163747790197,-0.5085112958418357,0.32621678858737324,-0.4661616368992718,-0.5060202554524224,0.12732847319832186,-0.16330551121659378
-0.5422958949623323,-0.5766522848280901,1.169388713211813,-0.4554135325547188,-0.4976119774929864,0.8456258318530746,0.5467191134451596
-0.42411928097213,-0.4539985046528325,0.19051370616386415,-0.5064670281913461,-0.435951272457125,0.024891032140287688,-0.5431576913146248
-0.5395476016137235,-0.590280482625341,1.0385833351852043,-0.3828638282289844,-0.5396533672901654,0.7303603794340493,1.0632023884131006
-0.3114392536791462,-0.26592937505077124,4.58086026378655,0.2727705367887648,-0.13605602523725205,4.057536047225132,3.4877252651102695
0.45533459058286463,0.5463112136653799,3.5176575188804806,0.47967154542141494,0.4104820421260675,3.2387203558358673,-0.4190775432007508
0.35639603003292786,0.3527908049444175,3.602130281826496,0.7886795453273218,0.5141841369591079,3.519884731580912,1.4551751172859382
0.7054292853063163,0.7807162157780945,3.445423630280594,0.928404901806513,0.7552214384629308,3.4429176400809505,0.3783446345338708
0.8016195525076443,0.85430848388325,2.0996237560307645,0.7403130757768321,0.7944600689402975,2.0921337891880403,-0.654601217113038
0.6394702449396922,0.4536394686440741,2.35960960956347,0.29964079765014834,-0.07439532020139064,2.0731221463880516,-2.1942473772336895
0.10080474861225759,0.2519421412447619,0.841525524719577,0.26202243244421175,0.3432158184505824,0.7795189962728422,0.883060195537933
0.30692674975795947,0.2546677808042115,1.2197830666469422,0.5092288323689362,0.3123854659326517,1.192372963237754,1.3595440511292494
0.6312253648938637,0.644434237805586,1.8682482446592243,0.7779314409827687,0.6599276215893264,1.8973247239982112,1.0736202957986507
0.8978098197089712,0.8515828443237984,0.6839851860969777,0.7080687627431711,0.8196849028186045,0.7575439887252322,-0.7450277412917665
0.7109258720035349,0.693495749875689,1.3663723537039172,0.8289849366193961,0.8449097366969116,1.4489039803311172,1.085804450421228
0.983006913515862,0.9687853453801577,2.3301245589436026,1.1030615974055051,1.1139746313988539,2.49111017828234,0.8273958488711223
1.1973737947073924,1.1241468002688155,0.4467508683531895,0.9767713713570026,1.1700298177950905,0.6043888395813087,-0.3126010067237132
1.117673287597721,1.099616044233765,1.1911714814135943,1.1971075104203446,1.097158075479982,1.3632818805015758,-0.2624458655011241
1.0517142472310959,1.0260237761286095,0.8157512517415401,1.0251378409074923,1.0607222043224285,0.9602532697723878,-0.2642980618939072
0.9857552068644708,0.9279007519884035,0.6570069977107179,0.8289849366193961,0.9289925162912687,0.7576636475448225,-0.4591157994931511
0.8703268862228772,0.8216008091698467,-0.055321842364260625,0.8155498061887052,0.9289925162912687,0.07666950130016106,-0.09579566023526936
0.8483405394340029,0.8079726113725966,0.21608307941057556,0.6811985018817895,0.8056711062195449,0.30708625339104106,-0.5096687127690154
0.7219190453979721,0.7125752267918403,0.44402522541555745,0.6811985018817895,0.6010696758732763,0.48166486915849804,-0.8372199603413853
0.5157970442522702,0.5490368532248305,0.5908181691316758,0.390999684578851,0.30677994729302704,0.5636350201876152,-1.2984909680038692
0.20249160251080414,0.18925243137740783,0.842643668147245,0.5414731454025963,0.3263992625317104,0.8319350419528976,2.0347540723218844
0.6806946451688322,0.5762932488193316,0.15531570297443079,0.6489541888481285,0.6907579741072571,0.23570192513109042,0.04655603114442922
0.6944361119118792,0.671690633400088,0.19444533629668898,0.4931066758521067,0.4805510251213649,0.23489373319802223,-0.8066085437602327
0.4965589908120046,0.4890727829169261,0.20526027145838943,0.675824449709512,0.657124862269514,0.2950347199776309,1.0794882190974915
0.7603951522785033,0.7262034245890913,1.1529816106608937,0.5468471975748728,0.5225924149185439,1.1096565601521982,-1.3393549673072969
0.42785165709677064,0.44001127084682307,0.1943761386118935,0.42861804978478757,0.5001703403600483,0.22683513063448876,-0.19181195025083111
0.38387896351902184,0.26284469948256234,0.5026586612726804,0.22977811941055173,0.3348075404911464,0.4627765386871475,-0.778787422546652
0.19974330916219435,0.18925243137740783,0.20182027637352756,0.1303581542234338,0.11338955422600687,0.16425586679546225,0.4610430578319559
0.3096750431065683,0.37732156097947,0.7524482152329053,0.42861804978478757,0.3712434116487008,0.7194157060743492,-0.34513396551727255
0.22997453599689713,0.24376522256641106,0.040642294189135585,0.13841923248184906,0.20027509314017528,0.026499717322881814,-0.6176361975541462
0.0870632818692106,0.08567812811830158,0.8005037283576872,0.0013809020887955313,-0.19211121163348976,0.6310274859051219,-0.914346673930749
-0.12180701262510109,-0.14872687399441398,-0.04510855413862613,-0.2753827847834512,-0.13605602523725205,-0.11593215988861909,-0.5592866350851761
-0.24548021331252204,-0.24139861901571977,0.21296358976996096,-0.21089415871613207,-0.19211121163348976,0.10259333086680887,-0.08348173064816106
-0.2619699734041778,-0.2632037354913207,-0.11434581006521435,-0.22701631523296162,-0.24816639802972748,-0.16480966121302568,0.5140757804721253
-0.1465416527625853,-0.1759832695889151,-0.11772655204273638,-0.14640553264881198,-0.04917048632308362,-0.14925561462981415,0.1260309856125027
-0.11631042592788152,-0.11329355972156105,0.06990421335234262,-0.16521471525178025,-0.12764774727781603,-0.0036220230637110102,-0.2166949247130322
-0.16303141285424108,-0.18143454870781534,-0.3180064056039896,-0.23776441957751465,-0.09121187612026166,-0.3352466401164026,0.11402105248819037
-0.1355484793681471,-0.13237303663771233,0.012808250605600197,-0.18939795002702506,-0.102422913399509,-0.04489641368984584,0.3831266213091625
-0.04760309221264755,0.031165336929297377,0.14184411538119673,0.03362521512245462,0.11619231354581822,0.10289521864885207,0.4393568549590989
0.05408376168589802,0.11020888415335309,-0.23763080856969576,-0.003993150083481938,0.0769536830684525,-0.2334851478766058,-0.4993828060570281
-0.058596265607085724,-0.09966536192431,-0.4715438446219987,-0.23239036740523814,-0.11083119135894501,-0.4650610291963424,-0.3122411726416067
-0.1273035993223197,-0.11874483884046128,0.2726472144421385,-0.18402389785474854,-0.2874050285070942,0.14294476757590274,-1.3062382409971516
-0.4186226942749114,-0.4512728650933828,-0.48558683106153777,-0.5172151325359001,-0.4976119774929864,-0.5266590795771475,-0.428374300537217
-0.5093163747790197,-0.5521215287930386,-0.805835580903212,-0.6112610455507406,-0.4751899029344917,-0.7875392453618234,-0.18903534904620173
-0.547792481659551,-0.4730779815689838,0.790308050321297,-0.006680176169619719,-0.33224917762408457,0.6130135663935097,2.5385892331972597
-0.00637869198350756,-0.03697565205695691,-0.47934308667027775,-0.1517795848210885,-0.035156689724023936,-0.4640143163990191,-0.6115813927134782
-0.1437933594139755,-0.11874483884046128,0.2875317607488607,-0.18133687176861077,-0.4555705876958083,0.12491152540897048,-1.3457630917392998
-0.44335733441239555,-0.4730779815689838,-0.7343330331037088,-0.5602075499141133,-0.43875403177693634,-0.7237098128032947,-0.21296287791437776
-0.48733002799014535,-0.527590772757987,-0.28759816671032357,-0.3989859847458139,-0.46958438429486804,-0.35275265317001553,0.0423821171431096
-0.4763368545957081,-0.4730779815689838,-0.6176209859400084,-0.562894576000251,-0.4667816249750557,-0.635926800727933,-0.2138600698250063
-0.5203095481734579,-0.4730779815689838,-0.5082751773478729,-0.5602075499141133,-0.48079542157411537,-0.5511335387991909,-0.4340947462441968
-0.6110032286775663,-0.6393419946954441,-0.7743804680536434,-0.5978259151200488,-0.5256395706911058,-0.762892753984606,0.13454136337551825
-0.5807720018428635,-0.5875548430658915,-0.4457616988534761,-0.7456123498576563,-0.752663075595869,-0.5322881607249792,-1.1259992019910736
-0.8171252298232682,-0.8137829265002552,-1.0839070987898698,-0.8853377063368486,-0.7302410010373743,-1.0312848440792397,0.2728522791092306
-0.7594110695024714,-0.7510932166329012,-1.0841617214084733,-0.8772766280784343,-0.6910023705600076,-1.0302374555649771,-0.3017626088442414
-0.819873523171878,-0.7756239726679527,-1.1141756992417629,-0.9337041758873382,-0.7470575569562453,-1.0563409821135739,-0.008926484238941606
-0.819873523171878,-0.8001547287030042,-0.7822352339927163,-0.9525133584903065,-0.8171265399515427,-0.8059740447002632,-0.31765983596898517
-0.8830842701898933,-0.8764726363676092,-0.8017344785962474,-0.9041468889398169,-0.7919017060732356,-0.8130670159973079,0.6140426346336144
-0.7566627761538626,-0.7483675770734515,-0.4012052267421989,-0.8638414976477425,-0.8255348179109787,-0.5088650441669409,-0.9536287731990272
-0.9517916039051273,-0.9364367066755127,-0.6462431372869029,-1.0384981932467325,-0.9432507093430779,-0.7116170319184102,-0.5559371992862499
-1.0617233378495012,-1.0917981615641725,1.6631610166129596,-0.5333372890527297,-1.178682492207277,1.0709204990682766,2.7140389368813036
-0.5230578415220667,-0.8001547287030042,0.13885390524750538,-0.6623145411873689,-0.6685802960015119,-0.054925976986958544,-0.7951333670497486
-0.6907037357872374,-0.6993060650033485,-0.08217240867317308,-0.6085740194646028,-0.6629747773618883,-0.21889529312307715,0.47892618780419177
-0.5890168818886918,-0.5003343771634858,0.5168309272191428,-0.4957189238467931,-0.44155679109674867,0.3049129812050248,0.6282555283669514
-0.4543505078068328,-0.4185651903799805,-0.114055345532031,-0.4876578455883779,-0.511625774092046,-0.21673703305236838,0.05492807310764886
-0.4406090410637858,-0.4730779815689838,-0.5188876989226118,-0.5037800021052083,-0.39110712334013464,-0.5405728497770199,0.13129737849145676
-0.410377814229083,-0.41311391126108027,1.1220506599147158,-0.1195352717874294,-0.2733912319080345,0.909026079747925,1.3242258559753404
-0.12180701262510109,-0.009719256462454808,0.5177864353696718,-0.12490932395970591,-0.08000083884101432,0.3846894946167053,-0.19237986785435165
-0.16303141285424108,-0.20596530474286684,-0.1768876720410991,-0.2861308891280042,-0.29020778782690654,-0.2421964488480257,-0.8326749803107119
-0.3471670672110676,-0.38040623654767797,2.4513429499455848,0.09005276293135947,-0.2874050285070942,2.0774538041429946,2.3330912220374636
0.16401549563027296,0.12656272151005377,1.7853585341369278,0.13304518030957255,0.14421990674393756,1.5783150365785257,-0.008926484238941606
0.16401549563027296,0.11838580283170294,0.030290196236516173,0.03362521512245462,0.1470226660637499,0.010535741881156043,-0.41015385747046956
0.0705735217775548,0.0120858600131461,0.335385896180166,0.14379328465412558,0.16664198130243227,0.30514069306504377,0.7073436938660379
0.23547112269411574,0.28464981595816324,-0.01440322099347302,0.1975338063768917,0.3263992625317104,-0.0018180526637864743,0.014469757187780204
0.24096770939133433,0.26284469948256234,0.38157224310068244,0.09005276293135947,0.1302061101448779,0.3116482839999082,-0.6635830537122829
0.0870632818692106,0.0665986512021503,-0.2079472807581092,0.07124358032839119,0.15262818470337358,-0.1892668389296314,0.28890910447546814
0.15577061558444458,0.1347396401884046,-0.012357124181976046,0.0685565542422534,0.060137127149580485,-0.03152091780319177,-0.9421352678247218
-0.06134455895569454,-0.004267977343554581,-0.06431982035333769,-0.1517795848210885,-0.08560635748063798,-0.11583804029552398,-0.7128608981654512
-0.22074557317503785,-0.2223191420995685,0.3073212627068781,-0.3479324891091856,-0.29020778782690654,0.14762221029267936,-0.900736157445767
-0.4186226942749114,-0.4321933881772316,0.2073741157038029,-0.4957189238467931,-0.44996506905618466,0.04378941104117176,-0.021637024126770182
-0.42137098762352115,-0.4376446672961318,-0.47627000505778944,-0.5225891847081766,-0.39951540129957064,-0.5084528388262596,0.2708071146019159
-0.3609085339541146,-0.33952164315592576,-0.36602255477634293,-0.3479324891091856,-0.2761939912278468,-0.4026191706116131,0.016301942099219622
-0.355411947256896,-0.35587548051262646,-0.513780951220446,-0.4285432716933352,-0.2874050285070942,-0.5277444075285366,0.003678631048298269
-0.3526636539082872,-0.37495495742877777,-0.7348414496261282,-0.5145281064497614,-0.36027677082220394,-0.7186570232948736,-0.6515556187983045
-0.49282661468736394,-0.49215745848513504,2.681808532479934,0.0766176325006677,-0.3518684928627679,2.314501265237236,3.482621013408611
0.2547091761343813,0.328260048909366,6.2185960543257695,0.5898396149530859,0.4244958387251272,5.771074274879829,0.7846865237822843
0.44159312383981764,0.4318343521684732,1.5664315619528733,0.35875537154519094,0.4749455064817412,1.4723404278217045,-0.02033816712876079
0.4388448304912088,0.524506097189779,1.3592128794719507,0.3641294237174675,0.4637344692024939,1.2671404522855787,-0.46554287472259037
0.32891309654683387,0.4808958642385762,0.8886213861198902,0.3050148498224248,0.3011744286534034,0.8144291038281961,0.07203906600614869
0.3481511499870995,0.31190621155266535,0.1524083643195364,0.25933540635807306,0.38525720824776044,0.1637931330355027,-0.3666595728613294
0.2629540561802097,0.26284469948256234,1.0716152850975822,0.3453202411144992,0.3880599675675728,1.0060947620604352,0.5273921601273248
0.38937555021624043,0.44001127084682307,0.2583610002123303,0.3184499802531166,0.36844065232888945,0.26116530796549575,-0.571589181310111
0.2547091761343813,0.26011905992311174,0.2869164400187933,0.14379328465412558,0.11058679490619454,0.2287143170807324,-0.9075765080276825
0.04309058829146082,0.12656272151005377,-0.6231551432940695,0.025564136864040327,0.1946695745005516,-0.5581214343545567,0.49418090337037207
0.15851890893305434,0.18925243137740783,-0.7603867901439885,0.028251162950178106,0.20027509314017528,-0.6816912670201802,-0.2332932778669632
0.10630133530947619,0.12111144239115354,0.2194203138617292,0.22440406723827522,0.1778530185816806,0.19676463046099685,0.34762555273681367
0.18875013576775715,0.26011905992311174,0.7647233458510082,0.2915797193917331,0.25913303885622535,0.7237334948269891,1.026398541965714
0.4305999504453804,0.4318343521684732,0.5279568376050289,0.40712184109568056,0.49736758104023693,0.5226303416972703,-0.2717383992128002
0.3673892034273651,0.36096772362276835,-0.07739341766964931,0.3721905019758827,0.4525234319232465,-0.028234217905630115,-0.3082689091334061
0.2959335763635223,0.29555237419596464,-0.47199611571753314,0.17335057160164688,0.36003237436945346,-0.4076375340779757,-0.008926484238941606
0.2959335763635223,0.27102161816091314,0.5187330348362301,0.28889269330559436,0.35162409641001746,0.5030722094152263,0.014298754758747685
0.3014301630607409,0.5354086554275794,2.230952674624673,0.35875537154519094,0.11899507286563055,2.0214737761427464,-0.2410246561614051
0.2464642960885539,0.31735749067156555,0.011784166306366747,0.18409867594620086,0.1470226660637499,0.002269828965906871,-1.013619894489944
0.010111068108148241,-0.02607309381915549,0.5978121075847455,-0.167901741337919,-0.13885878455706438,0.43600858393336267,-1.067409158999448
-0.23173874656947505,-0.20869094430231744,0.3952394073838773,0.08467871075908295,-0.08560635748063798,0.3143579111472849,1.206648568908421
0.03759400159424222,-0.028798733378606084,0.05585314694362084,-0.07385582832307759,-0.0631842829221423,-0.006539740255170318,-0.668209460245037
-0.11356213257927271,-0.11056792016211142,-0.20732533030973802,-0.046985567461695014,0.03491229327127346,-0.2126652312903862,0.6874653813384157
0.04309058829146082,0.006634580894245873,-0.7983398556460268,-0.08191690658149284,0.10498127626657086,-0.7244700045357257,-0.1287139574792556
0.015607654805366841,0.020262778691496924,-0.7289743561060004,-0.04429854137555628,0.08536196102788751,-0.6670770469881039,-0.28538509768633535
-0.04760309221264755,-0.11874483884046128,-0.5838448501480339,-0.13565742830425895,-0.10802843203913268,-0.5516950002494573,-0.3239363982700011
-0.11905871927649131,-0.13509867619716293,-0.19997442296175055,-0.06042069789238583,-0.102422913399509,-0.20341727872545484,0.7246303823197827
0.045838881640070606,-0.009719256462454808,-0.28905774063063505,0.1652894933432326,0.12460059150525421,-0.25758418772154884,0.37426211121454966
0.13378426879557018,0.07477556988050016,-0.3681260400869068,-0.003993150083481938,0.026504015311837454,-0.35729276438967833,-1.0394234914102447
-0.10531725253344432,-0.1759832695889151,-0.7193958634079506,-0.17864984568247202,-0.07719807952120199,-0.6761533522796189,-0.38726919563462064
-0.19051434634033507,-0.19233710694561676,-0.004049258432580677,-0.3452454630230478,-0.836745855190226,-0.13708188400264157,-1.440152119331307
-0.5093163747790197,-0.5357676914363378,-1.016944457777561,-0.595138889033911,-0.4723871436146794,-0.9551878961062538,0.0039384346758600764
-0.5065680814304109,-0.5303164123174375,-0.45684348017690274,-0.38017680214284566,-0.4331485131373127,-0.48596536420925057,-0.2789903836215717
-0.5642822417512077,-0.6366163551359945,-0.777365913077304,-0.595138889033911,-0.5844975164071557,-0.7734864932553515,-0.34589482016018536
-0.6357378688150505,-0.6148112386603926,-0.6599751485022564,-0.6623145411873689,-0.6461582214430172,-0.6835721918788369,-0.6894233782708401
-0.778649122942737,-0.6366163551359945,-0.885551313787585,-0.7966658454942847,-0.752663075595869,-0.8717904746911624,0.004419825303447158
-0.7759008295941282,-0.6911291463249977,-0.7936068583132354,-0.6246961759814323,-0.5564699232090364,-0.7805855387894747,0.9649822495325049
-0.5752754151456448,-0.5739266452686403,-0.8553979046912197,-0.552146471655698,-0.4751899029344917,-0.8238821777247621,0.8217660594883076
-0.39938464083464575,-0.3967600739043796,0.062016091643053856,-0.0953520370121846,-0.2874050285070942,-0.005794039897530311,1.6265700791293862
-0.04485479886403874,-0.04787821029475736,-0.44263495795846675,-0.1034131152705989,0.026504015311837454,-0.42103746431344974,0.19697016848313018
0.0018661880623208288,-0.08331152456760932,-0.708938104319865,-0.17864984568247202,-0.11643670999856869,-0.6577387119634912,-0.3942270388819802
-0.08607919909317872,-0.14600123443496338,-0.8186953698042274,-0.17864984568247202,-0.05757876428251863,-0.7552831491390029,-0.31329765013517225
-0.1547865328084127,-0.2005140256239666,-1.190536794664435,-0.299566019558696,-0.10522567271932134,-1.076548208938714,-0.04577186515059774
-0.16303141285424108,-0.14054995531606315,-1.1817472384445322,-0.2753827847834512,-0.051973245642894954,-1.067620266036798,0.07713679147004991
-0.1437933594139755,-0.1950627465050664,-0.8888301238461868,-0.3156881760755265,-0.1500698218363117,-0.8261013963808763,-0.32780494107389135
-0.21524898647781926,-0.26047809593187105,-1.1543870125410185,-0.321062228247803,-0.1500698218363117,-1.0482150575574616,0.0529608824245209
-0.20150751973477227,-0.16780635091056428,-0.5328215021888358,-0.33449735867849384,-0.3126298623854012,-0.5430838781840985,-0.8367515016769207
-0.38564317409159876,-0.4158395508205299,-0.6405498666935516,-0.5010929760190697,-0.44716230973637233,-0.6520583994213522,-0.6923135853766165
-0.5340510149165049,-0.527590772757987,-0.7811440237956574,-0.43391732386561177,-0.38830436402032226,-0.7515964351121479,0.9720568379751512
-0.3251807204221932,-0.3994857134638293,-0.19246647416144286,-0.45272650646858004,-0.44996506905618466,-0.2821670045715871,-0.7999110516117697
-0.4983232013845825,-0.47035234200953413,-0.7667378531002906,-0.5548334977418358,-0.44996506905618466,-0.7528805558789657,-0.36861467658096714
-0.5752754151456448,-0.5330420518768881,0.15061689012664306,-0.22970334131910036,-0.43034575381750134,0.029651299733902157,1.1462553343817639
-0.3306773071194118,-0.38313187610712857,-0.8575492482807888,-0.4016730108319517,-0.2649829539485995,-0.808419457088816,0.04133086254973183
-0.3196841337249746,-0.3122652475614237,-1.0286390736866913,-0.4285432716933352,-0.29020778782690654,-0.9551802421333788,-0.38531540769396544
-0.4021329341832556,-0.4022113530232798,-0.8790579190664491,-0.5440853933972827,-0.41633195721844163,-0.8435552185184277,-0.6303870248356861
-0.5367993082651137,-0.5466702496741382,-0.8358559812761082,-0.6918718281348902,-0.5564699232090364,-0.8206705165109281,-0.6416362182192298
-0.6714656823469728,-0.6720496694088464,-0.49652565908403967,-0.7724826107190399,-0.786296187433612,-0.5810812076074837,-1.1135670839710494
-0.902322323630159,-0.8628444385703582,-0.4605273245881247,-0.9363912019734769,-0.9208286347845831,-0.5650373578846094,-0.7422268623827823
-1.0507301644550642,-0.9827725791861661,0.35895102271217294,-1.0922387149694988,-1.5346329258233877,-0.021936617495721265,-1.2572830803647657
-1.298076565829906,-1.0454622890535201,-0.5165867723138141,-1.1513532888645424,-1.0553610821355544,-0.6311434784641852,0.6671382402473066
-1.1689067784452665,-1.2880442098445855,-0.7030913143120424,-1.143292210606127,-1.2571597531620105,-0.7783591907245347,0.7954243948150832
-1.012254057574533,-1.0863468824452722,-0.7110339240186402,-1.1782235497259248,-1.103007990572356,-0.7792588398383853,-0.8641542075516635
-1.1826482451883134,-1.2226288604177808,0.011527886258187145,-1.3475061931526393,-1.6915874477328545,-0.31708208530987747,-3.034878233424197
-1.7707830217907163,-1.5987671196219042,0.20665002615781447,-1.691445532178343,-1.9494413051555484,-0.24161396845055852,0.5019156303847385
-1.680089341286607,-1.6314747943353065,0.8395923402979409,-1.320635932291256,-1.5234218885441404,0.30242231403581415,2.0965514238493115
-1.3008248591785156,-1.263513453809534,-0.06945350128611245,-1.100299793227914,-1.2291321599638911,-0.2975148686219557,0.9264415704951099
-1.1221857915189068,-1.1054263593614235,-0.26227947968697296,-1.2373381236209684,-1.2263294006440797,-0.4678202169158084,-0.9199164621655697
-1.3008248591785156,-1.2934954889634858,-0.8192912157367777,-1.4093077931338198,-1.2851873463601298,-0.88255408588265,-0.3686834283674217
-1.3695321928937496,-1.3180262449985374,2.3138749122023974,-0.8665285237338803,-1.2431459565629508,1.5886381796756672,3.1316977642506574
-0.7759008295941282,-0.7347393792762005,0.507062866013345,-0.8020398976665611,-0.8003099840326717,0.20071138623050877,-0.34245687251683404
-0.8446081633093622,-0.8383136825353067,-0.628431570349072,-0.9175820193705087,-0.7806906687939883,-0.6833350175148698,-0.2244423821442867
-0.888580856887112,-0.8928264737243099,-0.23080509921858405,-0.9256430976289238,-1.0049114143789402,-0.3810147627545133,0.34345955762984737
-0.8171252298232682,-0.7674470539896028,-0.7856870382633068,-0.8235361063556672,-0.7750851501543646,-0.8001918299487722,-0.2772872112371988
-0.8720910967954552,-0.8355880429758571,-0.9381264301872562,-0.957887410662583,-0.8059155026722954,-0.9226876709447669,0.2479886837064864
-0.819873523171878,-0.8192342056191554,-0.7381233673651848,-0.968635515007137,-0.8563651704289094,-0.7759241237676859,-0.7874714581668737
-0.9792745373912203,-0.9964007769834171,-1.035196072267804,-1.0196890106437644,-0.9040120788657111,-1.0028411091571319,0.23819516715438724
-0.929805257116252,-0.9228085088782626,0.37720470898938563,-1.076116558452669,-1.2039073260855842,0.007020015814967749,-1.8493273942840378
-1.3008248591785156,-1.3043980472012862,-0.004295386724607652,-1.320635932291256,-1.4673667021479027,-0.3137687453166881,-1.4479542607528622
-1.5756541940394517,-1.5415286888734514,-0.5858399810000707,-1.592025566991226,-1.5850825935800028,-0.7448220395916025,0.2612202415864836
-1.5261849137644832,-1.536077409754551,-0.5803456019558322,-1.669949323489237,-1.6775736511337949,-0.7570995687154478,-1.438659134595231
-1.7900210752309809,-1.8468003195318698,-0.6510708152842198,-1.7720563147624926,-1.74483987480928,-0.8076894744733176,0.4879760080439231
-1.7020756880754824,-1.726872178916063,-0.9519719753285615,-1.8284838625713975,-1.7728674680073992,-1.0174873658932087,-1.0347333061101824
-1.8862113424323088,-1.8277208426157197,-0.6697098539378384,-1.933277879930792,-1.879372322160251,-0.8405371963059904,-0.5767710008882333
-1.9851499029822457,-1.972179739266578,1.1973234456420867,-1.527536940923906,-1.9270192305970537,0.4966557796456922,3.4864719849133703
-1.3860219529854054,-1.3888928735442412,0.9412576202351741,-1.1567273410368188,-1.3916922005129815,0.4131156396222769,0.7344651835123814
-1.2458589922063288,-1.2389826977744824,1.719956155891669,-0.8235361063556672,-1.1394438617299103,1.108469213928732,2.5030789488799137
-0.7621593628510812,-0.7156599023600492,0.5025933999831279,-0.7697955846329011,-0.7330437603571857,0.21747096536318922,-0.4084005949992069
-0.8446081633093622,-0.8546675198920083,0.2297508652298614,-0.9471393063180299,-1.1002052312525445,-0.05535140638627646,-1.6791746930053628
-1.1853965385369223,-1.1980981043827295,-0.4589448937004967,-1.3340710627219476,-1.2291321599638911,-0.6112011266973371,-0.5181711013554251
-1.284335099086859,-1.4434056647332454,-0.07250793681587145,-1.592025566991226,-1.8401336916828843,-0.43326486223375166,-3.4971475438036714
-1.952170382798933,-2.1084617172390865,0.9376297140721401,-2.089125392926814,-2.45393798272169,0.05025106383137283,-3.5011357212113725
-2.554046626144383,-2.9779407367036916,2.855858527108464,-2.6695230275326898,-3.006081568724633,0.9657358455958934,-1.373070843715515
-2.7656652139873033,-2.885268991682386,0.4678868246629605,-2.930164557888106,-2.972448456886891,-0.34301576201555123,-1.3915999293150145
-2.9717872151330056,-2.7953228862205295,0.34840997778789645,-2.58891224494854,-2.821099453617048,-0.33500068377567827,3.3309929755771037
-2.493584172474977,-2.4627948599676093,0.19265655542685656,-2.2476599320089745,-2.4343186674830064,-0.36246307018251495,1.410257856619896
-2.2709724112376186,-2.4546179412892584,-0.2757883594456656,-2.3094615319901557,-2.3922772776858285,-0.6561812353573466,-1.153854691861092
-2.457856358943056,-2.4437153830514577,-0.7133617838580468,-2.4411258102109334,-2.4371214268028187,-0.9296546753946057,0.07811033023198376
-2.444114892200009,-2.4955025346810116,-0.595923989718782,-2.473370123244593,-2.4931766131990565,-0.8601871035537388,0.04316589235051362
-2.4358700121541808,-2.4191846270164064,-0.15545627890941693,-2.2664691146119424,-2.3754607217669563,-0.565974902341618,0.44186895325094266
-2.364414385090337,-2.3892025918624546,-0.8956539685890256,-2.3417058450238155,-2.319405535370719,-1.0271980657854745,0.19648380777784025
-2.3314348649070253,-2.3101590446383997,-0.6930862406768853,-2.3014004537317403,-2.2241117184971144,-0.8950834159873131,0.41651149886138855
-2.2627275311917914,-2.201133462260392,-0.7116705841544978,-2.1831713059416553,-2.145634457542382,-0.8981043577138172,0.17601523370562425
-2.2324963043570887,-2.1657001479875406,-0.9609910855447318,-2.2879653233010497,-2.196084125298996,-1.0595868837431097,0.024522304939554655
-2.226999717659869,-2.217487299617094,-0.8613907556804219,-2.2476599320089745,-2.1736620507405005,-0.9937680181000684,0.12474076123533136
-2.2050133708709945,-2.2638231721277466,-0.9820576369910103,-2.328270714593124,-2.196084125298996,-1.073880522123979,-0.09215025731399787
-2.2187548376140414,-2.201133462260392,-0.871532774434291,-2.1804842798555164,-2.1091985863848266,-0.9941030697266162,0.4749234231854821
-2.1390543305043703,-2.1084617172390865,0.299577544549393,-1.7210028191258644,-2.0335240847499056,-0.18535898347573762,2.8545355385129567
-1.6608512878463413,-1.6178465965380555,0.306178050656874,-1.6995066104367582,-1.9690606203942318,-0.18306823934595398,-2.138412061616333
-2.045612356651652,-2.0675771238473346,-0.524171377232009,-2.0918124190129523,-2.061551677948025,-0.7668051154720504,0.055863107404293774
-2.034619183257214,-2.0812053216445854,-0.5011720557214883,-1.9252168016723767,-2.011102010191411,-0.7309760794397857,0.8479473310481617
-1.8889596357809186,-1.8767823546858227,-0.5404141870762134,-1.8177357582268445,-1.8681612848810036,-0.7458020665828896,-0.11939054421215285
-1.9081976892211843,-1.8331721217346197,-0.8014485719943979,-1.9628351668783133,-1.887780600119687,-0.9274503094988137,0.02273473377874734
-1.9027011025239646,-1.8686054360074718,-0.6103970791332772,-1.8687892538634718,-1.8317254137234493,-0.7900672667826135,0.49719456106818105
-1.814755715368465,-1.7950131679023174,-0.5940266472117256,-1.9117816712416849,-1.8261198950838258,-0.783052461942568,-0.289556156160185
-1.8642249956434345,-1.8468003195318698,-0.5044309766251788,-1.8392319669159505,-1.7980923018857062,-0.7153131658969919,0.7926262222663125
-1.7240620348643567,-1.6451029921325577,0.3090056255134263,-1.3931856366169904,-1.5374356851432,-0.08371581699927796,1.988444069562381
-1.36678389954514,-1.2934954889634858,-0.4957358938911047,-1.417368871392235,-1.3328342547969316,-0.6538769418602783,-0.27053634887404154
-1.4987019802783892,-1.4543082229710458,-0.43379505731519485,-1.549033149613013,-1.5094080919450807,-0.6301753638130622,-0.24620427595059646
-1.542674673856139,-1.5169979328384,-0.6349440255103312,-1.6350179843694392,-1.5962936308592501,-0.782120706992775,-0.7106937975672555
-1.6718444612407786,-1.6996157833215608,-0.3439379272130437,-1.5463461235268743,-1.646743298615864,-0.561793115915042,1.3928898155082776
-1.4190014731687182,-1.4570338625304955,-0.5438945820069888,-1.5114147844070764,-1.4505501462290316,-0.6992961076693152,-0.4044661265990099
-1.4932053935811707,-1.536077409754551,-0.3452257499935485,-1.516788836579353,-1.5766743156205667,-0.5710125482545351,0.5541304968029725
-1.3887702463340152,-1.3807159548658914,-0.4255800076220521,-1.352880245324916,-1.2907928649997535,-0.5925439989098952,0.10773262194887294
-1.36678389954514,-1.3589108383902895,-0.6062823030323111,-1.3716894279278842,-1.2627652718016342,-0.7238782577445476,0.1509462108158411
-1.336552672710437,-1.3643621175091898,-0.49562981839824455,-1.385124558358575,-1.3132149395582482,-0.6464576431287603,0.09234747802954468
-1.3173146192701715,-1.298946768082386,0.08156692374213598,-1.0976127671417761,-1.1814852515270893,-0.17603112271122048,1.4192388003094627
-1.0452335777578454,-1.0291084516968185,-0.49652565908403967,-1.1244830280031588,-1.069374878734613,-0.6140848429989311,-0.31383832532280553
-1.105696031427251,-1.0972494406830728,-0.6791197031765364,-1.175536523639787,-1.1310355837704753,-0.7563517984697586,-0.7080061780694041
-1.243110698857719,-1.2362570582150318,-0.34505068399458994,-1.100299793227914,-1.128232824450663,-0.49893929768245665,1.4177667684762878
-0.9682813639967831,-0.9391623462349633,-0.47134619614506795,-0.8826506802507108,-0.8899982822666525,-0.5604596328448177,0.5667862047979123
-0.8528530433551895,-0.7810752517868529,0.8599507549578994,-0.42316921952105874,-0.6910023705600076,0.555348591058075,2.0543295565801283
-0.4323641610179584,-0.4103882717016297,-0.2418729995693122,-0.4661616368992718,-0.3350519369438969,-0.3079852307490125,0.3858179694722514
-0.3471670672110676,-0.31499088712087425,0.01802687480414184,-0.3640546456260161,-0.30141882510615386,-0.08237493335773995,-0.3740797825293523
-0.42686757432073974,-0.3776805969882283,-0.5689174178510342,-0.3989859847458139,-0.33224917762408457,-0.5660648649527162,0.44915267444137535
-0.327929013770803,-0.38040623654767797,0.23659936423764227,-0.09803906309832239,-0.23695536075048013,0.14866715735783056,0.9707396335974968
-0.11356213257927271,0.19470371049630805,1.155941987062218,0.16260246725709385,0.13300886946469023,1.0175412371761325,1.5304660607215335
0.23272282934550692,0.2764728972798134,0.7304856159221346,0.3050148498224248,0.3628351336892658,0.6815719323849923,0.11979592339639565
0.2629540561802097,0.26011905992311174,1.317256292829231,0.4635493889045854,0.3712434116487008,1.253321295839597,0.46909665530490385
0.37563408347319344,0.3527908049444175,2.457342223474394,0.9418400322372058,0.5169868962789193,2.4510117794669646,2.693997636362552
1.0214830203963932,1.036926334366412,0.7448283899362217,0.8934735626867162,0.9766394247280704,0.8638935569868146,-0.47868070733821905
0.90055811305758,0.8624854025616008,2.039591035254155,0.7026947105708956,0.4665372285223052,1.9487534367789403,-1.848609889055944
0.43334824379399023,0.4509138290846245,-0.00038613189105799535,0.4098088671818193,0.46093170988268156,0.04349206290276701,-0.36303547947986475
0.3481511499870995,0.3527908049444175,0.7872886279913298,0.28889269330559436,0.16664198130243227,0.6843804829628937,-0.8167108779024003
0.15577061558444458,0.22196010609081016,0.34677803119168726,0.46086236281844667,0.20588061177979897,0.3666673558660445,1.4558569229083589
0.4965589908120046,0.5081522598330773,-0.21370560546231607,0.38293860632043575,0.4272985980449395,-0.15414075048328799,-0.8365751649010167
0.2959335763635223,0.27102161816091314,-0.3179533678575595,0.24052622375510477,0.30677994729302704,-0.27013687634387296,0.037523993756436974
0.30692674975795947,0.3010036533148649,-0.6452084868741228,0.2915797193917331,0.34601857777039374,-0.5573973144484284,-0.05531531594633693
0.2959335763635223,0.34188824670661705,-0.6760917865199924,0.2727705367887648,0.4020737641666325,-0.581317018573614,0.14203756924604083
0.3316613898954437,0.328260048909366,-0.12904783193988625,0.4420531802154784,0.3936654862071965,-0.0797977925512239,-0.3211188714936961
0.2574574694829911,0.2764728972798134,-0.09413490663751443,0.21365596289372218,0.20307785245998763,-0.07733746345067713,0.22441119727990352
0.3124233364551781,0.2492165016853113,-0.09541817148668538,0.20559488463530692,0.11899507286563055,-0.09839065131378694,-1.1794677487760243
0.03484570824563243,0.08840376767775121,-0.38285996748091555,0.0067549542610720464,0.13300886946469023,-0.3590759329820701,0.05102889259042997
0.04858717498867942,0.033890976488747976,2.0261063954030103,0.6167098758144695,0.15823370334299725,1.936683792153448,1.750743293039794
0.4525862972342558,0.4781702246791256,0.00787574018760506,0.31576295416697786,0.4329041166845632,0.045034722948812306,-0.6585440673549569
0.2959335763635223,0.279198536839263,-0.5179290830916279,0.22171704115213647,0.3740461709685131,-0.44223940123634303,0.08397447175181555
0.3179199231523967,0.26829597860146254,-0.6020856913460331,0.1652894933432326,0.27875235409490867,-0.5250659949022419,-0.1247448563115845
0.2904369896663027,0.26284469948256234,0.2489095080555369,0.1652894933432326,0.048926089870333145,0.19743330784466126,-1.1942012310924517
0.010111068108148241,0.052970453404899254,0.8130071698998758,0.37756455414815926,0.2086833710996113,0.7638212005775138,0.5804559142072525
0.14477744219000738,0.23831394344751083,1.7031320026237038,0.4393661541293406,0.3123854659326517,1.6141046247282553,1.9309900942415303
0.5954975513619424,0.587195807057133,0.18317709414596917,0.5575953019194259,0.5141841369591079,0.23055809594701415,-0.44599137778475884
0.4883141107661772,0.5354086554275794,1.3979198682523444,1.0224508148213545,0.5926613979138413,1.4863437552765153,2.4877867080127096
1.0929386474602358,1.0832622068770634,0.7023511632279602,0.9902065017876953,0.948611831529952,0.8156664080244963,-0.9622169758259345
0.8455922460853941,0.7534598201835934,3.0472622237544718,1.476558223378729,0.8757400892148423,3.271673650346159,2.288671886449961
1.4254821426419686,1.4566748265217382,0.6392625566707125,1.3395198929856755,1.4110671192989155,0.8766664724101003,0.1954230316425105
1.4804480096141546,1.4757543034378895,1.2783205787673577,1.6485278928915814,1.5455995666498856,1.5940160893072062,-0.09019119726776435
1.4584616628252802,1.4893825012351394,0.09529458420485261,1.3180236842965694,1.4166726379385381,0.3210500925695418,-0.334742828581715
1.3705162756697806,1.3585518023815322,-0.2546855517274134,1.266970188659942,1.4278836752177855,-0.03820913681194196,-0.3378084337034348
1.282570888514281,1.268605696919675,-0.15629265930917527,1.191733458248069,1.3185760617451214,0.0450051002508243,-0.3616826372551997
1.1891289146615638,1.353100523262631,-0.4676716747752107,1.2374129017124207,1.3662229701819242,-0.25067453336708384,0.8400308650904007
1.4117406758989206,1.3912594770949334,0.4913353095885607,1.2642831625738025,1.0775387602412985,0.6520314919109115,-1.7893694983856063
0.9335376332408936,1.0478288926042123,1.017891570001785,1.312649632124292,1.231690522830954,1.2519535190708893,2.0827061592389975
1.4667065428711086,1.4403209891650364,-0.5569103764668395,1.3260847625549848,1.447502990456469,-0.34323420624846157,-0.5277429042819196
1.3265435820920317,1.3421979650248304,0.8658371160968475,1.1568021191282702,0.8869511264940896,0.9697573318847134,-2.218720494279104
0.7384088054896288,0.7534598201835934,-0.20297872124683738,0.6220839279867459,0.6459138249902667,-0.09724024942216858,0.13437272767837066
0.7741366190215503,0.7507341806241428,-0.5776332184548076,0.6973206583986181,0.7019690113865045,-0.4487744841746386,-0.8871673056339957
0.5542731511328014,0.41275487525232196,-0.2061688588231264,0.7215038931738639,0.4244958387251272,-0.09434719370971896,1.128429332076725
0.8318507793423461,0.7970700531347962,-0.749545750466467,0.7080687627431711,0.7580241977827432,-0.6066705727065669,-0.7941642058581807
0.6339736582424725,0.5626650510220815,-0.419747098586928,0.5199769367134902,0.4441151539638105,-0.3361162775186252,-1.3254187260518138
0.3096750431065683,0.3309856884688166,-0.5961614165055352,0.5146028845412127,0.4665372285223052,-0.4836225464595283,0.74464200828146
0.4883141107661772,0.4808958642385762,-0.7232176888313694,0.5199769367134902,0.589858638594029,-0.5968898827974499,0.21804744232938958
0.5432799777383642,0.5326830158681288,-0.5837721304253896,0.35875537154519094,0.39927100484682015,-0.4931826742685145,-0.8320364463296479
0.34265456328988086,0.3582420840633187,-0.7064679127156246,0.3748775280620205,0.4889593030808009,-0.5929757150607181,0.4414221787836563
0.44983800388564604,0.4481881895251739,-0.6400820571957428,0.5468471975748728,0.564633804715722,-0.5165233329472058,0.606701426179273
0.5982458447105512,0.5899214466165827,-1.0014752531879263,0.49041964976596797,0.615083472472336,-0.857736763864645,-0.5466800948777594
0.4663277639773018,0.5136035389519785,-1.0449040516514738,0.3990607628372653,0.5926613979138413,-0.8994843076863063,0.2527732709384781
0.5295385109953172,0.5326830158681288,-0.4965927849818652,0.5146028845412127,0.6711386588685737,-0.38033511719663743,0.4202339093888049
0.6339736582424725,0.524506097189779,-0.992675545211871,0.4232439976125101,0.5534227674364747,-0.8514538734492726,-0.6894860329727139
0.4663277639773018,0.5272317367492286,1.024408997451772,0.38293860632043575,-0.1416615438768757,0.8491489522619184,-2.4438720324114516
-0.12180701262510109,-0.16235507179166406,0.003459726261211986,0.009441980347209828,-0.029551171084400266,-0.030674307936352847,0.26013847839699866
-0.06134455895569454,-0.08058588500815969,-0.06901656141415548,-0.21089415871613207,-0.21733604551179678,-0.14199762779220002,-1.0162809041682561
-0.2894529068902718,-0.2223191420995685,-0.9459768453736923,-0.28881791521414296,-0.08840911680044933,-0.8690707708077746,0.4659578269079614
-0.18501775964311548,-0.13782431575661255,-0.8594637866196956,-0.30494007173097254,-0.21453328619198545,-0.8014709014936846,-0.08290317141677113
-0.20150751973477227,-0.24684989813462,-0.6649785140346229,-0.11147419352901415,-0.18370293367405474,-0.6194503462528502,0.769476144098268
-0.02836503877238196,-0.028798733378606084,-0.5500279001527519,0.009441980347209828,-0.17809741503443008,-0.5271342372906443,-0.8428908492856567
-0.21799727982642805,-0.28228321240747195,-0.9240534028366533,-0.3237492543339408,-0.2817995098674705,-0.8624883313174406,-0.8385109597373671
-0.4021329341832556,-0.35042420139372626,-0.7611715830481958,-0.45003948038244224,-0.3826988453806986,-0.737315717744096,0.33351095649804063
-0.327929013770803,-0.32589344535867476,-0.577815121350767,-0.43123029777947397,-0.5732864791279074,-0.6097298404170419,-1.7421819234880211
-0.7071934958788942,-0.6066343199820426,-0.7168121378777583,-0.6300702281537088,-0.5312450893307294,-0.7216162651022743,0.4271723795872473
-0.6164998153747849,-0.5984574013036918,-1.0083604228250749,-0.6757496716180607,-0.6405527028033935,-0.9622945824775663,-0.6745923614860232
-0.7566627761538626,-0.7510932166329012,-0.8942559267417208,-0.8154750280972529,-0.8059155026722954,-0.8835769091845949,-0.6609041202818147
-0.8913291502357208,-0.9364367066755127,-0.9477264694697932,-1.014314958471488,-0.8703789670279691,-0.9362508559222293,-0.07671931723258711
-0.9050706169787678,-0.9337110671160631,-0.6398885522927519,-0.9068339150259556,-1.0161224516581875,-0.7057782449754859,0.7110739777318045
-0.7594110695024714,-0.7838008913463035,-0.8889672761435957,-0.7697955846329011,-0.6966078891996312,-0.870931381482686,0.017694981634266607
-0.7539144828052529,-0.6202625177792928,-0.4296906401490784,-0.47422271515768705,-0.6153278689250865,-0.47589482022458973,1.5339434640931295
-0.43511245436656715,-0.4376446672961318,-0.08874908923049993,-0.1437185065626742,-0.3238408996646496,-0.14274571964634392,1.850870077336265
-0.03386162546960154,-0.06695768721090864,-0.5127235111509968,-0.08191690658149284,0.08536196102788751,-0.4765410162213801,0.0636423421102441
-0.01737186537794476,-0.08058588500815969,-0.9227693092726943,-0.1034131152705989,0.006884700073155099,-0.8369392714356455,-0.49171632804451226
-0.1273035993223197,-0.1296473970782627,-0.7614359430655581,-0.17864984568247202,-0.20612500823254945,-0.7132772810193362,-0.03340406455513375
-0.1328001860195383,-0.11874483884046128,-1.068737681774783,-0.21358118480226984,-0.08000083884101432,-0.9697512997823547,0.11354718321559105
-0.10531725253344432,-0.1950627465050664,-0.27970465835491304,-0.15446661090722724,-0.2958133064665302,-0.31785891693425344,-1.0707269968655182
-0.3444187738624588,-0.40493699258272947,-0.48215139390800976,-0.5145281064497614,-0.48640094021373903,-0.5230663713007783,-0.7515570556468869
-0.5065680814304109,-0.44037030685558143,-0.6349678510604854,-0.3586805934537396,-0.40231816061938197,-0.623647225150595,1.1227698560311214
-0.26471826675278765,-0.23049606077791834,-0.911051696528198,-0.2458254978359299,-0.1556753404759354,-0.8418379843461828,-0.14595208352858968
-0.2949494935874904,-0.35587548051262646,-0.61430198321419,-0.46347461081313307,-0.5536671638892241,-0.6304784891863752,-1.572163724468062
-0.6384861621636603,-0.6911291463249977,-0.820700652412417,-0.5279632368804532,-0.5788919977675311,-0.7972105425755808,0.8158304579205916
-0.46534368120127095,-0.46762670245008353,-0.6620224883859352,-0.441978402124027,-0.39951540129957064,-0.6542843445352577,0.720080880348259
-0.3086909603305374,-0.38313187610712857,-0.8441972027957194,-0.3667416717121539,-0.2649829539485995,-0.7943482291778969,-0.046511414014769895
-0.3169358403763648,-0.33407036403702556,-0.8692718333140129,-0.3130011499893878,-0.2201388048316091,-0.8086885366149168,0.6056215063906343
-0.18226946629450666,-0.26592937505077124,-0.42214498482591806,-0.1383444543903977,-0.11923946931838102,-0.40774383378187945,0.71825443846905
-0.020120158726554548,0.04479353472654843,-0.6901774517711119,-0.0899779848399081,-0.018340133805151926,-0.6436489603922935,-0.5039570100947097
-0.1328001860195383,-0.08876280368650954,-1.0897449801137218,-0.23507739349137688,-0.11363395067875735,-0.9905599888108229,-0.21713171891164193
-0.1795211729458969,-0.18688582782671556,-0.6081643143157901,-0.07116880223693982,-0.051973245642894954,-0.5657661926385221,0.5947905583710787
-0.04485479886403874,-0.11874483884046128,-0.4944066353712014,-0.23507739349137688,-0.25937743530897583,-0.5020219181752934,-1.413868349871888
-0.36365682730272436,-0.1759832695889151,-0.7127663522828906,-0.32643628042007955,-0.30702434374577753,-0.6887861054963594,-0.3243956601552153
-0.4323641610179584,-0.4240164694988808,-0.46963862932445655,-0.23239036740523814,-0.3546712521825802,-0.4798046502865591,0.37308427741704975
-0.3499153605596774,-0.33952164315592576,-0.66541131033264,-0.32643628042007955,-0.33224917762408457,-0.6394943721738122,0.709047255370723
-0.19326263968894386,-0.2713806541696715,-0.7037642307198737,-0.18402389785474854,-0.1332532659174397,-0.661259170700061,0.04044355063609001
-0.18226946629450666,-0.2005140256239666,-0.7452252459193874,-0.35061951519532436,-0.24536363870991615,-0.7147265719331275,-0.44030499770978154
-0.27845973349583364,-0.26592937505077124,-0.7811620483422957,-0.3774897760567069,-0.29020778782690654,-0.7477030786801112,-0.6204028319307088
-0.41312610757769275,-0.5030600167229355,-0.8797559040966165,-0.4930318977606553,-0.4219374758580653,-0.8349797062485868,0.33400868533632105
-0.3389221871652402,-0.3776805969882283,-0.9805835605619094,-0.45272650646858004,-0.41633195721844163,-0.9209108038429832,-0.7887562974359279
-0.5093163747790197,-0.5521215287930386,-0.8398688254581541,-0.6623145411873689,-0.6265389062043338,-0.8233155673940546,-0.12471075447218416
-0.5340510149165049,-0.5602984474713893,-1.1030644985433633,-0.5655816020863897,-0.48079542157411537,-1.0236799760975703,0.3137653980683251
-0.46534368120127095,-0.5384933309957884,-1.0015299483639324,-0.6650015672735067,-0.5901030350467795,-0.9562149323247819,-1.1855699498884555
-0.7181866692733314,-0.6093599595414924,4.073221283017006,-0.16521471525178025,-0.5985113130062145,3.4076885280200506,3.35279714758494
-0.020120158726554548,-0.028798733378606084,1.6344796121587253,-0.1275963500458437,-0.043564967683459944,1.334603012118704,-0.39529177271173643
-0.10806554588205411,-0.1023910014837606,0.9870265020812509,0.15722841508481733,-0.023945652444776595,0.8720235363995928,1.1509158300099913
0.15302232223583478,0.1838011522585076,-0.14767734037344316,0.11423599770660427,0.26754131681566135,-0.13289727118352623,0.22740877398637024
0.20798818920802273,0.1838011522585076,-0.2624717415177819,0.2190300150659987,0.33761029981095875,-0.21620295956843558,-0.032401289270185644
0.20249160251080414,0.21650882697190896,-0.4851503055469748,0.08736573684522073,0.273146835455285,-0.4296568070979344,-0.03241706534883985
0.19699501581358456,0.22196010609081016,-0.05249778954555718,0.2727705367887648,0.3151882252524631,-0.021661665269728826,0.6257457327557654
0.3454028566384907,0.3255344093499164,-0.6094061434255627,0.2512743280996587,0.3235965032118991,-0.5266424681766899,-0.5168443595450916
0.22447794929967854,0.17562423358015677,-0.23781540478871602,0.116923023792743,0.19747233382036394,-0.21510371056535993,-0.5360475670534651
0.10080474861225759,0.09658068635610204,2.457060460446484,0.401747788923404,0.13300886946469023,2.225602823584164,0.45490658924503385
0.20798818920802273,0.328260048909366,-0.010612886731997003,0.24858730201352,0.2871606320543447,0.004526738221157976,-0.09108830184829785
0.18875013576775715,0.17834987313960737,-0.7186551995662027,0.030938189036316843,0.17505025926186826,-0.6466378678199226,-0.6089443971530059
0.04858717498867942,0.020262778691496924,-1.0199651231797104,0.022877110777901593,0.11619231354581822,-0.9138659455407969,-0.28424896639819963
-0.014623572029335948,-0.05060384985420699,-1.0220261368573909,-0.07116880223693982,0.026504015311837454,-0.9239550397654573,-0.28643481972566354
-0.07783431904735132,-0.11874483884046128,-0.8435483191167391,-0.17596281959633328,-0.06038152360233096,-0.7770498745408355,-0.27649352084767675
-0.1382967727167569,-0.14600123443496338,-0.7931651533312476,-0.23507739349137688,-0.24816639802972748,-0.7527808591697421,-0.8423314488334617
-0.3251807204221932,-0.3204421662397745,-0.9847147037799379,-0.42048219343492,-0.30982710306558986,-0.9188931645560908,-0.19725614313723255
-0.3664051206513332,-0.3613267596315267,-0.9861724130919765,-0.3586805934537396,-0.31823538102502485,-0.9169588012612516,-0.008926484238941606
-0.3664051206513332,-0.344972922274826,-0.9097667742494511,-0.40704706300422916,-0.41633195721844163,-0.862848900339344,-0.6527160181023163
-0.5065680814304109,-0.5821035639469911,-1.1521523831152582,-0.4795967673299636,-0.4835981808939267,-1.0666685120363768,-0.34329131204600355
-0.5780237084942537,-0.5575728079119396,-1.0489883724839821,-0.5145281064497614,-0.47799266225430304,-0.9778911204138498,0.6922307123963651
-0.42961586766934856,-0.4158395508205299,-1.3130007439927354,-0.48228379341610134,-0.3855016047005109,-1.1917294238088252,-0.1362170330063255
-0.45709880115544255,-0.478529260687884,-1.1548492282140084,-0.6193221238091559,-0.5060202554524224,-1.0719625513015025,-0.5966031274443753
-0.5835202951914733,-0.603908680422592,-1.0476114628637707,-0.6757496716180607,-0.5312450893307294,-0.9875643790999974,-0.08689076236129636
-0.6000100552831291,-0.527590772757987,-1.0792051782616272,-0.6757496716180607,-0.4920064588533627,-1.0100193596691323,0.14735064552941943
-0.5670305350998165,-0.5493958892335888,-0.8691771526494874,-0.5037800021052083,-0.452767828375996,-0.8271104139538212,0.8078765704962044
-0.39388805413742717,-0.4267421090583313,-1.0359255484599141,-0.5548334977418358,-0.34906573354295656,-0.9664832785831649,-0.3383224980046563
-0.46534368120127095,-0.4730779815689838,-0.9946327623623582,-0.4715356890715483,-0.37989608606088726,-0.9294770790123089,0.14454875041099655
-0.4323641610179584,-0.45944978377173273,3.6078832198845814,0.14379328465412558,-0.3434602149033319,3.183728016755197,3.4928388309409715
0.3234165098496153,0.3991266774550709,2.3080927619480365,0.47967154542141494,0.4833537844411772,2.1752075107374855,0.8822843837237337
0.5350350976925358,0.5272317367492286,0.5309957347325135,0.5387861193164585,0.6375055470308317,0.5805173698173172,0.5102479735621778
0.6614565917285665,0.6526111564839367,-0.10762596902826575,0.5199769367134902,0.6683358995487624,-0.023289707026080252,-0.6317146301903545
0.5075521642064428,0.5408599345464797,-0.4464818520042217,0.4259310236986488,0.5926613979138413,-0.34757430913924525,0.025042402730465887
0.5157970442522702,0.5626650510220815,-0.5329491242661831,0.5172899106273515,0.6907579741072571,-0.41506071702558545,0.3417445595918755
0.6009941380591609,0.5790188883787822,-0.1930674995614178,0.4931066758521067,0.6767441775081974,-0.10379320651350502,-0.09852336906181616
0.5790077912702856,0.5708419697004314,-0.30784284026563324,0.6570152671065438,0.7356021232242475,-0.18449931642897324,0.5075795536056028
0.7054292853063163,0.6798675520784389,-1.1154013684131698,0.5817785366946706,0.8000655875799212,-0.9523464440275423,-0.16383493174806657
0.6669531784257852,0.671690633400088,-1.0634330784169894,0.5602823280055645,0.7131800486657528,-0.9035486877858735,0.15778568440107568
0.7081775786549261,0.7398316223863424,-1.0182271010906412,0.6408931105897132,0.830895940097852,-0.8578781151282595,-0.008926484238941606
0.7081775786549261,0.756185459743043,-0.5514885099665483,0.7000076844847578,0.7776435130214265,-0.41918739980572056,-0.30758394837537684
0.6339736582424725,0.6171778422110848,-0.6509367706672657,0.5549082758332881,0.6487165843100791,-0.5241709598059124,-0.10933690946195714
0.6092390181049884,0.6526111564839367,0.8240502088069648,0.9552751626678966,0.7187855673053765,0.9327236008416996,1.8484235345807893
1.0654557139741418,1.0641827299609121,-0.41497763780346586,0.896160588772854,1.0270890924846845,-0.2557995537909989,-0.6145122372531723
0.9088029931034084,0.8706623212399497,-0.6478083723426805,0.7564352322936607,0.8981621637733379,-0.49665639703710723,-0.30084036814587345
0.8345990726909568,0.8325033674076491,-0.03781980039973639,0.8880995105144387,0.9009649230931494,0.09978239372599407,0.32905652431913696
0.9197961664978456,0.889741798156101,-0.36462036935509834,0.8424200670500869,0.8168821434987922,-0.2321752839409802,-0.7324102575883524
0.7356605121410191,0.756185459743043,-0.8743628354352072,0.6220839279867459,0.7327993639044361,-0.7298232751977635,-0.5602511639159624
0.5982458447105512,0.7343803432674421,-0.8811775643153784,0.6247709540728837,0.7327993639044361,-0.7283038463827347,0.5400303266215201
0.7329122187924103,0.6689649938406375,-0.9103725647594568,0.5414731454025963,0.7131800486657528,-0.7658408516736108,-0.5935150574957195
0.5872526713161139,0.5844701674976824,-0.3743374646014361,0.654328241020406,0.7215883266251878,-0.24984043323659327,0.5743877660688893
0.7301639254438005,0.70712394767294,-0.8486157028664764,0.5441601714887351,0.7608269571025545,-0.7044621472627872,-0.22959557951370804
0.6751980584716135,0.671690633400088,-0.7228806090913628,0.5468471975748728,0.7608269571025545,-0.5857190626977642,-0.15327267260927108
0.6394702449396922,0.622629121329985,-0.10815220291862646,0.47967154542141494,0.3628351336892658,-0.047896341896099114,-1.358027647771414
0.30692674975795947,0.3010036533148649,-0.7976012635912489,0.23515217158282825,0.37684893028832445,-0.6916457803479763,-0.06691252387318783
0.2931852830149125,0.28464981595816324,-0.923950020666854,0.2190300150659987,0.4020737641666325,-0.8077082020142391,0.10723830370231338
0.32066821650100646,0.2982780137554143,-0.9943381542552351,0.2727705367887648,0.4329041166845632,-0.8635362173843425,0.2226335335916182
0.37563408347319344,0.39367539833617066,-1.2923626380918372,0.25933540635807306,0.4833537844411772,-1.1338927881259582,-0.043431898544493884
0.3673892034273651,0.3309856884688166,-1.138146688841178,0.22440406723827522,0.43010135736475086,-0.9975986083406749,-0.27372939856866274
0.3041784564093497,0.34188824670661705,-0.5706036452658554,0.3748775280620205,0.43010135736475086,-0.47254938481766845,0.37390839621916316
0.39487213691345907,0.34461388626606765,-1.0288443877754108,0.24052622375510477,0.4413123946439982,-0.8975524254326455,-0.2728600521657418
0.3316613898954437,0.31735749067156555,-0.5046298681742916,0.40712184109568056,0.4637344692024939,-0.40431997259608893,0.9507760395441923
0.5597697378300199,0.5817445279382328,-0.9662797361428569,0.40712184109568056,0.6206889911119597,-0.8268982320511413,-0.1777319479777832
0.51854533760088,0.4917984224763767,-0.14818554971716552,0.6946336323124803,0.6515193436298904,-0.03847876526169692,0.44340589611075754
0.6284770715452539,0.636257319127236,-0.8243455472286043,0.6005877192976389,0.7972628282601089,-0.678363255021104,0.05805655892590883
0.6449668316369107,0.573567609259882,-0.7785215558491275,0.45011425847389364,0.6234917504317721,-0.6525344764478377,-0.4657684900892599
0.532286804343927,0.4972497015952769,-0.807579818353191,0.4850455975936915,0.5926613979138413,-0.6765451982941988,-0.4040781199635263
0.43609653714259905,0.3827728400983702,-1.1257727339846095,0.3050148498224248,0.5113813776392956,-0.9802472669993447,-0.1459561530720945
0.4031170169592865,0.41002923569287136,-1.096662676806298,0.29964079765014834,0.4805510251213649,-0.9553607101739109,-0.24967219710282362
0.3454028566384907,0.31735749067156555,-0.9681464162027584,0.2512743280996587,0.4357068760043745,-0.8428186800240423,0.014160691911337378
0.35089944333570927,0.26284469948256234,-0.6515083766922678,0.26202243244421175,0.3488213370902061,-0.5608653062345275,0.10643320121162732
0.37838237682180226,0.29282673463651404,-0.14873871683813525,0.2754575628749035,0.22269716769867098,-0.13082541586486018,-1.2737088250506314
0.0760701084747734,0.181075512699057,-0.7555800371950677,0.1518543629125408,0.3039771879732157,-0.6613609522831162,0.7784328978909311
0.2574574694829911,0.23558830388806024,-0.618939471167668,0.18678570203233866,0.24511924225716566,-0.5397657585280748,-0.5222693835804042
0.13653256214417897,0.2573934203636621,0.31227117613542055,0.390999684578851,0.33761029981095875,0.3351331470378139,1.7790314047922229
0.5515248577841926,0.5217804576303284,1.1594547018697243,0.3641294237174675,0.004081940753342765,1.0080769563337448,-1.6986131435133436
0.13928085549278876,0.15381911710455587,-0.666503970780578,0.14379328465412558,0.3095827066128394,-0.5811142521824288,0.5947488355266096
0.2794438162718655,0.2492165016853113,-0.9197668755958804,0.14379328465412558,0.3404130591307701,-0.8071494063064591,0.142339095318252
0.3151716298037879,0.34461388626606765,0.14633222749414318,0.5602823280055645,0.4441151539638105,0.21028829460044923,1.346597615498612


==> pic/After_setting/����/�趨��ֵ��SVM/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.40796891935599594,-0.36315160707383665,0.7166579312223258,-0.3291900445422164,-0.25271122283407405,0.5059989902468744,0.39989243706257444
-0.3179287437875764,-0.3181977779230954,0.31072972989585024,-0.21732044723260519,-0.2045715762914271,0.175871439894073,0.1405929940632733
-0.28791535193143747,-0.2732439487723541,0.5781149129749261,0.02040244705031829,-0.17247847859633006,0.45773221635154815,1.8497467777516468
0.1472788299825868,0.02644824556591771,1.1109037775140818,0.20219054267843617,0.11635940065955026,0.9820113121025574,-0.10590303765061804
0.11726543812644782,0.2212481718857949,0.5973582422675635,0.4119460376339575,0.26077834028748975,0.5641179198733968,1.391011597130947
0.4624194444720525,0.32614043990419084,1.248483289962679,0.5377993346072697,0.5496162195433686,1.2500666628118464,0.07066681117317163
0.4774261404001233,0.6108480245255506,0.6132999345911859,0.453897136625062,0.5656627683909171,0.635770554346989,0.12770448715234206
0.5074395322562623,0.5359249759409813,0.6395340280767733,0.6077178329257764,0.7100817080188581,0.6808272542896836,1.2089286272916617
0.822580146745728,0.9405094382976503,1.5602018090717822,0.7895059285538943,0.661942061476211,1.625308772962579,0.12288989182070108
0.8525935386018683,0.8056479508454278,2.2519739173871938,1.3768213144293524,0.9828730384271884,2.528881335112093,2.4677135611429173
1.5278948553650082,1.5398938269741966,0.34636533815628573,1.2649517171197424,0.8865937453418945,0.4427460087195426,-2.9602655511097744
0.6424997956088903,-0.0035209738679089367,2.226952914368481,0.42592973729765854,0.19659214489729426,2.0780184422222887,-0.7141993609520338
0.44741274854398305,0.5059557565071547,0.8497288272654694,0.7895059285538943,0.661942061476211,0.9104553770600422,0.9886411591842456
0.7025265793211695,0.6408172439593772,0.14893622692291825,0.6916200309079854,0.661942061476211,0.20321124092892165,-0.3199128064166509
0.6124864037527513,0.6408172439593772,0.9113160975548242,1.0831636214916234,0.7100817080188581,1.0623466444237655,2.5977075747832337
1.302794416443962,1.2252170229190102,0.789564306712211,1.1670658194738324,0.9828730384271884,0.9748278641292666,-0.451973297806068
1.167734153091334,0.8206325605623411,3.281526409089497,1.2789354167834437,0.5335696706958202,3.2702256728685333,-0.5118615446834123
1.0176671938106352,0.9854632674483916,1.8853680580581675,1.4047887137567558,1.0149661361222855,2.149238578870039,1.0827468949915386
1.3178011123720315,1.3301092909374048,0.9377890304799668,1.3908050140930548,1.2396178199879688,1.2037866861360975,1.0974294975468784
1.6329417268614972,1.7796475824448137,1.2652949383941736,1.4886909117389637,1.255664368835519,1.532966133880067,-0.2854694310932806
1.542901551293079,1.524909217257282,0.40006194409568,1.418772413420457,1.4321764061585553,0.6369316914323401,-1.093551344145885
1.2127542408755425,1.300140071503578,0.8967562619886281,1.0691799218279223,0.790314452256602,0.9727071351209723,-1.972153673214471
0.6424997956088903,0.6108480245255506,0.9604158336242129,0.7755222288901932,0.6138024149335641,1.0258841902230067,1.1328094752540778
0.9426337141702865,0.9554940480145637,0.5127938540141971,0.7475548295627911,0.5977558660860156,0.5558624481759235,-1.8208690246541308
0.4324060526159136,0.49097114679024134,0.5337220453233978,0.3560112389791519,0.3410110845252337,0.529660465786355,0.24331757418139022
0.4924328363281928,0.4160480982056734,0.6627194812534117,0.4119460376339575,0.18054559604974574,0.6175725002302787,-1.6406945405294
0.05723865441416858,0.10137129415048698,1.7122392556540489,0.5098319352798676,0.26077834028748975,1.644337180290663,1.4625234493206234
0.41739935668784406,0.37109426905493215,1.4333202155798572,0.36999493864285293,0.35705763337278223,1.3484609468104929,-0.9079913197692466
0.1772922218387271,0.2062635621688816,1.0642199354772086,0.14625574402363056,-0.14038538090123162,0.8987933650570448,-1.7691719964162262
-0.2729086560033666,-0.12339785160321819,1.336740930385525,-0.21732044723260519,-0.5736421997850514,0.9811227500399949,-1.0607871552532566
-0.5280224867805544,-0.49801309452605924,0.33117647385717164,-0.45504334151552867,-0.7020145905654424,0.10553528244098588,0.21004150405541117
-0.4830023989963447,-0.4830284848091459,1.6190253149210307,0.02040244705031829,-0.3650370647669165,1.379514514798068,3.008717835734357
0.20730561369486603,0.3111558301872775,3.706479164818987,0.7195874302353876,0.5335696706958202,3.648601270728593,2.4399575229117354
0.822580146745728,0.8506017799961691,1.4655598223762893,0.7195874302353876,0.661942061476211,1.4675721540269,-0.6434680868382479
0.6424997956088903,0.7906633411285144,0.16969188347279862,0.5797504335983743,0.6940351591713081,0.21948116588244368,-0.6582293962185165
0.4624194444720525,0.5509095856578959,-0.26519256984714956,0.43991343696135965,0.5335696706958202,-0.2097311753286813,-0.15835971118467446
0.41739935668784406,0.43103270792258674,-0.31162784572102314,0.42592973729765854,0.6138024149335641,-0.24950417757989554,0.07099777435576458
0.4324060526159136,0.5359249759409813,1.7993002544669445,0.9013755258635056,0.661942061476211,1.9169578021555775,2.3124841165605403
1.0326738897387047,1.1353093646175276,0.9162005932573688,1.0691799218279223,0.998919587274737,1.0460456037258716,-0.7871602078367969
0.8075734508176585,0.8506017799961691,3.772377054127657,1.3488539151019503,1.079152331512481,4.2216834736806605,3.029626445213868
1.6329417268614972,1.7796475824448137,3.252936105968656,1.7963323043403951,1.8333401273472767,3.857092811832749,0.26247652364786284
1.7079752065018459,1.7346937532940738,0.7277366183004382,1.6844627070307838,1.865433225042375,1.074890293674905,0.260418124118407
1.7830086861421948,1.854570631029383,0.29069731379811536,1.6984464066944849,2.025898713517863,0.6125620847375953,0.20939681119156803
1.843035469854474,1.8695552407462963,0.6705203643812112,1.7543812053492907,1.977759066975216,1.0266973783439932,-0.4733644312680654
1.6929685105737764,1.7197091435771592,1.762190156412718,1.4886909117389637,1.1112454292075793,1.9881246067113665,-2.1638585137519764
1.0326738897387047,1.1353093646175276,0.20557045611833383,1.1950332188012345,1.3198505642257143,0.3971064579843272,0.7072378505481489
1.2277609368036133,1.1802631937682688,0.4474128051046842,1.4886909117389637,1.3038040153781645,0.7132898934343508,1.5260644107115688
1.6629551187176361,1.5398938269741966,0.3513055970115622,1.3908050140930548,1.5605487969389462,0.5925663616550991,-0.28447647557275907
1.572914943149218,1.629801485275678,0.7926616824888899,1.5865768093848738,1.4161298573110068,1.071294799613565,-0.3376229203792015
1.467868071652729,1.55487843669111,-0.17049538017671492,1.4047887137567558,1.5765953457864947,0.03795193158618516,-0.39253835819658456
1.3478145042281704,1.2102324132020954,-0.3820429068777573,1.2649517171197424,1.4963626015487508,-0.197181510489418,0.27062155035736646
1.4228479838685206,1.4050323395219726,0.03683741975761014,1.418772413420457,1.5124091503963006,0.2549904570330632,-0.24160655292908642
1.3478145042281704,1.345093900654318,-0.41705320394879025,1.223000618128638,1.4963626015487508,-0.23807888585764792,0.27062155035736646
1.4228479838685206,1.345093900654318,-0.3674019473825183,1.3208865157745482,1.6407815411766902,-0.16692868616190157,0.11541687398881977
1.4528613757246596,1.4350015589558007,-0.46938445291293646,1.3488539151019503,1.5605487969389462,-0.28379845769106604,-0.545718344662363
1.2877877205158912,1.3600785103712327,-0.44486073499598444,1.0971473211553258,1.2075247222928718,-0.2999923658157319,-0.7635732119907855
1.062687281594845,1.0454017063160463,-0.32112372499085967,0.8873918261998044,0.9507799407320899,-0.20185729396854554,-0.4652226495039975
0.927627018242217,0.8206325605623411,-0.5145300976637194,0.6776363312442831,0.7100817080188581,-0.4107177237941993,-0.3649184417922305
0.822580146745728,0.9105402188638224,-0.2158582211342575,0.6916200309079854,0.5014765730007217,-0.1512802036059329,-1.3003463542602018
0.4624194444720525,0.4460173176395001,-0.6631962415299963,0.32804383965174844,0.5656627683909171,-0.5909925380607198,-0.2156163417741398
0.40239266075977326,0.43103270792258674,-0.18061000127823487,0.6916200309079854,0.5817093172384671,-0.10098802251778857,0.5903978479138037
0.5524596200404721,0.520940366224068,-0.10773117635056702,0.8454407272086999,0.7582213545615035,0.0014536134592836303,1.4285598570846005
0.927627018242217,1.0154324868822182,0.0624977384104751,1.1670658194738324,0.870547196494346,0.1937991874616843,-0.41896538784593435
0.8075734508176585,0.7756787314115998,-0.4491993119795457,0.5797504335983743,0.7100817080188581,-0.3633112616575135,-1.0285554381067157
0.5224462281843317,0.520940366224068,-0.5099608802064384,0.32804383965174844,0.3891507310678807,-0.46057018835075325,-1.179835417366249
0.20730561369486603,0.08638668443357234,-0.5836330187352556,0.2161742423421385,-0.2045715762914271,-0.5387250766194213,0.13177834362410068
0.23731900555100632,0.2062635621688816,-0.7007853425199277,0.2161742423421385,0.3410110845252337,-0.6402210896957429,0.5439657042706679
0.3723792689036343,0.28118661075344953,-0.5326225671494256,0.32804383965174844,0.45333692645807616,-0.4771498104754553,-0.5078914676901107
0.23731900555100632,0.28118661075344953,-0.8785615326456595,0.17422314335103398,0.3410110845252337,-0.8065630855074127,-0.3402935018742716
0.1472788299825868,0.08638668443357234,-0.7969934335405036,0.09032094536882497,0.1484524983546473,-0.7434330056598867,-0.46384269235360176
0.027225262558028287,-0.01850558358482226,-0.6961097931330538,0.1182883446962284,0.18054559604974574,-0.6488486461829077,0.013410180583706298
0.027225262558028287,0.071402074716659,-0.5828034972787707,0.1043046450325273,0.11635940065955026,-0.5451566036295481,1.1046541988769758
0.2973457892632856,0.43103270792258674,0.7169954128781748,0.7895059285538943,0.5014765730007217,0.7863014446730593,2.8793790596781155
1.0326738897387047,1.0603863160329596,-0.1970832004740614,0.9712940241820134,1.1593850757502249,-0.04723791606220756,-0.039961178644326294
1.0176671938106352,1.000447877165305,0.025177675535505248,1.1810495191375334,1.2396178199879688,0.21476766328816427,1.2431474021527147
1.3628212001562412,1.2851554617866634,-0.5362951436659288,1.0691799218279223,1.3519436619208114,-0.38034662657529594,-0.6541903265985707
1.167734153091334,1.3301092909374048,-0.5912841816173637,1.0691799218279223,1.2075247222928718,-0.44862224763774283,-0.19669850952314016
1.107707369379055,1.1053401451837008,-0.7303124156814119,0.8734081265361033,1.1112454292075793,-0.6013642661078366,-0.6213783751904299
0.927627018242217,0.925524828580737,-0.812655495296408,0.8034896282175966,1.1112454292075793,-0.6844348266522639,0.3376918569059344
1.0176671938106352,1.0154324868822182,-0.6908687697298002,0.8734081265361033,1.1433385269026763,-0.5576495107060554,0.2807443591856632
1.0927006734509839,1.075370925749873,-0.18415042676155136,1.0691799218279223,1.3198505642257143,-0.018274631778147317,-0.09257549731593288
1.062687281594845,1.0454017063160463,-0.5322545812666483,0.8734081265361033,1.0149661361222855,-0.40509254274757484,-0.2524969472427953
0.9876538019544963,1.0304170965991317,-0.08726915481315468,1.1251147204827279,1.2235712711404203,0.08775355294296298,1.1939041584820453
1.3178011123720315,1.2851554617866634,-0.09481001359588612,1.1530821198101313,1.4482229550061052,0.0963456128681453,0.16827008300701787
1.3628212001562412,1.2851554617866634,-0.2691903041081218,1.0272288228368178,0.7261282568664066,-0.18299588120359925,-2.9651151591526093
0.4924328363281928,0.13134051358431365,0.9732264885785026,-0.03553235160448731,-0.1082922832061346,0.7675666439659371,-2.9525706986535902
-0.28791535193143747,-0.4680438750922326,0.26632739014714557,-0.2592715462237097,-0.44526980900466046,0.12326304614387064,0.5199857935955523
-0.16786178450687894,-0.19832090018778611,-0.29040683420341246,-0.1753693482415007,-0.300850869376721,-0.32389720174315845,0.38700969517994555
-0.07782160893845941,-0.07844402245247688,-0.39480604857040413,-0.24528784656000738,-0.17247847859633006,-0.42987466265784463,-0.9090577566909529
-0.30292204785950694,-0.2732439487723541,0.03964523454211199,0.0623535460414228,-0.14038538090123162,-0.006875055547115982,1.8536455815672899
0.13227213405451732,0.14632512330122696,-0.6634565205013324,0.0623535460414228,0.21263869374484276,-0.620153317317321,0.07318610291910281
0.1472788299825868,0.2212481718857949,-0.559723561227667,0.03438614671401938,0.08426630296445183,-0.5428739129471112,-0.7024691288222558
-0.032801521154250966,-0.06345941273556356,-0.893689541266678,-0.13341824925039616,0.06821975411690331,-0.840488954470494,-0.1699515443714977
-0.07782160893845941,-0.06345941273556356,0.9740181725715356,0.43991343696135965,-0.028059538968390616,0.9125994061401993,2.411826817497812
0.5074395322562623,0.520940366224068,0.6975136006227578,0.6217015325894788,0.45333692645807616,0.6966489031266819,-0.4420254181621819
0.3873859648317038,0.3561096593380188,-0.0398646695120713,0.30007644032434627,0.19659214489729426,-0.04373823975796045,-1.316228323975429
0.0422319584860991,-0.01850558358482226,-0.7738511140536952,0.006418747386617199,0.10031285181200034,-0.7236037169101838,0.25541796331811045
0.10225874219837836,0.071402074716659,-0.6509102694639234,0.09032094536882497,0.18054559604974574,-0.6084288350388761,-0.046605805696817604
0.08725204627030754,0.05641746499974568,-0.5639127744423125,-0.11943454958669508,0.004033558726707834,-0.5556341601071239,-0.8285042185064014
-0.12284169672266917,-0.10841324188630486,0.41369020399710366,0.20219054267843617,0.08426630296445183,0.37019898027734416,1.2510069163062285
0.1772922218387271,0.16130973301814028,0.22376024376373935,0.38397863830655404,0.3410110845252337,0.25002336295897526,1.4394759221836493
0.5374529241124012,0.47598653707332805,-0.6161419691981711,0.4119460376339575,0.5335696706958202,-0.5433351845708032,-0.4970104086179817
0.40239266075977326,0.4010634884887588,-0.5543588403833303,0.34202753931545077,0.45333692645807616,-0.4907743001906229,0.3596027809817658
0.4924328363281928,0.49097114679024134,-0.27914053849090315,0.5797504335983743,0.6940351591713081,-0.19134870440353416,0.4126768374041078
0.5974797078246805,0.6408172439593772,-0.7941278185931243,0.48186453595246415,0.5817093172384671,-0.7109913246405608,-0.8308825077693668
0.3723792689036343,0.37109426905493215,-0.952302420266886,0.17422314335103398,0.3891507310678807,-0.8719169859306983,-0.5658138730538722
0.22231230962293552,0.2062635621688816,-0.9891026381527345,0.20219054267843617,0.3891507310678807,-0.9035948433880687,0.5450142329736118
0.35737257297556485,0.32614043990419084,-1.0864302699492552,0.14625574402363056,0.42124382876297767,-0.994203229742955,-0.392833951792785
0.2523257014790758,0.28118661075344953,-1.0489313575835137,0.13227204435992948,0.42124382876297767,-0.9593732500292296,0.07224474981145874
0.26733239740714526,0.29617122047036415,0.0013795915576196743,0.49584823561616526,0.48543002415317316,0.0530077455424507,1.3639467362950535
0.6124864037527513,0.7157402925439452,-0.039720449193772746,0.7615385292264921,0.9347333918845415,0.06359980942877093,0.5190335837966565
0.7475466671053793,0.7307249022608598,-0.6609211048985322,0.5797504335983743,0.6779886103237596,-0.5683111441802197,-0.815276358261921
0.5224462281843317,0.5658941953748093,-0.5942799105877842,0.5657667339346731,0.7261282568664066,-0.5062392567962434,0.013410180583706298
0.5224462281843317,0.4610019273564134,-0.7803793750931186,0.43991343696135965,0.6298489637811127,-0.6916829950064836,-0.27069591416628214
0.44741274854398305,0.4460173176395001,-0.5606034477599984,0.34202753931545077,0.5014765730007217,-0.49249394100877536,0.24287629319559814
0.5074395322562623,0.5059557565071547,-0.8256495830142964,0.3979623379702564,0.46938347530562463,-0.745966183594978,-0.8974610169080702
0.26733239740714526,0.28118661075344953,-0.7561769955266129,0.23015794200583958,0.4051972799154292,-0.6889278280934678,-0.10402778078249508
0.23731900555100632,0.2062635621688816,-0.5742414853101202,0.04836984637772171,0.18054559604974574,-0.5411790875779825,-0.8708490255612332
0.012218566629958807,0.041432855282832366,-0.8663240923463023,-0.07748345059559057,0.10031285181200034,-0.8133588724506181,-0.16883348507299573
-0.032801521154250966,-0.06345941273556356,-0.5548814353361481,-0.23130414689630627,-0.18852502744387858,-0.5661090991150579,-1.1478807441326073
-0.3179287437875764,-0.2882285584892687,-0.37117897159422997,-0.39910854286072306,-0.541549102089953,-0.44627119048508673,-1.3220093609517756
-0.6330693582770421,-0.6328745819782818,-0.7435937218298101,-0.5529292391614388,-0.7020145905654424,-0.753861069000975,0.6125007162391395
-0.49800909492441414,-0.5129977042429725,-0.261251057066192,-0.594880338152542,-0.7822473348031863,-0.3902489826189876,-1.1612258478411388
-0.7681296216296701,-0.752751459713591,-0.30037550352801023,-0.860570631762869,-1.0550386652115167,-0.46001521131389,-1.6847694312173667
-1.1432970198314152,-1.1123820929195187,-0.44745934883854754,-1.168212024364299,-1.2636438002296517,-0.5992804571976457,-0.7067816547825357
-1.2933639791121139,-1.2772127998055693,-0.45037242612231604,-1.1122772257094935,-1.1673645071443592,-0.5853780197588461,1.1941691402952683
-1.0532568442629968,-1.022474434618036,-0.8698318238167841,-1.0283750277272856,-1.0389921163639682,-0.8989768187390338,-0.12857538315832814
-1.0832702361191358,-1.0674282637687775,-0.9414052817179877,-1.154228324700598,-1.1513179582968092,-0.9579365255349762,-0.5572430159356047
-1.2033238035436944,-1.202289751221,-0.9928095382901887,-1.2381305226828059,-1.1994576048394563,-1.0005167410166071,-0.4229104204046022
-1.2933639791121139,-1.2622281900886547,-0.7569992346718277,-1.182195724028,-1.2315507025345547,-0.8260987768202578,0.5299922254575163
-1.188317107615625,-1.202289751221,-0.5661647400833719,-1.0843098263820914,-1.1192248606017123,-0.6703064327026094,0.811389726323242
-1.0232434524068565,-1.037459044334951,-0.6337954120722771,-1.140244625036897,-1.1031783117541638,-0.7266000951308083,-0.834475242613426
-1.2033238035436944,-1.2172743609379146,-0.14398379498406227,-1.042358727390987,-1.2155041536870048,-0.35295996824180964,1.0314915828897486
-0.9932300605507176,-0.9925052151842095,-0.4870174238350805,-0.958456529408779,-0.9427128232786743,-0.594838363244946,-0.12723904844075606
-1.0232434524068565,-0.7677360694305044,0.20046642164736236,-0.7766684337806599,-0.8945731767360273,-0.048799911735100225,0.43735289218226925
-0.9332032768384384,-0.9175821665996416,-0.6613634925768724,-0.9864239287361812,-1.0229455675164183,-0.7392967791069966,-0.7529477980752418
-1.0982769320472066,-1.0674282637687775,-0.8586672767610405,-1.168212024364299,-1.1031783117541638,-0.8955811248603405,-0.4871059155260794
-1.2033238035436944,-1.202289751221,-0.7727296890433659,-1.2241468230191046,-1.1673645071443592,-0.8379310712956269,-0.20475011991044795
-1.2483438913279041,-1.2172743609379146,-0.9129935225363964,-1.2940653213376114,-1.1834110559919078,-0.943241527472787,-0.05984462619986784
-1.2633505872559736,-1.2772127998055693,-0.04478914153872048,-1.2940653213376114,-1.2957368979247494,-0.3149704730680043,0.013410180583706298
-1.2633505872559736,-1.2172743609379146,-0.2257020217369386,-1.2241468230191046,-1.2636438002296517,-0.44025833922427293,-0.2803289955116147
-1.3233773709682528,-1.3221666289563092,-0.6136718906957865,-1.3779675193198204,-1.2636438002296517,-0.7315598327375875,-0.06075349477039023
-1.3383840668963236,-1.3521358483901373,-0.37958851335349275,-1.419918618310925,-1.5043420329428843,-0.5843641405971244,-0.8787677647207357
-1.5184644180331608,-1.516966555276187,-0.5437554386974073,-1.433902317974626,-1.4401558375526888,-0.6920913570069981,0.7797681592426527
-1.3683974587524625,-1.2322589706548281,0.1938933463847389,-1.2381305226828059,-1.1834110559919078,-0.1231649335652494,0.5364495010184389
-1.2633505872559736,-1.2921974095224826,-0.487622568624043,-1.3080490210013138,-1.2155041536870048,-0.6328978872117957,0.23371456265519217
-1.2183304994717652,-1.202289751221,-0.24419608777282217,-1.1961794236917025,-1.1513179582968092,-0.44377364687353793,0.45079497815979125
-1.1282903239033457,-1.1123820929195187,-0.4632832001252551,-1.154228324700598,-1.0710852140590652,-0.5972339081974063,0.2289483620815366
-1.0832702361191358,-1.0824128734856908,-0.6399018592358293,-1.168212024364299,-1.1352714094492606,-0.7354325030578227,-0.34324806724086776
-1.158303715759486,-1.1873051415040867,-0.5761667654491016,-1.2800816216739104,-1.1994576048394563,-0.696074273311719,-0.5641349627534709
-1.2783572831840444,-1.2322589706548281,2.6852138414914584,-0.9025217307539735,-1.1834110559919078,1.8428601938817657,2.1482645497050554
-0.8431631012700201,-0.8126898985812456,4.346990982254228,-0.6088640378162443,-0.9106197255835773,3.3177989367021725,1.1127374879013676
-0.6030559664209032,-0.7227822402797645,1.8745082986454384,-0.8046358331080633,-0.7020145905654424,1.299599621574142,-0.7155644820430922
-0.7681296216296701,-0.782720679147419,0.7971582296092317,-0.8885380310902711,-0.8624800790409304,0.40833782735049207,-0.733788848608768
-0.9332032768384384,-0.9175821665996416,0.15034257872734372,-1.0004076283998824,-0.8785266278884788,-0.10259160381361955,0.15274799488532984
-0.9031898849822995,-0.9175821665996416,-0.11039731707945215,-1.0283750277272856,-0.9266662744311258,-0.3099331940711039,-0.4026635247670876
-0.9932300605507176,-0.9775206054672962,-0.6266583396256294,-1.0843098263820914,-0.9266662744311258,-0.70856026475791,-0.12723904844075606
-1.0232434524068565,-1.022474434618036,-0.00038894065066856476,-1.0843098263820914,-1.1031783117541638,-0.240142379529778,-0.5518467682143818
-1.1432970198314152,-1.1723205317871734,-0.1754629858931942,-1.2381305226828059,-1.1994576048394563,-0.399364040530885,-0.5627432877092848
-1.2633505872559736,-1.2622281900886547,-0.7021157647711812,-1.2940653213376114,-1.2315507025345547,-0.7898989879940652,0.3071493566790273
-1.2033238035436944,-1.202289751221,-0.5686607904651112,-1.266097922010209,-1.1834110559919078,-0.6881026914531695,-0.20475011991044795
-1.2483438913279041,-1.2622281900886547,-1.0227960081647276,-1.2940653213376114,-1.1994576048394563,-1.024384188456626,0.1599197941508546
-1.2183304994717652,-1.202289751221,-0.8819326825858883,-1.266097922010209,-1.1834110559919078,-0.9190967200917926,-0.13238475194165103
-1.2483438913279041,-1.2472435803717414,-0.9933278045964473,-1.3220327206650149,-1.1994576048394563,-1.0036324207482672,0.013410180583706298
-1.2483438913279041,-1.2472435803717414,-0.42549737488052586,-1.336016420328716,-1.2957368979247494,-0.5938874043797681,-0.7191378872520514
-1.3984108506086022,-1.382105067823964,-0.7003983105922904,-1.3919512189835215,-1.2957368979247494,-0.7969957563937491,0.4639824594937402
-1.3083706750401833,-1.3221666289563092,-0.7464559757104493,-1.3919512189835215,-1.2957368979247494,-0.8303968181016262,0.013410180583706298
-1.3083706750401833,-1.3221666289563092,-0.9493299641373774,-1.4059349186472225,-1.2796903490772003,-0.9764852746631486,-0.13455002321678666
-1.3383840668963236,-1.337151238673224,-0.8029583084989464,-1.419918618310925,-1.2957368979247494,-0.8727916891803159,-0.13528614363369793
-1.3683974587524625,-1.382105067823964,-0.8010967867775179,-1.447886017638327,-1.3599230933149449,-0.8749269382570435,-0.36018933401252845
-1.4434309383928114,-1.4420435066916186,-0.6833388598766006,-1.5038208162931326,-1.4722489352477865,-0.7995552192345051,-0.5919156152177907
-1.5634845058173699,-1.5769049941438418,-0.9731665476070122,-1.5597556149479384,-1.536435130637982,-1.0062031892210543,0.3223296758570801
-1.5034577221050907,-1.5019819455592731,-1.1986189601872317,-1.5737393146116394,-1.4882954840953357,-1.1638582257608499,-0.13946941618201705
-1.5334711139612303,-1.5619203844269278,-0.8869768289585832,-1.5317882156205356,-1.536435130637982,-0.9461869063638673,0.09024298564205654
-1.5184644180331608,-1.5769049941438418,-1.020688211916713,-1.5877230142753411,-1.5043420329428843,-1.0406426424642448,-0.21649721301397595
-1.5634845058173699,-1.5619203844269278,-0.7670651712308711,-1.629674113266445,-1.6969006191134708,-0.8744292241086564,-0.6816586837813864
-1.6985447691699984,-1.681797262162237,-1.1874442790060142,-1.6995926115849522,-1.6006213260281776,-1.1609199553662701,0.09247886092153589
-1.6835380732419283,-1.696781871879151,-0.4955543805789418,-1.5737393146116394,-1.6969006191134708,-0.6843746432187138,0.40771045984094617
-1.6085045936015796,-1.591889603860755,-0.8377529371208288,-1.615690413602744,-1.5524816794855314,-0.9151922727716972,0.09124341279125729
-1.5934978976735095,-1.591889603860755,-0.41364380914308047,-1.5178045159568339,-1.536435130637982,-0.6146862406211567,0.4015655204239502
-1.5184644180331608,-1.5319511649931006,-0.8804580400163363,-1.5457719152842366,-1.456202386400238,-0.9386950010734373,0.24331757418139194
-1.473444330248951,-1.4570281164085326,-0.9494654253120505,-1.5038208162931326,-1.4241092887051403,-0.9849161902994449,-0.0626406111916107
-1.4884510261770212,-1.4869973358423598,-0.8989668234505208,-1.5597556149479384,-1.5203885817904337,-0.956392686835703,-0.4440586127994403


==> pic/After_setting/����/�趨��ֵ��SVM/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.802603754453105,-2.8601342388706645,-0.7331031453462692,-2.830923548138943,-2.9581785310744335,-0.7301641825379066,-0.006653271613265021
-2.7961532892655194,-2.807969837155121,-0.765610381814746,-2.7934231975981785,-2.8621464302557227,-0.746316852476295,0.05684154152892695
-2.7768018937027636,-2.7753670860829063,-0.5921697977442311,-2.8559237818327854,-2.944459659528903,-0.6529520436214327,-0.48164123480463855
-2.867108406328959,-2.8927369899428785,-0.7513119738547824,-2.955924716608157,-3.0061945814837894,-0.741625732340093,-0.6497703263634371
-2.989667244893083,-3.023147994231737,-0.6093883346367279,-3.030925417689686,-3.2805720123943933,-0.670760870636873,-1.288871914987536
-3.234784922021329,-3.2448467015227953,-0.6716976025186259,-3.224677228816967,-3.4109012920769306,-0.7082301051767222,-0.245291517740921
-3.2734877131468423,-3.32309330409611,-0.7508731709382658,-3.1246762940415955,-3.314869191258219,-0.7454518710519046,0.7951550044388949
-3.1186765486447916,-3.140517898091709,-0.7681008122450169,-3.1809268198527416,-3.2805720123943933,-0.7563422737498228,-0.8812607675114867
-3.2799381783344272,-3.2448467015227953,-0.6282382034603564,-3.105926118771214,-3.239415397757803,-0.680307789917725,1.1439858061229136
-3.0606223619565225,-2.990545243159522,-0.6612618542455501,-2.9996751255723817,-3.129664425393561,-0.6954506444218501,-0.4385889318615518
-3.1380279442075474,-3.1274767976628235,-0.7481803538567035,-3.193426936699664,-3.2188370904395076,-0.7447969956766202,-0.27531195934029334
-3.1831812005206457,-3.199202850021695,-0.732756879099222,-3.1559265861588996,-3.2188370904395076,-0.7355978714890435,0.5758926188714469
-3.067072827144108,-3.0948740465906086,-0.7761834425650991,-3.0934260019242927,-3.102226682302501,-0.7572041136879522,-0.17199535234347324
-3.0928746878944504,-3.0948740465906086,-0.3509331183030481,-2.6746720875524255,-3.0542106318931452,-0.5047350169982774,2.7124597703112143
-2.563936542512444,-2.4754217762185338,0.6313246730236503,-2.1121668294409615,-2.8827247375740175,0.09260823245010445,2.7063601793275267
-1.9833946756297542,-1.88205170670423,-0.23456661466554077,-1.4934110455183516,-1.8332310643409582,-0.35603574350095835,2.7069135696385462
-1.3447986220587957,-1.3734487899776833,2.0811630910504486,-0.8121546773611348,-1.9635603440234948,1.4294963098207858,2.709938307860577
-0.641697916611983,-0.023694895588004417,-0.20183699168495178,-0.06214766654585048,0.16286474553368527,-0.2143624423370894,2.712459770311211
0.13235790589826912,0.6544423267140576,1.9275955030119707,0.7628600453509629,0.6841818642638325,1.781666890062446,2.712459770311214
0.9838193106595472,1.7042509112393636,2.9297719616946702,1.669118516752766,1.4592981065862891,3.0720337030532496,2.7086706304577124
1.9191367628594365,2.421511434828082,1.2145291219624184,2.669127864506479,2.4676351651827577,1.5448193510013146,2.717627426291756
2.9512111928731066,3.921237984149949,0.11061337128417739,3.769138147035562,4.052164828691497,0.4690966459966865,2.7171568372440094
4.086493065888142,5.205786376395199,4.933890552332541,4.97539942276348,4.690092355558651,6.990611433465283,2.708190372173127
5.331432847092134,5.0753753721063415,3.871353319671048,4.681646676860825,4.498028153921227,5.364672858686476,-2.057001498271904
4.325160277828804,4.247265494872094,4.216653304785691,4.18789206140743,4.004148778282141,5.498454775095914,-1.225399013888254
3.7768707368840433,3.660415975572234,3.341804467491853,3.750387971765181,3.6680364254166498,4.3158652873746375,0.2971997129218255
3.9252314361985063,2.7279772949069,0.27004211256469873,2.5003762870730397,3.0712655131860878,0.5085614617953019,-2.79225485623415
2.69319258536969,1.8346619155282222,3.9950172352123805,1.9816214379258001,1.8914425602704896,4.179257278431595,-2.7941777888795998
1.5837125731049928,1.5607988065216207,2.9281643609416768,1.681618633599687,1.6513623082237114,3.0563699173365215,0.6025342639249192
1.8159293198580693,1.3977850511605483,4.017517824899273,2.487876170226119,1.6650811797692413,4.2916362776782035,0.1877422248868996
1.8997853672966794,1.5477577060927339,3.468836568549183,1.487866822472405,1.136904625266329,3.378878134150182,-2.782468121231427
0.8741614024705948,0.8891821344340014,2.2060544607364867,1.1191133754882234,0.8625271943557249,2.117828044477056,1.3034542530794897
1.3256939656015763,1.1695657936550459,2.3345090892078706,1.3503655371562702,0.848808322810195,2.229701206969438,-0.5685325106781519
1.1386304751615979,1.01959313872286,3.1118409931824447,1.562867523553934,0.9928564740382626,3.071082991618122,0.7070498013411919
1.3966490826650155,1.2608534966572469,4.486266950930465,2.1128726648184757,1.2397961618578057,4.6761271390117845,2.719718122642724
2.377119791178002,2.1802510768936942,1.4370636927457388,2.062872197430791,1.5896273862688255,1.5145481426339151,-2.7926697568470447
1.2998921048512337,0.34145591642079814,-0.6627275156877928,0.13160414458143171,0.560712020354061,-0.5922334642134693,-2.7875385751000588
0.33232232671341805,-0.5388183625289927,2.1112712397365825,-0.2246491855558287,-0.36531180896922694,1.5733372843932287,-2.4615419846751583
-0.43528303060924883,-0.5779416638156505,2.820524811498606,-0.7371539762796068,-1.0649742577912666,1.9795666751459506,-2.449972627239409
-1.1319332708684762,-1.0800240303277533,1.6326332272983415,-0.8184047357845954,-0.9963799000636159,1.081007589787781,1.2097354485525504
-0.802959546301619,-0.8387636723933666,1.9793130535569288,-0.4746515224942572,-0.7837373911078975,1.450454850343219,1.4833272978324745
-0.3836793091085653,-0.6105444148878643,2.010538358647868,-0.2558994776731316,-0.46820334556070364,1.5325173291141947,-0.4155974090730433
-0.49333721729751767,-0.4866539608134495,2.3975241730735126,0.09410379404066717,-0.5505165748338843,1.9248795865381005,2.7057118172442203
0.2936195355879051,0.3218942657774699,2.5472926830721896,0.11285396931105,-0.13895042846797867,2.041288547573105,-1.6951409545961693
-0.2288681446065146,-0.14758534966241915,1.4609042731076267,-0.23714930240274984,-0.5367977032883544,1.0503516355527318,-1.4095608157011603
-0.6352474514243978,-0.7931198208922662,1.34597283411036,-0.39965082141272806,-0.8180345699717234,0.9587001147674418,0.7403213236280067
-0.41593163504649294,-0.49969506124233504,1.362374361763057,-0.13714836762737845,-0.324155194332636,1.0450523217608672,0.6297828278366362
-0.22241767941892931,-0.2584347033079484,0.7964011361956645,-0.28089971136697495,-0.33101463010540094,0.5443513707969246,-0.7125931668331005
-0.42238210023407824,-0.44753065952679183,0.9823326781176341,-0.19339889343852473,-0.4476250382424088,0.7093738452170113,0.9424217365085729
-0.13856163198031926,-0.18670865094907685,1.8756787001222677,0.09410379404066717,-0.39960898783305293,1.4558925331960964,0.8225506634736085
0.11945697552309852,-0.0823798475179904,2.4770958581395592,0.7503599285040418,0.05997320894220857,2.2535890972309005,2.7166341489662105
0.9709183802843766,1.31301789837279,3.0061665046913664,1.1066132586413022,0.24517797480686712,2.721279310564652,-1.2526529643878535
0.5580886082789082,0.20452436191749793,2.525371044580252,0.7878602790448063,-0.15266930001350856,2.118029128330864,-0.17739089129344207
0.5129353519658099,0.21104491213194068,1.7023260258877488,0.625358760034828,0.01195715853285391,1.4609390818540797,-1.0957329444997221
0.17106069702378207,-0.05629764666021821,2.7417304344561035,0.8066104543151881,-0.05663719919479804,2.3961146989416915,2.7207581580446756
1.0289725669726455,0.7326889292873717,2.6402997970290505,1.0566127912536165,0.8145111439463703,2.4727139894393235,-1.245163057047548
0.616142794967177,0.6283601258562853,1.4915103287765836,0.656609052152131,0.560712020354061,1.34845299432124,0.33622090433294655
0.7387016335313011,0.7196478288584862,0.9709957420860797,0.4941075331421527,0.553852584581296,0.8601269419790505,-0.42755272707183584
0.6096923297795918,0.5435929730685283,1.7586708576642596,0.9003613306670988,0.4921176626264102,1.624906601130306,0.5338293907260261
0.79675582021957,0.6283601258562853,2.5542777090902096,1.425366238237798,0.7664950935370144,2.4604490524144063,0.5028347141244051
0.9773688454719619,0.784853331002915,1.4213821600825916,0.7191096363867377,0.6841818642638325,1.2956933320446165,-1.2897336766358207
0.5516381430913229,0.47838747092409956,0.7316257660724047,0.46285724102484876,0.560712020354061,0.6518914468098338,-0.1774912054652556
0.5064848867782246,0.5566340734974138,1.5939920036655788,0.4003566567902419,-0.14580986424074363,1.2719814991015959,-2.4739542764262548
-0.28047186610719815,-0.5127361616712217,0.5378824874675903,-0.24339936082621041,-0.4750627813334686,0.34664361863882326,-0.2574777007236285
-0.34497651798305234,-0.473612860384564,0.28558573573979784,-0.37465058771888576,-0.46820334556070364,0.13399483331345952,-0.3696253701105194
-0.44173349579683413,-0.46709231017012126,0.4972591880758681,-0.3246501203312001,-0.37217124474199187,0.3172673124369093,0.22970822045154157
-0.3643279135458094,-0.3236402054523771,1.5391832806022614,0.14410426142835286,-0.13895042846797867,1.2409483653834887,1.510732389162309
0.087204649585172,-0.1541058998768619,0.8308561203037815,-0.3184000619077395,-0.28985801546881124,0.5880981856124639,-1.463149261334094
-0.3514269831706388,-0.38884570759680587,-0.005904474583720362,-0.40590087983618867,-0.2829985796960463,-0.0892956696769996,-0.3256999555996096
-0.43528303060924883,-0.44753065952679183,0.1522036788718557,-0.4121509382596492,-0.37903068051475686,0.03395506532629964,0.40812143368826914
-0.3062737268575405,-0.20627030159240514,0.8725118005708593,-0.07464778339277163,-0.26242027237775023,0.6498159875162615,0.24718243105616264
-0.22241767941892931,-0.30407855480904883,0.6922881293755377,-0.09339795866315334,-0.1320909926952137,0.5130464793618403,0.3312324902013574
-0.11275977122997691,-0.0823798475179904,1.1030243755366842,-0.055897608122388795,0.01195715853285391,0.8707879299806002,0.5623682221753472
0.06785325402241496,0.06759280741419652,0.6663480113855411,-0.1308983092039179,-0.0909343780586228,0.476404633765972,-1.0884235242640807
-0.25467000535685697,-0.3236402054523771,-0.0923626788906094,-0.4371511719534926,-0.26927970815051516,-0.1607765500184287,-0.606105000432593
-0.42238210023407824,-0.41492790845457805,0.19961752802301902,-0.5184019314584811,-0.6191109325615363,0.04175125730040227,-1.2199672972301647
-0.764256755176106,-0.7670376200344939,-0.07618652280387853,-0.7871544436672925,-0.8797694919266092,-0.19325946049056575,-0.8071281817077627
-0.9771221063664256,-1.034380178826653,-0.2537737944354756,-1.0246566637587986,-0.9963799000636159,-0.33184504461258546,0.20117102531317105
-0.9126174544905714,-0.9561335762533386,-0.47936267232206,-1.0621570142995633,-0.94836384965426,-0.49995437408134,-0.46605921415699864
-1.0287258278671092,-1.034380178826653,-0.32417166274516335,-0.9559060211007313,-0.8866289276993742,-0.3781032765620216,0.5165535109997824
-0.8803651285526438,-0.8713664234655804,-0.2506856069709703,-0.9496559626772707,-0.8248940057444885,-0.32022783799724924,0.19808039605291933
-0.8158604766767896,-0.8713664234655804,-0.10207768591067196,-0.7996545605142136,-0.7494402122440728,-0.20094141921273395,0.2429678206727068
-0.7384548944257648,-0.8648458732511376,-0.35994753318361095,-0.9434059042538101,-0.8180345699717234,-0.4039864799065939,-0.5027453048747818
-0.8674641981774732,-0.8844075238944659,-0.42012845766771045,-0.9871563132180341,-0.8591911846083143,-0.45206480088077305,-0.43987691416368907
-0.9771221063664256,-0.9365719256100091,-0.28185553931292023,-1.0934073064168661,-1.0581148220185017,-0.3622911322410792,-0.661485413808292
-1.1448342012436468,-1.1256678818288537,-0.33069221438352336,-1.0934073064168661,-1.1472874870644485,-0.39664326534929684,0.1576879467319852
-1.0932304797429633,-1.0995856809710816,-0.49280631011097237,-1.187158182768777,-1.1267091797461524,-0.5188737931116466,-0.574032238908173
-1.2351407138698434,-1.2756405367610406,-0.24967486773605516,-1.4184103444368237,-1.4765404041571735,-0.36482927116359837,-0.8577717616188224
-1.448006065060163,-1.464736492979884,-0.23780420407543149,-1.2746590006972272,-1.4559620968388773,-0.34831988929135865,0.29421309189955613
-1.3641500176215517,-1.1126267813999682,0.6214384731650692,-0.8309048526315165,-1.0924120008823277,0.35160893880601635,2.717516600336291
-0.661049312174739,-0.5714211136012077,1.8460727867470448,-0.08089784181623219,-0.5436571390611193,1.3975007128271784,0.6739785018557
-0.4610848913595912,-0.6757499170322941,1.6489526659700573,-0.10589807551007449,-0.6259703683343012,1.271045317040425,1.0816238513437655
-0.13856163198031926,-0.1410647994479764,1.7030985578251263,0.36285630624947846,-0.2967174512415762,1.3581320858899009,1.0162771095047978
0.17751116221136737,-0.05629764666021821,0.842761858347188,-0.21214906870890646,-0.15952873578627352,0.6110269743718335,-1.6968826110440463
-0.33852605279546705,-0.3758046071679203,0.08443146393201852,-0.40590087983618867,-0.28985801546881124,-0.01560637238262415,0.049785312326470946
-0.3127241920451258,-0.41492790845457805,0.03116168538305591,-0.50590181461156,-0.3858901162875218,-0.0688858835915229,-0.8080964002421599
-0.538490473610616,-0.5192567118856645,-0.17543090678836845,-0.5559022819992457,-0.39274955206028794,-0.235226728693992,0.2103935036919363
-0.4675353565471765,-0.5062156114567778,0.18874118580111435,-0.5246519898819417,-0.5848137536977103,0.049341078529184935,0.34268167816733575
-0.3578774483582241,-0.30407855480904883,0.011043914935002704,-0.4121509382596492,-0.37217124474199187,-0.07951545673046306,-0.17113657685143008
-0.3965802394837359,-0.41492790845457805,-0.2383006185313275,-0.4996517561880995,-0.351592937423697,-0.2804956031806694,-0.34954475744315455
-0.4868867521099324,-0.6105444148878643,-0.1058895996820443,-0.6934035673153817,-0.646548675652596,-0.19305347285332636,-0.44300216533798625
-0.6029951254864702,-0.5844622140300932,1.2984936122797974,-0.018397257581625356,-0.43390616669687765,1.0342962176006052,2.7215838682669085
0.17751116221136737,0.7522505799307012,1.8328670577502848,0.8128605127386486,0.6979007358093636,1.7322520773936718,2.7186788709901344
1.0354230321602307,1.31301789837279,3.8916688499369188,1.6628684583293054,0.8419488870374301,3.803346620603672,-0.019613876114947543
1.041873497347816,0.9283054357206592,3.5487900420031373,1.681618633599687,0.9516998594016717,3.6072247251898313,2.2963390769949372
1.8417311806084107,1.345620649445005,2.62080575358376,1.381615829273573,1.2946716480399265,2.6066635443671324,-1.2186592730333612
1.403099547852601,1.4238672520183193,1.500014896458908,1.169113842875909,1.2397961618578057,1.4712206396125982,-1.1446248309138563
1.0096211714098895,1.1239219421539466,0.95278377927102,1.1753639012993695,1.2809527764943966,0.9671668512373255,0.37720455081765664
1.1515314055367685,0.9804698374362024,0.597921920399017,0.9378616812078634,1.1094668821752693,0.6055881038839064,-0.09429302044215628
1.1321800099740125,1.0391547893661883,1.74345588891847,1.4316162966612587,1.2878122122671616,1.7721788353381789,0.42780110677728544
1.2934416396636486,0.9217848855062164,0.7900086433676349,0.9566118564782451,0.8968243732195509,0.778188571070787,-1.0104459185521666
0.9515669847216207,0.9217848855062164,0.16197719294745383,0.7503599285040418,0.9448404236289067,0.17499665957605878,-0.6278018693643661
0.7516025639064717,0.8630999335762304,0.07642853454983428,0.7191096363867377,0.9105432447650808,0.09699024183147015,0.447228476365159
0.9128641935961077,0.9283054357206592,1.1687172019619263,1.1878640181462907,1.1026074464025042,1.16622372807898,-0.0002751174795927637
0.9257651239712783,0.8565793833617876,1.1756984966626287,1.0691129081005377,0.7047601715821286,1.1465612038824256,0.9528651496927855
1.2611893137257209,1.1760863438694886,0.6248754641723974,1.019112440712852,1.0408725244476185,0.6206437438334819,-1.1241013585486064
0.8806118676581801,0.8500588331473438,0.5307208955141149,0.7941103374682669,0.595009199217887,0.48758252076757624,-1.4752152690643876
0.3968269785892722,0.4066614185652269,0.4437722468590376,0.21910496250988196,0.005097722760087741,0.3187826198281269,-1.6756648612381737
-0.1256607016051475,-0.16714700030574742,-0.12716243671884656,-0.31215000348427785,-0.324155194332636,-0.18439011573877398,-1.0485575608411801
-0.42883256542166354,-0.42796900888346356,-0.20667919679398206,-0.40590087983618867,-0.3172957585598711,-0.24524049390416747,0.2962054938024933
-0.33207558760788175,-0.33016075566681985,-0.07187192596351706,-0.2558994776731316,-0.28985801546881124,-0.13264995195315074,0.7109923788466723
-0.11275977122997691,-0.16062645009130466,-0.10102993200796898,-0.08089784181623219,-0.04291832764926692,-0.13797714643558143,0.025918235115500912
-0.093408375667221,-0.043256546231332696,-0.3796209783655179,-0.1496484844742996,0.005097722760087741,-0.3730696386463546,-0.059863666317226616
-0.09985884085480631,-0.18670865094907685,-0.3501834220276525,-0.28714976979043555,-0.06349663496756298,-0.35377309759920234,-0.3383998246323074
-0.19016535348100283,-0.16714700030574742,-0.4174053422895316,-0.3246501203312001,-0.23498252928669042,-0.4158404473157441,-0.5583138169334823
-0.34497651798305234,-0.34320185609570536,-0.45289315503108224,-0.4371511719534926,-0.26927970815051516,-0.4455662247087861,0.09401207937985363
-0.3062737268575405,-0.31711965523793434,-0.4889943963396,-0.4121509382596492,-0.2555608366049853,-0.472553890338935,0.22521026225709848
-0.2288681446065146,-0.2127908518068479,-0.33469293281115203,-0.28714976979043555,-0.36531180896922694,-0.355696185231416,-0.9307622259848327
-0.49333721729751767,-0.5127361616712217,-0.5243463891308002,-0.5934026325400102,-0.43390616669687765,-0.5111590882262886,0.051516944228184446
-0.4675353565471765,-0.49969506124233504,-0.36580122379101987,-0.50590181461156,-0.39960898783305293,-0.3812352521648828,-0.03845576333167928
-0.4675353565471765,-0.46709231017012126,-0.19821731538176768,-0.6246529246573131,-0.7631590837896026,-0.27103420320111044,-0.8455703453295925
-0.699752103300252,-0.7344348689622802,-0.4474722972324822,-0.643403099927696,-0.646548675652596,-0.4518991736798254,0.6775675913528697
-0.499787682485103,-0.48013341059900677,-0.48608993893979946,-0.5246519898819417,-0.33101463010540094,-0.4752531549424547,0.2767064090987639
-0.40948116985890765,-0.4344895590979063,-0.5790883962404839,-0.5809025156930891,-0.39274955206028794,-0.5531272758891084,-0.5281009230415766
-0.5513914039857866,-0.473612860384564,-0.5661637100640642,-0.5809025156930891,-0.4133278593785828,-0.5415721806713403,0.30144319057806523
-0.4546344261720059,-0.42796900888346356,-0.39236223298261824,-0.5621523404227063,-0.5710948821521803,-0.412577439171614,-0.2399060465113863
-0.5126886128602748,-0.48013341059900677,-0.5269075653374076,-0.5496522235757851,-0.37903068051475686,-0.510901055356299,0.029189700610361618
-0.49333721729751767,-0.49969506124233504,0.31898804060635294,-0.21839912713236814,-0.4750627813334686,0.1875397618006015,1.5360666189659677
-0.041804654166537454,0.028469506127538808,-0.14346889040629818,-0.16214860132122186,-0.14580986424074363,-0.18771753392895588,-0.9107491653375465
-0.3062737268575405,-0.36928405695347755,-0.2805943540596667,-0.37465058771888576,-0.44076560246964264,-0.3129144771371333,-0.10437226972887177
-0.32562512242029645,-0.3758046071679203,-0.2715660586786834,-0.31215000348427785,-0.324155194332636,-0.2955085361569594,0.07166895779093214
-0.2933727964823699,-0.2845169041657194,-0.4965197171051675,-0.4496512888004138,-0.3104363227871061,-0.4830414165792888,-0.5430096490875497
-0.44173349579683413,-0.53229781231455,-0.6048413513538439,-0.5871525741165498,-0.37217124474199187,-0.5728883546393984,-0.3289667457635055
-0.5255895432354454,-0.5127361616712217,-0.6052383635164066,-0.5559022819992457,-0.33787406587816715,-0.571314335934828,0.1422283439683466
-0.4739858217347618,-0.44753065952679183,-0.3390372309373593,-0.4246510551065715,-0.351592937423697,-0.356990841523609,0.6122501948709644
-0.2869223312947835,-0.3627635067390348,-0.33282831892134174,-0.4746515224942572,-0.40646842360581786,-0.3603357773307766,-0.981000527846777
-0.5642923343609583,-0.5714211136012077,-0.342616310508131,-0.7371539762796068,-0.955223285427025,-0.3910131185744256,-1.2414138762283222
-0.9061669893029861,-0.9952568775399951,-0.4678952894370921,-0.9371558458303484,-1.0992714366550926,-0.4921161264176889,-0.8217190300289654
-1.1190323404933056,-1.2299966852599402,-0.5125046804925589,-1.293409175967609,-1.4696809683844072,-0.5403679953523822,-1.2355682069240572
-1.4351051346849923,-1.3408460389054695,-0.47162138291016614,-1.1746580659218557,-1.2981950740652797,-0.5016609577595017,1.46854531823685
-1.0545276886174515,-1.034380178826653,-0.5764713995268096,-1.1746580659218557,-1.0855525651095626,-0.5761234725152605,-0.5469876841635497
-1.189987457556745,-1.2430377856888257,-0.5655490874755555,-1.1371577153810912,-1.229600716337629,-0.5661864630090343,0.47965388874455817
-1.0545276886174515,-1.1061062311855254,-0.6471306093014023,-1.12465759853417,-1.0169582073819108,-0.6229968611097243,0.15527068269951044
-1.002923967116768,-0.9691746766822241,-0.6485856738024638,-1.0996573648403278,-0.9895204642908509,-0.6251052389651226,-0.1105951566964389
-1.0222753626795238,-1.0474212792555384,-0.6100860909750665,-1.1996582996156981,-1.1610063586099784,-0.6021767471145154,-0.6894173707668937
-1.1964379227443305,-1.2104350346166108,-0.6792026249179871,-1.2871591175441484,-1.1747252301555082,-0.6516794256215764,0.10970844853418248
-1.1577351316188187,-1.1647911831155116,-0.6089517705106018,-1.1996582996156981,-1.0718336935640316,-0.597910101153922,0.23172344086539345
-1.086780014555378,-1.086544580542196,-0.5457656430591341,-1.1059074232637884,-1.0169582073819108,-0.5483467957931053,0.2777414244433633
-1.002923967116768,-1.0082979779688819,0.3714923020944945,-0.4496512888004138,-0.8866289276993742,0.19552437590644778,2.7028411845292464
-0.26757093573202756,-0.23887305266462008,0.6377113449966649,-0.2683995945200538,-0.3858901162875218,0.4217630392426937,-0.7163443288557634
-0.4675353565471765,-0.44753065952679183,1.068753121493272,0.12535408615797114,-0.39960898783305293,0.8237101532251335,2.7191857251611964
0.32587186152583275,0.4849080211385423,1.182794118925934,0.7378598116571206,0.3823666902621686,1.0502999734280623,-0.22185013224120512
0.26781767483756386,0.25668876363304116,0.3864487651765404,0.10035385246412885,-0.11837212114968382,0.2625498242028632,-1.7616243302668235
-0.27402140091961286,-0.23887305266462008,0.11977748661551106,0.3316060141321745,-0.049777763422033085,0.07820663461573811,2.7190252011790954
0.5387372127161523,1.339100099230561,2.218065123422856,1.1628637844524485,0.1903024886247463,2.0796189228788364,2.069982751246388
1.222486522600209,1.1695657936550459,1.7852939559760184,1.8003697436454402,1.0888885748569732,1.8124009313020246,0.9037651380503721
1.5514602471670662,1.4695111035194197,0.9932357365715309,1.2128642518401342,1.1163263179480343,0.9912296686483925,-1.6104074968419047
0.9838193106595472,0.8239766322895727,1.0077813069905937,0.656609052152131,0.7253384789004235,0.9208066838053424,-0.7394466362296599
0.7451520987188864,0.6805245275718286,0.7743729312811444,0.9941122070190096,0.8282300154919001,0.7692477287734523,0.5836594103543463
0.9515669847216207,0.9478670863639874,0.6769258482220604,1.156613726028988,0.9654187309472017,0.6852694222683906,-0.152522751596071
0.9128641935961077,0.700086178215158,0.8253154125929493,0.9066113890905594,0.7596356577642495,0.7752379109447742,-1.145694493042212
0.5387372127161523,0.6935656280007152,0.1860197122025551,0.4878574747186921,0.5401337130357661,0.16043247067228364,-0.5357289979019779
0.3774755830265163,0.3936203181363414,0.22371407675287505,0.2816055467444888,0.2931940252162218,0.17474888442492742,0.06282978650789844
0.40972790896444394,0.40014086835078416,0.11861704692982508,0.3128558388617928,0.039394901623913715,0.07089060157675993,-0.9063161297780825
0.13235790589826912,0.14583940998751194,0.015148363984052804,-0.005897140734704212,0.16972418130645023,-0.029984696401093726,-0.20517791688579412
0.08075418439758555,0.07411335762863927,0.04409055063487104,0.03160320980606034,0.1148486951243294,-0.003441196701896396,0.17121767673256852
0.14525883627344086,0.13931885977306802,-0.12042606568685284,-0.06214766654585048,0.005097722760087741,-0.15356057523240255,-0.32977813451927873
0.05495232364724435,-0.004133244944674984,-0.15895042446123708,0.04410332665298148,0.13542700244262545,-0.17510230203053723,-0.03845576333167928
0.05495232364724435,0.06107225719975376,1.289012633481877,0.6816092858459744,0.21088079594304115,1.1413796766699429,2.7166660631761115
0.8999632632209371,0.9152643352917736,1.590379491491644,0.9253615643609411,0.8282300154919001,1.509434061599023,0.6306341857822966
1.1257295447864273,0.9609081867928742,0.7505236942630802,1.0066123238659308,1.0271536529020875,0.7429021810195037,-0.8596245793444819
0.8419090765326683,0.7066067284296007,0.3031280017227453,0.7378598116571206,0.883105501674021,0.3061566609034513,-0.019218591767743383
0.8483595417202536,0.9283054357206592,-0.08482676118386072,0.7128595779632773,0.7664950935370144,-0.06285720863580219,-0.7881811708234538
0.5967913994044212,0.7457300297162585,-0.1986561182982843,0.5191077668359961,0.6155875065361818,-0.1788691451891732,-0.5918008419380069
0.41617837415202924,0.4718669207096568,1.0103917365857895,1.0003622654424702,0.588149763445122,0.9508870947708985,-0.03845576333167928
0.41617837415202924,0.1523599602019547,0.24383289196977712,0.21910496250988196,0.24517797480686712,0.18204641334361238,-0.9661838758505448
0.11945697552309852,0.1523599602019547,0.06422205233065198,0.43785700733100646,0.265756282125162,0.03461482532961178,0.3163664223430486
0.2291148837120509,0.4457847198518846,0.295088654683544,0.8691110385497949,0.4646799195353492,0.31412310610857486,2.7227628247443323
1.0934772188484996,1.5086344048060774,2.5524557814705093,1.5816176988243158,0.9859970382654977,2.5062578794298886,0.8604138460274694
1.403099547852601,1.4108261515894338,1.2623944605089772,1.2628647192278197,0.7733545293097793,1.2276749825356965,-1.1627587500545475
1.0031707062223043,0.9217848855062164,1.0684123775958545,1.1191133754882234,0.9654187309472017,1.0585767074453698,0.6989030395004338
1.2547388485381357,1.0261136889373028,0.49819679349136387,0.7878602790448063,0.553852584581296,0.4692939083473901,-2.5610489903000593
0.371025117838931,0.5305518726396428,0.7919596745665143,1.019112440712852,0.4921176626264102,0.7591003067316557,2.718541381660459
1.2482883833505503,1.489072754162748,0.7901874480934807,1.2816148944982015,1.2946716480399265,0.823923199628758,-0.07530660772073264
1.2353874529753797,1.3977850511605483,1.1434167810128106,1.53161723143663,1.3838443130858733,1.218027066387095,1.4006549786142992
1.7385237376070435,1.5738399069505062,0.6412289324580472,1.3441154787328085,1.2397961618578057,0.6819826326901569,-1.5462870947101914
1.1837837314746962,1.0130725885084162,0.4661859714787831,1.3003650697685845,1.1094668821752693,0.5154823380045399,0.7220805608716828
1.4482528041656992,1.345620649445005,0.061265953499179744,1.094113141794381,1.2260772903122759,0.1181603250583118,-1.0312402406962413
1.0934772188484996,0.9935109378650879,0.1730159220990082,1.0003622654424702,0.8076517081736041,0.1845331774725224,-1.1433163248356317
0.7128997727809588,0.582716274355186,0.27288239130664144,1.0253624991363126,0.6224469423089467,0.2971904568511805,0.9370461989530342
1.0354230321602307,1.1174013919395027,0.853269844923527,1.6753685751762266,1.2878122122671616,0.9265141609462837,1.0543736952387848
1.4095500130401863,1.6716481601671498,0.5972308804318497,1.6128679909416197,1.6513623082237114,0.6886418077695335,-0.09282168296888942
1.3901986174774303,1.4108261515894338,0.12420790354540209,1.2316144271105158,1.3426876984492824,0.18551694155730433,-0.7647700956466349
1.1321800099740125,1.2738945970861324,1.1482162998517307,1.8316200357627441,1.4112820561769333,1.2757827932543802,2.721784907713393
2.086848857736658,2.395429233970311,2.1786540544011843,2.3691250601803646,2.1726794269538585,2.469064923282368,0.24968696046332164
2.196506765925609,2.3563059326836546,0.714282752434202,2.062872197430791,2.131522812317269,0.8865985993354323,-0.25651614099849224
2.112650718486999,1.8477030159571077,0.9136924095170961,2.075372314277712,1.9531774822253753,1.0884694624953435,-0.5456928008810737
1.9191367628594365,1.5934015575938345,0.5478949551041894,1.6128679909416197,1.5347519000867047,0.6394190088707586,-1.07198695944047
1.5321088516043093,1.60644265802272,0.6309458696895961,1.6628684583293054,1.719956665951362,0.7516424662366415,0.7669521677934374
1.8223797850456547,1.80857971467045,0.45448575439321454,1.562867523553934,1.3838443130858733,0.5358007528127924,-0.8731204005937457
1.5127574560415533,1.4955933043771907,0.6224059291191034,1.6753685751762266,1.5553302074050008,0.726365042966824,0.30227041097871715
1.6353162946056763,1.5151549550205201,0.922292946680822,1.8753704447269692,1.6445028724509465,1.0734267141326805,0.9712170339487162
2.0029928102980477,1.9650729198170798,0.3809447736281106,1.7503692762577556,1.9943340968619663,0.5182851567222472,-0.2434929459634493
1.9255872280470219,1.9715934700315236,1.5667698050453516,2.6253774555422535,2.083506761907913,1.838615896666699,-0.4516095355934406
1.7707760635449712,1.7890180640271218,0.783878089015281,1.5253671730131695,1.3907037488586382,0.8392514688661942,-0.9297943415768345
1.4418023389781138,1.3195384485872328,0.21064760051839723,1.3753657708501124,1.50045472122288,0.2932196852612384,-0.16489311550174046
1.3966490826650155,1.430387802232762,0.5925013611058024,1.2628647192278197,1.1094668821752693,0.6142816020267003,-1.0546250897433027
1.0354230321602307,0.9348259859351019,0.2140854870418816,0.8941112722436383,1.1163263179480343,0.24097057196823324,-0.3964516204495889
0.9128641935961077,0.9413465361495447,0.18937103216427767,0.8066104543151881,0.869386630128491,0.19702850611941364,-0.6302557740390338
0.7128997727809588,0.700086178215158,-0.028452526626889307,0.7066095195398167,0.8145111439463703,0.002607332830101683,0.5468454140391502
0.9064137284085224,0.8761410340051159,-0.2312170857361305,0.656609052152131,0.9105432447650808,-0.18676604669996494,-0.4587345254160112
0.7645034942816423,0.8044149816462445,-0.28900683283059975,0.669109168999052,0.9036838089923158,-0.2370633488324131,0.29134370120942893
0.8741614024705948,0.8565793833617876,-0.3253238935327512,0.7566099869275024,1.0271536529020875,-0.26655234627623703,-0.26849748043073496
0.79675582021957,0.8109355318606872,-0.3840618429838974,0.7191096363867377,0.9791376024927315,-0.32341300815710244,0.03887144773347415
0.8225576809699112,0.8044149816462445,-0.38453542177781147,0.5753582926471423,0.8968243732195509,-0.3289732855957733,-0.3468975891080375
0.7193502379685441,0.7196478288584862,-0.3909443324020373,0.6128586431879058,0.8968243732195509,-0.33288229058541985,0.07852150953761547
0.758053029094057,0.7652916803595867,-0.07449877335490912,0.5378579421063778,0.7390573504459533,-0.060549719933211336,-0.7179338415074106
0.532286747528567,0.5175107722107561,-0.4129799999511921,0.4691072994483104,0.6567441211727727,-0.36113561122605997,0.28002939251699155
0.635494190529934,0.726168379072929,-0.48370786596442344,0.5941084679175241,0.876246065901256,-0.4189502696938443,-0.01877825593795372
0.6419446557175194,0.36753811727857033,-0.17953087825663777,0.5628581758002201,0.5058365341719402,-0.16056463378364197,-0.01879232134709863
0.6483951209051046,0.608798475212957,-0.32976863872114076,0.5941084679175241,0.7390573504459533,-0.280497240967714,0.158038203357098
0.7128997727809588,0.6479217764996148,1.0922756443670316,1.1191133754882234,0.883105501674021,1.089069179884723,1.0541064344272009
1.0741258232857438,1.0391547893661883,0.3791756814616236,1.0441126744066953,1.0271536529020875,0.3972755082134679,-0.8828704905754033
0.7838548898443994,0.7392094795018145,-0.15716088467585124,0.6753592274225138,0.7802139650825443,-0.12860790310481204,-0.309481924281719
0.693548377218203,0.726168379072929,-0.28593909298499337,0.5253578252594567,0.7253384789004235,-0.2506328838042151,-0.6250049176265404
0.5000344215906393,0.5109902219963134,-0.4848630818058652,0.41285677363716416,0.6224469423089467,-0.4297885505373961,0.30116343835262827
0.6096923297795918,0.6544423267140576,-0.4606162356144676,0.5253578252594567,0.8350894512646652,-0.40048370357021706,0.11941600330492873
0.6612960512802752,0.6609628769285003,-0.4551468706907425,0.5441080005298384,0.8419488870374301,-0.3950046067338264,0.020408335105760015
0.6806474468430324,0.6544423267140576,-0.50756665515482,0.5003575915656133,0.7939328366280742,-0.4434206853695691,-0.11677364329304456
0.65484558609269,0.6674834271429431,-0.45534597378279457,0.4941075331421527,0.7116196073548936,-0.3987919270193708,0.020450350879088038
0.6741969816554458,0.6609628769285003,-0.1853099425177003,0.625358760034828,0.869386630128491,-0.144110812160792,0.39259937726763555
0.8161072157823259,0.8304971825040155,-0.16056071176269895,0.7503599285040418,0.9997159098110275,-0.11435117759112653,0.05799990054079376
0.8483595417202536,0.8109355318606872,-0.4001454624011588,0.7128595779632773,0.9585592951744366,-0.33677847103206815,-0.13457440531780546
0.8161072157823259,0.8761410340051159,-0.12405872697430122,0.7878602790448063,0.9105432447650808,-0.08398503504135307,0.05799990054079376
0.8483595417202536,0.7783327807884722,-0.33863827848979167,0.5816083510706029,0.7802139650825443,-0.2917688457835363,-0.8458523560151275
0.5774400038416652,0.5305518726396428,-0.6188111048844982,0.5003575915656133,0.7390573504459533,-0.5430015856531841,0.25861934829282024
0.6741969816554458,0.6870450777862713,-0.6647364569314369,0.5191077668359961,0.8350894512646652,-0.5843182980249347,-0.1364228407406121
0.6419446557175194,0.6740039773573858,-0.5501518811919881,0.475357357871771,0.7321979146731884,-0.4862912649608502,-0.37273427706955736
0.532286747528567,0.49142857135298507,-0.43297389066431036,0.36285630624947846,0.51955540571747,-0.39115336486503316,-0.7550473639911869
0.3000700007754915,0.26972986406192667,-0.6527296748150774,0.20035478723949912,0.31377233253451786,-0.5864847454876508,0.0024196532157625223
0.31297093115066216,0.26972986406192667,-0.7698790088257581,0.20035478723949912,0.4852582268536453,-0.6848265880392708,0.18602547457686414
0.3839260482141016,0.43926416963744186,-0.700070539399514,0.24410519620372426,0.51955540571747,-0.6233254816435654,0.1234818692595139
0.43552976971478513,0.4457847198518846,-0.7268763230071285,0.27535548832102824,0.6018686349906519,-0.6453694727130754,0.0017917207011346698
0.4484307000899557,0.4653463704952129,-0.7487269172173443,0.2816055467444888,0.6224469423089467,-0.6644839608003241,-0.05855010616325586
0.44198023490237043,0.45230527006632737,-0.520573281059528,0.4253568904840853,0.6773224284910676,-0.45841366799256156,0.48437906031389916
0.6096923297795918,0.6283601258562853,-0.6664737582743803,0.43785700733100646,0.6910413000365975,-0.5893252524627877,-0.33446532577531973
0.5129353519658099,0.5109902219963134,-0.446193947919569,0.5316078836829172,0.6498846854000078,-0.38881343648571703,0.4203626360431331
0.6612960512802752,0.608798475212957,-0.5225098347472162,0.5566081173767595,0.7459167862187183,-0.4571386268340955,-0.48974718468536427
0.5129353519658099,0.550113523282971,-0.6118995111912832,0.4191068320606247,0.6224469423089467,-0.5416830713052714,0.30067087968448925
0.6225932601547635,0.6283601258562853,-0.6211397453958901,0.5003575915656133,0.8282300154919001,-0.5450635403869151,-0.13698425665699915
0.5903409342168358,0.5957573747840715,-0.6952228119408541,0.46285724102484876,0.7733545293097793,-0.6123523754887465,0.1988626148402437
0.6677465164678605,0.6805245275718286,-0.6654468997486542,0.5316078836829172,0.8282300154919001,-0.5845965877346864,-0.2149221910065616
0.6096923297795918,0.5370724228540855,-0.42317604839980333,0.38785653994332076,0.43038274067152443,-0.3828215303280324,-1.1830260714470864
0.23556534889963623,0.2371271129897117,-0.5377495794399929,0.26910542989756764,0.36864781871663865,-0.48295560994693526,0.455720679837703
0.3903765134016869,0.4718669207096568,-0.6283456653990952,0.2566053130506465,0.4578204837625843,-0.5640778074002775,-0.42277484523767056
0.26781767483756386,0.5957573747840715,-0.6485574650435448,0.3753564230963996,0.47839879108088035,-0.5800270182147584,0.187197263290779
0.33877279190100335,0.2762504142763694,-0.5067584518238888,0.11285396931105,0.12856756666986052,-0.4689467553614013,-1.2999702831975009
-0.06115604972929336,-0.043256546231332696,-0.7725625722403734,-0.12464825078045731,0.13542700244262545,-0.6944366531095085,0.11081872299002864
-0.016002793416195104,-0.05629764666021821,-0.7292852614671892,-0.249649419249671,-0.09779381383138774,-0.6632395491329025,-0.8020098050521453
-0.24821954016927167,-0.2845169041657194,-0.571862476376458,-0.4246510551065715,-0.6053920610160051,-0.5490086054246486,-1.6964223022441276
-0.7384548944257648,-0.7409554191767229,-0.68779301289861,-0.7684042683969097,-0.5779543179249453,-0.6423882884507405,0.33297586990280437
-0.6352474514243978,-0.558380013172321,-0.7175629549831021,-0.7309039178561451,-0.7151430333802468,-0.6680820065386455,-0.8630432671713458
-0.8674641981774732,-0.7996403711067089,-0.7655118750375688,-0.7809043852438308,-0.7494402122440728,-0.7029128523489833,0.717160520587399
-0.661049312174739,-0.5779416638156505,-0.7418762186227479,-0.5309020483054034,-0.43390616669687765,-0.6796896546073705,0.6739785018557
-0.4610848913595912,-0.46709231017012126,-0.592459347968055,-0.35590041244850296,-0.36531180896922694,-0.5541318427426671,0.8800095207021857
-0.19661581866858813,-0.1932292011635196,-0.6923452200257383,-0.2558994776731316,-0.05663719919479804,-0.6318112394296512,-0.03845576333167928
-0.19661581866858813,-0.21931140202129065,-0.7823833994195551,-0.34965035402504235,-0.11837212114968382,-0.7068161202951228,-0.06013358471578356
-0.20306628385617342,-0.1541058998768619,-0.7821266847881236,-0.31215000348427785,-0.21440422196839434,-0.7078726940706237,-0.5157439474022101
-0.34497651798305234,-0.3953662578112486,-0.8191085169835285,-0.4246510551065715,-0.2555608366049853,-0.7375705716176956,0.04985613180934265
-0.31917465723271116,-0.3497224063101493,-0.8130100519601036,-0.44340123037695317,-0.23498252928669042,-0.7332086466774556,0.005558885206606052
-0.3062737268575405,-0.23887305266462008,-0.7841445811933293,-0.40590087983618867,-0.14580986424074363,-0.7091389428986398,0.0933772494627096
-0.26757093573202756,-0.2584347033079484,-0.700461581454369,-0.2933998282138961,-0.1320909926952137,-0.6395967331106029,0.09274847515685401
-0.2288681446065146,-0.2258319522357334,-0.8214876049050507,-0.35590041244850296,-0.08407494228585784,-0.7384000389230138,0.005071381187985802
-0.21596721423134402,-0.2127908518068479,-0.746700065650577,-0.28714976979043555,-0.029199456103737014,-0.6758266513205027,0.26575290547559277
-0.1256607016051475,-0.12802369901909086,-0.7267805027784198,-0.26214953609659214,-0.04291832764926692,-0.6598331915227119,-0.2103879841843602
-0.17726442310583107,-0.1149825985902042,-0.7225727708660262,-0.249649419249671,0.04625433739667867,-0.6551580374157692,0.19943787558397835
-0.10630930604239161,-0.06281819687466098,-0.5152061542302974,-0.19339889343852473,-0.33787406587816715,-0.4904431317404943,-0.9818718465763178
-0.3901297742961506,-0.38884570759680587,-0.6687779213441706,-0.31215000348427785,-0.23498252928669042,-0.6162178594004364,0.29458485817472096
-0.2933727964823699,-0.2584347033079484,-0.7357807386531768,-0.4184009966831098,-0.37217124474199187,-0.6735868195049467,-0.3236383944110838
-0.37722884392098,-0.31711965523793434,-0.7471955845903169,-0.40590087983618867,-0.1938259146500995,-0.6791677464691622,0.4713835378269559
-0.2288681446065146,-0.23887305266462008,-0.6642349678839893,-0.26214953609659214,-0.11837212114968382,-0.6086651613446644,0.4185792541248118
-0.093408375667221,-0.05629764666021821,-0.6118353325334253,-0.09339795866315334,0.10112982357879949,-0.5594728865822117,0.19703116950934907
-0.022453258603780404,-0.10194149816131867,-0.6915173153393717,-0.1996489518619853,-0.015480584558207113,-0.630048607039297,-0.3780749650159872
-0.1256607016051475,-0.18018810073463293,-0.7608820565102403,-0.2933998282138961,-0.20068535042286445,-0.6897676957757696,-0.7046931191358182
-0.32562512242029645,-0.2519141530935056,-0.6793990414615707,-0.38090064614234637,-0.48192221710623356,-0.6310151695712598,-0.985528364986157
-0.6029951254864702,-0.5779416638156505,-0.6606827537979023,-0.6246529246573131,-0.975801592745321,-0.6254542025380438,-0.9508655589014618
-0.8610137329898879,-0.6366266157456365,-0.6344360707771147,-0.2933998282138961,-0.5779543179249453,-0.5893018158259566,2.7218968733425775
-0.10630930604239161,-0.004133244944674984,0.5996634008173558,0.36285630624947846,-0.0909343780586228,0.46533187162168577,0.3903697290522462
0.022699997709316706,-0.10846204837576144,0.041777432403519096,-0.1308983092039179,-0.33101463010540094,-0.038571977828539945,-1.74854139821329
-0.499787682485103,-0.4084073582401353,-0.3195000534638809,-0.5496522235757851,-0.955223285427025,-0.36624836096037194,-2.041986716639515
-1.0738790841802075,-0.9170102749666809,-0.40655004469729655,-0.8246547942080559,-0.8523317488355494,-0.4345733118662,1.1512605751370035
-0.7578062899885207,-0.564900563386765,-0.5314597724645358,-0.718403801009224,-0.6053920610160051,-0.5226219789067571,0.008091030807793366
-0.7449053596133501,-0.8061609213211517,-0.3930965562306665,-0.4371511719534926,-0.6671269829708909,-0.4051296744191197,1.216184767214912
-0.3965802394837359,-0.34320185609570536,-0.6177961865741876,-0.48715163934117833,-0.351592937423697,-0.581517002161848,-0.19400026038741694
-0.44173349579683413,-0.4605717599556785,-0.700891429209324,-0.5309020483054034,-0.351592937423697,-0.646369480580475,-0.016108764683077873
-0.43528303060924883,-0.48013341059900677,-0.6349426344161139,-0.5809025156930891,-0.39274955206028794,-0.5966736198237689,-0.4403752406496337
-0.5513914039857866,-0.6040238646734215,-0.6775274126952039,-0.7559041515499885,-0.5779543179249453,-0.6349601388319731,-0.5596341593266267
-0.699752103300252,-0.7018321178900652,-0.5215971545314002,-0.5309020483054034,-0.5505165748338843,-0.5071006710852061,0.7006651189233385
-0.49333721729751767,-0.44753065952679183,-0.6866258568417528,-0.5934026325400102,-0.5573760106066492,-0.6403125418261076,-0.443332947351074
-0.6094455906740555,-0.53229781231455,-0.6862676503792903,-0.7059036841623028,-0.5985326252432401,-0.6406418711098978,-0.1526016360969461
-0.641697916611983,-0.5844622140300932,-0.6979063753554694,-0.718403801009224,-0.5367977032883544,-0.6493649835073226,0.12201430946415673
-0.5965446602988848,-0.649667716174522,-0.7137271607808989,-0.643403099927696,-0.5093599601972946,-0.6592112347092535,0.052709623035937396
-0.5707427995485436,-0.6040238646734215,-0.7358613351072308,-0.7246538594326846,-0.5710948821521803,-0.6793036253276508,-0.40191281154213604
-0.6739502425499108,-0.6757499170322941,-0.6428619822903902,-0.46840146407079547,-0.5367977032883544,-0.6010218965386372,0.6061102194465743
-0.49333721729751767,-0.4931745110278923,-0.6901601606047166,-0.6684033336215383,-0.5367977032883544,-0.6431355886504708,-0.758237423810605
-0.699752103300252,-0.6887910174611797,-0.7119119495323699,-0.7746543268203702,-0.7220024691530117,-0.6636130603560885,-0.3618211493182506
-0.7900586159264484,-0.7931198208922662,-0.7392792217698945,-0.8934054368661244,-0.9277855423359651,-0.6874387242875588,-0.6695069052888413
-0.964221175991255,-1.0213390783977674,-0.7665118680786102,-0.9871563132180341,-0.94836384965426,-0.7087449258154395,0.43996432947577846
-0.8352118722395466,-0.8518047728222521,-0.8303382895817296,-1.005906488488417,-0.8317534415172534,-0.7553434726728772,-0.39113724200384165
-0.9319688500533273,-0.9300513753955664,-0.844950128196348,-0.9684061379476524,-0.7837373911078975,-0.7655384096943707,0.24735364276108684
-0.8545632678023026,-0.8713664234655804,-0.804726527515657,-1.0309067221822592,-0.900347799244904,-0.7373590480686915,-0.6277692881052208
-1.0158248974919386,-0.9626541264677814,-0.8365439180385079,-1.1184075401107094,-1.0306770789274418,-0.7619147531808609,0.1060757007826595
-0.9771221063664256,-0.9756952268966669,-0.8529202219861398,-1.1121574816872488,-0.9072072350176703,-0.7732404815907707,-0.08638112106064849
-0.9900230367415962,-0.9756952268966669,-0.8243174359585048,-1.1059074232637884,-0.941504413881495,-0.7522519724387319,-0.08646476042841711
-1.002923967116768,-0.9104897247522381,-0.6468170293940549,-1.0309067221822592,-1.3187733813835758,-0.6293407478164649,-1.5052900950818213
-1.3964023435594792,-1.5429830955531996,-0.7650700870671984,-1.530911396059116,-1.565713069203119,-0.7200470164567758,-0.31786546665644067
-1.4673574606229187,-1.5429830955531996,-0.6391394708819408,-1.6746627397987126,-2.0870301879332662,-0.6464633324825213,-2.5532852623708906
-2.0995030490062923,-2.149394265496389,-0.6833930435180282,-2.224667881063254,-2.5534718204812927,-0.6872404083896335,-1.9307693234351055
-2.5316842165745164,-2.6971204835095923,-0.664840336805551,-2.4121696337670757,-2.731817150573185,-0.6816597783341806,0.8411092915265745
-2.344620726134539,-2.2211203178552603,-0.6985272665570712,-2.2184178226397937,-2.2447972107068637,-0.6927820093093748,0.6669071940126526
-2.1898095616324884,-2.208079217426375,-0.6692438882507573,-2.0996667125940407,-2.121327366797092,-0.6704483406424173,0.5633070096527057
-2.054349792693194,-1.934216108419773,-0.753682106614743,-1.9309151351606006,-2.0184358302056156,-0.7204394053306337,0.5784671901866011
-1.912439558566315,-2.0450654620653026,-0.7621326448223127,-2.043416186782894,-2.093889623706031,-0.727076245208911,-0.31272451045459876
-1.976944210442169,-1.7516407024153713,-0.8292784462109185,-1.487160987094891,-1.6411668627035347,-0.7612826248478625,2.7041488472488484
-1.3383481568712106,-0.9691746766822241,-0.34786388593051476,-0.8059046189376742,-0.9140666707904352,-0.388944459449284,2.7074214634730387
-0.6352474514243978,-0.23235250245017616,1.8581301655262272,-0.055897608122388795,-0.6328298041070661,1.441675143304587,2.7101692494672163
0.13880837108585556,-0.49969506124233504,1.466003939111552,0.14410426142835286,-0.39960898783305293,1.115379069854069,-1.4545212916262822
-0.2998232616699552,-0.473612860384564,0.8295352339734509,-0.537152106728864,-0.8866289276993742,0.49947840020074463,-2.1241459125421707
-0.9126174544905714,-0.7409554191767229,0.6256357573889741,-0.34965035402504235,-0.7494402122440728,0.39558596326719114,2.717210919764828
-0.16436349273066048,0.20452436191749793,1.2661456284344237,0.25035525462718483,-0.5230788317428244,0.9754662365198989,-1.4203913532307786
-0.5771932647361289,-0.5388183625289927,0.5255269018084079,-0.4371511719534926,-0.5573760106066492,0.3124597561773095,0.12068811051543084
-0.5320400084230307,-0.7735581702489367,0.4692975916160411,-0.4559013472238743,-0.680845854516422,0.26990768306654145,-0.10626797862279268
-0.5513914039857866,-0.6170649651023081,0.16023989160451044,-0.537152106728864,-0.5367977032883544,0.016364159764809563,-0.4236745777627266
-0.661049312174739,-0.7148732183189507,-0.09534176263675631,-0.6121528078103919,-0.5573760106066492,-0.18183331945272935,0.23732524254730555
-0.5836437299237142,-0.48013341059900677,0.0594785032514916,-0.6559032167746172,-0.975801592745321,-0.09165590278458775,-1.8587472661557614
-1.0996809449305498,-1.0930651307566388,-0.5219562565100189,-1.1184075401107094,-1.0032393358363807,-0.5313550138034695,0.32703345725860844
-1.002923967116768,-0.8713664234655804,0.1428041920441456,-0.5934026325400102,-0.8591911846083143,-0.012255306846166904,0.8272169570454575
-0.7707072203636913,-0.8452842226078093,-0.24968859898378287,-0.8246547942080559,-0.8180345699717234,-0.3180408559414128,-0.4813997899351987
-0.8932660589278155,-0.7735581702489367,-0.3796906793730054,-0.7371539762796068,-0.7220024691530117,-0.4114707452814679,0.24587659156681319
-0.8158604766767896,-0.8778869736800231,0.08975366570074861,-0.6746533920449989,-0.8180345699717234,-0.05013087539400804,0.7589110580140861
-0.5965446602988848,-0.4605717599556785,0.22536331900712975,-0.012147199158164784,-0.37217124474199187,0.1401312382614464,2.719297174288782
0.18396162739895267,0.42622306920855635,1.3254311860150594,0.3753564230963996,-0.14580986424074363,1.0428432822572897,-1.0949067589324883
-0.14501209716790456,-0.16062645009130466,0.53967889287684,-0.11839819235699674,-0.26927970815051516,0.3676940189012839,0.06925432020954747
-0.11275977122997691,-0.35624295652459204,0.08948023476773553,-0.48090158091771773,-0.33787406587816715,-0.019943385719922768,-1.0898977379689787
-0.42883256542166354,-0.4214484586690208,-0.172339883522702,-0.5621523404227063,-0.5985326252432401,-0.24069710982154885,-0.5069815233195217
-0.5642923343609583,-0.5518594629578782,-0.009550120855433008,-0.5121518730350206,-0.46820334556070364,-0.10055005378459869,0.7105558918681182
-0.3514269831706388,-0.38232515738236306,-0.26512147666090397,-0.5621523404227063,-0.46820334556070364,-0.30787719969470057,-0.6571355620626095
-0.5320400084230307,-0.6235855153167509,-0.4842123400657249,-0.6371530415042354,-0.5367977032883544,-0.4833701616232561,-0.26449648096872796
-0.5965446602988848,-0.6822704672467369,-0.5139733269886555,-0.7809043852438308,-0.6671269829708909,-0.5109998397748831,-0.10682980310739584
-0.6158960558616419,-0.590982764244536,-0.5327523007832549,-0.6621532751980777,-0.5299382675155894,-0.5202964649689737,-0.10700017031613526
-0.6352474514243978,-0.6366266157456365,0.8620551569208065,-0.055897608122388795,-0.46820334556070364,0.6774745903279742,2.7101692494672163
0.13880837108585556,0.3349353662063554,1.5188684965998538,0.33785607255563505,-0.022340020330972064,1.2371514386628233,-0.6840150482895127
-0.06115604972929336,-0.017174345373560503,0.39352125327247817,-0.08714790023969277,0.01195715853285391,0.27480895714035936,0.17479350284218753
0.003348602146560801,-0.10846204837576144,0.6616244621672016,0.09410379404066717,0.05997320894220857,0.5250377814401854,0.7444971193205268
0.24201581408722153,0.20452436191749793,-0.07364206289885285,0.0003529176887574713,0.07369208048773969,-0.11209081118245014,-1.1083705557731922
-0.093408375667221,-0.10194149816131867,0.3472953063024563,0.5003575915656133,0.09427038780603454,0.27049519846355347,1.0961630949023564
0.24846627927480797,0.32841481599191263,0.028434689434867023,0.2316050793568031,0.30691289676175293,-0.004404407038153855,-0.4290939930717039
0.12590744071068383,0.17844216105972574,0.049930062236474136,0.09410379404066717,0.2177402317158061,0.009659921597451744,0.48294596783642
0.2871690704003198,0.4327436194229991,0.22354706298975188,0.43785700733100646,0.4235233048987595,0.1800199344181454,0.1048210873788886
0.33232232671341805,0.26972986406192667,0.0022829311266320883,0.11285396931105,0.14914587398815538,-0.036880871716834726,-1.2601799085468786
-0.054705584541708055,-0.04977709644577545,-0.36047588771574324,-0.18714883501506416,-0.0017617130126772107,-0.35648009140824827,0.08939468749603172
-0.016002793416195104,0.008907855484210532,-0.5216889449374061,-0.14339842605083902,-0.049777763422033085,-0.4902414061806517,-0.33539344622297185
-0.10630930604239161,-0.06933874708910373,-0.5771310964285115,-0.18714883501506416,0.01195715853285391,-0.5347364885438248,0.26172208133707087
-0.016002793416195104,0.06759280741419652,-0.26507655160040344,-0.1308983092039179,-0.20068535042286445,-0.28672779472650956,-0.8020098050521453
-0.24821954016927167,-0.2519141530935056,-0.5638476067788585,-0.40590087983618867,-0.2829985796960463,-0.5344212863705069,-0.4311320488635744
-0.3643279135458094,-0.4018868080256925,-0.6329068276877851,-0.4496512888004138,-0.24184196505945538,-0.5896778842955807,-0.016324504010337096
-0.3578774483582241,-0.31711965523793434,-0.6351097974319297,-0.4559013472238743,-0.26927970815051516,-0.5921998273239922,-0.21536351469135095
-0.40948116985890765,-0.3953662578112486,-0.5722803839159978,-0.430901113530032,-0.39274955206028794,-0.5417268318257785,0.4957025927154847
-0.25467000535685697,-0.18670865094907685,-0.4978212005854481,-0.37465058771888576,-0.4133278593785828,-0.48679479348889154,-1.0645909227064063
-0.5578418691733719,-0.6105444148878643,-0.6103547458219134,-0.5184019314584811,-0.44076560246964264,-0.5743008932879936,0.6872597937711412
-0.3514269831706388,-0.3497224063101493,-0.6970854855456594,-0.5246519898819417,-0.36531180896922694,-0.6438574792067551,-0.4803699052823431
-0.4804362869223471,-0.4605717599556785,-0.5666774378323126,-0.6059027493869314,-0.5985326252432401,-0.5481194690357761,-1.0040832567736735
-0.7578062899885207,-0.7735581702489367,-0.5574894420701481,-0.5934026325400102,-0.6396892398798311,-0.5363345951689631,0.939026913597267
-0.4868867521099324,-0.4605717599556785,-0.6115487673634552,-0.537152106728864,-0.36531180896922694,-0.5746944602191992,0.34361583856316663
-0.37722884392098,-0.3366813058812626,-0.10772242274831104,-0.23089924397928926,-0.26927970815051516,-0.1520621629075397,0.8925551344362614
-0.10630930604239161,-0.1149825985902042,-0.429030336017983,-0.14339842605083902,-0.06349663496756298,-0.4162729571833433,-0.5101638049540004
-0.24821954016927167,-0.1932292011635196,-0.6868169002883995,-0.3621504708719635,-0.24870140083222034,-0.6319087117030592,-0.2566092552938428
-0.3127241920451258,-0.31711965523793434,-0.7335777689090321,-0.4121509382596492,-0.23498252928669042,-0.6695579208414748,-0.32432228561271303
-0.3965802394837359,-0.38884570759680587,-0.6025488299940835,-0.35590041244850296,-0.26927970815051516,-0.5622878977145842,0.7170460795104716
-0.17726442310583107,-0.18018810073463293,-0.6648279488320575,-0.23089924397928926,-0.008621148785442161,-0.6089272455826064,0.06967770890270882
-0.14501209716790456,-0.1410647994479764,-0.4879963435835637,-0.16839865974468243,0.053113773169443615,-0.4592580382022153,0.17696440375077038
-0.08050744529205041,-0.017174345373560503,-0.6138383036693618,-0.15589854289776017,0.025676030078383812,-0.5653856138773373,-0.27357674911312185
-0.15146256235548985,-0.14758534966241915,-0.7030664886999352,-0.3184000619077395,-0.11151268537691887,-0.6429143820447294,-0.404957049161845
-0.26112047054444226,-0.30407855480904883,-0.42220680141345673,-0.46840146407079547,-0.6877052902891869,-0.43894320545451654,-1.56795606003543
-0.7126530336754225,-0.7148732183189507,-0.6708289518471542,-0.6621532751980777,-0.5848137536977103,-0.6278222510504764,-0.03845576333167928
-0.7126530336754225,-0.6105444148878643,-0.7536910617763045,-0.7809043852438308,-0.5916731894704752,-0.6929487379460543,0.3317263101610567
-0.6094455906740555,-0.6366266157456365,-0.7705954217506832,-0.6934035673153817,-0.4750627813334686,-0.7041593519554442,0.258323505858008
-0.5255895432354454,-0.5192567118856645,-0.6080950600545455,-0.37465058771888576,-0.4201872951513478,-0.5707221561969347,0.4132545049183875
-0.3965802394837359,-0.34320185609570536,-0.7802640111833183,-0.4934016977646389,-0.24870140083222034,-0.7077198818349723,0.005985521541387491
-0.3836793091085653,-0.38232515738236306,-0.798771345077217,-0.5184019314584811,-0.2967174512415762,-0.7236089255253941,-0.21593418485702728
-0.43528303060924883,-0.42796900888346356,-0.6919243274323448,-0.4621514056473349,-0.24870140083222034,-0.6361427647436951,0.49743687309226114
-0.28047186610719815,-0.31711965523793434,1.1213427555216338,0.3253559557087139,-0.13895042846797867,0.9579288224241634,2.72122064780689
0.532286747528567,0.550113523282971,0.9652244389650372,0.43160694890754586,0.4921176626264102,0.8359309370437611,-0.635615430547938
0.33877279190100335,0.38709976792189865,-0.14522365431428663,0.3566062478260168,0.5401337130357661,-0.13596894176555932,0.26674936244231096
0.43552976971478513,0.43926416963744186,-0.22681144475322645,0.36285630624947846,0.6087280707634168,-0.2039233505358261,0.16278165683239404
0.5000344215906393,0.6609628769285003,0.3596608918920491,0.8566109217028737,0.7596356577642495,0.355586376476561,0.6208050399378593
0.7128997727809588,0.8304971825040155,-0.15719386952093634,0.8128605127386486,0.9036838089923158,-0.11660628584139664,-0.1750260380515397
0.6677465164678605,0.6805245275718286,-0.3874459985380124,0.5003575915656133,0.6910413000365975,-0.3398144014391216,-0.45021076123973686
0.532286747528567,0.5631546237118565,-0.3516550535776028,0.5628581758002201,0.6224469423089467,-0.30640988616828085,0.4790826149224099
0.6999988424057882,0.7131272786440435,-0.5383940525670401,0.5566081173767595,0.6224469423089467,-0.47706887653507873,-0.8395036104862148
0.43552976971478513,0.5566340734974138,-0.5866056573606461,0.3753564230963996,0.47153935530811536,-0.5246797864955155,-0.23969318349575258
0.371025117838931,0.3936203181363414,-0.6156259031697426,0.3066057804383311,0.51955540571747,-0.5484990812551458,0.002088312329968965
0.3839260482141016,0.40014086835078416,-0.6269158246030988,0.22535502093334253,0.2520374105796321,-0.5625433254496257,0.0020286448161181193
0.3968269785892722,0.45230527006632737,0.19800082285577136,1.0003622654424702,0.6498846854000078,0.20981262163746506,1.3562038385886728
0.8419090765326683,0.6740039773573858,-0.20696949328126943,0.48160741629523157,0.4509610479898193,-0.19178071118793996,-1.8275127187777587
0.24201581408722153,0.2762504142763694,-0.455012543267319,0.4503571241779276,0.4578204837625843,-0.40649597192238585,0.27017350371875815
0.33877279190100335,0.2762504142763694,-0.5512059037077841,0.34410613097909565,0.3960855618076985,-0.49812799250637313,-0.2419258471810049
0.27426814002514915,0.28929151470525494,-0.5360507852917642,0.40660671521370245,0.4372421764442894,-0.47943245226067016,0.4945084980298344
0.44198023490237043,0.3805792177074559,-0.5365045134775501,0.23785513778026368,0.38922612603493356,-0.48475800895605625,-0.17921898508241263
0.3968269785892722,0.4588258202807701,-0.2958524568336446,0.3128558388617928,0.2520374105796321,-0.2859423561173549,-0.5437672133028204
0.23556534889963623,0.20452436191749793,-0.4335380658426889,0.26910542989756764,0.3206317683072828,-0.39919164283527014,-0.01786507819962214
0.24201581408722153,0.1523599602019547,-0.42619184830835266,0.2066048456629608,0.27261571789792693,-0.391260271174926,0.023270090078410386
0.26136720964997856,0.198003811703054,1.0776076867399609,0.9003613306670988,0.4098044333532284,1.0185695446924456,1.7886448522968064
0.8354586113450818,0.7652916803595867,0.6873760740063273,0.7503599285040418,0.6910413000365975,0.6428288910752908,0.192551839213562
0.9128641935961077,0.7978944314318017,0.021581453544494894,0.6316088184582886,0.8419488870374301,0.03818085281009657,-0.8975202950036428
0.6225932601547635,0.6609628769285003,0.018473713977246852,0.45660718260138816,0.31377233253451786,-0.009588290365332165,-1.6346173552018395
0.10010557996034261,0.06759280741419652,-0.20000834769408044,0.14410426142835286,0.039394901623913715,-0.20014392227674224,0.5891295295146056
0.2936195355879051,0.4066614185652269,-0.45478030607748915,0.23785513778026368,0.30005346098898794,-0.41877135822020173,-0.36570222086540655
0.19041209258653796,0.19148326148861125,-0.5917339798815683,-0.012147199158164784,0.14228643821539042,-0.5424843418558571,-0.5973325083155616
0.0162495325217314,0.028469506127538808,-0.33800141725007177,-0.09339795866315334,-0.1801070431045696,-0.34562714710291126,-0.841334336898727
-0.2288681446065146,-0.3497224063101493,-0.5668869886128532,-0.4371511719534926,-0.30357688701434116,-0.5385428876117833,-0.734890075646336
-0.43528303060924883,-0.5257772621001072,-0.6482708998735748,-0.6996536257388423,-0.5779543179249453,-0.6116576664507812,-0.9539390172225771
-0.699752103300252,-0.6887910174611797,-0.6513652066984805,-0.6559032167746172,-0.5230788317428244,-0.6111984635276659,0.7468601740642761
-0.4804362869223471,-0.48013341059900677,-0.7025035075430982,-0.5871525741165498,-0.46820334556070364,-0.6504524166387163,-0.5549541900564681
-0.6287969862368125,-0.5844622140300932,-0.6915922401911034,-0.6996536257388423,-0.7082835976074818,-0.647321686137117,-0.77081264416839
-0.8352118722395466,-0.8387636723933666,-0.8301790369586264,-0.8746552615957416,-0.7357213406985428,-0.7535003971632979,0.008568433824612653
-0.8223109418643749,-0.7931198208922662,-0.7290364572284703,-0.8621551447488205,-0.900347799244904,-0.6787692853322268,-0.7895589807085787
-1.0287258278671092,-1.0278596286122101,-0.7939260056616402,-0.9996564300649564,-1.0855525651095626,-0.7308667069807163,0.2752451308556656
-0.9448697804284991,-1.0735034801133105,-0.35674770470497147,-0.3871507045658069,-0.93464497810873,-0.3799298592687308,1.7748103299628546
-0.4546344261720059,-0.4605717599556785,-0.6019756996541434,-0.5809025156930891,-0.48192221710623356,-0.5721771815316691,-0.46373969448883806
-0.5771932647361289,-0.5062156114567778,-0.5673722091167973,-0.4746515224942572,-0.4613439097879387,-0.5409733731636525,0.3707713408466015
-0.4610848913595912,-0.5453389127434355,-0.6209488512019361,-0.4559013472238743,-0.37217124474199187,-0.5815714035092938,0.07355219813586679
-0.42883256542166354,-0.38884570759680587,-0.7333506063107538,-0.5496522235757851,-0.33101463010540094,-0.6714184756572317,-0.03845576333167928
-0.42883256542166354,-0.4931745110278923,-0.7599477346539838,-0.5934026325400102,-0.40646842360581786,-0.6945875402270548,-0.5292922737951327
-0.5707427995485436,-0.38884570759680587,-0.7702790060421746,-0.5684023988461668,-0.4201872951513478,-0.7026102448538153,0.21142095731301228
-0.499787682485103,-0.4344895590979063,-0.7614557838609511,-0.6121528078103919,-0.4201872951513478,-0.6960826386670205,-0.2185484332919342
-0.5513914039857866,-0.49969506124233504,-0.655348462561064,-0.6559032167746172,-0.7425807764713078,-0.6181940362349199,-0.9448529737576741
-0.8094100114892043,-0.8126814715355944,-0.6368469495221805,-0.9371558458303484,-0.8934883634721391,-0.6123631025150035,-0.46023156917130426
-0.925518384865742,-0.9104897247522381,-0.6843691561282387,-0.8871553784426628,-0.7562996480168377,-0.6428519162721867,0.6516528047967258
-0.7384548944257648,-0.7409554191767229,-0.7348170140164598,-0.7746543268203702,-0.5985326252432401,-0.6782316027187995,0.28654691574849495
-0.6481483817995684,-0.649667716174522,-0.6664465942843102,-0.8184047357845954,-0.8797694919266092,-0.633268410169637,-1.369173869681035
-1.0222753626795238,-1.0213390783977674,-0.7612796656835737,-0.9434059042538101,-0.8729100561538443,-0.703203267429486,0.37140895246086364
-0.9126174544905714,-0.8192020217500372,-0.717159823460139,-0.8121546773611348,-0.7220024691530117,-0.6667431970401627,0.9592856219274006
-0.641697916611983,-0.6366266157456365,-0.7472640915762628,-0.749654093126528,-0.5573760106066492,-0.687309703063713,-0.03845576333167928
-0.641697916611983,-0.7083526681045079,-0.5402092638155691,-0.5684023988461668,-0.660267547198126,-0.5219904443912835,0.7409703045338064
-0.42238210023407824,-0.05629764666021821,-0.17240227114824755,-0.21839912713236814,-0.24870140083222034,-0.21826056705724675,0.07300758892289655
-0.3901297742961506,-0.3497224063101493,-0.4145981976453667,-0.30589994506081725,-0.22126365774116052,-0.4081387776828288,0.6498281877815515
-0.19016535348100283,-0.23887305266462008,-0.23725868548363954,0.03160320980606034,-0.14580986424074363,-0.2517946877917563,0.5680452992037639
-0.009552328228609802,0.04803115677086824,0.011470777636103914,0.25035525462718483,0.1560053097609203,-0.01710004374498951,0.7457035182152143
0.2291148837120509,0.21756546234638344,-0.29467873365830893,0.09410379404066717,0.14914587398815538,-0.28660188625581867,-0.12088019879663309
0.20331302296170972,0.40014086835078416,0.05068602712496282,0.43785700733100646,0.43038274067152443,0.04015195346251206,0.5402492324759901
0.3839260482141016,0.34145591642079814,-0.15079436181635011,0.41285677363716416,0.4509610479898193,-0.13905871801334185,0.0829974611117165
0.42262883933961454,0.5240313224251989,-0.3251477753553738,0.4941075331421527,0.6636035569455376,-0.28469984083493227,0.4653749204857002
0.5838904690292505,0.550113523282971,-0.4127143301581991,0.43785700733100646,0.7116196073548936,-0.3617346581762982,-0.196781837210407
0.532286747528567,0.5240313224251989,-0.36973910683502487,0.5316078836829172,0.7321979146731884,-0.32161220862421797,0.10088149235211466
0.5774400038416652,0.6022779249985143,-0.28288911420981744,0.41285677363716416,0.553852584581296,-0.25692929384206675,-0.8108510535553866
0.32587186152583275,0.35449701684968365,-0.5103642476266526,0.1628544366987357,0.34121007562557765,-0.4642956795973246,-0.26260443644332115
0.25491674446239326,0.38709976792189865,-0.6403724473762754,0.187854670392578,0.34806951139834263,-0.5758643860980492,-0.24390128488828353
0.19041209258653796,0.21104491213194068,-0.6659812243884943,0.050353385076443165,0.2520374105796321,-0.6017368624163646,-0.2661462890658528
0.11945697552309852,0.1523599602019547,-0.7081898858819986,0.05660344349990374,0.22459966748857105,-0.6368824410926216,0.10764748959320936
0.16461023183619677,0.2371271129897117,-0.7771983608754096,0.03160320980606034,0.27261571789792693,-0.6954211450996436,0.003067490006325753
0.17751116221136737,0.08063390784308204,-0.7174375827212401,-0.04339749127546765,0.14228643821539042,-0.646893074394238,-0.26648945489212883
0.10655604514792791,0.13931885977306802,-0.6798132176837931,0.0003529176887574713,0.28633458944345686,-0.6129373719501287,0.0033514636233789807
0.11945697552309852,0.13931885977306802,-0.6783393473434524,0.0003529176887574713,0.2177402317158061,-0.6137513999997984,-0.37240605573142366
0.0162495325217314,0.09367500827196872,-0.6084144608169079,0.025353151382599762,0.23831853903410094,-0.5529694736707071,0.32072675642200077
0.12590744071068383,0.1262777593441825,-0.6356232266947928,0.05660344349990374,0.27261571789792693,-0.5737249477550158,0.14924885988883616
0.18396162739895267,0.198003811703054,-0.682420214467057,0.10660391088758943,0.38922612603493356,-0.6124798259694619,0.0651178636880094
0.21621395333688032,0.25016821341859724,-0.647115684032133,0.04410332665298148,0.258896846352397,-0.5857273408122945,-0.49247033002443097
0.07430371921000026,0.028469506127538808,-0.7524880850732011,-0.018397257581625356,0.21088079594304115,-0.6754986054487825,0.06646092368750194
0.10655604514792791,0.11323665891529698,-0.6092502758959872,0.1378542030048923,0.23831853903410094,-0.5506039153607986,0.25419482535373594
0.19686255777412442,0.2371271129897117,-0.6338615971629404,0.16910449512219627,0.38922612603493356,-0.5700037423464819,0.04427853843201495
0.2226644185244656,0.21756546234638344,-0.34741627710512923,0.36285630624947846,0.34806951139834263,-0.3146458479081101,0.580190908402106
0.41617837415202924,1.2347712957994759,0.8377824900135731,1.0003622654424702,0.8076517081736041,0.7989689663357391,1.595152434799361
0.9386660543464489,0.9739492872217597,0.05231526951839667,0.7878602790448063,0.85566775858296,0.06875669914549128,-0.9141797394394494
0.6419446557175194,0.7326889292873717,-0.2573960080344355,0.6816092858459744,0.7047601715821286,-0.21970918490933294,-0.5693686969153674
0.4677820956527128,0.5631546237118565,-0.5606237486166954,0.34410613097909565,0.6018686349906519,-0.4992658809719825,-0.2590102157374529
0.3968269785892722,0.4197025189941136,-0.6044443391912813,0.26910542989756764,0.34121007562557765,-0.5443489001510563,-0.7256793352924309
0.17751116221136737,0.11975720912973974,-0.6144591948709635,0.10035385246412885,0.16286474553368527,-0.5574443101400034,-0.18356811250651217
0.13235790589826912,0.09367500827196872,-0.666623010967073,0.05660344349990374,0.2520374105796321,-0.6010016205434713,0.003224775056852203
0.14525883627344086,0.26972986406192667,-0.7031749954075228,0.08785373561720661,0.19716192439751123,-0.6334304457323289,-0.49624806091219215
0.003348602146560801,0.008907855484210532,-0.6853781043308416,-0.012147199158164784,-0.06349663496756298,-0.620442784891052,0.2154749013122783
0.08075418439758555,0.08063390784308204,-0.6662140585890949,0.13160414458143171,0.07369208048773969,-0.5996041476201459,0.17121767673256852
0.14525883627344086,0.28929151470525494,-0.695945194973487,0.09410379404066717,0.2520374105796321,-0.6259003031648025,0.2320578670568027
0.2291148837120509,0.1849627112741685,-0.7050842358524482,0.03160320980606034,0.231459103261336,-0.6356130124675364,-0.4917901583889326
0.087204649585172,0.10019555848641147,-0.7203841293803801,-0.018397257581625356,0.231459103261336,-0.6481422461795612,-0.20606676309666902
0.035600928084488455,0.06107225719975376,-0.7579208830872165,-0.03714743285200708,0.1560053097609203,-0.6804099648428223,0.2566616119250269
0.12590744071068383,0.14583940998751194,-0.644488836640741,0.03785326822952091,0.2177402317158061,-0.5844282213109624,-0.12188004031857338
0.10010557996034261,0.10671610870085423,-0.05676635944147114,0.36910636467293906,0.23831853903410094,-0.06275182518052973,0.8401636466531226
0.371025117838931,0.2632093138474839,-0.41049345009093124,0.29410566359140994,0.4372421764442894,-0.37201816978602775,0.022360350160793085
0.3903765134016869,0.36753811727857033,-0.6023995773013908,0.18160461196911742,0.4235233048987595,-0.5423571978616063,-0.42277484523767056
0.26781767483756386,0.30885316534858437,-0.6427784007824823,0.10035385246412885,0.3343506398528127,-0.579887499829504,-0.30513661297640565
0.18396162739895267,0.19148326148861125,-0.7236226143064269,-0.012147199158164784,0.2520374105796321,-0.6512399336092082,-0.3698913697946786
0.08075418439758555,0.04803115677086824,-0.6241879331387538,-0.07464778339277163,0.1148486951243294,-0.5711704788505608,-0.5626393634922913
-0.08050744529205041,-0.05629764666021821,-0.6971899624305443,-0.19339889343852473,-0.029199456103737014,-0.6351134682635333,-0.2949513841841617
-0.15791302754307515,-0.1541058998768619,-0.7576474521542035,-0.2558994776731316,-0.029199456103737014,-0.6845323227225579,0.09099908531034023
-0.11921023641756222,-0.1410647994479764,-0.7386274352609052,-0.249649419249671,0.039394901623913715,-0.6680223374550912,0.06891798895726815
-0.0869579104796357,-0.13454424923353364,-0.7196875670635831,-0.18714883501506416,0.018816594305618863,-0.65247811977032,-0.14541204379990766
-0.11921023641756222,-0.1541058998768619,-0.8273377134478349,-0.249649419249671,0.018816594305618863,-0.7412807818243161,0.004493737583899693
-0.10630930604239161,-0.14758534966241915,-0.7663891823652167,-0.1996489518619853,0.04625433739667867,-0.6904173896142638,0.11163315900269577
-0.06115604972929336,-0.04977709644577545,-0.742204574546672,-0.09964801708661392,0.14228643821539042,-0.6683044774010529,0.21744335607696014
0.0162495325217314,0.10671610870085423,-0.6984411477533874,-0.03714743285200708,0.23831853903410094,-0.6292386782460897,0.27846998939215695
0.1130065103355132,0.11975720912973974,-0.5685654843948756,0.09410379404066717,0.28633458944345686,-0.515214823610807,0.4210745460088203
0.25491674446239326,0.26972986406192667,-0.6459065879686292,0.1378542030048923,0.47153935530811536,-0.5785895104970098,0.187534310380581
0.32587186152583275,0.3349353662063554,-0.7280703445486704,0.17535455354565685,0.4578204837625843,-0.6503041633892241,-0.22185013224120512
0.26781767483756386,0.30885316534858437,-0.7199621920181377,0.10035385246412885,0.3274912040800478,-0.6459473433641582,-0.26410878995413756
0.19686255777412442,0.20452436191749793,-0.75127913826239,0.10660391088758943,0.34806951139834263,-0.6706870265543363,0.2511142928412542
0.2871690704003198,0.30233261513414045,-0.7689387168617939,0.15660437827527512,0.4578204837625843,-0.6851990648706391,0.1048210873788886
0.33232232671341805,0.34145591642079814,-0.5863674500631084,0.3316060141321745,0.51955540571747,-0.5220626602644776,0.287337342059041
0.43552976971478513,0.43926416963744186,-0.7296783930597418,0.29410566359140994,0.553852584581296,-0.6484655223556779,0.021915462717541637
0.454881165277541,0.4653463704952129,-0.6550798077142171,0.4003566567902419,0.6293063780817117,-0.579976093573144,0.021783262952473924
0.4742325608402981,0.4979491215674278,-0.7422403951929182,0.3253559557087139,0.6293063780817117,-0.6587609965152242,-0.19874217461458643
0.42262883933961454,0.43926416963744186,-0.7547358306251536,0.2816055467444888,0.6293063780817117,-0.6696887522510014,-0.03845576333167928
0.42262883933961454,0.4588258202807701,-0.7184823515700893,0.3066057804383311,0.6293063780817117,-0.6376269733364696,0.04215714607909972
0.4484307000899557,0.4849080211385423,-0.6199815445005945,0.30035572201487054,0.4235233048987595,-0.5531712950075699,-0.5810030197842575
0.27426814002514915,0.2762504142763694,-0.6223098865066011,0.3066057804383311,0.4921176626264102,-0.5555192495011747,0.0025414875422824727
0.2871690704003198,0.3218942657774699,-0.6850407932453559,0.2816055467444888,0.4509610479898193,-0.6099988563502711,0.3913747888000243
0.42262883933961454,0.45230527006632737,-0.6702605975933802,0.34410613097909565,0.6224469423089467,-0.5948180071022519,0.2033829649006613
0.5000344215906393,0.4457847198518846,-0.4252343922847288,0.475357357871771,0.588149763445122,-0.37361582625917134,0.38107383874893774
0.635494190529934,0.6022779249985143,-0.5961608147468347,0.45660718260138816,0.7184790431276585,-0.5253685669359335,-0.3336183742375696
0.5387372127161523,0.550113523282971,-0.5649192411123922,0.5253578252594567,0.7253384789004235,-0.4967751420967362,0.12067167173081643
0.5903409342168358,0.582716274355186,-0.6697274669750818,0.4003566567902419,0.595009199217887,-0.5950354113602933,-0.5724221142185087
0.41617837415202924,0.42622306920855635,-0.787509483150087,0.2816055467444888,0.595009199217887,-0.6985451616321302,0.062384248898629854
0.4484307000899557,0.4588258202807701,-0.7265924443856269,0.36285630624947846,0.6155875065361818,-0.6441361232914813,0.18258200781567022
0.5193858171533964,0.576195724140742,-0.6588469456777817,0.444107065754467,0.7253384789004235,-0.5813644293687469,0.10108343040382674
0.5645390734664935,0.576195724140742,-0.6592797784865906,0.3566062478260168,0.588149763445122,-0.5854018330316083,-0.15745715627945867
0.5258362823409817,0.43926416963744186,-0.6327575749950923,0.3066057804383311,0.553852584581296,-0.5650320146966408,-0.6559675775455083
0.32587186152583275,0.40014086835078416,-0.6767721940701786,0.187854670392578,0.3274912040800478,-0.6074484196583645,-0.7109017826666085
0.1130065103355132,0.1849627112741685,-0.759491021414344,0.06910356034682488,0.27947515367069187,-0.6790520095180114,0.3375235806741823
0.2291148837120509,0.25668876363304116,-0.8070309890908327,0.05660344349990374,0.30691289676175293,-0.7205156821494821,-0.34754739632526344
0.13235790589826912,0.13931885977306802,-0.7107421069270442,-0.06214766654585048,0.12170813089709434,-0.6428560921502654,-0.684504108353871
-0.06760651491687866,-0.05629764666021821,-0.7966519568409802,-0.2246491855558287,0.07369208048773969,-0.7158284409825963,-0.08113870411745239
-0.08050744529205041,-0.07585929730354764,-0.7436460570526984,-0.2246491855558287,-0.07035607074032794,-0.6742938933562136,-0.40182455953936497
-0.19016535348100283,-0.12802369901909086,-0.7636369627119627,-0.16839865974468243,0.053113773169443615,-0.6874409080036182,0.48140229027012754
-0.03535418897895215,-0.06281819687466098,-0.7890549947829202,-0.2558994776731316,-0.029199456103737014,-0.7109065078055318,-0.6549669725715838
-0.22241767941892931,-0.21931140202129065,-0.8035623565126536,-0.2246491855558287,-0.029199456103737014,-0.7218600275597297,0.3094861223464733
-0.11921023641756222,-0.1541058998768619,-0.7350255200281516,-0.28089971136697495,-0.049777763422033085,-0.6669019187179575,-0.2961527688251608
-0.19661581866858813,-0.1932292011635196,-0.7946310753819206,-0.23714930240274984,-0.029199456103737014,-0.7143415602109597,0.43845630711862654
-0.054705584541708055,-0.07585929730354764,-0.7463261876553817,-0.09964801708661392,0.12170813089709434,-0.6717594514266723,0.3024787722088808
0.048501858459659056,-0.010653795159117742,-0.7619447356822125,-0.12464825078045731,0.1560053097609203,-0.6848896093185303,-0.12264598624347592


==> pic/After_setting/����/�趨��ֵ��SVM/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
2.7701648721736976,2.5692823115568966,0.08162259893944102,2.402244710686166,2.3161733717230955,0.6907358916384329,-1.6133317031169545
2.2729716890748493,2.2236543427735156,-0.4717558152976407,2.034147415156379,2.01132825929362,-0.14651333111432932,-1.4593533160273133
1.8491895799905942,1.927876561795429,-0.6488708424693561,1.7442300761992893,1.6859317909700233,-0.42925513046657987,-0.809054331926709
1.625619490946146,1.4061112627666703,-0.9356623480581538,1.4217377553369082,1.5180957178346934,-0.810630591583136,-0.5195697789547475
1.4854710769182822,1.4858715632551425,-0.6888406864123751,1.6465051304834162,1.6551047571288404,-0.4774394757312098,0.6103809941326126
1.6423038259494633,1.5390450969141243,-0.7265596119514472,1.7898350508666967,1.720184050793559,-0.5202582780120314,-0.26759022343570715
1.5688927519348674,1.7816493442332288,-0.6068947560362737,1.8061225418193423,1.6996326948994376,-0.36154110433973813,0.12226527178030247
1.5989245549408382,1.3130575788634518,-0.7744064202610358,1.2230303657146335,1.0351388543228284,-0.6357473065740628,-0.824203660842226
1.3786913328970538,1.2399439700823522,-0.8153147996748155,1.1187904236177024,1.0693911141463652,-0.7027313042859111,-1.8380093728274347
0.9048562188028483,0.9076093847137162,-0.8083485363937079,1.1839403874282852,1.0693911141463652,-0.6798627784941662,1.5539755175683108
1.2752484558764872,1.2698540827655296,-0.9938798816495177,1.2686353403820412,1.4119137123817307,-0.8936786382429937,0.3249115053152504
1.3553332638924098,1.3595844208150611,-0.7990641855034117,1.6693076178171198,1.4119137123817307,-0.6340645968227316,0.5692008839043673
1.4988185449209366,1.6088353598415381,-0.9990672443659956,1.4315102499084957,1.3708110005934866,-0.9020028275611485,-0.7845218634994618
1.2919327908798046,1.9976668247228428,-0.7239101784861279,1.8126375382004005,2.1928652363583643,-0.4873612520432431,2.7985815759056547
1.999348595020449,2.4994920486294827,0.3602759636241656,2.5716346165936788,2.5593644164702054,1.1809032707778666,2.7957094994424114
2.776838606175024,2.8816768218034152,1.2388840028368056,3.0016243777435196,2.3881031173525225,2.527373767760112,-1.840436149304505
2.2095712160622436,1.9311999076491149,0.3974880366740558,2.249142295731299,2.0147534852759743,1.0748387214264559,-0.5275278436968461
2.0560753340317266,2.187097538382966,0.2599828398391006,2.431562194400928,2.2339679481466073,0.9144770961926623,0.09141556451436855
2.0794334030363704,2.1106605837481793,-0.14767806718914483,2.030889916965849,1.9256976097347789,0.2756401270836018,-0.45352441735582116
1.949295590010497,1.911259832526997,-0.2992136276172755,2.030889916965849,2.028454389205389,0.09314403516924519,0.3815448967384156
2.0527384670310638,2.1206306213092376,-0.41592603861519517,1.9917999386794998,1.9428237396465473,-0.07482496596524837,-0.77590255293458
1.832505244987278,1.8780263739901342,-0.5329971298356467,1.7507450725803473,1.4735677800640963,-0.2807697786022431,0.008280140154331634
1.832505244987278,1.8979664491122519,-0.8289083134244704,1.7149125924845274,1.8332165082112302,-0.652223626640051,-0.5052033632458963
1.6923568309594141,1.5589851720362433,-0.7733228793099763,1.480372722766433,1.5900254634641207,-0.6070032359978993,-0.950788854195911
1.4354180719083314,1.3861711876445526,-0.6869052799328023,1.584612664863363,1.4838434580111577,-0.4925547129433635,0.021179800719693657
1.4387549389089953,1.3728778042298062,-0.9310641742759929,1.3207553114305066,1.4290398422934991,-0.8137271188386114,-0.09486936784793833
1.4120600029036874,1.5058116383772613,-0.8988172888790885,1.4152227589558501,1.4495911981876206,-0.7661686241745604,0.5518281981216734
1.5522084169315513,1.562308517889929,-0.771908159175752,1.486887719147491,1.384511904522902,-0.613078305490426,-0.9945361796671703
1.2885959238791407,1.2731774286192163,-1.027922168234672,1.1969703801904013,1.3434091927346579,-0.9388916503520108,0.27164058611757186
1.3553332638924098,1.4526381047182795,-1.0187238205947597,1.2784078349536288,1.4804182320288035,-0.9251310531370662,-0.05694320214218509
1.3386489288890926,1.263207391058157,-0.659724919352127,1.486887719147491,1.3982128084523164,-0.4642696069493395,0.4920658607846866
1.4621130079136393,1.445991413010907,-0.9096953666689432,1.2718928385725707,1.3639605486287794,-0.793335282030599,-0.660025855393359
1.2885959238791407,1.3030875413023935,-0.8966925419102982,1.34681529695474,1.4769930060464507,-0.7674514849580668,0.4033208090991872
1.3887019338990434,1.37952449593718,-0.7845746378892905,1.4771152245759034,1.4735677800640963,-0.6224313202943934,0.6185212853985194
1.5455346829302246,1.4559614505719654,-0.801007258939414,1.5585526793391307,1.562623655605292,-0.6323878870605775,0.21156749169164296
1.5989245549408382,1.5988653222804787,-0.9239097372164288,1.4738577263853736,1.6208524973053033,-0.7932470719293173,-0.18092072370852158
1.5488715499308874,1.4792248715477698,-0.8877133692204927,1.493402715528549,1.6585299831111935,-0.7416710282548994,0.3765704491637949
1.6456406929501262,1.595541976426793,-0.730621265456503,1.5096902064811948,1.463292102117035,-0.5554115781853036,-1.2701795584876345
1.305280258882458,1.342967691546629,-0.805896943738865,1.4152227589558501,1.5009695879229263,-0.6470457654008706,1.0066895289309992
1.558882150932878,1.512458330084634,-0.8734841647790457,1.4282527517179673,1.497544361940572,-0.7407516887744703,-0.7399765367473634
1.3620069978937366,1.3662311125224336,-1.0372420204666963,1.1937128819998717,1.3605353226464263,-0.9523769973833163,-0.2263041410300482
1.301943391881795,1.3030875413023935,-1.075657305657134,1.219772867524105,1.4290398422934991,-0.9965847530467896,0.2448571146191829
1.3620069978937366,1.309734233009766,-0.9108474102089714,1.2523478494293954,1.4358902942582064,-0.7899605564817613,0.2428644213387115
1.4220706039056779,1.4194046461814154,-0.8026776554032685,1.3891627734316179,1.453016424169975,-0.6466013506370254,0.3442938506767971
1.5088291459229262,1.7384458481353064,-0.060314598730712154,2.0439199097279652,1.829791282228876,0.4033677125629185,2.7920399021962714
2.2362661520675506,2.2269776886272012,0.22613672733476417,2.0374049133469074,1.9873516774171445,0.7820075899042875,-1.4544736165097527
1.8158209099839608,1.66200889350052,0.1719948477775884,2.1937648264923038,1.8400669601759374,0.7397818010310426,0.8659685260948753
2.0494016000303996,2.0475170125281377,-0.2807260955710572,1.998314935060559,1.9942021293818517,0.1069806618817142,0.28167256213217334
2.1261495410456583,2.030900283259706,-0.7538388096008779,1.8843024983920402,2.1106598127818756,-0.5303792519826267,-0.5920447648292817
1.9559693240118237,2.163834117407161,0.24757720431713384,2.516257147354685,2.1825895584113026,0.9059061930754605,0.17670568669799172
2.0026854620211116,1.841469569599583,-0.35380302408778685,1.7409725780087595,1.8400669601759374,-0.030809559060915096,-1.055988935541028
1.7057042989620674,1.6021886681341655,-0.717937452754515,1.5064327082906652,1.6516795311464862,-0.5278680309002821,-0.8496106339895251
1.4754604759162926,1.4559614505719654,-0.8836032138823715,1.3924202716221463,1.5523479776582305,-0.7470754796411241,0.22636224136594063
1.5321872149275702,1.5323984052067516,-0.936283704874882,1.4673427300043156,1.6242777232876575,-0.807545870369326,0.14829569717751864
1.5688927519348674,1.6420688183784022,-0.2287234635307016,2.030889916965849,1.822940830264169,0.1596021450811558,1.2621165880400154
1.8992425850005463,1.8614096447217021,-0.592778722538646,1.7702900617235213,1.8914453499112418,-0.33145631047270424,-0.22198834376718113
1.835842111987941,1.927876561795429,-0.7738430656364271,1.7963500472477547,2.018178711258327,-0.5660411626842421,0.06938230593013824
1.8525264469912581,1.8049127652090333,-0.3396781569229685,1.9885424404889713,1.929122835717133,0.03799543507470187,0.6911262701868547
2.039390999028409,1.9378465993564886,-0.7399636185389187,1.9592249567742095,2.1312111686759985,-0.505474652813448,-0.253560918620654
1.9659799250138144,2.030900283259706,-0.682044596229411,1.998314935060559,2.186014784393657,-0.41845954529544754,0.5970066245676214
2.1294864080463225,2.0408703208207655,-0.7386057338860528,1.9396799676310352,2.001052581346559,-0.5153304053425162,-0.8506454207770986
1.8858951169978928,1.9544633286249193,-0.7754277921958292,1.7702900617235213,1.7133335988288518,-0.588619000698741,-1.157210377465014
1.5655558849342046,1.5722785554509884,-1.034225739803518,1.5096902064811948,1.7236092767759132,-0.928842718905953,0.4137449941759844
1.672335628955434,1.6487155100857749,-0.9976545243073616,1.542265188386485,1.7715624405288646,-0.8794839119044144,-0.054164629264082366
1.6556512939521169,1.6553622017931473,-0.9164301212004706,1.5585526793391307,1.6174272713229505,-0.7815511042975835,0.1835184054345892
1.7023674319614048,1.8580862988680151,-0.4250870515107545,2.1253573644911925,1.6859317909700233,-0.10087918373697975,-0.32756618112147434
1.6122720229434928,1.3263509622781982,-0.6041271514381592,1.724685087056115,1.278329899069938,-0.39795303836781176,0.05864246775037441
1.625619490946146,1.7018890437447567,-0.7011769859805438,1.5259776974338393,1.4804182320288035,-0.5196679056801417,-0.8589018698105821
1.39537566790037,1.3994645710592977,-0.9951330956798231,1.226287863905163,1.4084884863993765,-0.8993811384503183,-0.5884207864354011
1.2418797858698538,1.2299739325212928,-0.9968658278329094,1.213257871143047,1.3571100966640721,-0.8998764005767776,0.20711665010634484
1.2919327908798046,1.3030875413023935,-1.0490689674511953,1.226287863905163,1.3810866785405478,-0.9673555688878506,-0.2023086474495419
1.2385429188691899,1.2000638198381157,-1.0368850069738231,1.109017929046116,1.305731706928768,-0.9540725280403977,0.07459053815579032
1.255227253872507,1.2465906617897249,-1.036209814789122,1.1578804019040518,1.3297082888052436,-0.9546416572120054,-0.2695620025406136
1.1851530468585751,1.1734770530086254,-0.9925383309473061,1.0862154417124121,1.1858487975463896,-0.9074907149608812,0.07509963910013934
1.2018373818618924,1.143566940325448,-0.8397938914977889,1.0015204887586553,1.0693911141463652,-0.7343334766828763,-1.178260155343271
0.9048562188028483,0.8278490842252441,-1.0392425960759206,0.731148138944741,0.7645460017168899,-0.981976228678878,-0.24237316429117822
0.8447926127909069,0.8577591969084213,-1.0507941993208179,0.8581905683753758,0.9597838827110483,-0.9880111066387726,0.1628482727308872
0.8814981497982043,0.944166189104266,-1.1110189754400404,0.8125855937079682,1.0282884023581211,-1.0582288406473643,0.022254233059809107
0.8848350167988682,0.8344957759326166,-1.0735365588395243,0.7539506262784447,0.8159243914521955,-1.0193522543414015,-0.6062715925773347
0.7380128687696775,0.7115319793462209,-0.9849158761996055,0.5878182185614603,0.6583639962639272,-0.9283343194149283,-0.848654234018355
0.5378008487298722,0.5819214910524526,-0.9250047786021326,0.5324407493224663,0.6275369624227443,-0.8652103445693015,0.3914068841627565
0.6245593907471215,0.5985382203208847,-0.8449450861806751,0.6073632077046345,0.6412378663521586,-0.7746267451399732,-0.4132546446357273
0.5277902477278827,0.37587404812389796,-0.7918145781803412,0.366308341605482,0.4185981774991716,-0.737671200258039,-0.8182278412946838
0.3409256956907307,0.34596393544072074,-0.8305615425728412,0.21646342484114334,0.1719819067697077,-0.79714624649328,-1.3150305878485404
0.050618266633014435,0.020276041779457236,-0.7618924473112597,0.001468544266223055,-0.009555070295035108,-0.7471642206392328,-0.6145205016254157
-0.07951954639285895,-0.06945429627007436,-0.9281658980726438,-0.0473939285917129,-0.02668120020680362,-0.9101687567683515,0.4983159259715571
0.020586463627043743,0.010306004218398956,-1.0221656173397802,-0.09299890325912041,-0.10203617181858483,-1.013091456073907,-1.1956262212554198
-0.2296785614227124,-0.22565155139333296,-1.059962545826875,-0.21352633630869725,-0.21164340325390063,-1.0565733271159228,-0.07560650791980283
-0.2463628964260297,-0.21900485968596037,-0.9913174514723776,-0.36011375488250624,-0.39318038031864466,-1.0009641934564504,-1.3716172055678468
-0.5199859904804298,-0.4516390694440054,-0.8863566512783878,-0.42852121688361755,-0.37262902442452317,-0.9016159503926999,0.8404271563963994
-0.3631532414492497,-0.2522383182228233,-1.044618299243821,-0.3177662784056284,-0.24589566307743765,-1.0433383672155536,0.7647098655042962
-0.21633109342005902,-0.2090348221249009,-1.0627708186286595,-0.2591313109761036,-0.17054069146565767,-1.0577890804612093,0.12543913662325384
-0.19297302441541503,-0.11930448407536931,-1.1338756726133272,-0.2623888091666332,-0.08491004190681632,-1.1249786539779072,0.24161654963881585
-0.14625688640612702,-0.13924455919748704,-1.1231257663342191,-0.2623888091666332,-0.08491004190681632,-1.1152506662786157,-0.1735323457606494
-0.18296242341342558,-0.17580136358803802,-1.148396721417996,-0.28844879469086654,-0.17054069146565767,-1.1422373832427555,-0.5407414346964448
-0.29307903443531774,-0.3020885060281194,-1.0791922725900704,-0.2689038055476912,-0.19794249932448632,-1.0731247462497109,0.43256970689126417
-0.20965735941873234,-0.16250798017329168,-0.6562781224181308,-0.08648390687806236,-0.13628843164212065,-0.6473627807637397,0.7271071436995453
-0.06617207839020557,0.04021611690157616,-0.7374901917255481,-0.05390892497277095,-0.009555070295035108,-0.7243542876294772,0.024576434572480616
-0.06283521138954164,-0.13259786749011446,-0.9043198301740087,-0.2200413326897553,-0.09518571985387646,-0.9007504662368125,-0.7734845520733813
-0.22300482742138572,-0.21900485968596037,-1.0959467391372706,-0.3079937838340407,-0.17396591744801063,-1.0905070811019355,0.14233726246774514
-0.19630989141607896,-0.19574143871015576,-0.1694372228822399,0.2132059266506149,-0.08833526788916929,-0.11174168474154726,2.7933168562155597
0.36094689769471194,0.309407131050171,0.24851940659314353,0.2588109013180224,0.2130846185579519,0.3310824465278475,-0.461704281173369
0.25750402067414535,0.2628802890985617,0.6535847155240426,0.6790281678962754,0.3466684318697446,0.8479522027828723,0.8410153708703167
0.43769483870997067,0.4423409651976261,0.18102602243274238,0.2881283850327842,0.06237467533439069,0.2583530796615171,-1.5489446903315187
0.09066067064097456,0.10335968812161626,-0.4970407709105499,0.09267849360103808,0.12745396899911055,-0.46286579001013306,0.07172061204639117
0.10400813864362912,0.010306004218398956,-0.7239441797711634,-0.03762143402012525,0.04867377140497637,-0.7044892171662613,-0.08666429334775917
0.08398693663964787,0.10335968812161626,-0.29122915918772574,0.15782845741161974,0.2130846185579519,-0.2305753429098129,0.7545556570008439
0.2408196856708292,0.1565332217805981,-0.6659628217724239,0.13176847188738752,0.21650984454030608,-0.6244213560556869,-0.1927497171960106
0.19744041466220394,0.27617367251330804,-0.6244660867891565,0.14479846464950363,0.18910803668147622,-0.5881992982882981,-0.085177467767184
0.17741921265822388,0.1465631842195398,0.432169847429217,0.2555534031274928,0.24733687838148893,0.5600079432268744,1.071032646844361
0.40432616870333604,0.12329976324373518,0.31304451190453414,0.09267849360103808,-0.07805958994210915,0.31375712663301936,-2.445563020483395
-0.13958315240480032,-0.2522383182228233,-0.15254591783006813,-0.3340537693582729,-0.5815678093480958,-0.23853258953580372,-2.748691594180138
-0.6968399415155913,-0.7673569255442094,-0.4018161720173043,-0.8389659888902828,-1.0610994468776076,-0.5360238661692215,-1.310947777979931
-0.9370943655633568,-0.8205304592031912,-0.5603648308299494,-0.7770735232702302,-0.787081368289315,-0.6492827749685146,0.45065475665577015
-0.8603464245480981,-0.9202308348137823,-0.6285210733755779,-0.8682834726050446,-0.917239955618754,-0.7216237605882702,0.5573356450202411
-0.7635772815288593,-0.7241534294462871,-0.6670918644431634,-0.7086660612691195,-0.7391282045363636,-0.7355005395796527,-0.5115933801770959
-0.8570095575474348,-0.8271771509105644,-0.7441671107379217,-0.8552534798429285,-0.9446417634775833,-0.8169495669707186,-0.9755643519325167
-1.0305266415819327,-1.0199312104243734,-0.6517201168207423,-0.9855534074640924,-1.1056273846482048,-0.7603915377240065,0.5574423095185191
-0.9370943655633568,-0.9036141055453503,-0.4831854139315281,-0.8194209997471087,-0.8213336281128514,-0.5792473398926514,0.912263052135528
-0.7802616165321766,-0.8039137299347598,-0.8937937656880515,-0.8878284617482194,-0.7699552383775464,-0.9428712051635204,-0.2525259737243093
-0.826977754541464,-0.7640335796905232,-0.9369837313314963,-0.8910859599387484,-0.7939318202540221,-0.9816587389678556,0.10230568762432372
-0.8102934195381474,-0.7972670382273872,-0.8309153892793631,-0.8585109780334576,-0.7836561423069613,-0.8862392798200215,0.28940766869348694
-0.760240414528196,-0.7474168504220917,-0.9985947265077809,-0.8552534798429285,-0.7322777525716565,-1.0313214472867387,-0.04738348508339986
-0.770251015530186,-0.7740036172515826,-0.9301758073679561,-0.9041159527008651,-0.8418849840069734,-0.9803926167861029,-0.9213048785576928
-0.9370943655633568,-0.9202308348137823,-1.005354815330119,-0.9725234147019758,-0.8727120178481563,-1.0443986245335144,-0.24175768656387375
-0.9804736365719815,-0.8803506845695462,-0.1715911376200558,-0.6272286065058921,-0.859011113918742,-0.27519848958458804,2.8030208168986963
-0.4999647884764498,-0.6011896328598915,0.9034948272272174,-0.36011375488250624,-0.5575912274716202,0.7515701399497117,-0.2033755950751458
-0.5400071924844105,-0.5613094826156554,-0.029003582037114752,-0.663061086601712,-0.6123948431892787,-0.16321022579215766,-0.8270531441780089
-0.6968399415155913,-0.7374468128610323,-0.3512034258392598,-0.8389659888902828,-0.7459786565010714,-0.46994508738418267,-0.6879790388609729
-0.8236408875408007,-0.8371471884716233,-0.4383015509360425,-0.8617684762239866,-0.8144831761481443,-0.5507313970627798,0.08344982209930236
-0.8102934195381474,-0.4848725279808689,-0.6556515987394609,-0.4448087078362621,-0.369203798442169,-0.6807824426922373,2.8008135903099385
-0.3131002364392978,-0.08939437139219211,2.0094979605497594,0.08942099541050848,-0.17396591744801063,2.0547987806144024,0.059381731274716965
-0.3030896354373083,-0.37520211480921895,0.7281563671986097,-0.48715618431314117,-0.5404650975598517,0.5597092214571244,-1.3859384844917007
-0.5767127294917079,-0.6643332040799327,0.08564691770014404,-0.5620786426953099,-0.5952687132775102,-0.03284845685999334,-0.5107819727362582
-0.6734818725109473,-0.651039820665187,0.43952645879637003,-0.29822128926245306,-0.5370398715774981,0.3408406319962202,2.798788441119412
-0.16294122140944434,-0.4217289567608282,0.5846801113617002,-0.29822128926245306,-0.3144001827245105,0.514721160166589,-0.8869102328653465
-0.3431320394452685,-0.38184880651659153,0.39698785110350826,-0.07019641592541666,-0.28699837486568186,0.3706797644330823,0.6591497293937306
-0.21633109342005902,-0.20238813041752834,0.17336873303517691,-0.19723884535605155,-0.45825967398336453,0.10584435709113506,-1.1130988260482049
-0.4399011824645078,-0.4715791445661237,0.44964584124562756,-0.17443635802234778,-0.35207766853040107,0.41189598138081035,1.630123688017158
-0.1295725514028109,-0.2389449348080781,0.1306039501276424,-0.28193379830980736,-0.19451727334213334,0.09161597904489367,-0.28835098936698184
-0.1896361574147523,-0.21900485968596037,-0.11705057632854157,-0.2037538417371096,-0.25959656700685196,-0.14970243243523174,-0.6913104224926238
-0.3297845714426151,0.05018615446263562,0.6286759407950807,0.06987600626733433,-0.2630217929892062,0.6079749458015453,-0.06006431913551292
-0.3431320394452685,-0.6277763996893824,0.3696884860252085,-0.5588211445047808,-0.7699552383775464,0.1787729237536063,-2.7836078347409936
-0.8870413605534054,-1.1030148567665323,-0.22286157532138598,-1.2103207826105997,-1.2700382318011803,-0.455629947446251,-2.7710456325383483
-1.3742239426502643,-1.551666547014191,0.04970839278239428,-1.5328131034729802,-1.7221680614718626,-0.34086784742140014,-2.7831006230960997
-1.8146903867378352,-1.9903481997007908,0.21940847304890543,-1.562130587187742,-1.9208311684483745,-0.2137187889785892,1.9824833819192504
-1.5343935586821085,-1.5383731635994453,-0.43470508167870353,-1.558873088997213,-1.5988599261071306,-0.6688111851373325,-0.4306539364510608
-1.6011308986953765,-1.521756434331014,-0.17654765827881688,-1.3471357066128218,-1.4926779206541678,-0.4348396767475346,1.9928139090050057
-1.3041497356363323,-1.3755292167688136,-0.4734422123662178,-1.2917582373738272,-1.3453932034129608,-0.6518286034505403,0.07072490957274342
-1.2941391346343423,-1.4652595548183458,-0.363185378682009,-1.223350775372716,-1.3967715931482652,-0.5592008018205087,0.09135356941790108
-1.280791666631689,-1.2725054953045367,-0.7183573019555177,-1.3080457283264728,-1.222085068048229,-0.8395108918008571,-0.012426452530138
-1.2841285336323522,-1.3788525626225003,-0.6198257447466329,-1.2135782808011288,-1.294014813677656,-0.7612351948691297,0.27766613203525536
-1.2407492626237275,-1.302415607987714,-0.5715552537578268,-1.2917582373738272,-1.2118093901011682,-0.7199287264324306,-0.4637599812119786
-1.3174972036389863,-1.3057389538414004,-0.5034263455785993,-1.2494107608969487,-1.2392111979599973,-0.6652478844331193,0.9895149651534152
-1.1606644546078055,-1.1428950070107684,-0.1635143323674193,-1.0083558947977962,-1.191258034207046,-0.3744332081737531,0.7141185547969295
-1.0438741095845863,-1.0531646689612368,-0.5465311413364894,-1.177745800705309,-1.1227535145599732,-0.690880924476432,-0.8964634257977631
-1.1973699916151035,-1.1927451948160641,-0.6697781326339378,-1.2331232699443035,-1.191258034207046,-0.7975965868196974,-0.13402100592178634
-1.220728060619747,-1.2027152323771229,-0.2144074224740412,-1.0474458730841452,-1.133029192507034,-0.4071232904816285,0.39650976308289465
-1.1573275876071423,-1.2525654201824183,-0.5198531330749178,-1.1810032988958379,-1.191258034207046,-0.6709558066088994,-0.15293761475514608
-1.1840225236124495,-1.1262782777423366,-0.7289532024141706,-1.184260797086367,-1.133029192507034,-0.8371942280822968,0.02854969412857592
-1.1806856566117863,-1.1528650445718274,-0.6956699445155453,-1.145170818800018,-1.0713751248246683,-0.8030982281782969,0.5551600771263532
-1.0905902475938742,-1.0863981274981005,-0.6177216652256093,-1.2103207826105997,-1.2700382318011803,-0.7568098223619878,-1.6802228617372807
-1.3742239426502643,-1.3589124875003822,-0.8569125384753944,-1.3601656993749385,-1.3111409435894237,-0.9519226217940651,0.7484189788949754
-1.257433597627045,-1.2525654201824183,-0.8235232765704819,-1.324333219279118,-1.2871643617129487,-0.9251767348463477,0.07007829213794105
-1.2474229966250543,-1.2126852699381823,-0.16074556105854382,-0.9138884472724521,-1.1775571302776318,-0.3407007473535991,2.803593744466704
-0.79360908453483,-0.7374468128610323,1.6296086031120969,-0.5490486499331932,-0.9309408595481684,1.231604381615423,0.4752547739674144
-0.7101874095182447,-0.8703806470084868,0.6481850114490583,-0.9529784255588016,-0.9103895036540464,0.3555630486965844,-1.2776866812459688
-0.9437680995646834,-0.9601109850580184,-0.2908324775289776,-1.0148708911788542,-0.9275156335658148,-0.44897446664156576,-0.22284323877191298
-0.9838105035726448,-0.9700810226190779,-0.5740010128588645,-1.0604758658462612,-0.934366085530522,-0.6921512916952222,-0.16651295918005463
-1.0138423065786155,-0.9866977518875093,-0.504318379291885,-1.050703371274674,-0.9275156335658148,-0.6300636931379554,0.2428095478226438
-0.9737999025706547,-0.9202308348137823,0.5919423858301761,-0.81290600336605,-0.917239955618754,0.3206063875972938,0.3183746944826521
-0.9204100305600401,-0.9667576767653916,1.4255452241281839,-0.5913961264100717,-0.9103895036540464,1.093164493364301,1.6758520210719288
-0.6301026015023226,-0.6443931289578143,0.255850350323554,-0.7770735232702302,-0.8829876957952171,0.03702308160128768,-1.7640159518846303
-0.9571155675673374,-1.0365479396928048,-0.20647695608543032,-0.9399484327966849,-0.9549174414246441,-0.3740680032359357,0.18210351355621088
-0.9337574985626934,-0.9900210977411962,0.9338669751041223,-0.5783661336479556,-0.9138147296363999,0.7006559044480116,2.7952388967373367
-0.44991178346649846,-0.5181059865177324,1.5503159396795296,-0.39594623497832615,-0.45140922201865674,1.3737811187419684,0.008280140154331634
-0.44991178346649846,-0.4217289567608282,1.639350804639612,-0.2330713254518714,-0.30069927879509617,1.518059150951075,0.14805613594159525
-0.4232168474611911,-0.49484256554192835,2.680993005522136,-0.0311064376390672,-0.3760542504068768,2.6672046555425464,2.789839906507618
0.11068187264495581,-0.08939437139219211,2.0478707441339026,-0.22329883088028374,-0.3486524425480475,1.9087220328391215,-2.157157034081696
-0.3464689064459324,-0.5214293323714193,1.6452351936993186,-0.2330713254518714,-0.4890867078245474,1.4661441693921196,0.059696202604694666
-0.3364583054439418,-0.4217289567608282,0.5573645790057119,-0.5588211445047808,-0.5747173573833887,0.38766378422454817,-1.5826806374482136
-0.6467869365056399,-0.5779262118840873,0.13546696725255572,-0.6402585992680082,-0.6432218770304615,-0.012235981021290481,-0.5360267098902056
-0.7468929465255421,-0.7706802713978963,-0.02098611236032463,-0.8324509925092247,-0.7459786565010714,-0.18189190798967747,0.10080627690054976
-0.7302086115222253,-0.7175067377389145,-0.38063103801863296,-0.8357084906997538,-0.7048759447128272,-0.490616432918483,-0.19460332922761087
-0.7669141485295227,-0.7540635421294642,-0.22802527047671176,-0.8389659888902828,-0.7014507187304736,-0.3549027992716575,0.11975592598733689
-0.7468929465255421,-0.734123467007346,-0.28892890558588424,-0.8650259744145156,-0.8007822722187299,-0.4216771802803877,-0.3248139521320635
-0.806956552537484,-0.8205304592031912,-0.03775941295266712,-0.8943434581292774,-0.9001138257069856,-0.21828930084693451,-1.134202978068497
-1.0105054395779522,-1.026577902131746,-0.45781662181679106,-0.9855534074640924,-0.9309408595481684,-0.5849649521986398,0.18405384593659663
-0.9804736365719815,-0.9933444435948825,-0.5500834422578753,-1.1060808405136686,-1.0028706051775955,-0.6800205489052634,-0.6321812649329189
-1.0905902475938742,-1.1063382026202186,-0.5990829607993555,-1.1093383387041977,-1.0473985429481927,-0.7192504198440783,0.2665217757377564
-1.0472109765852495,-1.0299012479854324,-0.32878941206329865,-1.1419133206094885,-1.1364544184893874,-0.5136939600821591,-0.7986916291637621
-1.1840225236124495,-1.1528650445718274,-0.7096538063512455,-1.2266082735632455,-1.1227535145599732,-0.8218503513680702,0.04881924810282022
-1.177348789611123,-1.1694817738402594,-0.28828538126469666,-1.2266082735632455,-1.1878328082246925,-0.48816807336285656,0.1094806022205113
-1.1606644546078055,-1.1860985031086915,-0.7125819170154838,-1.2852432409927692,-1.1467300964364489,-0.82973193839482,-0.3950560967842983
-1.2274017946210742,-1.2160086157918686,-0.6973080064240228,-1.3341057138507058,-1.2768886837658873,-0.8302174124510998,-0.6260779656347766
-1.3308446716416398,-0.8770273387158594,-0.12338814918242319,-1.0050983966072666,-0.7699552383775464,-0.2902918520791066,2.793316856215557
-0.8870413605534054,-0.7540635421294642,0.8386015413342408,-0.8845709635576903,-0.9206651816011077,0.5124751596513075,-0.7341424977567274
-1.0171791735792788,-0.9202308348137823,-0.052798648008196426,-0.9985834002262085,-0.9103895036540464,-0.2497127342542251,0.12562719279736173
-0.9971579715752982,-1.026577902131746,0.0754573659322592,-1.0213858875599122,-0.9925949272305341,-0.14609936946306099,0.04723170261672556
-0.9904842375739715,-0.9767277143264504,-0.1331611852086225,-0.9660084183209177,-0.9240904075834613,-0.30459459571215447,0.6500832939952566
-0.8803676265520788,-0.8703806470084868,1.9409392027915777,-0.5197311662184314,-0.7905065942716686,1.6321585358868493,1.8713081140382921
-0.5533546604870639,-0.6111596704209509,1.084923184082438,-0.6304861046964212,-0.5918434872951566,0.8505516295941785,-0.7579167810909216
-0.6968399415155913,-0.734123467007346,0.03479266239456764,-0.7216960540312356,-0.6295209731010473,-0.10894505404966075,-0.1932685695606244
-0.7335454785228886,-0.8537639177400553,-0.03699571742309407,-0.8813134653671613,-0.7905065942716686,-0.20558282094936675,-0.6007736148491173
-0.8436620895447814,-0.8072370757884462,-0.37656188423011344,-0.816163501556579,-0.7425534305187173,-0.4897773176423531,0.27244351430648145
-0.7969459515354934,-0.7673569255442094,-0.2819044734396913,-0.816163501556579,-0.7528291084657786,-0.4051274035843678,0.23257839916597248
-0.7569035475275326,-0.7640335796905232,-0.36743687269518,-0.7933610142228759,-0.6843245888187052,-0.4692970829176185,0.36058172207952227
-0.6935030745149273,-0.6410697831041281,-0.4224596188769288,-0.7314685486028226,-0.6329461990834008,-0.5151406928009294,-0.28468887665684284
-0.7468929465255421,-0.6809499333483642,-0.5234524357726764,-0.81290600336605,-0.7322777525716565,-0.6171712413644204,-0.2692982700843293
-0.7969459515354934,-0.7673569255442094,-0.630334141898209,-0.803133508794463,-0.7083011706951808,-0.7084062775316186,0.23257839916597248
-0.7569035475275326,-0.7740036172515826,-0.3554659202681776,-0.9041159527008651,-1.006295831159949,-0.5140115261630397,-1.8644809006058791
-1.0939271145945375,-1.0631347065222958,-0.4794376056211877,-1.0279008839409702,-0.9960201532128876,-0.6106044916472516,-0.07123554053263956
-1.1072745825971908,-1.0431946314001774,-0.5285616288681657,-1.0604758658462612,-0.9994453791952412,-0.6529551095802092,0.9851362538765942
-0.9437680995646834,-0.9335242182285275,-0.7963760839100127,-1.0213858875599122,-0.8864129217775712,-0.8702152347835291,0.2008829559261999
-0.9103994295580494,-0.9202308348137823,-0.821255690869949,-0.9985834002262085,-0.8658615658834492,-0.8912150465928066,-0.18299985408064195
-0.9437680995646834,-0.9235541806674686,-0.833623991647563,-1.0181283893693833,-0.8624363399010956,-0.9016255668736048,0.0468007033087046
-0.9370943655633568,-0.926877526521155,-0.5704818798576848,-0.9204034436535102,-0.845310209989327,-0.6716807232958418,0.2775516458508566
-0.8903782275540694,-0.8803506845695462,-0.35355701479017665,-0.8650259744145156,-0.7802309163246078,-0.47011432629383093,0.7131115936034809
-0.7669141485295227,-0.7573868879831506,-0.5431141788633822,-0.803133508794463,-0.7014507187304736,-0.6244718500376715,0.24981100945917256
-0.7235348775208986,-0.7241534294462871,-0.483810604226471,-0.8259359961281667,-0.7014507187304736,-0.5790566750597395,-0.010139414846072904
-0.726871744521562,-0.7274767752999733,-0.31202211169772714,-0.7249535522217646,-0.6466471030128151,-0.4116109436770493,0.43221028224174596
-0.6501238035063033,-0.6643332040799327,-0.5205133246926914,-0.7607860323175845,-0.6158200691716322,-0.6002615951270998,-0.17327375267886364
-0.6834924735129373,-0.58457290359146,0.7396938032414088,-0.5751086354574265,-0.6500723289951686,0.5313834918480764,-0.37548476166513006
-0.7535666805268693,-0.5712795201767142,2.8272790342175225,-0.38617374040673846,-0.530189419612791,2.6300216145688355,2.78775790069448
-0.2530366304273564,-0.4217289567608282,2.9405711492830178,-0.49041368250366957,-0.5130632897010224,2.569605936625735,-1.5586189196986286
-0.5633652614890545,-0.5779262118840873,1.062122989044578,-0.6923785703164738,-0.5986939392598638,0.832439121068769,-0.20595345338883816
-0.6034076654970153,-0.6045129787135783,0.9607371572953312,-0.7151810576501776,-0.7631047864128393,0.691177416590157,-1.3950329338300087
-0.863683291548762,-0.9036141055453503,0.5750537475454581,-1.0018408984167375,-0.9823192492834734,0.26119863438097185,-1.0147945718681577
-1.0438741095845863,-0.9734043684727641,1.5360389000968806,-0.6956360685070028,-0.8727120178481563,1.2182232243495403,2.8011841915716618
-0.5700389954903812,-0.5646328284693416,2.408758716771599,-0.6532885920301243,-0.550740775506913,2.065006770362744,0.24066446177689998
-0.5266597244817566,-0.5712795201767142,1.987356790418912,-0.5620786426953099,-0.4890867078245474,1.716698701308755,0.4692028302726753
-0.4399011824645078,-0.46825579871243744,0.9778464705868485,-0.6044261191721884,-0.5541660014892666,0.7619395793679622,-1.1078272476222404
-0.6534606705069667,-0.5712795201767142,1.7016971609412734,-0.5588211445047808,-0.5541660014892666,1.4497016466806358,0.3716247867376605
-0.5867233304936985,-0.5147826406640461,1.553680066822459,-0.5816236318384846,-0.478811029877486,1.3293461037721446,0.7256109105500117
-0.4532486504671618,-0.4449923777366328,0.6212813279917114,-0.5751086354574265,-0.5473155495245594,0.4464173206846959,-0.5861407534180576
-0.5667021284897179,-0.5878962494451463,0.5311779226474972,-0.6956360685070028,-0.6123948431892787,0.3370703930722033,-0.366869128846858
-0.6367763355036493,-0.6875966250557373,0.3436546687766879,-0.8194209997471087,-0.7014507187304736,0.1435026123261852,-0.5168568219118308
-0.7335454785228886,-0.7872970006663278,0.6084018412278032,-0.8780559671766323,-0.8384597580246199,0.33280726871779015,-1.1544588466704326
-0.9437680995646834,-0.8903207221306051,0.21925296717175752,-0.8943434581292774,-0.8624363399010956,0.006292229824613922,0.3164446453893188
-0.8903782275540694,-0.8903207221306051,0.23564858682346002,-0.806391006984992,-0.7973570462363757,0.04731344226595194,0.48451760870105276
-0.806956552537484,-0.8869973762769189,-0.15576620620345985,-0.943205930987214,-0.8487354359716807,-0.320179452947779,-0.3663044887711849
-0.873693892550752,-0.8404705343253096,-0.20953490499007385,-0.9334334364156268,-0.917239955618754,-0.3700697158503657,-0.40938044439472854
-0.9471049665653474,-0.9534642933506459,-0.2680376160260251,-1.0148708911788542,-0.9720435713364126,-0.4338472717168193,-0.6662962270577292
-1.0638953115885668,-1.0996915109128456,-0.24946974761026205,-1.0963083459420815,-1.1124778366129118,-0.43581474572324047,0.10704030739054671
-1.0472109765852495,-0.9900210977411962,-0.3641407481223217,-1.0148708911788542,-0.9240904075834613,-0.5094071139477604,0.5790650501598108
-0.9504418335660108,-0.9866977518875093,-0.42166425548384223,-1.050703371274674,-1.0131462831246563,-0.5672602820358938,-0.08815464918296635
-0.9671261685693274,-0.9866977518875093,-0.3901292303241282,-1.037673378512558,-0.9994453791952412,-0.5458821526035519,-0.7658787802240499
-1.1006008485958643,-1.1030148567665323,-0.2653703485533587,-1.223350775372716,-1.2255102940305824,-0.4783824479906188,-1.2060675344685032
-1.3041497356363323,-1.3356490665245775,-0.5990662935027694,-1.3829681867086416,-1.2768886837658873,-0.7543112847002158,-0.24149893751932291
-1.3441921396442937,-1.3223556831098322,-0.30775928392287766,-1.2428957645158907,-1.2392111979599973,-0.5102139795735513,1.2894810427164323
-1.1406432526038255,-1.1462183528644547,-0.11559202120429588,-1.1158533350852564,-1.1227535145599732,-0.33450377650692203,-0.5338683193528996
-1.2307386616217375,-1.136248315303396,-0.4929352824154728,-1.2461532627064196,-1.2905895876953022,-0.6661008128401821,-0.7494136723035001
-1.3542027406462838,-1.3422957582319501,-0.7248450471516397,-1.4318306595665782,-1.3419679774306066,-0.8593943352390931,-0.5179928598572378
-1.437624415662869,-1.4220560587204227,-0.43069959696314275,-1.5295556052824513,-1.5474815363718264,-0.6639578054348836,-0.9358001025782898
-1.5844465636920597,-1.5549898928678774,-0.6481619823455512,-1.601220565474091,-1.6159860560188992,-0.8324808971944623,-0.3914858956439297
-1.6445101697040012,-1.687923727015332,-0.43459507752123555,-1.6435680419509695,-1.6296869599483141,-0.6754072122987753,0.684259925606087
-1.5444041596840985,-1.56163658457525,-0.39411054745963925,-1.4872081288055727,-1.5269301804777042,-0.6173625830324893,0.5582478960905926
-1.460982484667513,-1.4287027504277954,-0.05679813249698623,-1.2135782808011288,-1.3419679774306066,-0.3218277886841616,1.1300610017746537
-1.2874654006330157,-1.2126852699381823,1.2683157818403252,-0.9594934219398596,-1.174131904295278,0.8498667179847049,2.787095627512516
-0.840325222544118,-0.3386453104186692,0.04426902054153517,-0.4773836897415535,-0.21506862923625483,-0.015746145696205645,2.7989736674194736
-0.3464689064459324,-0.34196865627235606,4.8807168079670245,-0.3796587440256804,-0.5164885156833766,4.440127129785929,-0.848654234018353
-0.5133122564791032,-0.5646328284693416,2.4657755383169033,-0.6011686209816594,-0.639796651048108,2.091837544642766,-1.0526862278689917
-0.7135242765189079,-0.7241534294462871,2.7798454081903023,-0.6044261191721884,-0.7288525265893029,2.375144316353291,0.890668010589572
-0.5533546604870639,-0.5280760240787918,1.251065129873758,-0.6565460902206539,-0.6671984589069372,0.9881300319332695,-0.9895577107697167
-0.7402192125242153,-0.750740196275778,0.30588024113998413,-0.8389659888902828,-0.8144831761481443,0.09246486839977835,-0.4352558995634485
-0.8203040205401374,-0.7208300835926008,3.501831528075645,-0.45783870059837933,-0.6363714250657544,3.1718638765942164,2.2055107253138955
-0.4298905814625178,-0.4217289567608282,2.5625928640719122,-0.4154912241215003,-0.45140922201865674,2.290135005839043,-0.5661336825332962
-0.5400071924844105,-0.5878962494451463,1.5908323042776054,-0.4610961987889078,-0.5404650975598517,1.3744575104484271,0.07937233456559621
-0.5266597244817566,-0.5081359489566735,2.1390656907315377,-0.33731126754880253,-0.5267641936304374,1.9413088556169737,1.4087760062831447
-0.26304723142934705,-0.26220835578388274,1.9095378493504838,-0.40246123135938416,-0.3829047023715839,1.7067710288744387,-0.6162432446593993
-0.38651131045389375,-0.4316989943218871,1.5520183373528293,-0.40897622774044223,-0.3212506346892183,1.4136590053210547,0.008280140154331634
-0.38651131045389375,-0.40511222749239617,0.7842049854852301,-0.4708686933604954,-0.3966056063009982,0.6478540438047966,-0.3197775015391782
-0.44991178346649846,-0.4383456860292602,1.7598855267636115,-0.291706292881395,-0.31782540870686465,1.6529858938680648,1.2662641022397043
-0.20965735941873234,-0.20238813041752834,2.337927039777977,-0.07019641592541666,-0.1808163694127178,2.342873430821325,1.0112945637057957
-0.009445339378926948,-0.07942433383113265,0.5369371403098426,-0.2037538417371096,-0.1431388836068278,0.5057568064376853,-0.5564723804838101
-0.12623568440214697,-0.22232820553964608,-0.0697026202057736,-0.30473628564351113,-0.19794249932448632,-0.10346383084311511,-0.6011010455006985
-0.24969976342669364,0.026922733486830996,0.6159457930085834,-0.10277139783070807,-0.21506862923625483,0.5683704013255917,-0.3116454801912708
-0.3131002364392978,-0.2389449348080781,0.3771971031372264,-0.2786763001192789,-0.30069927879509617,0.30628628721358797,-0.3494309976883959
-0.3831744434532298,-0.41840561090714135,0.04894553061765053,-0.4643536969794374,-0.42058218817747395,-0.03281949519439567,0.19809057309530634
-0.3464689064459324,-0.3785254606629058,-0.1482325881465629,-0.4773836897415535,-0.35207766853040107,-0.2104510267035798,-0.07741329726293805
-0.3631532414492497,-0.38184880651659153,0.7338360818562396,-0.2330713254518714,-0.30412450477744973,0.6771756489007954,0.7131351115031606
-0.22634169442204966,-0.2854717767596874,0.36524298467977584,-0.33731126754880253,-0.34180199058333977,0.2961980254848019,0.09211628452703678
-0.20965735941873234,-0.14589125090486083,3.8818898919006903,0.20017593388849764,-0.09176049387152348,4.073340097173806,2.081176615494017
0.20411414866353064,0.20306006373220734,2.4808504413871266,0.05358851531468862,-0.18424159539507198,2.455973066200184,-1.4386942430506622
-0.10621448239816689,-0.13259786749011446,2.467200592175011,0.18714594112638155,-0.09518571985387646,2.604718166430028,0.9929719666933646
0.0939975376416385,-0.032897491879523406,1.4158188565324257,-0.14837637249811442,-0.24589566307743765,1.355721529864592,-0.8952320557221052
-0.09620388139617626,-0.17247801773435112,0.09797038344994152,-0.16792136164128973,-0.09861094583623065,0.08167777864666827,-0.25384096253378385
-0.14959375340679096,-0.14256790505117392,0.322629207479311,-0.12231638697388222,-0.256171341024499,0.27758151777135187,-0.9840132266133282
-0.34980577344659636,-0.4616091070050643,-0.022199491551789446,-0.438293711455204,-0.4068812842480596,-0.0995744700002765,-0.3518539179570291
-0.41987998046052716,-0.41840561090714135,0.12474439533984884,-0.3079937838340407,-0.3144001827245105,0.08365347795889001,1.0680882479505547
-0.21633109342005902,-0.16250798017329168,-0.2768072807977439,-0.30473628564351113,-0.2732974709362675,-0.3061554581317796,-0.15908985480127322
-0.24969976342669364,-0.16250798017329168,0.503044692720997,0.027528529790456415,-0.11916230173035212,0.5190036194064522,1.3216590026257697
0.010575862625053119,-0.056160912855328024,-0.16652627953348534,-0.04413643040118446,0.07607557926380623,-0.13814744842015717,-0.02387963716739083
0.00390212862372643,0.030246079340516697,-0.1454736505426732,-0.0213339430674807,0.014421511581440566,-0.12253279809797084,0.10487100891945877
0.023923330627706494,0.030246079340516697,-0.4772291888235354,-0.08322640868753275,0.0452485454226234,-0.46282244069073697,-0.376747977273485
-0.05616147738821495,-0.09604106309956469,-0.3896377117478055,-0.08648390687806236,0.010996285599086376,-0.37042902087655555,0.2848316832211559
0.000565261623062493,0.006982658364712075,0.07527152557532468,0.027528529790456415,0.017846737563793538,0.11498117727924805,0.7975618005765444
0.1640717446555705,0.16650325934165755,-0.2635764474218016,0.06987600626733433,0.11032783908734205,-0.22928613147705465,-0.4303083190679103
0.0706394686369945,0.0036593125110263754,-0.31783083123093325,-0.03762143402012525,0.041823319440269215,-0.2934127005110766,-0.10312132848811784
0.0472813996323505,0.05018615446263562,-0.37356677103359937,0.06661850807680587,0.13087919498146475,-0.33696612738981746,-0.1674823605724229
0.010575862625053119,0.0036593125110263754,0.5044789135922271,0.12525347550632948,0.09320170917557354,0.592129146654179,1.1017125690929181
0.23748281867016527,0.19973671787852162,-0.25570064976599294,0.12525347550632948,0.1788323587344149,-0.20520260369894763,-0.5641996292582551
0.11401873964561857,0.09671299641424368,0.5377431707727443,0.3988833235107734,0.23363597445207337,0.6543136920828211,0.039874430750601236
0.12069247364694526,0.242940213976444,1.6425207577773138,0.5096382619887626,0.31584139802856176,1.906842461511295,1.87023103247855
0.5144427797252281,0.3526106271480933,1.1940138070245205,0.2132059266506149,0.0246971895285007,1.221425218573731,-2.594834368750475
-0.07284581239153226,-0.08274767968481953,0.132778532313225,0.021013533409398363,0.041823319440269215,0.16004986706795127,0.4814263895144681
0.023923330627706494,0.09671299641424368,1.115806684618603,0.21972092303167295,-0.1260127536950593,1.1708881715677113,0.264965551772878
0.07731320263832119,0.04686280860894874,1.5045780444069745,0.2848708868422546,0.07607557926380623,1.657363894326961,0.7713038979793255
0.23748281867016527,0.043539462755261854,0.891789218161865,-0.05390892497277095,-0.03353165217151078,0.9136288493745119,-1.1057345462701569
-0.0027716053776002583,0.0036593125110263754,0.08428436620423403,-0.07345391411594626,-0.09518571985387646,0.08078835331748757,-0.70087272736126
-0.14959375340679096,-0.13924455919748704,-0.035883342048940746,-0.2493588164045171,-0.18766682137742619,-0.07089522752326513,-0.6367105482446467
-0.27973156643266434,-0.35193869383341436,0.06602000925930304,-0.1353463797359983,-0.22876953316566914,0.05404686968479665,0.5669805148049148
-0.169614955410771,-0.10933444651430985,-0.014363362061855603,-0.060423921353829006,-0.15341456155388916,-0.003443730071723365,0.8049533366438365
-0.009445339378926948,-0.026250800172150826,-0.4485944399427609,-0.10602889602123651,0.03154764149320786,-0.4385781078198713,-0.2660282270127674
-0.06617207839020557,-0.06613095041638749,-0.178914081048105,-0.060423921353829006,0.010996285599086376,-0.15798783402700597,0.30161343968096693
-0.006108472378264195,-0.04286752944058286,-0.15490984050486833,-0.0213339430674807,0.014421511581440566,-0.12477288082369366,0.2501767860195255
0.043944532631687745,0.05018615446263562,-0.04541803573395947,0.11548098093474184,0.052098997387330565,-0.007494278731076603,-0.5832603793305455
-0.07951954639285895,-0.09604106309956469,0.2234131243996369,0.04381602074310212,0.007571059616732187,0.2648090388672997,1.053689816564411
0.13403994164959981,-0.04619087529426975,0.1328965367730543,-0.17443635802234778,-0.11231184976564497,0.12335879751540384,-1.12525656734374
-0.10621448239816689,-0.07610098797744695,-0.45790295841310685,-0.16466386345076012,-0.09518571985387646,-0.4600415851355718,-0.5989464862113998
-0.2296785614227124,-0.25556166407651015,-0.4741735733404139,-0.2167838344992257,-0.12943797967741347,-0.4766988469661187,0.427713380524998
-0.14625688640612702,-0.10601110066062415,-0.6010405347833877,-0.2167838344992257,-0.11916230173035212,-0.6078704718023954,-0.3884016472965286
-0.22634169442204966,-0.23562158895439242,-0.7287681954220654,-0.2623888091666332,-0.1431388836068278,-0.7308689819605597,0.19271965777427938
-0.1896361574147523,-0.20571147627121522,-0.3756520165094807,-0.2493588164045171,-0.18424159539507198,-0.39692867614639304,-0.5413981590682757
-0.2997527684366444,-0.3386453104186692,-0.6479119728967604,-0.41223372593097185,-0.24932088905979186,-0.668891082486411,-0.3315657068330039
-0.3664901084499125,-0.3785254606629058,-0.4553976970632569,-0.46761119516996585,-0.3349515386186326,-0.500923515958735,-0.30135951944481576
-0.42655371446185386,-0.391818844077651,-0.5644483184935328,-0.4480662060267917,-0.30069927879509617,-0.5959778866667927,0.4083791062343273
-0.34980577344659636,-0.2389449348080781,-0.2920213557944609,-0.31125128202456914,-0.19109204735977914,-0.3154928212927789,0.6942497746521741
-0.21633109342005902,0.13659314665848035,2.707486840156432,0.19040343931691114,0.07950080524615921,2.8803606639748223,1.6652430902147934
0.11401873964561857,0.10668303397530314,4.721861137551264,0.5454707420845825,0.16170622882264757,5.258443676915177,2.7885777126261186
0.7013073317623801,0.7248253627609661,2.8191613940882503,0.6073632077046345,0.6652144482286343,3.318235087110786,-0.6955197519911072
0.5378008487298722,0.5187779198324114,2.0361853024974192,0.7050881534205076,0.6515135442992199,2.5103180063568966,1.069246508177659
0.7780552727776389,0.7912922798346931,2.1755969047158876,0.8679630629469622,0.7679712276992442,2.732848087950025,0.7322193476931794
0.9482354898114724,0.8411424676399892,1.3776947490133464,0.8256155864700844,0.8159243914521955,1.8038788301964017,-0.517459528053946
0.8214345437862629,0.7779988964199479,0.731699834452805,0.652968182372042,0.7816721316286585,1.0177159990669822,-0.4429663151062217
0.7146547997650335,0.7813222422736348,0.5942788074656093,0.6627406769436296,0.8159243914521955,0.8719976911814803,0.1802844664164777
0.7546972037729949,0.9042860388600293,1.7973074410775203,1.0145504815207713,0.7953730355580728,2.304034423440969,-0.33361695030843025
0.6746123957570722,0.5918915286135121,1.0381529164593426,0.6562256805625716,0.6960414820698171,1.3438569099914093,-0.16479308922285113
0.6345699917491121,0.6384183705651214,0.6937325661946006,0.5617582330372282,0.6378126403698045,0.9200855562470375,-0.6012641124489614
0.4944215777212481,0.49883784471029363,-0.04224524915583801,0.43145830541606367,0.6104108325109758,0.10127811367603065,0.20117026966309906
0.5378008487298722,0.5520113783692755,1.0088986441644645,0.5682732294182862,0.4802522451815373,1.2650740419962898,-0.6842951278608921
0.38096809969869205,0.409107506660762,0.08178127160294026,0.30767337417595836,0.3843459176756346,0.18816501184504056,-0.44506278703957475
0.28086208967878934,0.3526106271480933,0.059497762759247924,0.3304758615096621,0.4185981774991716,0.18223082812636487,0.8378001769293285
0.46105290771461466,0.46892773202711646,0.30685494464433666,0.40539831989183145,0.5213549569697803,0.47279557042148646,0.3513751828399626
0.5378008487298722,0.475574423734489,-0.13337852675610468,0.3695658397960116,0.4905279231285974,-0.0220180131236788,-0.37484660385408797
0.451042306712624,0.409107506660762,0.218131258111516,0.4412307999876513,0.514504505005073,0.368166726408815,-0.2457199895293663
0.3943155677013454,0.37587404812389796,-0.07191303707901624,0.2685833958896089,0.39462159562269594,0.022209502997737444,-0.35360876718442835
0.31423075968542397,0.2894670559280532,-0.37873613306976434,0.18063094474532349,0.31584139802856176,-0.32098445868574715,-0.5264224657817258
0.19744041466220394,0.22632348470801195,-0.4028198766177165,0.15782845741161974,0.3089909460638546,-0.34308958534927697,0.47556817976192095
0.2975464246821066,0.3027604393427984,0.035868036370299915,0.2848708868422546,0.4117477255344632,0.14614529275165775,0.605730260761526
0.42768423770798003,0.39249077739233,-0.14506580179521242,0.4151708144634179,0.5350558608991958,-0.02538346313541962,-0.036712375452475
0.4176736367059894,0.4489876569049987,0.9078739927322376,0.4835782764645292,0.545331538846256,1.1556002791092814,0.7894123366763575
0.5911907207404868,0.542041340808216,0.9814999419985118,0.4151708144634179,0.4459999853580003,1.168239066649358,-1.2337351844270092
0.30755702568409726,0.3293472061722899,-0.10459310551419221,0.19040343931691114,0.25418733034619606,-0.03783932339178288,-0.8023016607860596
0.13070307464893588,0.1432398383658529,-0.6190532155498693,0.09267849360103808,0.2507621043638419,-0.5766770802459893,0.35483448265063616
0.20411414866353064,0.25623359739118917,-0.27279879596879764,0.11548098093474184,0.14115487292852488,-0.23757770435579267,-0.6451921619382435
0.0639657346356678,0.06680288373106648,-0.6810027235198167,-0.0213339430674807,0.07950080524615921,-0.662223938954998,-0.4378355809538755
-0.029466541382908197,-0.07277764212376006,-0.6344009622652065,-0.07019641592541666,0.05552422336968353,-0.6150251511819388,0.4940423580719884
0.0706394686369945,0.05018615446263562,-0.3077219491785249,-0.08974140506859081,-0.016405522259743486,-0.2955854028686405,-0.6282996806596605
-0.06283521138954164,-0.006310725050033085,-0.6484241589208498,-0.10928639421176611,0.0452485454226234,-0.6345927979686713,-0.04058015310990224
-0.07284581239153226,-0.06613095041638749,-0.32433924387482194,-0.20049634354657997,-0.10203617181858483,-0.3355193883554734,-0.7259123157493294
-0.22300482742138572,0.09671299641424368,0.914974261077897,0.18063094474532349,0.0007206076520250257,0.9393045878444967,0.8293800143240043
-0.05949834438887889,-0.04619087529426975,0.5472098618876919,-0.14837637249811442,-0.13971365762447482,0.5198865488281901,-0.9520773481426424
-0.25637349742802035,-0.19906478456384144,1.6785197849816709,0.10570848636315418,-0.18424159539507198,1.7484087997644424,2.4190564742751257
0.22079848366684796,0.2097067554395799,1.1626812895183272,0.281613388651725,0.2850143641873789,1.3227711519710534,0.8616340085853489
0.40432616870333604,0.409107506660762,0.6606201480859824,0.34676335246230783,0.3603693357991589,0.8073282215527132,-0.5186186980194158


==> pic/After_setting/����/�趨��ֵ��SVM/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.274530595270176,-1.2586970059778768,-0.8712201056046284,-1.2759878158876468,-1.212185445637921,-0.786801319119674,0.13114481015728632
-1.2398765429806815,-1.2240174588393715,-0.8170008292678258,-1.2759878158876468,-1.2845370231172883,-0.7540654540751668,-0.7804440160905308
-1.3784927521386594,-1.3453958738241403,-0.8893405112977866,-1.4077584336324722,-1.3568886005966554,-0.800924083618641,-0.05217058992264408
-1.3784927521386594,-1.4320947416704028,-0.7892528840500208,-1.4736437425048847,-1.4292401780760227,-0.7423053266236705,-0.239331767626629
-1.4131468044281539,-1.3800754209626453,-0.8446062457531384,-1.3418731247600595,-1.3026249174871296,-0.7715645463481682,0.7959858738274584
-1.2572035691254284,-1.2586970059778768,-0.8580594234469905,-1.2924591431057495,-1.266449128747446,-0.7801227633170603,-0.6002398406735622
-1.3611657259939118,-1.3280561002548872,-0.8503038671139117,-1.3748157791962659,-1.5196796499252312,-0.7793681363000114,-0.9847158307473771
-1.534435987441384,-1.5187936095166663,-0.9129600623878038,-1.4901150697229877,-1.5015917555553888,-0.8169042684712351,0.3343138636754763
-1.465127882862395,-1.4667742888089081,-0.902846637474976,-1.523057724159194,-1.5196796499252312,-0.8119564038088337,-0.7188906571172642
-1.5864170658756254,-1.5361333830859185,-0.837315171978774,-1.4736437425048847,-1.5196796499252312,-0.7718433837967089,0.9246194980944987
-1.4131468044281539,-1.3453958738241403,-0.8154939583553055,-1.2430451614514404,-1.2483612343776047,-0.7524389232916611,0.8902254809108009
-1.2398765429806815,-1.2586970059778768,-0.7371569859525466,-1.2430451614514404,-1.212185445637921,-0.7020082235712778,0.40300030143228716
-1.153241412256945,-1.2066776852701193,-0.8717331561225172,-1.2924591431057495,-1.194097551268079,-0.7869673074770227,-0.5892417955079919
-1.2572035691254284,-1.2586970059778768,-0.8629015490184082,-1.2759878158876468,-1.1760096568982374,-0.7812006500927919,0.31320891057796796
-1.1878954645464395,-1.2066776852701193,-0.886118327081374,-1.2595164886695431,-1.194097551268079,-0.7957361236731795,-0.14228523103937954
-1.205222490691187,-1.171998138131614,-0.4853368509513658,-1.0618605620523058,-1.194097551268079,-0.5388406770475935,-0.32342783733821473
-1.2572035691254284,-1.2760367795471297,-0.16982557039371637,-1.0453892348342022,-1.2845370231172883,-0.32987273377132836,1.5006922872049553
-0.9626441246647259,-1.0159401760083409,-0.3999124844480685,-1.0948032164885122,-1.1036580794188704,-0.48360986435747455,-1.001862630336733
-1.153241412256945,-1.1893379117008662,-0.7631226164264119,-1.2759878158876468,-1.1760096568982374,-0.7187743717651861,-0.41021806031287594
-1.222549516835934,-1.2066776852701193,-0.7111419643337583,-1.3089304703238531,-1.3388007062268132,-0.6920289747540066,-0.9594264682843334
-1.395819778283406,-1.4147549681011506,-0.8434108624480349,-1.4407010880686786,-1.3749764949664969,-0.7736004849185616,-0.2399884735133096
-1.4304738305729006,-1.4320947416704028,-0.862069543422382,-1.506586396941091,-1.4292401780760227,-0.7863890158788267,-0.05217058992264408
-1.4304738305729006,-1.4320947416704028,-0.9207891174484468,-1.506586396941091,-1.4292401780760227,-0.8213702955415966,-0.43046102683670534
-1.4997819351518895,-1.5361333830859185,-0.791180020686753,-1.5889430330316068,-1.6282070161442819,-0.749456050211081,-1.1073839681605209
-1.6903792227441086,-1.7095311187784448,-0.7802819233584501,-1.6712996691221222,-1.7367343823633326,-0.7454423056739884,-0.7512315558990972
-1.8116684057573396,-1.7962299866247076,-0.7214135585083044,-1.5560003785954004,-1.7186464879934904,-0.7078920564945211,1.4859931118974592
-1.5517630135861316,-1.4147549681011506,-0.3978474347989349,-1.2595164886695431,-1.3749764949664969,-0.49645402226173546,1.6933108282297367
-1.2398765429806815,-1.1893379117008662,-0.351438603644956,-1.160688525360925,-1.139833868158554,-0.4532005631274403,0.494034479703271
-1.135914386112198,-1.1026390438546037,-0.15960598391879477,-0.9465612715255832,-1.0313065019395034,-0.31066349082363875,1.3752453253664136
-0.8586819677962425,-0.8772219874543199,-0.11058888872000111,-0.6336060543816232,-0.8142517695014018,-0.24510234356694718,1.2182747460743397
-0.5987765756250345,-0.5304265160692675,-0.2529742986936633,-0.4524214549824887,-0.579109142693459,-0.33597113248272387,-0.1330287422237632
-0.6161036017697822,-0.599785610346278,-0.4292594973822503,-0.48536410941869507,-0.6152849314331426,-0.4512036961401988,0.6777580031228987
-0.4601603664670567,-0.3743685539459944,-0.579106939170591,-0.4524214549824887,-0.38014230462519977,-0.5571196479254147,0.026779405392014444
-0.4428333403223099,-0.4437276482230048,-0.08920590390976108,-0.04063827452990968,-0.325878621515674,-0.15888399087030955,1.8370563567834621
-0.026984712848376467,-0.010233308991689779,-0.5130329060675105,-0.13946623783852874,-0.09073599470773117,-0.4915298868478965,-0.7874466451882989
-0.20025497429584874,-0.18363104468421595,-0.24527113225359223,0.1405463248692249,-0.27161493840614903,-0.29425520210794526,-0.6570078421637704
-0.33887118345382655,-0.18363104468421595,-0.4521906593899017,-0.3371221644557668,-0.5610212483236177,-0.47279738488389256,-0.7483452595903549
-0.4948144187565512,-0.47840719536151005,-0.5422598220808524,-0.4688927822005915,-0.4705817764744083,-0.5332090599922192,-0.13158913120356525
-0.5121414449012988,-0.5477662896385206,-0.47612919495754746,-0.386536146110076,-0.48866967084425045,-0.48158695514258876,0.8240333759355964
-0.3215441573090789,-0.3050094596689839,-0.6874130471371256,-0.40300747332817954,-0.3439665158855162,-0.634924699893834,-0.5920793475067634
-0.4428333403223099,-0.4090481010844996,-0.765054162986798,-0.5347780910730042,-0.4344059877347247,-0.6943933931918451,-0.3670417477069951
-0.5121414449012988,-0.46106742179225707,-0.7189057819238154,-0.600663399945417,-0.5610212483236177,-0.6670935592669877,-0.6097549318324307
-0.633430627914529,-0.6171253839155311,-0.6730077375269162,-0.7159626904721395,-0.5971970370633004,-0.6369351032875515,-0.2962196635852888
-0.685411706348771,-0.6864844781925414,-0.6935075616267454,-0.798319326562655,-0.7057244032823511,-0.6542496104642775,-0.13426889793389946
-0.7027387324935179,-0.721164025331046,-0.5469305192200994,-0.6994913632540359,-0.6876365089125097,-0.5497307966324796,0.11253124645686259
-0.6680846802040235,-0.599785610346278,-0.6024455781238581,-0.7324340176902423,-0.7599880863918769,-0.5937257191887418,-0.8706430184140764
-0.8413549416514957,-0.8598822138850669,-0.7325013413527048,-0.9465612715255832,-0.9046912413506112,-0.6885304134811151,-0.5587456387239659
-0.945317098519979,-0.9119015345928251,-0.7693199997351305,-0.9300899443074804,-0.8685154526109276,-0.7106211460387538,-0.05217058992264408
-0.945317098519979,-0.9465810817313304,-0.8174803643659454,-0.9795039259617896,-0.8685154526109276,-0.7441069768652351,0.206003510511472
-0.893336020085737,-0.9119015345928251,-0.7419961421753707,-0.9795039259617896,-0.9227791357204526,-0.6958157645014266,-0.6488213506923556
-1.014625203098968,-1.0159401760083409,-0.7839492158689912,-1.0453892348342022,-0.9589549244601361,-0.7242351876935106,0.12218803165175225
-0.9799711508094735,-0.9465810817313304,-0.7072459437830375,-1.0618605620523058,-1.0132186075696619,-0.6761857866940163,-0.5718608503434177
-1.083933307677957,-1.0679594967160984,-0.7085806806756026,-1.1277458709247186,-1.1036580794188704,-0.680142582433148,-0.4938215538115834
-1.1705684384016926,-1.1893379117008662,-0.5657276423976862,-0.9959752531798931,-1.0855701850490282,-0.5825610814228793,0.7561395970069799
-1.014625203098968,-1.0159401760083409,-0.24201831376753086,-0.6171347271635205,-0.9408670300902947,-0.3257822424716887,2.650388044480497
-0.47748739261180434,-0.2529901389612264,0.23134974131807154,-0.05710960174801249,-0.3077907271458326,0.07371772129187311,2.6400709662808306
0.11163149630960134,0.7527167280554247,-0.43009303175180985,0.5523295053218039,0.8317466181541996,-0.3607872036187074,2.609844977904727
0.7527314636652476,1.4636474443947816,0.6097223079990081,1.2276539212640336,1.3743834492494524,0.6847145425701331,2.6307780283621054
1.4631395355998835,1.6197054065180547,3.465923373640763,1.6888510833709227,1.030713456222458,3.34797481279225,-2.0148674734450975
0.8913476728232254,1.0648326523019709,2.4919839732224944,1.013526667428693,0.6146918857160981,2.187846930971569,0.26874126153622546
0.9779828035469611,0.7180371809169201,1.936705996190293,1.4582525023174775,0.7232192519351488,1.7973462400984865,2.6115498681108438
1.705717901626344,2.243937255011149,4.072904236374407,2.2159335543502228,1.609526076057395,4.459243503309638,-0.2252140063774021
1.6537368231921032,0.9434542373172038,3.076423099606613,1.8041503738976437,1.048801350592301,2.86417703532178,-0.9810746562712718
1.3765044048761477,1.2902497087022562,1.6051534419448203,1.4417811750993745,1.2477681886605594,1.6002027027397405,-1.134761312192438
1.064617934270697,0.7700565016246769,1.222307331111455,0.6841001230666293,0.6508676744557816,1.0446454006008679,-1.9325486984708706
0.5448071499282816,0.6139985395014037,0.8756290033286981,0.6841001230666293,0.4519008363875216,0.7352760317827729,0.5545710617272974
0.7007503852310055,0.5793189923628992,0.34542088367830137,0.4699728692312884,0.4699887307573638,0.2536174046963274,-1.1728327155344311
0.4061909407703038,0.38858148310112006,-0.012421900821450893,0.338202251486463,0.3795492589081545,-0.04766526365720774,-0.533785856970689
0.2849017577570728,0.2672030681163521,0.15053374503304687,0.3217309242683602,0.3433734701684709,0.09062940841076839,0.6484589496498647
0.4581720192045451,0.4752803509473835,0.6844027775044321,0.914698704120073,0.596603991346256,0.6305108141571721,2.610579124503687
1.1339260388496857,1.238230387994498,1.538706094104696,1.3923671934450648,1.338207660509768,1.5437004041463007,1.1897806124750283
1.4804665617446302,1.3769485765485188,1.2135237627756819,1.8865070099881607,1.121152928071668,1.271493455950865,0.06651698618232456
1.5151206140341256,1.5330065386717922,0.6346879735846175,1.5076664839717873,1.5009987098383453,0.7172535006366318,-0.05217058992264408
1.5151206140341256,1.4463076708255294,0.6877508797409077,1.4747238295355818,1.4105592379891352,0.7572457288204895,-0.583906651081646
1.3591773787314008,1.5676860858102966,1.1017047390259818,1.8535643555519536,1.2296802942907181,1.1777337866488993,-1.1371995795849374
1.04729090812595,0.7873962751939306,0.3980498533470528,0.8982273769019702,0.6508676744557816,0.3798175439856834,0.010655814799584188
1.064617934270697,1.1341917465789815,1.4685920123443599,1.5570804656260973,1.103065033701825,1.5100502487215093,1.8282075186255908
1.5844287186131145,1.498326991533286,1.3709815274114345,1.62296577449851,1.2477681886605594,1.3916580782164696,-0.46212319141430586
1.4631395355998835,1.5503463122410444,0.43448476017312054,1.359424539008859,1.283943977400244,0.4950021827415592,-1.2416838526635257
1.116599012704939,0.9781337844557083,0.6648753415702767,1.4582525023174775,1.0668892449621423,0.6893996667323012,0.13455532922854221
1.168580091139181,1.0301531051634665,1.13241547675088,1.4747238295355818,1.1392408224415096,1.1755744741052014,1.6167192648466024
1.636409797047355,1.5503463122410444,0.8615285370409338,1.326481884572652,1.2115923999208766,0.8745593521535296,-0.6339977293067685
1.4631395355998835,1.8104429157798339,1.4139865736929353,1.9688636460786761,1.6999655479066036,1.570736378200187,1.256293999092323
1.8443341107843216,1.8104429157798339,1.202142220216953,1.5735517928442,1.2296802942907181,1.2185541675493798,-2.1501998086340497
1.2032341434286746,1.0821724258712246,0.37530505471301306,0.9311700313381773,0.6327797800859395,0.33493487639421815,-2.5747590609076134
0.49282607149403956,0.4232610302396253,-0.30717179000761585,0.37114490592266935,0.3795492589081545,-0.28387580716028704,0.08368752384217742
0.527480123783534,0.5619792187936462,0.00877457361772235,0.38761623314077287,0.07205505462084451,-0.052535303831810896,-2.1473359958866958
-0.009657686703629627,-0.010233308991689779,-0.3508741334172633,-0.024166947311806138,-0.01838441722836402,-0.35746602046275683,-0.1988229099865884
-0.04431173899312408,-0.010233308991689779,-0.3804264723967683,-0.10652358340232237,-0.10882388907757336,-0.38677157369431087,-0.27336107266371545
-0.09629281742736537,-0.06225262969944725,-0.0229169017283009,0.3052595970502566,0.05396716025100313,-0.0710389767095016,2.2525113566378123
0.44084499305979824,0.21518374740859386,-0.21828536884062755,0.1405463248692249,0.10823084336052809,-0.24424124820907087,-1.5580761271521488
0.059650417875359275,0.18050420027008862,-0.4748576669706876,0.05818968877870937,0.18058242083989523,-0.44236817673668755,0.4555484856374867
0.18093960088858949,0.23252352097784687,-0.4539399291059286,0.15701765208732843,0.3071976814287881,-0.41904565535285837,0.16137234953217003
0.23292067932283153,0.2498632945470991,-0.4308727944522835,0.10760367043301854,0.2529339983192624,-0.4052087551509892,-0.33464075785583497
0.16361257474384264,0.09380533242382592,-0.3358370287449125,0.008775707124399481,0.017791371511319553,-0.3466406782780503,-0.9799909348605301
-0.06163876513787092,-0.16629127111496295,-0.33556875838930333,0.12407499765112208,-0.01838441722836402,-0.3375734663020159,0.539300093208181
0.0769774440201069,0.11114510599307893,-0.43797600547899385,0.05818968877870937,0.017791371511319553,-0.4217808022861745,-0.70318798372002
-0.07896579128261853,-0.07959240326870025,-0.5555739695816442,-0.17240889227473508,-0.07264810033788978,-0.5219225131502102,-0.12630922818211565
-0.09629281742736537,-0.2009708182534682,-0.40124134144242846,-0.20535154671094144,-0.1811754665569397,-0.41094749382563955,-1.0186501158996086
-0.3215441573090789,-0.35702878037674135,-0.6290609373493905,-0.40300747332817954,-0.27161493840614903,-0.5890512599549024,-0.12930041243466261
-0.33887118345382655,-0.3223492332382361,-0.34983250945022404,-0.13946623783852874,-0.1811754665569397,-0.3648908319152621,1.1081205261902083
-0.07896579128261853,-0.16629127111496295,-0.45401633838310435,-0.1888802194928379,-0.19926336092678187,-0.4537378474078247,-1.0159728872957945
-0.3042171311643321,-0.23565036539197343,-0.4661774378458697,-0.3371221644557668,-0.23543914966646545,-0.4658631523923133,0.3323703355323806
-0.21758200044059633,-0.23565036539197343,-0.14335541525435977,-0.27123685558335414,-0.5971970370633004,-0.24208164177436106,-1.7960037725526885
-0.6161036017697822,-0.6171253839155311,-0.5623358525175466,-0.6171347271635205,-0.524845459583934,-0.5532610164670512,-0.05217058992264408
-0.6161036017697822,-0.5824458367770258,-0.6257564345581059,-0.6830200360359332,-0.6876365089125097,-0.6053401146600123,-0.2954801209378226
-0.6680846802040235,-0.6518049310540363,-0.5916265654264142,-0.6336060543816232,-0.5610212483236177,-0.5763657513119398,0.35706562432307026
-0.5814495494802877,-0.6171253839155311,-0.6695969555755741,-0.6171347271635205,-0.524845459583934,-0.6293703470789561,0.1090586173765718
-0.5467954971907932,-0.5651060632077728,-0.6740921377533978,-0.6665487088178296,-0.5067575652140919,-0.6336506164859709,-0.21243435286677484
-0.5814495494802877,-0.5477662896385206,-0.39160124833511367,-0.6336060543816232,-0.5971970370633004,-0.4371882274597693,0.1090586173765718
-0.5467954971907932,-0.5824458367770258,-0.23617848706866632,-0.41947880054628234,-0.5610212483236177,-0.3154722877202101,0.10809317302148667
-0.5121414449012988,-0.4957469689307623,-0.46893660947811916,-0.6171347271635205,-0.7057244032823511,-0.49674793518907934,-1.3266490857164424
-0.7893738632172537,-0.7731833460388042,-0.3520353545137949,-0.8642046354350678,-1.0855701850490282,-0.43826716224073475,-0.47035884635498715
-0.8760089939409902,-0.8078628931773094,-0.6158752362248897,-0.8312619809988614,-0.7599880863918769,-0.6034380635814997,0.2876903422890364
-0.8067008893620012,-0.8772219874543199,-0.6906616908954613,-0.8477333082169641,-0.8685154526109276,-0.6563925735643945,0.2834287632017426
-0.7373927847830124,-0.7558435724695511,-0.6871778512089203,-0.7324340176902423,-0.7599880863918769,-0.6515977794787732,-0.7150572378896989
-0.8760089939409902,-0.8945617610235721,-0.5755362239880691,-0.9959752531798931,-1.194097551268079,-0.593498223694552,-2.0063709501398046
-1.274530595270176,-1.2240174588393715,-0.2041918408327454,-0.897147289871274,-1.1760096568982374,-0.34476536204094765,2.6059027112363444
-0.7720468370725068,-0.6171253839155311,-0.07207876002090491,-0.6336060543816232,-0.6876365089125097,-0.21745443423084887,-0.05217058992264408
-0.7720468370725068,-0.7558435724695511,-0.13768049030065818,-0.600663399945417,-0.7238122976521932,-0.25718887866392226,0.9483545843453871
-0.5641225233355401,-0.5651060632077728,-0.4790615001924471,-0.6500773815997268,-0.579109142693459,-0.4982817066141328,-0.13254310767540814
-0.5814495494802877,-0.6171253839155311,-0.41103431190307665,-0.5841920727273141,-0.5971970370633004,-0.44739907638035015,0.3509024283253974
-0.4948144187565512,-0.47840719536151005,-0.5449974438861801,-0.41947880054628234,-0.45249388210456687,-0.5369852380700812,-0.290426213765404
-0.5467954971907932,-0.5651060632077728,-0.6321758134235594,-0.6994913632540359,-0.5971970370633004,-0.607646619023696,-0.6932256416991671
-0.685411706348771,-0.6864844781925414,-0.458349823360287,-0.6665487088178296,-0.6333728258029839,-0.48409118334769907,0.6046158741674132
-0.5467954971907932,-0.33968900680748915,-0.03380717879199094,-0.13946623783852874,-0.39823019899504114,-0.13328973866696814,2.5921814986555116
0.024996365585864825,-0.1316117239764577,0.7491017376132604,-0.04063827452990968,-0.1811754665569397,0.45377172191976495,-1.0002159015076777
-0.20025497429584874,-0.23565036539197343,-0.0516756602465502,-0.3206508372376633,-0.36205441025535756,-0.1725084777375523,-0.8082171552240519
-0.37352523574332097,-0.3743685539459944,-0.3295624423727605,-0.43595012776438513,-0.3439665158855162,-0.3744616583265573,-0.28557798886162344
-0.4255063141775623,-0.4957469689307623,0.4395400026549832,-0.3371221644557668,-0.4705817764744083,0.19702716525834132,0.7326988649650309
-0.2522360527300908,-0.14895149754571071,0.4135537925374001,-0.12299491062042518,-0.10882388907757336,0.21951930561105323,0.5578362114829363
-0.11361984357211298,-0.09693217683795248,-0.3318028305863711,-0.25476552836525057,-0.21735125529662327,-0.364584313891902,-1.0958939263108796
-0.3561982095985734,-0.3223492332382361,-0.34708747897315795,-0.4524214549824887,-0.45249388210456687,-0.3956132448292295,-0.82794010910148
-0.5294684710460457,-0.5824458367770258,-0.4853091566308196,-0.6830200360359332,-0.6695486145426676,-0.5083943157051619,-1.1706681354849655
-0.7720468370725068,-0.6518049310540363,-0.43466850393962475,-0.6171347271635205,-0.6876365089125097,-0.468514707905724,1.3652400736237316
-0.47748739261180434,-0.5824458367770258,-0.5875282763774369,-0.6830200360359332,-0.6333728258029839,-0.5784102824638214,-1.2399242176594696
-0.7373927847830124,-0.7385037989002989,-0.6512575530737658,-0.7324340176902423,-0.6152849314331426,-0.6221960848007415,-0.05217058992264408
-0.7373927847830124,-0.7731833460388042,-0.6368400132752897,-0.897147289871274,-0.8685154526109276,-0.6222579711175522,-1.0465005618732264
-0.945317098519979,-0.9639208553005826,-0.7869391147068101,-0.9630325987436867,-0.9408670300902947,-0.7244356846747919,0.2920615439895082
-0.8760089939409902,-0.8425424403158147,-0.747776052711525,-0.897147289871274,-0.832339663871244,-0.6956705849014393,0.20272510923611814
-0.8240279155067481,-0.8252026667465616,-0.49736885724903745,-0.6500773815997268,-0.7419001920220347,-0.514685826285711,0.4528114555805603
-0.7200657586382647,-0.6864844781925414,-0.6251361052974646,-0.7489053449083458,-0.9408670300902947,-0.6129389299460594,-1.456457080658409
-1.014625203098968,-1.033279949577593,-0.6806305845575052,-1.1277458709247186,-1.139833868158554,-0.6638878932605939,-0.9239636977946218
-1.1878954645464395,-1.2760367795471297,-0.4693393825051707,-1.3748157791962659,-1.6282070161442819,-0.556163301035782,-2.7556098234246473
-1.7077062488888564,-1.726870892347697,-0.5943195588043649,-1.6218856874678131,-1.7186464879934904,-0.6378237814438876,0.24854905515230014
-1.655725170454614,-1.726870892347697,-0.636987040129909,-1.6877709963402256,-1.7909980654728574,-0.6660146664436938,0.2452077257625741
-1.603744092020373,-1.6921913452091917,-0.5766004855631981,-1.737184977994535,-1.8452617485823832,-0.6330216947153524,-1.0325386636101839
-1.777014353467845,-1.74421066591695,-0.605388467175527,-1.5395290513772975,-1.6643828048839653,-0.6384669138782667,1.4742960495262036
-1.517108961296637,-1.4147549681011506,-0.7516450257305022,-1.4736437425048847,-1.447328072445864,-0.7201078215945228,0.23665007639034194
-1.465127882862395,-1.605492477362929,-0.789732095753739,-1.5724717058135038,-1.5920312274045982,-0.7458912902218859,-0.5283992093473764
-1.5517630135861316,-1.5534731566551716,-0.7965642140737018,-1.4571724152867813,-1.465415966815706,-0.7458736019414729,0.8205701191535484
-1.395819778283406,-1.4841140623781612,-0.7859483812587363,-1.4571724152867813,-1.447328072445864,-0.739702839670594,0.04173835187268658
-1.3784927521386594,-1.3627356473933925,-0.6408588942990068,-1.3912871064143686,-1.393064389336339,-0.6486146032040665,-0.6136541230345988
-1.4824549090071426,-1.5014538359474134,-0.7792717568468084,-1.4571724152867813,-1.465415966815706,-0.735849733013608,0.33017295881549646
-1.4131468044281539,-1.4320947416704028,-0.6448984431649148,-1.3912871064143686,-1.3749764949664969,-0.6521881838571517,0.1363086242440449
-1.3784927521386594,-1.3453958738241403,-0.6658720400626226,-1.3583444519781622,-1.3207128118569718,-0.6627778568560886,0.4157323543373202
-1.2918576214149229,-1.2586970059778768,-0.7429545655828074,-1.3418731247600595,-1.3568886005966554,-0.711783074842301,-0.6040066396477953
-1.395819778283406,-1.3974151945318976,-0.7706841361187212,-1.3748157791962659,-1.3207128118569718,-0.7266627207090451,0.4173741190540176
-1.3091846475596705,-1.3800754209626453,-0.7399822770401129,-1.3748157791962659,-1.3388007062268132,-0.7084478270627593,0.13240905429576857
-1.274530595270176,-1.2586970059778768,-0.8002071344061826,-1.3089304703238531,-1.2302733400077626,-0.7440179051615413,-0.14382828996260724
-1.2918576214149229,-1.1893379117008662,-0.6259975103845165,-1.160688525360925,-1.1760096568982374,-0.6288834944837355,0.9595288345734644
-1.1012603338227038,-1.154658364562361,-0.6544767973410758,-1.1936311797971313,-1.2845370231172883,-0.6509679024218825,-1.2928880659603186
-1.343838699849165,-1.3800754209626453,-0.7039532007881634,-1.2265738342333377,-1.3026249174871296,-0.6825393644713978,0.9700673702453031
-1.153241412256945,-1.1199788174238565,-0.7541057631293502,-1.1936311797971313,-1.1579217625283953,-0.7110707061310211,0.037341277674911896
-1.135914386112198,-1.1199788174238565,-0.8231122778642764,-1.1936311797971313,-1.1036580794188704,-0.7544739442253002,-0.14138408462820823
-1.153241412256945,-1.1199788174238565,-0.8523030325036568,-1.2265738342333377,-1.139833868158554,-0.7739616593025777,-0.23119432511776
-1.1878954645464395,-1.171998138131614,-0.7051851864595937,-1.160688525360925,-1.1217459737887119,-0.6786825628545231,0.6687465390112196
-1.0492792553884625,-1.0159401760083409,-0.6443663123773504,-1.0124465803979958,-0.9951307131998197,-0.63338670772682,0.035580388476275364
-1.0319522292437149,-1.0852992702853512,-0.8065927038569566,-1.160688525360925,-1.0855701850490282,-0.7431663829584149,-0.48949164240091136
-1.1185873599674514,-1.1199788174238565,-0.837003537373902,-1.1771598525790277,-1.0674822906791868,-0.7618038620349976,0.21458072315047919
-1.0666062815332094,-1.0852992702853512,-0.8250232447809445,-1.1771598525790277,-1.1036580794188704,-0.7557039408595198,-0.5804083875213908
-1.1705684384016926,-1.154658364562361,-0.7653863772353879,-1.1771598525790277,-1.212185445637921,-0.7196526045217252,-0.2317950759070054
-1.205222490691187,-1.1893379117008662,-0.8061370117460588,-1.2265738342333377,-1.2302733400077626,-0.7460870989328666,-0.5946850847537893
-1.3091846475596705,-1.3627356473933925,-0.8323703245857127,-1.3748157791962659,-1.2845370231172883,-0.7649612036677943,-0.14446041203184837
-1.3265116737044174,-1.310716326685635,-0.8266909897083572,-1.4077584336324722,-1.3749764949664969,-0.7634093484862986,-0.4226072461395276
-1.395819778283406,-1.4320947416704028,-0.813219349134141,-1.4901150697229877,-1.573943333034756,-0.7579557816198542,-0.05217058992264408
-1.395819778283406,-1.4320947416704028,-0.7990811338998998,-1.424229760850575,-1.3388007062268132,-0.7457397805703871,-0.05217058992264408
-1.395819778283406,-1.3974151945318976,-0.5454283228266522,-1.2595164886695431,-1.3388007062268132,-0.5829078913607763,1.2625545952120145
-1.153241412256945,-1.154658364562361,-0.7345668907931858,-1.2265738342333377,-1.2483612343776047,-0.7020766108296997,-0.6787536631055517
-1.274530595270176,-1.2933765531163819,-0.7585068963353828,-1.2759878158876468,-1.2483612343776047,-0.7168613204715943,0.22280251019725356
-1.222549516835934,-1.2413572324086244,-0.6072817943975796,-1.1771598525790277,-1.1760096568982374,-0.6180570441669532,0.49218293709436545
-1.1185873599674514,-1.033279949577593,-0.25792482018849255,-0.8477333082169641,-1.0674822906791868,-0.38324567443848073,-0.23000479863805431
-1.153241412256945,-1.2066776852701193,-0.31598378765121077,-0.9795039259617896,-1.1036580794188704,-0.4238762112356652,0.3953887480651438
-1.0666062815332094,-1.1026390438546037,-0.6150370861352391,-1.1442171981428213,-1.0674822906791868,-0.6202884717083926,-0.4043291216551419
-1.135914386112198,-1.1026390438546037,-0.1798517964161622,-0.7489053449083458,-1.0132186075696619,-0.3038291910162973,2.6242342512443355
-0.6161036017697822,-0.6171253839155311,1.7499384677754881,-0.20535154671094144,-0.6695486145426676,1.173976215612071,2.6242342512443377
-0.04431173899312408,0.05912578528532069,1.7485726262214178,0.2064316337416376,-0.2897028327759904,1.2402402706870388,-1.6005039691101537
-0.40817928803281545,-0.2529901389612264,0.6400857201369291,0.008775707124399481,-0.21735125529662327,0.3957311896529516,2.608582760945114
0.18093960088858949,-0.044912856130195015,1.022887819932229,-0.15593756505663153,-0.325878621515674,0.6350880336775062,-2.1875999844707663
-0.33887118345382655,-0.3917083275152466,0.241800584189401,-0.386536146110076,-0.38014230462519977,0.037436367566567035,-0.7483452595903549
-0.4948144187565512,-0.5477662896385206,-0.03896922962474986,-0.6171347271635205,-0.5971970370633004,-0.19114771447843873,-0.9257745440127592
-0.685411706348771,-0.6864844781925414,0.06432605849086181,-0.5512494182911077,-0.7057244032823511,-0.11861525307700163,0.8509107982011866
-0.4948144187565512,-0.5477662896385206,-0.4385917484190353,-0.5841920727273141,-0.48866967084425045,-0.46531803957214746,-0.5286818376081603
-0.5987765756250345,-0.5477662896385206,-0.5070409076030971,-0.5512494182911077,-0.48866967084425045,-0.5117861277955492,0.4329783238840598
-0.4948144187565512,-0.5651060632077728,-0.5711731925224057,-0.5347780910730042,-0.4705817764744083,-0.5553849809212,0.2655035752010335
-0.4255063141775623,-0.4957469689307623,-0.6796515815063506,-0.5841920727273141,-0.48866967084425045,-0.6339022070471722,-0.5230922628552511
-0.5294684710460457,-0.5130867425000153,-0.13324734104889852,-0.3206508372376633,-0.39823019899504114,-0.22528128821308377,1.0663269556396773
-0.28689010501958445,-0.3917083275152466,-0.5253336237131566,-0.48536410941869507,-0.36205441025535756,-0.5189082827665291,-0.5122974967135295
-0.3908522618880678,-0.3050094596689839,-0.23826511594421274,-0.3700648188919732,-0.41631809336488335,-0.309088203843502,-0.44231706822687084
-0.47748739261180434,-0.5477662896385206,-0.006442926331561891,-0.17240889227473508,-0.41631809336488335,-0.11516065070675476,1.2939501881790914
-0.1829279481511019,-0.16629127111496295,-0.5259828820729674,-0.1888802194928379,-0.07264810033788978,-0.5023217797150031,0.02322109574403319
-0.1656009220063543,-0.16629127111496295,-0.1767025229374932,0.008775707124399481,-0.054560205968047594,-0.21861129002723198,0.7748084340334446
0.024996365585864825,0.07646555885457369,-0.5177102768912203,-0.05710960174801249,0.017791371511319553,-0.48755693990269483,-0.2709502772114967
-0.026984712848376467,-0.02757308256094201,-0.6005107682199682,-0.13946623783852874,-0.00029652285852263516,-0.5533559722971222,-0.346281012028906
-0.09629281742736537,-0.09693217683795248,-0.6583781098001812,-0.10652358340232237,-0.03647231159820621,-0.5994574430651782,-0.05217058992264408
-0.09629281742736537,-0.044912856130195015,-0.5554299120756185,-0.07358092896611602,0.035879265881160936,-0.5176892088630576,0.17086314684126958
-0.04431173899312408,-0.06225262969944725,-0.5224478284730597,-0.15593756505663153,-0.01838441722836402,-0.49580748882091663,-0.3470912335774081
-0.11361984357211298,-0.02757308256094201,-0.42597807319142095,-0.1888802194928379,-0.12691178344741474,-0.42694269477943925,-0.4994805912318892
-0.21758200044059633,-0.2009708182534682,-0.5459926754563807,-0.28770818280145694,-0.1811754665569397,-0.5212439164934414,-0.2038082579774307
-0.2522360527300908,-0.28766968609973087,-0.5561913588931832,-0.3041795100195605,-0.23543914966646545,-0.5317450662978283,-0.35717399062543087
-0.3215441573090789,-0.3743685539459944,-0.49815088371032007,-0.5183067638549014,-0.6152849314331426,-0.511161575429415,-1.5947670401629803
-0.6680846802040235,-0.6864844781925414,-0.6810774568210953,-0.6336060543816232,-0.6695486145426676,-0.6409299540728548,-0.6251012898666449
-0.7893738632172537,-0.7385037989002989,-0.5984202586116064,-0.6665487088178296,-0.6152849314331426,-0.5817924928657447,1.1187565280879075
-0.5467954971907932,-0.5130867425000153,-0.7305797906192675,-0.5841920727273141,-0.4705817764744083,-0.6715365876018182,0.1882250544935538
-0.4948144187565512,-0.5477662896385206,-0.7738157993022658,-0.5841920727273141,-0.48866967084425045,-0.7012064449350142,0.10666649263919471
-0.4601603664670567,-0.4437276482230048,-0.6991375641581599,-0.5677207455092106,-0.4705817764744083,-0.6504552508536136,-0.6837705524399263
-0.5987765756250345,-0.5824458367770258,-0.7041883967163687,-0.6994913632540359,-0.5971970370633004,-0.6574822679906346,-0.3756031991271134
-0.6680846802040235,-0.6344651574847833,-0.696994341262389,-0.6830200360359332,-0.5429333539537754,-0.6502752262190769,0.4389128671722152
-0.5641225233355401,-0.47840719536151005,-0.4414480853691246,-0.4524214549824887,-0.39823019899504114,-0.45857380290580146,0.4300645165939295
-0.4601603664670567,-0.4957469689307623,-0.5847084535952015,-0.5183067638549014,-0.41631809336488335,-0.5626415659616884,0.184679396021335
-0.40817928803281545,-0.3743685539459944,-0.6928931416638001,-0.4524214549824887,-0.2897028327759904,-0.6382755346986121,0.1043443130695772
-0.37352523574332097,-0.3743685539459944,-0.5573637811957955,-0.3700648188919732,-0.325878621515674,-0.5351223984336256,0.5702491405813055
-0.23490902658534318,-0.2529901389612264,-0.6808187413000695,-0.3700648188919732,-0.2535270440363068,-0.6267936652801921,-0.5083759605761071
-0.33887118345382655,-0.35702878037674135,-0.6014548152762933,-0.3041795100195605,-0.21735125529662327,-0.5651232931166846,-0.05217058992264408
-0.33887118345382655,-0.3050094596689839,-0.2039031378308734,-0.10652358340232237,-0.27161493840614903,-0.2522617318505938,1.1854732672644002
-0.06163876513787092,-0.010233308991689779,-0.5540396689439969,-0.17240889227473508,-0.03647231159820621,-0.5212392272241485,-0.34790593148805665
-0.13094686971685982,-0.09693217683795248,-0.6187358067016867,-0.1888802194928379,-0.09073599470773117,-0.5720036662560565,-0.2764503252159684
-0.1829279481511019,-0.1316117239764577,-0.7033475712730347,-0.28770818280145694,-0.21735125529662327,-0.6411691627503552,-0.2783456469226692
-0.23490902658534318,-0.27032991253047867,-0.26468952547553337,-0.024166947311806138,-0.12691178344741474,-0.2919942232539553,0.9362743798265242
-0.009657686703629627,0.18050420027008862,0.5018027445404789,0.4370302147950813,0.14440663210021165,0.3563446715939731,2.660897331260321
0.6314422806520166,0.8740951430401933,0.5326660362243093,1.0958833035192084,0.9040981956335666,0.537391055789553,2.6109188042733598
1.3245233264419056,2.0878792928878758,-0.568900758863577,1.820621701115748,2.3330418508510666,-0.4029991249321102,2.6121238220987877
2.0869124768107836,2.937528197781252,3.334323578542739,2.6277167348028017,2.839502893206635,4.076284658382864,2.6462622746284237
2.935936757903396,3.873875970520893,0.13959001969467216,3.5171684045803726,4.196094970944768,0.587880778215663,2.649247380601038
3.871596169719745,3.1629452541815373,1.6817535512167652,3.1877418602183103,3.1289092031241035,2.238691011720488,-2.7331194121442377
2.84930162717966,2.105219066457128,5.089492714036837,2.4630034626217707,2.1702508015224895,5.435429208566438,-2.7285754310896264
1.9309692415080575,1.9838406514723594,4.861426221204241,2.2159335543502228,1.9893718578240722,5.22484703422326,1.1261208495848367
2.2948367905477505,1.9491611043338548,5.420113921806108,2.841843988638144,1.6457018647970796,6.0536079216759395,0.6464893083739568
2.520088130429464,2.243937255011149,3.361862963771208,2.051220282169192,1.8627565972351794,3.5083766381645125,-2.723337848230202
1.636409797047355,1.0301531051634665,2.1731384375886424,0.9476413585562801,1.030713456222458,1.9608385793343541,-2.7285754310896255
0.8393665943889833,0.5619792187936462,1.6882796502346415,0.585272159758011,0.6870434631954653,1.4334157661521871,-1.215824868690895
0.527480123783534,0.5793189923628992,1.1694745935704047,0.4370302147950813,0.4699887307573638,0.9478843918478747,-0.5252724557854933
0.4061909407703038,0.3712417095318678,1.3279981779543106,0.4699728692312884,0.542340308236731,1.0946640879120022,0.15423595309794438
0.4581720192045451,0.4579405773781305,1.0221722951196466,0.38761623314077287,0.39763715327799665,0.8127743333997134,0.08438067748383468
0.49282607149403956,0.4752803509473835,1.1448793615717185,0.5688008325399068,0.6146918857160981,0.96553531600979,0.4233328082542297
0.6141152545072698,0.4926201245166357,0.6396006285350057,0.38761623314077287,0.4519008363875216,0.5033308100789042,-0.31914364141061957
0.5448071499282816,0.4579405773781305,0.44061014412831734,0.3546735787045665,0.4880766251272052,0.3343137904685115,-0.7263279806448061
0.37153688848080935,0.3192223888241096,0.5602374374985051,0.2064316337416376,0.234846103949421,0.3886007756389976,-1.2278523030967698
0.0769774440201069,0.04178601171606846,0.016779731629608993,0.025247034342503024,0.16249452647005386,-0.05726394028468196,-0.12450585590013173
0.059650417875359275,0.04178601171606846,-0.0009849990211207075,0.05818968877870937,0.18058242083989523,-0.06712839565979394,0.6006110786546675
0.21559365317808393,0.18050420027008862,-0.07149371014949422,0.05818968877870937,0.0901429489906867,-0.1328367933648249,-1.1850403639615759
-0.06163876513787092,0.007106464577563224,-0.24033792705897708,-0.007695620093703328,-0.054560205968047594,-0.27642567937283025,-0.5697074376621176
-0.1829279481511019,-0.16629127111496295,-0.37115472551251405,-0.20535154671094144,-0.03647231159820621,-0.38194911695329226,0.02322109574403319
-0.1656009220063543,-0.2009708182534682,-0.42661310219757526,-0.28770818280145694,-0.21735125529662327,-0.4337521002011513,-0.6536098800725281
-0.3042171311643321,-0.3050094596689839,-0.486323468470696,-0.386536146110076,-0.3077907271458326,-0.48431349201205354,0.10164578025936646
-0.26956307887483766,-0.3050094596689839,-0.45271985022836364,-0.3041795100195605,-0.2535270440363068,-0.4533892208026485,0.48311037831075093
-0.14827389586160744,-0.16629127111496295,-0.4806287576595341,-0.23829420114714778,-0.07264810033788978,-0.4668761921505979,-0.12713991320463075
-0.1656009220063543,-0.11427195040720549,0.13158033416116757,-0.05710960174801249,-0.01838441722836402,0.015869348917102732,0.6244486114959737
-0.009657686703629627,-0.044912856130195015,-0.1042770825922106,-0.04063827452990968,-0.00029652285852263516,-0.161716221237292,0.3877863702691889
0.09430447016485373,0.11114510599307893,-0.22363901615640072,0.041718361560605835,0.2167582095795788,-0.24427457708567604,0.01996970229210101
0.11163149630960134,0.11114510599307893,-0.3714886155320925,0.025247034342503024,0.12631873773037028,-0.36600421706642877,-0.33995605671479284
0.042323391730612434,0.04178601171606846,-0.30997650145146405,0.041718361560605835,0.16249452647005386,-0.3143161728014024,0.09328619492338762
0.0769774440201069,0.07646555885457369,-0.5426549512402373,-0.007695620093703328,0.16249452647005386,-0.501029319721115,-0.2691763878551038
0.024996365585864825,0.04178601171606846,-0.41009940808846057,-0.07358092896611602,-0.054560205968047594,-0.4067850118403476,-0.9272893390780612
-0.1829279481511019,-0.18363104468421595,-0.4948316811735228,-0.25476552836525057,-0.16308757218709832,-0.4817700329469755,-0.05217058992264408
-0.1829279481511019,-0.1316117239764577,-0.49535225796111415,-0.1888802194928379,-0.01838441722836402,-0.47403675387543387,0.32478783841073555
-0.09629281742736537,-0.06225262969944725,0.11937660543641503,0.338202251486463,0.017791371511319553,0.04598477980183474,2.624234251244336
0.527480123783534,0.7006974073476664,2.8166017755248336,0.7005714502847321,0.3795492589081545,2.390534036025618,-0.8632023599732452
0.3195558100465673,0.4926201245166357,1.1513336670325105,0.40408756035887566,0.27102189268910454,0.8798288091317913,-0.19156667540009115
0.2849017577570728,0.21518374740859386,2.781918078781201,0.7335141047209391,0.3433734701684709,2.3725533290607066,1.3490884892223702
0.6314422806520166,0.7006974073476664,2.311720993998644,0.6182148141942166,0.7232192519351488,1.9923736567774968,-0.38505676419714013
0.5448071499282816,0.4752803509473835,1.0750907027775456,0.5358581781037011,0.5785160969764145,0.8986262396559791,-0.05217058992264408
0.5448071499282816,0.4752803509473835,1.2952811013638572,0.6017434869761138,0.6146918857160981,1.1039193880752651,0.3523238445106532
0.6487693067967649,0.5793189923628992,0.7806106715195053,0.5358581781037011,0.668955568825623,0.6578598505697529,0.01424144087554262
0.6660963329415118,0.6313383130706559,0.0902716091123565,0.4699728692312884,0.668955568825623,0.06132538588498216,-0.5821517465893735
0.527480123783534,0.527299671655141,0.09092098507013133,0.4370302147950813,0.6146918857160981,0.061704196539380855,-0.25492853243529284
0.4754990453492927,0.4752803509473835,1.1530119369777105,0.6017434869761138,0.5785160969764145,0.9947722760032222,1.105561784119049
0.7700584898099944,0.9087746901786978,1.3345292454861706,0.8652847224657646,0.7955708294145152,1.1826970891120805,-0.5743959247844945
0.6314422806520166,0.5966587659321515,0.33964353089786636,0.4699728692312884,0.6146918857160981,0.27200283954438514,-0.584788468761842
0.49282607149403956,0.5099598980858887,0.99495057139171,0.8158707408114547,0.6508676744557816,0.8830643871493496,1.1705524339607494
0.8047125420994896,0.7700565016246769,1.89322047402696,0.9476413585562801,0.9040981956335666,1.7384542116647805,0.7273648007085162
1.0126368558364562,0.9954735580249621,0.9728418601455014,0.8982273769019702,0.9945376674827752,0.9047533868023973,-0.4309071240500502
0.9086746989679723,0.9087746901786978,0.549730764993718,0.8488133952476603,0.849834512524041,0.507048600497881,-0.8845453012903649
0.6834233590862586,0.7353769544861724,0.130052589610019,0.5523295053218039,0.6327797800859395,0.09796392046062757,-0.3825909406839986
0.5967882283625229,0.5619792187936462,-0.03001094011381123,0.4370302147950813,0.542340308236731,-0.04451740795465629,-0.7881819212435631
0.4061909407703038,0.38858148310112006,-0.14809099707030043,0.23937428817784392,0.3433734701684709,-0.1649911155286493,-0.3273793139500974
0.33688283619131487,0.3192223888241096,-0.4333129522074135,0.2064316337416376,0.4699887307573638,-0.3942681486866214,-0.05217058992264408
0.33688283619131487,0.33656216239336256,-0.24256876043800435,0.3217309242683602,0.4338129420176802,-0.23114018379403387,0.5039654809691967
0.4754990453492927,0.3712417095318678,0.045545663623668554,0.38761623314077287,0.36146136453831307,0.005116931350862588,0.22023702749893187
0.5448071499282816,0.4926201245166357,0.7777399876177955,0.6676287958485265,0.6327797800859395,0.6869863015487374,0.9590654961605974
0.8047125420994896,0.8220758223324351,0.38605368502894144,0.7170427775028364,0.9040981956335666,0.35915314286750183,0.14271325773514743
0.8566936205337317,0.9434542373172038,0.5322435067392884,0.8817560496838674,1.048801350592301,0.5126497554720217,0.14130445883641066
0.9086746989679723,0.8567553694709411,0.07826468058052974,0.8488133952476603,1.048801350592301,0.1102060668836815,0.07588705798008526
0.9433287512574674,1.0648326523019709,-0.06275559342684679,0.8982273769019702,1.0668892449621423,-0.014074506371891823,-0.05217058992264408
0.9433287512574674,0.9087746901786978,-0.13379946349036045,0.8158707408114547,1.030713456222458,-0.08202005540649467,-0.17961843950202708
0.9086746989679723,0.9087746901786978,0.5856143137650904,1.0464693218648984,1.0126255618526165,0.5826257469342285,0.6521464735423531
1.099271986560192,1.099512199440477,-0.11026869886324063,0.914698704120073,1.0849771393319838,-0.05765789285086395,-0.48888000456527686
0.9779828035469611,0.9261144637479516,-0.15455903209340133,0.7664567591571448,0.8860103012637237,-0.11508115590403145,-0.686389746597282
0.8047125420994896,0.8047360487631828,-0.42801839786860196,0.7005714502847321,0.8860103012637237,-0.3571666087078322,-0.3120157201330308
0.7354044375205007,0.7006974073476664,-0.2174662990206526,1.2111825940459309,0.8679224068938823,-0.1307787920521362,2.6373538828186858
1.4458125094551366,1.498326991533286,2.0591877155436538,1.3429532117907563,1.338207660509768,2.000420913034821,-0.7078599719457372
1.2552152218629167,1.2902497087022562,0.4136713905015027,1.0629406490830027,1.2658560830304009,0.44177945010153225,-0.4188013900825021
1.1512530649944341,1.1515315201482352,0.2487549455930484,0.99705534021059,1.1392408224415096,0.27831866166106384,-0.23803203722590818
1.099271986560192,1.0301531051634665,0.004334280289643451,0.8817560496838674,0.9945376674827752,0.035448189875744156,-0.6760411822692576
0.9260017251127206,0.8740951430401933,0.009676373605443524,0.7664567591571448,0.7955708294145152,0.018544186068142204,-1.1380627689164124
0.6314422806520166,0.6313383130706559,0.10450928282473745,0.7170427775028364,0.7593950406748324,0.10339770959207735,0.3472928192067594
0.7354044375205007,0.6660178602091619,0.14791998328341033,0.6511574686304237,0.7051313575653066,0.13594880959684272,-0.18336690566612657
0.7007503852310055,0.6139985395014037,-0.05804050305615103,0.7005714502847321,0.7955708294145152,-0.030836644860937654,0.27743591761024006
0.7873855159547428,0.7873962751939306,0.0035773021947146906,0.7829280863752491,0.9040981956335666,0.03612297256768088,0.5990228020887846
0.9606557774022143,0.960794010886456,0.01876863659698609,0.7664567591571448,0.8317466181541996,0.03155350816120327,-0.6243236438538269
0.8047125420994896,0.7353769544861724,0.06866545276574064,0.7664567591571448,0.849834512524041,0.08509964528890501,-0.05217058992264408
0.8047125420994896,0.7180371809169201,0.7397378821236227,0.9805840129924858,0.8860103012637237,0.7115914653932429,0.7273648007085162
1.0126368558364562,0.9087746901786978,3.189965286324309,1.4911951567536845,1.103065033701825,3.1500405190525846,1.5258983022748682
1.4458125094551366,1.5330065386717922,2.0644770955720446,1.359424539008859,1.5009987098383453,2.0466477252288433,-0.409819343753424
1.3418503525866525,1.3942883501177712,2.120565797344696,1.6888510833709227,1.5190866042081865,2.181161597069451,0.9748922159427884
1.636409797047355,1.5850258593795503,0.9917991517501961,1.375895866226962,1.428647132358978,1.0302919028116186,-0.9830940129372421
1.3591773787314008,1.3596088029792666,0.3094766543574519,1.1288259579554154,1.2477681886605594,0.34792407865989994,-1.0166408029557912
1.0819449604154452,1.0648326523019709,0.21449571870084377,0.9311700313381773,1.0849771393319838,0.24014349435945037,-0.23976906009790133
1.0299638819812031,0.9781337844557083,0.057808338327927554,0.8488133952476603,1.103065033701825,0.09700280413257957,0.010803641634224722
1.04729090812595,1.0301531051634665,-0.022902231382279096,0.8158707408114547,1.030713456222458,0.014550067668980997,-0.8060874465894
0.8393665943889833,0.8394155959016874,-0.13442041014031347,0.7829280863752491,0.9945376674827752,-0.08606796397765482,0.5296565494614872
0.9953098296917094,0.960794010886456,0.1136649899179134,0.9311700313381773,1.0668892449621423,0.1557773015109311,0.5172772486235212
1.1512530649944341,1.1688712937174874,-0.1787546662100665,0.9641126857743829,1.2658560830304009,-0.10473257999000016,-0.17607822145815533
1.116599012704939,1.0474928787327187,-0.3098214191363037,0.8817560496838674,1.0668892449621423,-0.23779929864689167,-0.6123483473761974
0.9606557774022143,0.960794010886456,0.23711933263287577,1.0464693218648984,1.103065033701825,0.2834673200054241,0.9649903948439055
1.23788819571817,1.1688712937174874,-0.2524874431222783,0.9805840129924858,1.2115923999208766,-0.17430105250978367,-0.6033752482865524
1.0819449604154452,1.099512199440477,-0.30643903709329223,0.9805840129924858,1.2477681886605594,-0.21730180096289559,0.3230263504278648
1.1859071172839277,1.2729099351330024,0.08165455949375273,1.0464693218648984,1.2296802942907181,0.1352539443524226,-0.05217058992264408
1.1859071172839277,1.1168519730097293,-0.07256981971950656,1.0464693218648984,1.283943977400244,0.0005577712989736977,0.25617098164037105
1.2725422480076636,1.2729099351330024,-0.03324494292561617,1.1123546307373111,1.4105592379891352,0.05034965379413639,0.19169317692628382
1.3418503525866525,1.3075894822715084,-0.16527732213459123,1.0958833035192084,1.4105592379891352,-0.07588652626097135,-0.4750788041025246
1.220561169573423,1.1862110672867396,-0.32215682818136016,1.0629406490830027,1.356295554879611,-0.22562418903214335,-0.11355602205950559
1.2032341434286746,1.1862110672867396,-0.24946646902244532,0.9805840129924858,1.2296802942907181,-0.17084494934109734,-0.5443829745050778
1.064617934270697,1.0648326523019709,-0.2742665566745981,0.9805840129924858,1.1754166111811923,-0.19126505129225144,0.32390503178700514
1.168580091139181,1.2035508408559918,-0.3561278224635492,1.013526667428693,1.1754166111811923,-0.2697379636860442,-0.6702779435408823
0.9953098296917094,0.960794010886456,-0.47955567623709744,0.8652847224657646,1.121152928071668,-0.386001040661335,0.200917338320091
1.064617934270697,1.0474928787327187,0.5912783903066036,1.2111825940459309,1.2296802942907181,0.6355558044606596,0.8880184643514734
1.3245233264419056,1.4463076708255294,-0.017586803404839296,1.2935392301364463,1.428647132358978,0.06944628603514298,-0.05217058992264408
1.3245233264419056,1.3769485765485188,-0.25478777689809023,1.1782399396097238,1.338207660509768,-0.1648876967363254,-0.5971399014724811
1.168580091139181,1.1862110672867396,-0.01848719221699124,1.1123546307373111,1.3201197661399267,0.06264755596874044,0.4423152929719487
1.3071963002971587,1.2902497087022562,0.1731718529141545,1.161768612391621,1.2115923999208766,0.23869275541817778,-0.7804440160905308
1.099271986560192,1.0821724258712246,-0.29246395963475247,0.9641126857743829,1.1754166111811923,-0.21331739220579066,-0.48888000456527686
0.9779828035469611,0.9261144637479516,-0.09496920373348582,0.7335141047209391,0.9040981956335666,-0.06256321917750086,-0.369280168259963
0.8913476728232254,0.8740951430401933,-0.4147180681285922,0.7170427775028364,0.9945376674827752,-0.33911765215810874,-0.11635296021441684
0.8740206466784786,0.8394155959016874,-0.3919305226346011,0.7170427775028364,0.8860103012637237,-0.3221362586116178,0.01216606491309928
0.8913476728232254,0.8914349166094456,-0.48278906165959085,0.7005714502847321,0.9221860900034081,-0.40298889150596634,-0.5014471819650649
0.7700584898099944,0.7873962751939306,-0.7099942082041165,0.6017434869761138,0.8860103012637237,-0.6040449612583328,-0.1827269236381038
0.7354044375205007,0.7353769544861724,-0.5632825161285729,0.5358581781037011,0.7413071463049902,-0.4836009545959692,-0.7081521686400419
0.5621341760730284,0.5966587659321515,-0.7538794164479435,0.4699728692312884,0.7413071463049902,-0.6464375915159156,0.35130752683619765
0.6660963329415118,0.6660178602091619,-0.5913060815747435,0.6017434869761138,0.8136587237843566,-0.5016626580361614,0.34531527757740005
0.7700584898099944,0.7700565016246769,-0.6303280554125965,0.6182148141942166,0.8860103012637237,-0.5334250901780333,0.013107576935091576
0.7873855159547428,0.7700565016246769,-0.7815943166378357,0.6017434869761138,0.8860103012637237,-0.6662814535490633,-0.24752860752607495
0.7354044375205007,0.7180371809169201,-0.7190527793789436,0.5688008325399068,0.849834512524041,-0.6130045762196875,-0.2489650635378649
0.6834233590862586,0.7006974073476664,-0.5172993896046456,0.5358581781037011,0.6870434631954653,-0.4458617954957684,-0.7130112914453531
0.5101530976387871,0.4752803509473835,-0.49259731985557237,0.5523295053218039,0.6508676744557816,-0.4219296770957986,0.8964285942884356
0.7527314636652476,0.7527167280554247,1.8168029943932666,1.2276539212640336,0.8860103012637237,1.7595140165725967,2.6307780283621054
1.4631395355998835,1.3075894822715084,2.4864209721311274,1.4747238295355818,1.464822921098661,2.472763113999116,-0.6469272212930823
1.289869274152412,1.2902497087022562,1.1400129520207138,1.1288259579554154,1.2296802942907181,1.1097844150331568,-0.41713488644541724
1.1859071172839277,1.1688712937174874,0.13509063338963168,0.9641126857743829,1.121152928071668,0.1683714710501363,-0.7305220473612765
0.9953098296917094,0.9954735580249621,0.2552728127534378,0.914698704120073,1.030713456222458,0.2702930956468252,-0.11544257198333349
0.9779828035469611,0.8914349166094456,-0.12223723165978786,0.8323420680295575,1.0126255618526165,-0.07260998363251708,-0.3058582525925004
0.9086746989679723,0.9954735580249621,0.572490880762582,1.013526667428693,1.1392408224415096,0.5762658269301183,0.6521464735423531
1.099271986560192,1.0301531051634665,0.8074914493500173,1.161768612391621,1.2296802942907181,0.8262428735916898,0.5717000024239693
1.2725422480076636,1.2208906144252456,2.4508448244379193,1.7712077194614382,1.3743834492494524,2.5291753691816568,2.6303308454155627
2.0349313983765414,2.3132963492881595,2.7300867173039753,2.1006342638235016,2.0074597521939137,2.9556342361884687,-0.49546745802483605
1.8963151892185637,1.4636474443947816,1.2875477416465029,1.606494447280407,1.6818776535367623,1.3789598256800149,-0.72831497084904


==> pic/After_setting/����/�趨��ֵ��SVM/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.5402048402676511,-0.546682150729506,-0.6017580579713373,-0.5632739981024887,-0.5022319587168379,-0.6466674773555021,-0.14156558037968311
-0.548758792019054,-0.5552650059737229,-0.46465484954920583,-0.5840008185565717,-0.556661008085517,-0.5532750724437474,-0.7346759167495753
-0.6075672103099498,-0.6196364203053509,-0.4533104296518853,-0.6420359158280031,-0.6088684636024136,-0.5568124967985952,-0.07952548041351741
-0.610774942216726,-0.6357292738882577,-0.6977537921847752,-0.6140547082149915,-0.6033144789729565,-0.7224224252830432,0.4354447910347694
-0.571212915366487,-0.5777950009897928,-0.6965866707961619,-0.5933278877609088,-0.5399990541971459,-0.7195107756762428,-0.2950802192276462
-0.5925977947449944,-0.5992521391003353,-0.5728718036031599,-0.6472176209415238,-0.6144224482318708,-0.6413321448161857,-0.9367590218225192
-0.6674448725697711,-0.6732792655817075,-0.3894907732207783,-0.6845258977588726,-0.7177265623397722,-0.5289295766573097,-1.0777639472415144
-0.7519151461148758,-0.7655449594570408,-0.7947853466306072,-0.7798692718476529,-0.7199481561915549,-0.8059378927467994,-0.05445502291501821
-0.7529843900838009,-0.7687635301736223,-0.6077541441053377,-0.8005960923017358,-0.787706768670931,-0.6884356300188094,-1.054870360763108
-0.8331776877532041,-0.8374263721273588,-0.9109285138149809,-0.8296136409374514,-0.7843743778932567,-0.8867455989430395,0.5155106839462745
-0.7904079289961893,-0.7537435334962423,-0.7653213671750664,-0.7695058616206117,-0.8810137104458097,-0.7868362874960958,0.6851224707208553
-0.7337379986431442,-0.7365778230078083,-0.8759061187461695,-0.7705422026433156,-0.7143941715620977,-0.859751479364211,-0.04094104582502821
-0.7337379986431442,-0.7247763970470099,-0.727961811525557,-0.757069769348162,-0.6943998268960524,-0.7589340142079338,0.16048180538746373
-0.7176993391092636,-0.7247763970470099,-0.5545013129463877,-0.7021436951448428,-0.674405482230007,-0.6343823013797895,0.7869694511156248
-0.6514062130358902,-0.6743521224872348,-0.7715742200145617,-0.703180036167547,-0.6444139652309389,-0.7823408383806318,-0.2236814097127197
-0.6663756286008455,-0.6904449760701417,-0.7545079875095648,-0.7125071053718842,-0.6810702637853553,-0.7747046823349044,-0.8412337401791701
-0.7315995107052935,-0.7397963937243898,-0.814620574630089,-0.7860873179838779,-0.7332777193022519,-0.8213464584687785,-0.510576962346101
-0.7690230496176818,-0.775200671606785,-0.9284046977077282,-0.7798692718476529,-0.725502140821012,-0.8951544815728584,0.09501620573062805
-0.7583306099284278,-0.7387235368188625,-0.7272542441837102,-0.7435973360530084,-0.7677124240048856,-0.7597317783531022,0.1486821942919548
-0.7433611943634726,-0.7526706765907151,-0.8357658963882891,-0.7985234102563272,-0.7554936578200802,-0.8361029261256241,-0.701141105318121
-0.7957541488408162,-0.8030949511504906,-0.9120664571688788,-0.8213229127558185,-0.7699340178566684,-0.8876051936417196,-0.3154501529736575
-0.8171390282193236,-0.8084592356781263,-0.9228623300135511,-0.8420497332099011,-0.7899283625227138,-0.8956901968153377,0.15269345514058333
-0.8021696126543684,-0.8095320925836532,-0.6821435436120732,-0.8430860742326054,-0.8065903164110848,-0.7410290451357181,-0.34359416242883406
-0.8256929799707264,-0.8513735118992114,-0.767635185327992,-0.863812894686688,-0.8476898026690672,-0.8006234710831756,-0.7485009782555855
-0.8802244223859208,-0.8889235035926611,-0.601841215370276,-0.9104482407083739,-0.9343319628885975,-0.7032863130717413,-1.1165068351881802
-0.9614869640242496,-0.970460628412723,-0.8884351668529324,-0.9684833379798053,-0.946550729073403,-0.8842318707424583,0.13412115151276102
-0.948656036397145,-0.9565134886408704,-0.8553297686649183,-0.9301387201397526,-0.9154484151484433,-0.8600696627241577,0.7139867046378172
-0.8930553500130255,-0.8932149312147696,-0.7787228385198177,-0.8949031253678121,-0.9198916028520093,-0.8144251601300103,-0.7519076934420819
-0.9465175484592943,-0.9532949179242889,-0.9305945092131137,-0.956047245707356,-0.9065620397413122,-0.9092635382234572,0.26368765678323525
-0.9240634251118612,-0.9318377798137463,-0.7814947518177741,-0.924957015026232,-0.8810137104458097,-0.812387262410426,0.49127721111473766
-0.8845013982616222,-0.8781949345373897,-0.7857255668514971,-0.888685079231587,-0.8365818334101534,-0.8114421375573425,0.2850723321169602
-0.8599087869763385,-0.8696120792931729,-0.9561252895890281,-0.9104482407083739,-0.8399142241878274,-0.9215476190066579,-0.19545964871611687
-0.871670470634518,-0.8781949345373897,-0.7473506155938942,-0.850340461391534,-0.8376926303360446,-0.7842327527794167,0.5233695549826731
-0.8289007118775027,-0.8374263721273588,-0.5971712709140873,-0.8275409588920432,-0.804368722559302,-0.6821018495283298,0.41742236483681905
-0.7936156609029655,-0.7848563837565291,-0.46510710908729347,-0.8161412076422977,-0.7699340178566684,-0.5923848263564315,0.2470736581283986
-0.7711615375555325,-0.7505249627796609,-0.21357786082378558,-0.7819419538930614,-0.7554936578200802,-0.4222761018482034,0.43526941814639636
-0.7337379986431442,-0.7494521058741339,-0.12460090286112052,-0.7156161284399968,-0.7032862023031835,-0.3441545969596914,0.7244657887824487
-0.6727910924143977,-0.6614778396209091,-0.2916451516063885,-0.710434423326476,-0.6866242484148124,-0.46252613880867965,-0.4879843961870022
-0.7091453873578605,-0.7183392556138473,-0.30155109439224326,-0.7125071053718842,-0.6621867160452015,-0.4614461212842999,0.584809629004336
-0.6588909208183679,-0.668987837959599,0.30371076323389695,-0.6627627362820857,-0.6788486699335725,-0.04377892305485975,0.5871933303578644
-0.6075672103099498,-0.6410935584158934,-0.11919275412663398,-0.6669081003729022,-0.6510787467862872,-0.3301134586727134,-0.3110320879444434
-0.6300213336573828,-0.6443121291324749,-0.2532439401175418,-0.6451449388961156,-0.5999820881952821,-0.4148152448713677,0.1793586952992982
-0.6118441861856512,-0.6475306998490565,-0.40812094838651697,-0.6555083491231567,-0.5899849158622594,-0.5229909617036255,0.02345847608841829
-0.6064979663410246,-0.6131992788721883,-0.05636515087584826,-0.6192364133285122,-0.5511070234560602,-0.2676221612811458,0.3704791104735271
-0.5722821593354125,-0.5938878545726999,-0.41299513908571295,-0.6171637312831036,-0.5422206480489287,-0.5193471466975372,0.022616205918469637
-0.5669359394907856,-0.597106425289281,-0.47106088707095667,-0.618200072305808,-0.5688797742703229,-0.5623205484983096,-0.23127640064050226
-0.5829745990246661,-0.6303649893606224,-0.4598681929541559,-0.6399632337825949,-0.6010928851211738,-0.5570434670583121,-0.15574992745973362
-0.5925977947449944,-0.5938878545726999,-0.0160060932576029,-0.5653466801478969,-0.5344450695676888,-0.22813501242536313,0.22780434697421456
-0.5701436713975618,-0.5423907231073976,1.3223874413311425,-0.4979845136721283,-0.5033427556427295,0.7639258541327035,0.8228269253794924
-0.49743508151063626,-0.5037678745084209,5.543229422788388,-0.30004337833563854,-0.4555784878293988,4.014758441116763,1.5220280202651055
-0.3627103414260387,-0.3954093270501804,2.9779389187668537,-0.44513112151421763,-0.5033427556427295,1.9520636804289215,-2.0618725553126294
-0.5444818161433526,-0.5659935750289943,1.264169967565379,-0.6119820261695833,-0.6255304174907846,0.6323617974218982,-1.5776151440559976
-0.6749295803522488,-0.6936635467867232,0.04991438167300788,-0.6762351695772394,-0.6699622945264414,-0.2224271037900004,0.10379646731115437
-0.6631678966940693,-0.6496764136601108,0.056644295380098894,-0.6886712618496891,-0.6410815744532645,-0.21332009799480317,-0.04094104582502821
-0.6631678966940693,-0.670060694865126,-0.2745876725118062,-0.7042163771902513,-0.6577435283416355,-0.4425259952738322,-0.28994001364315697
-0.6834835321036516,-0.7011735451254131,0.2045813080920326,-0.66379907730479,-0.6477463560086129,-0.10310259222396678,0.5924950150008759
-0.6321598215952334,-0.6217821341164051,-0.15489645630604834,-0.6658717593501983,-0.6244196205648934,-0.356865885327006,-0.274367830771465
-0.6514062130358902,-0.6582592689043276,-0.35403508433644426,-0.6969619900313223,-0.6244196205648934,-0.49333926549868606,-0.027888162690195752
-0.650336969066965,-0.6528949843766918,1.321016073699522,-0.5705283852614177,-0.5933173066399338,0.7179423398074195,1.3943551203621154
-0.5327201324851735,-0.5423907231073976,-0.04811797936356005,-0.5902188646927964,-0.5222263033828833,-0.25789676525594407,-0.5051928400851171
-0.5722821593354125,-0.5767221440842658,-0.18319914997991907,-0.6088730031014707,-0.5744337588997795,-0.36451098617504163,-0.6129563115164997
-0.6203981379370545,-0.6292921324550951,-0.4101283971749317,-0.656544690145861,-0.591095712788151,-0.5255431742389438,0.11406194140113932
-0.6075672103099498,-0.4930393054531494,0.23144844245790908,-0.5466925417392225,-0.5277802880123404,-0.053566473810556674,0.47351808202147305
-0.5647974515529349,-0.5831592855174285,-0.3022455316184681,-0.5964369108290211,-0.5377774603453631,-0.4414029556670746,-0.256502322841951
-0.5829745990246661,-0.5895964269505911,-0.21967169337408238,-0.5902188646927964,-0.5422206480489287,-0.37839397647292733,0.13765054782895447
-0.5680051834597111,-0.5724307164621569,0.09735640721839975,-0.6244181184420327,-0.6388599806014817,-0.1812673882471502,-1.4753068464325718
-0.6888297519482786,-0.6947364036922501,-0.6054023945072821,-0.7135434463945886,-0.6488571529345044,-0.6696161551206915,0.025163169315543632
-0.6834835321036516,-0.6743521224872348,-0.7644256015093057,-0.710434423326476,-0.6410815744532645,-0.7777230321673619,0.09102480018037025
-0.6727910924143977,-0.6797164070148701,-0.7084037748558708,-0.7145797874172924,-0.65330034063807,-0.740740096844682,-0.04094104582502821
-0.6727910924143977,-0.6797164070148701,-0.7514618006852842,-0.7062890592356595,-0.6199764328613275,-0.7670934619973505,0.05109729101420214
-0.66530638463192,-0.6722064086761802,-0.6930984367459442,-0.6938529669632099,-0.6166440420836535,-0.7263152680829833,0.12955093428952824
-0.6514062130358902,-0.6582592689043276,-0.2376307737413684,-0.6306361645782577,-0.6055360728247393,-0.4000684415583106,0.6508617603212264
-0.5947362826828455,-0.5992521391003353,0.501736249239903,-0.5881461826473882,-0.569990571196214,0.12713920530455233,0.6634172579519959
-0.5359278643919497,-0.5885235700450642,-0.06604788169613074,-0.6088730031014707,-0.5288910849382317,-0.2706699181277383,-0.3675138781506404
-0.5637282075840093,-0.5595564335958316,1.575625063527233,-0.4782940342407496,-0.532223475715906,0.9364966794665054,0.47875878304183606
-0.5198892048580689,-0.5456092938239787,0.27382516117671957,-0.557055951966264,-0.5477746326783859,-0.015952464833392833,0.17147444466141828
-0.5017120573863377,-0.5241521557134361,-0.09347669323027731,-0.5487652237846311,-0.5166723187534261,-0.2822911241514893,-0.6868671383626683
-0.5573127437704573,-0.5563378628792501,0.9842023477665742,-0.5073115828764655,-0.5122291310498606,0.5148986447486336,0.43971542107116524
-0.516681472951293,-0.5059135883194751,0.5445010358204274,-0.48451208037697463,-0.4522460970517244,0.20564010240224015,0.5457137867727245
-0.46642700641180007,-0.47372788115366105,0.24470256472734803,-0.5062752418537616,-0.4666864570883127,-0.024628553627438873,-0.5444890015952788
-0.5102660091377406,-0.5220064419023819,-0.17562744997129076,-0.524929380262436,-0.4811268171249009,-0.32864112055661987,0.3202851744928254
-0.4792579340389047,-0.47158216734260683,0.11553432284605075,-0.5270020623078442,-0.5311126787900148,-0.13648955127960327,-1.1508389790494267
-0.5754898912421884,-0.5681392888400485,0.009647234864115811,-0.5384018135575896,-0.5200047095311006,-0.202415895525206,0.5062315658410133
-0.5295124005783972,-0.5370264385797618,0.3885444402669851,-0.5705283852614177,-0.6010928851211738,0.036896892392759,-1.4071716282493194
-0.6460599931912633,-0.6153449926832425,-0.4342761387053393,-0.6627627362820857,-0.6177548390095448,-0.5447605807650776,0.08935132024913772
-0.6353675535020097,-0.6432392722269477,-0.856918512655168,-0.6689807824183104,-0.6033144789729565,-0.8370940534449743,0.10186315034868089
-0.6236058698438307,-0.5016221606973662,0.10970746931339923,-0.5477288827619268,-0.7066185930808578,-0.17508060230522252,-1.5021270627689947
-0.7444304383323981,-0.7687635301736223,-0.49312094021748243,-0.7632878154843866,-0.7354993131540347,-0.605889208968044,-0.10833364896684057
-0.749776658177025,-0.651822127471165,-0.3114366125537973,-0.7011073541221388,-0.8032579256334109,-0.4925350159885267,-1.2967970174328995
-0.8492163472870851,-0.8545920826157929,-0.6342915666789309,-0.8306499819601556,-0.8143658948923248,-0.7090230661573521,0.6167058696279389
-0.7989618807475921,-0.760180674929405,-0.6344374568525076,-0.7663968385524992,-0.749939673190623,-0.6987790734787592,0.5911536731958492
-0.749776658177025,-0.756962104212824,-0.7238681332549961,-0.7456700180984166,-0.7321669223763604,-0.7550938724367269,0.6612579920632439
-0.6941759717929055,-0.7151206848972657,-0.6532777138681967,-0.7187251515081089,-0.6688514976005498,-0.7040038339218251,-0.0012054734090371224
-0.6909682398861292,-0.7011735451254131,-0.5146616243460753,-0.7435973360530084,-0.6955106238219435,-0.615463836411298,-0.41139704472906796
-0.7209070710160399,-0.7279949677635914,-0.6910632688245498,-0.7746875667341324,-0.7454964854870575,-0.7398238821533973,-0.7494602766551144
-0.7775770013690846,-0.7859292406620564,-0.8251159137171934,-0.7995597512790316,-0.7643800332272113,-0.8280718794364219,0.14997655087978407
-0.7626075858041292,-0.760180674929405,-0.7871844685872635,-0.7850509769611735,-0.7466072824129486,-0.8028588685190586,-0.027376091831643294
-0.7615383418352041,-0.7623263887404597,-0.6600280521995884,-0.7560334283254581,-0.7110617807844234,-0.7132534264807784,0.5150123533059272
-0.7176993391092636,-0.7237035401414825,-0.5393170636805297,-0.749815382189233,-0.7055077961549666,-0.6303277526753504,0.21277346130194744
-0.6973837036996814,-0.7065378296530485,-0.7317447437263995,-0.7539607462800495,-0.7155049684879894,-0.7621909130322898,-0.319397739691505
-0.7198378270471144,-0.7172663987083199,-0.6078854452615567,-0.742560995030304,-0.6810702637853553,-0.6752737232322483,0.2664153049140371
-0.6952452157618306,-0.7119021141806842,-0.6440662083085668,-0.7477427001438248,-0.7199481561915549,-0.7032377847264782,-0.4649433218630014
-0.7294610227674427,-0.564920718123467,0.7093569319620456,-0.5622376570797848,-0.636638386749699,0.2522841324423034,0.6294671017601798
-0.675998824321174,-0.7011735451254131,0.48322716291823303,-0.7062890592356595,-0.7843743778932567,0.048133969134656444,-1.436194875204924
-0.7893386850272637,-0.7794920992288934,-0.3341954796317552,-0.7767602487795406,-0.7388317039317087,-0.5016137194537693,0.027529428349512004
-0.7839924651826371,-0.7912935251896922,-0.4201452164927047,-0.7902326820746943,-0.7910391594486054,-0.56424154171854,0.31442878273758695
-0.7561921219905772,-0.7655449594570408,-0.7326419682938959,-0.7788329308249489,-0.7310561254504688,-0.7651976016199455,0.06733352861673259
-0.7476381702391743,-0.7558892473072966,-0.6681380869487146,-0.7871236590065818,-0.7199481561915549,-0.7227955500705382,-0.0949158196133506
-0.7519151461148758,-0.6625506965264361,-0.42464738724928025,-0.7114707643491799,-0.7266129377469033,-0.5569370406307832,-0.04094104582502821
-0.7519151461148758,-0.7558892473072966,-0.6784962892726569,-0.8016324333244398,-0.7510504701165142,-0.7326919585811402,-0.4598743356148001
-0.7850617091515623,-0.8030949511504906,-0.6410010557617213,-0.8368680280963803,-0.7932607533003881,-0.71393909402172,-0.328079659424224
-0.8075158324989953,-0.8181149478278704,-0.5261869480586309,-0.856558507527759,-0.8354710364842618,-0.6429439323345532,-0.8541571781177698
-0.8706012266655925,-0.8460092273715757,-0.04724993283077896,-0.888685079231587,-1.1087270802535494,-0.3654362413154472,-1.3242442090873112
-0.9679024278378018,-0.9189634969474206,-0.16861013262225374,-0.8866123971861788,-0.9132268212966606,-0.4241991606015112,0.6317681366384321
-0.9187172052672343,-0.9532949179242889,-0.5676343463717581,-0.9208116509354155,-0.9532155106287513,-0.6835650643257355,0.3323036723179768
-0.8909168620751747,-0.8996520726479322,-0.8707941270640436,-0.9197753099127112,-0.9010080551118551,-0.8708049587635547,-0.7229296929015154
-0.9422405725835928,-0.9532949179242889,-0.2757081090448749,-0.9892101584338884,-1.0642952032178927,-0.5238830901910617,-1.9526653635109337
-1.0833807764817422,-1.050924896327258,-0.5714129018673934,-1.0544996428642488,-1.075403172476807,-0.7046782549308627,0.9227015153394305
-1.0160184064394435,-0.9779706267514129,-0.6296230811244781,-0.9923191815020005,-0.9698774645171228,-0.7278891809237784,0.19740654679449524
-0.9989105029366375,-0.9972820510509013,-0.6796634106612701,-0.995428204570113,-1.014309341552779,-0.7579627657278658,0.44741404479370533
-0.9636254519621004,-0.9640234869795603,-0.71671951474974,-0.956047245707356,-0.9198916028520093,-0.7756633036103753,0.4992723696639749
-0.9240634251118612,-0.9318377798137463,-0.6106004613918182,-0.942574812412202,-0.908783633593095,-0.7091220905437577,0.13167028075003195
-0.9112324974847567,-0.9189634969474206,-0.8219034120950355,-0.9446474944576102,-0.8998972581859639,-0.8408905689526008,-0.31293673360088226
-0.9315481328943389,-0.9318377798137463,-0.7749296940068247,-0.9622652918435807,-0.9398859475180547,-0.8158204718964905,-0.6323523633121095
-0.9753871356202795,-0.9886991958066844,-0.6693052083373278,-0.9892101584338884,-0.9643234798876656,-0.7497730986565345,0.14971515706001007
-0.9614869640242496,-0.9575863455463973,-0.7941871969189429,-0.9964645455928169,-0.992093403034951,-0.8306690554653774,-0.4056539569454194
-0.988218063247384,-0.9650963438850872,-0.7218256708249229,-1.003718932751746,-1.0032013722938653,-0.7883462535063822,-0.6304606037999534
-1.0309878220043989,-1.0133749046338085,-0.7591735552605462,-1.0503542787734323,-1.0020905753679736,-0.8123409722735929,0.07892793096320447
-1.022433870252996,-1.0380506134609322,-0.5330423273149978,-1.018227707069604,-0.9909826061090594,-0.6710483799857186,0.5116111312303765
-0.982871843402757,-0.9929906234287929,-0.6812682025706133,-1.026518435251237,-0.9887610122572766,-0.7621895517079976,-0.1586038451263609
-0.9914257951541599,-1.0155206184448626,-0.6605503390209928,-0.963301632866285,-0.9687666675912312,-0.7433000516609305,0.49027969660949716
-0.9529330122728464,-0.9608049162629788,-0.8010440350770457,-0.9664106559343971,-0.9587694952582085,-0.8332679472959347,-0.6516766331811825
-0.9978412589677124,-1.0058649062951186,-0.7081119945087175,-1.0120096609333793,-1.020974123108128,-0.7833304543343156,-0.6770207663384933
-1.0438187496315035,-1.050924896327258,-0.7164277344025868,-1.0772991453637397,-1.096508314068744,-0.7928583371358441,-0.47764962960126084
-1.0748268247303394,-1.0820377465875446,-0.7730331217503282,-1.0990623068405265,-1.1020622986982007,-0.8278382018608158,0.15723148892449015
-1.0609266531343096,-1.0734548913433277,-0.7813488616441975,-1.1083893760448638,-1.1120594710312233,-0.8352771144652921,-0.6473608272157607
-1.1036964118913244,-1.1120777399423043,-0.7984180119526659,-1.0990623068405265,-1.092065126365178,-0.8424316055744477,-0.010099971179685328
-1.1015579239534738,-1.1045677416036144,-0.6965866707961619,-1.134297901612467,-1.143161784956183,-0.7894721479149539,-0.5647900446425085
-1.1379122188969366,-1.198979149290002,-0.6906255983038199,-1.1684971553617034,-1.1576021449927714,-0.7885201357612277,-0.1972918851140329
-1.1486046585861904,-1.1485548747302268,-0.7453314955915933,-1.1270435144535382,-1.1220566433642465,-0.8146136277936641,0.430159736312142
-1.1165273395184292,-1.0863291742096535,-0.836641237429749,-1.1197891272946092,-1.1142810648830066,-0.8677975418728787,-0.1649434356059586
-1.125081291269832,-1.133534878052847,-0.8096500964163325,-1.1612427682027744,-1.1920368496954052,-0.8581139540916874,-1.2697017507909383
-1.2095515648149369,-1.198979149290002,-0.8267002810022359,-1.2016600680882357,-1.213141991287342,-0.8697182569142112,0.4743935610567717
-1.1753357578093249,-1.1839591526126225,-0.4071551554374395,-1.1912966578611945,-1.366431967060357,-0.6515844609578685,-3.057511322615052
-1.3784921119051463,-1.3878019646627773,-0.4989623827674916,-1.3861287701295717,-1.4997275981673266,-0.7252000204058832,-2.1032651283985233
-1.5057321442072662,-1.515471936420506,0.29340945807764945,-1.334311718994365,-1.4852872381307385,-0.30482176401440236,2.514547876500847
-1.357107232526639,-1.3781462525130332,0.06554505487001051,-1.3353480600170693,-1.4041990625406653,-0.4248519515584403,-0.9678515107268935
-1.414846406848609,-1.3523976867803822,-0.3814638958705909,-1.363329267630081,-1.3808723270969454,-0.6512535959987632,1.1923997246565678
-1.3399993290238328,-1.3309405486698391,-0.17882244477261947,-1.2545134602461467,-1.3453268254684203,-0.525733290167328,1.4581309519056238
-1.2459058597583998,-1.3073376967482424,-0.6381182659318466,-1.3063305113813535,-1.2975625576550895,-0.7782488063474113,-0.9730736074797853
-1.3068527659871458,-1.3159205519924593,-0.5496738071027363,-1.2721312576321169,-1.2942301668774152,-0.7232078593858494,0.8152659312337914
-1.252321323571952,-1.306264839842715,-0.3232580933187135,-1.1995873860428274,-1.2686818375819127,-0.5880402619133215,1.0577212585267886
-1.1806819776539514,-1.1893234371402577,-0.47737501378335423,-1.1912966578611945,-1.1898152558436226,-0.6695590072452963,-0.5023835670894778
-1.2116900527527876,-1.2011248631010565,-0.772303670882445,-1.2047690911563482,-1.1920368496954052,-0.8379022544097161,0.4264996077194166
-1.1806819776539514,-1.1828862957070951,-0.7437091968614209,-1.1840422707022655,-1.1498265665115317,-0.8187313110608323,0.4364132865174969
-1.1486046585861904,-1.1367534487694284,-0.5506964972195086,-1.1425886297941,-1.1364970034008348,-0.7039999657018733,-0.16656792106160395
-1.1571586103375933,-1.1700120128407694,-0.6054053123107536,-1.133261560589763,-1.1564913480668801,-0.7379987569747535,0.28998557720997836
-1.1347044869901604,-1.12495202280863,-0.382337778010315,-1.0980259658178222,-1.1631561296222284,-0.6009741671420009,0.27135329231192745
-1.113319607611653,-1.1217334520920486,-0.5941586388297294,-1.134297901612467,-1.1087270802535494,-0.7255235910177956,0.19126317094081483
-1.0972809480777723,-1.083110603493072,-0.478189080951912,-1.0855898735453728,-1.0665167970696758,-0.6499530548909728,0.7434881008216803
-1.042749505662578,-1.0262491875001338,-0.6280182892151349,-1.0586450069550652,-1.0420792647000645,-0.736540836703014,0.12463769984310666
-1.0309878220043989,-0.9908449096177386,-0.19224288183993582,-0.9892101584338884,-1.0865111417357212,-0.47523102468057,-1.3145489242000297
-1.121873559363056,-1.1453363040136453,-0.08310536079071304,-1.018227707069604,-1.1142810648830066,-0.4119129525893883,1.3570988562407857
-1.025641602159772,-1.0305406151222425,-0.5946094394660812,-1.0358455044555743,-1.0365252800706073,-0.7160796485162074,-0.22037069922945665
-1.0384725297868767,-1.0477063256106764,-0.5204972312891414,-1.03480916343287,-1.0231957169599106,-0.6691456100387566,0.04922366717907493
-1.0320570659733246,-1.0391234703664596,-0.5987454258869794,-1.0462089146826155,-1.0409684677741733,-0.7157760888968069,0.19889684020395454
-1.0149491624705185,-1.0326863289332968,-0.6398353932748437,-1.049317937750728,-1.0287497015893674,-0.7415925946958855,-0.08561271419331104
-1.0609266531343096,-1.0541434670438394,-0.03098901408392519,-0.9923191815020005,-1.0198633261822363,-0.36338612526313685,1.2477009896302853
-0.9700409157756524,-0.976897769845886,0.09642125120577341,-0.9270296970716402,-0.9643234798876656,-0.26704460238343136,1.1153042736219283
-0.8855706422305478,-0.8996520726479322,-0.14307789334460366,-0.8824670330953623,-0.8610193657797642,-0.39947601469211985,0.2143004662634849
-0.8663242507898911,-0.8567377964268471,-0.19724545589187925,-0.8835033741180663,-0.8554653811503071,-0.43669845474469704,-0.25214323672050726
-0.8823629103237716,-0.9039435002700407,-0.21544087834035944,-0.9166662868445986,-0.9321103690368148,-0.45977992095130343,-0.1542476800478605
-0.8909168620751747,-0.8824863621594982,-0.30910236977657085,-0.9094118996856697,-0.9365535567403803,-0.523902748896649,-1.078132113253852
-0.9689716718067273,-0.9479306333966531,-0.6027792891863739,-0.9280660380943441,-0.9643234798876656,-0.7027392691579197,0.7637123785060882
-0.9101632535158315,-0.9479306333966531,-0.12925479939821577,-0.8700309408229127,-0.925445587481466,-0.38849133601649716,0.760411445238386
-0.8502855912560102,-0.8599563671434283,-0.19078398010416928,-0.8752126459364334,-0.8510221934467416,-0.43031699979404947,0.28101144146139634
-0.8256929799707264,-0.8084592356781263,-0.3123119535952572,-0.8524131434369425,-0.8143658948923248,-0.5040687770962997,-0.48490021911478864
-0.8599087869763385,-0.8384992290328858,-0.38905018489657683,-0.8814306920726581,-0.846579005743176,-0.5563401607118393,-0.16736535728136986
-0.8695319826966669,-0.8535192257102656,-0.5224623719272189,-0.888685079231587,-0.863240959631547,-0.6430525783522395,0.32557326971720135
-0.8417316395046074,-0.8492277980881572,-0.6254258208306778,-0.8772853279818417,-0.8321386457065874,-0.7066729432901496,-0.04094104582502821
-0.8417316395046074,-0.8492277980881572,0.34152841402843703,-0.7974870692336233,-0.8265846610771306,-0.061804391778381436,1.2010076077434169
-0.7465689262702487,-0.7301406815746456,-0.19709373011135953,-0.7767602487795406,-0.8243630672253475,-0.42584175515510775,-1.5381792030074106
-0.8652550068209655,-0.8481549411826299,-0.20728415873568876,-0.817177548665002,-0.825473864151239,-0.43007444750845586,1.0991044085601427
-0.7786462453380102,-0.7762735285123122,-0.5642628244604017,-0.8016324333244398,-0.7588260485977542,-0.6565363939786082,-0.17736249133515644
-0.7893386850272637,-0.7687635301736223,0.23827902038476798,-0.7311612437805586,-0.7399425008576003,-0.10450468688273686,1.1367511099771297
-0.6973837036996814,-0.7043921158419942,-0.49312531692268974,-0.7394519719621919,-0.6832918576371381,-0.5975739163793873,0.012098324435251735
-0.69310672782398,-0.6990278313143585,0.4955826017184398,-0.7083617412810678,-0.6866242484148124,0.0829703326101247,-0.23954575699846467
-0.7091453873578605,-0.7151206848972657,-0.4443425606821284,-0.735306607871375,-0.691067436118378,-0.5670430025464692,-0.3205317728764481
-0.7315995107052935,-0.7387235368188625,-0.581788611012165,-0.7549970873027537,-0.7099509838585322,-0.6624356546496366,-0.38981344095496867
-0.7593998538973534,-0.6979549744088316,-0.5286656221076982,-0.7083617412810678,-0.6844026545630296,-0.6227660364995875,0.5416926393928442
-0.7134223632335622,-0.7258492539525367,-0.3196691950487278,-0.7653604975297953,-0.7721556117084512,-0.4955221360414454,-1.0676274988499568
-0.7957541488408162,-0.7730549577957307,-0.006380259605015316,-0.8161412076422977,-0.825473864151239,-0.3036218966529404,-0.7821156351263289
-0.8534933231627865,-0.8159692340168162,-0.220255254068389,-0.7767602487795406,-0.7765987994120167,-0.4305244449535482,0.575688141082497
-0.8064465885300697,-0.8138235202057617,-0.7690940870637586,-0.8265046178693392,-0.8032579256334109,-0.7940576459491251,-0.10983126236999197
-0.8117928083746967,-0.8052406649615448,-0.6957069530494947,-0.8316863229828596,-0.8054795194851937,-0.7493284855428946,-0.24800837616939142
-0.8278314679085775,-0.8352806583163046,-0.6625942603528017,-0.8627765536639836,-0.8543545842244159,-0.7328471539312207,-0.8878917312399714
-0.8930553500130255,-0.8835592190650254,-0.5794368614141093,-0.9011211715040368,-0.8732381319645698,-0.6821573002203959,0.49939360636393615
-0.8524240791938609,-0.8631749378600098,-0.4765974191581907,-0.803705115369848,-0.8476898026690672,-0.6016721983112086,1.0237308165714487
-0.7711615375555325,-0.6925906898811959,1.247354666158934,-0.5808917954884592,-0.6577435283416355,0.6256856079131102,1.3196602798076078
-0.6642371406629949,-0.6657692672430175,1.3308490713985885,-0.5933278877609088,-0.6055360728247393,0.7171043977948265,1.4142674583850452
-0.5455510601122782,-0.5520464352571417,1.9735230051367256,-0.3093704475399757,-0.515561521827535,1.3603914661300938,3.550088216751747
-0.2408165289685457,-0.15079795258999418,5.922720401197713,-0.21506341447389984,-0.335612419833126,4.4342577460120465,-1.0719899063800964
-0.3370484861718298,-0.33854791105724225,4.703380542756196,-0.2471899861777279,-0.2689646042796411,3.573013136527327,1.315398639053333
-0.21408542974541128,-0.2473550740874363,2.5173738530975096,-0.19640927606522543,-0.2256435241698763,1.8805951852996845,0.629628135322807
-0.15100003557881447,-0.1540165233065757,2.1405555826681075,-0.1632463633386931,-0.30339930898227513,1.5953722722717167,-0.7215498808311376
-0.216223917683262,-0.17547366141711865,1.7299403946279381,-0.18500952481547928,-0.17121447480119686,1.2774973349641985,0.6869161187335124
-0.14779230367203822,-0.09608225040811068,3.206067383188666,0.0585306155199918,-0.03680804676833581,2.6901907659957613,2.4671668069976245
0.09278758933617147,0.08737628043702896,4.446219933792629,0.3715056043766408,0.10315236589398198,4.102783260799858,3.5540862209331165
0.4616767586154266,0.40065049685095167,4.442521617892461,0.5621923525542012,0.2631071232223452,4.1314216199114355,-1.2914182536264285
0.32053655471727693,0.27298052509322246,1.7993884939556324,0.3683965813085283,0.3075390002580023,1.6606169741739232,-0.18816004024289212
0.3044978951833964,0.26117909913242404,2.4410922580394847,0.2699441841516352,0.25422074781521403,2.2060043184204647,-0.6026728910096879
0.24355098895464994,0.2772719527153316,1.602058904077587,0.19636397153964227,0.10426316281987318,1.38572595068997,-1.5526516940731
0.08209514964691755,0.07235628375964906,0.8989587193457357,0.07200304881514581,0.07316084889491428,0.726514303538468,0.5547461099665508
0.14304205587566404,0.13887341190233096,0.2867685373764402,0.11449303074601498,0.1520274306332039,0.2288387644294085,-0.010099971179683495
0.1462497877824403,0.14423769642996706,0.8549553251915456,0.2543990688110733,0.1409194613742904,0.7838089128264969,1.3354465196954142
0.2895284796184411,0.24079481792740878,1.5204887902274085,0.5704830807358349,0.33308732955350445,1.5606208132306634,2.610356267455332
0.576085863290442,0.5283204686086801,0.6479167442619739,0.4730670246016457,0.4908204930300853,0.7015708968918686,-0.2528539179333647
0.5514932520051579,0.48862476310417646,0.5181999553280283,0.5507926013044558,0.5296983854362849,0.5927339557552765,-0.8194715136249032
0.4616767586154266,0.477896194048905,0.03972103524520711,0.4378314298297055,0.5097040407702395,0.11286890017486022,-0.04094104582502821
0.4616767586154266,0.43712763163887375,-0.10679208937261846,0.3860143786944988,0.4275050682542747,-0.0401040421830454,-0.03146773364471646
0.4627460025843518,0.4693133388046881,0.08903191391411591,0.5590833294860894,0.5074824469184563,0.17689327031339286,0.24318347118685812
0.49482332165211357,0.5454861790971146,0.35015489999202454,0.47721238869246213,0.4752693360676054,0.4079401672214604,0.3537151097881791
0.5397315683469788,0.49613476144286645,1.1157661062980002,0.747697395618242,0.597456997915661,1.2614394701240828,1.074407407102467
0.6680408446180243,0.67422900776037,0.34417340287538173,0.5798101499401717,0.5830166378790723,0.4295843524242767,-0.9153925937161391
0.5643241796322629,0.5283204686086801,-0.015028629094639322,0.5176296885779235,0.520812010029153,0.08025520909348015,0.3378843433053112
0.6081631823582029,0.601274738184525,0.06012669382337361,0.5507926013044558,0.5719086686201581,0.1470124846593436,-0.9461301153929326
0.5023080294345912,0.5208104702699902,-0.16894130331627275,0.43161338369348046,0.4808233206970622,-0.09103864221512911,-1.007021218687958
0.3921759006352773,0.38884907089015325,0.7761863026740389,0.3290156224457709,0.296431030999088,0.7147688705582289,-1.3035652183733133
0.25210494070605277,0.31804051512536213,0.09103498599732336,0.25647175085648194,0.3197577664428078,0.10169748460481667,0.05894976816516924
0.2627973803953067,0.2268476781555558,0.3469671996993747,0.3518151249452625,0.2297832154456031,0.36969383168957914,1.5130390410695402
0.4295994395476649,0.5562147481523853,0.266873494405792,0.4668489784654214,0.3819623942927264,0.30141281441695145,-1.2727332395862339
0.2916669675562914,0.3126762305977268,0.2816740525151435,0.23056322528887854,0.1909053230394035,0.24399121025589335,-1.5339475480265814
0.1302111282485598,0.2268476781555558,1.16861919838135,0.14765594347254732,0.0520557073029769,0.9395580652537792,-1.0828314636917868
0.022217487387096994,0.040170576593835404,0.6584222956612287,0.2077637227893877,0.12536830441181054,0.5939784916385259,2.593697616817421
0.28738999168059,0.326623370369579,0.24192481582244854,0.3476697608544453,0.3175361725910246,0.2492663294759736,-0.16961955104773702
0.27348982008456063,0.29229194939271075,0.5399784404395511,0.4171046093756225,0.36641123733024655,0.5773741414327689,1.6776224611665178
0.45846902670865036,0.5057904735926102,1.3829318633654537,0.634736224143491,0.45527499140156,1.4690639312552598,1.4759877403166264
0.6295480617367107,0.602347595090052,0.17189753250565498,0.5103753014189945,0.4941528838077596,0.24372085869877202,-1.8876449887553417
0.4124915360448592,0.4210347780559669,0.14009347466594457,0.34352439676362884,0.32086856336869896,0.15554044793603705,-0.8368710516989085
0.3237442866240532,0.32018622893641674,-0.06392080296538313,0.3445607377863335,0.3019850156285448,-0.02633118006337861,0.28267577179251274
0.3590293375985904,0.282636237242967,-0.48958893911519163,0.33419732755929205,0.3697436281079209,-0.41351116519657155,-0.0020646209207365283
0.3633063134742918,0.31482194440878064,-0.03820474206902646,0.3601058531268954,0.27421509248125947,-0.0058948571273605595,-0.8564643220300808
0.27348982008456063,0.2622519560379517,0.556882734851878,0.4057048581258771,0.3075390002580023,0.5783914675823226,1.9259697887664529
0.4852001259317848,0.4628761973715251,0.208078295552665,0.4730670246016457,0.46193977295690875,0.2586337300681029,-0.8603701433035328
0.3921759006352773,0.43069049020571143,-0.01877800655555931,0.4461221580113384,0.4297266621060571,0.05788074623820232,0.8939791430084323
0.49589256562103873,0.4929161907262849,-0.3595789109323571,0.4378314298297055,0.4874881022524109,-0.27089701396141236,-0.6421647538537948
0.42746095160981457,0.38884907089015325,0.08288701980306729,0.5311021218730775,0.46305056988279997,0.17705995131240887,1.220167211564482
0.5686011555079643,0.5680161741131837,0.8214618591418175,0.4948301860784326,0.5041500561407819,0.8595098604619218,-1.3885440189576528
0.4124915360448592,0.2955105201092923,0.6161331110465642,0.4357587477842969,0.32753334492404773,0.6499655089693732,0.5056614883293247
0.4734384422736057,0.4414190592609822,0.6744906393789613,0.6243728139164495,0.5408063546951983,0.7927352713627032,1.7254497074767807
0.6733870644626508,0.6559904403664085,0.17215575811288564,0.5621923525542012,0.513036431547913,0.25908168278877575,-1.9497209466091423
0.44670734305047133,0.45322048522178054,-0.13799216189372152,0.4357587477842969,0.43194825595784025,-0.07131442732273718,-0.4402930044532064
0.4017990963556053,0.39850478303989706,-0.1780929939047362,0.3248702583549545,0.3019850156285448,-0.14754042631115385,-1.579366416369225
0.23072006132754494,0.22470196434450196,-0.2646058668356916,0.18910958438071332,0.21756444926079763,-0.2372614808866881,-0.5431853619768519
0.17725786288127612,0.17213197597367227,-0.3106035796626746,0.12900180506387293,0.17979735378048922,-0.29015980745562114,0.09149210133478103
0.19115803447730628,0.2043176831394867,0.3643952398348417,0.47617604766975824,0.2697719047776939,0.3975577641132233,3.5520833219171615
0.5696703994768895,0.6828118630045868,1.9017888067890854,0.8803490465243706,0.7640765367993729,2.205489972574276,3.557896594468407
0.9866755473577861,1.1827631809802306,2.933019334322602,1.204723786630765,0.9606875926821525,3.3577464045255643,-0.5861813181298059
0.9171746893776368,0.9993046501350911,1.572882328263992,0.8938214798195246,0.9529120142009126,1.8607086300212652,-0.05797595489014589
0.9150362014397865,0.9188403822205561,3.7048600510403005,1.0161097204986125,0.9340284664607592,4.200907707805149,0.870858516948041
1.0294453061148017,0.9864303672687658,2.2170895677264197,0.9456385309547314,0.8418323216117714,2.5383241925892626,-0.39830406883594416
0.9834678154510106,1.0111060760958894,1.3745956988472838,0.9819104667493762,0.8962613709804508,1.647339860436402,-0.779629418189505
0.8893743461855772,0.8705618214718349,0.8365337729740215,0.8295683364118686,0.8629374632037087,1.0365474029007042,-0.6922786699365048
0.8081118045472488,0.7622032740135948,2.2765033409155118,0.8523678389113594,0.8062868199832461,2.544980633221613,0.9540878391646919
0.9300056170047418,0.8587603955110366,1.4508962596278734,1.011964356407796,0.8962613709804508,1.777008858815785,1.0631898220873863
1.0690073329650405,1.0679674920888276,1.9231500460041788,1.2824493633335752,1.048440549827574,2.4690207470302328,1.9614531814578196
1.3288336174139068,1.535733102898657,2.162367622519553,1.6897313852563,1.5071996802207277,3.1763018599884445,3.5574699569561585
1.8217550870885053,1.5625545255368352,3.639819293856357,1.647241403325431,1.5183076494796421,4.7856284610682405,-2.4392666666472587
1.4603506255917278,1.311506009643486,1.65631691853248,1.4555183141251657,1.3883444091503465,2.280939905371568,-0.8772362327196883
1.3427337890099371,1.3576388565811535,1.1496330511920845,1.510444388328485,1.4549922247038316,1.7471234620361966,1.3912597158006366
1.5394746792922058,1.54217024433182,1.3795778482749264,1.5601887574182833,1.5638503234411896,2.0582974139463315,0.7450441267039944
1.6517452960293708,1.5561173841036722,1.0084638836323716,1.7757476901407432,1.6627112498455254,1.6775907890338004,0.47916675730990516
1.727661617823072,1.7653244806814632,0.5498581229941621,1.7456938004823233,1.8459927426176084,1.1433113760630984,0.07459531734435781
1.7447695213258783,1.746013056381975,1.1994034839077596,1.8265284002532458,1.6860379852892453,1.9096595089518755,-0.7535328413835938
1.6389143684022658,1.664475931561913,0.2763899104281971,1.6617501776432881,1.6904811729928109,0.759459661259872,0.16467451574760403
1.6688531995321765,1.6698402160895485,-0.11786077684187914,1.5871336240085905,1.6416061082535889,0.2562640094610298,-1.0266656265201615
1.5245052637272505,1.5239316769378586,0.12360788505178275,1.5498253471912418,1.5205292433314246,0.5164294340192115,-0.3337316571866888
1.482804748939161,1.739575914948812,0.9126826079740915,1.7228942979828323,1.6804840006597885,1.5583667701422665,2.1238154703674748
1.7886085240518184,1.708463064688525,0.3847512957539921,1.639987016166502,1.6627112498455254,0.8771162848012486,-1.1189765130688338
1.6271526847440867,1.6172702277187188,-0.2719412247631257,1.6710772468476256,1.6982567514740508,0.0902953170834302,0.12833769749032944
1.6517452960293708,1.6537473625066417,-0.44054941616913545,1.5394619369642002,1.6804840006597885,-0.13801531799732195,-0.5610488489599668
1.575828974235669,1.5378788167097115,-0.2914496587737958,1.4938629319652186,1.550520760330493,0.023400250966884233,-0.1896003804115147
1.5544440948571612,1.5561173841036722,-0.2146399412874236,1.5860972829858866,1.6404953113276977,0.14343262634049672,0.4591350092691051
1.6260834407751616,1.5958130896081766,-0.15956494186050124,1.6897313852563,1.633830529772349,0.22907006689752055,0.5847823744615641
1.7169691781338188,1.6880787834835098,-0.2736714822217448,1.7208216159374239,1.7526858008427302,0.09205477159855177,-0.4316608494406083
1.6592300038118477,1.6601845039398038,1.5924943442979016,1.9944156459313154,1.8026716625078432,2.5886835325327144,2.855811281766987
2.0826506155062967,1.9809687186924165,1.051084238941055,1.8617639950251867,1.8393279610622604,1.802480852096804,-1.503198142187534
1.851693918218416,1.8254044673909828,0.9379478682340963,1.6918040673017087,1.6382737174759145,1.560062214670778,-0.89479580591391
1.7223153979784454,1.679495928239293,0.029508723094841385,1.5560433933274669,1.618279372809869,0.43307581081927504,-0.7348559265287825
1.6196679769616091,1.5368059598041839,1.2296042087398626,1.582988259917774,1.3794580337432154,1.800749086968895,-2.4068730943405146
1.2764406629365632,1.251426022933967,0.5954167063986794,1.3788290784450596,1.342801735188799,1.0268852845433865,0.6533417508422422
1.3705341322019966,1.4606331195117574,0.45109047548276787,1.6192601957124189,1.5960634342920406,0.9577459718354618,2.164999013450503
1.675268663345729,1.6634030746563855,0.8561239054818945,1.9291261615009554,1.6738192191044396,1.5858426795096134,1.9208164935808885
1.962895290986655,1.9938430015587425,0.15789207584229625,1.9508893229777424,1.9826207645022527,0.7076323960960212,0.2633417414066443
2.009942025619371,2.015300139669285,0.5060764819038085,1.889745202638198,1.8626546965059803,1.102888292114599,-1.1587123968823674
1.8356552586845354,1.8372058933517812,0.1917181714877791,1.7032038185514542,1.6938135637704852,0.648711725280554,-1.6899946725712713
1.5865214139249222,1.5453888150484014,-0.32776901748570364,1.4316824706029703,1.5794014804036696,-0.019677861459815187,-0.7011105343245863
1.4913587006905644,1.4724345454725558,0.440335451886697,1.3674293271953142,1.3627960798548444,0.8421137860976993,-1.6202192228837298
1.2678867111851604,1.2471345953118587,0.3624096745724634,1.1819242841312743,1.1861793686381095,0.6826644396140769,0.07761068946003848
1.2839253707190408,1.326526006320866,0.2762104655146978,1.2378866993572974,1.0817644576043168,0.5497162753212512,-1.9394135588128476
1.0262375742080254,1.0314903573009047,-0.10781477948939079,1.1529067354955582,1.141747491602453,0.1564764805008873,1.1982225208803594
1.185554925577906,1.1838360378857575,-0.5019896038692072,1.0731084767473396,1.1273071315658645,-0.29947643382770983,-0.7242987270456807
1.0946691882192496,1.1065903406878042,0.041471717328126954,0.9995282641353467,1.0262246113097462,0.2576705082539541,-1.42593583232538
0.9139669574708605,0.9134760976929208,-0.33317278951498286,0.9041848900465661,0.997343891236569,-0.13798058068123195,0.5471812152597043
0.987744791326712,0.9542446601029513,0.3616816826063159,1.2555044967432678,1.0717672852712938,0.6878995415949678,2.8020335202578828
1.3502184967924147,1.3136517234545406,-0.17532108060677978,1.3477388477639358,1.232832839525549,0.09207057376624068,-1.7740801310061285
1.1117770917220553,1.1183917666486025,-0.2898448668644526,1.019218743566725,1.080653660678425,-0.07788804438644521,-1.04529282681637
0.9802600835442343,0.9799932258356027,-0.3308400056394922,0.8762036824335542,0.8596050724260343,-0.1671570765059328,-1.6537541883156508
0.7749652415105619,0.8169189761954783,-0.49875959542622006,0.9466748719774353,0.6829883612092993,-0.31577203539194515,2.210449860835885
1.0486916975554585,1.0475832108838123,-0.6055920517329317,1.0492726332251447,1.0839860514560993,-0.4113913383155629,0.554955363525001
1.1256772633180854,1.114100339026494,-0.6397099277255679,1.1083440715192805,1.1761821963050871,-0.4406463966799069,-0.05722390434278967
1.1235387753802344,1.1720346119249592,-0.441570647384172,1.1518703944728543,1.141747491602453,-0.2172439902325817,0.35002458628156335
1.174862485888653,1.2042203190907728,-0.48942262431731426,1.0979806612922391,1.1528554608613675,-0.27916686847301025,-0.22626390933361823
1.1502698746033688,1.1527231876254709,-0.7183111765434613,1.1218165048144346,1.2295004487478747,-0.5238381172057562,0.3397239480295017
1.2005243411428614,1.1988560345631374,-0.8718518308224743,1.1104167535646892,1.2095061040818291,-0.6985470580403218,-0.6420223869739681
1.1203310434734581,1.1773988964525945,-0.7294105009491731,1.0782901818608608,1.1884009624898926,-0.5420820282818519,0.10577075713428033
1.1395774349141148,1.1398489047591456,-0.46692927735526585,1.1010896843603515,1.1528554608613675,-0.25056889056959997,-0.01658843203057769
1.142785166820891,1.1291203357038742,-0.0428717687217436,1.0886535920879021,1.1628526331943896,0.21991937058744915,0.22675642094770418
1.1780702177954283,1.1773988964525945,0.3868346074326667,1.398519557876438,1.258381168821051,0.7687556326662519,2.5115756788863863
1.517020555944773,1.3565659996756256,1.1100851429389254,1.4814268396927692,1.282818701190662,1.6480723018242025,0.29738870258416805
1.5651365345464152,1.4177188432906722,-0.09744782375503382,1.483499521738177,1.5516315572563841,0.2671747823555693,-0.07073449490246798
1.5608595586707137,1.600104517230285,-0.1947448983167754,1.5487890061685379,1.6404953113276977,0.15686317727905288,0.43614940905352034
1.629291172681938,1.6301445105850447,-0.11652734065538853,1.598533375258336,1.6071714035509548,0.26414743588169165,0.09884069879300218
1.6496068080915198,1.6505287917900602,-0.49511234108680374,1.6451687212800223,1.6293873420687834,-0.18393257828653908,0.7798451005138131
1.7693621326111617,1.7717616221146262,-0.7225697107101638,1.7602025748001813,1.8648762903577627,-0.454139392574974,0.5465817334119887
1.8570401380630426,1.8554444607457419,-0.45517052936498764,1.8855998385473816,1.87820585346846,-0.09578323667510781,0.34679432312339303
1.9158485563539387,1.9530744391487114,-0.5779779596783428,1.8265284002532458,1.8304415856551286,-0.27154597137948594,-1.4288731471162714
1.7030690065377887,1.80394732928044,0.03373953812856433,1.7208216159374239,1.7560181916204045,0.4694812511304704,-0.17152254162016017
1.6838226150971318,1.6837873558614014,-0.6149085982175369,1.6721135878703297,1.793785287100712,-0.327030979477662,0.5124124003729382
1.7650851567354602,1.739575914948812,-0.5269163989265142,1.6804043160519633,1.7760125362864498,-0.22443925900959427,-0.5930793038127091
1.6827533711282068,1.6312173674905717,-0.4523665202288443,1.6845496801427797,1.7726801455087755,-0.1260029241759785,0.37415808400057393
1.7437002773569532,1.7503044840040833,-0.6541326302853558,1.6607138366205842,1.7082539238070737,-0.3927395366608769,-1.0848450478847362
1.5886599018627734,1.6129788000966103,-0.7625421593684311,1.5539707112820582,1.6205009666616523,-0.5313654151315143,-0.5451322059239968
1.5159513119758476,1.600104517230285,-0.5693704394373202,1.4741724525338402,1.5449667757010361,-0.30765424945580655,-0.018381012552461124
1.519159043882624,1.520713106221277,-0.6795175204876934,1.432718811625675,1.5716259019224295,-0.4403002428333365,-0.29646112173725636
1.482804748939161,1.4509774073620136,-0.8826404091584679,1.439973198784604,1.5527423541822754,-0.6796834173137798,0.44347999276350447
1.551236362950385,1.5228588200323316,-0.7953980853596292,1.441009539807308,1.5616287295894073,-0.5793254879992445,-0.6608242279697948
1.462489113529579,1.5014016819217886,-0.8472897611991089,1.4233917424213374,1.5627395265152983,-0.6383250188816537,0.46822345828391815
1.5341284594475793,1.535733102898657,-0.8799852079993727,1.4938629319652186,1.6460492959571544,-0.6743442369981053,-0.14584825618355915
1.519159043882624,1.5121302509770602,-0.6658038441714881,1.4430822218527157,1.5771798865518871,-0.42378689363364375,-0.3190070107883359
1.4795970170323847,1.4799445438112457,-0.5416513064577562,1.4420458808300118,1.5682935111447551,-0.2760395827619151,-0.2454352985597989
1.4507274298714,1.4445402659288507,-0.6943983181925121,1.3498115298093438,1.508310477146619,-0.46635414256127794,-0.30754224393485136
1.4133038909590114,1.4391759814012153,-0.5911080753002416,1.3570659169682728,1.4894269294064655,-0.34531656919998766,-0.05628918625885809
1.4111654030211611,1.4391759814012153,-0.40495221381643204,1.4389368577618993,1.5494099634046017,-0.11471684961629451,0.4657638517853572
1.4817355049702357,1.463851690228339,-0.7229898744100646,1.4213190603759296,1.5682935111447551,-0.49100553036210215,0.18617912072109954
1.5138128240379967,1.462778833322812,-0.47938538037524053,1.5622614394636918,1.5982850281438237,-0.17842134322725717,0.7790831259271276
1.630360416650863,1.6955887818221997,-0.6941196679609807,1.5778065548042537,1.626054951291109,-0.4506567785896369,-0.783839388366145
1.5223667757894002,1.4381031244956883,-0.48723427171366446,1.525989503669047,1.5727366988483216,-0.19972602094179318,0.12429187957228767
1.5458901431057583,1.6108330862855564,-0.8845121800854563,1.4845358627608818,1.6316089359205657,-0.680368410216134,-0.20541822811241872
1.5223667757894002,1.5228588200323316,-0.511326574978113,1.4565546551478699,1.517196852553751,-0.24722971212221553,-0.6718303973420584
1.4325502823996683,1.6966616387277267,0.5927906832742996,1.7944018285494174,1.6516032805866112,1.1595992127124248,0.7923318157768648
1.5490978750125346,1.54217024433182,0.3122351260759808,1.425464424466746,1.408338753816392,0.6992800345264167,-1.7071023895052588
1.3106564699421752,1.2567903074616025,0.20822418572624163,1.162233804699896,1.2550487780433768,0.5136544538510256,-1.1691196508907697
1.1566853384169213,1.1570146152475793,-0.395635667331827,1.0896899331106062,1.1106451776774935,-0.18533127492800922,-1.238013148703494
0.9984372310159652,0.9971589363240364,-0.6917722950681323,0.9321660976595774,1.0517729406052485,-0.5191878721204144,-0.23337844457766013
0.9738446197306818,0.9993046501350911,-0.2883859651286861,0.8938214798195246,0.9629091865339356,-0.10350050851928759,-0.8737149898275063
0.8679894668070693,0.8609061093220911,-0.08618072564970888,0.7787876262993657,0.8418323216117714,0.07530236961840481,-0.8245672590239769
0.7706882656348605,0.7686404154467579,-0.27569352002751724,0.691734980392218,0.7563009583181329,-0.13419773244602443,-0.6219461230360616
0.7001181636857853,0.6978318596819667,0.4614763969396898,0.6181547677802252,0.5663546839907013,0.5389762352729573,-1.445725521248238
0.5322468605645011,0.5519233205302768,0.3232658821001116,0.5601196705087934,0.6374456872477517,0.4298687038272765,0.40600697741438185
0.5835705710729197,0.5819633138850366,-0.2494274531767766,0.5300657808503736,0.5296983854362849,-0.1522458307673537,-1.1170027044611057
0.45846902670865036,0.5047176166870833,-0.38350489939892823,0.4253953375572554,0.4719369452899311,-0.29846976536155284,-0.5434237062344519
0.4017990963556053,0.3952862123233155,-0.35009459074813887,0.32694294040036304,0.3975135512552062,-0.2796285198616209,-0.23324421714304855
0.38041421697709826,0.3749019311183003,-0.21193659637104822,0.42332265551184756,0.45083180369799447,-0.13882826406615334,0.684072926684459
0.46060751464650146,0.4929161907262849,-0.04562471629713504,0.4533765451702674,0.5474711362505471,0.03565096488489145,0.120147697684848
0.4787846621182323,0.47145905261574195,-0.35856059752079206,0.38394169664909017,0.4297266621060571,-0.28379832626094004,-1.0220302577329339


==> pic/After_setting/����/�趨��ֵ��SVM/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2101103916912663,-1.1723314137454965,-0.6467241725113587,-1.192695218749115,-1.152186649054099,-0.5874125911979,-0.03400939431881525
-1.2101103916912663,-1.195854906063287,-0.5794913190029103,-1.2041442492363341,-1.2127016295275637,-0.5473442802295453,0.641089023421467
-1.1395027690842137,-1.1488079214277063,-0.5837367132472284,-1.112552005338584,-1.091671668580634,-0.5467502378902003,0.6281478396948162
-1.068895146477161,-1.1017609367921253,-0.5705584052271375,-1.1240010358258026,-1.1037746646753273,-0.5398050929726189,-0.5754284492986107
-1.1277348319830378,-1.1135226829510207,-0.6303385318904272,-1.1697971577746775,-1.1400836529594058,-0.576910203594913,-0.14401746982108235
-1.1395027690842137,-1.1723314137454965,-0.6629713309864375,-1.1697971577746775,-1.127980656864713,-0.5961220206282417,0.07635014468345913
-1.1277348319830378,-1.1252844291099158,-0.6671873719732738,-1.14689909680024,-1.091671668580634,-0.5984519628187869,-0.14401746982108235
-1.1395027690842137,-1.1370461752688112,-0.646439772061091,-1.2041442492363341,-1.152186649054099,-0.5872839618130432,-0.3650880113256285
-1.1748065803877397,-1.1370461752688112,-0.5450161790084223,-1.1354500663130216,-1.0795686724859412,-0.5238796769337134,0.8574108820092132
-1.0806630835783362,-1.1017609367921253,-0.6401511301781978,-1.14689909680024,-1.091671668580634,-0.5817748118763131,-0.25125804656857065
-1.104198957780687,-1.1370461752688112,-0.6578248569668903,-1.158348127287459,-1.0795686724859412,-0.5926892733951328,-0.14332121617866295
-1.1159668948818626,-1.0782374444743348,-0.5766442487155623,-1.1240010358258026,-1.0553626802965552,-0.5423468081095718,0.18530829271427116
-1.0924310206795118,-1.1017609367921253,-0.6289490139107016,-1.1354500663130216,-1.067465676391248,-0.5748847651176257,0.0749575952954178
-1.0806630835783362,-1.0899991906332303,-0.5920611013806736,-1.158348127287459,-1.1884956373381779,-0.5554730240692088,-1.4461256339422275
-1.2336462658936171,-1.2546636368577635,-0.6234058795383841,-1.2842874626468652,-1.224804625622257,-0.5753232635324671,-0.14726360975393113
-1.2454142029947923,-1.231140144539973,-0.6672424256384174,-1.2842874626468652,-1.2369076217169497,-0.6011614100704661,-0.26126291871165147
-1.2689500771971431,-1.2546636368577635,-0.6685473410071345,-1.2842874626468652,-1.224804625622257,-0.601673565362716,0.19474912030178812
-1.3395576998041958,-1.3134723676522393,-0.6307207765323009,-1.3415326150829594,-1.3337315904744935,-0.5816389449681899,0.4327816287583619
-1.2924859513994942,-1.2781871291755538,-0.6398790580960724,-1.3186345541085218,-1.2853196060957217,-0.5861345275190186,0.19627417706592545
-1.2689500771971431,-1.2664253830166583,-0.6969338978758328,-1.3186345541085218,-1.2490106178116425,-0.6187905591904992,0.08036986299148388
-1.257182140095968,-1.2546636368577635,-0.6637449523947346,-1.2957364931340842,-1.2369076217169497,-0.5989746728324669,-0.03400939431881525
-1.257182140095968,-1.2664253830166583,-0.6785522357461412,-1.3300835845957404,-1.2853196060957217,-0.608693020545223,-0.7180200023922975
-1.3277897627030202,-1.3487576061289246,-0.7090013481738915,-1.3186345541085218,-1.2974226021904143,-0.6259177353573157,0.3149051077792741
-1.2924859513994942,-1.3017106214933438,-0.6221089873933786,-1.352981645570178,-1.3579375826638795,-0.5779193354847849,-1.070285465550146
-1.3983973853100728,-1.3958045907645056,-0.6804647635447308,-1.433124858980709,-1.3821435748532656,-0.6113419163652694,-0.15271226616662237
-1.4101653224112485,-1.407566336923401,-0.7065161709365633,-1.4216758284934905,-1.3579375826638795,-0.625690607804256,0.20421498987229583
-1.3866294482088977,-1.407566336923401,-0.6250207000766476,-1.4674719504423657,-1.4063495670426513,-0.5811158077395948,-0.3888984598089953
-1.4219332595124237,-1.4310898292411915,-0.6125074064121714,-1.4789209809295842,-1.4426585553267302,-0.5749477667524475,-0.3925824293469609
-1.4572370708159503,-1.4663750677178768,-0.6599637309953948,-1.5132680723912406,-1.4547615514214234,-0.6015142267645556,-0.2755655880790328
-1.4807729450183011,-1.4781368138767723,-0.38099598162235804,-1.5132680723912406,-1.4668645475161162,-0.4491969811233945,-0.2772666880350907
-1.5043088192206522,-1.5016603061945628,-0.469301342988582,-1.5590641943401158,-1.5757915123683526,-0.5018955743607628,-0.8914482239428472
-1.58668437892888,-1.6192777677835144,-0.6794235056576611,-1.6277583772634283,-1.5999975045577386,-0.6142031003026506,-0.28522783582944145
-1.6102202531312308,-1.642801260101305,-0.6146730245197148,-1.685003529699522,-1.6484094889365106,-0.5818404396263479,-0.5401271336259378
-1.6572920015359327,-1.6663247524190954,-0.6562568059522145,-1.6621054687250845,-1.6605124850312039,-0.6031305441349818,-0.5476530479650771
-1.7043637499406343,-1.7604187216902571,-0.5816342372580012,-1.8109428650589283,-1.8420574264515983,-0.5697124490111051,-1.3375013078173474
-1.8220431209523889,-1.7957039601669431,-0.5876325428096693,-1.7994938345717097,-1.8057484381675195,-0.5718389112506518,0.5078343030570452
-1.774971372547687,-1.7839422140080474,-0.7004889035041798,-1.7765957735972722,-1.7452334576940545,-0.6271589580323482,0.2327283331538574
-1.7514354983453362,-1.7251334832135716,-0.6485672309339082,-1.730799651648397,-1.7452334576940545,-0.6008376691208875,-0.16635627442498516
-1.7632034354465114,-1.7016099908957814,-0.7186072995289905,-1.7536977126228346,-1.7210274655046685,-0.6362254134802069,0.3645583253855407
-1.7278996241429854,-1.7251334832135716,-0.7120019033831385,-1.7765957735972722,-1.7573364537887477,-0.6332231229694213,-0.2966902742253636
-1.7514354983453362,-1.7251334832135716,-0.7122954359579562,-1.7651467431100532,-1.7331304615993617,-0.6330865147177691,-0.03400939431881525
-1.7514354983453362,-1.7839422140080474,-0.7016237004384249,-1.7994938345717097,-1.7936454420728263,-0.6283771487974031,-0.16635627442498516
-1.7632034354465114,-1.7604187216902571,-0.7138478319019751,-1.7765957735972722,-1.7331304615993617,-0.6338963759800701,0.09884651224930144
-1.7514354983453362,-1.7486569755313621,-0.6297189824691787,-1.7079015906739596,-1.7089244694099757,-0.5903783297031617,1.0247656465305675
-1.6572920015359327,-1.6663247524190954,-0.6655690942735737,-1.6621054687250845,-1.6484094889365106,-0.6077204657911641,-0.03400939431881525
-1.6572920015359327,-1.6545630062602004,-0.704924767774824,-1.673554499212303,-1.6242034967471246,-0.628086378787149,-0.03400939431881525
-1.6572920015359327,-1.6545630062602004,-0.6633709266649559,-1.6621054687250845,-1.6121005006524318,-0.6062036266702163,0.351223345915884
-1.621988190232406,-1.6075160216246196,-0.6204500065099704,-1.5819622553145534,-1.5878945084630458,-0.582182198993225,0.7279583051159829
-1.5513805676253538,-1.583992529306829,-0.19393158545873773,-1.3758797065446156,-1.5757915123683526,-0.3424934970899512,1.4570353124888589
-1.4101653224112485,-1.06647569831544,-0.5017543044604207,-1.1354500663130216,-1.0069506959177834,-0.49584244162061314,3.420244176452293
-1.068895146477161,-0.6900998212307934,0.07266487478657357,-0.7690810907220214,-0.6196548208876085,-0.09009020079766886,3.431072557551887
-0.6923211592395472,-0.27843870566946094,-0.2940779856636444,-0.36836502366936463,-0.1960499575733544,-0.30505670434671694,3.4104029981879886
-0.2804433606984069,0.18026939452745233,-0.046538573387949526,0.07814716533216721,0.2759668901196716,-0.0656307773116184,3.456039550242668
0.1785061862474352,0.6507392408832612,6.983715055748021,0.5475574153081366,0.03390696822581199,5.840939804708054,-0.19656250353156982
0.15497031204508482,0.18026939452745233,2.779652872372129,0.536108384820918,0.2759668901196716,2.457326634367191,3.3957459241773194
0.6492236702944529,0.8977359102200605,5.8091633089294685,0.8795792994374807,0.40909984716129466,5.140515950593818,-2.039705016056881
0.3314893685627157,0.18026939452745233,3.7922747651140862,0.51321032384648,0.2759668901196716,3.2643142355422223,0.833497210212744
0.46093667667564586,0.3449338407519849,5.757483246283003,0.8681302689502621,0.34858486668782895,5.266639895886002,2.735548034361801
0.8845824123179609,0.8271654332666887,2.1370838438529556,1.326091488439012,0.9053226870437056,2.244062619949959,3.4558550380066357
1.4612113302755574,1.9445313183617337,2.454916415032687,1.9328901042616067,1.8493563824297576,2.955992954934085,3.394369617869739
2.0849119966378558,2.6972830725310266,8.902476638243781,2.6083829030075134,2.006695331660766,10.960523052841992,3.4378979425720755
2.7792202856072064,2.4738098955120185,6.307783375692919,2.6541790249563886,2.285064241838705,7.754474160019628,-2.2263375119908813
2.296734864459013,2.3679541800819615,3.8277001678974503,2.207666835954857,1.958283347281994,4.482335044451726,-1.5755771035885633
1.9790005627272769,1.8857225875672579,3.453843512881796,2.035931378646575,1.8493563824297576,4.040326229783743,0.5636123307280871
2.096679933739031,2.179766241539638,2.871337706886959,2.138972653031544,2.0309013238501525,3.472827984493547,-0.9739423387463284
1.9083929401202238,1.6504876643893536,3.7743895644126026,1.612317250619481,1.3652365386420393,3.9991709458549694,-2.691127525681203
1.3906037076685052,1.379967502734763,4.995677893940926,1.8641959213382935,1.4015455269261174,5.501801941635952,3.4333284702809665
2.0143043740308024,1.9445313183617337,4.845815685850773,2.2763610188781693,1.873562374619144,5.727076839521131,-0.9852668320526787
1.8260173804119963,1.7445816336605153,2.773319156931636,1.7840527079277628,1.6678114410093636,3.110039453464974,-1.0733423271172011
1.6259624496920142,1.5916789335948776,2.0491184584378317,1.4749288847728557,1.3652365386420393,2.205135487975653,-1.9250241228431486
1.2729243366567502,1.2035413103513357,2.60107711212493,1.3146424579517935,0.9053226870437056,2.588265806922656,-2.5013333734410357
0.837510663913259,0.8506889255844796,2.097490604654486,1.1200089396690747,0.8811166948543202,2.0951554414559768,1.3304566731375504
1.0611014688355929,1.085923848762383,2.1620461149332924,1.303193427464575,1.2078975894110298,2.2642137820602755,1.6931173910667388
1.3552998963649787,1.403490995052554,2.404399719824415,1.4863779152600753,1.2563095737898018,2.5492712755129325,-0.16560000653866416
1.3317640221626283,1.415252741211449,3.32254737060778,1.6008682201322626,1.474163503494276,3.5974088420777983,1.2208819602634193
1.5553548270849609,1.3564440104169733,2.7266294089749143,1.5092759762345123,1.3168245542632675,2.91846687427361,0.0297222213780673
1.567122764186136,1.4975849643237158,4.849850062788527,1.944339134748825,1.4620605073995832,5.423096150405679,2.7014031939529684
2.0731440595366806,2.0739105261095814,4.419170784874524,2.0817275005954503,1.8493563824297576,5.097810228347544,-0.8592576876771036
1.9083929401202238,1.779866872137201,2.8488865091399957,1.7153585250044496,1.6315024527252844,3.201776769725482,-2.0268479928406085
1.5200510157814344,1.4975849643237158,2.0241030253467223,1.4291327628239807,1.3652365386420393,2.186831477506468,-1.1875634624798512
1.3082281479602769,1.2153030565102307,0.8590684525867511,1.234499244541262,1.2563095737898018,0.9601286563120518,-0.4981125612170466
1.2258525882520486,1.2388265488280217,0.6287796888152449,1.1887031225923868,1.2321035816004164,0.7239028454236854,-0.5716364092248247
1.1317090914426449,1.1329708333979638,0.5512300132849501,1.0055186347968863,1.0747646323694078,0.6142604871640489,-0.23880703685464733
1.0964052801391193,1.14473257955686,0.41908223516719645,1.1200089396690747,1.2200005855057237,0.5103573717683181,0.37802880497793445
1.1670129027461715,1.1329708333979638,0.8667852935197848,1.0284166957713246,1.0384556440853285,0.907869302833054,-1.3912799525785835
0.9316541607226626,0.8859741640611645,0.911589127298034,0.9368244518735743,0.8932196909490129,0.915766408232761,0.2485471349876151
0.9787259091273645,0.9683063871734313,0.30192483949807447,0.8681302689502621,0.9537346714224775,0.34496505030587776,-0.5945373571214295
0.8845824123179609,0.8624506717433745,0.5449372619460096,0.8795792994374807,0.977940663611864,0.5836574493318749,0.25087749811591553
0.9316541607226626,0.9683063871734313,0.9793798231575582,0.8795792994374807,0.7721897300020836,0.9532614529861737,-1.658709437830785
0.6609916073956281,0.18026939452745233,1.883020507028286,0.8681302689502621,0.2759668901196716,1.7651580425331899,1.077874802281323
0.837510663913259,0.8624506717433745,0.7455106794973485,0.8108851165141675,0.6511597690551533,0.7116547697218863,-1.685731475976514
0.5668481105862246,0.6154540024065752,0.4161606728353059,0.5475574153081366,0.5543358002976104,0.39172793207900597,0.11683137296376266
0.590383984788575,0.6036922562476803,0.2556217065571179,0.5590064457953551,0.6269537768657678,0.2533321378315156,-0.25928680110823055
0.5550801734850495,0.5448835254532034,0.19866105811914336,0.4788632323848234,0.5543358002976104,0.1890564224815426,-0.48752189813997104
0.48447255087799623,0.48607479465872755,0.4818505234421297,0.43306711043594837,0.4333058393506801,0.41990936499107234,-0.570146312176854
0.40209699116976894,0.4272660638642517,0.09021505697599837,0.3529238970254177,0.4575118315400666,0.07772382610603551,-0.03400939431881525
0.40209699116976894,0.43902781002314667,0.09733302622694302,0.38727098848707325,0.3969968510666009,0.08039033825875452,-0.5785989212421903
0.31972143146154053,0.3096486022753,0.16432205200990968,0.21553553117879246,0.2759668901196716,0.1167712190789214,-0.6663670274119249
0.22557793465213696,0.23907812532192818,1.2573928089089048,0.42161807994872985,0.3122758784037508,1.07093251140449,1.5763652307493017
0.46093667667564586,0.4625513023409376,0.8599799038462905,0.3529238970254177,0.28806988621436436,0.7031993321236728,-1.4187881086591303
0.24911380885448733,0.20379288684524224,0.3201443411875446,0.1353923177682608,0.19124591745682049,0.23059616213840667,-0.59502505546493
0.16673824914626,0.10969891757408154,1.1893916175785058,0.29567874458932414,0.08231895260458391,0.9432950693198108,0.12892709486849765
0.19027412334861038,0.09793717141518554,0.4431693877978102,0.10104522630660424,0.15493692917274235,0.3262533008957326,-0.11509515889090526
0.1785061862474352,0.18026939452745233,1.2096758926287043,0.3300258360509797,0.2638638940249789,1.0131562929900026,1.1038623701704884
0.3432573056638909,0.32141034843419497,1.0844995783923308,0.3529238970254177,0.4212028432559874,0.9223302261432471,0.4380981552171032
0.41386492827094407,0.41550431770535673,0.48140063584912585,0.31857680556376117,0.36068786278252274,0.39521948418865394,-0.6549988003001386
0.31972143146154053,0.28612510995750906,0.3155358797629076,0.26133165312766754,0.2517608979302862,0.24332388710348002,-0.9825458439584795
0.1785061862474352,0.2273163791630332,0.5791190650540631,0.30712777507654265,0.2638638940249789,0.4742681907791027,1.022585815564111
0.3314893685627157,0.23907812532192818,0.1308783202538698,0.24988262264044903,0.30017288230905703,0.09545162417600617,-0.4283305781967942
0.27264968305683873,0.21555463300413827,0.1650611670333005,0.14684134825547931,0.21545190964620697,0.10661949953030415,-0.9115333961313393
0.1432023749439086,0.12146066373297651,-0.06311181393892014,0.06669813484494869,0.14283393307804856,-0.08595425781442549,0.04784495569946298
0.15497031204508482,0.14498415605076642,-0.1649361768004066,0.04380007387051064,0.14283393307804856,-0.1718107471621299,-0.6056352807348401
0.07259475233685646,0.07441367909739563,-0.18060461949686707,0.05524910435773017,0.11862794088866313,-0.18498116730032765,-0.28311421913404144
0.037290941033329854,0.015604948302919787,-0.1285193514382304,0.020902012896073605,0.08231895260458391,-0.14637665797773455,0.5514573125915444
0.11966650074155823,0.08617542525629059,-0.23855590776012062,-0.01344507856558296,0.11862794088866313,-0.23388654443746065,-0.44523005750585043
0.060826815235681266,0.09793717141518554,-0.052064748100388636,0.03235104338329212,0.14283393307804856,-0.0809535941477339,0.2156956830863197
0.09613062653920681,0.10969891757408154,0.6826609196255381,0.22698456166601097,0.17914292136212775,0.540353098468492,0.7923670580187747
0.21380999755096178,0.2626016176397191,0.22799057207707807,0.18118843971713589,0.2638638940249789,0.16512411937491264,0.1274043239415134
0.23734587175331215,0.25083987148082315,0.02985021342367201,0.15829037874269886,0.2517608979302862,0.00010840042521309026,-0.03400939431881525
0.23734587175331215,0.2273163791630332,2.8867529288155436,0.6277006287186683,0.32437887449844355,2.5495405716911343,3.4202441764522975
0.7433671671038565,0.8271654332666887,5.52624363265747,1.1543560311307313,0.7479837378126971,5.343315423623476,1.0614198564542594
0.9198862236214874,0.8742124179022696,2.301176054564042,0.7650889945652924,0.7842927260967762,2.1560744161322822,-0.9541998947291506
0.7669030413062069,0.709547971677737,1.4493765501086247,0.6849457811547618,0.7479837378126971,1.3549185624154043,0.11143286129259672
0.7904389155085573,0.7330714639955269,1.5429975254869517,0.776538025052512,0.796395722191469,1.4651235627181314,-0.03400939431881525
0.7904389155085573,0.7565949563133179,1.0688387675428155,0.7078438421291988,0.8084987182861628,1.019137816971307,-0.2512580465685659
0.7551351042050317,0.7565949563133179,2.5211864816957337,0.9253754213863558,0.796395722191469,2.4294196619077404,1.0591088242796325
0.9316541607226626,0.9094976563789554,1.2427180065929326,0.8681302689502621,0.844807706570241,1.2074839811683755,-1.1642355115445302
0.7433671671038565,0.7448332101544229,0.8030638071302272,0.6505986896931053,0.530129808108224,0.7238353203368221,-1.8597248122739458
0.4491687395744707,0.48607479465872755,0.06344155945011463,0.3987200189742928,0.5180268120135313,0.06436269220371191,0.27440610307145563
0.4962404879791714,0.49783654081762246,0.5593056162538721,0.51321032384648,0.5180268120135313,0.5101828670406742,0.7302059974447084
0.6139198589909264,0.6036922562476803,0.2601453696823631,0.5246593543336985,0.6390567729604605,0.2545197073392786,0.04075799898791708
0.6256877960921016,0.6154540024065752,0.46974719694048217,0.51321032384648,0.5664387963923032,0.43416731095604943,-1.0784921155023013
0.46093667667564586,0.43902781002314667,0.24088754543157145,0.3414748665381992,0.3969968510666009,0.20423613488626863,-0.11094154511549753
0.4491687395744707,0.45078955618204264,-0.09556392742776494,0.43306711043594837,0.5180268120135313,-0.07096899102175953,0.12019835437632018
0.47270461377682105,0.5331217792943084,0.44720533024263065,0.5017612933592615,0.6148507807710751,0.4167195648280235,0.7336025102969838
0.590383984788575,0.6507392408832612,0.13354170437884297,0.5590064457953551,0.6390567729604605,0.14240467941204418,-0.18419433217842543
0.5668481105862246,0.5331217792943084,0.325673581684654,0.490312262872043,0.5664387963923032,0.30185435345044764,-0.1094297779601042
0.5550801734850495,0.5448835254532034,1.2149016204434524,0.9711715433352308,0.6511597690551533,1.2191085492668374,3.4429198016433498
1.0964052801391193,1.2741117873047065,6.125858734914356,1.5092759762345123,1.244206577695109,6.277905799649347,0.7213939710585603
1.2258525882520486,1.1800178180335448,2.2453190886073817,1.1543560311307313,1.1352796128428726,2.287914735725274,-0.5044330323615691
1.1434770285438212,1.121209087239069,2.874753838992687,1.326091488439012,1.1957945933163372,3.001681240414186,1.1242215860186366
1.3435319592638035,1.2741117873047065,1.179214712750656,1.2688463360029183,1.3168245542632675,1.2859561612309953,-0.16585113366122697
1.319996085061452,1.2976352796224975,1.2208240641318953,1.1772540921051682,1.244206577695109,1.3087304731801557,-1.092784435168198
1.1317090914426449,1.1329708333979638,0.8229543571534036,1.0971108786946366,1.1352796128428726,0.8949112462030583,0.23905412906230025
1.1787808398473467,1.1564943257157547,0.3398835588610372,1.0742128177201995,1.2200005855057237,0.4268435028420195,-0.44039216735070763
1.1081732172402945,1.1800178180335448,1.0536718741725268,1.2116011835668248,1.2684125698844955,1.1576912283921532,0.4457480460660628
1.190548776948523,1.1564943257157547,0.37081073800897385,1.039865726258543,1.1352796128428726,0.44525836301650995,-0.4395968977361698
1.1199411543414697,1.074162102603488,0.34905058117259224,0.9597225128480114,1.0384556440853285,0.40521934140012367,-0.9916242456216945
0.9551900349250141,0.8859741640611645,0.2698661248889464,0.8795792994374807,0.5785417924869959,0.30514878357224434,-0.3154149805323477
0.9081182865203122,0.9447828948556414,1.607589238116652,1.108559909181856,1.0021466558012495,1.654011661600056,1.242716771469272
1.1199411543414697,0.5331217792943084,-0.6009487459104632,0.42161807994872985,0.6390567729604605,-0.5089619729233444,-3.4540624346862487
0.531544299282698,0.0038432021440237833,1.2441289850653505,0.23843359215322948,0.09442194869927663,0.9966713008032791,-1.856033255824456
0.24911380885448733,0.28612510995750906,0.6673749824887956,0.3529238970254177,0.28806988621436436,0.5578130076564517,0.9277317390745335
0.3903290540685927,0.3802190792286708,0.7266079644326251,0.3529238970254177,0.3969968510666009,0.6153450727470012,0.2778870906266575
0.43740080247329444,0.36845733306977585,0.443610012807342,0.30712777507654265,0.3848938549719082,0.36826017493188956,-0.6522203242107367
0.3432573056638909,0.3566955869108809,0.5588642737202685,0.42161807994872985,0.3848938549719082,0.48397631046418726,0.9102057047530145
0.48447255087799623,0.48607479465872755,0.22697997203671147,0.3987200189742928,0.530129808108224,0.20683438060859524,0.042581593946617875
0.4962404879791714,0.49783654081762246,0.32936165541358503,0.38727098848707325,0.4696148276347593,0.28919695559947445,-0.11043093349516558
0.48447255087799623,0.45078955618204264,0.40369897567453655,0.490312262872043,0.530129808108224,0.3657422833090217,-0.26378235911511466
0.4491687395744707,0.40374257154646176,1.1098277867492734,0.6277006287186683,0.4938208198241448,1.0005166119928586,0.891237097852011
0.590383984788575,0.5801687639298893,0.6832684668259495,0.5590064457953551,0.6511597690551533,0.6378230357617231,0.4916378881898337
0.6727595444968033,0.674262733201051,1.1686864820454799,0.6505986896931053,0.6753657612445397,1.0794472816153142,0.3358250350999316
0.7315992300026803,0.6977862255188421,2.3301107345941166,1.1543560311307313,0.7842927260967762,2.3106153907970257,1.1369240195019006
0.9198862236214874,0.8742124179022696,0.95954217422731,0.8795792994374807,0.9900436597065567,0.9784277789400035,0.4614777982098293
1.0022617833297158,0.9565446410145363,0.6907760516478688,0.8681302689502621,1.0021466558012495,0.7193543887445499,-0.45270679683652876
0.9316541607226626,0.8977359102200605,0.6623766445753396,0.7879870555397305,0.844807706570241,0.6669834190864291,-0.669761585258282
0.8257427268120838,0.709547971677737,0.6834708738436516,0.6391496592058867,0.6027477846763813,0.646230612724309,-1.0415000191270527
0.6609916073956281,0.5919305100887843,0.9111585476255071,0.7879870555397305,0.6632627651498471,0.8874766637745908,0.8554979629612991
0.8022068526097336,0.8036419409488987,0.15482262036473896,0.7421909335908554,0.8206017143808555,0.1914571315662475,-0.3953329895877583
0.7433671671038565,0.5919305100887843,0.6524074955809996,0.7650889945652924,0.6390567729604605,0.625144490772456,-1.2024672618101
0.5550801734850495,0.5213600331354135,0.33074295448121577,0.6849457811547618,0.6269537768657678,0.3400218470452573,1.2509426998411148
0.7551351042050317,0.8271654332666887,0.809631174500275,0.8108851165141675,0.844807706570241,0.8051906733398024,0.7676106326533786
0.8845824123179609,0.8624506717433745,1.73536259811609,0.9940696043096678,0.9416316753277848,1.7343385072602537,1.1767598985287893
1.0846373430379432,1.109447341080174,1.357144179497568,0.9940696043096678,1.0626616362747152,1.3818855489754946,-0.3780585547541834
1.0257976575320662,0.9565446410145363,0.6213600333068489,0.9253754213863558,1.0142496518959432,0.6605293451485267,-0.6595281495892362
0.9198862236214874,0.7801184486311078,0.4241616533007631,0.7421909335908554,0.7237777456233117,0.4293464168125723,-1.6620387411986373
0.6492236702944529,0.4743130484998326,0.33590997578100024,0.6391496592058867,0.5543358002976104,0.3185785231638635,0.040275628708518814
0.6609916073956281,0.6625009870421561,-0.0669608087483123,0.6162515982314487,0.6753657612445397,-0.026247027984016128,-0.6270142991722248
0.5668481105862246,0.5331217792943084,-0.027971790047739625,0.42161807994872985,0.48171782372945204,-0.01659214681643067,-1.0144743816555917
0.41386492827094407,0.15674590220966242,0.12844669640408043,0.26133165312766754,0.19124591745682049,0.08242229804606833,-0.7326224760478022
0.30795349436036534,0.3919808253875658,-0.0349331433626538,0.31857680556376117,0.21545190964620697,-0.04246022352877061,-0.9847213862741668
0.16673824914626,0.12146066373297651,-0.1043811241395984,0.12394328728104229,0.046009964320504707,-0.12475259705699523,-0.604287106474425
0.08436268943803163,0.13322240989187145,-0.17821239424156435,0.08959619581938573,0.07021595650989121,-0.1813162036306124,-0.6138601136329125
0.0019871297298032597,-0.05496552865045205,-0.19701211198725732,-0.059241200514458046,-0.014505016152959934,-0.20995856374055916,-0.03400939431881525
0.0019871297298032597,0.05089018677960466,-0.30724370439774856,-0.047792170027239525,0.046009964320504707,-0.29222967704418895,0.302990954049098
0.04905887813450504,-0.0432037824915571,-0.32669141160971676,-0.11648635295055165,-0.026608012247652645,-0.31375071634468393,-1.2021144665602501
-0.11569224128195067,-0.0432037824915571,-0.28437895186759765,-0.11648635295055165,-0.03871100834234536,-0.2798472799470475,0.656841319835407
-0.021548744472547107,0.039128440620709706,0.04362243568681051,0.05524910435773017,0.10652494479397041,-0.005537181851145386,1.1512736936908758
0.1432023749439086,0.08617542525629059,-0.31594818460085206,-0.0019960480783644437,0.08231895260458391,-0.2963777453919323,-0.9344072445198103
0.013755066830979488,0.039128440620709706,-0.3366359690972332,-0.024894109052801476,0.09442194869927663,-0.3136348657118443,-0.03400939431881525
0.013755066830979488,-0.05496552865045205,-0.31761805880425914,-0.1393844139249897,-0.03871100834234536,-0.3084320163040439,-0.7904152857285531
-0.0921563670796003,-0.03144203633266109,0.0022027063489034734,0.07814716533216721,-0.0024020200582672213,-0.04415846564172557,1.0830377803086644
0.060826815235681266,0.027366694461814747,-0.2846184092191878,-0.03634313954002,0.07021595650989121,-0.2746169882635289,-0.5334195491291
-0.009780807371371924,-0.06672727480934701,-0.366981105764037,-0.059241200514458046,-0.0024020200582672213,-0.34157391698535566,0.2193588382560847
0.025523003932154672,0.027366694461814747,-0.47297382687631717,-0.03634313954002,0.05811296041519849,-0.42407894302010724,-0.36937381866552504
-0.021548744472547107,0.015604948302919787,-0.16421793520455835,-0.0019960480783644437,0.10652494479397041,-0.17342460176422247,0.6432952274010104
0.07259475233685646,0.05089018677960466,-0.2335542431441501,0.020902012896073605,0.10652494479397041,-0.22734618565186732,0.2981303721014838
0.11966650074155823,0.10969891757408154,-0.115940241247534,0.12394328728104229,0.20334891355151427,-0.1229778332136722,0.21272300359340876
0.15497031204508482,0.13322240989187145,-0.3193335936304156,0.06669813484494869,0.09442194869927663,-0.2974226753786546,-1.013939485317712
0.013755066830979488,0.015604948302919787,-0.48376401909715266,-0.08213926148889508,0.03390696822581199,-0.4336504544535396,-0.37018979050091844
-0.03331668157372229,-0.019680290173766133,-0.5120933697284921,-0.07069023100167657,0.046009964320504707,-0.4545561534946611,0.3903460812058893
0.025523003932154672,0.015604948302919787,-0.41631682157962624,-0.07069023100167657,0.046009964320504707,-0.37975526993461456,-0.36937381866552504
-0.021548744472547107,-0.019680290173766133,-0.42065451551135924,-0.09358829197611461,0.02180397213111928,-0.3845269338417071,-0.03400939431881525
-0.021548744472547107,-0.007918544014871175,-0.3684096961909439,-0.07069023100167657,0.05811296041519849,-0.34197742147259863,-0.03400939431881525
-0.021548744472547107,-0.019680290173766133,-0.17361900082243464,0.00945298240885509,0.046009964320504707,-0.18363316602682744,0.5586321496860341
0.060826815235681266,0.039128440620709706,-0.3874435224724192,-0.047792170027239525,0.07021595650989121,-0.3557825950185145,-0.2837144717239576
0.025523003932154672,-0.007918544014871175,-0.4669152493026199,-0.08213926148889508,0.046009964320504707,-0.4196408083102051,-0.20169160649217388
0.0019871297298032597,0.015604948302919787,0.6903099219190584,0.3414748665381992,0.05811296041519849,0.5441838340903823,1.6509923475207513
0.23734587175331215,0.1920311406863473,0.014409356316886807,0.10104522630660424,0.11862794088866313,-0.024831602144809013,-1.2389815701691973
0.060826815235681266,0.05089018677960466,-0.09582341022390374,0.08959619581938573,0.09442194869927663,-0.1125208309128345,0.3821657346897504
0.11966650074155823,0.12146066373297651,-0.2213850348868213,0.05524910435773017,0.02180397213111928,-0.22317651782062595,-0.77420658805548
0.013755066830979488,0.015604948302919787,0.2002998830990808,0.20408650069157394,0.09442194869927663,0.1311113787847521,1.0585768932730182
0.16673824914626,-0.019680290173766133,1.6589642878031523,-0.09358829197611461,-0.2444619419521263,1.1590741733326737,-2.885397955096853
-0.2451395493948803,-0.3372474364639368,0.6969438885688594,-0.4256101761054582,-0.43810987946721347,0.39168186825905044,-1.4547820712426653
-0.43342654301368744,-0.4901501365295744,-0.17705783278061493,-0.5286514504904269,-0.42600688337252074,-0.23726541233069798,-0.4970460660039487
-0.49226622851956436,-0.47838839037067943,-0.2732348898204542,-0.5172024200032084,-0.4018008911831348,-0.30420987642912156,0.24758736416795796
-0.4569624172160383,-0.454864898052889,-0.2578091659486374,-0.5172024200032084,-0.43810987946721347,-0.29567349416965494,-0.49954222056828906
-0.5158021027219153,-0.5136736288473649,-0.061990323814733524,-0.5973456334137395,-0.6075518247929153,-0.1730414528111661,-0.9777945229448017
-0.6334814737336697,-0.6430528365952125,-0.2884535101533719,-0.7232849687731463,-0.6559638091716872,-0.3343682589256197,-0.32509817837256266
-0.6687852850371964,-0.6900998212307934,-0.1284439461812328,-0.7118359382859273,-0.6438608130769939,-0.2239621409190714,-0.22971781192624366
-0.6923211592395472,-0.7018615673896883,-0.3938904762573307,-0.7576320602348023,-0.6559638091716872,-0.40661599306716417,-0.13242117696186465
-0.7040890963407224,-0.7018615673896883,0.3262750625451859,-0.7805301212092398,-0.9222297232549327,0.04961214231141958,-2.007868577616593
-0.9394478383642313,-0.9488582367264877,-0.3765072162587856,-0.9179184870558651,-0.8980237310655468,-0.40782561440362936,0.2800136575694699
-0.9041440270607047,-0.9018112520909068,-0.051586029085591595,-0.9751636394919587,-0.9948476998230901,-0.21261070136790197,-1.175054117396357
-1.0335913351736343,-1.019428713679859,-0.14679710303643653,-1.0896539443641464,-1.091671668580634,-0.2806245472243608,-1.1067589504589117
-1.1512707061853888,-1.1605696675866017,-0.24581738182542057,-1.2270423102107717,-1.200598633432871,-0.35050268357913,-0.3661491607391168
-1.1865745174889153,-1.2193783983810775,-0.2047449993677144,-1.1240010358258026,-1.1642896451487919,-0.31729671322570874,0.6367194543746044
-1.1159668948818626,-1.0782374444743348,-0.2528495743350574,-1.1240010358258026,-1.067465676391248,-0.3443986368732248,0.4046259797473576
-1.068895146477161,-1.0547139521565445,-0.29545471866900025,-1.0782049138769274,-1.0311566881071692,-0.36701247936121423,0.29084203866906594
-1.0335913351736343,-1.0429522059976495,-0.3544233908365717,-1.112552005338584,-1.1037746646753273,-0.4077753161299572,-0.9994839948449045
-1.1395027690842137,-1.1370461752688112,0.016290965350928974,-1.0438578224152713,-1.1158776607700198,-0.17300704944536185,1.1799455347061782
-1.0100554609712835,-0.9723817290442781,-0.09332844856741483,-0.9866126699791777,-0.9585387115390114,-0.23249858600426085,0.7122799573909903
-0.9276799012630556,-0.9253347444086972,0.09265098597021838,-0.8492243041325525,-0.8859207349708536,-0.0966982857124385,0.8008555170458036
-0.8335364044536521,-0.854764267455326,-0.2999013458007211,-0.87212236510699,-0.8375087505920816,-0.35428354814226315,-0.4415909365926926
-0.8806081528583538,-0.8782877597731163,-0.23482230386736233,-0.87212236510699,-0.8496117466867749,-0.3135433537640166,0.1722146994585645
-0.8570722786560029,-0.8194790289786406,-0.35172654399806935,-0.8950204260814276,-0.8738177388761608,-0.390747258395367,-0.2390096062340147
-0.8806081528583538,-0.8665260136142214,-0.4822962909936034,-0.9179184870558651,-0.8738177388761608,-0.4762510692655721,-0.5495696287622669
-0.9394478383642313,-0.9253347444086972,-0.38898561216158895,-0.9751636394919587,-0.9222297232549327,-0.4189325739371023,0.17533930694003996
-0.9159119641618804,-0.9370964905675927,-0.45546441310006147,-0.9866126699791777,-0.9464357154443181,-0.46238492963825295,-0.6582720878316666
-0.986519586768933,-0.9723817290442781,-0.361944804304238,-0.9637146090047402,-0.9585387115390114,-0.40218917955251027,0.0719493041710985
-0.9747516496677574,-0.9959052213620686,0.9043984924274567,-0.6660398163370521,-0.9585387115390114,0.4552270335391827,3.4519345761841382
-0.586409725328968,-0.34900918262283226,2.416688363224964,-0.288221810258833,-0.38969789508844155,1.6673997603026047,1.5971659029897627
-0.38635479460898564,-0.31372394414614635,0.8395947840492769,-0.4027121151310207,-0.4986248599406787,0.4892575161134614,-0.30888368377009523
-0.4216586059125117,-0.46662664421178396,0.9830386740879296,-0.5515495114648644,-0.6317578169823012,0.5426000353140763,-2.065923259478292
-0.6805532221383715,-0.6900998212307934,0.08886337208369365,-0.6545907858498337,-0.6317578169823012,-0.07413246720695593,-0.230273801748992
-0.7040890963407224,-0.7724320443430597,0.9710630016415972,-0.37981405415658315,-0.7164787896451518,0.5603964893339207,1.3476920339896292
-0.5393379769242662,-0.5960058519596316,0.1648320811660206,-0.6431417553626146,-0.6075518247929153,-0.018514186719136964,-0.9829801555196699
-0.6570173479360206,-0.6783380750718979,-0.16956675101234653,-0.7003869077987087,-0.6922727974557659,-0.2543696525367531,-0.03400939431881525
-0.6570173479360206,-0.6900998212307934,-0.15852046792734786,-0.6774888468242711,-0.6922727974557659,-0.24638264352772202,-0.619476101229173
-0.7276249705430733,-0.7606702981841642,-0.27511454197066426,-0.826326243158115,-0.8011997623080029,-0.33571844653427335,-1.1258711551947387
-0.8570722786560029,-0.854764267455326,-0.31922368198851164,-0.8377752736453334,-0.7890967662133097,-0.3639091650881693,0.1709908175963842
-0.8335364044536521,-0.8194790289786406,-0.24324721060031726,-0.8034281821836774,-0.7648907740239237,-0.31173355829766136,0.27167676238659055
-0.798232593150126,-0.7841937905019546,0.027566921368357165,-0.7461830297475838,-0.752787777929231,-0.12398345942821198,0.7740031368557136
-0.7040890963407224,-0.7136233135485833,0.2006775616786795,-0.6889378773114897,-0.6559638091716872,0.00425341544282849,0.6568413198354047
-0.6217135366324945,-0.5489588673240507,0.6434015248088278,-0.5057533895159894,-0.5107278560353714,0.34266611889210574,1.5141154553265006
-0.43342654301368744,-0.4078179134173081,0.5335600045755386,-0.4027121151310207,-0.4139038872778275,0.2750264002149095,-0.4044387316669236
-0.4804982914183892,-0.5136736288473649,0.34217820084257833,-0.5172024200032084,-0.4865218638459854,0.12927919223079162,0.2468242293211145
-0.4451944801148626,-0.43134140573509855,0.7020587262997873,-0.4027121151310207,-0.4018008911831348,0.40610156532994346,0.894553393522877
-0.32751510910310866,-0.3725326749406227,0.29737821560253236,-0.39126308464380216,-0.35338890680436286,0.1211016830650922,-0.757413283485536
-0.4216586059125117,-0.4195796595762031,0.3949356584975474,-0.4141611456182397,-0.4139038872778275,0.18766448089751742,0.7048683748300812
-0.32751510910310866,-0.34900918262283226,0.5121734820921694,-0.299670840746052,-0.29287392633089826,0.29000568599876503,0.14684157797286593
-0.3039792349007578,-0.3019621979872514,0.43674108963876485,-0.34546696269492705,-0.46231587165659943,0.2101698736228128,-1.563236235545607
-0.5040341656207401,-0.5019118826884699,2.90917444715772,-0.16228247489942674,-0.4502128755619067,2.148450841364493,3.448480581662957
-0.06862049287724889,0.12146066373297651,6.0616143691648565,0.29567874458932414,0.14283393307804856,5.063786556081617,3.129539668021062
0.3667931798662423,-0.1490594979216133,4.194099073399443,0.07814716533216721,-0.06291700053173133,3.211314795048663,-2.383841755387594
0.013755066830979488,-0.13729775176271833,1.8887293894611838,-0.16228247489942674,-0.12343198100519649,1.3769453110889902,-0.958505483819601
-0.11569224128195067,-0.17258299023940374,1.3755186663865417,-0.1851805358738648,-0.1355349770998892,0.9772210475867872,-0.03400939431881525
-0.11569224128195067,-0.1843447363982992,0.9526483334046039,-0.27677277977161446,-0.280770930236205,0.6211013413817854,-1.242998144088704
-0.2804433606984069,-0.3254856903050418,0.9411871257177352,-0.34546696269492705,-0.4986248599406787,0.5755960295367618,-2.0027549527893926
-0.5393379769242662,-0.46662664421178396,0.043172026258118106,-0.5057533895159894,-0.5349338482247573,-0.08994958426490218,-0.03400939431881525
-0.5393379769242662,-0.5489588673240507,-0.027875250445355156,-0.5629985419520834,-0.4865218638459854,-0.13724644698638044,0.15578475792135565
-0.5158021027219153,-0.5254353750062604,0.1939766043723591,-0.49430435902877085,-0.5228308521300646,0.024830887777763672,0.8153972214445706
-0.4098906688113365,-0.4431031518939935,0.08327438140024357,-0.48285532854155233,-0.38969789508844155,-0.047052721039587624,-0.21823625142660785
-0.5393379769242662,-0.5607206134829458,0.0909277540676556,-0.6087946639009586,-0.5349338482247573,-0.06095680740347682,-0.22380354655898618
-0.562873851126617,-0.5489588673240507,0.40057220145811795,-0.5286514504904269,-0.4865218638459854,0.16997033228467742,0.8247829299060444
-0.4569624172160383,-0.43134140573509855,0.29335773253998565,-0.5057533895159894,-0.4744188677512927,0.09239374546568878,-0.4064356553183959
-0.5040341656207401,-0.5371971211651553,-0.039922740528326256,-0.574447572439302,-0.5107278560353714,-0.1466831846792664,-0.03400939431881525
-0.5040341656207401,-0.4901501365295744,1.0874788035678076,-0.39126308464380216,-0.4865218638459854,0.683174374325313,0.9072041127032858
-0.38635479460898564,-0.4078179134173081,0.13007469329348018,-0.49430435902877085,-0.46231587165659943,-0.01990827694288185,-0.5837579732213793
-0.4569624172160383,-0.47838839037067943,0.08538722887378096,-0.49430435902877085,-0.4502128755619067,-0.046321479886796184,0.05909717093108199
-0.4451944801148626,-0.454864898052889,0.06231171995491098,-0.5057533895159894,-0.4744188677512927,-0.06664253531670328,-0.8697159033763441
-0.5511059140254418,-0.5724823596418412,-0.14396966681687084,-0.6087946639009586,-0.5712428365088366,-0.22553863934638824,-0.12916789489102004
-0.562873851126617,-0.5842441058007362,-0.2221547425274542,-0.5515495114648644,-0.5228308521300646,-0.2721957351674691,0.4430974524727725
-0.5040341656207401,-0.5254353750062604,-0.2294972968128649,-0.540100480977646,-0.4986248599406787,-0.27863529636340517,0.15423330708560495
-0.4804982914183892,-0.47838839037067943,0.01287887747178761,-0.49430435902877085,-0.42600688337252074,-0.09884751599392723,0.3404354372010884
-0.43342654301368744,-0.43134140573509855,0.23483751291727445,-0.4256101761054582,-0.38969789508844155,0.06806904545960653,0.3364199430292931
-0.38635479460898564,-0.39605616725841314,-0.027196929279682116,-0.44850823707989573,-0.38969789508844155,-0.1255586008199164,-0.5837579732213793
-0.4569624172160383,-0.46662664421178396,-0.2434522920259232,-0.49430435902877085,-0.4502128755619067,-0.28292060122002866,-0.12711595956870833
-0.4687303543172135,-0.4431031518939935,-0.3334099808705262,-0.49430435902877085,-0.38969789508844155,-0.34591901936493835,0.24606521952748894
-0.43342654301368744,-0.4431031518939935,-0.08261574894633117,-0.5172024200032084,-0.4986248599406787,-0.17613656204481362,-0.6822607346780029
-0.5158021027219153,-0.5019118826884699,-0.2859013422595241,-0.5629985419520834,-0.5107278560353714,-0.3201358076389541,-0.41152344576920985
-0.562873851126617,-0.5724823596418412,0.11941091576819944,-0.6545907858498337,-0.6922727974557659,-0.05834014117922581,-1.5607513040519028
-0.7511608447454242,-0.7371468058663737,-0.3015274510357498,-0.7461830297475838,-0.7164787896451518,-0.3460063471196277,0.36532627860270045
-0.7040890963407224,-0.7018615673896883,-0.406407553230549,-0.7347339992603648,-0.6680668052663798,-0.4138034944930114,0.2620694831758492
-0.6687852850371964,-0.6900998212307934,-0.3205721054077628,-0.7118359382859273,-0.6317578169823012,-0.35391334128810314,-0.1318636031225273
-0.6805532221383715,-0.6783380750718979,-0.46404384842629265,-0.7576320602348023,-0.6438608130769939,-0.4532578724981833,-0.1321415980339058
-0.6923211592395472,-0.7018615673896883,-0.23484174224676135,-0.7690810907220214,-0.7164787896451518,-0.3025660790875434,-0.23083295960491407
-0.7158570334418976,-0.7606702981841642,-0.3846021923776455,-0.8034281821836774,-0.7164787896451518,-0.4031615583945453,-0.42991238237281076
-0.7629287818465994,-0.8077172828197451,-0.41499429425642004,-0.8492243041325525,-0.7890967662133097,-0.4267446510035744,-0.2342559781316333
-0.7864646560489502,-0.7841937905019546,-0.3197331240794729,-0.7805301212092398,-0.7406847818345378,-0.35959813938063223,0.167404808058509
-0.7629287818465994,-0.7606702981841642,-0.3212186598258945,-0.7461830297475838,-0.7164787896451518,-0.35819771632402925,0.7669769409324523
-0.6687852850371964,-0.7018615673896883,-0.09305807245127724,-0.6774888468242711,-0.6317578169823012,-0.19593667914642357,0.35740744089604154
-0.6217135366324945,-0.6077675981185265,-0.013358825260862319,-0.6889378773114897,-0.8254057544973888,-0.15755865655451756,-1.9691654563754555
-0.8570722786560029,-0.854764267455326,-0.47264233075515644,-0.860673334619771,-0.8617147427814675,-0.4670163790972048,0.4784911354691811
-0.798232593150126,-0.7959555366608501,-0.5560513078555778,-0.8377752736453334,-0.752787777929231,-0.5192218658014754,-0.13501096071562912
-0.8100005302513011,-0.7959555366608501,-0.48328777880187634,-0.87212236510699,-0.8133027584026956,-0.4737454286586499,-0.3379026703397363
-0.8453043415548277,-0.8430025212964309,-0.5267828486732052,-0.9179184870558651,-0.8496117466867749,-0.5033369723537746,-0.34059994793755066
-0.8806081528583538,-0.9018112520909068,-0.5635526958786954,-0.9293675175430837,-0.8617147427814675,-0.5277156899163187,-0.1371214412075074
-0.8923760899595296,-0.8900495059320118,-0.5153024635247818,-0.8950204260814276,-0.8496117466867749,-0.49532043525502845,0.4830944336409342
-0.8335364044536521,-0.8312407751375355,-0.5728283252429329,-0.8950204260814276,-0.8133027584026956,-0.5323136155695855,-0.23780016545575394
-0.8570722786560029,-0.8782877597731163,-0.5124366071526455,-0.9408165480303027,-0.8617147427814675,-0.4950880554715429,-0.5465099241068162
-0.9159119641618804,-0.9135729982498023,-0.6002603794077853,-0.9751636394919587,-0.8738177388761608,-0.5518846198252954,0.07003438793332895
-0.9041440270607047,-0.9253347444086972,-0.36629267403189797,-0.9980617004663963,-1.043259684201862,-0.4105578548275397,-1.3825167943195467
-1.0571272093759851,-1.0429522059976495,-0.5021311350570256,-1.112552005338584,-1.091671668580634,-0.4981821720587702,-0.6816819388383986
-1.1277348319830378,-1.1370461752688112,-0.6076021509396632,-1.1697971577746775,-1.1037746646753273,-0.5628852405403603,-0.2540255453233446
-1.1512707061853888,-1.1488079214277063,-0.5443808440575947,-1.2155932797235527,-1.1642896451487919,-0.5264207009877154,-0.3661491607391168
-1.1865745174889153,-1.1723314137454965,-0.5398091720490015,-1.2155932797235527,-1.200598633432871,-0.5247521628764994,-0.36937381866552255
-1.2218783287924415,-1.2076166522221825,-0.45153238118672645,-1.1354500663130216,-1.152186649054099,-0.4679196999047402,0.9819475382609207
-1.1159668948818626,-1.1135226829510207,-0.3124400789550148,-1.032408791928053,-1.0553626802965552,-0.3760403849455639,1.1722378843631576
-0.986519586768933,-0.9959052213620686,-0.5041938863044607,-1.020959761440834,-0.9827447037283974,-0.4948459251358791,-0.351885489788547
-1.0218233980724591,-1.0076669675209635,-0.47594300671478923,-1.0782049138769274,-1.0795686724859412,-0.4810285885300295,-0.8895520743859635
-1.1159668948818626,-1.1135226829510207,-0.5846152888583881,-1.1812461882618965,-1.1037746646753273,-0.5489132144398372,-0.2533270813519017
-1.1395027690842137,-1.1370461752688112,-0.6037536127364985,-1.158348127287459,-1.1037746646753273,-0.5599851674805671,0.2970692226880029
-1.104198957780687,-1.1135226829510207,-0.5565861894363566,-1.1354500663130216,-1.091671668580634,-0.5308906506436426,-0.2526330380385058
-1.1277348319830378,-1.1370461752688112,-0.5724588655754291,-1.158348127287459,-1.127980656864713,-0.5420337224025799,0.1860067566857141
-1.104198957780687,-1.1252844291099158,-0.6108111795064918,-1.1697971577746775,-1.127980656864713,-0.5655102625857434,-0.5805685036180441
-1.1630386432865645,-1.1488079214277063,-0.6058018830435761,-1.192695218749115,-1.1400836529594058,-0.5625508317830507,-0.03400939431881525
-1.1630386432865645,-1.184093159904392,-0.6215229006856594,-1.2155932797235527,-1.152186649054099,-0.5725211860350944,-0.36721713426457914
-1.1983424545900905,-1.184093159904392,-0.6538191157625455,-1.2384913406979903,-1.176392641243485,-0.5921682848062574,-0.25831157423901724
-1.2218783287924415,-1.231140144539973,-0.4173127449912519,-1.101102974851365,-1.176392641243485,-0.4465770228312689,0.8690634346409523
-1.1277348319830378,-1.1488079214277063,-0.5381523437378086,-1.192695218749115,-1.1642896451487919,-0.5229119346300208,-0.36403362082561175
-1.1630386432865645,-1.195854906063287,-0.5656791763095965,-1.2041442492363341,-1.176392641243485,-0.5389912611246371,0.077059852329776
-1.1512707061853888,-1.1605696675866017,-0.4961135215848806,-1.192695218749115,-1.1642896451487919,-0.49737569082035576,-0.5875756716859829
-1.2101103916912663,-1.1488079214277063,-0.23523324947210703,-1.101102974851365,-1.1642896451487919,-0.3385808367255322,1.091154635248322
-1.0924310206795118,-1.0782374444743348,-0.45144869178817293,-1.0782049138769274,-1.043259684201862,-0.46365045330286386,0.4018585641381073
-1.04535927227481,-1.031190459838754,-0.504777298604276,-1.0896539443641464,-1.043259684201862,-0.49736149220700343,-0.14161853982570105
-1.0571272093759851,-1.0429522059976495,-0.4939530566047617,-1.0896539443641464,-1.1158776607700198,-0.4911712109139856,-0.03400939431881525
-1.0571272093759851,-1.0429522059976495,-0.3103117068697426,-0.9637146090047402,-1.0553626802965552,-0.3745671217459489,0.8295539983739576
-0.9629837125665822,-0.9841434752031736,-0.17731659805268196,-0.9522655785175211,-0.9464357154443181,-0.28305493518051555,-0.03400939431881525
-0.9629837125665822,-0.9488582367264877,-0.37453076358834675,-0.9866126699791777,-1.019053692012476,-0.4128643630234811,-0.665885047508648
-1.0335913351736343,-1.0547139521565445,-0.49700690428370337,-1.101102974851365,-1.0553626802965552,-0.49316335175819,-0.24855930554683453
-1.0571272093759851,-1.0547139521565445,-0.5803839841776612,-1.101102974851365,-1.0311566881071692,-0.5439257441749332,0.18188145385437918
-1.0335913351736343,-1.0429522059976495,-0.5345197802802486,-1.112552005338584,-1.043259684201862,-0.5165990803518239,-0.3558342611608466
-1.068895146477161,-1.0782374444743348,-0.4056956388924246,-1.101102974851365,-1.0311566881071692,-0.4363333515547644,0.18255822767310392
-1.04535927227481,-1.031190459838754,-0.36901880889842104,-1.0667558833897088,-1.019053692012476,-0.41171642398165914,0.3964271877087375
-0.9982875238701082,-0.9959052213620686,-0.5257459611600271,-1.020959761440834,-0.9585387115390114,-0.5068877062942984,0.17856005619017618
-0.9747516496677574,-0.9841434752031736,-0.570395266345,-1.0438578224152713,-0.9706417076337042,-0.5361571173783483,-0.45654805741008264
-1.0218233980724591,-1.031190459838754,-0.6285811197502634,-1.0782049138769274,-0.9827447037283974,-0.5728278509532164,-0.14095222932720639
-1.0335913351736343,-1.031190459838754,-0.5417790365438722,-1.0438578224152713,-0.9827447037283974,-0.5179234842838412,0.2878154725232113
-0.9982875238701082,-0.9959052213620686,-0.5448511484719136,-1.0667558833897088,-0.9706417076337042,-0.5201766660062715,-0.1402941195733086
-1.0100554609712835,-1.0076669675209635,-0.5355952836343805,-1.032408791928053,-0.9585387115390114,-0.5137860334832507,-0.14062215884879017
-1.0218233980724591,-1.031190459838754,-0.5823723086100149,-1.0896539443641464,-0.9948476998230901,-0.5445701224833841,-0.2478950643356023
-1.04535927227481,-1.0429522059976495,-0.5595736335239285,-1.0667558833897088,-0.9948476998230901,-0.5295915152173347,0.3964271877087375
-0.9982875238701082,-0.9959052213620686,-0.504598896028248,-1.032408791928053,-0.9585387115390114,-0.49356292335518576,0.28484478144466957
-0.9629837125665822,-0.9723817290442781,-0.36688926268284955,-1.020959761440834,-0.9464357154443181,-0.406253124257427,-0.03400939431881525
-0.9629837125665822,-0.9606199828853832,-0.07724749475914396,-0.9179184870558651,-0.9343327193496255,-0.2184435796890661,0.17661582341113052
-0.9394478383642313,-0.9606199828853832,-0.48325001094391645,-1.020959761440834,-0.9222297232549327,-0.479679682566121,-0.4527067968365257
-0.986519586768933,-0.9841434752031736,-0.5480839857920331,-1.032408791928053,-0.9585387115390114,-0.5215679918982133,0.0719493041710985
-0.9747516496677574,-0.9723817290442781,-0.5635400413632476,-1.0438578224152713,-0.9706417076337042,-0.5315713924804489,-0.45654805741008264
-1.0218233980724591,-1.031190459838754,-0.6395711098103581,-1.0553068529024903,-0.9706417076337042,-0.5792356223334166,-0.14095222932720639
-1.0335913351736343,-1.0429522059976495,-0.4220932165047321,-1.0896539443641464,-1.1037746646753273,-0.44868606978045594,-1.2140339060729237
-1.1630386432865645,-1.1723314137454965,-0.6067476449996385,-1.2041442492363341,-1.127980656864713,-0.5630331071615379,-0.03400939431881525
-1.1630386432865645,-1.1488079214277063,-0.5795743561068532,-1.2155932797235527,-1.176392641243485,-0.5483003369487974,-0.4782863809131704
-1.2101103916912663,-1.195854906063287,-0.6686046777034156,-1.2384913406979903,-1.176392641243485,-0.6008504730031938,0.30353981455132834
-1.1748065803877397,-1.184093159904392,-0.6402839373609375,-1.2155932797235527,-1.152186649054099,-0.5837273473848655,0.07741814022218584
-1.1630386432865645,-1.1723314137454965,-0.6599587083268924,-1.2270423102107717,-1.1642896451487919,-0.5957933038814176,-0.4782863809131704
-1.2101103916912663,-1.2076166522221825,-0.5107172890177469,-1.2499403711852093,-1.2490106178116425,-0.5096442351426426,0.19102341159461217
-1.1865745174889153,-1.195854906063287,-0.5326337356428537,-1.2041442492363341,-1.152186649054099,-0.5193692423820152,-0.14579753576771604
-1.1983424545900905,-1.2076166522221825,-0.6329467971207957,-1.2613894016724276,-1.200598633432871,-0.5804038540837024,-0.25831157423901724
-1.2218783287924415,-1.231140144539973,-0.5626851440464565,-1.2842874626468652,-1.2490106178116425,-0.5406198797715873,-0.7113140160386409
-1.2924859513994942,-1.3134723676522393,-0.579162105912887,-1.3300835845957404,-1.2732166100010285,-0.5511288515103235,-0.03400939431881525
-1.2924859513994942,-1.3134723676522393,-0.4438233677890212,-1.352981645570178,-1.4063495670426513,-0.4784559003117371,-1.3005690369348866
-1.4219332595124237,-1.4428515754000864,-0.6177668578582929,-1.4216758284934905,-1.4184525631373441,-0.5763432894026722,0.4440879857187087
-1.374861511107722,-1.372281098446715,-0.6059257537901491,-1.433124858980709,-1.3821435748532656,-0.5699686271783866,-0.5055798476664072
-1.4219332595124237,-1.372281098446715,-0.49647071811370314,-1.3644306760573963,-1.3337315904744935,-0.5053974927146725,0.5636123307280871
-1.3630935740065468,-1.407566336923401,-0.6309086373801841,-1.4102267980062715,-1.3579375826638795,-0.5828993671841096,-0.26899263042569355
-1.3866294482088977,-1.372281098446715,-0.5017569136388635,-1.387328737031834,-1.3458345865691863,-0.5093199287615588,0.4391760263347616
-1.3395576998041958,-1.36051935228782,-0.2060195830370337,-1.2041442492363341,-1.3579375826638795,-0.33305992581349425,0.6661771402969504
-1.2689500771971431,-1.3134723676522393,-0.5088381587032255,-1.3415326150829594,-1.3216285943798003,-0.5127100424591771,-0.7202849381806253
-1.3395576998041958,-1.3369958599700298,-0.5106566908484124,-1.387328737031834,-1.3700405787585723,-0.5162137701939032,-0.734195928934581
-1.4101653224112485,-1.419328083082296,-0.5163917302951995,-1.4789209809295842,-1.4547615514214234,-0.5221995286289243,-0.9869069310832596
-1.5043088192206522,-1.5016603061945628,-0.5730361463059038,-1.5361661333656782,-1.56368851627366,-0.5557333864296287,0.08848186705604956
-1.4925408821194763,-1.4898985600356673,-0.5791277952163638,-1.5132680723912406,-1.5273795279895812,-0.5591808097515832,-0.6443015446317351
-1.5513805676253538,-1.5487072908301436,-0.6215064628614696,-1.5361661333656782,-1.515276531894888,-0.5814218318353443,0.4630055079504094
-1.5043088192206522,-1.4898985600356673,-0.5816472179207542,-1.5476151638528968,-1.5515855201789668,-0.5613262704897041,-0.7689569625679878
-1.5749164418277048,-1.572230783147934,-0.5671255743793757,-1.5476151638528968,-1.56368851627366,-0.5527281682401607,0.4666070652132298
-1.527844693423003,-1.5134220523534578,-0.4232153589235294,-1.4102267980062715,-1.491070539705502,-0.4695789649392712,0.7061877994178514
-1.4572370708159503,-1.4663750677178768,-0.6185298468644355,-1.4560229199551467,-1.4426585553267302,-0.5778152709575421,0.2075467994414023
-1.4337011966135995,-1.419328083082296,-0.29259244991722283,-1.3644306760573963,-1.3821435748532656,-0.3901698900028526,1.0454448465471595
-1.3277897627030202,-1.3252341138111343,-0.605032044944021,-1.3758797065446156,-1.3216285943798003,-0.567809746865876,-0.38292389641690977
-1.3630935740065468,-1.36051935228782,-0.624229140566556,-1.398777767519053,-1.3337315904744935,-0.578859786294494,-0.26899263042569355
-1.3866294482088977,-1.3840428446056106,-0.5662662414592319,-1.433124858980709,-1.4547615514214234,-0.5497605826586487,-1.0986765907893605
-1.4925408821194763,-1.5134220523534578,-0.5850940731026463,-1.5705132248273344,-1.5515855201789668,-0.5630360474053648,-0.8884184047569019
-1.5749164418277048,-1.595754275465724,-0.5898237308659524,-1.593411285801772,-1.56368851627366,-0.565849923573479,-0.15916350920182373
-1.58668437892888,-1.583992529306829,-0.6435370610434499,-1.604860316288991,-1.5515855201789668,-0.5944069286564323,0.34281826794712134
-1.5513805676253538,-1.5487072908301436,-0.5066613863578389,-1.5247171028784592,-1.5273795279895812,-0.5189117203383105,0.21449805681579706
-1.527844693423003,-1.5251837985123533,-0.4034795984114735,-1.5705132248273344,-1.6484094889365106,-0.47032964437069635,-1.514403781792143
-1.6690599386371079,-1.7016099908957814,-0.21831422754800123,-1.7536977126228346,-1.8904694108303701,-0.39386495975893276,-1.838470214870888
-1.833811058053564,-1.8662744371203144,-0.5670670635527955,-1.8567389870078033,-1.8420574264515983,-0.5635643489083739,-0.44199209952800456
-1.8691148693570907,-1.8662744371203144,-0.5903163437559574,-1.8796370479822408,-1.866263418640984,-0.575378361691361,-0.3092487226671049
-1.892650743559441,-1.8897979294381042,-0.35061033746022946,-1.925433169931116,-2.0357053639666858,-0.46921226376044334,-1.0050846953388093
-1.9750263032676694,-1.972130152550371,-0.5179377337520336,-1.959780261392772,-1.963087387398528,-0.5442856978711326,0.10872835653949828
-1.9632583661664937,-1.972130152550371,-0.5639896680384072,-1.8681880174950223,-1.9509843913038347,-0.5648500396300029,0.3924416638010718
-1.9279545548629675,-1.9368449140736852,-0.5906489487779564,-1.9139841394438974,-1.902572406925063,-0.5768519641498792,0.10640741750115172
-1.9161866177617919,-1.9133214217558947,-0.5628351718069189,-1.9139841394438974,-1.902572406925063,-0.5635978978443481,-0.03400939431881525
-1.9161866177617919,-1.8780361832792092,-0.3460634526468431,-1.8109428650589283,-1.8420574264515983,-0.45389977547315585,1.7840188008238715
-1.7632034354465114,-1.7839422140080474,-0.42158455716730364,-1.685003529699522,-1.7694394498834403,-0.48392965423624285,1.2945496713623812
-1.6455240644347569,-1.642801260101305,-0.3094873369407325,-1.593411285801772,-1.5999975045577386,-0.4184443929406721,-0.03400939431881525
-1.6455240644347569,-1.642801260101305,-0.2894930068449928,-1.5819622553145534,-1.6484094889365106,-0.4095210293590584,0.477731875425053
-1.5984523160300552,-1.642801260101305,-0.40430801256707,-1.604860316288991,-1.5999975045577386,-0.46912458418170633,-0.16007704288710675
-1.6102202531312308,-1.595754275465724,-0.22826211173803226,-1.5018190419040216,-1.56368851627366,-0.3702567996865072,0.34557891016152376
-1.5749164418277048,-1.6192777677835144,-0.4286988083389673,-1.5590641943401158,-1.6484094889365106,-0.4801710048486911,0.4666070652132298
-1.527844693423003,-1.572230783147934,-0.42889293121511335,-1.5132680723912406,-1.5273795279895812,-0.4770119515943797,0.08935680463729859
-1.5160767563218274,-1.5251837985123533,-0.4580178855831307,-1.5361661333656782,-1.539482524084274,-0.49455344626596487,-0.5257180876670161
-1.563148504726529,-1.595754275465724,-0.534199438396931,-1.5819622553145534,-1.56368851627366,-0.5363502185199405,0.21539519562855736
-1.5396126305241782,-1.536945544671248,-0.5061370719497535,-1.5476151638528968,-1.515276531894888,-0.5190228339116512,0.08979897739340818
-1.527844693423003,-1.5251837985123533,-0.4498570277085895,-1.5018190419040216,-1.491070539705502,-0.48642319460895417,0.7061877994178514
-1.4572370708159503,-1.4310898292411915,-0.5084011865435136,-1.4789209809295842,-1.4184525631373441,-0.5171917656555565,0.08676870256129621
-1.4454691337147747,-1.4663750677178768,-0.45756780230174365,-1.4789209809295842,-1.5515855201789668,-0.49150000305167707,-0.3950811961415821
-1.4807729450183011,-1.4663750677178768,-0.3903815226284995,-1.5247171028784592,-1.5878945084630458,-0.4604386013111129,-1.3719245097583272
-1.6102202531312308,-1.583992529306829,-0.5578310937008888,-1.6163093467762093,-1.5757915123683526,-0.5494979585722081,0.34557891016152376
-1.5749164418277048,-1.5604690369890386,-0.557560521896368,-1.5819622553145534,-1.56368851627366,-0.5486320316348822,0.09114472056419878
-1.563148504726529,-1.583992529306829,-0.5770290373064177,-1.5476151638528968,-1.539482524084274,-0.5576956976206485,0.3400974906022409
-1.527844693423003,-1.5016603061945628,-0.264534323385015,-1.444573889467928,-1.4668645475161162,-0.38248894278500467,1.1996525952422958
-1.4101653224112485,-1.4428515754000864,-0.20881531773851905,-1.387328737031834,-1.4426585553267302,-0.3479916776554808,-0.03400939431881525
-1.4101653224112485,-1.3958045907645056,-0.38593496072623973,-1.444573889467928,-1.4305555592320374,-0.4489273833817234,-0.7486825468921486
-1.4807729450183011,-1.4663750677178768,-0.5673490505130035,-1.5018190419040216,-1.4668645475161162,-0.5508285696856379,-0.2772666880350907
-1.5043088192206522,-1.5251837985123533,-0.5202597721072243,-1.5476151638528968,-1.491070539705502,-0.5263016839384468,0.08848186705604956
-1.4925408821194763,-1.5251837985123533,-0.49631416740713374,-1.5476151638528968,-1.5757915123683526,-0.516396668438113,-1.1325352648820632
-1.5984523160300552,-1.6192777677835144,-0.5653073031520331,-1.6392074077506469,-1.6121005006524318,-0.5547079198518292,-0.5382799885919701
-1.6455240644347569,-1.6663247524190954,-0.6279537427936865,-1.6506564382378655,-1.6242034967471246,-0.5876186344383886,-0.03400939431881525
-1.6455240644347569,-1.642801260101305,-0.5719969105321272,-1.6392074077506469,-1.6121005006524318,-0.5580333481852545,0.22186124055311887
-1.621988190232406,-1.595754275465724,-0.603275350327929,-1.6506564382378655,-1.6121005006524318,-0.5747882648074077,-0.16100401089128535
-1.6337561273335817,-1.595754275465724,-0.5277720534503406,-1.6506564382378655,-1.6605124850312039,-0.5374039189775653,-0.5438623198938869
-1.6808278757382835,-1.6780864985779909,-0.6270425524519915,-1.673554499212303,-1.6484094889365106,-0.5877234905697386,0.48348177733228753
-1.6337561273335817,-1.642801260101305,-0.4305563477018744,-1.604860316288991,-1.6242034967471246,-0.4826220750327909,0.7307699940437923
-1.563148504726529,-1.5604690369890386,0.6560410374804756,-1.2957364931340842,-1.515276531894888,0.1545573856666358,3.457654864944396
-1.2336462658936171,-1.1488079214277063,0.8600369796247272,-1.2155932797235527,-1.2732166100010285,0.2893510168369199,-0.8267889023646415
-1.316021825601845,-1.3369958599700298,0.2013956728156056,-1.2270423102107717,-1.2974226021904143,-0.09290520782879341,0.8933070005190669
-1.2218783287924415,-1.2546636368577635,-0.18903878881329406,-1.2842874626468652,-1.2611136139063357,-0.32344681118642493,-0.8241981196586093
-1.3042538885006694,-1.3487576061289246,-0.2924347250803542,-1.3071855236213028,-1.3216285943798003,-0.38518914209028804,-0.03400939431881525
-1.3042538885006694,-1.2664253830166583,2.1413944023288836,-1.020959761440834,-1.2127016295275637,1.160863713785999,3.4317968639799528
-0.9512157754654065,-0.9606199828853832,1.4312231258632189,-0.9064694565686461,-1.0311566881071692,0.7313672575053376,-0.8739494723178696
-1.04535927227481,-0.9841434752031736,0.2871634776872616,-0.9064694565686461,-0.9706417076337042,0.00600778605653126,0.5040363332156232
-0.986519586768933,-0.9606199828853832,0.35227559095738314,-0.860673334619771,-0.9101267271602395,0.06296038437542503,0.7077014951105667
-0.9041440270607047,-0.8312407751375355,1.1329024476851495,-0.6316927248753961,-0.8496117466867749,0.6267674802346435,2.663005405682648
-0.5981776624301437,-0.6077675981185265,0.6195222584706461,-0.48285532854155233,-0.5954488286982225,0.3153541814184203,0.7357407050173654
-0.5040341656207401,-0.5254353750062604,0.40986218130379104,-0.49430435902877085,-0.4865218638459854,0.18030732488982623,0.7189614112988656
-0.4098906688113365,-0.454864898052889,0.5869092891308012,-0.4599572675671148,-0.5712428365088366,0.2964226299344938,-1.1393705369655707
-0.5511059140254418,-0.5489588673240507,0.1402744936621658,-0.49430435902877085,-0.5712428365088366,-0.02006394651883094,-0.5098018971798477
-0.6099455995313189,-0.5960058519596316,0.21965365988710736,-0.6431417553626146,-0.7164787896451518,0.004718124749221345,-0.9988846934168908
-0.7276249705430733,-0.7253850597074788,0.07072397217241823,-0.7919791516964584,-0.8254057544973888,-0.1087639406455211,-0.43105003463733377
-0.774696718947775,-0.7959555366608501,0.18508002340640275,-0.5515495114648644,-0.8011997623080029,-0.004563521364365266,1.8738632174442962
-0.5511059140254418,-0.5254353750062604,-0.015076643118156242,-0.5629985419520834,-0.5833458326035292,-0.13299508058521245,-0.12916789489102004
-0.562873851126617,-0.5842441058007362,0.016885010052898816,-0.4714062980543333,-0.5349338482247573,-0.10064195685363062,0.8247829299060444
-0.4569624172160383,-0.43134140573509855,0.24909432484670635,-0.5172024200032084,-0.6559638091716872,0.03840766469101942,-1.616821003567031
-0.6570173479360206,-0.7253850597074788,-0.2947915959677566,-0.6889378773114897,-0.6922727974557659,-0.33992807152521426,-0.7170538857142305
-0.7393929076442485,-0.7253850597074788,-0.4675685223552419,-0.7461830297475838,-0.6801698013610731,-0.45660662173991123,0.16508303050949083
-0.7158570334418976,-0.7136233135485833,-0.3041286062548616,-0.7576320602348023,-0.7648907740239237,-0.3511206122582828,-0.7268396234133095
-0.798232593150126,-0.8312407751375355,-0.046590626497883855,-0.6087946639009586,-0.7648907740239237,-0.1675955055515708,1.1780094024429781
-0.6570173479360206,-0.5960058519596316,0.13932899262394763,-0.48285532854155233,-0.5954488286982225,-0.015434658264743361,1.1369240195019004
-0.5158021027219153,-0.5371971211651553,-0.05805046436607003,-0.5286514504904269,-0.6680668052663798,-0.16586206846870435,-1.5440656001203934
-0.7040890963407224,-0.6900998212307934,-0.14854329570929617,-0.7461830297475838,-0.7164787896451518,-0.24398790288668296,-0.4287812309783708
-0.7511608447454242,-0.7724320443430597,-0.1331621887888516,-0.6660398163370521,-0.7648907740239237,-0.2343210094408985,-0.43334506724033095
-0.798232593150126,-0.7959555366608501,0.051234974711592364,-0.540100480977646,-0.7648907740239237,-0.09952471445996776,1.0770078360461597
-0.6687852850371964,-0.6900998212307934,-0.2767191867130007,-0.7576320602348023,-0.7164787896451518,-0.33041256294108406,-0.8168430647485245
-0.7629287818465994,-0.7489085520252692,0.04124182127557835,-0.826326243158115,-0.8859207349708536,-0.13650455059100244,-1.4357354810085412
-0.9276799012630556,-0.9606199828853832,-0.2585983771981304,-0.8950204260814276,-0.9101267271602395,-0.3293822336523401,0.696497403125224
-0.8453043415548277,-0.8077172828197451,-0.33833487041081667,-0.8377752736453334,-0.8496117466867749,-0.3790058595827899,-0.5449936503500424
-0.9041440270607047,-0.9253347444086972,-0.1504739572980634,-0.9522655785175211,-0.9585387115390114,-0.2713591227124007,-0.8638601020115746
-0.9982875238701082,-0.9959052213620686,0.11528586987955655,-0.814877212670896,-0.9706417076337042,-0.08632006686798961,1.453976759244125
-0.8335364044536521,-0.8312407751375355,-0.4387361221201261,-0.8835713955942085,-0.8375087505920816,-0.4451736846611281,-0.33969555102422555
-0.8688402157571786,-0.8665260136142214,-0.34510379681557257,-0.9064694565686461,-0.8738177388761608,-0.38709499808680153,-0.23961972591233377
-0.8923760899595296,-0.854764267455326,-0.3362740108177525,-0.87212236510699,-0.9222297232549327,-0.3843936176579296,-0.757954753462459
-0.9747516496677574,-0.9606199828853832,-0.4222630087918988,-0.9637146090047402,-0.9343327193496255,-0.4392832831081701,0.2828946029996329
-0.9394478383642313,-0.9606199828853832,-0.17211206981278193,-0.9522655785175211,-0.9827447037283974,-0.28538863434928397,-0.7667298487248062
-1.0218233980724591,-1.031190459838754,-0.3477096485558815,-0.9980617004663963,-0.9706417076337042,-0.3943705183502889,0.1798762756979718
-0.9982875238701082,-0.9723817290442781,-0.4203596131178591,-0.9980617004663963,-0.9585387115390114,-0.4409405377195716,-0.03400939431881525
-0.9982875238701082,-1.019428713679859,-0.4080623594284487,-1.0553068529024903,-1.0069506959177834,-0.43587657085458864,-0.45914829533679813
-1.04535927227481,-1.0547139521565445,-0.2855135531134595,-0.9866126699791777,-1.0069506959177834,-0.35729561433551615,0.7192546242293997
-0.9629837125665822,-0.9606199828853832,0.12837474830851958,-0.7919791516964584,-0.9464357154443181,-0.07358031705957271,1.2297419120608595
-0.8217684673524769,-0.854764267455326,-0.29849388971920104,-0.8377752736453334,-0.8133027584026956,-0.3517971322065171,0.16918199219713242
-0.798232593150126,-0.7606702981841642,0.11196614691729113,-0.6316927248753961,-0.7043757935504591,-0.0565503745532986,1.0770078360461597
-0.6687852850371964,-0.7489085520252692,-0.215605508947584,-0.7576320602348023,-0.7648907740239237,-0.29231636397650573,-1.2082598999633811
-0.8100005302513011,-0.7959555366608501,-0.17683977069225598,-0.7690810907220214,-0.8133027584026956,-0.26688035232499274,0.2698838817021013
-0.774696718947775,-0.7841937905019546,-0.33511149136255247,-0.814877212670896,-0.8133027584026956,-0.3749451064245913,-0.736909830231539
-0.8570722786560029,-0.8430025212964309,-0.4619506350205375,-0.9179184870558651,-0.8375087505920816,-0.4614044211476878,-0.4440098181492142
-0.9041440270607047,-0.8782877597731163,-0.23999780499708595,-0.7919791516964584,-0.8254057544973888,-0.3112020778130787,1.2107666672203239
-0.7629287818465994,-0.7606702981841642,-0.3598802266318928,-0.7805301212092398,-0.7406847818345378,-0.3864112154850118,-0.03400939431881525
-0.7629287818465994,-0.7841937905019546,-0.3333448818683778,-0.7919791516964584,-0.7164787896451518,-0.3699020479601555,-0.03400939431881525
-0.7629287818465994,-0.7606702981841642,0.8250381775167646,-0.4370592065926772,-0.728581785739845,0.4754229526944206,3.4703058224054937
-0.3510509833054596,-0.13729775176271833,2.6678041111627757,-0.23097665782273935,-0.728581785739845,1.6726770958873545,-3.3064601455756533
-0.774696718947775,-0.854764267455326,1.1739840274968667,-0.8950204260814276,-1.0795686724859412,0.552935004930951,-3.146854181932314
-1.1395027690842137,-1.1488079214277063,0.47931590227330984,-0.9866126699791777,-1.1037746646753273,0.11085484537215864,0.2970692226880029
-1.104198957780687,-1.06647569831544,0.11561756168910049,-1.1240010358258026,-1.1037746646753273,-0.1244260289498908,-0.47125668175819635
-1.1512707061853888,-1.1605696675866017,0.23721975806503337,-1.0553068529024903,-1.152186649054099,-0.05045562605436752,0.9624099049420796
-1.04535927227481,-1.06647569831544,0.43941530185427574,-0.814877212670896,-1.0311566881071692,0.10467780774150663,2.2257826613258347
-0.798232593150126,-0.8077172828197451,0.27479818966995456,-0.7232849687731463,-0.7890967662133097,0.03451400282517459,-0.4380156599060797
-0.8453043415548277,-0.8077172828197451,-0.2112645535427975,-0.860673334619771,-0.8617147427814675,-0.29791537982712624,-0.23840309673130702
-0.8688402157571786,-0.8782877597731163,-0.13411643057485323,-0.9293675175430837,-0.9464357154443181,-0.25630041264978376,-1.0620610522864078
-0.986519586768933,-0.9488582367264877,-0.09871646728130644,-0.6774888468242711,-0.8980237310655468,-0.20413355119988938,3.462627655848258
-0.5981776624301437,-0.17258299023940374,0.2271759865672286,-0.2653237492843954,-0.280770930236205,0.09833573950220861,3.429866052693998
-0.17453192678782764,0.23907812532192818,2.177861519605545,0.1353923177682608,-0.5107278560353714,1.4976178684139851,-1.870448001564214
-0.4216586059125117,-0.4431031518939935,1.3676310547244253,-0.21952762733552034,-0.4139038872778275,0.9112292853140183,-0.03400939431881525
-0.4216586059125117,-0.454864898052889,0.4922641459842047,-0.4370592065926772,-0.4744188677512927,0.23729824689962684,-0.8652468846113306
-0.527570039823091,-0.5254353750062604,-0.05411053968794547,-0.540100480977646,-0.4986248599406787,-0.15454948034451324,0.06062768981190222
-0.5158021027219153,-0.5136736288473649,-0.08682311441484514,-0.5286514504904269,-0.4865218638459854,-0.17918129761392165,-0.31714493290661333
-0.5511059140254418,-0.5607206134829458,0.18024019308334838,-0.5973456334137395,-0.5954488286982225,-0.005236447681255526,-0.6049603977520567
-0.6217135366324945,-0.6548145827541074,-0.2807532375034501,-0.6889378773114897,-0.6075518247929153,-0.3258012679740059,-0.22752500052447974
-0.6452494108348454,-0.6195293442774221,1.0663091690424982,-0.3225689017204895,-0.5470368443194505,0.6659313395324524,2.6904722953034694
-0.315747172001933,-0.39605616725841314,0.6371309514866512,-0.24242568830995787,-0.3775948989937488,0.3861371966586502,0.2365587704935413
-0.2804433606984069,-0.26667695951056547,0.2156543111699475,-0.3225689017204895,-0.5107278560353714,0.0519685341312627,-0.5709400011744283
-0.3510509833054596,-0.46662664421178396,0.4132385234382657,-0.4370592065926772,-0.5107278560353714,0.1768041500214606,-1.3066291309186941
-0.5158021027219153,-0.5842441058007362,0.1650864760641959,-0.6545907858498337,-0.6801698013610731,-0.025771751391048637,-1.5440656001203934
-0.7040890963407224,-0.7018615673896883,-0.006287755992427415,-0.7118359382859273,-0.8011997623080029,-0.15289717640006825,0.558148360670518
-0.6334814737336697,-0.666576328913003,-0.14568846311608083,-0.6545907858498337,-0.6559638091716872,-0.23457760225795043,-0.8102461517954693
-0.7276249705430733,-0.6548145827541074,0.1244847893975751,-0.5515495114648644,-0.6317578169823012,-0.03779356653476273,0.7600718863182218
-0.6334814737336697,-0.7018615673896883,-0.08008497631571451,-0.7461830297475838,-0.752787777929231,-0.20111021407196636,-1.5864829092721233
-0.8217684673524769,-0.8194790289786406,-0.05947240138794777,-0.87212236510699,-0.8738177388761608,-0.20199736353845354,-0.13560508757678685
-0.8335364044536521,-0.8782877597731163,-0.3572938132709829,-0.826326243158115,-0.8133027584026956,-0.38835697838064664,0.16978137681812344
-0.8100005302513011,-0.8194790289786406,0.1984214703086311,-0.6431417553626146,-0.7648907740239237,-0.0033138800424777296,1.1815637097648557
-0.6687852850371964,-0.6783380750718979,-0.2948293638257165,-0.7118359382859273,-0.6801698013610731,-0.33961737319568863,-0.523280438337384
-0.7276249705430733,-0.6783380750718979,-0.3557889043746234,-0.6774888468242711,-0.6680668052663798,-0.3799816435790006,-0.03400939431881525
-0.7276249705430733,-0.7253850597074788,-0.30976704086980317,-0.8034281821836774,-0.7648907740239237,-0.3569986497089942,-0.43105003463733377
-0.774696718947775,-0.7724320443430597,-0.44116520202093373,-0.826326243158115,-0.7648907740239237,-0.4432018867859658,-0.3352524382814099
-0.8100005302513011,-0.8077172828197451,-0.23996884311637062,-0.8377752736453334,-0.8375087505920816,-0.31300288920107383,0.3711816403757432
-0.7629287818465994,-0.7606702981841642,-0.4990328008856337,-0.7805301212092398,-0.752787777929231,-0.48140509052161384,-0.33437927003804446
-0.798232593150126,-0.7959555366608501,-0.49677723135127383,-0.8377752736453334,-0.7769937701186169,-0.4806810366315105,-0.03400939431881525
-0.798232593150126,-0.8194790289786406,-0.5182704040034936,-0.87212236510699,-0.7890967662133097,-0.4956200511270525,-0.13501096071562912
-0.8100005302513011,-0.8077172828197451,-0.339587341292833,-0.7690810907220214,-0.7406847818345378,-0.3728388363723519,0.2698838817021013
-0.774696718947775,-0.7724320443430597,-0.018345356641864454,-0.6774888468242711,-0.728581785739845,-0.15149670308288707,1.0705484335440378
-0.6452494108348454,-0.6195293442774221,-0.06288122779403561,-0.5973456334137395,-0.5712428365088366,-0.17059988187635333,0.4525051931137377
-0.586409725328968,-0.5960058519596316,-0.08356366347460895,-0.574447572439302,-0.5591398404141433,-0.17864639941001875,0.34979655798908593
-0.5393379769242662,-0.5607206134829458,-0.06421106081688167,-0.49430435902877085,-0.5107278560353714,-0.15682887295849504,0.7251672146418684
-0.4451944801148626,-0.4431031518939935,-0.2440783643932787,-0.4599572675671148,-0.4865218638459854,-0.28900270918353277,-0.40543450945549386
-0.49226622851956436,-0.5607206134829458,-0.31445769141538915,-0.585896602926521,-0.5228308521300646,-0.3415785158282645,-0.5033373251301095
-0.5511059140254418,-0.5842441058007362,-0.18745012528891988,-0.5057533895159894,-0.5107278560353714,-0.2462849118333373,0.2514661073978076
-0.5158021027219153,-0.5019118826884699,0.0024250735816931067,-0.4256101761054582,-0.4865218638459854,-0.10262337962952565,0.9097757343071671
-0.3981227317101613,-0.36077092878172723,-0.27651417051685584,-0.4370592065926772,-0.43810987946721347,-0.30611188749139984,-0.5852200705056906
-0.4687303543172135,-0.43134140573509855,1.059629737458331,-0.1393844139249897,-0.3775948989937488,0.7358459650670227,3.140169562605985
-0.06862049287724889,-0.17258299023940374,0.6447580366812518,-0.0019960480783644437,-0.1355349770998892,0.45822326765029064,0.9920065177914157
0.07259475233685646,0.08617542525629059,2.7093602353037816,0.4559651714103864,0.17914292136212775,2.3599967481752215,2.5400737954384973
0.43740080247329444,0.23907812532192818,1.8121580253880258,0.5933535372570117,0.3122758784037508,1.5989551184649193,1.1251360992285393
0.6139198589909264,0.5801687639298893,0.44568678838890735,0.5933535372570117,0.5422328042029166,0.4093773236469246,-0.8564507206928909
0.48447255087799623,0.48607479465872755,0.24701076540118963,0.4559651714103864,0.530129808108224,0.22811783815575704,0.1191725822120578
0.5080084250803476,0.5095982869765185,0.16833412047197832,0.6162515982314487,0.5180268120135313,0.1666984314670761,-0.5677792617668914
0.42563286537211925,0.5095982869765185,0.1021744220570631,0.5819045067697931,0.4333058393506801,0.11158182694094437,1.2826343434190506
0.6256877960921016,0.6389774947243652,0.1367103559092689,0.5704554762825736,0.48171782372945204,0.1321773051280335,-1.3023098414701932
0.42563286537211925,0.4625513023409376,0.9975490981620039,0.7650889945652924,0.37279085887721547,0.9134855203665767,2.444378817893641
0.8022068526097336,0.7330714639955269,1.7929799767681234,0.6162515982314487,0.34858486668782895,1.5401228876062079,-2.780068718362791
0.35502524276506714,0.3566955869108809,0.7471326100468687,0.5704554762825736,0.4333058393506801,0.6866149873389163,1.5361058651225918
0.590383984788575,0.6389774947243652,-0.12429091685379064,0.536108384820918,0.6390567729604605,-0.08594905584457782,-0.3343792700380423
0.5433122363838732,0.6507392408832612,0.11350301824957525,0.5819045067697931,0.4212028432559874,0.1003333838797301,-1.2460281910806017
0.35502524276506714,0.32141034843419497,-0.2661911516962079,0.3414748665381992,0.3969968510666009,-0.22942530242671338,0.044496368653253696
0.3667931798662423,0.3919808253875658,0.08301685548793689,0.28422971410210457,0.19124591745682049,0.042653037518232476,-1.6788920470669613
0.11966650074155823,0.1920311406863473,-0.0642081254911335,0.3300258360509797,0.2275549057408997,-0.0682460488048233,1.775361523704144
0.3785611169674175,0.4625513023409376,-0.20836666950527555,0.38727098848707325,0.3364818705931363,-0.18314857866174125,-0.34661152742027324
0.3314893685627157,0.28612510995750906,-0.12834825456184223,0.27278068361488605,0.2275549057408997,-0.12640589364786045,-0.9015159988503746
0.20204206044978557,0.20379288684524224,-0.25728733026007267,0.10104522630660424,0.09442194869927663,-0.2469782439449924,-1.0047598123341086
0.060826815235681266,0.06265193293850066,-0.23400693560397998,0.03235104338329212,-0.03871100834234536,-0.23774795157722095,-0.6166545749308117
-0.021548744472547107,-0.03144203633266109,-0.3080358509729898,0.1353923177682608,-0.014505016152959934,-0.287936594363083,0.5586321496860341
0.060826815235681266,0.06265193293850066,-0.34498834066947764,-0.01344507856558296,-0.026608012247652645,-0.32325692672184003,-0.5334195491291
-0.009780807371371924,-0.0432037824915571,-0.48740669312117857,-0.07069023100167657,-0.0024020200582672213,-0.43757463705551974,-0.3718337044186794
-0.056852555776073704,-0.019680290173766133,-0.3699451324750845,-0.059241200514458046,0.02180397213111928,-0.34433211699792615,0.13657102892914463
-0.03331668157372229,0.027366694461814747,-0.34776052753551656,-0.07069023100167657,-0.03871100834234536,-0.33051422752571596,-0.4583648698435274
-0.0921563670796003,-0.12553600560382286,-0.2963150952605213,-0.1851805358738648,-0.15974096928927517,-0.2993936062588423,-0.8073497459839837
-0.1980678009901785,-0.19610648255719418,-0.24778476760077056,-0.2653237492843954,-0.29287392633089826,-0.27196596893405195,-1.1766378019530268
-0.3510509833054596,-0.3254856903050418,0.01847856578685327,-0.11648635295055165,-0.3654919028990556,-0.05532488343925465,2.1476244398524127
-0.06862049287724889,-0.03144203633266109,-0.13042574766747939,-0.024894109052801476,-0.1355349770998892,-0.1588274345915694,0.9065051917822317
0.060826815235681266,0.08617542525629059,-0.3406177710893651,-0.01344507856558296,0.02180397213111928,-0.32062924086581024,-0.5334195491291
-0.009780807371371924,-0.0432037824915571,-0.37665724401924794,-0.10503732246333312,-0.07501999662642457,-0.3549005972612968,-0.9630262470934399
-0.13922811548430156,-0.17258299023940374,-0.540136754402498,-0.1393844139249897,-0.09922598881581053,-0.4810649394932405,0.1395711871269692
-0.11569224128195067,-0.11377425944492789,-0.4136535679135752,-0.0019960480783644437,-0.08712299272111729,-0.3770782784513328,1.002266676912518
0.025523003932154672,0.039128440620709706,-0.4257602211177373,-0.0019960480783644437,-0.05081400443703861,-0.3905274437564411,-0.956261561272269
-0.10392430418077549,-0.10201251328603293,-0.5506959691016826,-0.10503732246333312,-0.05081400443703861,-0.48861562385743884,-0.03400939431881525
-0.10392430418077549,-0.10201251328603293,-0.5437809287041285,-0.11648635295055165,-0.07501999662642457,-0.48268415941206,0.31055455289027317
-0.056852555776073704,-0.05496552865045205,-0.248475482364047,-0.1393844139249897,-0.08712299272111729,-0.2577953004631859,-0.6310408756866597
-0.13922811548430156,-0.10201251328603293,-0.33463388124859367,-0.01344507856558296,-0.05081400443703861,-0.3138054878098193,1.0942643850787859
0.013755066830979488,0.06265193293850066,-0.1180741578369972,0.12394328728104229,0.14283393307804856,-0.13016182896418732,0.890486695181963
0.1432023749439086,0.08617542525629059,-0.30570311498618347,0.05524910435773017,0.08231895260458391,-0.28770172668097466,-0.44328114441017735
0.08436268943803163,0.027366694461814747,-0.39217415867764144,0.00945298240885509,0.08231895260458391,-0.3586123409642075,-0.6138601136329125
0.0019871297298032597,0.027366694461814747,-0.43264590825780963,-0.03634313954002,0.046009964320504707,-0.39281226451287266,-0.20250956850276816
-0.021548744472547107,-0.0432037824915571,-0.4082090604863965,-0.059241200514458046,0.03390696822581199,-0.373252380410098,-0.03400939431881525
-0.021548744472547107,-0.019680290173766133,-0.45449555991478,-0.07069023100167657,0.03390696822581199,-0.4102048119608481,-0.28799862746375177
-0.056852555776073704,-0.05496552865045205,-0.052538640135066456,0.11249425679382377,0.03390696822581199,-0.07640858031820766,1.41592420328881
0.1432023749439086,0.15674590220966242,-0.1920505634898452,0.16973940922991737,0.20334891355151427,-0.18316965040916774,0.04784495569946298
0.15497031204508482,0.14498415605076642,-0.47497754546148346,0.07814716533216721,0.15493692917274235,-0.4200132643252412,-0.3606527579851141
0.10789856364038304,0.13322240989187145,-0.44798259391526507,0.11249425679382377,0.15493692917274235,-0.3963006250758025,0.2957522830817681
0.15497031204508482,0.18026939452745233,-0.44380751702998106,0.07814716533216721,0.15493692917274235,-0.39585344414607027,-0.44231359890169425
0.09613062653920681,0.09793717141518554,-0.1313762713742,0.18118843971713589,0.19124591745682049,-0.1330518499083328,0.7923670580187747
0.21380999755096178,0.2273163791630332,-0.39238008808624125,0.15829037874269886,0.2275549057408997,-0.34961126196349257,-0.5182505490998157
0.1432023749439086,0.14498415605076642,-0.3482306362614523,0.06669813484494869,0.14283393307804856,-0.3190635735931038,-0.5251354944284482
0.07259475233685646,0.015604948302919787,-0.2946507655613052,-0.047792170027239525,0.03390696822581199,-0.28296777077270546,-0.6152539855543405
-0.009780807371371924,0.015604948302919787,-0.37056383391333897,0.10104522630660424,0.10652494479397041,-0.33551413728373397,0.641639225880913
0.08436268943803163,0.08617542525629059,-0.48251813639070446,0.05524910435773017,0.13073093698335583,-0.4282838058212601,-0.03400939431881525
0.08436268943803163,0.08617542525629059,-0.44658877079110876,0.05524910435773017,0.14283393307804856,-0.39641242973209395,0.21449805681579887
0.11966650074155823,0.13322240989187145,0.44837261144848883,0.38727098848707325,0.20334891355151427,0.3655086470110802,2.1043380542537737
0.42563286537211925,0.43902781002314667,-0.009115192211993103,0.4559651714103864,0.4333058393506801,-0.005058525234291357,-0.49870718410864734
0.35502524276506714,0.4625513023409376,0.006126258432299315,0.536108384820918,0.3364818705931363,-0.0006519792978121003,-0.5835497351233119
0.27264968305683873,0.2743633637986141,-0.3996649142986045,0.21553553117879246,0.30017288230905703,-0.3498261887611848,0.12554042419254888
0.2961855572591891,0.29788685611640403,-0.5256935166733264,0.21553553117879246,0.34858486668782895,-0.45347688296785743,-0.1134175223825172
0.2844176201580139,0.2743633637986141,-0.4461613873621743,0.28422971410210457,0.32437887449844355,-0.38452636841020194,0.20476389398333705
0.31972143146154053,0.3449338407519849,-0.3750427496282898,0.24988262264044903,0.3122758784037508,-0.32882209207301694,-0.19209880259209616
0.2961855572591891,0.2743633637986141,0.0736009175529365,0.4559651714103864,0.36068786278252274,0.07335081654038587,1.6335612950189609
0.5433122363838732,0.5919305100887843,1.4902195205517454,0.9597225128480114,0.6390567729604605,1.4754754701498725,2.5415305487999995
0.9434220978238389,0.9683063871734313,1.8117620173298663,1.2802953664901369,1.0142496518959432,1.8960610777329017,1.3758900223224482
1.1787808398473467,1.097685594921279,0.46516945859200937,1.1200089396690747,1.2078975894110298,0.5525096999178971,-0.03400939431881525
1.1787808398473467,1.1682560718746497,0.09091138147292689,1.1658050616179496,1.1836915972216444,0.183614935848266,-0.5758530916946758
1.0846373430379432,1.121209087239069,0.3106618692022522,1.2802953664901369,1.1473826089375652,0.42218216090416033,1.273377415335591
1.3082281479602769,1.3446822642580782,0.2812636686218101,1.4291327628239807,1.3531335425473456,0.422204539426621,0.8941969394776415
1.4729792673767326,1.43877623352924,0.4630873341946362,1.3375405189262306,1.2805155659791883,0.5734310425639954,-1.5835810896179994
1.190548776948523,1.1564943257157547,0.057836848466546534,1.1314579701562932,1.111073620653487,0.14528069022000567,-1.1155760700984192
1.0022617833297158,1.0153533718090122,-0.023694107220191565,1.1429070006435116,0.9900436597065567,0.0530908654084722,-0.6620554980953793
0.896350349419137,0.9447828948556414,-0.28303926919612993,0.9482734823607928,1.0021466558012495,-0.19293804509270476,0.6056671928610186
1.0022617833297158,0.9683063871734313,-0.23275779142447822,0.9139263908991373,0.9658376675171713,-0.15089651638785243,-0.8016212989346192
0.8728144752167857,0.8742124179022696,0.13765161703251746,1.085661848207418,0.9053226870437056,0.20645413420393213,0.8937859862602006
1.0257976575320662,1.0035916256501172,0.20654612583227813,1.2459482750284803,1.1231766167481798,0.31366159362051715,1.5645385358167105
1.2964602108591017,1.2741117873047065,0.15391293030064854,1.2688463360029183,1.3047215581685736,0.2749772328042477,0.1652744655333657
1.3317640221626283,1.3564440104169733,0.015570375494482194,1.371887610387887,1.3047215581685736,0.13222300455879682,-0.29819704791507606
1.2846922737579265,1.2505882949869165,-0.13899370260856214,1.1887031225923868,1.2563095737898018,-0.0319255309391208,-0.6995688491880111
1.1670129027461715,1.14473257955686,0.03528519734953444,1.2573973055157,1.1957945933163372,0.14304885667818204,-0.23759997805778205
1.1317090914426449,1.3093970257813925,0.910146577766458,1.5779701591578243,1.3168245542632675,1.087232607489019,2.9014234820281777
1.6377303867931894,1.6740111567071434,0.6933696402494964,1.7955017384149814,1.7041204292934418,0.9128139887807325,-0.03400939431881525
1.6377303867931894,1.6034406797537726,0.008735045498356395,1.5550720981833874,1.65570844491467,0.16701147947863437,0.2176666399814478
1.684802135197891,1.5916789335948776,0.1896407368655361,1.9099920432871687,1.7283264214828282,0.3944262591777499,0.8404851805599441
1.8495532546143467,1.8151521106138861,0.2978892232005594,1.7726036774405443,1.65570844491467,0.4838018183016879,-1.4961273078727246
1.567122764186136,1.6034406797537726,0.08214069336683676,1.5436230676961689,1.558884476157126,0.23460367677910618,-0.224852133035447
1.5318189528826105,1.5328702028004018,-0.007093209377727031,1.566521128670606,1.5346784839677405,0.13475577331282326,-0.41781534662671926
1.4612113302755574,1.43877623352924,0.23127481021252108,1.6237662811066995,1.5467814800624333,0.39755167554007526,0.8716001560706174
1.6259624496920142,1.6152024259126676,0.5774497126863446,1.5779701591578243,1.1836915972216444,0.6965216865686211,-2.7444638385370235
1.1199411543414697,1.121209087239069,-0.10341103159455663,1.1429070006435116,1.0747646323694078,-0.0057005789909986395,0.5131990921399746
1.2140846511508734,1.2741117873047065,-0.03900991945010445,1.1543560311307313,1.0142496518959432,0.04269786995402119,-1.7847032118636248
0.9081182865203122,0.8859741640611645,-0.15470578381447883,0.8681302689502621,0.7600867339073909,-0.09421463410849559,-1.3816647915395786
0.6845274815979785,0.7330714639955269,-0.3490895778048298,0.7650889945652924,0.7237777456233117,-0.27237745228809024,0.4088436275749202
0.7551351042050317,0.6977862255188421,-0.028801052186330004,0.6277006287186683,0.5543358002976104,-0.004862961324365487,-1.9287476398894634
0.4491687395744707,0.5095982869765185,-0.3593127303205787,0.4788632323848234,0.4938208198241448,-0.29994649774975457,0.3515099774190302
0.5080084250803476,0.5801687639298893,-0.18456574374983958,0.7421909335908554,0.6632627651498471,-0.12486697756792142,1.7198058844391388
0.7786709784073821,0.8271654332666887,-0.2796290077418985,0.8337831774886056,0.844807706570241,-0.19996667283074024,0.836810833606675
0.9198862236214874,0.9094976563789554,-0.2980023857300342,0.8452322079758241,0.9416316753277848,-0.21565693218921259,-0.3171449329066112
0.8728144752167857,0.8977359102200605,-0.4034750975786596,0.799436086026949,0.8811166948543202,-0.31841537548070686,-0.6049603977520567
0.7786709784073821,0.7448332101544229,-0.262525386442963,0.7421909335908554,0.711674749528619,-0.20011598444354217,-0.7596929175900538
0.6609916073956281,0.6036922562476803,-0.5179094241659289,0.6505986896931053,0.711674749528619,-0.4288884154471797,0.33661867121456407
0.7198312929015052,0.7448332101544229,-0.4995151075207896,0.6849457811547618,0.6995717534339252,-0.41371594056572003,-0.6207191303308934
0.6256877960921016,0.6272157485654701,-0.5221993049026972,0.6505986896931053,0.711674749528619,-0.4325855584521121,0.48823196627293103
0.70806335580033,0.709547971677737,-0.4821038640834452,0.730741903103637,0.7721897300020836,-0.3951079918147819,-0.2544936647935686
0.6727595444968033,0.6507392408832612,-0.5537679505708019,0.5933535372570117,0.711674749528619,-0.4631953563320591,0.039957491564932814
0.6845274815979785,0.686024479359946,-0.17633482943410855,0.8337831774886056,0.7479837378126971,-0.11126304737727234,0.8516966494686491
0.8257427268120838,0.7918801947900027,0.103428327987223,0.8795792994374807,0.8811166948543202,0.15860219365638825,0.10991783779665089
0.8492786010144353,0.8036419409488987,-0.39387925679002656,0.8223341470013871,0.9174256831383993,-0.3058819956065371,0.5393107004149791
0.9434220978238389,0.8977359102200605,0.21228273078613097,0.9826205738224494,0.7237777456233117,0.25881387062281663,-1.6553937234562768
0.6727595444968033,0.6977862255188421,-0.30042448607850725,0.730741903103637,0.7842927260967762,-0.2280716594033059,0.4837588068674343
0.7551351042050317,0.8154036871077937,-0.24268525879319416,0.776538025052512,0.7721897300020836,-0.17404303304915766,0.6947360847468166
0.8728144752167857,0.9212594025378504,-0.47083527899511796,0.8452322079758241,0.9537346714224775,-0.3748021527749365,0.394203858256119
0.9434220978238389,0.8859741640611645,-0.47058734181358863,0.8566812384630427,0.977940663611864,-0.37405234033848594,-0.03400939431881525
0.9434220978238389,0.9565446410145363,-0.34100223353291514,0.8566812384630427,0.9416316753277848,-0.2551487668903167,-0.38648424847913737
0.8845824123179609,0.8742124179022696,-0.12646912424732076,0.776538025052512,0.7600867339073909,-0.06926739401520715,-1.2447786871664195
0.6845274815979785,0.674262733201051,-0.3923845236895941,0.7650889945652924,0.7842927260967762,-0.3112794916687105,0.18741711662805247
0.7198312929015052,0.7801184486311078,-0.3365421691322137,0.6620477201803238,0.6511597690551533,-0.26977245908313513,-1.060751432339949
0.5550801734850495,0.5801687639298893,0.09061745752134281,0.51321032384648,0.19124591745682049,0.06790084843453151,-1.3945469057822755
0.3432573056638909,0.3449338407519849,-0.3988926627089898,0.4559651714103864,0.4454088354453728,-0.33711410740108816,0.7528365215743799
0.46093667667564586,0.3802190792286708,-0.28800707972180484,0.42161807994872985,0.3122758784037508,-0.24895029312304595,0.19678705807123154
0.4962404879791714,0.6507392408832612,-0.30161016199238727,0.536108384820918,0.4696148276347593,-0.24819829435144203,-0.798224786082332
0.3785611169674175,0.3449338407519849,-0.20322150007494977,0.24988262264044903,0.02180397213111928,-0.1986504739381204,-2.9255791255072996
-0.056852555776073704,0.06265193293850066,-0.10318351123434241,0.1926374702043544,0.05811296041519849,-0.1189382648892011,2.3541165311525702
0.27264968305683873,0.41550431770535673,-0.3976122083881742,0.30712777507654265,0.2759668901196716,-0.3481054047788899,-0.5924337591086041
0.19027412334861038,0.18026939452745233,-0.5346255824661051,0.21553553117879246,0.2275549057408997,-0.461973320632769,0.6146767222579193
0.2844176201580139,0.33317209459308994,-0.46862328274075327,0.23843359215322948,0.30017288230905703,-0.40704631157289733,-0.2727826826209675
0.24911380885448733,0.28612510995750906,-0.4596531881721703,0.24988262264044903,0.30017288230905703,-0.39792474540100026,0.20642588902952375
0.2844176201580139,0.3096486022753,-0.5354130325201493,0.21553553117879246,0.3122758784037508,-0.4624209539077054,-0.43196487482239765
0.22557793465213696,0.2626016176397191,-0.5245280618923782,0.16973940922991737,0.19124591745682049,-0.45773915591450315,-0.678159244346062
0.13143443784273343,0.09793717141518554,-0.5292039053503012,0.1353923177682608,0.19124591745682049,-0.4610483249508683,0.0480393840842972
0.1432023749439086,0.10969891757408154,-0.5219534550639221,0.15829037874269886,0.17914292136212775,-0.4553991364780212,-0.03400939431881525
0.1432023749439086,0.18026939452745233,-0.4722975278239373,0.22698456166601097,0.13073093698335583,-0.41801710263477776,-0.6069898444467192
0.060826815235681266,0.06265193293850066,-0.558752655526894,0.04380007387051064,0.14283393307804856,-0.48752450439931544,0.13246065728460807
0.08436268943803163,0.06265193293850066,-0.4436701437849664,0.12394328728104229,0.14283393307804856,-0.3913036806919005,0.38016969090553676
0.1432023749439086,0.14498415605076642,-0.4031321863018116,0.14684134825547931,0.2396579018355924,-0.35640468276051657,0.5389710558090959
0.22557793465213696,0.21555463300413827,-0.24240901202556023,0.3414748665381992,0.28806988621436436,-0.20921328732129463,1.012734111975459
0.3785611169674175,0.3566955869108809,-0.38143204056961494,0.27278068361488605,0.2638638940249789,-0.3344664178349195,-1.4407189932753728
0.16673824914626,0.15674590220966242,-0.4937115119104173,0.1353923177682608,0.11862794088866313,-0.43437188222843,-0.2784141280997918
0.13143443784273343,0.09793717141518554,-0.4522770407143083,0.06669813484494869,0.05811296041519849,-0.4043941990758437,-0.7724483999468419
0.025523003932154672,0.039128440620709706,-0.5291702469483887,-0.01344507856558296,0.07021595650989121,-0.466506045750916,0.3851961361145701
0.08436268943803163,0.08617542525629059,-0.427810513538108,-0.0019960480783644437,-0.026608012247652645,-0.39111770398727363,-1.4422182840816162
-0.11569224128195067,-0.11377425944492789,-0.4846380286460375,-0.024894109052801476,-0.03871100834234536,-0.43357649601266174,0.7431976591046827
-0.009780807371371924,-0.05496552865045205,-0.5031774808420588,-0.09358829197611461,-0.06291700053173133,-0.45121910240251817,-0.6252019369935793
-0.0921563670796003,-0.19610648255719418,-0.5060398800527584,-0.17373150538664525,-0.17184396538396843,-0.4572806160940891,-0.11993610005938825
-0.10392430418077549,-0.13729775176271833,-0.5943410015040127,-0.15083344441220822,-0.08712299272111729,-0.5228140144584678,0.22441356608800295
-0.06862049287724889,-0.03144203633266109,-0.563617925339766,-0.10503732246333312,-0.11132898491050325,-0.4996437245436557,-0.8890226544106744
-0.18629986388900333,-0.21962997487498462,-0.2875538001968253,-0.2538747187971769,-0.4139038872778275,-0.3080593215512611,-1.962780423683391
-0.4451944801148626,-0.5371971211651553,-0.5304630948668078,-0.5057533895159894,-0.4744188677512927,-0.48989216715382855,-0.6840033458080048
-0.527570039823091,-0.5607206134829458,-0.30859897691041216,-0.6431417553626146,-0.8859207349708536,-0.3562332313630006,-3.4409444230245643
-0.9512157754654065,-0.9488582367264877,-0.435585800068261,-0.9751636394919587,-1.1037746646753273,-0.45219477331242786,-1.1889270015675124
-1.0806630835783362,-1.1135226829510207,-0.4523951060388461,-1.0667558833897088,-1.176392641243485,-0.4694700879616621,0.5091122363055708
-1.0218233980724591,-1.0782374444743348,-0.47090905351558876,-0.9866126699791777,-1.1400836529594058,-0.4774878438794306,-1.1034377444027506
-1.1395027690842137,-1.1135226829510207,-0.39094901893981365,-0.8835713955942085,-1.0795686724859412,-0.4191214783204116,2.835338619740255
-0.8335364044536521,-0.7018615673896883,-0.3023754992591285,-0.6316927248753961,-0.752787777929231,-0.3425228995282207,1.9020029314821003
-0.6099455995313189,-0.7018615673896883,-0.5369743649003349,-0.7003869077987087,-0.6922727974557659,-0.501802039424661,-0.5164470438678552
-0.6687852850371964,-0.6783380750718979,-0.5776529571015578,-0.6431417553626146,-0.6438608130769939,-0.5285326881807295,0.06384481448490112
-0.6570173479360206,-0.6783380750718979,-0.592101282728693,-0.6660398163370521,-0.6438608130769939,-0.5375920694522011,0.35630174362142325
-0.6099455995313189,-0.5842441058007362,-0.5357821660403477,-0.6202436943881771,-0.5833458326035292,-0.49760322045804134,-0.4199595139580455
-0.6570173479360206,-0.6430528365952125,-0.5635123840717537,-0.574447572439302,-0.5833458326035292,-0.5155460709771498,1.0393462350168385
-0.527570039823091,-0.5254353750062604,-0.5629496495110978,-0.48285532854155233,-0.5107278560353714,-0.5113787402627965,1.0069985311190517
-0.3981227317101613,-0.3725326749406227,-0.5865655845149376,-0.4256101761054582,-0.3291829146149769,-0.5256874494117945,-0.03400939431881525
-0.3981227317101613,-0.38429442109951767,-0.5551732540801066,-0.37981405415658315,-0.3412859107096696,-0.5019669192515723,0.5172012818680642
-0.32751510910310866,-0.3254856903050418,-0.530400539813641,-0.2538747187971769,-0.256564938046819,-0.47879159071379185,0.8702454671395907
-0.20983573809135422,-0.25491521335167056,-0.608905892178081,-0.2653237492843954,-0.2081529536680471,-0.5372580502143728,0.14222803276134346
-0.18629986388900333,-0.1843447363982992,-0.5652116115326425,-0.21952762733552034,-0.11132898491050325,-0.5027064659649176,-0.03400939431881525
-0.18629986388900333,-0.13729775176271833,-0.5790527161066716,-0.17373150538664525,-0.08712299272111729,-0.5119226225450595,0.4043476578095002
-0.12746017838312584,-0.11377425944492789,-0.40841675109044523,-0.1966295663610833,-0.2686679341415123,-0.3867727775197147,-1.678892047066965
-0.3510509833054596,-0.34900918262283226,-0.4888645715761062,-0.3111198712332705,-0.29287392633089826,-0.45026841099999304,0.9659061130096663
-0.2216036751925294,-0.21962997487498462,-0.5484910176291136,-0.21952762733552034,-0.18394696147866113,-0.49074836866926536,0.4077110111506343
-0.16276398968665245,-0.1490594979216133,-0.582835437783616,-0.21952762733552034,-0.14763797319458247,-0.5166069586974628,-0.03400939431881525
-0.16276398968665245,-0.16082124408050877,-0.6373617879638973,-0.21952762733552034,-0.14763797319458247,-0.5579638378055507,-0.20846664536786128
-0.18629986388900333,-0.06672727480934701,-0.06314442866945542,0.16973940922991737,-0.03871100834234536,-0.09288539259582289,2.2454472767484153
0.11966650074155823,0.18026939452745233,-0.009257261978204843,0.37582195799985474,0.2396579018355924,-0.015627495538299795,1.52862912579192
0.3432573056638909,0.3919808253875658,-0.15004044229978827,0.3300258360509797,0.34858486668782895,-0.1361054564694999,-0.11269398590813268
0.3314893685627157,0.28612510995750906,-0.2996771521430215,0.38727098848707325,0.37279085887721547,-0.2537602807210454,0.9123614469883384
0.47270461377682105,0.41550431770535673,-0.45175774897472537,0.37582195799985474,0.4696148276347593,-0.38423705595671676,-0.34105415616513624
0.42563286537211925,0.41550431770535673,-0.4396717735097226,0.3529238970254177,0.40909984716129466,-0.3761804737422591,-0.11145902595045278
0.41386492827094407,0.41550431770535673,-0.47852394080096916,0.37582195799985474,0.4212028432559874,-0.4082380778389433,0.043614281428848434
0.42563286537211925,0.4743130484998326,-0.4067049343435698,0.5017612933592615,0.4938208198241448,-0.3387243935021258,0.8953861852608559
0.5668481105862246,0.6036922562476803,-0.5291874022966503,0.490312262872043,0.6027477846763813,-0.44570816821526055,-0.18485016160139986
0.5433122363838732,0.49783654081762246,-0.30100528919987973,0.5475574153081366,0.48171782372945204,-0.2478938785941962,0.4204976544668606
0.6139198589909264,0.6154540024065752,-0.43030188757423804,0.5819045067697931,0.6148507807710751,-0.3558364115326633,-0.5573811474659548
0.531544299282698,0.5331217792943084,-0.3355369179076549,0.6277006287186683,0.6027477846763813,-0.269534161116562,0.42149657105759836
0.6021519218897512,0.6036922562476803,-0.47934126594818366,0.5475574153081366,0.6269537768657678,-0.3993501228346986,-0.10893897286049292
0.590383984788575,0.5919305100887843,-0.2688155938329219,0.5475574153081366,0.6148507807710751,-0.21369865440959637,-0.25928680110823055
0.5550801734850495,0.5684070177709943,-0.08435607096769444,0.5475574153081366,0.5785417924869959,-0.05073468534989204,0.1927468575917559
0.590383984788575,0.5919305100887843,-0.19148182781877077,0.6620477201803238,0.6632627651498471,-0.13876504522756655,-0.25928680110823055
0.5550801734850495,0.6154540024065752,-0.39827096071552603,0.5017612933592615,0.5785417924869959,-0.33266651113733264,-0.5631073154434947
0.47270461377682105,0.5331217792943084,-0.3804833432878043,0.4445161409231679,0.4575118315400666,-0.3218233065533106,-0.49457653708829324
0.40209699116976894,0.3566955869108809,-0.5056435458472934,0.4559651714103864,0.4575118315400666,-0.4285302585666524,0.27718462106596947
0.4491687395744707,0.4743130484998326,-0.6224442015938204,0.3643729275126362,0.4696148276347593,-0.5301622617786661,-0.03400939431881525
0.4491687395744707,0.48607479465872755,-0.5185051648338865,0.37582195799985474,0.3969968510666009,-0.4437349881741966,-1.036359760837223
0.2961855572591891,0.28612510995750906,-0.6096733167875764,0.29567874458932414,0.3848938549719082,-0.5215216516450775,0.12480686180859568
0.31972143146154053,0.49783654081762246,0.22198730908636868,0.7192928726164174,0.5059238159188385,0.24410858038122807,3.44395758769328
0.837510663913259,1.0035916256501172,2.2470475388668305,1.2688463360029183,0.9658376675171713,2.3265866570484293,2.407666726392576
1.2376205253532246,1.0506386102856982,0.9777235166820538,1.2459482750284803,0.9658376675171713,1.0319495650580506,-1.9120501706603896
0.9081182865203122,0.8859741640611645,0.147161941997687,0.8681302689502621,0.711674749528619,0.17373831757463698,-1.239806328674232
0.70806335580033,0.6977862255188421,-0.22831240365251768,0.5819045067697931,0.5785417924869959,-0.17557287709472466,-0.7689569625679911
0.590383984788575,0.5684070177709943,-0.4200418151835232,0.5704554762825736,0.6511597690551533,-0.3458769386958082,0.1161755435408016
0.6139198589909264,0.6036922562476803,-0.41469391258819,0.51321032384648,0.5422328042029166,-0.3468680019078034,-0.9312181139996233
0.47270461377682105,0.48607479465872755,-0.42514647711852416,0.5246593543336985,0.4696148276347593,-0.35493620688097877,0.6568413198354053
0.5786160476873998,0.6036922562476803,-0.5423751685885962,0.5017612933592615,0.5785417924869959,-0.4576212822933894,-0.5608018778786813
0.4962404879791714,0.49783654081762246,-0.5107966080424088,0.43306711043594837,0.5059238159188385,-0.4336842295621159,-0.33969555102421656
0.4491687395744707,0.6036922562476803,0.0513065314303868,0.6620477201803238,0.4575118315400666,0.05906867010698694,-0.41952876605666756
0.3903290540685927,0.29788685611640403,-0.06692760695262737,0.5819045067697931,0.3969968510666009,-0.03643349015734072,1.6034471516449151
0.6374557331932768,0.6507392408832612,0.8723915700104187,1.0513147567457615,0.7600867339073909,0.9263832266072525,3.390466128428404
1.1787808398473467,1.2035413103513357,0.4471179879942571,1.2116011835668248,1.1473826089375652,0.540529085883194,0.3046429165411021
1.2376205253532246,1.2623500411458115,-0.057914852316504284,1.2573973055157,1.292618562073881,0.05259674109866528,0.301355030027893
1.2964602108591017,1.2505882949869165,-0.36481790114655305,1.1772540921051682,1.2805155659791883,-0.25486044708325173,-0.5654330205912937
1.2023167140496982,1.2035413103513357,-0.3869875033100747,1.2116011835668248,1.1836915972216444,-0.28085839712975985,-0.5062706246976796
1.1199411543414697,1.109447341080174,-0.4135835767018465,1.0742128177201995,1.1836915972216444,-0.30859214650631167,0.23959484891057967
1.1670129027461715,1.1682560718746497,-0.44419524094658464,1.234499244541262,1.2078975894110298,-0.3374487800264336,-0.4411905617967428
1.0964052801391193,1.085923848762383,-0.48811756378792587,1.1314579701562932,1.1957945933163372,-0.37978917069463636,0.7213939710585603
1.2258525882520486,1.1917795641924407,-0.5062919919197961,1.1772540921051682,1.292618562073881,-0.3942363477366813,0.03319398254444041
1.2376205253532246,1.2505882949869165,-0.3490460697542957,1.1887031225923868,1.2563095737898018,-0.23832593566181873,0.10013637541986568
1.261156399555575,1.2035413103513357,-0.18894446701258596,1.108559909181856,1.0505586401800213,-0.09951911040549417,-1.5039045308171572
1.0022617833297158,1.0035916256501172,-0.3226858008642941,0.9940696043096678,1.0021466558012495,-0.23013142585553015,-0.6620554980953793
0.896350349419137,0.9683063871734313,-0.40647056488994315,0.9139263908991373,0.9537346714224775,-0.3127014890785223,0.6056671928610186
1.0022617833297158,1.0035916256501172,-0.2600618653867101,1.1887031225923868,0.9900436597065567,-0.16939111496971823,-0.17357519515805514
0.9787259091273645,0.9447828948556414,-0.42395382165230955,0.9024773604119177,0.9537346714224775,-0.3324763753698565,-0.8047353431724054
0.8492786010144353,0.8859741640611645,-0.5634632662875676,0.8337831774886056,0.9174256831383993,-0.4630923347118148,0.18098564120635283
0.8845824123179609,0.9683063871734313,-0.5574186478185394,0.8566812384630427,0.9658376675171713,-0.4577087356995243,0.03721232878987219
0.896350349419137,0.9330211486967454,-0.14004357078449325,1.0513147567457615,0.9900436597065567,-0.05044303577951878,0.46351684015438527
0.9787259091273645,0.9800681333323262,-0.2078422898677291,1.0284166957713246,0.9416316753277848,-0.11735134995704434,0.946914540585763
1.1434770285438212,1.14473257955686,-0.4685058697108262,1.0284166957713246,1.0868676284641006,-0.3664148685208143,-0.9878466722437798
0.9787259091273645,0.9918298794912223,0.13102430378774577,1.2802953664901369,1.111073620653487,0.2373633720438793,2.4183004429426243
1.3906037076685052,1.403490995052554,0.2798631920926246,1.4634798542856373,1.3894425308314249,0.4144107320803386,-0.5573811474659531
1.2964602108591017,1.3093970257813925,-0.3798375063937444,1.2230502140540433,1.3410305464526528,-0.26594090672684845,-0.16686530088693785
1.2729243366567502,1.2623500411458115,-0.42822315510884057,1.3146424579517935,1.3652365386420393,-0.31191205874127526,-0.1673782580551486
1.2493884624543998,1.2153030565102307,-0.43941300823765556,1.2230502140540433,1.3047215581685736,-0.32439433617252106,0.3676479976313109
1.319996085061452,1.3093970257813925,0.15663886947878838,1.4291327628239807,1.3652365386420393,0.29618240950080305,0.9585922064774824
1.496515141579084,1.5211084566415058,0.04733979744376223,1.566521128670606,1.5467814800624333,0.19860222562920604,-0.09833441425868553
1.4847472044779089,1.485823218164821,0.05581349581359798,1.6008682201322626,1.522575487873048,0.2080358848616749,0.4171058108191986
1.567122764186136,1.5799171874359828,0.10134789955583769,1.6237662811066995,1.5951934644412054,0.26509867949835647,0.15683334439782212
1.6024265754896627,1.5093467104826108,0.07823560122092389,1.6581133725683561,1.5951934644412054,0.249503236720731,0.9782260842954297
1.79071356910847,1.7681051259783052,0.34232679355489715,1.921441073774388,1.8614593785244502,0.5788943925488057,0.8879444057090572
1.9672326256261008,1.8739608414083628,0.23452656407635095,1.7840527079277628,1.7283264214828282,0.41931098767685426,-1.8299817881339482
1.614194512590838,1.6504876643893536,-0.3489010646623358,1.6008682201322626,1.6799144371040564,-0.20945161041815688,-0.1603075139082498
1.5906586383884875,1.5916789335948776,-0.45224494781946156,1.5321740372089494,1.7041204292934418,-0.3194946585726551,0.15613300407225647
1.6259624496920142,1.6269641720715635,-0.3796313812967613,1.566521128670606,1.6920174331987492,-0.24294688065991873,0.09205825424947064
1.6494983238943646,1.7092963951838294,-0.37628615361521733,1.6008682201322626,1.7525324136722138,-0.23401264822826096,0.34281826794712134
1.7201059465014166,1.6975346490249343,0.08846566805954628,1.6466643420811375,1.7162234253881357,0.2615950774150758,-0.5931511593716916
1.614194512590838,1.6034406797537726,-0.35865097743801755,1.5207250067217308,1.5467814800624333,-0.22978017980451063,-0.9180962314448737
1.4494433931743822,1.415252741211449,-0.4600458695278153,1.326091488439012,1.474163503494276,-0.3405622469362827,-0.5524714687309895
1.3552998963649787,1.3682057565758683,-0.5305331513079975,1.3146424579517935,1.4378545152101967,-0.41235903060472706,-0.0998047004287397
1.3435319592638035,1.2858735334636024,-0.5549448857368985,1.2230502140540433,1.4015455269261174,-0.43984323621032484,-0.23177200333242992
1.3082281479602769,1.2976352796224975,-0.4082180621520242,1.234499244541262,1.2563095737898018,-0.29735886957458085,-0.2992112039749466
1.261156399555575,1.2623500411458115,-0.4047680107265398,1.1543560311307313,1.1957945933163372,-0.2980342460946602,-0.9693972084541228
1.0964052801391193,1.085923848762383,-0.20613275615199114,1.0742128177201995,1.0384556440853285,-0.1164362556090566,-0.652066693263943
0.9904938462285406,1.0388768641268031,-0.3810306184661865,1.0971108786946366,1.1473826089375652,-0.27478708262543244,1.0847771873074492
1.1787808398473467,1.14473257955686,-0.56089466056953,1.0971108786946366,1.2078975894110298,-0.45208817062598405,-0.1694703186627774
1.1552449656449963,1.109447341080174,-0.5211176699792247,1.085661848207418,1.111073620653487,-0.41545790938174243,-0.7139805696674562
1.0375655946332425,1.074162102603488,-0.5106734548199076,0.9482734823607928,0.977940663611864,-0.41102520281429006,0.035353127182611126
1.0493335317344177,0.9094976563789554,-0.4091649982383859,0.8452322079758241,0.8569107026649347,-0.32208243752956356,-1.7645973556269852
0.7551351042050317,0.7801184486311078,-0.5441453657031299,0.7650889945652924,0.8327047104755482,-0.44802843524449476,0.6947360847468166
0.8728144752167857,0.8859741640611645,-0.6085671555867415,0.8337831774886056,0.8569107026649347,-0.5062426620331859,-0.6763292731812104
0.7669030413062069,0.8389271794255836,-0.6148592546310714,0.7192928726164174,0.7600867339073909,-0.5159944832910488,-0.4703361611530576
0.6962954186991548,0.6977862255188421,-0.6135380318970867,0.5933535372570117,0.6753657612445397,-0.5174428423741467,-0.5495696287622661
0.6139198589909264,0.686024479359946,-0.5855397207806805,0.6162515982314487,0.711674749528619,-0.49093082713341557,0.1155253922946494
0.6374557331932768,0.6977862255188421,-0.5838613015178732,0.7192928726164174,0.6753657612445397,-0.48818595873922277,0.6359966862186898
0.7433671671038565,0.7448332101544229,-0.4687823773963044,1.016967665284106,0.8206017143808555,-0.3733744382243501,2.1568491072273406
1.0964052801391193,1.074162102603488,-0.44736656688491444,1.1314579701562932,1.111073620653487,-0.3403006657568406,0.4467018381940584
1.1787808398473467,1.1800178180335448,-0.5276674253947834,1.1543560311307313,1.2805155659791883,-0.4163324308779472,-0.10173985649079632
1.1670129027461715,1.1917795641924407,-0.5361537130506058,1.1543560311307313,1.244206577695109,-0.42398456621931996,0.5767623568980791
1.2729243366567502,1.2858735334636024,-0.5347821984021356,1.2116011835668248,1.3168245542632675,-0.4221715415108129,-0.36743155365965463
1.2140846511508734,1.1917795641924407,-0.5166800445131315,1.1200089396690747,1.2200005855057237,-0.40759386287737176,-0.6400187926997104
1.1081732172402945,1.1682560718746497,-0.6055352902361806,1.039865726258543,1.1231766167481798,-0.4964422639264556,-0.23961972591233527
1.072869405936768,1.1329708333979638,-0.5681443933318373,1.0742128177201995,1.1473826089375652,-0.4589752771408445,0.31072649098768135
1.1317090914426449,1.121209087239069,-0.48017222405276183,1.039865726258543,1.1352796128428726,-0.37545439686388166,-0.5801364410810402
1.0375655946332425,1.0388768641268031,-0.18616125636762615,1.1543560311307313,0.9537346714224775,-0.09299401827054078,1.0064284282025988
1.2140846511508734,1.2035413103513357,-0.26177616085310623,1.2802953664901369,1.292618562073881,-0.14523676062843072,0.30266249367057024
1.2729243366567502,1.2388265488280217,-0.5741139326911732,1.1887031225923868,1.3168245542632675,-0.4610410497321683,-0.03400939431881525
1.2729243366567502,1.2270648026691255,-0.4914152391923494,1.1772540921051682,1.2321035816004164,-0.3807744790704233,-0.8342225767368333
1.1317090914426449,1.1682560718746497,-0.5477528158181777,1.0742128177201995,1.111073620653487,-0.4393509589767682,-0.03400939431881525
1.1317090914426449,1.1329708333979638,-0.549117937979463,1.1658050616179496,1.2563095737898018,-0.4369705677308162,0.8534470566698147
1.2846922737579265,1.2858735334636024,-0.301935200396902,1.3375405189262306,1.3410305464526528,-0.1842550024659383,0.03254655116810255
1.2964602108591017,1.2976352796224975,-0.5421595199902969,1.1772540921051682,1.3168245542632675,-0.4293419669052036,-0.5654330205912937
1.2023167140496982,1.2153030565102307,-0.5826435979386074,1.2001521530796062,1.3289275503579603,-0.4684039605760678,0.5057177261141708
1.2964602108591017,1.2976352796224975,-0.5099345354848999,1.2459482750284803,1.377339534736732,-0.393642230006469,0.1652744655333657
1.3317640221626283,1.3329205180991834,-0.5533240640882165,1.2459482750284803,1.4136485230208113,-0.43683673637611176,0.032037519080248496
1.3435319592638035,1.3446822642580782,-0.17086390407519622,1.5207250067217308,1.4499575113048895,-0.036707322352728444,0.6911201720644288
1.4729792673767326,1.43877623352924,-0.4420647162890971,1.4520308237984187,1.4862664995889687,-0.3146984800685267,0.48251450411424807
1.567122764186136,1.6269641720715635,-0.42628949296486407,1.589419189645044,1.6678114410093636,-0.29281272488204424,0.09321909815894487
1.5906586383884875,1.5799171874359828,-0.2514717324288634,1.4520308237984187,1.510472491778354,-0.12186415932106429,-0.7945789878830966
1.4494433931743822,1.4975849643237158,-0.5042747708361882,1.3833366408751055,1.510472491778354,-0.38256412004490487,0.030798364982705086
1.4612113302755574,1.5211084566415058,-0.4470447247239922,1.4291327628239807,1.5467814800624333,-0.32142188788006454,0.548168173788674
1.567122764186136,1.5563936951181918,-0.47604580834543647,1.5092759762345123,1.65570844491467,-0.3468893375232656,-0.03400939431881525
1.567122764186136,1.5328702028004018,-0.4914972978543762,1.4863779152600753,1.6193994566305918,-0.36508859238225766,-0.3520806255132071
1.5082830786802592,1.415252741211449,-0.5963023861689443,1.3947856713623252,1.522575487873048,-0.4773416735527686,-0.41924213455350884
1.437675456073207,1.403490995052554,-0.46313761552363897,1.3375405189262306,1.4862664995889687,-0.34321918444884725,-0.4235868647065374
1.367067833466154,1.3682057565758683,-0.44694081419250675,1.2459482750284803,1.3168245542632675,-0.3325317373967862,-0.2966902742253636
1.319996085061452,1.2858735334636024,-0.5888274160775603,1.2573973055157,1.3894425308314249,-0.4733118306501866,0.03216404573427557
1.3317640221626283,1.3211587719402873,-0.5666043257559606,1.2459482750284803,1.3168245542632675,-0.4506016888942923,0.09808443247931224
1.3552998963649787,1.3093970257813925,-0.5263318521793632,1.2230502140540433,1.3410305464526528,-0.4119707299424012,-0.16560000653866416
1.3317640221626283,1.415252741211449,-0.48379911254720864,1.2802953664901369,1.4136485230208113,-0.3663404451695877,0.23017825927743973
1.378835770567329,1.3682057565758683,-0.4767866845642762,1.303193427464575,1.4136485230208113,-0.35833862185512083,-0.42728304564000147
1.3082281479602769,1.3211587719402873,-0.47081818887631743,1.2459482750284803,1.4257515191155041,-0.353763351157495,0.23119241533731608
1.3552998963649787,1.3446822642580782,-0.46262791251483343,1.3833366408751055,1.4378545152101967,-0.3408542608958482,0.623943666780441
1.4729792673767326,1.5446319489592968,-0.43356036007255816,1.4291327628239807,1.5830904683465126,-0.30699692601360096,0.15968706759358495
1.5082830786802592,1.5093467104826108,-0.5447296259859391,1.3947856713623252,1.5467814800624333,-0.42300243682510663,-0.09821485102459655
1.496515141579084,1.4975849643237158,-0.5202790147982401,1.4062347018495436,1.522575487873048,-0.397649958254626,-0.03400939431881525
1.496515141579084,1.5328702028004018,-0.40599432459466683,1.4634798542856373,1.5830904683465126,-0.275573987368623,0.5449157851400287
1.6024265754896627,1.5799171874359828,-0.45935430678154493,1.4863779152600753,1.6193994566305918,-0.3310009132699436,-0.3503329813857654
1.5435868899837857,1.6152024259126676,-0.4451127585460035,1.4749288847728557,1.5951934644412054,-0.3185898299477726,-0.225557651478028
1.5082830786802592,1.5093467104826108,-0.2931159815717754,1.6581133725683561,1.607296460535898,-0.14817383803895193,0.6722506294447962
1.6377303867931894,1.7092963951838294,-0.5227417531009602,1.566521128670606,1.7283264214828282,-0.3928916762264894,-0.03400939431881525
1.6377303867931894,1.7563433798194101,-0.5655769617440989,1.612317250619481,1.7283264214828282,-0.43825257686508934,0.2805856485565122
1.6965700722990662,1.6975346490249343,-0.5631524479055663,1.566521128670606,1.7283264214828282,-0.43579135404418534,-0.09636054180565702
1.684802135197891,1.6857729028660393,-0.5628329540052426,1.5550720981833874,1.6678114410093636,-0.4369308367437187,-0.5337205799638222
1.5906586383884875,1.5563936951181918,-0.5655209948665004,1.497826945747294,1.65570844491467,-0.4409608681234691,-0.28753259217357563
1.5435868899837857,1.5799171874359828,-0.6400791168531759,1.4520308237984187,1.6193994566305918,-0.5199084253002129,-0.09785881337188426
1.5318189528826105,1.5563936951181918,-0.4861582664657486,1.4520308237984187,1.4499575113048895,-0.365724539478709,-0.8655889576526054
1.378835770567329,1.3682057565758683,-0.6464357930639657,1.3375405189262306,1.4620605073995832,-0.5297781704397678,0.03153621423472063
1.3906037076685052,1.3917292488936592,-0.5076935121203588,1.4291327628239807,1.474163503494276,-0.38604320753114973,-0.16485233260560264
1.367067833466154,1.3682057565758683,-0.5179854817175372,1.2802953664901369,1.4015455269261174,-0.4016599356636592,-0.2966902742253636
1.319996085061452,1.3329205180991834,-0.5124451522120458,1.303193427464575,1.3894425308314249,-0.3937054703790375,0.561551566158961
1.4259075189720307,1.5681554412770866,-0.3561964580473924,1.4749288847728557,1.5709874722518198,-0.22526309829134042,0.2261980309746771
1.4729792673767326,1.4740614720059249,-0.2020386942573568,1.497826945747294,1.607296460535898,-0.059392233298347065,0.6762109660266483
1.6024265754896627,1.6034406797537726,-0.42207508271455446,1.5207250067217308,1.6799144371040564,-0.2893716092626586,-0.16053882914559306
1.5788907012873123,1.6269641720715635,-0.5052483857721278,1.497826945747294,1.6678114410093636,-0.3760889994898651,0.21997983882611935
1.6259624496920142,1.6504876643893536,-0.5388375792263551,1.5092759762345123,1.6920174331987492,-0.4121967768930287,-0.22311086717124973
1.5906586383884875,1.5916789335948776,-0.49605683718321025,1.4634798542856373,1.5830904683465126,-0.371954903582872,-0.7945789878830966
1.4494433931743822,1.4975849643237158,-0.5021946685521083,1.3604385799006686,1.510472491778354,-0.3806762447702562,-0.09881715362033558
1.437675456073207,1.450537979688135,-0.5183415041160605,1.326091488439012,1.4620605073995832,-0.3994794307373616,-0.4235868647065374
1.367067833466154,1.3682057565758683,-0.4197543489485851,1.303193427464575,1.3410305464526528,-0.30371448303971416,-0.8220520340384604
1.2258525882520486,1.2388265488280217,-0.4363974502523623,1.1314579701562932,1.2078975894110298,-0.32864078960216625,-0.5044330323615691
1.1434770285438212,1.1800178180335448,-0.5792478174247337,1.062763787232981,1.2078975894110298,-0.47054981083367,-0.1702718625938128
1.1199411543414697,1.1329708333979638,-0.5145740461330065,1.039865726258543,1.2200005855057237,-0.4068759784732472,-0.10241045512616245
1.1081732172402945,1.1564943257157547,-0.45602421233496926,1.0284166957713246,1.0989706245587934,-0.3551754974939721,-0.6508403890993693
1.0022617833297158,0.9800681333323262,-0.6130648573864806,0.9482734823607928,1.0989706245587934,-0.5054969960944401,0.1753393069400415
1.0375655946332425,1.0388768641268031,-0.6512015227192439,0.9597225128480114,1.1473826089375652,-0.5415489339951808,0.1047156486840375
1.0611014688355929,1.074162102603488,-0.6314973332663462,0.9711715433352308,1.1715886011269516,-0.5223430854055179,0.03507567709660544
1.072869405936768,1.1329708333979638,-0.21355110707116587,1.016967665284106,1.0747646323694078,-0.12201722791208952,-0.5855868108092123
0.9787259091273645,0.9918298794912223,-0.2445119446210149,0.9482734823607928,0.9658376675171713,-0.16016920355336803,0.45645257313347387
1.0611014688355929,1.097685594921279,-0.3465059040812849,1.0513147567457615,1.111073620653487,-0.24635528920801572,0.5877562484199831
1.1670129027461715,1.1682560718746497,-0.5339997710165939,1.0513147567457615,1.244206577695109,-0.42516477255237106,-0.1697364501447891
1.1434770285438212,1.1564943257157547,-0.55439173990702,1.0284166957713246,1.1957945933163372,-0.44691046407244744,-0.3065343308688043
1.0964052801391193,1.097685594921279,-0.647111570280657,1.0055186347968863,1.1836915972216444,-0.536990638807855,-0.10268242753494528
1.0846373430379432,1.097685594921279,-0.5930415654100255,0.9826205738224494,1.1715886011269516,-0.4852442322252145,-0.24043889058003245
1.0493335317344177,1.074162102603488,-0.5619588792268967,0.9482734823607928,1.0868676284641006,-0.4576828012411533,-0.5185740234851048
0.9669579720261893,0.9447828948556414,-0.44700643503034376,0.8795792994374807,1.026352647990636,-0.3516994382075661,-0.17442620613877602
0.9434220978238389,0.9447828948556414,-0.5393276481673784,0.9024773604119177,1.0142496518959432,-0.4369421579389669,0.17747551817737048
0.9787259091273645,0.9447828948556414,-0.5368814129183093,0.8681302689502621,1.0505586401800213,-0.43529665173772863,0.036056601031516214
0.9904938462285406,0.9918298794912223,-0.6018545874363505,0.9024773604119177,1.0868676284641006,-0.49601581548524676,-0.10393355567046182
0.9787259091273645,1.0035916256501172,-0.6186230597643053,0.8795792994374807,1.0626616362747152,-0.5128720574331287,-0.10407538966914048
0.9669579720261893,0.9683063871734313,-0.40139662603110643,0.8681302689502621,0.8811166948543202,-0.3107447693768315,-0.7360934534186314
0.8492786010144353,0.8036419409488987,-0.5698460342827857,0.776538025052512,0.9174256831383993,-0.4707942782862219,-0.17733941800226702
0.8257427268120838,0.8742124179022696,-0.6028268977830686,0.776538025052512,0.9537346714224775,-0.5004587626455153,0.39777230202757685
0.896350349419137,0.8977359102200605,-0.4856107955989832,0.776538025052512,0.9053226870437056,-0.3932014824307513,-0.5315356287920221
0.8139747897109088,0.8154036871077937,-0.6090784893320738,0.7879870555397305,0.8932196909490129,-0.5074062572451292,0.4707875784452317
0.896350349419137,0.8977359102200605,-0.6196060025131781,0.799436086026949,0.9537346714224775,-0.5161546511887503,-0.31831009973207536
0.8492786010144353,0.8742124179022696,-0.6382398417393685,0.7879870555397305,0.9174256831383993,-0.5343096641737479,-0.2490044298439897
0.8139747897109088,0.8742124179022696,-0.5749645900929947,0.753639964078074,0.844807706570241,-0.4776314509166025,-0.46669251383085103
0.7433671671038565,0.7330714639955269,-0.651929809652097,0.7192928726164174,0.8206017143808555,-0.5484223570676158,0.5502195394268207
0.837510663913259,0.8271654332666887,-0.6100243817470584,0.776538025052512,0.9053226870437056,-0.5076725503537812,0.32506062343286424
0.896350349419137,0.8742124179022696,-0.3193542061401139,0.9368244518735743,0.9900436597065567,-0.22610143217121348,0.8188927219209651
1.0375655946332425,1.0388768641268031,-0.4700890539604704,0.9482734823607928,1.0989706245587934,-0.3689357003875091,-0.17273443732167418
1.014029720430891,1.0271151179679072,-0.6298180660205449,0.9139263908991373,1.0384556440853285,-0.5233920864990774,-0.3822204397594499
0.9551900349250141,0.9565446410145363,-0.6138650924148946,0.8337831774886056,0.9174256831383993,-0.5104967676358679,-0.807874756406031
0.8257427268120838,0.8271654332666887,-0.6865766988175839,0.7879870555397305,0.9174256831383993,-0.5785872483089959,0.4697359180853067
0.9081182865203122,0.9330211486967454,-0.5984608290357699,0.8452322079758241,0.977940663611864,-0.49521650894437585,0.17877829997920133
0.9434220978238389,0.9212594025378504,-0.6109783626152158,0.8681302689502621,0.9900436597065567,-0.5064395829787243,-0.24549430681500725
0.9081182865203122,0.8742124179022696,-0.6507518960440843,0.8108851165141675,0.9053226870437056,-0.5456231821186364,-0.24679708861683186
0.8728144752167857,0.8742124179022696,-0.5864250150263305,0.753639964078074,0.8206017143808555,-0.48799199060265597,-0.8190670240395175
0.7433671671038565,0.7448332101544229,-0.669325789395551,0.730741903103637,0.8569107026649347,-0.563629913832686,0.6232481561450308
0.8492786010144353,0.7683567024722128,-0.6517117475637381,0.7421909335908554,0.844807706570241,-0.547883890362658,-0.5356644772108868
0.7669030413062069,0.8036419409488987,-0.6727494228893018,0.6963948116419804,0.8569107026649347,-0.5673194046645815,0.11143286129259672
0.7904389155085573,0.8271654332666887,-0.6117385467545323,0.753639964078074,0.8811166948543202,-0.5102788880292042,0.32807169276411524
0.8492786010144353,0.8506889255844796,-0.527376893375175,0.8452322079758241,0.9053226870437056,-0.42875791385578355,0.6826407240984245
0.9669579720261893,1.0035916256501172,-0.5037734171983997,0.9024773604119177,1.026352647990636,-0.40220024944486726,0.24682422932111248
1.014029720430891,1.0388768641268031,-0.6247811122661353,0.9139263908991373,1.0384556440853285,-0.5186327615639423,-0.3822204397594499


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/An Naier-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-3.0451397812634236,9.0,-0.949323977214637,-1.5250688524669629,-1.860400795215963,-0.7554492476170915,9.82693391032747,买进,0.0,2022-06-24,8.95
-1.4160527042652216,8.94,-0.9517249355435478,-0.9945824546895117,-0.8221455136052803,-0.756697988304495,2.193847823803016,持有,0.0,2022-06-27,8.91
-0.8824236484176078,8.9,-0.9503506061607649,-0.4123412863971876,-0.20057361552349678,-0.755627007101562,2.1886981292298433,持有,0.0,2022-06-28,8.93
-0.2967332212677881,8.92,-0.9513300440104968,0.22812399872436964,0.48315547236646583,-0.7561356569732918,2.1889997499515537,持有,0.0,2022-06-29,8.87
0.3475262485970142,8.94,-0.935166648295786,0.9332827469895171,1.2359481044877363,-0.7425007932490788,2.1913338244735696,持有,0.0,2022-06-30,8.84
1.056862432589573,8.84,-0.9148210529627202,1.7096043047126164,2.0647106352634483,-0.7223262954668289,2.1932688260475017,持有,0.0,2022-07-01,8.85
1.8377830021226664,8.85,4.722280067286128,2.5635580182080258,2.416934710843126,4.824792320875917,2.1931552777522656,持有,0.0,2022-07-04,8.92
2.696795628609069,8.83,6.972936534971223,3.501613233790104,2.541249090459482,7.755674022690269,2.112584425671267,持有,0.0,2022-07-05,8.58
3.607869626397678,8.35,4.988231723813062,3.0918879672140243,2.8451286850772433,5.333162762981962,-1.38989665994447,卖出,-0.07222222222222226,2022-07-06,8.31
2.991810065988237,8.33,3.562307335902476,2.447109784549561,2.2557864409700703,3.5499931136238794,-2.2997242989632465,持有,0.0,2022-07-07,8.24
2.017828577876129,8.23,2.6829577948357173,2.1128602249743382,1.9357920193650053,2.6546308707546875,-0.05385193666973829,买进,0.0,2022-07-08,8.37
2.017828577876129,8.33,2.4022909750146084,1.9899426450015143,1.7769458676329928,2.317420901629271,-0.5762770840480832,卖出,0.012150668286755728,2022-07-11,8.31
1.813921540275822,8.31,1.711258839713834,1.7872364604849262,1.758528922504644,1.6332124916526642,-0.5431983343318652,持有,0.0,2022-07-12,8.24
1.6273682931095832,8.28,1.256074003031417,1.6621624317406496,1.7746437494919496,1.2261229849227866,0.12646933562008103,买进,0.0,2022-07-13,8.27
1.6946142310416,8.27,0.9187475940013671,1.6405979440261187,1.7861543401971671,0.9298566600340419,0.10195113060139173,卖出,-0.0012077294685990082,2022-07-14,8.27
1.7531832737565811,8.27,1.365748782250252,1.6492237391119307,1.4753683911562765,1.2988967235106048,-1.2343819357319008,持有,0.0,2022-07-15,8.32
1.3063231700793123,8.33,1.2824471479315371,1.1963694971067909,1.0126426448065031,1.1128311671700124,-0.8220334341415296,持有,0.0,2022-07-18,8.54
1.0308317469384705,8.54,0.3398201341848077,0.9354391957609712,1.0218511173706775,0.3064002584012752,-0.10395505685475691,持有,0.0,2022-07-19,8.55
1.013477956504402,9.3,0.1687697725105727,1.0022891076760148,1.0909146616019878,0.1729751020023387,-0.1354515473735286,持有,0.0,2022-07-20,8.95
0.9852780470490398,8.85,0.5467922693960029,0.7866442305307095,0.8077541302536188,0.44438443958405566,-0.9106223189191545,持有,0.0,2022-07-21,8.63
0.6902636096698713,8.53,-0.20599965511668003,0.6421621628433561,0.8330774298050987,-0.16310456513091337,-0.02765336726415696,买进,0.0,2022-07-22,8.49
0.6989405048869055,8.48,1.4249424442958631,1.0411051855621698,0.7594096492917021,1.1964829794530905,0.9405337291287289,持有,0.0,2022-07-25,8.4
1.0286625231342121,8.39,0.2809888641435974,0.9030924641891758,1.0218511173706775,0.2545230745643692,-0.16035076556510788,卖出,-0.01641266119577946,2022-07-26,8.47
0.9917857184618157,8.45,0.9887943178200521,1.209308189735508,1.1691866783974707,0.8886621360658296,0.36787857979232835,买进,0.0,2022-07-27,8.5
1.137123713347142,8.51,0.7590257666563485,1.1510840729062766,1.2451565770519122,0.6937052437163825,0.193286700171362,持有,0.0,2022-07-28,8.59
1.223892665517485,8.68,0.8540552788275569,1.2157775360498675,1.3556582478220065,0.7891598777155485,0.1844855385124302,持有,0.0,2022-07-29,8.63
1.3084923938835704,8.65,0.6080992912019217,1.2049952921926028,1.397096374360792,0.574714499412515,-0.2957337204385589,卖出,0.023668639053254566,2022-08-01,8.62
1.221723441713227,8.58,0.812760843485795,0.9397520933038765,0.8745155563438842,0.6780152902264228,-1.4170243285898605,持有,0.0,2022-08-02,8.22
0.7379865333635601,8.15,-0.20177026440192894,0.6507879579291682,0.8238689572409243,-0.1597607727586751,-0.22305704075444058,持有,0.0,2022-08-03,8.27
0.6815867144528371,8.27,-0.012028221763607086,0.672352445643699,0.7225757590350045,-0.013198306751600327,0.21499701764860638,持有,0.0,2022-08-04,8.46
0.7705248904274387,8.51,-0.21524554841814852,0.6486315091577141,0.7455969404454413,-0.17531123404190027,-0.5009528974263785,持有,0.0,2022-08-05,8.6
0.6208484479335964,8.65,-0.3289444816023135,0.5451219681279682,0.6604185692268254,-0.2692538681408852,-0.29847153456452546,持有,0.0,2022-08-08,8.79
0.5405871671760291,8.84,0.3039379833608594,0.2949739106394148,-0.08546770847131462,0.15102695169510336,-2.2997242989632474,持有,0.0,2022-08-09,8.76
-0.18827203105485854,8.83,-0.30481113298492113,-0.20963510188060033,-0.20978208808767115,-0.304373859399039,0.13924555479729722,买进,0.0,2022-08-10,8.9
-0.1318722121441348,9.01,-0.32557877699141685,-0.20963510188060033,-0.1361143075742745,-0.31568216314136216,0.012419706807774935,卖出,0.020385050962627375,2022-08-11,8.88
-0.11234919790580751,8.93,-0.28292425863559556,-0.12337715102247852,-0.092374062894445,-0.28150255087216397,-0.2814493319985988,买进,0.0,2022-08-12,8.82
-0.17959513583782358,8.86,-0.3654329934950503,-0.1880706141660695,-0.1338121894332305,-0.34555641747943083,0.04256926778804035,持有,0.0,2022-08-15,8.77
-0.1513952263824621,8.77,-0.2602342452494898,-0.14062874119410257,-0.12230159872801294,-0.2656572723539817,0.21201917494672387,持有,0.0,2022-08-16,8.76
-0.07330316942915292,8.88,-0.4636964313664642,-0.1621932289086334,-0.0417274637914851,-0.4103506402983462,-0.19253108806257846,卖出,-0.005599104143336947,2022-08-17,8.87
-0.11451842171006645,8.82,-0.2992372412219018,-0.1880706141660695,-0.16143760712575445,-0.3010107667559238,-0.45778581478007924,持有,0.0,2022-08-18,8.8
-0.23382573094428838,8.77,0.20620477752536856,-0.06946593173615219,-0.1821566703951472,0.06845135376632143,0.895950893870639,买进,0.0,2022-08-19,8.75
0.0416656921965527,8.84,-0.28672848428375847,-0.08456107313632286,0.00891913531147479,-0.2804576640564651,-0.513071844614737,卖出,0.007981755986317023,2022-08-22,8.81
-0.09716463127599731,8.8,-0.145536730657621,-0.07377882927905821,-0.0025914553937427718,-0.17719025051964327,0.42227886420787963,买进,0.0,2022-08-23,8.85
0.04383491600081086,8.83,0.6291086782776921,0.4739591586700178,0.045753025568173115,0.4153009852303975,1.3592328776765454,持有,0.0,2022-08-24,8.79
0.471172005439754,8.89,1.0438796832850608,0.6119718800430133,0.4578321728149859,0.8056182483298615,0.6344863474466585,持有,0.0,2022-08-25,8.59
0.6924328334741295,8.59,0.3438100078253971,0.719794318615666,0.6788355143551759,0.26058942644607996,-0.217545257536612,卖出,-0.02386363636363646,2022-08-26,8.42
0.6382022383676648,8.44,0.8828405120321529,0.558060660756687,0.407185573712026,0.6580114035390412,-0.8255613827441559,持有,0.0,2022-08-29,8.6
0.38440305326941066,8.58,0.16715993284483166,0.719794318615666,0.41178980999411235,0.10866732755416145,0.6565213166104458,买进,0.0,2022-08-30,8.73
0.610002328912304,8.78,0.13486920253624096,0.6141283288144659,0.5752401980082112,0.08892201460991483,0.19774933033247946,卖出,0.02331002331002323,2022-08-31,8.58
0.6924328334741295,8.56,-0.08031596424397826,0.6141283288144659,0.706460932047699,-0.0741901780619013,-0.34195218139543454,持有,0.0,2022-09-01,8.52
0.5969869860867519,8.6,0.8756545546082795,0.6766653431866043,0.5568232528798625,0.6679820529691972,-0.365594408695121,买进,0.0,2022-09-02,8.67
0.4950334672865984,8.66,-0.14698540827717888,0.48905430007018924,0.4348109914045491,-0.14080319070087846,-0.3834348829182627,卖出,0.00697674418604657,2022-09-05,8.73
0.38874150087792697,8.74,0.18267378318556127,0.8879973227890043,0.5291978351873378,0.13092284625593445,0.5741731616007877,买进,0.0,2022-09-06,8.74
0.5883100908697178,8.69,0.48101099741290004,0.5472784168994208,0.5660317254440369,0.3505058671506327,-0.37924444332965046,卖出,-0.005720823798627084,2022-09-07,8.76
0.48201812446104636,8.82,0.081366964795617,0.44376887586967495,0.5061766537769026,0.03837338324937637,-0.026898773005850383,持有,0.0,2022-09-08,8.8
0.49069501967808055,8.85,-0.13403367831154323,0.3337899885255697,0.46934276352020343,-0.13368950690015755,-0.39709284310356635,持有,0.0,2022-09-09,8.67
0.3800646056608928,8.69,-0.22531149831925612,0.2540013839818057,0.31740296621132297,-0.21317573028630665,-0.641633504403279,持有,0.0,2022-09-13,8.88
0.19351135849465398,8.78,-0.4794662711451919,0.19577726715257418,0.31970508435236694,-0.4035886420034814,0.22688210861694916,买进,0.0,2022-09-14,8.83
0.28028031066499737,8.91,-0.01139871034564308,0.17421277943804334,0.16546316890244248,-0.06310632691479834,-0.7539541236809846,卖出,0.01480637813211854,2022-09-15,8.68
0.061188706434879996,8.72,-0.2957842776025745,0.0642338920939373,0.12632716050470097,-0.2773671568693111,0.2251828582631923,买进,0.0,2022-09-16,8.4
0.1457884348009652,8.4,-0.3225861491614635,0.11814511138026439,0.18388011403079205,-0.2941939913291852,-0.21639147201508366,持有,0.0,2022-09-19,8.38
0.0958962873030175,8.41,-0.24129102683763096,0.12461445769462226,0.1516504600561809,-0.2325667595835827,0.36613687276074314,持有,0.0,2022-09-20,8.4
0.22388049175427438,8.39,0.26576083157538044,0.35319802746864637,0.3933728648657636,0.17061115074510388,0.7427549373236031,持有,0.0,2022-09-21,8.52
0.471172005439754,8.5,1.0777918284339802,0.5990331874142945,0.5499168984567313,0.8254477905620797,0.22958147443701554,持有,0.0,2022-09-22,8.39
0.5622794052186152,8.39,0.04796101093539983,0.3769189639546298,0.48545759050750903,0.007911433984425276,-0.6669684272661864,卖出,-0.03784403669724771,2022-09-23,8.31
0.3627108152268244,8.33,0.29175466690824065,0.4804285049843772,0.510780890058989,0.208290219240047,0.6655397596109743,买进,0.0,2022-09-26,8.41
0.590479314673976,8.39,-0.11044703409391027,0.5063058902418133,0.6097719701238655,-0.10383342296907784,-0.25301295017492476,卖出,0.007202881152461044,2022-09-27,8.41
0.5254026005462188,8.4,-0.25823663723505946,0.41789149061223885,0.5153851263410769,-0.2251239520244544,-0.40885114693384844,持有,0.0,2022-09-28,8.38
0.41043373892051316,8.4,-0.43291670654059616,0.34457223238283435,0.5291978351873378,-0.3596635203336243,-0.04024058901947248,持有,0.0,2022-09-29,8.36
0.41477218652903103,8.37,-0.3835125258030547,0.2798787692392434,0.3749559197374149,-0.328087402721296,-0.2510969351752292,持有,0.0,2022-09-30,8.31
0.3518646962055305,8.36,-0.34830885828955704,0.3337899885255697,0.4578321728149859,-0.2963315681618303,-0.12247009622651739,买进,0.0,2022-10-10,8.3
0.3301724581629458,8.32,-0.4728946883725139,0.2496884864389005,0.4002792192888948,-0.39579941576641564,-0.13644607809641038,卖出,-0.004784688995215209,2022-10-11,8.37
0.30414177251184177,8.42,-0.29404978221050393,0.3769189639546298,0.4371131095455923,-0.2538391990716953,0.5126246357943272,买进,0.0,2022-10-12,8.42
0.48201812446104636,8.4,-0.24083425264043784,0.3618238225544584,0.4371131095455923,-0.21590557690807383,-0.5794386281155643,卖出,-0.0023752969121139636,2022-10-13,8.47
0.3128186677288759,8.52,-0.6379215072708982,0.23028044749582227,0.41869616441724355,-0.5197995692383534,0.022045439628966636,持有,0.0,2022-10-14,8.5
0.3366801295757203,8.5,-0.40160986607196336,0.23674979381018169,0.3450283839038469,-0.34400932485755675,-0.2739006678191281,持有,0.0,2022-10-17,8.43
0.26726496783944687,8.42,-0.5711857285833294,0.15049184295205986,0.2874754303777558,-0.47398458054573683,-0.26218889050030775,持有,0.0,2022-10-18,8.41
0.20218825371168817,8.39,-0.6624804661539013,0.10304996998009296,0.2644542489673199,-0.5429070159192653,-0.02581358008679872,持有,0.0,2022-10-19,8.37
0.21086514892872235,8.37,-0.6096843140631295,0.2044030622383862,0.3058923755061054,-0.501062030515682,0.016156553426693733,买进,0.0,2022-10-20,8.33
0.23255738697130857,8.36,-0.6184342556534156,0.18068212575240275,0.31970508435236694,-0.507618712737814,0.10666721911879486,持有,0.0,2022-10-21,8.3
0.2824495344692555,8.35,-0.5339951378319439,0.20871595978129145,0.3542368564680213,-0.44312575266122,-0.20630239014229895,卖出,-0.0023894862604539515,2022-10-24,8.21
0.23472661077556672,8.18,-0.2747824589101884,0.25831428152471253,0.27366272153149424,-0.24847305435624037,0.3019712707765806,买进,0.0,2022-10-25,8.16
0.34535702479275604,8.33,-0.02814754277508002,0.3596673737830058,0.41409192813515555,-0.052276278150523436,0.15905951052016273,持有,0.0,2022-10-26,8.28
0.4126029627247713,8.25,-0.16563390493607297,0.3510415786971937,0.19539070473601042,-0.1701731326457854,-0.9451251249776729,卖出,0.00855745721271397,2022-10-27,8.33
0.12843464436689606,8.2,-0.5107913647737515,0.18283857452385535,0.2045991773001848,-0.4319327393196268,0.26496275198391367,买进,0.0,2022-10-28,8.34
0.22604971555853257,8.38,-0.6002318484151721,0.11167576506590499,0.24373518569792713,-0.49742050278860095,-0.35423299912268,卖出,0.021951219512195305,2022-10-31,8.31
0.13277309197541315,8.33,-0.5323933117486097,0.17636922820949597,0.25524577640314466,-0.4444511428369272,0.14439656945957588,买进,0.0,2022-11-01,8.2
0.19351135849465398,8.25,-0.614266302403784,0.20224661346693357,0.32200720249341014,-0.5040707928589837,0.1496802461631102,持有,0.0,2022-11-02,8.19
0.25641884881815297,8.17,-0.24909536570390325,0.3165383983539441,0.41869616441724355,-0.221829664085946,0.43302036237190356,持有,0.0,2022-11-03,8.21
0.408264515116255,8.22,-0.2426586782350747,0.34457223238283435,0.510780890058989,-0.21454720368725236,-0.013005516015722049,卖出,-0.013205282112845069,2022-11-04,8.22
0.4212798579418055,8.22,-0.26724078746725327,0.43729952955531554,0.4601342909560291,-0.2330308298316385,-0.1421918480458792,持有,0.0,2022-11-07,8.25
0.39307994848644484,8.26,0.3414375422339331,0.517088134099078,0.5061766537769026,0.24511394462355787,0.601080465457166,买进,0.0,2022-11-08,8.33
0.6013254336952698,8.33,0.03773300859006387,0.4718027098985652,0.5268957170462946,0.00520458865609836,-0.5576485704782025,卖出,0.008474576271186475,2022-11-09,8.27
0.4364644245716157,8.31,-0.014853899960083421,0.43945597832676814,0.47624911794333463,-0.035120404690056256,0.23095071796893232,买进,0.0,2022-11-10,8.3
0.527571824350477,8.35,-0.2130026357422626,0.4157350418407847,0.4647385272381171,-0.19072694708431345,-0.5225790248049337,卖出,0.00481347773766536,2022-11-11,8.34
0.37572615805237647,8.3,-0.4832878595552365,0.26478362783907194,0.3542368564680213,-0.40454198368570593,-0.42314885373383937,持有,0.0,2022-11-14,8.32
0.2585880726224111,8.32,-0.4935399026477931,0.2798787692392434,0.3473305020448901,-0.41138311395625216,0.3216189845805738,买进,0.0,2022-11-15,8.3
0.37572615805237647,8.32,0.14516843672519378,0.4674898123556584,0.48315547236646583,0.09274651849500404,0.479576943533953,持有,0.0,2022-11-16,8.4
0.5449256147845454,8.41,1.7885476160332408,0.8276167571883186,0.6120740882649104,1.4295668879202945,0.7544483483912806,持有,0.0,2022-11-17,8.42
0.8074016950998352,8.6,1.299698164858473,0.7650797428161803,0.7525032948685725,1.0460918493219673,0.023525233435122774,卖出,0.033653846153846076,2022-11-18,9.26
0.8334323807509393,9.7,1.417535222957755,0.8858408740175502,0.9182558010237145,1.1675860852874436,-0.24663068021424805,买进,0.0,2022-11-21,10.19
0.7683556666231806,11.21,0.3584494872857298,0.7025427284440404,0.7663160037148332,0.28226703197303893,-0.11218628374229453,持有,0.0,2022-11-22,9.71
0.748832652384854,10.22,0.31341538015408277,0.6184412263573728,0.11251445165843939,0.2174473948891315,-1.0026290341664172,持有,0.0,2022-11-23,9.8
0.4321259769630994,10.78,-0.34255154452922426,0.4157350418407847,0.5361041896104689,-0.2875846377382747,0.14970144964084955,买进,0.0,2022-11-24,10.78
0.4972026910908566,11.86,0.5852191778331636,0.672352445643699,0.6466058603805647,0.46219584862024193,0.5983924320202916,买进,0.0,2022-11-25,11.86
0.7076174001039397,13.05,-0.12093058067822171,0.6529444067006208,0.711065168329787,-0.09875748056462738,-0.178005485938217,持有,0.0,2022-11-28,13.05
0.666402147823027,14.36,0.5688394153934665,0.6572573042435276,0.7225757590350045,0.4541643287315013,0.2878255438430267,买进,0.0,2022-11-29,14.36
0.7792017856444744,15.38,0.16086927065541765,0.7133249723013065,0.8146604846767499,0.13390823603979304,0.049704137672323234,持有,0.0,2022-11-30,15.8
0.8139093665126111,17.3,0.1861276372029338,0.7586103965018208,0.793941421407358,0.15352413492425743,-0.02808174318386956,持有,0.0,2022-12-01,17.38
0.8225862617296453,18.11,0.3150897736781016,0.8189909621025065,0.8630049656386667,0.2673311029478815,-0.36273982603961696,买进,0.0,2022-12-02,19.12
0.7184635191252337,19.89,0.5049773963968154,0.7499846014160089,0.7870350669842268,0.41333266347057923,0.4094163309736063,买进,0.0,2022-12-05,19.8
0.8724784092275938,19.5,0.0932199435734626,0.7952700256165232,0.8952346196132778,0.08713297251694332,-0.31596627442673975,持有,0.0,2022-12-06,20.88
0.7835402332529907,20.6,0.6875094408640431,0.8211474108739591,0.8307753116640555,0.571032798129276,0.37307080501048157,买进,0.0,2022-12-07,22.97
0.9267090043340587,20.67,0.0317424105418859,0.8060522694737877,0.8952346196132778,0.039274760976462486,-0.40933201662574986,持有,0.0,2022-12-08,20.67
0.805232471295577,18.6,-0.02411403963027529,0.719794318615666,0.6420016240984767,-0.026314379017503588,-0.9181451490400161,持有,0.0,2022-12-09,18.6
0.514556481524925,17.63,-0.1547354328626933,0.5537477632137802,0.48085335422542264,-0.14257819636428581,-0.5167109360671442,买进,0.0,2022-12-12,16.81
0.36488003903108257,16.92,0.22524193293099715,0.24106269135308847,-0.007195691675830778,0.10157422836781842,-1.4511009818294676,持有,0.0,2022-12-13,17.9
-0.07764161703767002,17.77,-0.1559940104995987,-0.21394799942350634,-0.25122021462645666,-0.20359290954506665,-0.3606052349342186,持有,0.0,2022-12-14,19.69
-0.16874901681653123,20.49,0.025921878520343184,-0.26570276993837927,-0.4860362650129082,-0.0858246429526176,-0.40928178629086476,持有,0.0,2022-12-15,18.17
-0.272871759420943,17.85,-0.32233861850489487,-0.33686557939633044,-0.31337740443463497,-0.32541791509474494,-0.3096631940164023,持有,0.0,2022-12-16,19.99
-0.3466253687657351,20.06,-0.5330900482189871,-0.4037154913113748,-0.37093035796072604,-0.4717943112320994,-0.40393708972125136,持有,0.0,2022-12-19,21.6
-0.4464096637616305,22.96,-0.6944221604287694,-0.496442788483856,-0.4031600119353372,-0.5834230491562296,-0.05385193666973829,买进,0.0,2022-12-20,23.07
-0.4464096637616305,23.2,-0.6016796356366848,-0.5417282126843703,-0.5251722734106505,-0.5245362801803447,-0.36309425850017124,持有,0.0,2022-12-21,25.38
-0.5331786159319747,27.5,-0.5298325269705836,-0.5309459688271049,-0.45841084732038423,-0.4745170528215421,0.29106388860396015,买进,0.0,2022-12-22,27.92
-0.4377327685445963,27.0,-0.6928920113880747,-0.5201637249698402,-0.5182659189875193,-0.5840922600911644,-0.146497066774662,持有,0.0,2022-12-23,25.13
-0.46376345419569964,22.62,-0.7362989160920991,-0.47056540322641993,-0.39855577565324996,-0.610926784690805,-0.030594715106463256,买进,0.0,2022-12-26,22.62
-0.4572557827829236,22.6,-0.5867467700204552,-0.47703474954077857,-0.4492023747562099,-0.5098653291081369,0.09329142499776837,买进,0.0,2022-12-27,24.88
-0.41604053050201006,25.09,-0.2557038999954575,-0.5093814811125748,-0.6863205432837054,-0.30066597752894203,-1.115620987702642,持有,0.0,2022-12-28,24.4
-0.7153934154896964,23.5,-0.425639038118066,-0.7918762701729245,-0.9004175304007641,-0.42478075734524745,-0.6272317918399591,持有,0.0,2022-12-29,24.0
-0.8694083055920557,25.1,-0.634097247666718,-0.8975422599741245,-0.8958132941186769,-0.5580538422625796,0.08703304546675325,买进,0.0,2022-12-30,26.4
-0.8325315009196601,26.5,-0.7133845223986003,-0.942827684174638,-0.8520730494388474,-0.6073439367655489,-0.24327278130762156,持有,0.0,2023-01-03,27.0
-0.8824236484176078,26.18,-0.5896663852107012,-0.8587261820879688,-0.8221455136052803,-0.5268984919971396,0.20362603385947486,买进,0.0,2023-01-04,24.99
-0.815177710485591,24.23,-0.6981355654763208,-0.8802906698024997,-0.7691967963612764,-0.5958988019852878,0.06111045116246804,买进,0.0,2023-01-05,25.45
-0.7848085772259713,25.6,-0.6451746897471851,-0.8932293624312176,-0.893511175977633,-0.5647514416113943,-0.6747551725166139,持有,0.0,2023-01-06,25.8
-0.9496695863496238,26.68,-0.6930968029384732,-0.9579228255748095,-0.925740829952244,-0.595337203093422,0.3410451865169231,买进,0.0,2023-01-09,26.0
-0.8477160675494703,25.35,-0.7221024096592588,-0.947140581717544,-0.865885758285109,-0.6129956288063427,-0.04559505298483439,持有,0.0,2023-01-10,26.29
-0.8455468437452114,26.87,-0.690354376959224,-0.9083245038313891,-0.8612815220030218,-0.5929745929251989,-0.22718276948180682,持有,0.0,2023-01-11,28.92
-0.891100543634642,28.0,-0.7698909631437653,-0.9773308645178869,-0.9418556569395496,-0.6440868271901268,-0.3782557223343565,持有,0.0,2023-01-12,27.53
-0.9757002720007272,27.05,-0.8006341816497797,-1.0269291862613072,-0.925740829952244,-0.6630787417239488,0.12338714490923146,买进,0.0,2023-01-13,24.78
-0.9301465721112966,25.56,-0.7253269861799895,-1.0247727374898545,-0.9418556569395496,-0.6173346308523429,-0.30506808457729,持有,0.0,2023-01-16,22.82
-0.9952232862390545,22.0,-0.6647527619652791,-1.0980919957192583,-1.1053060449536485,-0.582562733552034,-0.27403550160047263,持有,0.0,2023-01-17,20.54
-1.0516231051497775,20.2,-0.8443487188784244,-1.1261258297481478,-1.0178255555939895,-0.6914484210699458,-0.07950927515747926,卖出,-0.012792870490153933,2023-01-18,19.82
-1.0581307765625534,19.3,-0.7423834511340468,-1.1476903174626787,-1.1513484077745213,-0.6315397573030256,-0.3535299110512597,持有,0.0,2023-01-19,17.87
-1.1340536097116045,17.62,-0.5111938246901868,-1.0549630202901967,-1.1421399352103467,-0.48729757713986027,0.5883217681591643,买进,0.0,2023-01-20,17.7
-0.9735310481964683,17.62,-0.6062438160164351,-1.0635888153760094,-0.9971064923245967,-0.5447287970825493,-0.32382908014604295,卖出,0.0,2023-01-30,18.06
-1.0429462099327433,18.08,-0.6155538179771588,-1.0355549813471192,-1.0109192011708592,-0.5499687364857526,0.22794953844693608,买进,0.0,2023-01-31,17.84
-0.9713618243922101,17.8,-0.6464951500482325,-1.0377114301185726,-0.9280429480932881,-0.5681049023476654,0.03891785674080792,卖出,-0.015486725663716682,2023-02-01,17.55
-0.9475003625453657,17.62,-0.7033096685170406,-1.018303391175495,-0.9234387118112001,-0.6030397901605565,-0.03705408803627637,持有,0.0,2023-02-02,18.29
-0.9431619149368479,18.1,-0.6946710266824058,-1.0355549813471192,-0.9326471843753753,-0.5980987638647639,-0.11260046632614566,持有,0.0,2023-02-03,17.52
-0.958346481566658,17.52,-0.46219032307299024,-0.9385147866317319,-0.9027196485418073,-0.45117551391458505,0.16492918517226524,买进,0.0,2023-02-06,17.46
-0.9019466626559351,17.43,-0.6723656652518311,-1.005364698546777,-0.9096260029649386,-0.5835343021807858,-0.19552106527452204,卖出,-0.005136986301369855,2023-02-07,17.09
-0.9388234673283308,17.15,-0.7354530379491488,-1.0161469424040417,-0.9234387118112001,-0.6227886080412447,0.03839823504508042,持有,0.0,2023-02-08,17.17
-0.9149620054814864,17.1,0.05347346523329963,-0.5417282126843703,-0.8750942308492842,-0.10327272963670231,0.5892576650282906,买进,0.0,2023-02-09,16.95
-0.7479317725535749,16.96,-0.27002372655755946,-0.9277325427744666,-0.9464598932216368,-0.3314542297545709,-0.7521347391181892,卖出,-0.008187134502924008,2023-02-10,16.73
-0.9344850197198137,16.73,-0.5038133152934349,-0.9492970304889974,-1.0109192011708592,-0.4777038529185901,0.12213059918161935,持有,0.0,2023-02-13,17.07
-0.8889313198303831,17.13,-0.2875975127758842,-0.7961891677158305,-0.8958132941186769,-0.3367808563193718,0.3785263041272342,买进,0.0,2023-02-14,16.94
-0.7761316820089363,16.94,-0.5129870863532413,-0.8824471185739531,-0.868187876426153,-0.480874274984103,-0.5922739341683634,卖出,-0.011091652072387492,2023-02-15,16.96
-0.9193004530900035,16.96,0.005095468242863583,-0.7983456164872839,-0.8843027034134586,-0.14559510359367883,0.7234689777079919,买进,0.0,2023-02-16,16.72
-0.7175626392939545,16.68,0.4520045002940692,-0.6366119586283049,-0.6586951255911815,0.16031943995051848,0.3985540068138449,持有,0.0,2023-02-17,17.56
-0.5960861062554736,17.3,-0.3221235873769765,-0.7120876656291613,-0.6425802986038759,-0.34799481462478626,-0.31518405216933404,卖出,0.020047169811320747,2023-02-20,18.37
-0.6676704917960068,17.89,-0.33420717924853166,-0.7358086021151455,-0.7691967963612764,-0.3588580549816527,-0.5105580538682041,持有,0.0,2023-02-21,17.68
-0.7913162486387466,17.5,-0.37032662115152865,-0.9859566596036997,-0.9902001379014663,-0.39767446500172926,-0.569110344624915,持有,0.0,2023-02-22,17.89
-0.9279773483070385,18.2,-0.5877573718017693,-1.009677596089683,-0.9303450662343312,-0.531438377992795,-0.12081794076346798,持有,0.0,2023-02-23,18.38
-0.9453311387411067,18.19,-0.5563512519510956,-0.9536099280319034,-0.8889069396955458,-0.5099744675127669,0.18123003022453635,买进,0.0,2023-02-24,17.71
-0.884592872221866,17.43,-0.5758046684428602,-0.9320454403173734,-0.8773963489903274,-0.5218695392013091,-0.17017532946333513,持有,0.0,2023-02-27,17.56
-0.9149620054814864,17.57,-0.6623847483640412,-0.9902695571466057,-0.9441577750805928,-0.5779677682623823,-0.3461744828961164,卖出,-0.03408466190214409,2023-02-28,18.79
-0.9908848386305374,18.54,0.08113189971168136,-1.2253224732349883,-1.1766717073260011,-0.1423321952019039,-0.6715937695537855,持有,0.0,2023-03-01,19.46
-1.1492381763414148,19.03,-0.4468750314963426,-1.2382611658637064,-1.2894754962371393,-0.458159416920923,0.0331636527255945,买进,0.0,2023-03-02,19.17
-1.1275459382988284,19.16,0.11405392223432649,-0.8328487968305327,-1.1536505259155645,-0.10046128482372862,0.18885136763060312,持有,0.0,2023-03-03,20.16
-1.0668076717795876,19.8,-0.08078520401380433,-1.210227331834817,-1.5680317913034203,-0.2520980130119987,-1.4173254212236428,卖出,0.04046242774566471,2023-03-06,19.4
-1.4117142566567038,19.01,-0.5287026118512111,-1.5768236229818358,-1.809754196113003,-0.5267402908674859,-1.2224359300582308,持有,0.0,2023-03-07,18.75
-1.6893749036018038,19.13,-0.7628327778393796,-1.7018976517261126,-1.754503360727956,-0.6556117564576355,-0.33314138138033655,买进,0.0,2023-03-08,19.24
-1.7522823939253027,19.0,-0.45270001550811134,-1.865787758356545,-2.166582507974768,-0.5002386117490842,-0.6682243154126455,卖出,-0.006795608991113383,2023-03-09,18.28
-1.8889434935935947,17.88,-0.6935811794750678,-1.9218554264143246,-2.0468723646404987,-0.6237263868293577,-0.2042451752161771,持有,0.0,2023-03-10,16.82
-1.9214818506574731,16.29,-0.7069344789590936,-1.9153860800999651,-1.9616939934218836,-0.6299894694248405,0.09755518887813718,买进,0.0,2023-03-13,16.6
-1.8889434935935947,16.61,-0.5595994240200244,-1.9542021579861202,-2.0975189637434584,-0.5570588922175536,0.1366461654890873,卖出,0.019643953345610823,2023-03-14,15.48
-1.847728241312681,15.86,0.4881003466488681,-1.6544557787541456,-1.8811198584853557,0.00274288486260136,0.5526031943612658,买进,0.0,2023-03-15,15.4
-1.7154055892529072,15.55,-0.15203441039254648,-1.844223270642014,-1.9593918752808395,-0.33821924328550457,-1.0606223059737236,卖出,-0.019546027742748974,2023-03-16,16.94
-1.9410048648958005,17.24,-0.43179035301340457,-2.0749632891874907,-2.1182380270128514,-0.4975548549436857,-0.7531533491167252,持有,0.0,2023-03-17,16.94
-2.0906813073896435,16.95,-0.6388007753405438,-2.1310309572452706,-2.1320507358591128,-0.6005362706926176,0.1553583439351559,买进,0.0,2023-03-20,17.27
-2.0472968313044713,17.0,-0.4132108622030143,-2.029677864986977,-2.106727436307633,-0.48555524772505626,0.2570671720926271,持有,0.0,2023-03-21,16.9
-1.982220117176714,16.78,-0.33809510231294443,-1.9520457092146668,-1.9824130566912763,-0.4398439419380507,0.5697175403439341,持有,0.0,2023-03-22,16.78
-1.84989746511694,16.7,-0.4441076743718276,-1.9326376702715893,-1.8995368036137052,-0.49261102288617914,-0.063798227025332,持有,0.0,2023-03-23,16.8


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Fangda Chemical-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.4360655700193323,31.51,-0.18589659482337761,-2.422841585846278,-2.4110182818530497,-0.5372080166292874,0.7491304614339857,买进,0.0,2021-09-15,32.12
-2.3937180904495086,32.07,-0.21790669987740702,-2.4266319001374033,-2.3952881598961926,-0.5487374365389881,0.09393201769508293,卖出,0.01777213582989523,2021-09-16,31.02
-2.3860185487095404,31.02,0.10655401339147015,-2.3811481286439,-2.3834905684285497,-0.41569342459807623,0.5150089548690707,买进,0.0,2021-09-17,30.4
-2.355220381749668,30.57,-0.26484171539830104,-2.407680328681777,-2.3716929769609068,-0.5649004348838422,-0.8067573585541749,卖出,-0.014506769825918739,2021-09-22,31.57
-2.3975678613194926,33.7,-0.4120182601635846,-2.4266319001374033,-2.403153220874621,-0.6249022301148509,-0.6841339287237596,持有,0.0,2021-09-23,31.66
-2.4322157991493487,31.5,-0.44191224431865533,-2.4759059859220316,-2.4464110562559775,-0.6421301176837286,-0.8418374612790813,持有,0.0,2021-09-24,30.11
-2.474563278719173,30.5,-0.5869022077727492,-2.4948575573776584,-2.4464110562559775,-0.6970595481032318,0.1750747888368942,买进,0.0,2021-09-27,29.44
-2.4630139661092207,29.4,-0.6104760334700278,-2.491067243086533,-2.4503435867451917,-0.7059350232343536,-0.26805154320340685,持有,0.0,2021-09-28,29.75
-2.474563278719173,29.26,-0.5644602151787815,-2.4948575573776584,-2.4464110562559775,-0.6884347245527347,0.32330673776812,持有,0.0,2021-09-29,28.32
-2.455314424369253,28.49,-0.5295294658151971,-2.4759059859220316,-2.422815873320692,-0.6741644456300023,0.1724711831765096,持有,0.0,2021-09-30,28.6
-2.443765111759301,29.23,-0.19420103692732835,-2.506228500251034,-2.548656848975548,-0.556851315567506,-2.1566482403976024,卖出,-0.04163934426229507,2021-10-08,29.16
-2.5554084669888377,29.21,-0.48702286712883824,-2.5441316431622867,-2.5171966050618337,-0.6641169926385856,0.9666925410469335,买进,0.0,2021-10-11,29.79
-2.5053614456790454,29.96,-0.33137963060665293,-2.4986478716687834,-2.4739387696804775,-0.6026146524484531,0.8593048719469865,持有,0.0,2021-10-12,29.6
-2.4591641952392367,29.52,-0.2284516224967756,-2.45316410017528,-2.4149508123422634,-0.5571278304242897,0.46666721419926505,持有,0.0,2021-10-13,29.85
-2.4322157991493487,29.85,-0.2976162958508467,-2.4266319001374033,-2.422815873320692,-0.5827428512376367,-0.48067185822493363,持有,0.0,2021-10-14,29.83
-2.455314424369253,29.83,-0.43236651458213704,-2.460744728757531,-2.4306809342991205,-0.6353033564799272,0.611959818649431,持有,0.0,2021-10-15,30.0
-2.4206664865393965,30.5,-0.039121935372301235,-2.4304222144285283,-2.3992206903854068,-0.47949109411445734,0.4548795915212949,持有,0.0,2021-10-18,30.74
-2.3937180904495086,30.97,-0.259755316751257,-2.419051271555153,-2.3756255074501214,-0.5637185020950946,-0.18847828681497886,持有,0.0,2021-10-19,32.62
-2.4014176321894762,32.5,-0.42217123419354785,-2.434212528719654,-2.3913556294069784,-0.6288558775866898,0.023649634656576445,买进,0.0,2021-10-20,33.07
-2.3975678613194926,33.24,-0.47407666971998585,-2.4304222144285283,-2.3992206903854068,-0.6495300106274209,-0.5426093077984716,持有,0.0,2021-10-21,35.2
-2.4245162574093806,35.58,-0.18862046187056922,-2.4266319001374033,-2.4070857513638355,-0.537052627600366,0.5998359942225918,买进,0.0,2021-10-22,34.77
-2.389868319579524,34.77,-0.27302004139403463,-2.4152609572640276,-2.3677604464716926,-0.5684715442619995,0.023170426756464774,持有,0.0,2021-10-25,35.71
-2.3860185487095404,35.59,-0.3814426568354916,-2.419051271555153,-2.3795580379393355,-0.611436466319753,-0.46898470163172057,持有,0.0,2021-10-26,36.1
-2.409117173929445,36.35,-0.49749572340065423,-2.4304222144285283,-2.403153220874621,-0.6590740723086869,-0.5459942930369973,买进,0.0,2021-10-27,36.55
-2.4360655700193323,36.5,-0.41649500561420144,-2.4759059859220316,-2.466073708702049,-0.6329601453712645,-0.8436767305538941,持有,0.0,2021-10-28,34.2
-2.478413049589157,34.47,-0.6230650106408024,-2.5175994431244098,-2.4739387696804775,-0.7121503345531423,-0.4187332441144547,卖出,0.03172702783597733,2021-10-29,33.89
-2.497661903939077,33.97,-0.6340869462361375,-2.5175994431244098,-2.4739387696804775,-0.7160592190737786,0.25346668490629254,买进,0.0,2021-11-01,34.7
-2.482262820459141,34.64,-0.6586009968786799,-2.510018814542159,-2.4503435867451917,-0.7246457214486524,0.02719577311740282,持有,0.0,2021-11-02,34.19
-2.478413049589157,34.58,-0.6579321248172721,-2.4872769287954077,-2.4464110562559775,-0.7236180704417993,0.39847899690545185,持有,0.0,2021-11-03,34.75
-2.455314424369253,35.0,-0.5008313012489037,-2.4569544144664053,-2.4149508123422634,-0.661641234635041,0.3922155009129703,持有,0.0,2021-11-04,34.99
-2.4322157991493487,34.9,-0.48680516252181644,-2.4455834715930296,-2.3952881598961926,-0.6548324654266615,0.386125589105025,持有,0.0,2021-11-05,34.43
-2.409117173929445,34.4,-0.46551337091639966,-2.4417931573019045,-2.3834905684285497,-0.6461195755610959,0.023972745222489513,持有,0.0,2021-11-08,34.28
-2.4052674030594603,34.33,-0.5200236837198012,-2.434212528719654,-2.3834905684285497,-0.6671392393312099,-0.11835709188834069,持有,0.0,2021-11-09,36.18
-2.409117173929445,35.7,0.2515467370468978,-2.392519071517276,-2.3716929769609068,-0.3571305311723453,1.0214150621765883,持有,0.0,2021-11-10,35.54
-2.351370610879684,35.5,-0.15300673832603498,-2.392519071517276,-2.336300202557979,-0.5164072016490375,-0.25394895762926545,卖出,0.045039740947895236,2021-11-11,36.12
-2.362919923489636,35.99,0.48447646406976225,-2.324293414277021,-2.3245026110903364,-0.24611096780861774,0.9929798995139753,买进,0.0,2021-11-12,38.66
-2.3051733604398756,39.08,0.30630155350299887,-2.3205030999858955,-2.2891098366874076,-0.31580206451276616,-0.3157447330534218,买进,0.0,2021-11-15,34.93
-2.320572443919812,34.91,0.14208327477518884,-2.3091321571125203,-2.269447184241337,-0.38108424295842647,0.6297169352341875,持有,0.0,2021-11-16,33.95
-2.2820747352199717,33.51,0.21886429713342356,-2.293970899948019,-2.2812447757089793,-0.3488317110059468,0.3503151013445774,持有,0.0,2021-11-17,34.18
-2.2589761100000674,34.05,0.08629599246379491,-2.263648385619017,-2.2458520013060514,-0.3975216443910816,-0.3090048602878953,持有,0.0,2021-11-18,34.51
-2.2743751934800036,34.32,-0.06672911781502434,-2.2825999570746434,-2.2655146537521227,-0.4635663533141163,0.3486375138513034,持有,0.0,2021-11-19,36.2
-2.2512765682600993,36.1,1.3113549961963005,-2.1158261282651316,-2.2143917573923373,0.1846086294280968,2.1030165746236897,持有,0.0,2021-11-22,36.68
-2.1242341295506266,36.8,0.3199970702957709,-2.1613098997586344,-2.1357411476080523,-0.26810744588641205,-0.2911479199360863,卖出,-0.019581723724523766,2021-11-23,36.59
-2.139633213030563,36.22,0.2288961234175706,-2.1688905283408855,-2.1475387390756953,-0.3129712313951416,-0.7231991728102077,持有,0.0,2021-11-24,36.0
-2.1819806926003866,36.0,-0.1828142529011383,-2.1840517855053863,-2.1396736780972665,-0.4964012112791835,0.32955748260256823,买进,0.0,2021-11-25,37.4
-2.1588820673804827,37.4,0.49091390599150314,-2.1309873854296324,-2.1121459646727674,-0.18121502181564703,0.9456456344714564,持有,0.0,2021-11-26,40.1
-2.097285733460738,39.47,0.8537360981400135,-2.0892939282272547,-2.0728206597806245,-0.0019945988587719288,0.07302279322654369,买进,0.0,2021-11-29,41.04
-2.0895861917207705,41.1,0.4114650737658932,-2.066552042480503,-2.0570905378237674,-0.19991149499185742,0.6717370085317579,买进,0.0,2021-11-30,41.21
-2.0433889412809623,41.0,0.5386664931474808,-2.036229528151501,-2.0256302939100537,-0.12923582103970324,0.18701106936880801,持有,0.0,2021-12-01,40.56
-2.027989857801026,40.92,0.34330410998776417,-2.0400198424426264,-1.9981025804855541,-0.21991406401519256,0.4178114933134963,持有,0.0,2021-12-02,40.43
-1.9971916908411538,40.48,0.5108097383186997,-1.9566329280378703,-1.9469796841257687,-0.12010342564746489,1.2129699184414482,持有,0.0,2021-12-03,40.7
-1.9124967317015051,40.7,0.950940251651166,-1.9528426137467452,-2.0099001719531966,0.09274636538126017,-0.5979235082305356,卖出,0.0474393068542508,2021-12-06,40.59
-1.9509944404013453,40.59,0.2976188634453544,-2.005907013822499,-1.9587772755934116,-0.23285967876539024,-0.38358433052220453,持有,0.0,2021-12-07,38.62
-1.9740930656212496,38.99,0.6708063141991398,-1.9604232423289958,-1.9666423365718402,-0.04628853336779551,0.5193381195068874,买进,0.0,2021-12-08,38.85
-1.9355953569214093,38.75,0.05806555655989057,-1.979374813784622,-1.931249562168912,-0.34411045375875965,-0.04727313455995109,卖出,-0.00615542446781231,2021-12-09,38.49
-1.9355953569214093,38.31,0.4148896806535287,-1.9566329280378703,-1.9037218487444123,-0.1600103413679578,0.06403270609659213,买进,0.0,2021-12-10,38.59
-1.9278958151814414,38.79,0.8541311080436256,-1.907358842253242,-1.9115869097228406,0.06581403649094196,0.23000471317488722,持有,0.0,2021-12-13,38.62
-1.9086469608315209,38.6,0.2698698066540719,-1.9149394708354925,-1.884059196298341,-0.22379451896010044,0.2825364389847495,持有,0.0,2021-12-14,37.75
-1.885548335611617,37.9,0.9242775599194044,-1.808810670683985,-1.8408013609169844,0.13820185385209285,1.0950151536387889,持有,0.0,2021-12-15,38.83
-1.8047031473419524,38.89,1.1025514362503557,-1.7443753277348555,-1.8132736474924847,0.26558552500085614,1.1597229194052425,持有,0.0,2021-12-16,37.39
-1.7161584173323197,37.39,1.1122318638119653,-1.6988915562413522,-1.6756350803699862,0.2980084222280688,0.660121335783909,持有,0.0,2021-12-17,36.88
-1.6622616251525435,36.5,0.9726389973041485,-1.7026818705324775,-1.7228254462405572,0.20891266405699702,-0.8872541785035815,卖出,-0.04724614983033156,2021-12-20,35.8
-1.7277077299422718,35.56,0.6786114107890593,-1.7633268991904818,-1.7778808730895563,0.027049111956851696,-0.5042414316709954,持有,0.0,2021-12-21,36.15
-1.762355667772128,36.15,0.6356055167741481,-1.7519559563171059,-1.738555568197414,0.019001498933220888,0.7256331559957953,买进,0.0,2021-12-22,36.2
-1.704609104722368,36.63,0.8652212958901246,-1.679939984785726,-1.6559724279239152,0.17163975772174964,0.9584162938802208,持有,0.0,2021-12-23,37.8
-1.6276136873226872,37.8,1.2829731005173866,-1.551069298887467,-1.6087820620533442,0.4588101159565118,1.2193942670548799,持有,0.0,2021-12-24,36.98
-1.5275196447031028,36.81,0.6652282986017993,-1.5624402417608425,-1.6166471230317725,0.08247449073143484,-1.4519261835639612,卖出,0.018257261410788483,2021-12-27,37.4
-1.6430127708026234,37.56,0.39190548414663723,-1.6685690419123502,-1.6835001413484145,-0.09361539026691083,0.19784395967585766,持有,0.0,2021-12-28,37.28
-1.6237639164527033,37.56,2.0186245696575074,-1.4449404987359595,-1.5694567571612015,0.9215192945886557,2.238910749656223,买进,0.0,2021-12-29,37.28
-1.442824685563454,36.3,3.0751903952073083,-1.3084891842554498,-1.412155537592632,1.7017952103677538,1.0859493735737196,持有,0.0,2021-12-30,36.78
-1.3465804138138533,36.85,1.7460133852916884,-1.338811698584452,-1.392492885146561,0.8510058596227502,0.47765455032657933,卖出,-0.018903088391906304,2021-12-31,37.11
-1.3003831633740452,37.04,1.3098533964852124,-1.2743763556353225,-1.298112153405419,0.6184361977637091,0.16783650247230308,买进,0.0,2022-01-04,36.2
-1.2811343090241247,36.0,1.3067044584326093,-1.338811698584452,-1.3059772143838473,0.5895798000769404,-0.3463695670345769,卖出,-0.028077753779697602,2022-01-05,34.16
-1.3080827051140131,34.1,0.7458907160756808,-1.3842954700779553,-1.3649651717220612,0.21296074813531282,-0.6081010461714831,持有,0.0,2022-01-06,34.2
-1.3581297264238055,34.19,0.684199262740244,-1.38050515578683,-1.3217073363407044,0.179778815133196,0.08451173014997686,持有,0.0,2022-01-07,32.51
-1.3465804138138533,32.49,1.2885104658769013,-1.3994567272424563,-1.4947386778661311,0.5084569743820017,-2.2344718215871753,持有,0.0,2022-01-10,33.53
-1.5390689573130545,34.21,0.3501229113628842,-1.482843641647212,-1.506536269333774,-0.06835542776618965,1.034485734858474,买进,0.0,2022-01-11,33.89
-1.450524227303422,33.91,-0.005100797811914301,-1.4752630130649615,-1.427885659549489,-0.27688720228629476,-0.2291158160976798,卖出,-0.008769365682549086,2022-01-12,34.5
-1.4659233107833582,34.45,0.08872005146065261,-1.4714726987738365,-1.44754831199556,-0.21977699953461385,0.5471716547943775,买进,0.0,2022-01-13,34.11
-1.415876289473566,34.11,0.3580335480147141,-1.4601017559004605,-1.5183338608014165,-0.06487338369884874,-1.5281039242416548,卖出,-0.009869375907111854,2022-01-14,34.38
-1.5429187281830388,34.41,0.3341235799804524,-1.547278984596342,-1.6599049584131293,-0.10467204925442247,-1.7901147389366152,持有,0.0,2022-01-17,35.15
-1.6853602503724479,35.11,0.5484113588638659,-1.7405850134437304,-1.8250712389601274,-0.047490800239025396,-2.142379245291292,持有,0.0,2022-01-18,35.15
-1.8470506269117768,35.1,0.43320231168111306,-1.7860687849372336,-1.770015812111128,-0.10597358914435961,1.3962779988780196,买进,0.0,2022-01-19,34.25
-1.7431068134222079,34.09,0.8088673191521538,-1.6079240132543458,-1.6795676108592004,0.15694811018271,2.3036080685879385,持有,0.0,2022-01-20,33.0
-1.5660173534029427,33.17,0.482298163362574,-1.535908041722966,-1.5458615742259163,-0.002643950417847766,0.475593664025738,持有,0.0,2022-01-21,32.47
-1.5236698738331185,32.83,0.8042580338520339,-1.5017952131028387,-1.5497941047151305,0.1925112136362043,0.42024467148622524,持有,0.0,2022-01-24,34.02
-1.4851721651332783,34.9,1.216286686477274,-1.395666412951331,-1.4672109644416313,0.4881279019418995,1.28856087944622,持有,0.0,2022-01-25,34.07
-1.3735288099037415,34.4,0.7390237366409156,-1.4184082986980826,-1.427885659549489,0.19075567884511346,-0.4006848998084182,卖出,-0.019943019943020023,2022-01-26,33.55
-1.4043269768636137,33.89,2.437608227047323,-1.194779755521692,-1.3885603546573464,1.391162899613691,3.080420987888981,买进,0.0,2022-01-27,33.38
-1.1348430159647318,33.61,2.290760748466512,-0.9029255551050462,-1.0424976716064933,1.5034118569328652,2.3898911166989585,持有,0.0,2022-01-28,33.9
-0.9038567637656901,34.56,2.222109823858887,-0.7551032977511614,-0.8969940435055662,1.5090118419101748,-0.00959007284369971,持有,0.0,2022-02-07,34.4
-0.9000069928957062,34.59,1.6019237995126934,-0.8915546122316707,-0.95598200084378,0.9982765635478522,0.2914663010843369,卖出,0.02065506048982009,2022-02-08,34.68
-0.86535905506585,34.75,2.2763073305729464,-0.6110713546884009,-0.8655337995918523,1.6412208822773358,2.521904180308812,买进,0.0,2022-02-09,35.42
-0.5997248650369524,35.03,1.655240902372215,-0.36091061147413334,-0.6453120921958553,1.3097270949595439,2.01721143471327,持有,0.0,2022-02-10,35.09
-0.368738612837911,34.88,1.7974884803374411,-0.13349175400661753,-0.38576507990771525,1.5589756443934941,1.5020490313590253,持有,0.0,2022-02-11,33.92
-0.18394961107867758,33.41,1.7717736919291993,-0.09558861109536501,-0.31497953110185833,1.5687189981502199,0.07574335009881009,卖出,-0.03856115107913679,2022-02-14,33.74
-0.16855052759874112,33.78,2.6864520203241433,0.14320118924552702,-0.1301505981087894,2.6322878570345263,0.7185677377341065,买进,0.0,2022-02-15,34.02
-0.07230625584914047,34.0,2.815226704280541,0.24932998939703424,-0.3661024274616438,2.7797407277629578,3.0923815772673664,持有,0.0,2022-02-16,35.24
0.3319196854991818,35.45,0.6420972091984687,0.6852161328764399,0.6956808046262012,0.8836227315102877,3.077703616800841,持有,0.0,2022-02-17,35.38
0.774643335547345,35.01,-0.33147929896754397,1.1665860478493486,1.3248856829004805,-0.14215587921827166,3.090303117817728,持有,0.0,2022-02-18,35.52
1.263564236035316,35.7,5.931449144368647,1.6934397343157608,1.2069097682240528,8.050081936214,0.10989742435708127,持有,0.0,2022-02-21,35.58
1.2905126321252043,35.18,4.549092439434452,1.6669075342778836,0.852982024194771,5.570914821709117,1.0474198082971753,持有,0.0,2022-02-22,34.99
1.4791514047544216,35.0,1.285721458078231,1.5228755912151233,1.3799411097494794,1.9402474872999829,-0.6948288534934787,卖出,0.03611604499703963,2022-02-23,35.91
1.3636582786549007,36.08,-0.8506559060582735,0.7269095900788176,0.919835042511413,-0.7841128001054912,-3.177171410724491,持有,0.0,2022-02-24,36.29
0.816990815117169,36.72,-0.8649136005845306,0.24174936081478385,0.41647113989199036,-0.8005122538717739,-3.1823150114077428,持有,0.0,2022-02-25,36.47
0.32422014375921393,35.9,-0.8565426627211737,-0.19413678266462184,-0.035769866367647535,-0.7930334363867365,-3.1776893580728074,持有,0.0,2022-02-28,36.5
-0.11850350628894915,36.5,-0.8411959433050195,-0.584539154650524,-0.44082050675671414,-0.7812970234528229,-3.1628678600168145,持有,0.0,2022-03-01,36.54
-0.5150299058973036,36.7,-0.8131221864659196,-0.9370383837251736,-0.8065458422536386,-0.7625320318964086,-3.171607757414414,持有,0.0,2022-03-02,36.18
-0.8730585968058179,36.2,8.470078126522097,-0.7096195262576578,-1.1368784033476351,5.637882371582971,-1.3535892954873143,买进,0.0,2022-03-03,35.54
-1.0078005772552594,35.14,2.8856399923470843,-1.209941012686193,-1.2587868485132765,1.6713170627890095,-3.1632822229274997,卖出,-0.029281767955801164,2022-03-04,35.1
-1.315782246853981,34.85,3.120852656800429,-1.4714726987738365,-1.5419290437367021,1.539619397809767,-2.9024295948867764,持有,0.0,2022-03-07,33.3
-1.5698671242729267,33.3,1.9438801743998169,-1.547278984596342,-1.593051940096487,0.8492268997718356,0.09554394865689203,买进,0.0,2022-03-08,32.6
-1.5583178116629748,32.6,1.087571823611602,-1.5776014989253437,-1.6205796535209869,0.31648779993751974,-1.184616451814105,卖出,-0.021021021021020894,2022-03-09,31.33
-1.6507123125425913,32.1,1.2508203683326158,-1.5965530703809703,-1.573389287650416,0.4295270467223135,0.8871008957313938,买进,0.0,2022-03-10,32.96
-1.5775666660128949,32.51,1.028760314162416,-1.5965530703809703,-1.573389287650416,0.29815141855786415,-0.04727313455995109,卖出,0.012772585669781825,2022-03-11,32.93
-1.5775666660128949,32.52,2.556970674640803,-1.3842954700779553,-1.526198921779845,1.28616682224671,2.388030685972804,买进,0.0,2022-03-14,32.2
-1.3812283516437098,31.58,2.3877471973706426,-1.391876098660206,-1.4042904766142035,1.2229688870994948,0.04133009837061558,卖出,-0.028905289052890675,2022-03-15,30.35
-1.3735288099037415,31.45,2.1877628319846703,-1.3274407557110763,-1.3688977022112754,1.1344401529163395,0.12943274806428245,买进,0.0,2022-03-16,32.6
-1.3581297264238055,33.6,2.0501245895050433,-1.3577632700400786,-1.325639866829919,1.058898033532774,0.5237946125163983,持有,0.0,2022-03-17,33.25
-1.3080827051140131,33.2,2.0739490916689136,-1.3312310700022016,-1.3531675802544183,1.0683457427069918,-0.30611678607296444,持有,0.0,2022-03-18,33.88
-1.331181330333917,34.15,4.981892259508068,-1.1151831554080613,-1.282382031448562,3.1816111801040354,3.0847710492553895,买进,0.0,2022-03-21,36.46
-1.0539978276950672,36.0,3.2125021309618815,-1.1038122125346854,-1.101485628944707,2.0214093597972744,-0.36360123796818716,持有,0.0,2022-03-22,36.58
-1.0847959946549395,36.86,2.79555469918878,-1.1644572411926897,-1.3295723973191331,1.6177729859348235,-3.1629837546240216,持有,0.0,2022-03-23,38.0
-1.3850781225136937,37.8,2.402105262854494,-1.3615535843312037,-1.4829410863984882,1.2256203719134369,0.5294647887285039,持有,0.0,2022-03-24,37.61
-1.3350311012039013,37.8,2.0245527293404155,-1.3274407557110763,-1.3492350497652041,1.0385680338930583,0.43190005968710105,持有,0.0,2022-03-25,38.11
-1.292683621634077,37.41,2.533701926469132,-1.1265540982814373,-1.2273266045995628,1.484182689106026,1.0682281985494062,买进,0.0,2022-03-28,37.37
-1.1925895790144925,37.37,1.6228872777158194,-1.2705860413441974,-1.3413699887867758,0.8093448427609796,-0.5029636689564817,持有,0.0,2022-03-29,36.65
-1.2349370585843165,36.94,1.6152208436038162,-1.1758281840660656,-1.231259135088777,0.8550237651251533,-0.34154543102692164,持有,0.0,2022-03-30,38.22
-1.2618854546742047,38.02,0.8812948515956974,-1.251634469888571,-1.2587868485132765,0.34521654654836975,0.0800414158789481,买进,0.0,2022-03-31,38.46
-1.2503361420642525,38.08,0.533124159425565,-1.3009085556731994,-1.2941796229162048,0.10438407507522436,-0.4699345024584576,持有,0.0,2022-04-01,39.5
-1.288833850764093,39.4,0.35711535449464227,-1.3463923271667027,-1.34530251927599,-0.0238828372001357,-1.1184012586862975,持有,0.0,2022-04-06,36.95
-1.3850781225136937,36.96,0.28941253395245203,-1.369134212913454,-1.34530251927599,-0.07301080530823738,0.17454914362791557,持有,0.0,2022-04-07,36.33
-1.3658292681637736,36.5,1.5423891674995196,-1.2705860413441974,-1.3020446838946331,0.7650854399643188,1.4945479117176934,持有,0.0,2022-04-08,36.42
-1.2310872877143324,36.04,1.9058462059548136,-1.2326828984329448,-1.2430567265564199,1.028046575691387,0.3725515798627227,卖出,0.02219385946252567,2022-04-11,33.47
-1.1925895790144925,33.68,3.4059739769498325,-0.9635705837630506,-1.1250808118799922,2.246182472762544,2.0654738885512502,买进,0.0,2022-04-12,33.72
-0.9962512646453068,33.65,2.6171172683824286,-0.9484093265985498,-1.054295263074136,1.6936834554530538,0.3407782453964906,持有,0.0,2022-04-13,32.88
-0.9577535559454666,33.0,2.8191653610274954,-0.7475226691689103,-0.9520494703545659,1.9235342088418763,1.7542173526349014,持有,0.0,2022-04-14,32.81
-0.7768143250562172,32.66,3.129142695671965,-0.5314747545747707,-0.7672205373614962,2.3933618063688407,2.743369361715455,持有,0.0,2022-04-15,34.1
-0.4803819680674474,33.58,3.15596588056492,-0.36470092576525853,-0.49587593360571375,2.5885945270495574,-0.4798265770262952,持有,0.0,2022-04-18,33.65
-0.53042898937724,33.75,2.1075977024201893,-0.6300229261440276,-0.7554229458938537,1.5399506259558884,-1.9704507503052495,卖出,0.002078384798099771,2022-04-19,33.17
-0.7498659289663296,33.53,2.4021623237438865,-0.48599098308126715,-0.8183434337212817,1.8404992342023216,3.080420987888984,买进,0.0,2022-04-20,32.77
-0.414935863277719,32.74,2.6229529362279136,-0.36849124005638373,-0.5037409945841421,2.127180324108443,-1.3872465830490444,卖出,-0.023560990158067376,2022-04-21,31.37
-0.5727764689470641,31.3,1.0359865212544108,-0.5693778974860232,-0.6413795617066403,0.7260999482125877,-1.2082076341588988,持有,0.0,2022-04-22,30.2
-0.7036686785265209,28.93,0.8462296051489367,-0.6072810403972758,-0.6453120921958553,0.5672308540072669,1.2647980959458336,买进,0.0,2022-04-25,27.18
-0.5612271563371123,27.0,0.7690561323465087,-0.5997004118150254,-0.5509313604547134,0.5256670506267975,-0.25147514473071486,卖出,-0.06671275492568267,2022-04-26,24.46
-0.584325781557016,23.55,1.082075359417307,-0.558006954612647,-0.6335145007282121,0.7724433201364838,-0.49261840938838863,持有,0.0,2022-04-27,26.75
-0.6343728028668085,26.07,0.5228315192081094,-0.6034907261061506,-0.5941891958360698,0.3208492526618223,0.7520264745103328,买进,0.0,2022-04-28,27.0
-0.5458280728571758,28.0,0.6871483120307982,-0.558006954612647,-0.5155385860517853,0.47549711185973015,0.1221577496463796,持有,0.0,2022-04-29,28.51
-0.5265792185072561,28.28,0.6778556676638537,-0.5617972689037729,-0.5548638909439275,0.4507135308385928,-0.9235667464529699,持有,0.0,2022-05-05,28.84
-0.6266732611268406,27.8,1.0533116526157047,-0.6262326118529024,-0.9087916349732094,0.6786189944367063,-3.0986820345101243,持有,0.0,2022-05-06,27.85
-0.9654530976854345,27.65,0.9118181114694051,-0.9863124695098023,-1.2076639521534913,0.44634657984955023,-0.46993450245845997,持有,0.0,2022-05-09,27.67
-1.0078005772552594,27.5,0.2591716175824569,-1.0469574981678067,-1.0503627325849219,-0.0097177204509158,-0.4757243842104874,持有,0.0,2022-05-10,28.92
-1.0501480568250834,29.3,0.3039015835359638,-1.0128446695476794,-1.132945872858421,0.019693525383730565,0.6635664387238959,持有,0.0,2022-05-11,28.79
-0.980852181165371,28.71,0.18093431300048782,-0.9711512123453017,-0.9441844093761376,-0.03986714860358887,0.5705429883929248,买进,0.0,2022-05-12,28.56
-0.9192558472456266,28.56,0.5502875429886956,-0.8536514693204181,-0.8773313910594954,0.25988886294092617,0.40711342075950996,持有,0.0,2022-05-13,29.29
-0.8730585968058179,30.19,0.9278795724745876,-0.7058292119665326,-0.8144109032320676,0.5955189979466318,1.9308627662729023,买进,0.0,2022-05-16,31.32
-0.6690207406966647,31.42,0.8662106524191308,-0.6148616689795261,-0.7200301714909256,0.5692309704191385,-1.1354719874883128,买进,0.0,2022-05-17,32.5
-0.7883636376661697,32.7,1.0401370109073678,-0.6641357547641549,-0.7986807812752102,0.7046666024691722,1.6256795355871547,买进,0.0,2022-05-18,34.6
-0.6112741776469042,33.5,0.40397499142638305,-0.6451841833085283,-0.7200301714909256,0.20184757119510627,-1.0484114298250646,持有,0.0,2022-05-19,35.02
-0.7229175328764413,35.6,0.26334448995895726,-0.6717163833464053,-0.69643498855564,0.09245525835010282,0.30936245522897937,买进,0.0,2022-05-20,34.5
-0.6844198241766012,34.02,-0.0031131015531974176,-0.7247807834221592,-0.7200301714909256,-0.1323376334920357,0.12903431315419636,持有,0.0,2022-05-23,34.81
-0.6651709698266808,34.98,0.33414320250266205,-0.6565551261819045,-0.6531771531742836,0.15370395496378006,0.33842905542814383,买进,0.0,2022-05-24,33.57
-0.6228234902568567,33.98,0.6405452734521471,-0.5769585260682736,-0.5784590738792125,0.4216839302139819,-0.04727313455995109,买进,0.0,2022-05-25,34.22
-0.6228234902568567,34.5,0.7237869736088057,-0.6451841833085283,-0.5705940129007842,0.477717368500562,0.19518377415702132,买进,0.0,2022-05-26,34.78
-0.5958750941669685,35.5,0.24799360514806282,-0.6641357547641549,-0.6177843787713555,0.08388010711789423,-0.7346784361970763,持有,0.0,2022-05-27,35.2
-0.6728705115666487,34.88,0.08813754860825462,-0.7361517262955347,-0.6767723361095686,-0.05733240003114207,-0.3986994404530882,持有,0.0,2022-05-30,35.0
-0.7113682202664888,35.41,0.030122281965663265,-0.7172001548399082,-0.6767723361095686,-0.09897991315863319,0.3792306094103549,买进,0.0,2022-05-31,34.98
-0.6651709698266808,34.82,0.005076315433350346,-0.720990469131034,-0.6925024580664259,-0.12031474390969206,-0.818677514536147,持有,0.0,2022-06-01,35.4
-0.7498659289663296,35.36,0.576810317605571,-0.6603454404730297,-0.6767723361095686,0.34376723483839067,1.3547966444688821,买进,0.0,2022-06-02,35.4
-0.5997248650369524,34.8,0.2713608674146126,-0.6413938690174031,-0.6020542568144981,0.1098512457159367,-0.2881296676418279,持有,0.0,2022-06-06,35.8
-0.6266732611268406,36.0,1.0638335401003054,-0.5769585260682736,-0.6020542568144981,0.7620403084432436,0.19545257339063213,买进,0.0,2022-06-07,35.9
-0.5997248650369524,35.93,1.9226024347284634,-0.4101846972587621,-0.5627289519223558,1.5348497314284226,2.01721143471327,买进,0.0,2022-06-08,35.8
-0.368738612837911,35.83,1.3271455058014576,-0.3457493543096326,-0.37003495795085795,1.0932252638642077,-0.27321595042313584,持有,0.0,2022-06-09,36.1
-0.3956870089277993,35.99,0.6811514986128959,-0.37986218292975993,-0.41722532382142924,0.516035119969559,-0.7625462186958776,持有,0.0,2022-06-10,38.8
-0.4803819680674474,38.3,0.590518681880915,-0.5201038117013945,-0.7750855983399245,0.3370936270450819,-3.1749672570088805,持有,0.0,2022-06-13,36.68
-0.8422604298459456,35.96,1.1114856057422524,-0.8953449265227958,-1.1093506899231353,0.6054155542257931,-2.1915551570426732,持有,0.0,2022-06-14,35.79
-1.0655471403050194,35.79,0.2899900182569703,-1.0469574981678067,-1.054295263074136,0.01412387625642353,0.7465578609854637,持有,0.0,2022-06-15,34.73
-0.9885517229053389,34.96,-0.588833244625904,-1.1151831554080613,-1.2430567265564199,-0.6181807788214867,-3.182709074143659,持有,0.0,2022-06-16,34.73
-1.3003831633740452,34.9,0.5885528163054748,-1.2478441555974458,-1.5026037388445594,0.14033161518672282,0.9852531231948551,持有,0.0,2022-06-17,35.01
-1.2079886624944285,34.98,0.33775284325062255,-1.2440538413063202,-1.443615781506346,-0.03986974315812361,-3.1708025511201354,持有,0.0,2022-06-20,34.21
-1.4967214777432305,34.34,0.10946055558148321,-1.4980048988117132,-1.5537266352043446,-0.2227138674763461,-0.4636821153593644,卖出,0.03613786700707928,2022-06-21,32.89
-1.5313694155730866,32.96,-0.049996375845451635,-1.5207467845584648,-1.5851868791180586,-0.31821539495292867,-1.266464246758934,持有,0.0,2022-06-22,32.35
-1.6314634581926712,32.5,-0.009110617567802883,-1.6117143275454713,-1.738555568197414,-0.3206048089018741,0.5382546262729226,买进,0.0,2022-06-23,34.06
-1.5852662077528628,34.08,-0.007581867512685511,-1.5813918132164693,-1.6638374889023435,-0.3057901218181444,-1.148911186877341,卖出,0.04861538461538456,2022-06-24,34.18
-1.6738109377624957,34.07,-0.27091566389711447,-1.649617470456724,-1.703162793794486,-0.46689561618779557,0.44918624995575496,买进,0.0,2022-06-27,33.65
-1.635313229062655,33.5,-0.0646538980812853,-1.5434886703052164,-1.589119409607273,-0.3329458504641008,1.6143143679910428,持有,0.0,2022-06-28,35.0
-1.5044210194831984,34.81,-0.09934190028392816,-1.547278984596342,-1.60484953156413,-0.35310078184803007,-0.8825623660745052,卖出,0.021719988259465865,2022-06-29,33.31
-1.573716895142911,33.46,-0.03731937334486687,-1.5700208703430933,-1.6009170010749154,-0.31894833824775115,-0.3333427189302783,买进,0.0,2022-06-30,33.9
-1.596815520362815,34.0,-0.31157076971421177,-1.5889724417987197,-1.5851868791180586,-0.478227706316013,0.5782656899298346,持有,0.0,2022-07-01,33.91
-1.5467684990530228,33.7,-0.40155378486672777,-1.5548596131785921,-1.5183338608014165,-0.5268654514430862,0.14142636000710374,持有,0.0,2022-07-04,33.7
-1.5313694155730866,33.94,0.05197760631249272,-1.5927627560898447,-1.7424880986866282,-0.29469605878266386,-3.189034846765024,卖出,0.014345487148834336,2022-07-05,33.66
-1.7893040638620163,33.55,0.05355880019295307,-1.808810670683985,-1.9666423365718402,-0.3382323088974071,-1.558991960410268,持有,0.0,2022-07-06,33.05
-1.900947419091553,33.15,-0.2850471921296757,-1.9301007279999935,-2.064955598802196,-0.5185595497088638,-2.840835310477559,持有,0.0,2022-07-07,32.94
-2.097285733460738,32.94,-0.1506738663441516,-1.9604232423289958,-2.0924833122266957,-0.4593694396372039,1.8173137461307554,买进,0.0,2022-07-08,31.75
-1.9779428364912337,31.74,-0.1873296913559077,-1.9187297851266176,-1.9351820926581262,-0.4627882299731052,1.1447699974078809,持有,0.0,2022-07-11,30.41
-1.8970976482215691,30.65,-0.2257578667368623,-1.8808266422153652,-1.8643965438522696,-0.4729877048839794,0.22612670131845103,持有,0.0,2022-07-12,30.49
-1.877848793871649,30.66,-0.49037887046695816,-1.8997782136709915,-1.8958567877659835,-0.6105795703635435,0.061139140048333276,卖出,-0.06921675774134783,2022-07-13,30.53
-1.870149252131681,30.03,-0.07412143884183771,-1.6988915562413522,-1.8368688304277703,-0.3653302601055314,3.0858228775650582,买进,0.0,2022-07-14,31.3
-1.6468625416726073,31.4,0.3406143690661546,-1.5131661559762142,-1.5497941047151305,-0.08212536990096825,0.9347344392073751,持有,0.0,2022-07-15,31.2
-1.5698671242729267,31.29,-0.8615245250158834,-1.3729245272045794,-1.2587868485132765,-0.7991052139520267,3.0947026962106654,持有,0.0,2022-07-18,30.68
-1.315782246853981,30.66,-0.8550961666658048,-1.1000218982435603,-0.9756446532898512,-0.7942202525604803,3.067443003978403,持有,0.0,2022-07-19,30.97
-1.0385987442151312,31.13,-0.8344874997977741,-0.7967967549535391,-0.6610422141527119,-0.7773649361239596,3.1000920201056394,持有,0.0,2022-07-20,32.84
-0.7306170746164092,32.82,-0.8216547215710032,-0.46324909733451536,-0.31497953110185833,-0.7638541664027833,3.0982935257315485,买进,0.0,2022-07-21,32.0
-0.3918372380578146,32.32,-0.8124562251622821,-0.0993789253864902,0.0625433958627085,-0.7513425562102918,3.07067739249194,持有,0.0,2022-07-22,31.8
-0.02225923453934851,31.8,-0.6674976778179152,0.3023943894727882,0.4793916277194183,-0.5962458431779457,3.083374428986667,持有,0.0,2022-07-25,31.75
0.38581647767895844,31.86,9.568745102275054,0.7458611615344443,0.4204036703812045,10.61378732312664,3.0938445678136537,持有,0.0,2022-07-26,32.38
0.8362396694670894,32.66,6.908827754593807,1.231021390798478,0.8333193717487002,8.575311750262554,2.221646938667432,持有,0.0,2022-07-27,32.48
1.1942683603756037,32.54,3.2285780453849577,1.0794088191534672,1.0417434876770548,4.061777580064517,-0.6614385258771948,卖出,0.035481304693715146,2022-07-28,32.5
1.0903245468860352,32.6,2.368612929684192,1.1362635335203464,1.0220808352309831,3.047896360924225,-0.9057648447276867,持有,0.0,2022-07-29,31.52
0.9478830246966259,30.89,2.562089693849065,1.1931182478872255,1.0299458962094123,3.3352071199537914,1.5988816667289631,买进,0.0,2022-08-01,31.56
1.2135172147255242,31.33,2.3344373714055466,1.3712630195701132,1.2069097682240528,3.1562144777428744,0.3380225182054967,持有,0.0,2022-08-02,30.45
1.2789633195152526,30.5,3.827446884273463,1.6327947056577563,1.3012904999651946,5.296428979437325,2.2587576071167828,持有,0.0,2022-08-03,31.1
1.675489719123607,31.45,3.8418166429738743,1.7957782201761427,1.4979170244259068,5.391065441529139,-0.6311093707504168,卖出,0.018128844286176716,2022-08-04,32.22
1.5676961347640546,32.25,1.8693743609083275,1.4660208768482448,1.1675844633319106,2.6299895180642348,-1.279652612155318,持有,0.0,2022-08-05,32.93
1.344409424304981,32.86,1.9527571826313637,1.4205371053547413,1.1990447072456245,2.677378137821987,-1.2417249210680315,持有,0.0,2022-08-08,32.62
1.1365217973258432,32.59,1.153047613346692,1.1817473050138498,1.0299458962094123,1.6130674705360515,-0.09326863636066969,持有,0.0,2022-08-09,32.77
1.1288222555858753,32.73,0.41306297941079295,1.0907797620268436,1.1282591584397683,0.7306594737704838,0.04485334916461045,持有,0.0,2022-08-10,33.98
1.1442213390658111,34.03,0.8483370941455424,1.2727148480008563,1.1479218108858391,1.312596674815354,1.2157457841969612,买进,0.0,2022-08-11,34.17
1.3559587369149328,34.19,0.8123856223287036,1.3940049053168644,1.2855603780083373,1.2956453179688239,-0.8418884373698405,卖出,0.004701733764325495,2022-08-12,33.18
1.217366985595508,33.13,2.41023425652457,1.644165648531132,1.246235073116195,3.45110760932956,3.0781561840349236,买进,0.0,2022-08-15,32.45
1.7486353656533031,32.46,2.3356606926367047,1.8185201059228946,1.5647700427425488,3.4596908096616095,-1.0150257596758128,卖出,-0.020223362511319096,2022-08-16,32.43
1.5676961347640546,32.42,0.9745713389797521,1.3826339624434887,1.2934254389867663,1.503248758175651,-1.9383381950080152,持有,0.0,2022-08-17,31.64
1.225066527335476,31.7,0.6986589036331807,1.1817473050138498,1.1361242194181966,1.0915474533577934,0.06580329792193522,持有,0.0,2022-08-18,32.22
1.2443153816853962,32.24,0.13911686130897086,1.1514247906848478,1.1557868718642674,0.4096021672665917,-0.8810244496219881,持有,0.0,2022-08-19,32.0
1.101873859495987,31.97,0.28040539477438425,1.1779569907227248,1.1872471157779814,0.6047301214324434,0.2768402460047063,买进,0.0,2022-08-22,32.44
1.1557706516757635,32.11,0.4844566909911162,1.3750533338612385,1.2069097682240528,0.8940736019452209,1.0754888581140245,持有,0.0,2022-08-23,31.74
1.344409424304981,31.81,0.6197823364222941,1.458440248265994,1.3484808658357654,1.0902420431169584,0.8817449216129987,持有,0.0,2022-08-24,30.83
1.50609980084431,30.8,0.9417929444308178,1.6972300486068859,1.5254447378504066,1.5809310093574684,0.5112436730202148,持有,0.0,2022-08-25,31.1
1.6061938434638945,31.21,0.6010104078927587,1.6669075342778836,1.631623061059191,1.1334946346818227,0.3748178401295118,持有,0.0,2022-08-26,34.18
1.6831892608635748,33.93,0.6680385850434795,1.5531981055441255,1.533309798828835,1.189342866216021,-1.3175084306277582,持有,0.0,2022-08-29,32.55
1.4483532377945494,32.1,0.1556215604628895,1.5152949626328729,1.5215122073611924,0.5187289099092443,0.2783022425166213,持有,0.0,2022-08-30,31.91
1.50609980084431,32.1,2.1279299476710056,1.936019848947778,1.6080278781239052,3.2535524966810914,1.391981715742785,持有,0.0,2022-08-31,31.5
1.7640344491332396,32.34,1.428746760408376,1.856423248834147,1.761396567203261,2.321154217716485,0.34291851564707143,持有,0.0,2022-09-01,32.03
1.837180095662936,31.78,1.9832120898829497,2.1331161920862916,1.8479122379659745,3.20594951086841,1.2508619097768272,持有,0.0,2022-09-02,32.5
2.083565431341913,32.5,1.1568221635779798,2.015616449061409,1.9934158660669012,2.040835416556831,-0.105698304966838,卖出,0.016578041914294687,2022-09-05,32.34
2.072016118731962,32.51,0.7934942021741522,1.9473907918211535,1.859709829433617,1.4858159877471602,-1.4325899324007145,持有,0.0,2022-09-06,33.33
1.798682386963096,33.33,0.3242821574028616,1.7313428772270132,1.7417339147571895,0.7993448446524288,-0.10852040849824841,持有,0.0,2022-09-07,33.0
1.7871330743531433,33.1,1.032863278166952,2.03835833480816,1.9147652562826165,1.85400638211825,0.5050338720203078,买进,0.0,2022-09-08,32.71
1.8910768878427127,32.89,0.6968478602598296,1.939810163238903,1.8754399513904736,1.3670156656478274,0.7366604822492259,持有,0.0,2022-09-09,32.69
2.041217951772089,32.71,-0.6153361959786545,1.3295695623677348,1.5451073902964774,-0.4817305046804554,-3.1651625732394497,卖出,-0.011782477341389744,2022-09-13,32.67
1.429104383444629,31.99,2.272014765829515,1.1400538478114715,1.018148304741769,2.9286198937243877,-2.247113708148684,持有,0.0,2022-09-14,31.7
1.0402775255762424,32.0,0.7395729163353922,1.1135216477735945,1.0967989145260544,1.1209711062864456,0.2807247509403127,买进,0.0,2022-09-15,31.0
1.094174317756019,31.0,0.4913166946443287,1.1855376193049751,1.1597194023534823,0.8449059484903753,0.5091735588334843,持有,0.0,2022-09-16,30.95
1.1865688186356358,30.95,0.2804735968400695,1.3447308195322363,1.2934254389867663,0.6207301345301729,-0.0700531354517855,持有,0.0,2022-09-19,30.83
1.182719047765652,31.21,0.1948622387455692,1.1590054192670982,1.1361242194181966,0.4709323336859415,-0.457612013598444,卖出,-0.024687499999999973,2022-09-20,30.79
1.1134231721059389,30.69,-0.02101120052591766,1.1173119620647205,1.1085965059936969,0.22009869722765388,0.2992217829934764,买进,0.0,2022-09-21,31.05
1.1711697351556993,31.09,0.14285477614073672,1.2423923336718543,1.2501676036054092,0.44429488087872554,0.43250463440592046,持有,0.0,2022-09-22,32.78
1.2520149234253641,32.99,-0.2831154024943388,1.2651342194186053,1.242302542626981,-0.08941991745953481,-0.4747996692831852,持有,0.0,2022-09-23,32.05
1.178869276895668,32.04,-0.1416729501654547,1.0831991334445932,1.1282591584397683,0.06011191204205634,-0.7316700978966991,卖出,0.043988269794721334,2022-09-26,31.09
1.0633761507961468,31.39,-0.46984402643823814,0.9960219047487119,1.1203940974613393,-0.33128068133616106,-0.11724392029706215,持有,0.0,2022-09-27,32.39
1.051826838186195,32.5,-0.19714832972612464,0.9808606475842104,1.0220808352309831,-0.017952850270896888,-0.6082945018153652,持有,0.0,2022-09-28,31.43
0.9594323373065784,31.82,-0.41272005389908334,0.9656993904197096,1.0653386706123404,-0.26834005163565555,0.26216387907654654,买进,0.0,2022-09-29,31.48
1.0094793586163704,31.6,-0.10547290967213391,0.9656993904197096,1.0102832437633409,0.0901497960980325,-0.04727313455995109,卖出,-0.006913890634820832,2022-09-30,31.36
1.0094793586163704,31.36,-0.520735614922017,0.916425304635081,1.0220808352309831,-0.39849110924356085,-0.2594000908677155,持有,0.0,2022-10-10,29.0
0.9748314207865141,28.9,-0.22929659540328245,0.8936834188883298,0.852982024194771,-0.07178045661127105,-0.7117301560210275,持有,0.0,2022-10-11,27.5
0.8670378364269616,27.7,-0.0544899334314655,0.9922315904575867,0.9316326339790563,0.14959731607955454,1.1407657181532092,买进,0.0,2022-10-12,27.83
1.0556766090561789,27.7,-0.043933367781015954,1.0604572476978413,1.0889338535476254,0.182945990857641,-0.35093275809868407,持有,0.0,2022-10-13,28.31
1.0056295877463863,28.5,-0.48945043910921177,0.9429575046729579,1.0102832437633409,-0.36219076600242334,-0.3303223764105313,卖出,0.028880866425992805,2022-10-14,28.79
0.9594323373065784,28.81,-0.53823433785447,0.9694897047108348,1.0417434876770548,-0.4153288732855722,0.5239951983074341,买进,0.0,2022-10-17,29.9
1.051826838186195,30.22,-0.5427599639614351,0.9846509618753356,1.0614061401231263,-0.421594808633668,-0.6316703921176735,卖出,0.04894133981256509,2022-10-18,31.3
0.9555825664365944,31.3,-0.6137281026815589,0.9240059332173313,0.9316326339790563,-0.5065563558428756,0.1909366234331121,持有,0.0,2022-10-19,31.09
0.9940802751364345,31.0,-0.6075346625577296,0.916425304635081,1.0378109571878407,-0.4990151586139795,-0.14183682684865867,持有,0.0,2022-10-20,31.21
0.978681191656498,31.51,-0.5247941145923388,0.9126349903439558,1.0063507132741267,-0.4038256575833952,0.09500256471748442,持有,0.0,2022-10-21,31.75
1.0017798168764025,31.99,-0.32735821800516224,1.0566669334067162,1.0535410791446973,-0.15967477501506036,0.1887792520399674,买进,0.0,2022-10-24,31.1
1.0402775255762424,31.11,-0.26021215516474705,1.030134733368839,1.1203940974613393,-0.07821590486112195,0.37443843251181425,持有,0.0,2022-10-25,30.87
1.1095734012359548,31.1,-0.10411564339806624,1.052876619115591,0.8136567193026287,0.08305611972878797,-2.197129404979393,卖出,-0.027821194123163397,2022-10-26,31.43
0.7515447103274406,31.8,-0.3570670177434716,0.8823124760149536,0.7743314144104865,-0.222692546965782,0.9456456344714564,买进,0.0,2022-10-27,30.6
0.9055355451268018,30.3,-0.5775191291730123,0.8519899616859514,0.8962398595761281,-0.4721630927214349,-0.6728119590497368,卖出,-0.04716981132075471,2022-10-28,29.45
0.8054415025072171,29.84,-0.46378769304248246,0.8519899616859514,0.9041049205545564,-0.3394362851049107,0.22277894822606198,买进,0.0,2022-10-31,29.3
0.8477889820770412,29.25,-0.1224345476105002,1.0718281905712168,0.9355651644682704,0.07953830286978442,1.2427485657497275,持有,0.0,2022-11-01,29.51
1.051826838186195,29.6,-0.3746528626671163,1.0149734762043379,1.0732037315907688,-0.22007479015750558,-0.23428025697842247,卖出,-0.008042895442359197,2022-11-02,29.83
1.0210286712263228,29.8,-0.1347648186380758,1.0604572476978413,1.1203940974613393,0.07638863359210527,0.6582217802781511,买进,0.0,2022-11-03,31.12
1.1365217973258432,30.9,-0.24443870862238096,1.026344419077714,1.0928663840368402,-0.06323623382571261,-0.39223939806534874,卖出,0.036912751677852275,2022-11-04,31.0
1.0787752342760826,31.1,-0.5195314645437593,1.0339250476599644,1.112529036482911,-0.38972936943963793,-0.34957814267768933,持有,0.0,2022-11-07,30.66
1.0287282129662907,30.66,-0.48906451277726204,0.9656993904197096,1.0338784266986265,-0.3598413054658636,-0.5873404379858185,持有,0.0,2022-11-08,30.55
0.940183482956658,30.76,-0.6725756954900002,0.9202156189262061,1.0260133657201973,-0.5758623267174349,0.2872396058089199,买进,0.0,2022-11-09,30.66
0.9940802751364345,30.66,-0.04630759259742813,0.9012640474705802,0.821521780281057,0.12798544784398455,-1.2529602112409446,卖出,-0.003250975292587822,2022-11-10,29.82
0.7977419607672492,30.5,0.019368738310935083,0.6852161328764399,0.6209627253311307,0.16005870747813827,-1.4488341799969728,持有,0.0,2022-11-11,29.83
0.5783050211781597,29.93,0.09196770435004957,0.9505381332552083,0.7074783960938443,0.2896208620840516,1.342813142084016,买进,0.0,2022-11-14,29.69
0.7861926481572967,29.85,-0.32272609831218957,0.7610224186989449,0.7350061095183441,-0.19682423175209007,-0.3676830919424239,卖出,-0.002672903441363124,2022-11-15,30.89
0.7361456268475048,30.83,-0.4926276315863776,0.6511033042563126,0.7625338229428432,-0.38899619480171554,-0.04727313455995109,持有,0.0,2022-11-16,29.43
0.7361456268475048,29.28,-0.506963665645037,0.6776355042941896,0.7664663534320582,-0.4038711880089811,-0.42080348357853453,持有,0.0,2022-11-17,28.57
0.6783990637977443,28.57,-0.5538786069744122,0.6207807899273105,0.6878157436477729,-0.4590313506150384,-0.3245062960985334,持有,0.0,2022-11-18,28.2
0.6360515842279202,28.2,-0.3656986691691795,0.734490218661068,0.786129005878129,-0.2385787445171679,0.8427211279255162,买进,0.0,2022-11-21,28.58
0.770793564677361,28.79,-0.5299246262752455,0.7382805329521939,0.8254543107702712,-0.4245193201977202,-0.07199798928286702,卖出,0.020921985815602832,2022-11-22,27.92
0.7669437938073771,28.16,-0.6315912223755575,0.6776355042941896,0.7428711704967724,-0.5421510200927108,-0.5669058605997281,持有,0.0,2022-11-23,27.76
0.6860986055377122,27.97,-0.6701145996097903,0.632151732800686,0.6956808046262012,-0.5865575951158738,-0.6260097782954744,持有,0.0,2022-11-24,27.84
0.5975538755280795,27.88,-0.6149790761115344,0.632151732800686,0.6327603167987732,-0.5285031419041248,-0.021636297490693547,买进,0.0,2022-11-25,28.6
0.6014036463980641,28.54,-0.3831839423933147,0.5449745041048047,0.22770967640970663,-0.28276883427386484,-0.2521998583895291,卖出,0.02367288378766141,2022-11-28,29.5
0.5706054794381918,29.47,-0.43875472454917797,0.5449745041048047,0.4872566886978466,-0.3487408684399808,-0.4082600901599941,持有,0.0,2022-11-29,29.25
0.5167086872584152,29.47,-0.3579148010367911,0.43126507537104714,0.2316422068989208,-0.28068583432759536,-1.7167679121807333,持有,0.0,2022-11-30,28.72
0.2703233515794374,28.9,0.12312034031335166,0.20005590361240616,-0.047567457835290004,0.14060773964366935,-1.5628958370682409,持有,0.0,2022-12-01,29.0
0.05858595373031636,29.14,-0.38030324572488217,0.07497553200527235,0.05467833488428019,-0.33272721728547094,0.18440791154737735,买进,0.0,2022-12-02,29.74
0.0893841206901886,29.54,-0.5059350640716116,0.13941087495440185,0.1647891885822787,-0.4490171719008922,0.09646280856729451,持有,0.0,2022-12-05,29.36
0.10863297504010831,29.5,-0.7125943992504714,0.06360458913189612,0.16872171907149286,-0.6527854679662055,0.009958230901144328,卖出,0.012354152367879184,2022-12-06,29.35
0.1163325167800762,29.48,-0.5669865521814277,0.03707238909401916,0.06647592635192266,-0.5161892054104161,-0.5042878008538593,持有,0.0,2022-12-07,29.34
0.05473618286033173,29.34,-0.6868737391412102,0.04086270338514501,0.06647592635192266,-0.629924328629868,0.15563565929679227,持有,0.0,2022-12-08,28.86
0.08168457895022002,29.07,-0.7001945711492831,0.07876584629639753,0.13332894466856474,-0.6406797990006532,0.2983284259316464,买进,0.0,2022-12-09,29.61
0.1278818293900287,29.76,-0.6593583459392071,0.12424961778990043,0.20411449347442098,-0.5987577129436054,0.5224343558679032,持有,0.0,2022-12-12,30.07
0.20487724678970895,29.99,0.008436986020998391,0.5487648183959306,0.2945626947263487,0.14163019356410467,3.086016147320913,持有,0.0,2022-12-13,29.3
0.6360515842279202,29.5,1.1070120219767998,1.0149734762043379,0.6760181521801304,1.497611497679269,3.0804209878889766,持有,0.0,2022-12-14,29.43
1.1095734012359548,29.63,3.118221432147097,1.386424276734614,1.1282591584397683,4.133385005175283,0.9467464313329131,持有,0.0,2022-12-15,29.54
1.2751135486452685,29.41,0.6707280248522163,1.231021390798478,1.1675844633319106,1.0766542118995048,-0.5401762197596407,卖出,0.011695906432748532,2022-12-16,28.93
1.1904185895056199,28.95,0.6182673371883671,1.2613439051274802,1.210842298713267,1.0315966329365849,0.20312450260844822,买进,0.0,2022-12-19,28.27
1.2327660690754438,28.5,0.37587468646899963,1.1514247906848478,1.1243266279505535,0.6961387553078376,0.02047475256890919,卖出,-0.015544041450777177,2022-12-20,28.15
1.2443153816853962,28.28,0.8951442872519402,1.3068276766209836,1.2580326645838382,1.392707749472702,0.6287414452200748,买进,0.0,2022-12-21,28.0
1.3598085077849167,28.09,0.5661931278967345,1.303037362329858,1.336683274368123,0.9882364400014167,-0.48841475972905124,卖出,-0.006718528995756763,2022-12-22,27.69
1.2828130903852364,27.99,0.7430543331850261,1.3712630195701132,1.3563459268141944,1.2274929756719808,0.042217398271203826,买进,0.0,2022-12-23,27.01
1.2982121738651722,27.15,0.2583782353481535,1.2461826479629794,1.1400567499074108,0.5760346331887335,-0.8057724224576944,卖出,-0.030010718113612,2022-12-26,27.71
1.1673199642857155,27.97,0.8706377142457384,1.128682904938096,1.0024181827849126,1.2377780584931035,-1.2590259743976204,持有,0.0,2022-12-27,27.23
0.9632821081765622,27.36,0.229454286312752,0.9467478189640831,0.9355651644682704,0.47202264016767986,0.3570675504714695,持有,0.0,2022-12-28,26.58
1.0287282129662907,26.65,-0.16358337816800336,0.9353768760907075,0.9709579388711985,0.012189279009202341,-0.8691146832514862,持有,0.0,2022-12-29,26.72
0.8939862325168499,26.92,-0.35694702426366776,0.8861027903060787,0.9591603474035554,-0.21409589276902138,0.07330104132473912,买进,0.0,2022-12-30,27.35
0.9132350868667697,27.38,0.005825233333439523,0.9922315904575867,1.0220808352309831,0.22657868069546908,0.26501583311928356,持有,0.0,2023-01-03,27.64
0.9632821081765622,27.8,-0.3435039404292452,0.9088446760528306,1.0102832437633409,-0.19359607147297633,-0.14241211927322875,卖出,0.032689450222882575,2023-01-04,29.17
0.9478830246966259,29.23,-0.34413888710698615,0.9012640474705802,1.0024181827849126,-0.195634458299579,0.000441497361469848,持有,0.0,2023-01-05,29.2
0.9555825664365944,29.35,-0.4262025835198404,0.9050543617617054,1.0299458962094123,-0.2873763509350425,-0.16637801355648482,持有,0.0,2023-01-06,31.5
0.936333712086674,31.5,0.24855909512314858,1.0907797620268436,1.045676018166269,0.5325039203341477,1.2439767325061193,买进,0.0,2023-01-09,31.53
1.1442213390658111,31.58,-0.14447244672919352,1.1514247906848478,1.175449524310339,0.07687508083626013,0.2512586098735023,持有,0.0,2023-01-10,31.84
1.1942683603756037,32.0,-0.3780584994437665,1.1135216477735945,1.2069097682240528,-0.21330902589777398,-0.5022104614616121,卖出,0.015873015873015872,2023-01-11,31.85
1.1172729429759234,31.98,-0.2702377584495232,1.052876619115591,1.0574736096339115,-0.09716118145799699,-0.6935863111545668,持有,0.0,2023-01-12,31.8
1.0094793586163704,32.0,-0.05880026383439114,1.098360390609094,1.1282591584397683,0.1708099634915936,0.9426526615429508,买进,0.0,2023-01-13,32.12
1.1711697351556993,31.9,-0.3771619358650563,1.0794088191534672,1.1951121767564103,-0.2130524147923276,-0.275738738829412,卖出,-0.0031250000000000444,2023-01-16,31.65
1.1326720264558592,31.66,-0.46393704502738264,1.0415056762422148,1.1400567499074108,-0.32095233994019484,-0.20837584874054424,持有,0.0,2023-01-17,32.05
1.105723630365971,32.02,-0.19412816761211493,1.124892590646971,1.2069097682240528,0.013083348873568223,0.04526219450658748,买进,0.0,2023-01-18,32.35
1.1211227138459074,32.11,-0.3969771201278259,1.0680378762800917,1.1518543413750533,-0.23800721573405179,0.11418600155466989,卖出,0.0028107432854464804,2023-01-19,33.74
1.1480711099357956,33.4,-0.2859627760048501,1.1135216477735945,1.2226398901809095,-0.09843872205273325,0.06746252657170206,持有,0.0,2023-01-20,34.0
1.1673199642857155,34.21,-0.3737866613030783,1.0907797620268436,1.210842298713267,-0.20721333086081037,-0.20731596246304032,持有,0.0,2023-01-30,33.28
1.140371568195827,33.31,-0.3924767875021744,1.0718281905712168,1.1833145852887672,-0.2319801738900212,-0.23111996027333445,持有,0.0,2023-01-31,33.05
1.1095734012359548,33.3,0.11817561527295183,1.0149734762043379,0.9866880608280552,0.3513906606123688,-0.8101253595474954,持有,0.0,2023-02-01,33.35
0.982530962526482,33.37,-0.5193698673020326,0.9126349903439558,1.014215774252555,-0.3967317602549733,-0.04727313455995109,持有,0.0,2023-02-02,33.84
0.982530962526482,33.82,-0.5231918929962625,0.9202156189262061,1.0220808352309831,-0.40164635883233835,-0.1420517443311288,持有,0.0,2023-02-03,34.3
0.9671318790465462,34.1,-0.1289424499444722,0.8823124760149536,0.8451169632163427,0.036113541411395805,-1.378206803687157,持有,0.0,2023-02-06,33.19
0.7515447103274406,33.4,0.0702269032658351,0.7079580186231917,0.463661505762561,0.21572938565658195,-0.518909549849868,持有,0.0,2023-02-07,33.1
0.6783990637977443,33.19,-0.3221296940821648,0.5373938755225544,0.6091651338634884,-0.21796453499921892,-1.1057997513436344,持有,0.0,2023-02-08,33.03
0.5167086872584152,33.0,-0.2640542550504957,0.6624742471296882,0.6760181521801304,-0.14247123649685395,0.7092166865494629,买进,0.0,2023-02-09,34.06
0.6283520424879516,33.96,-0.42845380372772085,0.5866679613071831,0.5816374204389885,-0.33025769110617775,-0.6585488588170717,卖出,0.029090909090909115,2023-02-10,33.76
0.535957541608335,33.6,-0.5121974088578294,0.529813246940304,0.45972897527334683,-0.4251096396469756,0.36836728038342886,持有,0.0,2023-02-13,33.58
0.5975538755280795,33.4,-0.4397054884449891,0.6245711042184356,0.6760181521801304,-0.33365261268125296,0.5423741180328814,买进,0.0,2023-02-14,33.46
0.6860986055377122,33.65,-0.47794521735306056,0.6814258185853147,0.7428711704967724,-0.3703443960236853,0.07853917929559902,持有,0.0,2023-02-15,33.46
0.7053474598876326,33.57,-0.5217741030347655,0.6511033042563126,0.7271410485399151,-0.4238690155015074,-0.17258139267088762,卖出,0.005089820359281488,2023-02-16,32.3
0.6860986055377122,32.4,-0.45947686078476885,0.6245711042184356,0.6799506826693446,-0.35570614368430464,-0.5001974644399243,持有,0.0,2023-02-17,32.42
0.6168027298779998,32.2,0.18078009302414433,0.5260229326491788,0.4125386094027762,0.28702399670304796,-1.6813337373087818,持有,0.0,2023-02-20,32.21
0.370417394199022,32.39,-0.06612608910179835,0.2796525037260364,0.20804702396363584,-0.012696070514533465,-1.394255960765348,持有,0.0,2023-02-21,32.02
0.17792885069982067,31.87,-0.5759907806017253,0.12424961778990043,0.22770967640970663,-0.5153106656604896,0.06533511467313635,持有,0.0,2023-02-22,31.76
0.19332793417975713,31.85,-0.30771913458749167,0.1318302463721508,0.05861086537349435,-0.262153435373398,-0.8046519803547583,持有,0.0,2023-02-23,31.39
0.0893841206901886,31.45,0.8064241896733533,0.4236844467887968,0.17658678004992187,0.9545344216840533,3.0861704256140694,买进,0.0,2023-02-24,32.68
0.5090091455184473,32.59,0.7055186563589992,0.6169904756361853,0.6130976643527024,0.9002330932624388,0.18789183705275012,持有,0.0,2023-02-27,31.25
0.5436570833483035,31.35,-0.02792123910149086,0.49949073261130184,0.3299554691292768,0.06529986354948678,-0.980913171111874,卖出,-0.0031796502384737,2023-02-28,31.75
0.4050653320288781,31.68,-0.2923573595276982,0.3440878466751659,0.2552373898342064,-0.2199095703615407,-1.3838945544099217,持有,0.0,2023-03-01,31.68
0.21257678852967685,31.88,-0.1711584747085958,0.49191010402905144,0.3220904081508485,-0.07856028484687495,1.3490188843904647,买进,0.0,2023-03-02,31.46
0.4050653320288781,31.6,-0.41621783121480505,0.35545878954854143,0.2749000422802779,-0.349073294525329,-1.0096405568519284,卖出,-0.008782936010037566,2023-03-03,32.06
0.26647358070945343,32.06,-0.4420999380093565,0.18868496073902993,0.22377714592049247,-0.3826384526981014,-0.6540568267458126,持有,0.0,2023-03-06,32.35
0.18177862156980462,32.27,-0.6037054603400317,0.14699150353665222,0.23557473738813495,-0.5424436456722762,0.00898035685100471,持有,0.0,2023-03-07,31.47
0.18947816330977318,31.48,-0.3784804087640138,0.2682815608526608,0.18838437151756435,-0.31786932247692234,0.20541310513520453,买进,0.0,2023-03-08,32.3
0.22412610113962936,32.7,-0.31768863050697266,0.3099750180550385,0.30242775570477703,-0.24163306393797457,1.0110739416026409,持有,0.0,2023-03-09,32.88
0.370417394199022,32.88,-0.36487984289712594,0.41610381820654574,0.40467354842434794,-0.27694221434738003,0.7070372481150742,持有,0.0,2023-03-10,32.18
0.47821097855857514,32.25,-0.5847584346749732,0.43126507537104714,0.48332415820863245,-0.5068257691661815,-0.2314098785224625,卖出,0.024459974587039378,2023-03-13,32.2
0.45126258246868683,32.22,-0.5343995650486256,0.42747476107992194,0.48332415820863245,-0.45305660327486985,-0.07373416774479766,持有,0.0,2023-03-14,32.44
0.4474128115987029,32.44,-0.5722195927975169,0.4047328753331702,0.38107836548906227,-0.4994446786986693,-0.9212266150071546,持有,0.0,2023-03-15,32.2
0.32037037288923,32.38,-0.6071825612384891,0.23795904652365868,0.21591208494206415,-0.5451551639537949,-0.9735936934733971,持有,0.0,2023-03-16,31.73
0.18947816330977318,32.11,-0.6737927937217876,0.18868496073902993,0.22770967640970663,-0.6102526133520798,0.23348935399022125,买进,0.0,2023-03-17,31.95
0.2279758720096133,32.18,-0.6766927114285994,0.17352370357452918,0.22377714592049247,-0.6137758559666298,-0.3255377362013141,卖出,0.0021800062285892334,2023-03-20,31.61
0.18947816330977318,31.88,-0.47540894362561253,0.11287867491652487,0.06647592635192266,-0.42604800781543184,-0.8334081025004396,持有,0.0,2023-03-21,32.03
0.08168457895022002,32.31,-0.211294913602325,0.38578130387754356,0.2788325727694921,-0.13549136145733787,1.594334277775124,买进,0.0,2023-03-22,33.35
0.30112151853930963,33.33,-0.6327939173749302,0.3137653323461637,0.34568559108613417,-0.5645692557605313,-0.04727313455995109,持有,0.0,2023-03-23,33.85


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Fengdong Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.1334543038185838,7.21,-0.756319688330984,-1.1355183134074092,-1.1805374676673577,-0.8372869560662648,-0.10708663648991933,持有,0.0,2022-10-24,7.04
-1.1169063529619838,7.0,-0.709831539564215,-1.0667117673874504,-1.1226294006277644,-0.8087261569714832,0.4312943087747859,买进,0.0,2022-10-25,6.92
-1.0589885249638833,6.92,-0.9249818933763666,-1.071808548574114,-1.0647213335881711,-0.9083310644316167,-0.21963503803765694,卖出,-0.011428571428571439,2022-10-26,7.29
-1.0507145495355832,7.2,-0.8810730387539846,-1.061614986200787,-1.0444535101243135,-0.8859177859918896,-0.4644905159158751,持有,0.0,2022-10-27,7.61
-1.0617465167733167,7.62,-0.8714296934572443,-1.0361310802674686,-1.0560351235322323,-0.8806875241820163,-0.6406866612221179,买进,0.0,2022-10-28,7.46
-1.0865684430582168,7.61,-1.0053651039399922,-1.112582798067423,-1.1371064173876626,-0.9514396722007823,-1.0703103195964183,卖出,-0.0013123359580052214,2022-10-31,7.96
-1.1444862710563173,7.96,-1.034162609033277,-1.1253247510340818,-1.1457926274436017,-0.9649131912530676,0.11290218762569879,买进,0.0,2022-11-01,8.09
-1.1113903693431173,8.09,-1.0157823439304878,-1.1253247510340818,-1.1226294006277644,-0.9562464099322934,-0.7198280383984127,卖出,0.016331658291457274,2022-11-02,7.98
-1.1417282792468841,7.92,-1.0541774206316112,-1.1329699228140773,-1.1602696442035,-0.9743835053479556,-0.03337905993203937,持有,0.0,2022-11-03,7.86
-1.1196643447714172,7.95,-0.9352930377623538,-1.1074860168807592,-1.0936753671079678,-0.9163661973347178,0.10781264203934535,买进,0.0,2022-11-04,7.94
-1.0865684430582168,7.93,-0.6800529162553256,-1.071808548574114,-1.1110477872198459,-0.79107871405358,-0.4313003880574699,卖出,-0.0025157232704403096,2022-11-07,8.11
-1.0948424184865169,8.05,-0.6576266473719103,-1.0284859084874733,-1.0647213335881711,-0.7744846094854722,0.8155714813374979,买进,0.0,2022-11-08,8.23
-1.0065866805846493,8.38,-0.6755069502447584,-0.9775180966208376,-0.9865454430847206,-0.775150017064095,0.35994810590333404,持有,0.0,2022-11-09,9.05
-0.9514268443959822,9.03,-0.7541035676020297,-0.9647761436541783,-0.9431143928050255,-0.8126776603112636,-0.2245468752780965,持有,0.0,2022-11-10,8.41
-0.9431528689676819,8.33,-0.8576145554440977,-0.9647761436541783,-0.9575914095649241,-0.8670520349482803,-0.890858843197652,卖出,0.03478260869565209,2022-11-11,8.0
-0.990038729728049,7.78,-0.94167243517257,-0.9775180966208376,-0.9575914095649241,-0.9087178076237462,0.21899534617004338,买进,0.0,2022-11-14,8.19
-0.9459108607771156,8.1,-0.7983936922145264,-0.9392922377208605,-0.9431143928050255,-0.8338770029817076,-0.2247864257142324,卖出,0.041131105398457504,2022-11-15,8.1
-0.9376368853488153,8.1,-0.9129506873085915,-0.9443890189075239,-0.9199511659891882,-0.891601891433772,-0.1919252391000241,持有,0.0,2022-11-16,8.13
-0.926604918111082,8.1,-0.8358229085963457,-0.9265502847542012,-0.9199511659891882,-0.8501780759194939,0.0719325517089898,持有,0.0,2022-11-17,8.45
-0.8935090163978814,8.45,-0.6064637275630136,-0.8806792540742289,-0.9112649559332495,-0.7279680893323417,-0.9115531792841706,持有,0.0,2022-11-18,8.2
-0.9431528689676819,8.04,-0.8728068073070677,-0.9902600495874962,-0.9778592330287812,-0.8758673194104686,-0.5911799612229421,持有,0.0,2022-11-21,8.39
-0.9652168034431488,8.3,-0.9542949734306906,-0.9647761436541783,-0.9489051995089848,-0.914847046808293,0.011387215117103196,持有,0.0,2022-11-22,7.9
-0.9376368853488153,7.9,-0.9545749380860656,-0.9571309718741831,-0.9286373760451271,-0.9145755255790216,-0.59054572020289,持有,0.0,2022-11-23,7.96
-0.9597008198242821,7.83,-0.9237653422724966,-0.9698729248408419,-0.9489051995089848,-0.9003247462946486,-0.5931009796971392,持有,0.0,2022-11-24,7.75
-0.9817647542997491,7.73,-0.9902502060629179,-1.0106471743341507,-1.0299764933644153,-0.9369709583301918,-1.171383492424788,持有,0.0,2022-11-25,8.3
-1.0507145495355832,8.09,-1.102478420379763,-1.0386794708608005,-1.0270810900124356,-0.9932511378370155,0.05935367076498894,买进,0.0,2022-11-28,7.83
-1.0203766396318164,7.77,-1.1194467978225555,-1.0030020025541555,-1.0039178631965986,-1.001258293256806,-0.11810663148837722,持有,0.0,2022-11-29,8.61
-1.003828688775216,8.82,-0.9516239544911015,-0.9953568307741598,-0.9981270564926389,-0.9168666030260396,0.0855458800990316,持有,0.0,2022-11-30,8.55
-0.9707327870620158,8.65,-1.0494015216721426,-0.9775180966208376,-0.9604868129169036,-0.9636949476755969,-0.1562997371657045,持有,0.0,2022-12-01,8.54
-0.9569428280148489,8.5,-0.6053073209573516,-0.9061631600075468,-0.9228465693411678,-0.7286621621855548,0.4456442138684337,持有,0.0,2022-12-02,8.51
-0.8935090163978814,8.54,-0.43340316778290144,-0.8322598328009247,-0.9025787458773101,-0.6270829922755291,0.5879304061728781,持有,0.0,2022-12-05,8.57
-0.8162852457337475,8.48,-0.9023558525018535,-0.8373566139875882,-0.8244028553738595,-0.8783992756834511,-0.6720134052548317,卖出,0.048207663782447535,2022-12-06,8.47
-0.8466231556375143,8.46,-0.8949307569428537,-0.83990500458092,-0.8244028553738595,-0.873882148417311,-0.22891064456317603,持有,0.0,2022-12-07,8.6
-0.8383491802092145,8.56,-0.9737040820293732,-0.8450017857675834,-0.8244028553738595,-0.9161005198361788,0.02558684990359695,持有,0.0,2022-12-08,8.34
-0.8080112703054476,8.26,-0.7745911965682819,-0.7838404115276202,-0.778076401742185,-0.8023550301642673,0.20999086416904886,买进,0.0,2022-12-09,8.01
-0.7611254095450805,8.08,-0.5943001681157013,-0.7838404115276202,-0.7549131749263476,-0.7027969112789344,-0.0778656914098197,卖出,-0.021791767554479386,2022-12-12,8.36
-0.7390614750696135,8.28,-0.7206279205360392,-0.7863888021209523,-0.7259591414065512,-0.7712603551645338,-0.6001615651417742,持有,0.0,2022-12-13,8.13
-0.7638834013545137,8.0,-0.42881249258782556,-0.6971951313543389,-0.6796326877748765,-0.5966178550204195,0.3859199544366964,买进,0.0,2022-12-14,8.11
-0.7004495897375463,7.98,-0.677747554574753,-0.725227427880989,-0.6912143011827955,-0.742036368624967,-0.05359905343293558,卖出,-0.0024999999999999467,2022-12-15,8.92
-0.6756276634526461,8.72,-0.6784783368405894,-0.7277758184743208,-0.7114821246466526,-0.744898865670475,-1.1902528254628177,持有,0.0,2022-12-16,8.44
-0.7556094259262134,8.46,-0.77807390010758,-0.7634532867809657,-0.7462269648704088,-0.8027572860873096,0.0447831702083022,持有,0.0,2022-12-19,8.14
-0.7225135242130133,8.36,-0.6314338071110472,-0.7099370843209981,-0.7056913179426935,-0.7121328906242779,0.19193152048051854,持有,0.0,2022-12-20,8.34
-0.6756276634526461,8.21,-0.7503055933449866,-0.725227427880989,-0.6709464777189378,-0.7809628641238202,-0.47401495567370566,持有,0.0,2022-12-21,8.22
-0.6894176224998126,8.12,-0.8025296466163664,-0.7226790372876573,-0.6970051078867546,-0.8117981190068745,-0.6248356540612052,持有,0.0,2022-12-22,7.4
-0.7169975405941467,7.06,-0.7906043587357008,-0.7405177714409795,-0.6912143011827955,-0.8053819085661432,-0.14281981751488376,持有,0.0,2022-12-23,7.31
-0.7004495897375463,7.3,0.08480910289015417,-0.5876143358410715,-0.607247603975385,-0.27511258318780385,0.9106664732089933,买进,0.0,2022-12-26,7.41
-0.5873719255507784,7.39,-0.12975932185379077,-0.6003562888077306,-0.5435487302318324,-0.39388416458771175,0.19460334185219058,卖出,0.012328767123287652,2022-12-27,7.35
-0.537728072980978,7.3,1.702681556457322,-0.34806562006788216,-0.4798498564882802,0.8426838235888102,2.0831117875666028,买进,0.0,2022-12-28,7.16
-0.3032987691791424,7.14,3.477433570777877,-0.11106529488802458,-0.21926355481011078,2.2730965783970194,2.4655446349191026,持有,0.0,2022-12-29,7.17
-0.008193645569772657,7.18,1.734320046358288,0.14887054563181917,-0.0021083034116363484,1.1374914787491746,0.8605637853468897,持有,0.0,2022-12-30,7.24
0.1297059449018954,7.2,1.8838209949111726,0.3298062777583774,0.24979178821059378,1.448067491780962,2.4723669903414014,持有,0.0,2023-01-03,7.6
0.468938937462199,7.61,3.0789867377767357,0.45212902623830403,0.31638606530612606,2.457544162131586,-0.7381829354261729,卖出,0.0424657534246576,2023-01-04,7.72
0.41377910127353196,7.69,1.5583516154111308,0.24316099758509613,0.31638606530612606,1.1548612899438635,-1.2059597962915287,持有,0.0,2023-01-05,7.8
0.2979434452773308,7.72,0.6004200796613662,0.17690284215846933,0.183197511115062,0.3547617823271255,-0.714753551271178,持有,0.0,2023-01-06,7.61
0.24829959270752988,7.6,-0.001177126546348288,0.16416088919181013,0.2758504183784112,-0.09317872741308227,-0.39071235566050544,持有,0.0,2023-01-09,7.59
0.24002561727922997,7.62,0.1584912582994602,0.11828985851183775,0.20056993122693959,0.011130467036613894,-0.8533562768047813,持有,0.0,2023-01-10,7.72
0.17383381385282923,7.66,0.37015518280693804,0.1718060609718058,0.2063607379308993,0.1923069929045905,-0.12276260802639434,买进,0.0,2023-01-11,7.56
0.19865574013772946,7.56,0.13704007544008884,0.16670927978514186,0.2324193680987162,0.009880907042079239,0.2100913696373769,卖出,-0.013054830287206335,2023-01-12,7.48
0.2648475435641302,7.55,1.786910111723482,0.24061260699176437,0.24689638485861418,1.29774233431372,0.5280491617216186,持有,0.0,2023-01-13,7.66
0.3724092241320314,7.68,1.6306880598502087,0.4444838544583083,0.33086308206602455,1.2602186420694526,0.5027555739753173,买进,0.0,2023-01-16,7.69
0.4799709046999322,7.7,2.0612965866615056,0.6483551019248527,0.4872148630729259,1.7720198000113554,1.612367268422714,持有,0.0,2023-01-17,7.43
0.7392221347866685,7.47,1.9599621554684497,0.7477423350647932,0.6638344675436855,1.8231550995102088,0.2918517352034606,持有,0.0,2023-01-18,7.44
0.8274778726885362,7.45,0.28867571013585847,0.6738390078581706,0.7217425345832784,0.2967176437279596,-1.07894558894154,卖出,-0.02994791666666661,2023-01-19,7.54
0.7171582003112016,7.54,0.5664258415385561,0.7069680855714843,0.6638344675436855,0.5416146735984345,-0.11164750332236133,持有,0.0,2023-01-20,7.67
0.7474961102149684,7.81,0.26792089056694784,0.6101292430248756,0.7593827781590142,0.26958906409157074,-0.7286389169644606,持有,0.0,2023-01-30,7.78
0.6895782822168681,7.71,-0.10840997658135557,0.5081936192916033,0.6725206775996242,-0.081944522462558,-0.9101854533016946,持有,0.0,2023-01-31,7.78
0.6068385279338671,7.73,0.1159046955506589,0.5897421182782211,0.5538091401684582,0.11044980605271326,-1.4210050558338672,持有,0.0,2023-02-01,8.03
0.455148978415032,8.05,-0.05255401173825027,0.3705805272516863,0.37139872899373944,-0.09385662838399234,-0.4700210642064803,持有,0.0,2023-02-02,7.95
0.43584303574899885,7.95,0.001099138680813975,0.40880638615166337,0.4379930060892717,-0.04374705881565154,-0.7835995854903788,持有,0.0,2023-02-03,8.15
0.37516721594146474,8.09,0.05367767191508307,0.2762900752984093,0.29322283849028874,-0.03580548288404717,-1.6818046259171266,持有,0.0,2023-02-06,8.1
0.19865574013772946,8.08,-0.13056355492274843,0.22787065402510517,0.26426880497049227,-0.18285611564780455,0.9678523480917112,买进,0.0,2023-02-07,8.35
0.3586192650848644,8.3,-0.04980847749114692,0.3017739812317277,0.4264113926813533,-0.08526230218602447,0.2716105366353778,卖出,0.027227722772277307,2023-02-08,8.21
0.43584303574899885,8.14,-0.08644818644811256,0.35274179309836357,0.47563324966500753,-0.10745647961495412,-0.11625289066943263,持有,0.0,2023-02-09,8.29
0.4634229538433324,8.34,-0.25500092495840876,0.30432237182505945,0.38877114910561755,-0.26112723861381815,-0.904395278024735,持有,0.0,2023-02-10,8.28
0.38619918317919794,8.28,0.6723459802395203,0.4699677603916267,0.4901102664249055,0.5601212287924647,1.0492339861520927,买进,0.0,2023-02-13,8.24
0.5654686507923665,8.24,0.0993773777613915,0.47761293217162193,0.4264113926813533,0.062044337557309454,-1.8156681133878794,卖出,-0.004830917874396033,2023-02-14,8.15
0.3613772568942977,8.24,-0.11287468542325256,0.3705805272516863,0.34534009882592254,-0.1395159770474295,0.46271236258913095,持有,0.0,2023-02-15,8.4
0.4634229538433324,8.43,-0.46445422867629643,0.36293535547169103,0.5190642999447025,-0.41268741004942827,-0.5731972521825889,持有,0.0,2023-02-16,8.19
0.4303270521301318,8.25,0.026408440295436382,0.44958063564497225,0.4785286530169871,0.005490741706725483,0.7194914497289925,买进,0.0,2023-02-17,8.03
0.5682266426017999,8.1,-0.19057037722919654,0.4699677603916267,0.37718953569769914,-0.18409265111028797,-1.955518882767255,卖出,-0.018181818181818226,2023-02-20,8.3
0.3448293060376979,8.33,-0.5235865606238449,0.3298062777583774,0.2874320317863296,-0.47728459776797366,-1.158694451889738,持有,0.0,2023-02-21,8.49
0.23726762546979668,8.78,-0.5210952655092843,0.13867698325849218,0.13108025077942823,-0.5158343741444135,-1.514992586330871,持有,0.0,2023-02-22,8.69
0.08833606776039489,8.59,-0.6266861175179949,0.10299951495184681,0.1426618641873466,-0.590636983480235,0.7572651144172066,买进,0.0,2023-02-23,8.31
0.21796168280376307,8.26,-0.22049288604854794,0.37567730843834973,0.31349066195414643,-0.2308445063180964,1.5590708959218713,持有,0.0,2023-02-24,8.37
0.4441170111772988,8.25,-0.27887403272939293,0.36293535547169103,0.4669470396090682,-0.2635006665908261,-0.15833529550224024,卖出,-0.03958090803259603,2023-02-27,8.09
0.4661809456527657,8.21,1.781623428072743,0.6712906172648389,0.4843194597209463,1.6005236263513882,2.467613088119783,买进,0.0,2023-02-28,8.29
0.8385098399262694,8.25,1.9279202184025137,1.0484524250779457,0.956270206093631,1.9584892057694518,0.8973867045427236,持有,0.0,2023-03-01,8.48
1.017779307539438,8.45,0.6483742283947791,0.9694523166846603,1.0199690798371832,0.7538624307640873,0.035478009319108994,卖出,0.029232643118148407,2023-03-02,8.52
1.072939143728105,8.55,0.8010023360196794,1.2472268913578266,1.0865633569327153,1.000401331350603,1.471407004227244,买进,0.0,2023-03-03,8.36
1.3514963164808744,8.41,0.6502362239956418,1.239581719577831,1.245810541291597,0.8724110540978122,-0.7592234487334416,卖出,-0.016374269005848017,2023-03-06,8.16
1.2797885294356077,8.18,0.8781459048804223,1.4969691695043426,1.381894498834641,1.2112292835819707,2.4587554783066388,买进,0.0,2023-03-07,7.92
1.732099186182678,7.93,0.9035916404747554,1.9505826951174037,1.9030671021909789,1.449435345908897,1.3728659267632326,持有,0.0,2023-03-08,8.05
2.035478285220348,8.08,0.8202902685349518,1.9072600550307635,1.9754521859904703,1.3458876090899816,-0.13567222716823102,卖出,-0.012224938875305581,2023-03-09,8.06
2.0713321787429817,7.94,0.46768312370780635,1.9174536174040906,2.018883236270166,0.9443166754997027,-0.7005052452852939,持有,0.0,2023-03-10,7.98
1.9996243916977148,7.98,0.9724391717655757,1.891969711470772,2.0710004966057998,1.5467580069884639,0.2464526653149451,买进,0.0,2023-03-13,8.12
2.107186072265616,8.29,1.2924281278153416,1.9505826951174037,2.079686706661739,1.9087975411115083,-1.386966475657389,卖出,0.038847117794486054,2023-03-14,8.37
1.9030946783675469,8.42,0.8845545761614477,1.7696469629908456,1.7061796742563622,1.3316361561173051,-2.2198447632846667,持有,0.0,2023-03-15,8.14
1.55282971856951,8.03,0.14313294375117272,1.458743310604366,1.2110657010678407,0.40014554061884705,-0.8210732273467152,持有,0.0,2023-03-16,7.89
1.4673319724770761,7.92,-0.10285273139738023,1.5224530754376608,1.5932589435291562,0.18569446307464985,1.1420873834070058,买进,0.0,2023-03-17,8.13
1.7155512353260782,8.16,0.3461346411775149,1.7823889159575046,1.8943808921350407,0.7689377974805378,0.8984927547122635,持有,0.0,2023-03-20,7.95
1.9334325882713135,7.93,1.55707225854807,2.1620991143639436,2.1173269502374743,2.373573652390064,2.4640611987852834,持有,0.0,2023-03-21,8.35
2.451935048444786,8.61,1.480146558253107,2.4194865642904553,2.227352277612701,2.4310420038076317,0.8350346631580686,持有,0.0,2023-03-22,8.99
2.689122344056055,8.91,1.247703507993077,2.931713073550148,2.980157149127413,2.5363648987834555,2.472018749461376,买进,0.0,2023-03-23,8.97


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Magnificent Blast-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,持有,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,持有,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,持有,0.0,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,持有,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,持有,0.0,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,持有,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,0.040782355389096976,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,持有,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,持有,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,持有,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,持有,0.0,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,持有,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,持有,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,持有,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,持有,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,持有,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.04489512913849893,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,持有,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,0.030864197530864147,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,持有,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,持有,0.0,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,持有,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,持有,0.0,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,持有,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,持有,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,持有,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,持有,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.044462573934325914,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,持有,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.07342657342657341,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,持有,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.02446280991735532,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,持有,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,持有,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.0016170763260024952,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,持有,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.0317796610169491,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,持有,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,0.023164647184604495,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,持有,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0018511662347277733,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,持有,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,持有,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,持有,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.019204851752021572,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,持有,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,持有,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,持有,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,持有,0.0,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,持有,0.0,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,持有,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,持有,0.0,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,持有,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,持有,0.0,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,持有,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,持有,0.0,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,持有,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,0.043406229290921056,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,持有,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,持有,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.045079365079365136,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,持有,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.007884362680683377,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,持有,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,持有,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.010033444816053417,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,持有,0.0,2023-03-23,31.34


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Red Bean Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,持有,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,持有,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,-0.006644518272425108,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,持有,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,持有,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,持有,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.0335570469798658,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,持有,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,持有,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0032258064516128343,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,持有,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,持有,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,0.015479876160990657,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,持有,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,持有,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,持有,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,持有,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.04232804232804237,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,持有,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,持有,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,持有,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,持有,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,持有,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.005141388174807203,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,持有,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,持有,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,持有,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,持有,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,-0.039577836411609474,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,持有,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,持有,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.024390243902438987,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,持有,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,持有,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,持有,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,持有,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,持有,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,持有,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,持有,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.09510086455331414,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,持有,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.02194357366771155,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,持有,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.023880597014925394,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,持有,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,持有,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,持有,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,持有,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,持有,0.0,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,卖出,0.04255319148936174,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,持有,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,持有,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,持有,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,持有,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,持有,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,持有,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.019047619047619067,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,持有,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,持有,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,持有,0.0,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,持有,0.0,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,卖出,0.029126213592233108,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,持有,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,持有,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.04999999999999997,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,持有,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,持有,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,持有,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,0.024725274725274686,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,持有,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,持有,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,持有,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,持有,0.0,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.04394141145139815,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,持有,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,0.02362204724409445,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,持有,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,-0.015267175572519097,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,持有,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,持有,0.0,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,持有,0.0,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,持有,0.0,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,持有,0.0,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,持有,0.0,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,持有,0.0,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,卖出,0.019994806543754764,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,持有,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,0.022413793103448258,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,持有,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,持有,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.1027027027027026,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,持有,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,持有,0.0,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,持有,0.0,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,卖出,0.037924151696606866,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,持有,0.0,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,卖出,0.03984819734345368,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,持有,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,0.01573426573426571,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,持有,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,持有,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,持有,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,持有,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,持有,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,-0.08765652951699468,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,持有,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,持有,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,持有,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,0.036697247706422104,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,持有,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.030357142857142846,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,持有,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.030864197530864085,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,持有,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,持有,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.0362595419847329,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,持有,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,持有,0.0,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,持有,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,0.023529411764705906,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,持有,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,0.03846153846153844,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,持有,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,持有,0.0,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,持有,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,持有,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,持有,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,0.02669902912621367,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/ST Yi Paper-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4190806255521848,12.34,-0.9552975167074597,-1.4357043028767866,-1.414500352123227,-1.1972607615062794,0.0716689036235985,持有,0.0,2022-06-08,12.12
-1.4082386722891589,12.14,-0.5764622079378384,-1.4129447407542557,-1.3986101112203717,-0.9838563221654186,0.2773292413299737,买进,0.0,2022-06-09,12.45
-1.386554765763107,12.4,-0.7313895405351705,-1.4114274366127533,-1.3779527980466602,-1.0674578536939967,-0.31174856199277984,卖出,0.02141680395387148,2022-06-10,12.17
-1.3958478685599864,12.03,-0.2536443258226725,-1.3552871833771765,-1.3779527980466602,-0.7862377974291027,0.949701093493927,买进,0.0,2022-06-13,12.07
-1.338540401312564,11.94,-0.5527986960564959,-1.3294930129716411,-1.3255150030672382,-0.9423508943836205,0.4610276817176703,持有,0.0,2022-06-14,12.04
-1.3060145415234863,12.08,-0.6397053335297703,-1.3537698792356745,-1.3572954848729486,-1.0061425312962133,-1.1153150831299141,卖出,0.004156275976724914,2022-06-15,12.01
-1.3602243078386156,12.01,-1.1534290509841982,-1.385633266207218,-1.3604735330535196,-1.2988218504423574,-0.021351744954797313,持有,0.0,2022-06-16,13.21
-1.3540289059740296,13.5,-0.955593587765006,-1.384115962065716,-1.3715967016855182,-1.1893253555840486,-0.6529750748998562,持有,0.0,2022-06-17,12.9
-1.3819082143646675,12.96,-0.8517795973447083,-1.4099101324712513,-1.3700076775952328,-1.1332943580939465,-0.13650825639736522,持有,0.0,2022-06-20,13.0
-1.3819082143646675,12.82,-0.8250823353318548,-1.4114274366127533,-1.3715967016855182,-1.1186032822729797,-0.2530368454230786,持有,0.0,2022-06-21,13.37
-1.3881036162292535,13.3,-0.34728494950789485,-1.4417735194427952,-1.4288015689357965,-0.8664569881152718,-1.0719213536148975,持有,0.0,2022-06-22,12.85
-1.4376668311459435,12.83,-0.6357233734474389,-1.4357043028767866,-1.4160893762135123,-1.0216779803979301,0.49460301098839554,买进,0.0,2022-06-23,13.38
-1.4051409713568659,13.49,0.06749755933677913,-1.3962543951977326,-1.3843088944078021,-0.614694596044653,0.6602308571459171,持有,0.0,2022-06-24,13.19
-1.363322008770909,13.26,0.06064879667961494,-1.3446660543866618,-1.3445832921506646,-0.5962047727140443,0.6132702597643115,持有,0.0,2022-06-27,13.44
-1.3230518966510982,13.65,-0.012890297759327802,-1.326458404688637,-1.308035738074098,-0.6275074913456538,-0.13650825639736522,持有,0.0,2022-06-28,13.51
-1.3230518966510982,13.4,-0.3969505433418608,-1.3203891881226286,-1.30009061762267,-0.8493434820452406,0.48432109774829424,持有,0.0,2022-06-29,12.91
-1.288977186395874,12.91,-0.699150402207274,-1.3219064922641306,-1.2985015935323847,-1.0255347762399891,-0.21965871719000482,卖出,0.006235385814497277,2022-06-30,12.97
-1.2936237377943138,13.0,-0.5889493634662502,-1.308250754990612,-1.2857894008101007,-0.9563567637111187,-0.05315531883331495,买进,0.0,2022-07-01,12.83
-1.288977186395874,12.88,-0.4374601071142589,-1.309768059132114,-1.2826113526295297,-0.8668254147903995,0.05750948545213214,持有,0.0,2022-07-04,12.97
-1.2781352331328482,13.09,1.2642832921065372,-1.2247990272079976,-1.246063798552963,0.18249707469680745,0.9659159956575162,持有,0.0,2022-07-05,12.61
-1.216181214486986,12.6,-0.5448843384477219,-1.27031815145306,-1.2444747744626774,-0.918503160250703,-0.8040252810912817,卖出,-0.030769230769230795,2022-07-06,12.43
-1.2549024761406498,12.37,-0.87563614233846,-1.2809392804435744,-1.2412967262821066,-1.1172026642651054,0.08134550987982853,持有,0.0,2022-07-07,12.44
-1.2425116724114773,12.5,-0.6367185373985751,-1.2414893727645204,-1.2333516058306788,-0.9669247298737441,0.4858603440808912,买进,0.0,2022-07-08,12.36
-1.2068881116901065,12.38,-0.6425382248821528,-1.218729810641989,-1.2254064853792515,-0.965421066753292,-0.6148816371997547,卖出,-0.009599999999999937,2022-07-11,12.6
-1.2347674200807448,12.7,-0.6929407356655184,-1.2672835431700558,-1.2651320876363892,-1.011988197251424,-0.7564265867949939,持有,0.0,2022-07-12,12.13
-1.2703909808021152,12.05,-0.7846366811709976,-1.309768059132114,-1.2969125694420993,-1.0730334146677456,-0.9325611174742057,持有,0.0,2022-07-13,12.45
-1.3153076443203655,12.45,-0.5925100418235265,-1.3401141419621556,-1.3032686658032413,-0.9675927828985329,-0.19271560126814238,持有,0.0,2022-07-14,12.25
-1.3184053452526587,12.28,-1.1369808038180398,-1.3294930129716411,-1.288967448990672,-1.2816066665652228,0.34203996847695084,买进,0.0,2022-07-15,11.82
-1.292074887328167,11.8,-0.9477757467124366,-1.3036988425661058,-1.2714881839975312,-1.165831567118279,0.33544197997503417,持有,0.0,2022-07-18,12.24
-1.2657444294036757,12.28,-0.9618880323628873,-1.271835455594562,-1.2349406299209646,-1.166517146513241,0.43856033044454495,持有,0.0,2022-07-19,12.41
-1.2332185696145979,12.47,-0.861527769521369,-1.252110501755035,-1.2158723408375385,-1.1018217828322554,0.10587762655836716,卖出,0.015472312703583168,2022-07-20,12.83
-1.219278915419279,12.81,-0.5156893844736287,-1.2445239810475246,-1.198393075844398,-0.8897583594106306,-0.10976585559556575,买进,0.0,2022-07-21,12.61
-1.2177300649531324,12.69,-0.8401337009886202,-1.2581797183210433,-1.2095162444763965,-1.089673646592855,-0.35028045328294877,卖出,-0.009367681498829118,2022-07-22,12.51
-1.2301208686823049,12.5,-0.8834631133355353,-1.256662414179541,-1.2206394131083949,-1.1169635722578153,0.07860736356369727,持有,0.0,2022-07-25,12.38
-1.2177300649531324,12.39,-0.4781835724436509,-1.2384547644815163,-1.1968040517541125,-0.8634825393560043,0.07726394048821833,买进,0.0,2022-07-26,12.72
-1.20533926122396,12.71,0.48769542955120093,-1.174727990538429,-1.1840918590318283,-0.24273505217182526,1.058497396188887,持有,0.0,2022-07-27,12.77
-1.135640990247365,12.77,-0.16506560422704333,-1.1155531290198477,-1.1411882085941194,-0.6352181619680763,0.06877074226112993,持有,0.0,2022-07-28,12.87
-1.1232501865181925,12.96,-0.8319232723222997,-1.1276915621518644,-1.1030516304272675,-1.0553864108616657,0.29710921114895994,持有,0.0,2022-07-29,12.76
-1.0969197285937011,12.76,-0.08779236248521333,-1.139829995283881,-1.1094077267884095,-0.5819276175503565,-0.38838664511188997,卖出,0.02986279257465692,2022-08-01,12.59
-1.1124082332551666,12.52,-0.6417921779882473,-1.139829995283881,-1.0966955340661253,-0.9352637772078167,-0.11113370263435311,持有,0.0,2022-08-02,11.89
-1.11085938278902,11.89,-0.3856711490437926,-1.1246569538688602,-1.104640654517553,-0.7671619594021749,0.11704932157525637,买进,0.0,2022-08-03,11.89
-1.0953708781275546,12.05,-0.7334581251046358,-1.1094839124538396,-1.076038220892414,-0.9856453170782984,0.14035424602127344,卖出,0.013456686291000853,2022-08-04,12.05
-1.0783335229999422,12.01,-0.2600952837549395,-1.1125185207368435,-1.098284558156411,-0.6878750845988653,-0.6857905369069867,持有,0.0,2022-08-05,12.18
-1.1124082332551666,12.19,-0.5074841729184545,-1.1458992118498892,-1.1094077267884095,-0.8521448423614867,-0.4410029015535193,持有,0.0,2022-08-08,12.38
-1.1309944388489255,12.46,-1.0022189100785284,-1.1534857325573997,-1.1030516304272675,-1.1691561082292663,-0.03409906260138965,持有,0.0,2022-08-09,12.4
-1.124799036984339,12.4,0.315616844060761,-1.0867243503313082,-1.09510650997584,-0.29381522298952534,1.0632104850167226,买进,0.0,2022-08-10,12.32
-1.0520030650754508,12.33,-0.15646780505811814,-1.0730686130577896,-1.033134570454705,-0.5934067685112355,-0.013200356446704885,持有,0.0,2022-08-11,12.56
-1.044258812744718,12.5,0.17459311266803193,-1.0548609633597643,-1.01724432955185,-0.36619938040534156,0.33037988969005405,持有,0.0,2022-08-12,13.82
-1.0148306538879337,13.83,0.14523642824840682,-1.0336187053787353,-1.0013540886489949,-0.3743560412134451,-0.03953864442483028,买进,0.0,2022-08-15,13.52
-1.0086352520233473,13.58,0.5444080362658863,-0.9456150651716148,-0.9822857995655687,-0.07301484188637129,1.5798401792435834,持有,0.0,2022-08-16,13.67
-0.8986668689269419,13.66,1.1873935080339524,-0.8682325539550084,-0.8758211855164397,0.4595636298316769,0.9684366698047836,持有,0.0,2022-08-17,13.77
-0.8243220465519071,14.0,1.0328209389945615,-0.8621633373890002,-0.8821772818775819,0.3425098511650845,-0.7609041161605643,持有,0.0,2022-08-18,14.1
-0.8676898596040106,14.26,-0.012420757756170478,-0.9046478533510584,-0.8821772818775819,-0.42576946166542906,-0.3863642638886342,持有,0.0,2022-08-19,14.03
-0.8847272147316226,14.03,-0.3467710640599949,-0.9107170699170668,-0.8789992336970109,-0.6642495376055533,-0.4339638375082978,持有,0.0,2022-08-22,13.82
-0.904862270791528,13.85,-0.30993565081230284,-0.8985786367850502,-0.8583419205232993,-0.6267827572939222,0.27896370211475324,持有,0.0,2022-08-23,14.08
-0.87698296240089,14.08,-0.21028100225330706,-0.8667152498135063,-0.8599309446135847,-0.5447973808361979,0.18276144538028866,持有,0.0,2022-08-24,13.67
-0.8552990558748381,13.84,-0.4787222391694953,-0.878853682945523,-0.8408626555301587,-0.7426835245440219,-0.15910249601868753,持有,0.0,2022-08-25,13.57
-0.8568479063409846,13.59,-0.29268657708520396,-0.8682325539550084,-0.8281504628078746,-0.6022877283193288,0.38350249631398764,持有,0.0,2022-08-26,13.59
-0.8212243456196141,13.6,0.9025548907852813,-0.7529174392008503,-0.7963699810021644,0.3546597897617013,1.5783460201318578,持有,0.0,2022-08-29,13.61
-0.701962859726329,13.68,0.401982206252618,-0.633050412022186,-0.6628919574181817,0.040402463570302395,1.2632426851987109,持有,0.0,2022-08-30,14.3
-0.5997387289606563,14.02,0.5411538631884488,-0.5829793753526171,-0.5739066083621935,0.17085322557650054,-0.15688341891302557,持有,0.0,2022-08-31,13.37
-0.601287579426803,13.41,0.7611750915568245,-0.6467061492957048,-0.6533578128764689,0.2990098354472415,-0.8908382754403913,卖出,0.022493328250095306,2022-09-01,13.52
-0.6585950466742252,13.41,1.3314862050584293,-0.7013290983897796,-0.7486992582935993,0.6634398145227685,-1.4081566453160925,持有,0.0,2022-09-02,13.42
-0.7530749251091654,13.43,0.12922120130738243,-0.705881010814286,-0.7264529210296021,-0.2160172816976926,1.1192512853645793,买进,0.0,2022-09-05,13.68
-0.663241598072665,13.57,0.5169790744147793,-0.6527753658617129,-0.6215773310707589,0.12595165959705074,0.49003731455389987,持有,0.0,2022-09-06,13.61
-0.6167760840882682,13.69,3.19458311353088,-0.5435294676735634,-0.5897968492650483,2.4124141312158494,1.5657761421545993,持有,0.0,2022-09-07,13.36
-0.48822149539810433,13.3,1.5564245606820915,-0.5435294676735634,-0.5834407529039064,0.9798550595041657,-1.8558370385404883,卖出,-0.009679821295606777,2022-09-08,13.37
-0.6245203364190012,13.22,-0.1950848617622349,-0.6391196285881943,-0.704206583765605,-0.44131410900397433,-0.19822148901690606,持有,0.0,2022-09-09,13.4
-0.629166887817441,13.29,0.9086119568260107,-0.6406369327296966,-0.6279334274319007,0.4340758749323508,-0.03346709737778506,买进,0.0,2022-09-13,14.29
-0.6214226354867081,14.16,1.5373351509981732,-0.5647717256545925,-0.6152212347096164,0.971729660271229,-0.32142569771593416,持有,0.0,2022-09-14,14.41
-0.6353622896820271,14.21,0.08710868013531668,-0.5844966794941194,-0.6056870901679036,-0.18422972897487677,1.1029705496245097,持有,0.0,2022-09-15,13.96
-0.5424312617132335,14.0,0.6612321976070016,-0.466146956456957,-0.5135236929313445,0.37654320312975936,1.5779958089853632,持有,0.0,2022-09-16,13.15
-0.4092301216246297,13.09,-1.0599110294109113,-0.32958958372176994,-0.34826518754165126,-1.0682722084045566,1.5721576184597388,持有,0.0,2022-09-19,13.45
-0.2698335796714398,13.61,-0.7197384270679361,-0.18544569027907237,-0.06859694765140226,-0.7182037845306432,1.5813342885043151,持有,0.0,2022-09-20,13.29
-0.12269278538751702,13.28,3.803259558123798,-0.045853709260880685,-0.22591033258966722,3.4522070608980617,-1.7378238456560546,卖出,-0.0007524454477050254,2022-09-21,13.02
-0.2667358787391467,13.03,0.7482027446918169,-0.32958958372176994,-0.3673334766250775,0.48695995672265247,-1.8525377748664318,持有,0.0,2022-09-22,12.64
-0.4138766730230695,12.45,2.126927403018319,-0.33414149614627636,-0.4610858979519224,1.6654030685903687,0.9664672077835392,买进,0.0,2022-09-23,12.32
-0.3240433459865695,12.18,1.790646765590403,-0.39179905352335526,-0.42294931978507044,1.3588118512929737,-1.8314410434909958,卖出,-0.021686746987951776,2022-09-26,11.91
-0.46653758887205243,11.93,1.635041208544066,-0.5025622558530072,-0.5453041747370545,1.1155768462647933,-0.5629329486842761,持有,0.0,2022-09-27,12.25
-0.5006122991272766,12.25,1.2461342667067201,-0.554150596664078,-0.594563921535905,0.7463826155638841,-1.8440964176866166,持有,0.0,2022-09-28,12.02
-0.6353622896820271,12.09,0.5537714464955154,-0.6148427623241609,-0.6533578128764689,0.16373652488224855,-0.4050619977021021,买进,0.0,2022-09-29,11.7
-0.6554973457419322,11.7,0.09659730103245427,-0.667948407276734,-0.6247553792513298,-0.21575158938389857,-0.05322292056694354,持有,0.0,2022-09-30,11.72
-0.6493019438773461,11.77,0.4033777834842245,-0.5769101587866089,-0.5786736806330497,0.07624855184291426,1.4213014990472965,持有,0.0,2022-10-10,11.4
-0.5331381589163543,11.41,1.0343821595050595,-0.4934584310039944,-0.5008115002090601,0.6538054072479794,1.0157586243487917,持有,0.0,2022-10-11,11.53
-0.4433048318798543,11.34,1.841016669429105,-0.36448757897631784,-0.4054700547919294,1.4651928163271464,1.5740444102736406,持有,0.0,2022-10-12,12.29
-0.3054571403928107,12.28,0.9486311121506668,-0.3037954133162343,-0.2767591034788035,0.7319254111293046,0.02823637314099621,持有,0.0,2022-10-13,12.1
-0.2915174861974917,12.21,0.36691017657233904,-0.2886223719012138,-0.25610179030509206,0.22410989810860227,0.2278373851811757,持有,0.0,2022-10-14,12.28
-0.26054047687456067,12.15,0.5677937369786942,-0.29013967604271557,-0.28311519983994543,0.4011652672129833,-0.0644065754572781,卖出,0.004962779156327585,2022-10-17,12.33
-0.254345075009974,12.39,1.0331496169967715,-0.17027264886405133,-0.23067740486052393,0.9324748173004508,1.5723072651469756,买进,0.0,2022-10-18,12.33
-0.10720428072605122,12.23,4.175895634573956,-0.018542234713843274,-0.0447615862971193,4.125606125791629,1.5767186217960298,持有,0.0,2022-10-19,12.11
0.047680765888604454,12.39,2.810631123004631,-0.0913728335059432,-0.060651827199974605,2.6526973101753404,-1.8496534745870346,卖出,0.0,2022-10-20,12.22
-0.11494853305678411,12.32,4.842129857887242,-0.13689195775100574,-0.1591713207976762,4.516807697456785,0.06959474225574662,买进,0.0,2022-10-21,12.14
-0.09636232746302528,12.22,1.490172466236593,-0.0868209210814368,-0.0940213330959704,1.4250477953422227,0.15372348497279056,卖出,-0.008116883116883088,2022-10-24,11.74
-0.0700318695385341,11.74,0.9646672075362759,-0.13992656603400982,-0.17506156170053094,0.8696709342926834,-1.8463290158715002,持有,0.0,2022-10-25,11.56
-0.22646576661933604,11.59,1.5551841925070842,-0.2476551600806577,-0.3276078743679398,1.2163691366227118,-1.8471309583886146,持有,0.0,2022-10-26,11.85
-0.3751554113694056,11.85,1.2506535892371093,-0.294691588467222,-0.3276078743679398,1.0157635466266137,1.570316316421083,买进,0.0,2022-10-27,11.99
-0.23421001895006893,11.99,2.356156832559724,-0.1490303908830221,-0.24021154940223677,2.1658423414776604,-0.7439348132315702,持有,0.0,2022-10-28,11.41
-0.28687093479905185,11.42,0.8613762325083839,-0.21579177310911388,-0.36415542844450655,0.6736380488550405,0.2818213289400388,持有,0.0,2022-10-31,11.58
-0.25124737407768094,11.73,0.2789118585917238,-0.2597935932126741,-0.3514432357222222,0.11158562957752072,-1.8435297458980902,卖出,-0.010126582278480947,2022-11-01,12.0
-0.39838816836160373,12.01,1.4914532670229832,-0.40545479079687397,-0.4944554038479182,1.0506275988172935,0.2984620638263818,持有,0.0,2022-11-02,12.0
-0.36276460764023344,11.9,1.4345867555294851,-0.2810358511937033,-0.33555299481936746,1.1946097130010909,1.581541453597167,买进,0.0,2022-11-03,12.34
-0.22027036475474993,12.9,0.15976738706833943,-0.13537465360950343,-0.1607603448879614,0.12997930647317293,1.5705599049144219,买进,0.0,2022-11-04,12.39
-0.07158072000468035,12.45,1.0035894652424449,0.017873064682206428,-0.00503598403998162,1.0373106649981947,0.5748581300968274,持有,0.0,2022-11-07,12.7
-0.006529000426525253,12.62,-0.5706842573434302,0.08463444690829817,0.03627864230744125,-0.498288733722225,1.5725165238786016,持有,0.0,2022-11-08,12.98
0.15300259758657028,13.06,0.5864983847155808,0.24850329419052264,0.2682761594891255,0.80334033541445,1.5702643598726393,持有,0.0,2022-11-09,13.35
0.3202784479303981,13.32,0.43802331432830227,0.42147596632175993,0.2047151958777054,0.6821183881591065,1.5795212620717034,持有,0.0,2022-11-10,13.31
0.4968474010711057,13.6,2.0193336155726045,0.588379421886989,0.5384102548376616,2.6397031847487202,-0.3228539638269921,买进,0.0,2022-11-11,13.59
0.47671234501120063,13.51,0.7951228337850991,0.5823102053209808,0.524109038025092,1.2714292850756732,1.2327026646547952,持有,0.0,2022-11-14,13.65
0.6238531392951234,13.79,1.1518701982395279,0.7279714029051801,0.6591760856993604,1.7543332381540517,0.7920052224537993,持有,0.0,2022-11-15,13.9
0.727626120526943,13.83,0.25155724057445006,0.7082464490656533,0.7306821697622081,0.6663097887137348,-0.46032636937777655,持有,0.0,2022-11-16,13.82
0.6904537093394253,13.79,-0.17341819917209753,0.7097637532071556,0.7132029047690677,0.1632839467701905,0.24488754333861446,持有,0.0,2022-11-17,13.89
0.7338215223915291,13.91,0.2040319665882096,0.6733484538111053,0.6083273148102242,0.5566768740592207,-1.84734834862114,持有,0.0,2022-11-18,13.5
0.5371175131909164,13.53,1.1041231970295742,0.46092587400081425,0.4271785685176762,1.5006641385992487,-0.7887835501877498,持有,0.0,2022-11-21,13.39
0.4658703917481747,13.58,0.589877768460527,0.47002969884982654,0.3477273640034008,0.8852303733904527,-1.842239766998664,持有,0.0,2022-11-22,13.29
0.28310603674288104,13.31,0.32554500657196533,0.3835433627842079,0.2730432317599822,0.5749123785715734,1.4456910301517978,持有,0.0,2022-11-23,13.18
0.4441864852221228,13.22,-0.016126210947753693,0.4078202290482412,0.32548102673940366,0.1457642888239852,-1.8523843044448909,卖出,0.03281250000000013,2022-11-24,13.25
0.26142213021682914,13.35,-0.6828691025977939,0.27733207287906236,0.2682761594891255,-0.5714654932615068,0.6595446046794723,买进,0.0,2022-11-25,13.27
0.34196235445645,13.11,-0.496196952953667,0.4427182243027891,0.37950784580911084,-0.3007923342248811,1.5690210814517005,持有,0.0,2022-11-28,13.16
0.5185313075971576,13.2,-0.14701439966121735,0.6247947212830387,0.6337517002547923,0.17430275083790642,1.0748044859989079,持有,0.0,2022-11-29,13.18
0.6501835972196152,13.2,0.4034025647621689,0.5853448136039849,0.527287086205663,0.7306881861256327,-1.829440939242318,卖出,-0.011235955056179803,2022-11-30,13.02
0.45967498988358857,13.13,-0.9840020622338107,0.5428602976419264,0.5813139052753702,-0.8400364822813443,0.7901996427919157,买进,0.0,2022-12-01,13.19
0.5588014197169683,13.18,-0.6666634510999334,0.48672004440634936,0.4557810021428153,-0.5020891592885856,-0.644041134876337,卖出,0.0038080731150037265,2022-12-02,13.28
0.5030428029356924,13.29,-1.0316408083874808,0.4320970953122745,0.4621370985039572,-0.914150405422895,-0.7089208488104792,持有,0.0,2022-12-05,13.33
0.4410887842898297,13.37,-0.7254159482727801,0.4047856207652371,0.33024809901026037,-0.5850818048292713,-1.2425885072473228,持有,0.0,2022-12-06,13.11
0.3233761488626917,13.03,-0.537220402173965,0.25153790247352725,0.23649567768341542,-0.434979444890885,-1.2344036566259224,持有,0.0,2022-12-07,13.16
0.21031006483399303,13.16,-0.3780985122150942,0.30767815570910384,0.3064127376559774,-0.21447757143291288,1.572674690898793,买进,0.0,2022-12-08,13.3
0.3806836161101139,13.35,-0.7905463638218471,0.3562318882371705,0.3810968698993966,-0.6628369245996528,0.026281628293228155,卖出,0.014437689969604825,2022-12-09,13.34
0.397720971237726,13.32,-0.8345787818957117,0.44727013672729554,0.4430688094205315,-0.6916215015989833,-0.13650825639736522,买进,0.0,2022-12-12,13.64
0.397720971237726,14.88,-0.17459857056892356,0.48520274026484755,0.4653151466845281,0.07478771024391338,1.3069369916997935,买进,0.0,2022-12-13,14.45
0.5495083169200886,14.48,-0.805722940146121,0.6217601130000346,0.6083273148102242,-0.6135633372152545,0.8104068108042767,持有,0.0,2022-12-14,13.99
0.6532812981519082,14.11,-0.5147659558007526,0.6961080159336369,0.7100248565884967,-0.2540589518111002,0.19355464140548392,持有,0.0,2022-12-15,13.72
0.6904537093394253,13.85,-0.3501726205273124,0.588379421886989,0.6369297484353632,-0.08999708663085099,-0.613253006067335,卖出,-0.017730496453900832,2022-12-16,13.61
0.6362439430242961,13.63,-1.0012446145719769,0.5610679473399516,0.6353407243450775,-0.8518693924586247,-0.21939027341021103,持有,0.0,2022-12-19,13.27
0.6269508402274164,13.17,-0.6102560453873003,0.737075227754193,0.6305736520742213,-0.3432876290199651,1.5805442740483093,买进,0.0,2022-12-20,13.2
0.8190082980295897,13.13,0.1000132045554238,0.8721152963478782,0.8752833619781893,0.5801269087498065,0.35136543465550096,持有,0.0,2022-12-21,13.22
0.8763157652770119,13.4,-0.2951999203798822,0.812940434829297,0.7767638683804877,0.05492772252736232,-1.2155483859770193,卖出,0.017463933181473077,2022-12-22,13.0
0.747761176586848,13.0,-0.3574270135760931,0.7264540987636784,0.7640516756582039,-0.04280851579456078,-0.12308461991645957,持有,0.0,2022-12-23,13.12
0.7493100270529949,13.11,-0.5889297992994519,0.8159750431123011,0.8260236151793388,-0.29818941965318335,1.0443086884535762,买进,0.0,2022-12-26,13.22
0.8856088680738917,13.43,-0.6413617663186864,0.8417692135178362,0.8911736028810446,-0.35649841021404405,-0.5126651028402656,卖出,0.024408848207475232,2022-12-27,13.35
0.8406922045556416,13.27,-0.9651422054403248,0.8554249507913549,0.9086528678741851,-0.7556145053178198,0.09956259205990362,买进,0.0,2022-12-28,13.13
0.8685715129462797,13.14,-0.7899972628737103,0.9843958028190319,0.9165979883256122,-0.5074634156063393,1.5697953076992193,持有,0.0,2022-12-29,13.05
1.0714709240114784,13.08,-0.7983915947079341,1.101228221714692,1.1676637945907227,-0.48403438769986173,0.24810155288694818,持有,0.0,2022-12-30,13.19
1.1194852884620214,13.21,-0.6935707018364211,1.1604030832332735,1.1740198909518647,-0.3327370649270151,0.6609712227100792,持有,0.0,2023-01-03,13.15
1.220160568761548,13.15,-0.24034721378881438,1.3273065387985024,1.2534710954661399,0.34242389737093776,0.654804535103884,持有,0.0,2023-01-04,13.57
1.3223846995272208,13.39,0.38085290611053846,1.451725478401673,1.4377978899392587,1.3023079525594425,1.5744194607681232,持有,0.0,2023-01-05,13.6
1.5485168675846182,13.55,0.45900131824714224,1.5685578972973333,1.4028393599529778,1.3859135860044443,-1.542773141077611,卖出,0.021100226073850877,2023-01-06,13.41
1.3533617088501517,13.46,-0.566326665258573,1.3879987044585855,1.4600442272032559,-0.08586856990086034,0.23593946099186638,买进,0.0,2023-01-09,13.28
1.4029249237668415,13.28,-0.7577411689345888,1.4062063541566105,1.4791125162866823,-0.3431919797869993,0.3585814644674422,持有,0.0,2023-01-10,13.12
1.4695254938111435,13.06,-0.7336485496614719,1.3986198334491,1.5093039740021066,-0.312907903733889,-0.1705569364633188,卖出,-0.0297176820208024,2023-01-11,12.87
1.4648789424127038,12.9,-0.5927669845474764,1.3515834050625357,1.4775234921963964,-0.12251440757555446,-0.5454992384574194,持有,0.0,2023-01-12,12.75
1.4091203256314278,12.75,-0.8718902565354938,1.3470314926380293,1.4600442272032559,-0.5206301944242391,0.0934566278908707,持有,0.0,2023-01-13,12.81
1.4400973349543587,12.77,0.35213923063968156,1.4016544417321042,1.2963747459038486,1.1431866592605366,-1.8383136220694694,持有,0.0,2023-01-16,12.86
1.209318615498522,12.78,-0.9693198071906385,1.148264650101257,1.22169061366043,-0.6998841285813602,-0.6413086310830307,持有,0.0,2023-01-17,12.81
1.1442668959203663,12.75,-0.9142166792645534,1.1027455258561945,1.15812965004901,-0.6359126909988713,0.10747088135248886,持有,0.0,2023-01-18,12.83
1.175243905243298,12.76,-0.7427902326673876,1.1801280370728002,1.2359918304729993,-0.389987823200865,0.03306846772444876,买进,0.0,2023-01-19,12.9
1.1969278117693494,12.91,-0.5351648603823652,1.322754626373996,1.2344028063827137,-0.07087252280883204,1.5750053949178389,持有,0.0,2023-01-20,13.02
1.4168645779621607,13.15,-0.25785192596207673,1.488140777797723,1.5093039740021066,0.39231451242582666,0.8277247865971146,持有,0.0,2023-01-30,13.17
1.5469680171184714,13.17,-0.4140613636235856,1.4820715612317146,1.4791125162866823,0.15230373800700467,-0.7170608321859525,卖出,0.032131661442006285,2023-01-31,13.39
1.4664277928788505,13.4,-0.049142698836432845,1.6004212842688765,1.5442625039883882,0.7627013442517403,1.5784125222927152,买进,0.0,2023-02-01,13.5
1.7003042132669803,13.5,1.1065778478238577,1.840155338626205,1.857300249774633,2.699831188792651,1.1072457398190516,持有,0.0,2023-02-02,13.41
1.8784220168738341,13.46,-0.29561076788264484,1.9038821125692926,1.873190490677488,0.49847490622686375,-0.032147667902534344,持有,0.0,2023-02-03,13.3
1.8939105215352998,13.3,-0.6661182629851563,1.8841571587297663,1.9669429120043325,-0.0789298053690393,-0.13650825639736522,卖出,-0.007462686567164152,2023-02-06,13.44
1.8939105215352998,13.45,-0.31013911814700434,1.8583629883242307,1.7476575875449327,0.4303848959541987,-1.665945987359885,持有,0.0,2023-02-07,13.51
1.6662295030117562,13.51,0.4334974704089803,1.5002792109297391,1.5172490944535342,1.3661412301387585,-1.7156967988135545,持有,0.0,2023-02-08,13.67
1.4416461854205056,13.66,0.10959573345319285,1.395585225166096,1.3329222999804153,0.8550843330400177,-1.3125316458934693,持有,0.0,2023-02-09,13.7
1.28211458740741,13.7,-0.6452302542335882,1.2969604559684604,1.2979637699941342,-0.23844780370629542,-0.6331132536701677,持有,0.0,2023-02-10,13.73
1.217062867829255,13.75,0.7634927931835205,1.1072974382807004,1.0786784455347345,1.5075262718742493,-1.8522212051395581,持有,0.0,2023-02-13,13.65
0.9955772511702974,13.66,-0.02491052184015529,0.9843958028190319,1.0341857710067401,0.4865505108832899,-0.0228283828782745,持有,0.0,2023-02-14,13.65
1.0095169053656163,13.69,-0.01154558736139669,1.1300570004032318,1.1120479514307298,0.5645841259187265,1.5756348592986065,买进,0.0,2023-02-15,13.69
1.220160568761548,13.73,0.5334521028588821,1.3470314926380293,1.3202101072581316,1.4470088965213315,0.9665338166043739,持有,0.0,2023-02-16,13.42
1.362654811647031,13.41,-0.21479510767255014,1.243854811015888,1.22169061366043,0.3196873475370433,-1.843956554621556,卖出,-0.020452885317750136,2023-02-17,13.44
1.1349737931234873,13.48,-0.3524864093206488,1.1604030832332735,1.1628967223198658,0.1226478766691763,-0.2709843290007018,买进,0.0,2023-02-20,13.65
1.1179364379958752,13.68,-0.7615287916267245,1.0466052726206174,1.0834455178055906,-0.44238999196165585,-0.03832174359333995,卖出,0.014836795252225466,2023-02-21,13.77
1.1303272417250474,13.67,-0.5856560620552161,1.1786107329312985,1.215334517299288,-0.17815006733278088,0.4386876078272677,买进,0.0,2023-02-22,13.98
1.203123213633936,13.91,-0.9296971523130931,1.1664722997992816,1.2391698786535703,-0.646946784027802,-0.2689038271742128,卖出,0.017556693489392847,2023-02-23,13.83
1.1860858585063234,13.83,-0.5253201716495001,1.1376435211107423,1.1438284332364403,-0.11947333374952969,-0.6802295010792146,持有,0.0,2023-02-24,13.91
1.1163875875297284,13.88,-0.813366007975293,1.0541917933281277,1.1104589273404444,-0.5174781202537848,0.0476574880052775,持有,0.0,2023-02-27,13.64
1.139620344521927,13.64,-1.0214961357637096,1.0860551802996716,1.1644857464101517,-0.7802854194966325,-0.24641637528310756,持有,0.0,2023-02-28,13.69
1.1256806903266081,13.69,-0.9858554409684955,1.0617783140356383,1.1692528186810085,-0.735805170054074,-0.22226770921917238,持有,0.0,2023-03-01,13.8
1.1148387370635822,13.87,-0.3997860432498164,1.196818382629323,1.1756089150421503,0.0786937290830543,1.2390893679105082,买进,0.0,2023-03-02,13.87
1.288309989271996,13.87,-0.924894801503023,1.2256471613178628,1.3567576613346983,-0.6192137270886076,-0.13650825639736522,卖出,0.0,2023-03-03,13.81
1.288309989271996,13.66,-0.8297686054189222,1.243854811015888,1.340867420431843,-0.4877264232322441,-0.12470064238346062,持有,0.0,2023-03-06,13.5
1.289858839738143,13.6,-0.7379800561905981,1.3303411470815065,1.3504015649735557,-0.34479060848768,0.6897397132030763,买进,0.0,2023-03-07,13.17
1.3982783723684018,13.27,-0.9737321789425307,1.342479580213523,1.4552771549323993,-0.6662827829963771,-0.251761700930373,卖出,-0.02426470588235295,2023-03-08,13.35
1.3827898677069366,13.38,-0.36574961013205665,1.2984777601099626,1.28525157727185,0.1404386340008248,-1.3623220877447422,持有,0.0,2023-03-09,13.2
1.2186117182954013,13.2,0.014442147535574634,1.1497819542427588,1.127938192333585,0.5905330978146996,-0.8921169461861358,持有,0.0,2023-03-10,12.89
1.1210341389281682,12.9,-0.04345213485372339,1.0283976229225922,0.9849260242078895,0.4437256954688524,-1.8535409413427468,持有,0.0,2023-03-13,12.87
0.9041950736676505,12.87,-0.1997111350711211,0.8614941673573636,0.8403248319919083,0.1771946640667135,-1.0920119168826559,持有,0.0,2023-03-14,12.7
0.789580139172805,12.79,-0.7434006346714922,0.8812191211968905,0.7974211815541992,-0.4714149039732533,1.1120930879847006,买进,0.0,2023-03-15,12.94
0.9351720829905815,12.89,-0.9655817470543916,0.9707400655455133,0.9849260242078895,-0.7356419013503694,0.7733941714826759,持有,0.0,2023-03-16,12.65
1.0451404660869872,12.65,-1.044031447359688,0.9661881531210068,1.0135284578330286,-0.8340333897458201,-0.9104969243881943,卖出,-0.010946051602814606,2023-03-17,12.81
0.9491117371859006,12.75,0.6775226271609877,0.7355579236126907,0.8180784947279112,1.2123582703137765,-1.7969319479718155,持有,0.0,2023-03-20,12.69
0.747761176586848,12.69,-0.5086801956487191,0.7127983614901596,0.7942431333736282,-0.22592222900568534,-0.13650825639736522,持有,0.0,2023-03-21,12.91
0.747761176586848,12.87,-1.420315588778821,0.47458161127433296,0.6226285316227936,-1.3448245323805181,-1.8413100894721146,持有,0.0,2023-03-22,13.07
0.5510571673862354,12.97,-1.5070500615842712,0.2909878101525811,0.43035661669824715,-1.4502686445636659,-1.8459028235384265,持有,0.0,2023-03-23,13.03


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Transfer of intellectual education-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-3.429628753171941,15.11,-1.1613345783448688,-2.6966562441619666,-3.2557345995170914,-1.003675749486046,7.197414731455663,买进,0.0,2022-06-24,14.99
-2.6154220274963293,15.0,-1.2504507660203306,-2.4399927863150124,-2.4556271031376746,-1.0361251265776812,1.5462221597023864,持有,0.0,2022-06-27,15.05
-2.348397241118844,15.06,-1.25886143785788,-2.1580837424503247,-2.125736627707392,-1.0389845445676311,1.543489306004758,持有,0.0,2022-06-28,14.87
-2.055107721655048,14.8,-1.1742713270181615,-1.8488253137330928,-1.7638418524219328,-0.9960704255309788,1.5389728666510138,持有,0.0,2022-06-29,14.26
-1.7333647413477498,14.18,-1.2217163866419312,-1.508009902493695,-1.3650190388420396,-1.0171689067832255,1.5424625892238455,持有,0.0,2022-06-30,14.35
-1.3787908446825645,14.28,-1.249004754094107,-1.133533709897319,-0.9268063177480819,-1.0308036691701592,1.5406890122831862,持有,0.0,2022-07-01,14.02
-0.9891973039022984,13.94,-1.237861337907095,-0.7211891382743432,-0.44427995070080273,-1.0219077424817127,1.5426406023322168,持有,0.0,2022-07-04,14.15
-0.5602066634925674,14.17,-1.2266233061249106,-0.2667685899551454,0.08748380073905575,-1.0113074754827174,1.545804059693013,持有,0.0,2022-07-05,13.74
-0.08744146793898633,13.8,0.8709292621011668,-0.2667685899551454,-0.4959792043130114,0.40600905087191447,-1.7830224422036676,卖出,-0.08669755129053598,2022-07-06,13.76
-0.6061699463936101,13.75,2.6396099228398158,-0.7990296951623541,-1.022819217313612,1.3386754992253669,-1.009072813132511,持有,0.0,2022-07-07,13.81
-0.8556849107135558,13.7,2.289743469356875,-0.6728017650736877,-0.7692466876918274,1.268469361622855,0.9327492154130375,买进,0.0,2022-07-08,13.61
-0.575527757792915,13.61,1.4628610873671233,-0.9904753891301642,-0.9908149174584348,0.6182832048895732,-1.1039214029926072,卖出,-0.00656934306569342,2022-07-11,13.3
-0.853496182956363,14.63,1.5728845445981061,-0.6033764035249218,-0.5452165887055906,0.8458446277094276,0.7183282454211523,买进,0.0,2022-07-12,14.63
-0.6302459517227276,15.0,1.637652985782471,-0.4582142839229556,-0.7569373415936823,0.8907470154819536,0.725041420151323,持有,0.0,2022-07-13,14.24
-0.39386335394593747,14.5,0.8906592914945292,-0.09215328666582444,-0.15377938278458383,0.5279601033462292,1.541253334797609,持有,0.0,2022-07-14,14.3
0.09422293590799119,14.18,1.991919163618713,0.3727862558274289,0.13179744669237722,1.505044635740662,0.8211146222191301,持有,0.0,2022-07-15,14.32
0.39845609415774946,14.33,1.1918235079067312,0.7472624484238051,0.4001411916319354,1.0089409581256847,1.546696064967871,持有,0.0,2022-07-18,14.65
0.967525311027801,14.65,1.6691149522661517,1.1196348421853697,0.7940402667725716,1.5371637548020056,0.2755839867281292,持有,0.0,2022-07-19,15.63
1.1163587985168912,15.43,1.421740792665105,0.7767156321111606,0.7226460594033307,1.2174003580446877,-0.8894862891463579,持有,0.0,2022-07-20,15.2
0.8208805512959028,15.06,0.5053205191102957,0.6946674775535275,0.5478533448096742,0.4203710158831457,-0.7655289739003366,卖出,0.02939166097060832,2022-07-21,15.09
0.5844979535191127,14.7,0.43417593891791184,0.49480658824647317,0.5970907292022535,0.3636500953379236,0.04064411104607518,持有,0.0,2022-07-22,14.76
0.6414048752061173,14.84,0.8041790506623575,0.35805966398375116,0.2401196923560524,0.5697458618713118,-1.092587437288229,持有,0.0,2022-07-25,14.9
0.295585889569702,14.96,0.11265647643313526,0.2107937455469743,0.338594461141211,0.03806581541565389,-0.1404140578030793,持有,0.0,2022-07-26,15.02
0.28901970629812423,14.97,0.6052139586358959,0.27601150942611813,0.10471688527645864,0.4033186996611628,0.3042502199476453,持有,0.0,2022-07-27,15.21
0.4312870105156375,15.34,0.6163345639351827,0.41906983019327293,0.27704773065048666,0.46205095053586126,0.17250770102835858,持有,0.0,2022-07-28,15.05
0.5319684873464922,15.22,0.07021116668760884,0.39592804301035095,0.2745858614308573,0.015785298678771934,-1.292601644219654,持有,0.0,2022-07-29,14.9
0.1226763967514943,14.96,0.5610495013780813,-0.2835989806336346,-0.28425845142491973,0.23221296308983838,-1.3880923323782712,持有,0.0,2022-08-01,15.02
-0.28880442160069714,14.94,-0.17184845278458907,-0.5865460128464326,-0.5796827577803965,-0.3140790333630164,-1.310131125453012,持有,0.0,2022-08-02,14.01
-0.6455670460230751,14.07,-0.38589392186386323,-0.6433485813863322,-0.5550640655841064,-0.4566973219498188,-0.018665608484325354,买进,0.0,2022-08-03,13.97
-0.6171135851795728,14.13,0.12021441778085798,-0.3277787561646672,-0.4861317274344957,-0.07350690294517133,1.5427083074586059,持有,0.0,2022-08-04,14.46
-0.15091457289756877,14.46,0.284445271890592,0.08456581545830796,-0.11685134449014956,0.09979599273699485,0.9868265948040856,持有,0.0,2022-08-05,14.56
0.19052695722446167,14.5,-0.21323771760621774,0.0004138620658642494,0.09486940839794296,-0.25300729136478206,-0.6067965031919913,卖出,0.030561478322672333,2022-08-08,14.46
0.030749830949408738,14.49,-0.24065739642947181,0.00672525857029779,-0.01837657570499007,-0.2736535685583781,-0.7859931590144703,持有,0.0,2022-08-09,14.48
-0.18155676149826397,14.48,-0.3838343962356081,-0.14264445870129053,-0.21532611327530818,-0.40524004014609116,-0.38510783348394917,买进,0.0,2022-08-10,14.62
-0.26253968851438686,14.62,-0.6490972507017411,-0.36985473286088977,-0.30887714362120894,-0.6099209480919906,-0.6288934023477148,卖出,0.009668508287292734,2022-08-11,14.99
-0.415750631517862,14.99,-0.7224544870034562,-0.5339510419761551,-0.582144627000025,-0.6771501885614413,-0.6224318636158974,持有,0.0,2022-08-12,15.12
-0.5623953912497602,15.09,-0.6138280478789744,-0.47294087576663335,-0.5107504196307849,-0.5947771205077016,0.5584907518456378,买进,0.0,2022-08-15,15.11
-0.3697873486168192,15.08,-0.7264793193758846,-0.49608266294955533,-0.363038266453047,-0.6694064529423795,-0.15790210524993414,卖出,-0.0006626905235254995,2022-08-16,15.34
-0.38073098740278194,15.27,-0.7286923721963067,-0.5444700361502107,-0.48366985821486635,-0.6807681332237621,-0.7303462776373394,持有,0.0,2022-08-17,15.24
-0.5602066634925674,15.51,-0.5953730479316705,-0.6096878000293546,-0.7126236956403609,-0.6019500339609227,0.17238353799527306,持有,0.0,2022-08-18,15.03
-0.4770350087192524,15.55,-0.7881137429423711,-0.5276396454717223,-0.48366985821486635,-0.7173570199872198,-0.1359831325414729,持有,0.0,2022-08-19,16.53
-0.4814124642336373,16.0,-0.8726524796958217,-0.6559713743951993,-0.5772208885607671,-0.7807911001576665,-0.5989371449468416,持有,0.0,2022-08-22,15.6
-0.6193023129367649,15.53,-0.6589342972665159,-0.5360548408109665,-0.5846064962196543,-0.6358819380019175,0.6605466162882192,买进,0.0,2022-08-23,15.48
-0.40042953721751445,15.45,-0.4433021821793044,-0.3298825549994786,-0.4073519124063684,-0.46452822183778814,-0.12828185998419125,持有,0.0,2022-08-24,14.7
-0.40261826497470726,14.55,-0.3655618833901047,-0.3593357386868341,-0.42458499694377133,-0.4202394451420626,0.536243294518673,持有,0.0,2022-08-25,14.16
-0.2100102223417663,14.34,-0.6191941604496366,-0.42244970373116725,-0.5058266811915271,-0.5965780172175187,-1.2844693515711627,卖出,-0.0766258853831294,2022-08-26,15.58
-0.5645841190069523,15.57,-0.678341205476364,-0.8011334939971647,-0.8307934181825517,-0.6681932993385801,-1.047579376465662,持有,0.0,2022-08-29,15.71
-0.8272314498700527,15.55,-0.897341199369522,-0.8642474590414979,-0.8578739795984703,-0.8097315343029498,0.04274974831234891,持有,0.0,2022-08-30,15.97
-0.7834568947262027,15.86,-0.9531707478988434,-0.8894930450592313,-0.8135603336451488,-0.8427517673523207,-0.09652213012980088,持有,0.0,2022-08-31,15.33
-0.7768907114546257,15.55,-0.9543029613521883,-0.7674727126401871,-0.7692466876918274,-0.8424709118507345,-0.21786278837830114,买进,0.0,2022-09-01,15.53
-0.8031554445409352,15.72,-0.8224357980356841,-0.8474170683630095,-0.8258696797432938,-0.7596727023412277,0.19642484585226874,卖出,0.010932475884244367,2022-09-02,15.93
-0.7177950620104274,15.93,-0.9350600931784151,-0.786406902153487,-0.6978524803225873,-0.8274879714515884,-0.18467693261213755,持有,0.0,2022-09-05,15.59
-0.7353048840679679,15.5,-0.6436777804893568,-0.6770093627433098,-0.7446279954955373,-0.6333811539460698,0.15162468129495793,买进,0.0,2022-09-06,15.38
-0.6608881403234228,15.2,-0.7115566349816932,-0.6875283569173655,-0.6560007035888944,-0.6770264156931186,0.22607646659224365,卖出,-0.019354838709677465,2022-09-07,15.09
-0.5645841190069523,14.9,-0.7679368185051431,-0.5844422140116219,-0.5107504196307849,-0.7072288255813571,0.2653317294060856,买进,0.0,2022-09-08,14.46
-0.45514773114732704,14.59,-0.2705198237947621,-0.33198635383428926,-0.33349583581749903,-0.3449197410490609,0.4981076987171073,持有,0.0,2022-09-09,14.62
-0.2756720550575416,14.59,-0.2175172384989852,-0.1889280330671345,-0.25963975922862964,-0.28692753329110415,0.25759859215346487,持有,0.0,2022-09-13,14.87
-0.16185821168353146,14.6,-0.5540988293263942,-0.3382977503387228,-0.2645634976678875,-0.5426230172544345,-0.3983218372883091,卖出,-0.02013422818791951,2022-09-14,14.67
-0.24721859421403927,14.74,0.06396157851757762,-0.0374545169607355,-0.25225415156974246,-0.07714028763160963,0.3929460173310372,买进,0.0,2022-09-15,14.45
-0.09181892345337124,14.4,0.9248107608187677,0.22762413622546274,-0.2867203206445482,0.6538922080850359,1.5427873625623882,持有,0.0,2022-09-16,14.1
0.42690955500125183,13.96,1.1049261253625091,0.4337964220369507,0.0924075391783136,0.7989311462117985,-0.5802901024974151,卖出,-0.05291723202170959,2022-09-19,14.15
0.2693211564833917,14.29,0.16322642931969317,0.0004138620658642494,-0.09223265229385946,0.014934862512132684,-1.0658514738752698,持有,0.0,2022-09-20,14.44
-0.04585564055232846,14.3,-0.1545752551769889,-0.14895585520572407,-0.11685134449014956,-0.23650357195750796,-0.6565698853270702,持有,0.0,2022-09-21,14.39
-0.214387677856152,14.3,-0.4966243182587776,-0.3719585316957004,-0.28425845142491973,-0.5017472503309994,-0.3436848807639477,持有,0.0,2022-09-22,13.99
-0.2822382383291194,13.95,-0.5165039077333982,-0.3908927212090003,-0.262101628448259,-0.5166016755084676,-0.507019641377101,持有,0.0,2022-09-23,13.38
-0.39824080946032236,13.25,-0.4990018078263656,-0.65807517323001,-0.5722971501215093,-0.5350902575141248,-0.7474517816675488,持有,0.0,2022-09-26,13.26
-0.5820939410644927,13.29,-0.25214852988763187,-0.451902887418522,-0.4984410735326399,-0.3473457519512347,0.8404025491428374,买进,0.0,2022-09-27,13.87
-0.31069169917262174,13.82,-0.5189341598760719,-0.39930791654824455,-0.2891821898641776,-0.5179318561283752,-0.30403170701885657,卖出,0.03987960872836728,2022-09-28,13.6
-0.3654098931024343,13.85,-0.5588875289042942,-0.5591966279938885,-0.5673734116822514,-0.5719582096642122,-1.128591857881875,持有,0.0,2022-09-29,13.23
-0.6630768680806148,13.23,-0.8764716173676337,-0.7779917068142428,-0.707699957201103,-0.7904444525626495,-0.23913432347034114,持有,0.0,2022-09-30,12.98
-0.6959077844385029,12.99,-1.0065704409965817,-0.7506423219616987,-0.6560007035888944,-0.8726049808389487,-0.12876278631262467,持有,0.0,2022-10-10,12.54
-0.6980965121956949,12.59,-1.030411587424637,-0.8074448905015983,-0.6510769651496365,-0.8881018079712782,-0.1049226273512179,持有,0.0,2022-10-11,12.36
-0.6937190566813101,12.19,-0.7935659418197523,-0.8032372928319762,-0.9046494947714211,-0.7457040829343932,-0.8751566238857662,持有,0.0,2022-10-12,12.66
-0.9016481936145978,12.57,-0.936379554266651,-1.0641083483485523,-1.0080480019958376,-0.8429532737398807,-0.5616397792502051,持有,0.0,2022-10-13,12.91
-1.0176507647458009,12.97,-1.0049401567686487,-1.1440527040713746,-1.0745184709258198,-0.8870036406097621,-0.5052839735889043,持有,0.0,2022-10-14,13.43
-1.1161435138194633,13.62,-1.0870460627573348,-1.2008552726112742,-1.0671328632669335,-0.9354929911318363,0.027858410621238623,持有,0.0,2022-10-17,14.77
-1.078935141947191,16.25,-0.9502120765831298,-1.1692982900891074,-1.2000738011268979,-0.8571351365044123,0.08721989188157452,持有,0.0,2022-10-18,16.25
-1.0264056757745708,16.24,-0.686638814653015,-0.8663512578763094,-1.1040609015613678,-0.6826146599302121,0.546959266005116,买进,0.0,2022-10-19,15.75
-0.8556849107135558,15.57,-0.5880194127957461,-0.6096878000293546,-0.8874164102340183,-0.6037637739129769,-0.030277612069867413,持有,0.0,2022-10-20,15.15
-0.8316089053844384,15.09,-0.7497242090343611,-0.8663512578763094,-0.8554121103788418,-0.7193639552926944,-0.24361553892864735,卖出,-0.07081280788177331,2022-10-21,15.63
-0.8644398217423257,15.68,-0.8733399800163005,-0.8852854473896092,-0.8357171566218096,-0.795992331494839,-0.20329173271131645,持有,0.0,2022-10-24,15.07
-0.886327099314251,15.01,-0.8985789379730384,-1.0620045495137416,-1.0031242635565798,-0.8201891672398148,-0.6346985257059575,持有,0.0,2022-10-25,14.83
-1.0220282202601858,15.1,-1.0597332975730704,-1.1188071180536412,-0.9982005251173219,-0.9173556444073129,-0.10371368421767949,持有,0.0,2022-10-26,16.0
-1.0176507647458009,16.0,-0.9167344210467351,-1.1356375087321298,-1.1237558553184,-0.8370962545731949,-0.6761574748060595,持有,0.0,2022-10-27,15.67
-1.1599180689633142,15.5,-1.0776884415458772,-1.2303084562986297,-1.1606838936128343,-0.9318619961373454,-0.13849579077176635,持有,0.0,2022-10-28,15.71
-1.164295524477699,15.74,-1.1108023130119435,-1.3018376166822072,-1.224692493323188,-0.9526266929031085,-0.25353852422790685,持有,0.0,2022-10-31,16.5
-1.1971264408355862,16.48,-0.994106175232516,-1.2934224213429621,-1.2493111855194772,-0.8852492216270708,-0.04946563114055594,持有,0.0,2022-11-01,16.13
-1.1796166187780466,15.97,-0.5185186050083849,-0.923153826416209,-1.0745184709258198,-0.5749817824483573,1.53993688785779,买进,0.0,2022-11-02,16.13
-0.770324528183048,16.05,-0.349300894130861,-0.817963884675654,-0.8849545410143889,-0.4724118258998364,-0.6941609589347846,卖出,0.005009392611145903,2022-11-03,15.94
-0.925724198943716,15.95,-0.7200315740159635,-1.0577969518441195,-1.0031242635565798,-0.7122672879653617,-0.44698949118873904,持有,0.0,2022-11-04,16.66
-1.011084581474223,16.66,-0.8581977160333122,-1.0725235436877973,-0.9858911790191769,-0.7941428543220787,0.058322695482113524,持有,0.0,2022-11-07,17.26
-0.9694987540875659,17.03,-0.8007426438091483,-0.946295613599131,-0.880030802575131,-0.7535867283576485,0.11573278106310092,买进,0.0,2022-11-08,16.91
-0.9082143768861756,16.6,-0.914579684756671,-0.9988905844694085,-0.9243444485284525,-0.8260933777353491,-0.27908611404473793,卖出,-0.02524955960070462,2022-11-09,16.54
-0.9498002042728334,17.35,-0.7881734479615472,-0.8432094706933874,-0.8652595872573575,-0.7434344831661397,-0.061949695835224805,买进,0.0,2022-11-10,16.35
-0.9344791099724858,16.55,-0.8303130918115578,-1.0956653308707194,-1.0154336096547247,-0.7802016742397084,-0.5146880388875116,卖出,-0.04610951008645537,2022-11-11,16.14
-1.0373493145605333,16.01,-0.13057383746822201,-0.77168031030981,-1.0671328632669335,-0.31364894515264713,1.5443476391155633,买进,0.0,2022-11-14,16.25
-0.6127361296651879,16.13,-0.577583530839302,-0.32357115849504503,-0.3138008820604668,-0.5538835928574415,1.5411485072679738,持有,0.0,2022-11-15,16.2
-0.14653711738318387,16.12,0.0007204750330648447,0.1708215676855631,0.15395426966903794,-0.04735222919645239,1.5463270006370755,持有,0.0,2022-11-16,16.61
0.3678139055570543,16.41,-1.1141402401305296,0.7136016670668274,1.2347148570861577,-0.9061716653759797,1.5428444753570045,持有,0.0,2022-11-17,16.66
0.9325056669127209,16.83,-0.8314413381539939,1.3110805361531799,1.9338857154607865,-0.6202302487243698,1.5440755363329917,持有,0.0,2022-11-18,17.9
1.5541043499553922,17.88,3.656838848406864,1.9674657726142435,1.87726272340932,4.017113346819315,0.12432441883215253,买进,0.0,2022-11-21,16.97
1.6547858267862476,16.87,3.164742939558331,2.0747595131896093,1.2667191569413343,3.144760702675079,1.5440144899434933,持有,0.0,2022-11-22,17.57
2.348612525816271,17.17,2.424851960641338,2.8089853065386836,2.537043674269885,3.1918088796448245,1.5453990109982818,持有,0.0,2022-11-23,17.0
3.112478513076456,16.75,3.855914424472133,3.43381356047758,3.2066721020089655,4.9917740169994795,-0.7761262703747309,卖出,-0.011507819415756878,2022-11-24,16.84
2.781980621740388,16.84,2.3021853209443064,2.8826182657570727,2.679832089008365,2.980411460137677,-0.09371260396342267,持有,0.0,2022-11-25,16.24
2.795112988283542,15.88,1.8347531389707494,2.440820510446741,2.615823489298012,2.3222377725213135,-1.3115429483970273,持有,0.0,2022-11-28,16.03
2.2172888603847207,16.01,2.909494858225683,2.67013458344115,2.2145388064984886,3.4738551397909885,1.5454324559193584,买进,0.0,2022-11-29,16.64
2.9680224811017495,16.78,1.8580450388934941,2.625954807910117,2.7783068577935235,2.4359902892082066,-1.392563556673498,卖出,0.048094940662086166,2022-11-30,16.54
2.337668887030309,16.78,1.3870436472353738,2.2094026386175196,2.098830953175927,1.6887400554436311,-1.4451888596074343,持有,0.0,2022-12-01,17.32
1.7313912982879849,17.1,0.9677025688970691,1.7339441019502115,1.6926225319371468,1.153925774957496,0.035015477357094836,持有,0.0,2022-12-02,17.3
1.797053131003761,17.36,1.2442274561663842,2.0537215248414977,2.0003561843907685,1.5337879935364123,0.0284236093253133,买进,0.0,2022-12-05,17.36
1.8605262359623433,17.36,0.9345030078353747,1.7886428716552996,1.8280253390167407,1.1255112032586336,-0.7226829305695835,卖出,0.0,2022-12-06,17.12
1.602256360613627,16.98,0.8115354627759179,1.4457236615810904,1.3233421489928008,0.8821110706197709,-1.4279220990560402,持有,0.0,2022-12-07,17.29
1.0616406045870785,17.29,0.8271486228237697,1.1890602037341358,1.2814903722591078,0.8767166697094381,0.5223921874753203,买进,0.0,2022-12-08,17.78
1.3067781133926393,17.77,0.2996833416020256,1.174333611890458,1.3873507487031544,0.39902489576794564,-0.3032842462198045,卖出,0.027761711972238316,2022-12-09,17.5
1.2345500974052863,17.28,1.3380480423129362,1.4309970697374128,1.6310758014464224,1.4565673792951184,0.20902408540413675,买进,0.0,2022-12-12,17.43
1.3636850350796441,17.42,0.7285274357665918,1.058624675975848,1.087002703908419,0.7379680592112444,-0.4058779202787151,卖出,0.008101851851851884,2022-12-13,17.32
1.249871191705634,17.28,0.7611579147684323,1.256381766448091,1.4292025254368466,0.8381825339203219,0.0911240994261384,买进,0.0,2022-12-14,18.0
1.3330428464789488,17.87,1.5517418270101533,1.7044909182628558,1.6310758014464224,1.7078483581985178,0.8319453585538158,持有,0.0,2022-12-15,17.63
1.7116927484732523,17.56,1.5551495752807325,1.8265112506818995,1.4341262638761043,1.7034864038131345,0.10317276496273613,卖出,0.016203703703703564,2022-12-16,17.65
1.8058080420325306,18.0,0.5685501179731732,1.5698477928349455,1.9141907617037541,0.7488572681795732,-0.6039716000948343,持有,0.0,2022-12-19,18.83
1.600067632856435,18.33,0.41732365177772546,1.462554052259579,1.7246268317923232,0.5700394772658671,-0.4701962088351537,持有,0.0,2022-12-20,17.07
1.4556116008817297,17.02,0.5117117331397678,1.2626931629525244,1.212558034109497,0.5725367705517198,-1.0562483132672278,持有,0.0,2022-12-21,17.36
1.0769616988874262,17.56,0.03846396492959199,1.027067693453681,1.2617954185020763,0.1304587312820882,-0.3958161149175859,持有,0.0,2022-12-22,17.52
0.9719027665421859,17.41,-0.028315404774396362,0.719913063571261,1.0180703657588084,0.024841778849757853,-0.5460705273708573,持有,0.0,2022-12-23,18.0
0.812125640267133,17.4,-0.0693385052591514,0.64207250668325,0.9048243816558753,-0.020005480042716434,-0.013212481506233298,持有,0.0,2022-12-26,17.28
0.851522739896598,17.28,-0.020582117124508807,0.8482447924947379,1.1657825189365463,0.05619660901786775,0.06925225660993989,买进,0.0,2022-12-27,16.84
0.9215620281267582,16.85,-0.27855580200698393,0.7451586495889936,1.0426890579550976,-0.18887356185812754,-0.37921502380240424,卖出,-0.02488425925925924,2022-12-28,16.45
0.8252580068102877,16.21,-0.09663778226632622,0.6504877020224943,0.7866546591136844,-0.06321495075405265,-0.6994489416565529,持有,0.0,2022-12-29,16.78
0.612951414362615,16.94,0.38561155895125065,0.3433330721400734,0.23027221547753585,0.24376304895264106,-0.9922163461717545,持有,0.0,2022-12-30,17.26
0.30434080059847185,17.19,0.5003191823876891,0.10560380380641927,-0.01837657570499007,0.2776411439529061,-1.56860995247972,持有,0.0,2023-01-03,17.09
-0.18155676149826397,17.07,-0.1763041134017031,-0.24783440044184554,-0.3285720973782412,-0.2771885367636472,-0.8208279279610268,持有,0.0,2023-01-04,17.27
-0.3960520817031295,17.14,-0.29165678907189724,-0.2920141759728788,-0.22763545937345323,-0.3452083500490686,0.4235114974983455,买进,0.0,2023-01-05,17.42
-0.23627495542807658,17.42,0.256752259125728,0.0004138620658642494,-0.11931321370977804,0.09553282953784696,0.7023098241561012,持有,0.0,2023-01-06,17.05
0.013240008891869074,16.98,-0.10232225548741215,-0.10477607967469077,-0.09469452151348882,-0.18760350068623552,-0.03137666644098581,卖出,-0.009334889148191373,2023-01-09,17.69
0.04169346973537142,17.13,-0.33300697785107514,0.09508480963236363,0.15395426966903794,-0.3277342749828065,0.009205458982117273,买进,0.0,2023-01-10,16.97
0.08327929712202929,17.04,-0.21368500936117443,0.15188737817226325,0.20319165406161727,-0.22904375547558317,0.001407198655569162,持有,0.0,2023-01-11,16.6
0.1226763967514943,16.5,-0.5893243939291652,0.013036655074730582,0.17364922342606934,-0.529412126774596,-0.20844922656767143,卖出,-0.03677758318739049,2023-01-12,16.85
0.09422293590799119,16.95,-0.7060002994429585,-0.012208930943002084,0.1834967003045859,-0.6155175639808731,0.021487861555864192,持有,0.0,2023-01-13,16.61
0.14018621880903398,16.56,-0.20184675369850255,0.47376859989836184,0.22781034625790736,-0.19624644749798004,1.5455050200562583,买进,0.0,2023-01-16,16.72
0.6829907025927753,16.65,0.9288127823034711,0.9155663552086932,0.6586374596929778,0.8360333431074928,0.465506389757347,持有,0.0,2023-01-17,16.39
0.8931085672832558,16.25,0.21275204025953398,0.6841484833794719,0.8161970897492323,0.2000812686771599,-1.0116746510793633,卖出,-0.018719806763284948,2023-01-18,16.19
0.5626106759471873,16.13,-0.12547867857262449,0.4905989905768503,0.5872432523237378,-0.11184362354920445,-0.6132542671857053,持有,0.0,2023-01-19,16.01
0.3897011831289796,16.09,-0.39285362288655296,0.19817095253810796,0.37059876099638744,-0.35841134269692954,-0.4162958767663021,持有,0.0,2023-01-20,16.24
0.28901970629812423,16.55,-0.5915963583465815,0.10350000497160784,0.3607512841178718,-0.5181012390726113,-0.4477946080025838,持有,0.0,2023-01-30,16.64
0.179583318438499,17.68,-0.4203107909078943,0.10560380380641927,0.0333226779072186,-0.40074882815614515,-0.9879930537307081,持有,0.0,2023-01-31,17.63
-0.10495128999652677,17.59,-0.2185359925803411,0.21500134321659642,0.050555762444620615,-0.23389512331815354,1.5470079273617463,买进,0.0,2023-02-01,19.39
0.4137771884580971,19.45,1.2884345598664675,0.7619890402674828,0.754650359258508,1.1312311072579637,1.542210053197799,买进,0.0,2023-02-02,18.9
0.9828464053281486,18.83,1.5931285132096913,1.182748807229703,0.973756719805486,1.5358792982827427,-0.6558162442453724,持有,0.0,2023-02-03,19.62
0.7814834516664377,19.65,0.6873831400435758,0.8608675855036043,0.9909898043428889,0.6608062830757396,0.029389698540940853,持有,0.0,2023-02-06,20.13
0.8362016455962504,19.8,0.3451438539937146,0.7893384251200269,0.7989640052118294,0.30740642866718865,-0.7936872645788354,持有,0.0,2023-02-07,19.75
0.5888754090334976,19.61,0.5205443072224579,0.9471233377308594,0.9220574661932781,0.5301775149848074,1.5422482113725022,持有,0.0,2023-02-08,19.43
1.1754544479610889,19.62,0.2930570762512127,0.8587637866687928,1.040227188735469,0.3152167029722308,-1.0799112850549264,持有,0.0,2023-02-09,19.55
0.8033707292383632,19.99,-0.0694575185864126,0.7535738449282379,0.8925150355577303,-0.023285427108606226,-0.5339022117783684,持有,0.0,2023-02-10,19.31
0.65234851399208,19.05,0.11628578784796566,0.7472624484238051,0.801425874431458,0.12228288342201359,-0.022593120270520642,持有,0.0,2023-02-13,19.19
0.6873681581071601,19.19,0.09604578634728911,0.47376859989836184,0.4296836222674833,0.04902483300106232,-1.1156194319426325,卖出,0.03617710583153357,2023-02-14,18.77
0.33060553368478207,18.77,-0.21559973544126176,0.2107937455469743,0.15395426966903794,-0.23283260573394027,-0.6011570698646457,持有,0.0,2023-02-15,18.9
0.16863967965253632,18.93,-0.46095860270068567,0.1392645851633969,0.27704773065048666,-0.4177072385955676,-0.11413462837298023,持有,0.0,2023-02-16,18.43
0.17082840740972915,18.5,-0.05192963245847345,0.1581987746766968,0.15395426966903794,-0.10861401724124158,-0.040643185082502774,持有,0.0,2023-02-17,18.13
0.19709314049603943,18.33,-0.4131033438089558,0.07615062011906375,0.15641613888866732,-0.394145275873424,-0.08757233332823786,持有,0.0,2023-02-20,18.67
0.20803677928200134,18.68,-0.3413184719159067,0.05511263177095319,0.22781034625790736,-0.3371368747208479,-0.3265344848355857,持有,0.0,2023-02-21,18.9
0.14018621880903398,18.7,-0.2802943883627247,0.12664179215453059,0.27704773065048666,-0.28200218955138273,0.06731471562301221,买进,0.0,2023-02-22,18.64
0.20147059601042436,18.5,-0.3731749675794584,-0.024831723951869167,0.17611109264569869,-0.36909071780590974,-0.5792507125289535,卖出,-0.010695187165775364,2023-02-23,18.47
0.05044838076414125,18.4,-0.44355092003328034,-0.0584925053088468,0.030860808687589242,-0.4365953298961976,-0.5990679929351004,持有,0.0,2023-02-24,18.23
-0.10276256223933393,18.14,-0.5657115547339061,-0.29411797480768953,-0.39011882786896557,-0.5445601306216121,-0.40218933158235876,持有,0.0,2023-02-27,17.88
-0.1903116725270338,17.95,0.10775273063888281,0.12453799331971915,0.050555762444620615,0.02244879362840023,1.546351400418953,买进,0.0,2023-02-28,18.18
0.3196618948988194,18.18,0.4286023464467243,0.019348051579164124,0.06532697776239502,0.2285200889634132,-1.0898763425341913,卖出,0.012813370473537629,2023-03-01,18.57
-0.006458540922863437,18.45,-0.2299668259526888,-0.21838121675449002,-0.15377938278458383,-0.29803368854889745,-0.9978605192345195,持有,0.0,2023-03-02,18.54
-0.28442696608631224,18.62,-0.4407493463095516,-0.40561931305267807,-0.3876569586493362,-0.4758526204316433,-0.609248860520873,持有,0.0,2023-03-03,19.06
-0.43107172581820963,18.9,-0.7820565596514122,-0.6138953976989775,-0.5082885504111564,-0.7157031741785557,-0.4362560140719408,持有,0.0,2023-03-06,18.21
-0.5229982916202952,18.26,-0.4883169896604002,-0.46873327809701126,-0.4098137816259969,-0.5061562006877465,0.23899038017171606,买进,0.0,2023-03-07,17.68
-0.42012808703224697,17.7,-0.5332058413701446,-0.37616612936532257,-0.363038266453047,-0.5330853413507737,-0.2856757495685095,持有,0.0,2023-03-08,17.9
-0.46828009769048257,18.04,-0.39079409725829783,-0.3656471351912669,-0.3778094817708205,-0.43326664330714176,-0.0527023106447829,持有,0.0,2023-03-09,17.48
-0.44858154787575005,17.47,-0.5901477677982673,-0.7422271266224545,-0.8554121103788418,-0.6057174592411024,-0.6183019360787257,卖出,-0.04326396495071208,2023-03-10,17.2
-0.5930375798504546,17.05,-0.6388323512254623,-0.8095486893364098,-0.8307934181825517,-0.6478443147454701,-1.2241412945590882,持有,0.0,2023-03-13,17.5
-0.9038369213717907,17.42,-0.6305418828484469,-0.7674727126401871,-0.8307934181825517,-0.6334620874294624,0.8028722896792521,买进,0.0,2023-03-14,17.1
-0.6608881403234228,17.25,-0.8513405648276126,-0.7127739429350989,-0.5846064962196543,-0.7679328585967636,0.06839689275471987,卖出,-0.009758897818599408,2023-03-15,17.07
-0.6083586741508022,17.07,-0.6194926855455167,-0.45400668625333346,-0.5846064962196543,-0.6046591875199212,0.21438159047178712,买进,0.0,2023-03-16,16.62
-0.5142433805915246,17.56,-0.8575139844681966,-0.6075840011945439,-0.6141489268552023,-0.7731680182255668,-0.5945885219982192,卖出,0.028705330990040915,2023-03-17,17.11
-0.6499445015374601,17.13,-0.5300527816199044,-0.3614395375216448,-0.02330031414424791,-0.5123960975485119,1.546635445705808,买进,0.0,2023-03-20,16.52
-0.1859342170126489,16.67,0.7602244535716136,0.12874559098934127,0.2401196923560524,0.5367908858601623,1.5449191237898556,持有,0.0,2023-03-21,17.95
0.3240393504132043,17.9,1.805845595201185,0.40644703718440656,0.11702623137460369,1.383598631066326,-1.2255915100063501,持有,0.0,2023-03-22,18.5
-0.04804436830952131,18.5,0.804510106067689,-0.07953049365695736,-0.15131751356495446,0.47008591008544226,-0.44101166772539796,持有,0.0,2023-03-23,18.15


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Xingmei United-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4144104684194816,4.32,-0.7645576776988878,-1.2696193888574765,-1.519668902430802,-0.7496087560414969,0.20896417751806062,持有,0.0,2022-12-16,4.29
-1.318436899739619,4.25,-0.722129694162456,-1.2787389894059475,-1.2595907931261403,-0.7158126269009457,0.47016577458482256,买进,0.0,2022-12-19,4.19
-1.1648791898518378,4.16,-0.7698032170040877,-1.141944981178879,-1.1243501762877164,-0.7435119299427693,-0.3301200162233843,卖出,-0.021176470588235262,2022-12-20,4.02
-1.184073903587811,4.02,-0.782466014556712,-1.178423383372764,-1.1867689225208355,-0.7515533737374683,-0.24290094887412517,持有,0.0,2022-12-21,4.08
-1.184073903587811,4.04,-0.9321044056169497,-1.2240213861151208,-1.2387845443817678,-0.8566606259716015,-0.24290094887412517,持有,0.0,2022-12-22,4.06
-1.184073903587811,4.01,-1.0047395351834931,-1.3608153943421883,-1.3948314099645645,-0.9108832463127962,-0.9862586123857947,持有,0.0,2022-12-23,4.11
-1.347228970343578,4.11,-1.0814605790463097,-1.3881741959876022,-1.3636220368480056,-0.9615782843167358,-0.24290094887412517,持有,0.0,2022-12-26,4.21
-1.347228970343578,4.21,-0.596228971761936,-1.0598685762426385,-1.2803970418705137,-0.620840818465438,0.8311189713770585,买进,0.0,2022-12-27,4.12
-1.1168924055119065,4.08,-0.9999971935323227,-1.2240213861151208,-1.207575171265208,-0.903300875916026,-0.5894513764751738,卖出,-0.03087885985748216,2022-12-28,4.12
-1.193671260455797,4.07,-0.9712572173652994,-1.3243369921483035,-1.2283814200095815,-0.8856375704587457,-0.6369736217695214,持有,0.0,2022-12-29,4.24
-1.2800474722676736,4.18,-0.6941835455366447,-1.2422605872120627,-1.3220095393592597,-0.6967647881473349,-0.24290094887412517,持有,0.0,2022-12-30,4.49
-1.2800474722676736,4.54,-0.8275095766234186,-1.187542983921236,-1.1971720468930218,-0.7832230970940373,0.20033373854194797,买进,0.0,2023-01-03,4.43
-1.184073903587811,4.46,-0.48171075577703976,-1.0598685762426385,-1.0515283056824107,-0.535059575854145,0.9377259284679407,持有,0.0,2023-01-04,4.6
-0.9249452681521803,4.57,0.22762969127850824,-0.3576593340103554,-0.9370939375883601,0.04766606047096215,2.1199428756784746,持有,0.0,2023-01-05,4.44
-0.38749328354494755,4.44,-0.45961193937252737,-0.43973573894659607,-0.32330959962935746,-0.4669829175448782,-0.5575653807152711,卖出,-0.022026431718061595,2023-01-06,4.28
-0.464272138488838,4.27,-0.549040917518035,-0.3029417307195293,-0.32330959962935746,-0.5267933647263502,0.5514536376197244,买进,0.0,2023-01-09,4.25
-0.27232500112911096,4.22,-0.6530512303799214,-0.4853337416889527,-0.3649220971181043,-0.6171304664703904,-0.8632179433867418,卖出,-0.011709601873536259,2023-01-10,4.26
-0.42588271101689196,4.25,-0.06263014708105849,-1.1054665789849942,-1.0931408031711567,-0.2631085716387419,-3.4839063164934188,持有,0.0,2023-01-11,4.14
-1.2128659741917693,4.14,0.37591895542703446,-0.8227589619823874,-1.2699939174983266,0.051360628061827035,1.8645003000511662,买进,0.0,2023-01-12,4.23
-0.752192844528427,4.21,-0.31344771971188823,-0.7224433559492038,-0.8122564451221224,-0.3892388975955121,-0.2016711232553465,卖出,0.016908212560386545,2023-01-13,4.32
-0.7425954876604409,4.33,-0.7229151999017319,-0.8592373641762722,-0.6978220770280708,-0.6885596129720688,-0.24290094887412517,持有,0.0,2023-01-16,4.3
-0.7425954876604409,4.26,-0.7970364947488263,-0.8227589619823874,-0.6458064551671386,-0.7404578127566196,-0.1605458092350909,持有,0.0,2023-01-17,4.21
-0.7234007739244679,4.21,-0.28120091811810394,-0.27558292907411464,-0.6458064551671386,-0.3282021857188342,2.3858001454448274,买进,0.0,2023-01-18,4.37
-0.10916993437334381,4.33,-0.645990995526431,-0.28470252962258563,-0.20887523153530688,-0.6017677837856203,-0.8888831055866052,卖出,0.028503562945368197,2023-01-19,4.28
-0.27232500112911096,4.29,-0.42237178525395563,-0.38501813565577,-0.24008460465186562,-0.4351469577165295,-0.5918292582874781,持有,0.0,2023-01-20,4.34
-0.3587012129409892,4.39,-0.17880403983377002,-0.43973573894659607,-0.27129397776842623,-0.2543866561320672,-0.4388545229850877,持有,0.0,2023-01-30,4.34
-0.40668799728091976,4.3,-0.4071129473147328,-0.5218121438828384,-0.3545189727459181,-0.43228997049251167,-0.6766146970095368,持有,0.0,2023-01-31,4.39
-0.5122589228287685,4.39,-0.2895051719066777,-0.5947689482706064,-0.5625814601896468,-0.3550968961437446,0.03683302174479618,持有,0.0,2023-02-01,4.43
-0.4450774247528658,4.41,-0.13174768715094526,-0.375898535107299,-0.2816971021406125,-0.21067337680787435,0.5891370442229072,买进,0.0,2023-02-02,4.36
-0.24353293052515262,4.34,-0.25214806028915565,-0.3576593340103554,-0.3441158483737318,-0.30308683625754146,-1.1700572652859675,卖出,-0.015873015873015938,2023-02-03,4.35
-0.47386949535682416,4.34,-0.8141082191489624,-0.5674101466251934,-0.4897595895843412,-0.7418974769455683,-0.1633682620011813,持有,0.0,2023-02-06,4.27
-0.45467478162085195,4.27,-0.5748394080637413,-0.43973573894659607,-0.2921002265127987,-0.5513547727109406,0.3124683261275571,买进,0.0,2023-02-07,4.33
-0.32031178546904315,4.35,0.07848753288589705,-0.09319091810469121,-0.19847210716312064,-0.026053885035205834,1.0441823469130818,持有,0.0,2023-02-08,4.23
-0.003599008825495001,4.21,0.24231875714821247,0.0800814923162612,-0.05282836595250943,0.13085103021025885,0.20729446804409277,持有,0.0,2023-02-09,4.27
0.11156927359033991,4.26,-0.6039507898693491,0.016244288476964137,0.16563724586340553,-0.5447756802794733,-0.46492215106727497,卖出,-0.00234192037470721,2023-02-10,4.42
0.053985132382423306,4.49,-0.0743137760906539,0.09832069341320485,0.23845911646871112,-0.1091440537533019,0.46500380934189045,买进,0.0,2023-02-13,4.42
0.23633491287416264,4.45,0.5095730645097036,0.4357459137066387,0.39450598205150855,0.41004005894457585,0.8145445898916965,持有,0.0,2023-02-14,4.33
0.5146582620457647,4.34,-0.19899553541626788,0.381028310415811,0.5817622207508648,-0.17725379033190614,-0.3135294327602069,卖出,-0.033407572383073576,2023-02-15,4.41
0.49546354830979245,4.4,-0.13373641690494373,0.32631070712498494,0.5297465988899335,-0.12845017897544816,-0.7383774589246456,持有,0.0,2023-02-16,4.29
0.36110055215798365,4.28,-0.042077829021134106,0.39014791096428203,0.5193434745177454,-0.04535358587564322,0.008673960543119145,买进,0.0,2023-02-17,4.22
0.42828205023388805,4.19,-0.014464462018399418,0.2989519054795703,0.5297465988899335,-0.026952009321721076,0.0067408931820645635,卖出,-0.021028037383177534,2023-02-20,4.17
0.49546354830979245,4.16,0.39980397425364306,0.545181120288294,0.15523412149121926,0.31872232963600805,-0.7383774589246456,持有,0.0,2023-02-21,4.16
0.36110055215798365,4.14,-0.06300969361284132,0.14391869615555988,0.3632966089349498,-0.09181019083631531,-0.8179293132563896,持有,0.0,2023-02-22,4.17
0.20754284227020434,4.17,-0.24648887315510856,0.17127749780097454,0.23845911646871112,-0.24283601034770388,-0.023379985444411795,持有,0.0,2023-02-23,4.1
0.2651269834781209,4.11,-0.374990610932515,0.27159310383415725,0.39450598205150855,-0.33823135449628217,0.3749007781831125,买进,0.0,2023-02-24,4.08
0.42828205023388805,4.08,1.3682900372276077,0.5087027180944084,0.5089403501455592,1.160551396822823,0.36337209611947585,持有,0.0,2023-02-27,3.98
0.5914371169896552,4.0,0.31729032306269456,0.45398511480358067,0.6337778426117979,0.26337016699498494,-0.6630186547482382,卖出,-0.026763990267639978,2023-02-28,4.04
0.47626883457382024,4.04,-0.1347836975877325,0.40838711206122563,0.7170028375892897,-0.11382767004195074,0.04084667197826178,买进,0.0,2023-03-01,4.1
0.5530476895177108,4.1,0.6708331233368601,0.7093339301607754,0.8002278325667815,0.6166561641188003,0.8471014106665112,持有,0.0,2023-03-02,4.11
0.8505657524252866,4.1,0.5819875758705706,0.6910947290638318,0.9042590762886459,0.5384981620805395,-0.17486094345507264,卖出,0.014851485148514755,2023-03-03,4.08
0.8697604661612589,4.07,0.6246027999505656,0.8461279383878422,1.0603059418714433,0.6100910839745171,0.266332634003592,买进,0.0,2023-03-06,4.05
1.0137208191810538,4.06,0.4280128928210246,0.8461279383878422,0.945871573777391,0.417067779017844,-1.111951018089716,卖出,-0.0024570024570026226,2023-03-07,3.95
0.76418954061341,3.93,0.4842013376763308,0.563420321385236,0.26966848958527173,0.39718209441262825,-0.9984614741671104,持有,0.0,2023-03-08,4.09
0.5530476895177108,4.09,0.09793884036792326,0.5269419191913504,0.592165345123051,0.09804480213080816,0.2493581812410022,买进,0.0,2023-03-09,4.5
0.6874106856695196,4.41,1.0095411357530701,0.6728555279668897,0.6545840913561704,0.8786815272973969,0.24201103004524782,持有,0.0,2023-03-10,4.4
0.8217736818213267,4.4,0.8786162158879777,1.4662607756838855,0.9354684494052047,0.9363546892276831,2.9991838681656224,持有,0.0,2023-03-13,4.34
1.7335225842800266,4.33,3.7933587316851627,2.423818833273361,2.1318277522066493,4.071239159207264,1.401724110478985,持有,0.0,2023-03-14,4.23
2.2421824982833,4.23,1.6612253349096417,2.378220830531006,1.6324777823416983,1.8909649560616335,0.7022365809469164,持有,0.0,2023-03-15,4.22
2.5492979180588624,4.17,-0.4271341173206465,1.9495996047528588,2.391905861511311,-0.22822523000000594,-1.8788363265182089,卖出,0.019559902200489015,2023-03-16,4.18
2.0022485765836424,4.23,-1.238157034055185,1.2291511614236343,1.8301371454132425,-1.0418077964470533,-1.8749116835069664,持有,0.0,2023-03-17,4.29
1.483991305712383,4.25,4.509634767473897,1.6942507893956655,1.2995778024317308,4.437112531909018,0.39351633981535883,买进,0.0,2023-03-20,4.39
1.6759384430721085,4.36,1.7556378965080988,1.6212939850078958,1.497237165503275,1.772470465853867,-0.27411046144626505,持有,0.0,2023-03-21,4.83
1.6663410862041224,4.99,1.2130250226061166,1.876642800365089,1.6532840310860708,1.3665764383299355,0.6942847026912063,买进,0.0,2023-03-22,4.75
1.9542617922437104,4.5,0.5078860905302589,2.168470017916168,2.2150527471841412,0.721830036553957,1.396736004144856,持有,0.0,2023-03-23,4.63


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Zhaohe Industrial-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.9958622249821734,26.45,-1.04511055292658,0.2717586204960507,-0.8070752095342345,-0.8871889731437002,9.019793204517553,买进,0.0,2022-06-24,26.26
0.44806347919108935,26.52,3.05522815673318,1.0394726534673557,0.7705255109790384,2.7349787196975606,1.1160884394948811,持有,0.0,2022-06-27,27.12
0.8967529639416482,27.12,1.8747530572770033,0.5536357131989476,0.25186226039933174,1.470733337199255,-2.0984299629552936,卖出,0.02533081285444241,2022-06-28,27.16
0.05188021074112605,27.17,1.1630888556103742,-0.3974130142132675,-0.434285998180071,0.7407604036906271,-1.5968177050809835,持有,0.0,2022-06-29,27.01
-0.5233015223699641,27.02,0.8562718408107285,-0.19116148296724522,-0.5477435842443822,0.53035759472536,0.4785104954794729,买进,0.0,2022-06-30,26.8
-0.34668970390431764,26.8,0.31120396835684033,-0.5440807697659948,-0.4396887403736095,0.1005980492813535,-0.48238239977770686,卖出,-0.008142116950407063,2022-07-01,26.54
-0.5018217066106287,27.18,0.012213044615149547,-0.599081178098268,-0.4612997091477644,-0.12235837694171743,-0.19932572356448994,持有,0.0,2022-07-04,26.97
-0.556714569106708,26.92,0.08322311373787869,-0.587622759695711,-0.5693545530185361,-0.07329363750135394,0.10155362097978221,买进,0.0,2022-07-05,26.2
-0.5089816451970733,26.48,0.2869167504313785,-0.4088714326158245,-0.4802093068251496,0.09511477354175839,0.219241412886315,持有,0.0,2022-07-06,25.66
-0.42067573596425095,26.08,0.34429205576593197,-0.4226215346988932,-0.41267502940591705,0.1463002584417721,0.25050603681112066,持有,0.0,2022-07-07,26.1
-0.32043659575401906,26.1,0.2701904694508478,-0.46616352462860855,-0.5693545530185361,0.06160000946291358,-0.5147570686768571,卖出,-0.030460624071322447,2022-07-08,26.05
-0.487501829437738,26.18,0.25439851965841215,-0.4890803614337225,-0.423480513792994,0.07104346952389855,0.3019476904984277,买进,0.0,2022-07-11,25.9
-0.37055616585913503,25.9,-0.1706628483097398,-0.5372057187244613,-0.5072230177928421,-0.2560848155802048,-0.45647874103833697,卖出,-0.010695187165775444,2022-07-12,25.29
-0.5161415837835187,25.45,-0.2569628720651632,-0.6609566374720747,-0.655798428115154,-0.3297866424133921,-0.7166114747979444,持有,0.0,2022-07-13,25.67
-0.7476462647452434,25.64,-0.06872232719592987,-0.8236661787883816,-0.9988725574048554,-0.22145810465653623,-0.5374053864806336,持有,0.0,2022-07-14,26.43
-0.9123248522334811,27.23,0.36206861668228674,-0.46616352462860855,-0.9097273112114688,0.12207448617383207,1.1232615426426578,买进,0.0,2022-07-15,27.43
-0.5376213995428539,27.48,0.3369832399352487,-0.4088714326158245,-0.5747572952120746,0.12850875765108566,0.4655522875984307,持有,0.0,2022-07-18,28.54
-0.36578287346817173,28.54,-0.1071359675530383,-0.5349140350439496,-0.5747572952120746,-0.2138875724630637,-0.934985253456946,卖出,0.048108703635695874,2022-07-19,31.39
-0.6784335250762743,32.28,0.7871794201630363,-0.14991117671804077,-0.6260833460506917,0.5211616568648865,2.0204789380435573,买进,0.0,2022-07-20,30.49
0.008920579222455491,30.53,2.4540060361058993,0.5765525500040615,-0.06689952901944593,2.002144447428751,-0.585042980391322,持有,0.0,2022-07-21,31.64
-0.1915577011980074,31.38,1.1410262357518053,-0.23470347289696142,-0.612576490566845,0.7295043517649906,-0.3929025094612826,卖出,-0.027881040892193374,2022-07-22,32.23
-0.3180499495585378,32.25,0.25498500460332035,-0.3561627079640631,-0.518028502179919,0.06461763174021719,-0.5893411029885414,持有,0.0,2022-07-25,31.62
-0.5113682913925554,32.05,0.06299724787918709,-0.5601225555295745,-0.6530970570183842,-0.09992038498299562,-0.6742648514234878,持有,0.0,2022-07-26,32.26
-0.7285530951813902,32.79,-0.15892505996406026,-0.587622759695711,-0.6368888304377688,-0.25226404057120344,0.5733141982557496,买进,0.0,2022-07-27,34.51
-0.5256881685654453,34.5,-0.10022578171939221,-0.4226215346988932,-0.5126257599863806,-0.19061892505755676,0.6745582985187969,持有,0.0,2022-07-28,37.96
-0.2822502566263118,37.42,0.18709970929051195,-0.17282801352315472,-0.29111333005129764,0.04607105954758548,-0.3499896448359527,买进,0.0,2022-07-29,36.64
-0.3920359816184703,36.23,-0.1983737001894626,-0.43178826942093845,-0.43158462708330225,-0.2666358593404615,0.16010508442574248,卖出,0.032046716991881295,2022-08-01,36.49
-0.3228232419495011,36.12,0.13695816769024352,-0.24157852393849494,-0.31812704101899103,0.007513672394817595,0.4301639959114501,买进,0.0,2022-08-02,35.92
-0.15814465446126344,36.27,-0.13894771990960944,-0.22553673817491535,-0.21817631043852656,-0.20340782537792645,0.08733060297179285,卖出,0.004152823920265938,2022-08-03,34.41
-0.11279837674711081,34.36,0.6998592271930983,0.19384137535866358,-0.0831077556000614,0.5030640581500978,0.49620514359306755,买进,0.0,2022-08-04,34.98
0.0805199650869067,34.98,0.13599642226334427,0.09071560973565163,0.10598822117378963,0.048278243660522566,0.36029333035515326,持有,0.0,2022-08-05,35.01
0.22849202920677245,35.03,-0.03418712750898051,0.18009127327559488,0.08707862349640443,-0.08482790765683161,-0.8349609749188375,卖出,0.0194994179278231,2022-08-08,36.35
-0.07222539142392233,35.93,1.4424857892271212,0.48946857014462913,0.003336119496556376,1.2104982103559934,2.0178504065177125,买进,0.0,2022-08-09,39.03
0.67479486776185,38.61,3.688510555521272,1.2800994399210497,0.9866351987205819,3.4739431991729566,2.02227132659926,持有,0.0,2022-08-10,38.8
1.4981878052030377,38.24,3.1450983233256533,0.9500969899274125,0.8650734993659644,2.783812925811767,-1.9561364328838682,持有,0.0,2022-08-11,37.96
0.6557016981979968,38.14,1.3758615488993031,0.45509331493695904,0.5301034833665703,1.1343688982797613,-0.7276561225385482,持有,0.0,2022-08-12,37.96
0.38123738571760146,37.76,0.8752303598919174,0.23967504896889147,0.01954434607717185,0.6225031855065494,-1.3400748945403438,持有,0.0,2022-08-15,37.97
-0.11995831533355619,38.06,0.23035353574467865,-0.19116148296724522,-0.27760647456745186,0.07437729920474193,-0.396106342022242,持有,0.0,2022-08-16,38.27
-0.24883720988956787,38.77,-0.16569233222492413,-0.2828288301876994,-0.19386397056760288,-0.22260586843455646,0.06870838038070327,持有,0.0,2022-08-17,38.69
-0.2106508707618606,38.31,-0.0920230819381937,-0.35845439164457477,-0.27220373237391243,-0.1809600071491432,-0.5946800618429056,持有,0.0,2022-08-18,39.89
-0.4087425049868423,39.97,0.0600971809447101,-0.3928296468522449,-0.4910147912122266,-0.07487769035243894,0.2500224391678414,买进,0.0,2022-08-19,38.92
-0.3085033647766104,38.61,-0.2579628176608879,-0.35387102428355216,-0.23978727921268148,-0.2977151500848139,0.2120947170943073,持有,0.0,2022-08-22,39.33
-0.22019745554378806,39.29,-0.11297295334956504,-0.170536329842643,-0.11552420876129331,-0.16890004439820314,0.2828142454346675,持有,0.0,2022-08-23,38.34
-0.10563843816066629,38.54,-0.19102353829369764,-0.25074525866054104,-0.11282283766452358,-0.23722074779489866,-0.26340324103593366,卖出,0.0155467720685111,2022-08-24,37.31
-0.1867844088070441,37.31,0.2134892847426255,0.015090048278777054,-0.09931598218067783,0.10388881984890785,0.6417255696923541,买进,0.0,2022-08-25,36.0
0.056653503132089354,36.65,0.28066495574278255,0.31300892674525516,0.18162661188333043,0.17896491380849833,0.6845467537170802,持有,0.0,2022-08-26,36.1
0.3239578770260402,35.8,-0.15583264394420343,0.1961330590391745,0.249160889302563,-0.17502302417751414,-0.5632002816739059,卖出,-0.0404717233985528,2022-08-29,37.66
0.12347959660557642,38.87,-0.19187113262787145,0.18696632431712923,0.154612900915637,-0.20360871459529273,0.04427357913770487,买进,0.0,2022-08-30,36.37
0.15450599714683916,36.6,-0.32329948759241334,0.038006885083891,0.054662170335172525,-0.3227559284138867,-0.746932911048114,卖出,-0.05839979418574726,2022-08-31,34.86
-0.11041173055162959,35.8,-0.34711751756194864,-0.19574485032826786,-0.06689952901944593,-0.3532179843290066,-0.04558056200846277,持有,0.0,2022-09-01,33.85
-0.11279837674711081,34.06,-0.46436507103098656,-0.22324505449440443,-0.08040638450329264,-0.4466485938423053,-0.11826153557422972,持有,0.0,2022-09-02,36.33
-0.14143813109289147,36.73,-0.26366273226339393,-0.14303612567650642,-0.08580912669683112,-0.2881034560545615,0.37225210728958963,买进,0.0,2022-09-05,36.2
0.006533933026974264,36.41,1.097107276946325,0.5742608663235506,0.07087039691578896,0.8657143656322556,0.47475010039368815,持有,0.0,2022-09-06,37.93
0.19507898247002847,38.4,1.3626770976895166,0.535302243754857,0.2923828268508709,1.1284217650349213,0.9190578271171845,持有,0.0,2022-09-07,39.53
0.5554625579877649,39.3,0.47339559339713283,0.48946857014462913,0.5057911434956457,0.38509391849171776,-0.020787807564792114,持有,0.0,2022-09-08,37.5
0.5626224965742103,37.61,-0.12865210029052787,0.4619683659784934,0.659769296011496,-0.11439786621986817,-0.19040598675729647,卖出,0.023958616934386133,2022-09-09,36.67
0.5029563416871677,36.67,-0.11837400780773093,1.0990564291606524,1.6754848283967554,-0.02283510714631928,2.023529981673929,买进,0.0,2022-09-13,37.0
1.3096427557599835,36.32,2.444884285204136,1.949271074630368,2.164432996911998,2.6453158412171325,2.018814956532247,持有,0.0,2022-09-14,37.04
2.195088494283695,36.62,4.608482075448012,2.8842780162790036,2.688498989685244,5.240168792941295,2.0184618425974263,持有,0.0,2022-09-15,36.2
3.168840142040229,36.13,2.6285969865331777,3.913243988828604,2.5669372903306247,3.2272434579126648,2.019561994833182,持有,0.0,2022-09-16,38.18
4.240444283811511,38.0,2.89530157699736,5.045335727001218,4.611875210584987,4.211335955352097,2.0200621288044385,持有,0.0,2022-09-19,37.31
5.419447504379473,37.7,0.2960088400255833,5.1988785335954795,4.860401351487764,0.8329962468399956,-2.096535340645727,卖出,0.028088355604036025,2022-09-20,38.28
4.123498620232909,38.28,1.1921034567814215,3.1821968947454797,3.539430885167574,1.5983974823289266,-2.0975879946599143,持有,0.0,2022-09-21,37.64
2.9564286306423573,37.31,4.326460565526082,2.2609400551799133,2.350827602589081,4.4748805149643305,-1.9707372386794964,持有,0.0,2022-09-22,38.96
1.9707437519084139,38.98,1.9627770321808309,1.6742690329690038,1.9726356490413772,2.0314436035111627,-0.5241602702176364,持有,0.0,2022-09-23,37.5
1.7463990095331345,36.44,1.7261445134435343,1.731561124981788,1.9888438756219935,1.8119052105704858,-0.02311729030109779,持有,0.0,2022-09-26,38.07
1.75355894811958,37.8,1.211982375224428,1.440517297556844,1.5647286134292129,1.2241954724500874,-1.0319927904602093,持有,0.0,2022-09-27,39.94
1.3048694633690194,39.8,0.7967362035756589,1.291557858323606,1.6322628908484456,0.8423536474621426,0.19965704311264512,买进,0.0,2022-09-28,37.82
1.4074952497747324,37.91,0.6835329244508574,1.1930154600616174,1.3459175545908988,0.6875311717462268,-0.604036270051609,卖出,-0.04748743718592967,2022-09-29,37.4
1.161670691640117,37.4,0.024336429959090546,1.014264132981731,1.2351613396233583,0.07662373609248406,-0.5128023375502286,持有,0.0,2022-09-30,35.8
0.9611924112196548,35.78,0.626916229527802,0.7186369381957654,0.9109968080110411,0.5567897299778688,-0.6278859524641163,持有,0.0,2022-10-10,35.3
0.7177544992805206,35.29,0.18484365226105673,0.6430113767388907,0.8974899525271953,0.17465344323826432,0.02046040242146106,持有,0.0,2022-10-11,35.43
0.7416209612353379,35.59,0.277367607052521,0.6705115809050266,0.8839830970433497,0.2591307124449026,-0.18713770313928005,持有,0.0,2022-10-12,38.97
0.6819548063482954,40.05,0.37007672030935096,0.5375939274353679,0.5057911434956457,0.2913362622780681,-0.8448489930860791,持有,0.0,2022-10-13,42.87
0.35975756995826536,44.71,-0.2448502726512435,0.36342596771650487,0.5652213076245719,-0.21998123548964665,0.1660380527522185,买进,0.0,2022-10-14,42.22
0.4385168944091611,43.0,-0.18683185623917,0.34738418195292525,0.5868322763987259,-0.17231572360045214,0.0840504403816143,卖出,-0.03824647729814361,2022-10-17,42.2
0.48624981831879577,42.25,-0.15414329765461735,0.3061338757037208,0.4409582371731838,-0.1518304089895378,-0.07566413093270012,持有,0.0,2022-10-18,43.27
0.47192994114590503,42.88,0.10788019918032096,0.44592658021491377,0.6219501006567256,0.0869775652043814,0.31018838902678314,买进,0.0,2022-10-19,42.84
0.607968774288362,43.11,0.4968019603708552,0.7163452545152544,0.8353584173015023,0.45421048661687585,0.5934980684228702,持有,0.0,2022-10-20,41.96
0.8585666248139417,41.8,0.1775105680878255,0.5994693868091754,0.7219008312371911,0.15758357860212058,-0.9681845295654296,卖出,-0.02518656716417923,2022-10-21,41.2
0.4790898797323504,40.79,-0.3445639486294059,0.3886344882021297,0.6408596983341108,-0.29971841495300017,-0.014494627457361327,持有,0.0,2022-10-24,42.34
0.488636464514277,41.69,0.17946866380044232,0.2923837736206521,0.1789252407865607,0.09058135522589353,-0.9375798586221353,持有,0.0,2022-10-25,43.64
0.13779947377846716,43.64,-0.21695561054740775,0.22821663056633368,0.3356047643991808,-0.21361171557801142,0.5490747961907723,买进,0.0,2022-10-26,46.07
0.3573709237627841,48.0,-0.4369858864994188,0.2557168347324711,0.43825686607641307,-0.38742849158078835,-0.0016890709863538428,持有,0.0,2022-10-27,50.68
0.37169080093567486,48.25,-0.29710181181192874,0.3542592329944596,0.4733746903344147,-0.2676426705720506,0.20294835371725756,买进,0.0,2022-10-28,47.3
0.4647700025594614,45.91,-0.3985807850035772,0.3611342840359923,0.6084432451728798,-0.34636791912934983,-0.020582052046528868,卖出,-0.0007617803895963368,2022-10-31,46.2
0.47192994114590503,46.34,-0.09161186835613164,0.4963436211861635,0.7273035734307286,-0.07674207477436398,0.26118292916957003,买进,0.0,2022-11-01,48.04
0.5888756047245088,48.06,0.11207412830360305,0.514677090630254,0.5301034833665703,0.08240680315055075,-0.0389755124558681,卖出,0.03711696158826065,2022-11-02,49.09
0.5888756047245088,48.19,-0.164554416607677,0.5100937232692322,0.7786296242693467,-0.13560041326952715,0.05762745209409255,买进,0.0,2022-11-03,49.8
0.627061943852217,50.14,0.19464761323666738,0.6796783156270718,0.8893858392368872,0.18882624002734807,0.4177462215329149,持有,0.0,2022-11-04,49.96
0.8084470547088258,49.96,-0.07105388573553419,0.5650941316015037,0.7975392219467319,-0.05555982681819835,-0.5563377495210979,卖出,0.03672961195268735,2022-11-07,48.97
0.5984221895064354,49.2,-0.3466343977797446,0.5307188763938336,0.7813309953661154,-0.28742666835115666,0.2263714738456714,买进,0.0,2022-11-08,49.25
0.7034346221076315,49.25,-0.4436673207338631,0.5719691826430381,0.8866844681401184,-0.36693586437861087,-0.0389755124558681,卖出,0.0010162601626015682,2022-11-09,47.9
0.607968774288362,47.89,0.8392705186146547,1.0211391840232653,0.6138459873664193,0.7540950897193368,0.5874745105097362,买进,0.0,2022-11-10,47.51
0.8561799786184588,49.9,0.5662058247479125,0.8080126017357087,1.0082461674947358,0.5333574339350078,0.19485411575865993,卖出,0.04197118396324907,2022-11-11,50.37
0.9516458264377282,49.61,1.5860941556682158,1.2525992357549125,1.208147628655665,1.5383426337315997,0.6372977704754585,买进,0.0,2022-11-14,48.86
1.230883431309086,48.76,1.5160341472148628,1.4955177058891174,1.3702298944618234,1.5323147922969036,1.1082749287190865,持有,0.0,2022-11-15,49.09
1.720145901382836,49.1,0.7864113720627696,1.4932260222086065,1.7808383011707583,0.863326822411144,-0.16089945675828152,卖出,-0.010280185446482524,2022-11-16,48.38
1.6652530388867557,48.02,0.6669486582156072,1.4061420423491742,1.3702298944618234,0.6951060685381805,-1.2281478129772854,持有,0.0,2022-11-17,48.18
1.133030937294337,48.19,0.4127265346823249,0.9271801531223002,1.1000927847848931,0.4000425136079256,-0.8029940637540897,持有,0.0,2022-11-18,48.85
0.8108337009043071,48.56,0.2267766517013651,0.6911367340296296,0.6948871202694976,0.20648867054785291,-0.8500620254950272,持有,0.0,2022-11-21,49.7
0.48147652592783163,49.42,-0.3170405022838032,0.374884386119061,0.4760760614311835,-0.28243058192001486,-0.28983003554106057,持有,0.0,2022-11-22,49.16
0.3836240319130827,49.16,-0.3975039896564508,0.3084255593842317,0.4760760614311835,-0.352463734837776,0.06631990305838932,持有,0.0,2022-11-23,53.12
0.424197017236272,52.15,-0.39599575710847235,0.3519675493139471,0.5625199365278012,-0.3474398815937743,-0.11292360762640684,持有,0.0,2022-11-24,50.96
0.39555726289049054,50.7,0.10145897550764048,0.17550790591457308,0.15731427201240672,0.021935235203333504,-0.8862585746733482,持有,0.0,2022-11-25,49.75
0.06858673410949803,49.34,-0.4612349042560552,0.038006885083891,0.17082112749625247,-0.42632015140825397,0.0900225740145018,买进,0.0,2022-11-28,48.79
0.11631965801913274,48.01,-0.5438205233603934,0.033423517722867564,0.26266774478640875,-0.48742136074476655,0.15331715332372167,持有,0.0,2022-11-29,45.58
0.1879190438835831,45.35,-0.40324569973778934,0.06550708925002677,0.2059389517542541,-0.37796432962970733,-0.19773703346260768,卖出,-0.08086745034454806,2022-11-30,46.46
0.12825288899654055,47.3,-0.5408009123681804,-0.01699352324838215,0.154612900915637,-0.4938168734430483,-0.4741616611008679,持有,0.0,2022-12-01,49.31
-0.03403905229621507,49.19,-0.6459313722857898,-0.08803571734423409,0.07357176801255771,-0.5771994561533982,0.17677685854883257,买进,0.0,2022-12-02,52.0
0.044720272154680676,52.27,-0.42448993715599204,0.10217402813820942,0.1978348384639459,-0.3896606685299824,0.5368694328612824,持有,0.0,2022-12-05,52.44
0.25713178355255223,52.47,-0.6912093582739538,0.1365492833458795,0.3112924245282561,-0.606185748133483,-0.39774355548296886,持有,0.0,2022-12-06,50.81
0.12109295041009518,50.81,-0.7140085672702271,-0.012410155887358708,0.20323758065748437,-0.6286267303316894,-0.3336408459643379,卖出,0.03293352307379558,2022-12-07,48.48
0.011307225417937565,48.09,-0.7123614658732245,-0.09949413574679107,0.10058547898025114,-0.6306333744890201,-0.25343432238480923,持有,0.0,2022-12-08,47.59
-0.06745209903295903,47.41,-0.4593657924661141,-0.19574485032826786,-0.2803078456642206,-0.453326943966762,-0.8598677519725398,持有,0.0,2022-12-09,45.5
-0.36578287346817173,45.31,-0.8150493620547603,-0.46616352462860855,-0.27220373237391243,-0.723180086869306,-0.08001412654751969,持有,0.0,2022-12-12,45.65
-0.38010275064106164,46.05,-0.6251500310310012,-0.4890803614337225,-0.3775572051479154,-0.5843210561098564,-0.0389755124558681,持有,0.0,2022-12-13,43.24
-0.38010275064106164,43.3,-0.6499001451198773,-0.34012092220048346,-0.26680099018037395,-0.5948091982183035,0.3036957771447019,买进,0.0,2022-12-14,44.73
-0.26077044086697654,44.72,-0.7435656108385957,-0.41345479997684714,-0.26950236127714366,-0.6694325664552286,-0.42996850142139054,卖出,0.032794457274826834,2022-12-15,43.88
-0.3991959202049157,44.0,-0.8792953048128818,-0.46616352462860855,-0.3532448652769917,-0.7710779227636717,0.09158716542030594,持有,0.0,2022-12-16,42.19
-0.35384964249076306,42.2,-0.7692788185956236,-0.35387102428355216,-0.18846122837406437,-0.6849863945371928,0.13856366431132486,买进,0.0,2022-12-19,42.88
-0.2917968414082384,42.58,-0.7059177715129996,-0.3974130142132675,-0.3019188144383756,-0.6406400281350481,0.021955092588493517,卖出,0.009004739336492783,2022-12-20,46.27
-0.27031702564890314,45.93,-0.7642952695120322,-0.3561627079640631,-0.2289817948256045,-0.68195382832711,-0.27522889091368585,持有,0.0,2022-12-21,44.04
-0.35384964249076306,44.11,-0.6318143875429119,-0.4547051062260516,-0.47480656463161014,-0.5930415335982433,-0.6808479207680244,持有,0.0,2022-12-22,42.81
-0.5781943848660432,42.82,-0.7537470793649519,-0.6838734742771878,-0.5747572952120746,-0.6874593566790155,-0.30680326440308914,持有,0.0,2022-12-23,40.89
-0.6688869402943477,41.3,-0.793344026128147,-0.7824158725391763,-0.7503464165020799,-0.7214263049850931,-0.4602924770171236,持有,0.0,2022-12-26,43.45
-0.8096990658277681,43.45,-0.9209950585164796,-0.8580414339960517,-0.7773601274697723,-0.8112251532480967,0.2015979277794618,买进,0.0,2022-12-27,44.17
-0.7309397413768723,44.07,-0.81965225769135,-0.7228320968458813,-0.6747080257925391,-0.7357995087309049,0.2276438530741493,持有,0.0,2022-12-28,44.15
-0.6426338321440491,44.61,-0.8373034321712072,-0.7182487294848587,-0.612576490566845,-0.7483832340288803,-0.05320317705344587,卖出,0.02669735327963168,2022-12-29,44.63
-0.6474071245350124,44.91,-0.7968674299351051,-0.7411655662899719,-0.7557491586956184,-0.723431656259211,-0.6013567830727173,持有,0.0,2022-12-30,44.4
-0.8359521739780666,44.43,-0.6868949862654338,-0.9382503628139497,-1.055601350437011,-0.6573239739497501,-0.5805520204052567,持有,0.0,2023-01-03,44.87
-1.012563992443713,44.86,-0.7987446311725621,-0.9588755159385519,-1.001573928501625,-0.7312496419184806,-0.023942998218643662,买进,0.0,2023-01-04,44.12
-1.0077907000527488,44.66,-0.806933848541234,-1.1009599041302558,-1.390571366436404,-0.746544756335504,-0.9402684886044156,卖出,-0.004458314757021909,2023-01-05,44.3
-1.2941882435105538,44.31,-0.8751220487221405,-1.2522110270440059,-1.2501000694044004,-0.7903886505169225,0.22807807761652113,买进,0.0,2023-01-06,44.33
-1.2130422728641759,44.21,-0.8245719900223154,-1.2522110270440059,-1.2798151514688627,-0.7580231133155221,0.10834991886751051,卖出,-0.0022568269013766963,2023-01-09,44.66
-1.1676959951500232,44.66,-0.6878499904860698,-1.0207509753123587,-1.2501000694044004,-0.6601203656694914,0.7155162114654172,买进,0.0,2023-01-10,47.83
-0.9338046679928165,46.33,-0.7704414519691696,-0.9611671996190628,-0.917831424501776,-0.7102745093154025,-0.08353637326725033,持有,0.0,2023-01-11,48.28
-0.9481245451657063,46.9,-0.8926667121430374,-1.018459291631847,-0.9205327955985457,-0.7954037028116264,0.08011112002692955,持有,0.0,2023-01-12,48.24
-0.9099382060379999,48.6,-0.9359713223510544,-1.0115842405903126,-0.9340396510823925,-0.8257698419475202,-0.17217774065920843,持有,0.0,2023-01-13,48.88
-0.9528978375566705,48.88,-0.8427004419056151,-1.0390844447564491,-1.1204342567594738,-0.765860504181707,-0.40394212393677786,持有,0.0,2023-01-16,49.07
-1.0698435011352734,49.07,-0.380186729593503,-0.5624142392100862,-0.7908669829536191,-0.41463424029061413,2.0235120079264726,买进,0.0,2023-01-17,50.19
-0.42067573596425095,50.2,0.36746787348544907,-0.3149124017148586,-0.3343352675996065,0.17042740835330616,0.05751833729979483,持有,0.0,2023-01-18,51.01
-0.387262689227507,50.98,-0.2578567560156784,-0.5624142392100862,-0.43698736927684073,-0.3181587840766948,-0.38198924505070925,持有,0.0,2023-01-19,51.56
-0.5065949990015921,51.89,-0.32140565804617344,-0.40657974893531357,-0.45589696695422594,-0.3547554266614629,0.2470598278912745,买进,0.0,2023-01-20,49.57
-0.4087425049868423,50.5,-0.6787273407568045,-0.55324750448804,-0.4396887403736095,-0.6277171251860988,-0.47247243989142984,卖出,0.04037906880922947,2023-01-30,49.39
-0.5591012153021893,49.38,-0.13932387921910228,-0.2369951565774723,-0.43158462708330225,-0.20644031167691831,0.7341985133288979,买进,0.0,2023-01-31,50.15
-0.29657013379920255,49.9,-0.4518003613836741,-0.31032903435383596,-0.41267502940591705,-0.4514849838262877,-0.6622314645806933,卖出,0.010530579181854922,2023-02-01,49.38
-0.5161415837835187,48.89,-0.16794928808188112,-0.3309541874784382,-0.45049422476068646,-0.2330037728158776,0.9250838978864677,买进,0.0,2023-02-02,49.95
-0.1867844088070441,50.0,-0.5253451240614087,-0.34928765692252955,-0.1911625994708341,-0.5007929971029955,-0.28589649323512595,卖出,0.022704029453876038,2023-02-03,48.5
-0.2750903180398673,48.72,-0.6871525003446923,-0.4226215346988932,-0.43698736927684073,-0.632255900562662,-0.6131100755665627,持有,0.0,2023-02-06,47.82
-0.4779552446558114,48.6,-0.08881202068810257,-0.2186616871333818,-0.31002292772868284,-0.16084679646442743,0.9546209329605214,买进,0.0,2023-02-07,47.85
-0.13666483870192817,47.86,0.011525890990042571,0.06092372188900495,-0.09931598218067783,-0.07025004132547988,-0.23120009908117606,持有,0.0,2023-02-08,47.51
-0.2058775783708973,47.21,-0.1716654903879698,-0.507413830877813,-0.518028502179919,-0.2559898243167019,-0.8418817309741647,卖出,-0.0286008230452675,2023-02-09,48.15
-0.49227512182870214,47.88,-0.2811229058991239,-0.5967894944177563,-0.728735447727925,-0.35364263633551835,-0.9788888012233532,持有,0.0,2023-02-10,47.32
-0.8144723582187313,47.68,-0.7148552627768991,-0.8236661787883816,-0.8178806939213125,-0.6663146947646544,0.0558629850874983,买进,0.0,2023-02-13,47.99
-0.7834459576774695,48.0,-0.7486961182187274,-0.7228320968458813,-0.7908669829536191,-0.6885736139043523,-0.17695024644560234,持有,0.0,2023-02-14,47.85
-0.8287922353916213,47.78,-0.7901293695680488,-0.8236661787883816,-0.9232341666953146,-0.7248166266659257,-0.38989426866450333,卖出,0.0020973154362416407,2023-02-15,47.48
-0.9433512527747431,47.48,-0.7510177896558121,-0.9222085770503701,-1.0204835261790102,-0.6986319477850721,0.2510884946567249,买进,0.0,2023-02-16,47.21
-0.8502720511509574,47.15,-0.8583409392640016,-0.9267919444113928,-0.8448944048890049,-0.7699198574960688,0.08570655897750297,卖出,-0.006950294860994067,2023-02-17,46.86
-0.8096990658277681,47.1,-0.6879596474412863,-0.7411655662899719,-0.7044231078570014,-0.6423321233513213,0.3984307425174624,买进,0.0,2023-02-20,46.84
-0.6665002940988656,47.1,-0.8157477510236395,-0.7365821989289493,-0.6179792327603836,-0.733770690642953,-0.03183702215951103,卖出,0.0,2023-02-21,47.5
-0.6641136479033845,47.33,-0.8472965963359415,-0.7755408214976428,-0.6449929437280769,-0.7572471474545168,-0.13174373094683253,持有,0.0,2023-02-22,47.8
-0.6951400484446463,47.32,-0.8837386585679065,-0.7663740867755976,-0.6449929437280769,-0.7832809911899412,-0.0389755124558681,持有,0.0,2023-02-23,48.89
-0.6951400484446463,49.49,-0.11183683538732146,-0.4249132183794041,-0.7125272211473095,-0.2124625615705407,0.7352015869313148,买进,0.0,2023-02-24,47.88
-0.4373822593326229,47.09,-0.5849886205966913,-0.5784560249736658,-0.45049422476068646,-0.559378265542542,-0.2738680026168223,卖出,-0.048494645382905606,2023-02-27,48.1
-0.5185282299790007,48.7,-0.8562889160774493,-0.6563732701110521,-0.5666531819217674,-0.7614735364070769,-0.3674260016770177,持有,0.0,2023-02-28,47.88
-0.6307006011666404,47.88,-0.8517916326723182,-0.70449862740179,-0.6747080257925391,-0.7590801573293056,-0.33013976235406295,持有,0.0,2023-03-01,47.04
-0.7285530951813902,49.5,-0.9457128148152917,-0.7778325051781537,-0.6801107679860776,-0.8279654960635893,-0.09660277934637197,买进,0.0,2023-03-02,48.13
-0.7476462647452434,48.06,-0.9034782587481378,-0.8236661787883816,-0.812477951727773,-0.7993735731395551,-0.4362746874031448,卖出,-0.029090909090909046,2023-03-03,45.9
-0.8789118054967372,45.4,-0.8999836174212367,-0.9520004648970176,-0.9394423932759309,-0.8004565494757891,-0.06107266321230055,持有,0.0,2023-03-06,44.46
-0.8860717440831826,44.47,-0.9752842396236887,-0.8901250055232109,-0.9259355377920843,-0.8511577420958559,0.23384874342841036,买进,0.0,2023-03-07,42.98
-0.7977658348503593,42.98,-0.9749247086229786,-0.8442913319129838,-0.7719573852762339,-0.8502663456143316,-0.18451999659010265,持有,0.0,2023-03-08,42.75
-0.8454987587599933,43.0,-0.9368144225477193,-0.9634588832995746,-0.9529492487597777,-0.8263320932522755,-0.552006870231528,卖出,-0.033055992804137596,2023-03-09,41.76
-1.012563992443713,41.71,-0.8803240128886632,-1.0459594957979834,-1.2041767607593228,-0.7919202417928471,-0.6327598248261399,持有,0.0,2023-03-10,40.85
-1.2011090418867671,40.85,-1.0051747481952158,-1.2567943944050284,-1.2095795029528613,-0.8767258577359303,-0.04671491287112183,持有,0.0,2023-03-13,40.19
-1.2034956880822485,40.19,-0.9475599053314393,-1.3026280680152562,-1.3743631398557885,-0.8407527436214285,-0.6196487597771348,持有,0.0,2023-03-14,38.62
-1.382494152743376,38.83,-1.0409525769033692,-1.3667952110695738,-1.3662590265654804,-0.901464996956234,0.27970215880129534,买进,0.0,2023-03-15,39.1
-1.2870283049241082,39.11,-0.996098388082292,-1.2338775575999152,-1.60127831198441,-0.8708779343895994,0.3768381480259217,卖出,0.007210919392222538,2023-03-16,37.93
-1.1605360565635778,38.39,-1.0301639503995639,-1.2361692412804262,-1.1960726474690146,-0.8932007940252858,-0.0389755124558681,持有,0.0,2023-03-17,37.4
-1.1605360565635778,37.37,-0.984589800749565,-1.2063773534337787,-1.1474479677271672,-0.8623357017742783,0.07637854563782533,买进,0.0,2023-03-20,37.2
-1.1247363636313528,37.18,-0.931155404596544,-1.0849181183666763,-1.0988232879853197,-0.8242044107276065,0.43516550474043575,持有,0.0,2023-03-21,37.95
-0.976764299511487,38.28,-0.9980245754185958,-1.0872098020471879,-1.0258862683725487,-0.8695016604330639,-0.14363018507652903,卖出,0.024351083757024453,2023-03-22,38.12
-1.0101773462482309,38.08,-0.9927673333607139,-1.10783495517179,-1.1150315145659353,-0.8671638644923593,-0.49729992500772824,持有,0.0,2023-03-23,37.08


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/Zhejiang Guangxia-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8758552324314393,4.52,0.20961888775990936,-0.9945146915437636,-1.1282362278253932,-0.2838419574802466,-0.8731094192962793,持有,0.0,2022-07-14,4.48
-1.0240575495701574,4.61,-0.1587447575228968,-1.0405280468346156,-1.0584736263637855,-0.4671840929220468,0.2284520431654864,持有,0.0,2022-07-15,4.43
-0.9845369316664992,4.35,-0.6310734630770649,-1.0405280468346156,-0.9726119630264218,-0.7117963045185401,-0.10150585951348175,持有,0.0,2022-07-18,4.64
-0.9993571633803707,4.65,-0.3586925746447526,-0.9577040073110817,-0.924314777399155,-0.5527082007265841,0.5847867141021339,买进,0.0,2022-07-19,5.1
-0.9005556186212259,5.12,-0.640338082290758,-0.9346973296656558,-0.8706512378133024,-0.7028815656926221,0.016549770270619844,持有,0.0,2022-07-20,5.15
-0.8956155413832684,5.17,-0.6364464865153375,-0.943900000723826,-0.8760175917718876,-0.7008267016501407,-0.0701112320101186,持有,0.0,2022-07-21,5.2
-0.9054956958591831,5.16,-1.0444968699677757,-0.9807106849565078,-0.8706512378133024,-0.9285946604370924,-0.1861450820057996,持有,0.0,2022-07-22,5.12
-0.9351361592869264,5.12,-0.9563082938604861,-0.9669066783692524,-0.8867502996890583,-0.8793085234117894,0.04611173614042396,买进,0.0,2022-07-25,5.05
-0.9252560048110121,5.04,-0.47271581982870237,-0.9945146915437636,-0.9887110249021777,-0.6265890376625818,-0.44956976545641664,卖出,0.03172978505629483,2022-07-26,5.09
-0.9993571633803707,5.09,-0.9703794935969865,-1.100345408712724,-1.0477409184466147,-0.9000711886697974,-0.5796640855658458,持有,0.0,2022-07-27,5.03
-1.0932186309015588,5.02,-1.1739243884541704,-1.100345408712724,-1.0423745644880296,-1.0067422937534194,0.23410887906187358,买进,0.0,2022-07-28,5.14
-1.0536980129979008,5.11,-1.1414331890101772,-1.081940066596383,-1.004810086777933,-0.9885563258318208,-0.07317050034772202,持有,0.0,2022-07-29,5.15
-1.0635781674738154,5.16,-1.0873885330851056,-1.0497307178927864,-1.0155427946951037,-0.9590098759825756,-0.1343774649244275,持有,0.0,2022-08-01,5.17
-1.083338476425644,5.12,-1.0149194202975969,-1.1325547574163202,-1.1872661213698303,-0.9299767152730206,-0.8721498408379074,卖出,0.01992031872509971,2022-08-02,4.95
-1.2216606390884472,4.95,-1.1058753901167682,-1.1831694482362578,-1.1765334134526602,-0.977217485502571,0.24535166318677346,买进,0.0,2022-08-03,4.86
-1.1821400211847892,4.92,-1.1762663544113354,-1.2061761258816839,-1.149701643659734,-1.014188828959253,-0.10767460120037922,持有,0.0,2022-08-04,4.95
-1.1969602528986611,4.95,-1.2514654746024405,-1.22918280352711,-1.1604343515769042,-1.052046558535891,0.01956722895671863,卖出,0.0,2022-08-05,4.93
-1.192020175660704,4.9,-1.0549744885301544,-1.1509600995326612,-1.1443352897011485,-0.9490365747098363,0.5614603759677633,买进,0.0,2022-08-08,4.82
-1.103098785377473,4.85,-0.9774301747869243,-1.1141494152999794,-1.0584736263637855,-0.9047035078077356,0.11128561193204296,持有,0.0,2022-08-09,4.85
-1.083338476425644,4.92,-1.0083408132942964,-1.100345408712724,-1.031641856570859,-0.9197737658594353,0.17187152186929885,持有,0.0,2022-08-10,4.86
-1.0536980129979008,4.89,-1.1021649623203478,-1.104946744241809,-1.0101764407365181,-0.9687685327436095,-0.01236754213785407,卖出,-0.00204081632653075,2022-08-11,4.93
-1.0536980129979008,4.93,-0.9926835580249932,-1.0589333889509567,-1.0209091486536888,-0.9094448667887007,0.01803393696707855,买进,0.0,2022-08-12,5.07
-1.0487579357599435,5.07,-0.9790570747654699,-1.0589333889509567,-0.9833446709435921,-0.9005055765696434,0.2000910589458788,持有,0.0,2022-08-15,4.93
-1.0141773950942425,4.94,-0.9348839796015539,-1.0405280468346156,-0.9511465471920809,-0.8746268691081317,0.07764468031008635,持有,0.0,2022-08-16,5.28
-0.9993571633803707,5.29,-0.7264921208608143,-0.9991160270728487,-0.9082157155233992,-0.7581770384360799,0.22649416035814215,持有,0.0,2022-08-17,5.2
-0.9598365454767126,5.21,-0.6772851686956636,-1.0221227047182748,-0.9350474853163252,-0.7341601314830171,-0.07131615651788654,持有,0.0,2022-08-18,5.18
-0.9697166999526273,5.17,0.8547024618136415,-0.7460425729731615,-0.8545521759375472,0.17510845940771388,1.820924872550618,持有,0.0,2022-08-19,5.16
-0.6634319111992775,5.13,0.03460616289088561,-0.7092318887404796,-0.677462495304235,-0.2783483929836398,-0.4694134974079195,卖出,0.04056795131845846,2022-08-22,5.22
-0.7474132242445507,5.21,-0.47072397107718905,-0.7782519216767582,-0.7633241586415981,-0.5883471276166765,-0.4810798356055037,持有,0.0,2022-08-23,5.37
-0.831394537289824,5.39,-0.8168574023785714,-0.8288666124966954,-0.8008886363516947,-0.7881140339305914,0.2988611592075629,买进,0.0,2022-08-24,5.36
-0.7770536876722945,5.36,-0.8348088244606333,-0.8196639414385252,-0.7150269730143312,-0.7961500349512064,-0.17929930013221382,持有,0.0,2022-08-25,5.43
-0.8066941511000378,5.44,-0.5437126498057455,-0.7644479150895024,-0.7418587428072572,-0.6239628334017354,0.5210993909022299,持有,0.0,2022-08-26,5.46
-0.7128326835788498,5.38,0.07117769556795517,-0.6218065136878607,-0.655997079469894,-0.2365279271059834,0.5333231972196386,持有,0.0,2022-08-29,5.62
-0.6140311388197051,5.6,-0.7549436778224755,-0.6586171979205424,-0.5594027082153598,-0.7318736659652562,-0.1713501687991491,持有,0.0,2022-08-30,5.77
-0.6436716022474483,5.69,-0.5610781097075845,-0.677022540036883,-0.5379372923810188,-0.612998117237238,0.17473209928231825,持有,0.0,2022-08-31,5.47
-0.6090910615817474,5.5,-0.12685323753770636,-0.5665904873388379,-0.5111055225880929,-0.33093136786592137,0.4903520172399748,持有,0.0,2022-09-01,5.45
-0.5152295940605598,5.45,-0.4457287840801033,-0.5021717899316445,-0.42524385925072933,-0.5122460465680341,0.3739401727158571,持有,0.0,2022-09-02,5.48
-0.4411284354912008,5.48,-0.4860194283209853,-0.47456377675713335,-0.42524385925072933,-0.5377776161903386,0.012855663053601014,卖出,0.016697588126159693,2022-09-05,5.5
-0.43618835825324365,5.55,-0.6086379510019406,-0.5205771320479854,-0.3876793815406331,-0.6188047069446423,-0.11312196397258499,持有,0.0,2022-09-06,5.56
-0.4559486672050727,5.54,-0.5048527138783455,-0.47916511228621844,-0.32864948799619553,-0.5442885311450362,0.1902530744621979,买进,0.0,2022-09-07,5.47
-0.41642804930141464,5.46,-0.32223858021747337,-0.4929691188734742,-0.48964010675375197,-0.44292990972039314,-0.48833940326775166,卖出,-0.014440433212996403,2022-09-08,5.33
-0.5102895168226027,5.3,-0.6035770821047914,-0.594198500513349,-0.5111055225880929,-0.6296638554864593,-0.34669865408734407,持有,0.0,2022-09-09,5.25
-0.5745105209160469,5.26,-0.14100677936943407,-0.4929691188734742,-0.5111055225880929,-0.327536028068403,0.7210844045420773,买进,0.0,2022-09-13,5.24
-0.43618835825324365,5.19,-0.28415891537163324,-0.46536110569896266,-0.32864948799619553,-0.39811380341977853,0.2395185124489721,持有,0.0,2022-09-14,5.21
-0.3867875858736713,5.2,0.2156833849945946,-0.30431436218097996,-0.3071840721618546,-0.05404956962197955,0.48458762374522335,持有,0.0,2022-09-15,5.17
-0.2879860411145261,5.17,0.34178913191099225,-0.262902342419213,-0.3018177182032695,0.043571410352570075,-0.5204207186424306,卖出,-0.01711026615969579,2022-09-16,5.03
-0.39172766311162843,5.02,-0.6756493928309781,-0.4699624412280482,-0.29645136424468443,-0.6501324058316775,0.03739531254881292,买进,0.0,2022-09-19,4.94
-0.3818475086357137,4.98,-0.4727583549194241,-0.41934775040811056,-0.28035230236892866,-0.5132574090457406,0.23577426028619497,持有,0.0,2022-09-20,5.1
-0.3324467362561413,5.07,0.034404860867135574,-0.30431436218097996,-0.18912428507297996,-0.15223976472174328,0.4283322989672579,持有,0.0,2022-09-21,5.08
-0.24352534597291084,5.04,-0.011873279414387997,-0.23069299371561633,-0.1139953296527866,-0.16485466455135625,0.5853698725554954,持有,0.0,2022-09-22,4.98
-0.12002341502397942,5.01,-0.298620692522033,-0.24909833583195726,-0.14082709944571306,-0.368109983680731,-0.3365477531231191,卖出,-0.001992031872509918,2022-09-23,4.99
-0.18918449635538084,4.87,-0.2772834080557699,-0.3181183687682358,-0.28035230236892866,-0.3720770408922292,-0.22451444895995545,持有,0.0,2022-09-26,4.74
-0.23364519149699609,4.76,-0.05488747586894636,-0.2260916581865312,-0.19449063903156508,-0.20187716853110785,0.3930381558484507,买进,0.0,2022-09-27,4.84
-0.14966387845172277,4.85,1.5408659423472038,0.09600182884943456,-0.0335000202740086,1.0419143314268486,1.830881475614364,持有,0.0,2022-09-28,4.75
0.24060222334690048,4.81,0.2731417605222713,0.045387138029497356,0.22945132369666674,0.12161231414901054,-0.7120930404283045,卖出,0.010504201680672232,2022-09-29,4.69
0.077579674494311,4.69,-0.35485396521992413,0.0039751182677304035,-0.0335000202740086,-0.36874327827882014,-1.0043389731967816,持有,0.0,2022-09-30,4.62
-0.1447238012137656,4.68,-0.5464184502471422,-0.1570716252502531,-0.13009439152854238,-0.5238732327378587,0.3138696498815814,买进,0.0,2022-10-10,4.64
-0.07556271988236418,4.69,-0.226591800632807,-0.014430223848610918,0.08455976681486607,-0.277252346722602,0.033424211925435966,持有,0.0,2022-10-11,4.73
-0.06568256540644989,4.73,-0.24637799517833303,-0.1570716252502531,-0.0603317900669346,-0.31238348075196215,-0.6290184392065743,卖出,0.010683760683760837,2022-10-12,5.03
-0.1990646508312956,5.01,-0.5813899795703321,-0.19388230948293492,-0.0603317900669346,-0.5490406536722939,0.6020788257693167,买进,0.0,2022-10-13,5.1
-0.07062264264440704,5.1,-0.08834668483466773,-0.03283556596495142,0.10065882869062234,-0.16393788387405034,0.6279186529090122,持有,0.0,2022-10-14,5.09
0.0676995200183967,5.11,0.5957391851384464,0.24324456578016185,0.18115413806939987,0.3869036320713889,0.6063446294898598,持有,0.0,2022-10-17,5.18
0.20602168268119955,5.19,-0.27242211211364215,0.12360984202394613,0.245550385572423,-0.26711927616446873,0.05176223683553116,卖出,0.035928143712574974,2022-10-18,5.13
0.220841914395071,5.11,-0.20482954949682156,0.16502186178571307,0.3260456949512015,-0.20772634429698197,-0.20408731060005475,买进,0.0,2022-10-19,5.04
0.17638121925345576,5.09,-0.3636458954669875,0.0867991577912643,0.11675789056637766,-0.35403900437579355,-0.7442840426055087,卖出,-0.003913894324853319,2022-10-20,5.01
0.008418593162909134,5.06,-0.5616808630663489,-0.02363289490678117,0.07919341285628097,-0.508685697160331,0.27910060674119047,买进,0.0,2022-10-21,5.06
0.07263959725635386,5.05,0.4832029390610296,0.17882586837296846,0.1865204920279859,0.31434720639862124,0.5614603759677609,持有,0.0,2022-10-24,4.98
0.2010816054432424,4.98,-0.6259153052461238,0.05919114461675273,0.21871861577949653,-0.5405634415525874,-0.247784123924772,卖出,-0.015810276679841737,2022-10-25,5.13
0.14674075582571286,5.12,-0.6111230070023288,0.03158313144224116,0.02016351931184387,-0.5477520019004702,-1.0529810984663381,持有,0.0,2022-10-26,5.18
-0.09038295159623563,5.15,-0.6210220023206436,-0.147868954192082,-0.18912428507297996,-0.5780654857679624,-0.7248047070449523,持有,0.0,2022-10-27,5.18
-0.24352534597291084,5.14,-0.8980459782215436,-0.3089156977100651,-0.25888688653458775,-0.7870845963737384,-0.442738480717065,持有,0.0,2022-10-28,5.06
-0.3324467362561413,5.09,-0.8804051737306241,-0.2721050134773833,-0.21058970090732085,-0.7706881522187284,0.8200654910606917,买进,0.0,2022-10-31,5.06
-0.16448411016559467,5.06,-0.07513921256369083,-0.18467963842476384,-0.017400958398252814,-0.1990474638682814,0.26869102999550887,持有,0.0,2022-11-01,5.19
-0.10520318331010753,5.19,-0.35171432222266524,-0.1616729607793382,-0.022767312356837918,-0.38387351716890245,0.24138550707468015,持有,0.0,2022-11-02,5.2
-0.050862333692577553,5.2,-0.5904192917419475,-0.1110582699594002,0.03089622722901408,-0.5443468146031524,-0.057875580252796585,持有,0.0,2022-11-03,5.12
-0.06074248816849186,5.13,-0.22753149185113702,-0.08345025678488945,-0.006668250481082604,-0.28604104832810306,0.30698016880787693,持有,0.0,2022-11-04,5.2
0.008418593162909134,5.2,-0.7480161447497583,-0.13866628313391177,-0.028133666315423498,-0.6612509841288164,-0.707406974080186,卖出,0.021611001964636604,2022-11-07,5.23
-0.1447238012137656,5.23,-0.875242020812245,-0.23069299371561633,-0.0603317900669346,-0.7560591052661202,-0.17548613814757283,持有,0.0,2022-11-08,5.24
-0.17930434187946656,5.24,-0.6503312542191532,-0.15247028972116797,-0.022767312356837918,-0.5895141977912824,0.5283973077030322,买进,0.0,2022-11-09,5.35
-0.06568256540644989,5.32,-0.3701971447606278,-0.07884892125580431,0.06309435098052565,-0.3810749244086576,-0.01236754213785407,持有,0.0,2022-11-10,5.43
-0.06568256540644989,5.48,-0.1117840193311004,0.03618446697132628,0.025529873270428976,-0.1841609270235128,0.8555114981810886,持有,0.0,2022-11-11,5.45
0.12204036963592624,5.44,0.5964702353968675,0.24324456578016185,0.21871861577949653,0.39451782062452856,0.8817681212286159,持有,0.0,2022-11-14,5.33
0.3245835363921738,5.37,2.1880787684807426,0.5791420594033834,0.43873912808149057,1.8386331393825008,1.8176431230777907,持有,0.0,2022-11-15,5.34
0.7593103333324127,5.39,0.8435742139005927,0.9610529083174563,0.9056119224784052,0.8576340768129649,0.6684252093118553,持有,0.0,2022-11-16,5.43
0.9371531138988737,5.42,0.32003156847244857,0.781600822683133,0.9592754620642572,0.37600715126716483,-0.5776478745715894,卖出,0.034351145038167885,2022-11-17,5.43
0.7840107195221985,5.4,0.4244124505611464,0.7585941450377066,0.5138680835016839,0.4195801892124357,-1.7244442814037892,持有,0.0,2022-11-18,5.38
0.2998831502023872,5.3,-0.17781999743100213,0.3306699408327809,0.2831148632825197,-0.15578972777876857,0.44774049242519204,买进,0.0,2022-11-21,5.32
0.40856484943744714,5.29,-0.3879387731702952,0.5607367172870421,0.626561516631973,-0.2794448299115642,1.0485765197818608,持有,0.0,2022-11-22,5.26
0.6654488658112242,5.26,-0.076955695322382,0.7033781186886843,0.894879214561234,0.028272868126309837,0.8363191266570082,持有,0.0,2022-11-23,5.22
0.8828122642813442,5.19,0.2825905447674272,0.8966342109102636,1.0129390016501092,0.3913668227577418,0.7250819911705647,持有,0.0,2022-11-24,5.23
1.0804153537996337,5.22,-0.13583678702364,0.9334448951429455,0.8895128606026489,0.007121755373642623,-0.15416285780873987,卖出,-0.015094339622641523,2022-11-25,5.25
1.0408947358959757,5.21,2.947837139239083,1.3153557440570192,1.3080884693722965,3.111916001790858,1.7917295700385552,买进,0.0,2022-11-28,5.23
1.5398425369296584,5.3,1.3664253086848253,1.2785450598243373,1.4154155485440005,1.5361779196421061,-0.8255869123495323,卖出,0.017274472168905923,2022-11-29,5.27
1.2928386750317955,5.26,-0.0724052090901443,1.1681130071262917,1.4154155485440005,0.15488768953539392,0.20886731785467372,持有,0.0,2022-11-30,5.21
1.3570596791252403,5.22,2.347127155474277,1.6374492310929845,1.4744454420884376,2.7683307053892623,1.8205187017745876,买进,0.0,2022-12-01,5.25
1.895528098062581,5.24,1.265709168554365,1.7662866259073704,2.086209793367153,1.7019708708198333,-0.13468223575570393,卖出,0.0038314176245211615,2022-12-02,5.35
1.856007480158923,5.41,-0.12809720642850755,2.148197474821444,2.1881705185802716,0.33579417185816046,1.819264236693816,买进,0.0,2022-12-05,5.38
2.443876671475836,5.38,1.0592739624105758,2.7371684225443533,2.810667577776157,1.8968165362583593,0.2815443183552673,持有,0.0,2022-12-06,5.37
2.547618293472939,5.37,-0.007156303075467944,2.2310215143449788,2.424290092758022,0.46937762836481534,-1.0730667095888935,卖出,-0.0073937153419593405,2022-12-07,5.37
2.1672323461502305,5.4,0.20946884301802277,2.47029096185741,2.166705102745931,0.7154220045610938,1.8297297236279428,买进,0.0,2022-12-08,5.46
2.7896820781328446,5.44,0.6870195666748389,3.004045883231296,3.1594805850841965,1.5434519249001855,0.6121166755400356,持有,0.0,2022-12-09,5.41
3.0218657083168354,5.47,-0.09919705219116745,2.645141711962648,2.681875082770112,0.4697286122521659,-1.849901869115668,卖出,0.01296296296296285,2022-12-12,5.38
2.3154346632889475,5.38,0.002475800878661331,2.0791774418851663,1.989615422112619,0.3934261457912404,-0.8833722825283364,持有,0.0,2022-12-13,5.49
2.0140899517735553,5.55,-0.10331546336002106,2.2310215143449788,2.3008639517105616,0.3425395947150621,0.43732617327552725,买进,0.0,2022-12-14,5.49
2.162292268912273,5.59,0.21819595239964112,2.138994803763274,2.091576147325738,0.656667004777067,-0.7585724523755969,卖出,0.007207207207207214,2022-12-15,5.54
1.9103483297764525,5.54,-0.42159229103735346,1.5178145073367688,1.5978715831358978,-0.1451419333904818,-1.8425163839364938,持有,0.0,2022-12-16,5.53
1.3175390612215823,5.53,0.006906443436137353,1.310754408527934,1.0183053556086943,0.1530159539638778,-1.8418410522605546,持有,0.0,2022-12-19,5.45
0.7840107195221985,5.42,0.6937115237392317,1.0530796188991611,0.4924026676673426,0.6741568548238114,1.8314074078408453,买进,0.0,2022-12-20,5.41
1.2681382888420099,5.44,1.6664079360106026,1.5454225205112804,1.0290380635258645,1.88565497113241,1.1502484260165393,持有,0.0,2022-12-21,5.4
1.604063541023103,5.42,0.49990827894606665,1.3153557440570192,1.2973557614551254,0.6650557813642026,-1.8454010318482623,卖出,0.0,2022-12-22,5.27
1.0408947358959757,5.26,0.33022293010088244,0.9794582504337975,0.7446213037208482,0.3395570921500787,-1.852189349604885,持有,0.0,2022-12-23,5.28
0.5320667803863786,5.28,0.13994821507389674,0.7723981516249628,0.2509167395310081,0.10481063055884873,-1.8386912079788615,持有,0.0,2022-12-26,5.26
0.077579674494311,5.26,-1.2973128846518134,-0.4377530925244515,-0.19449063903156508,-1.0502138761817743,-1.8420037372020974,持有,0.0,2022-12-27,5.22
-0.3324467362561413,5.23,-1.3869809288107293,-0.09265292784305969,0.20798590786232632,-1.1043456095226172,1.8238817958001152,买进,0.0,2022-12-28,5.31
0.038059056590652916,5.43,1.070277371561425,0.28925792107101395,0.3421447568269568,0.8260968693366573,1.835010579666406,持有,0.0,2022-12-29,5.35
0.4480854673411052,5.35,-0.22407546770030726,0.18342720390205358,0.16505507619364454,-0.2536429087001998,-1.8526614821417666,卖出,0.02294455066921591,2022-12-30,5.46
-0.0014615613130051677,5.46,0.3166186557685834,0.0039751182677304035,-0.2749859484103435,0.05436018496969076,-1.0237655862897348,持有,0.0,2023-01-03,5.44
-0.22376503702108178,5.48,0.15655503646515728,-0.04203823702312249,-0.1139953296527866,-0.02758846202782717,0.9866282116625976,买进,0.0,2023-01-04,5.48
-0.01628179302687662,5.5,0.09758241939253592,-0.03283556596495142,0.01479716535325829,-0.04708893645995039,-0.14771761618733695,持有,0.0,2023-01-05,5.45
-0.045922256454620405,5.45,0.9880531219738148,0.2018325460183949,-0.054965436108349496,0.6773354789015611,1.8284269674286757,持有,0.0,2023-01-06,5.33
0.3542239998199176,5.37,2.1266418442324757,0.6113514081069793,0.3850755884956386,1.7280523141886415,1.8259473181150034,持有,0.0,2023-01-09,5.32
0.7938908739981128,5.33,2.889725675240767,1.0622822899573314,0.9002455685198191,2.7798364682493144,1.8276369069206437,持有,0.0,2023-01-10,5.26
1.278018443317924,5.26,2.77747852945476,1.1497076650099505,1.2919894074965403,2.8023065094575257,-0.1318261421895812,卖出,-0.040145985401459965,2023-01-11,5.14
1.243437902652223,5.15,2.7894598230309646,1.1957210203008033,1.0236717095672794,2.8155135895632193,-0.9914714922076793,持有,0.0,2023-01-12,5.07
0.9618535000886594,5.1,2.513316519469128,0.8506208556194116,0.6694923483006548,2.1601055786161534,-1.8449879288150766,持有,0.0,2023-01-13,5.05
0.4629056990549767,5.06,2.4219187149541934,0.7217834608050248,0.47093725183300217,2.0484615703291924,1.801709740127978,买进,0.0,2023-01-16,5.04
0.90751265047113,5.08,2.9384735788703686,1.0806876320736727,1.0129390016501092,2.79739450650688,0.26279469631438973,持有,0.0,2023-01-17,4.95
0.9816138090404889,4.93,2.1780450210728515,1.0714849610155017,1.0129390016501092,2.114944705420196,0.22258562118097883,持有,0.0,2023-01-18,4.98
1.0458348131339328,4.98,2.4924924994489905,1.1313023228936099,1.0451371254016206,2.418320750587301,0.9869518254474364,持有,0.0,2023-01-19,5.0
1.3224791384595393,5.01,3.0878233503993497,1.3889771125223827,1.4315146104197558,3.1724420191816245,0.4107313836543048,持有,0.0,2023-01-20,5.01
1.4459810694084707,5.06,1.2292481041571737,1.1543090005390364,1.216860452076348,1.3508316125541937,-1.5343039303386936,卖出,0.0,2023-01-30,4.93
0.9914939635164032,4.94,0.945433037918112,0.735587467392281,0.7768194274723598,0.8844519373666828,-1.3832413111288722,持有,0.0,2023-01-31,5.0
0.6160480934316519,5.03,0.11269928304855018,0.7125807897468545,0.8787801526854787,0.1878313617924133,0.8843147247957632,买进,0.0,2023-02-01,5.09
0.843291646377686,5.09,0.6872010036200856,0.9196408885556893,1.0451371254016206,0.7520565359085227,0.58236908553436,持有,0.0,2023-02-02,5.07
1.0013741179923175,5.08,1.0691589330603148,1.0116675991373942,1.0451371254016206,1.10448994896058,0.13165201377884955,持有,0.0,2023-02-03,5.03
1.0408947358959757,5.03,-0.07603387114758009,0.8276141779739851,1.0880679570703025,0.06659376697532704,-0.6911367526596698,卖出,0.0,2023-02-06,5.02
0.8531718008536003,5.03,1.15638883661701,1.1036943097190983,0.9378100462299157,1.214355415935414,1.656950037805755,买进,0.0,2023-02-07,4.99
1.2977787522697537,5.01,0.9151440572542696,1.0806876320736727,1.3188211772894667,1.0475474111514642,-0.6414529634684564,卖出,-0.003976143141153173,2023-02-08,4.92
1.1149958944653346,4.9,0.8844995800598422,1.1451063294808654,1.1846623283248363,1.0087657409164759,0.5334016762329719,买进,0.0,2023-02-09,4.9
1.2681382888420099,4.9,2.5751815995583276,1.485605158633172,1.2597912837450296,2.7779776954092377,-0.8159403436563334,卖出,0.0,2023-02-10,4.93
1.0359546586580184,4.9,0.9464329391519443,1.172714342655377,0.7714530735137747,0.9887875044566276,1.167695323528222,买进,0.0,2023-02-13,4.94
1.3619997563631974,4.94,0.18996744530395987,1.1220996518354398,1.0934343110288876,0.3612032775149341,-1.6251757438034067,卖出,0.008163265306122455,2023-02-14,4.93
0.8877523415193013,4.95,0.0034222931006568807,0.6573647633978322,0.6104624547562177,0.0539919847967809,-1.7620534709654097,持有,0.0,2023-02-15,4.92
0.4184450039133614,4.92,-0.8032412551076697,0.06839381567492299,0.13822330640071806,-0.6856080339631235,-1.8445453737832789,持有,0.0,2023-02-16,4.82
-0.0261619475027918,4.78,-0.7923536551378825,-0.4607597701698775,-0.29645136424468443,-0.7286047776297676,-1.844094098455286,持有,0.0,2023-02-17,4.8
-0.42630820377732936,4.84,0.08987534528949978,-0.44235442805353664,-0.6881952032214051,-0.21662424066513755,-1.8461049110772754,持有,0.0,2023-02-20,4.86
-0.7869338421482088,4.86,-0.08799453117029112,-0.6862252110950536,-1.0423745644880296,-0.388491428781484,-0.31933931595727233,持有,0.0,2023-02-21,4.79
-0.8412746917657388,4.79,0.020288321106198333,-0.6218065136878607,-0.7794232205173538,-0.2884362472174539,1.7188721736923807,买进,0.0,2023-02-22,4.86
-0.539929980250346,4.86,-0.4071776598276182,-0.6678198689787127,-0.7096606190557461,-0.5322380540356392,-1.38696097308012,卖出,0.014613778705636802,2023-02-23,4.82
-0.8017540738620808,4.84,-0.4851764496802043,-0.879481303316633,-1.0531072724051997,-0.6406903778466893,-1.8345997095572115,持有,0.0,2023-02-24,4.79
-1.1228590943293022,4.84,-0.27449833941910756,-1.0543320534218714,-1.369722155961728,-0.5799633556070725,-1.7552482696721994,持有,0.0,2023-02-27,4.73
-1.3995034196549088,4.72,-0.6656230227829952,-1.2429868101143657,-1.3750885099203132,-0.7705616637107009,0.43465945024404823,买进,0.0,2023-02-28,4.81
-1.3352824155614644,4.8,-0.6361679911787962,-1.1187507508290648,-1.3267913242930465,-0.7452142295369403,1.6325358867279693,持有,0.0,2023-03-01,4.86
-1.0932186309015588,4.84,-0.5619878688250363,-0.8702786322584627,-1.0477409184466147,-0.656231786899402,1.8362056168601004,持有,0.0,2023-03-02,4.98
-0.7968139966241236,4.98,0.1627427970883117,-0.8058599348512694,-0.7794232205173538,-0.2204696657621482,-0.3482668112728463,持有,0.0,2023-03-03,4.96
-0.8560949234796102,4.97,-0.4313316356764009,-0.8288666124966954,-0.9028493615648141,-0.5815847848421986,0.35830390806701523,持有,0.0,2023-03-06,4.91
-0.791873919386166,4.91,-0.6023793369846662,-0.8288666124966954,-1.0477409184466147,-0.692016321400245,-1.8570015802490567,卖出,0.04025423728813568,2023-03-07,4.8
-1.117919017091345,4.8,-0.6064956732710456,-1.1739667771780873,-1.3643558020031425,-0.7448143752427526,-1.8455098591994477,持有,0.0,2023-03-08,4.87
-1.409383574130823,4.89,-0.5522129822176801,-1.1969734548235136,-1.3589894480445575,-0.7117457165245287,1.816978602800346,买进,0.0,2023-03-09,4.9
-1.1475594805190887,4.88,-0.5110765544023018,-1.100345408712724,-1.203365183245586,-0.6696092381815186,-0.6087562159980477,持有,0.0,2023-03-10,4.87
-1.2414209480402765,4.84,-0.9124548458688504,-1.210777461410769,-1.246296014914268,-0.8847719930868474,0.020075025670236567,持有,0.0,2023-03-13,4.84
-1.2364808708023192,4.84,-0.7116637811399669,-1.109548079770894,-1.278494138665779,-0.7756773960749496,1.023963653876521,持有,0.0,2023-03-14,4.73
-1.0783983991876869,4.73,-0.5265687796674046,-1.0865414021254682,-1.0960381040738816,-0.6679399825631319,-0.01236754213785407,卖出,-0.032719836400817846,2023-03-15,4.82
-1.0783983991876869,4.75,-0.865353438330051,-1.1509600995326612,-1.1389689357425634,-0.8528142091322664,-0.6254724963742383,持有,0.0,2023-03-16,4.75
-1.1771999439468321,4.78,-0.9302753198125386,-1.141757428474491,-1.1067708119910524,-0.8834421394297473,0.3999164197480454,买进,0.0,2023-03-17,4.77
-1.1129789398533878,4.8,-0.8051712800462009,-1.1509600995326612,-1.3106922624172905,-0.8297450398394636,-1.2840942795611106,卖出,0.004184100418409952,2023-03-20,4.82
-1.3155221066096354,4.82,-1.0518804160998296,-1.2613921522307066,-1.2892268465829497,-0.9565050074682337,0.5874961254280907,买进,0.0,2023-03-21,4.92
-1.2266007163264045,4.95,-1.0286394653872082,-1.2982028364633884,-1.2945932005415348,-0.9477864608792598,-0.6255263720292686,卖出,0.02697095435684645,2023-03-22,4.96
-1.3204621838475925,4.98,-1.0849366367805557,-1.2936015009343034,-1.3214249703344607,-0.9762881563354384,0.08779151265876328,买进,0.0,2023-03-23,4.91


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/����Logistic regression algorithm model after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),6.662992715835571,6.414739608764648,3.0947389602661133,5.0475969314575195,6.504285097122192,3.086505889892578,6.606285333633423,6.849395513534546,6.55560564994812,7.205817937850952
total revenue(%),0.07470293115613763,0.1168110432655383,-0.2667749141707709,-0.024660366976827983,0.1270292181999739,-0.009518884736453764,0.07744450308200884,-0.10783973992117363,0.22576310452932985,0.15429846841595046
train_accuracy,0.8717948717948718,0.8780487804878049,0.8493150684931506,0.863013698630137,0.8711656441717791,0.8904109589041096,0.8671428571428571,0.9803921568627451,0.9111111111111111,0.8241469816272966
test_accuracy,0.8461538461538461,0.7142857142857143,0.918918918918919,0.8648648648648649,0.7804878048780488,0.8918918918918919,0.8352272727272727,0.7692307692307693,0.8823529411764706,0.8854166666666666


==> pic/After_setting/����/�趨��ֵ����ţ��/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.07470293115613763
"Fengdong Co., Ltd.",0.1168110432655383
Transfer of intellectual education,-0.2667749141707709
An Naier,-0.024660366976827983
Magnificent Blast,0.1270292181999739
Zhaohe Industrial,-0.009518884736453764
Fangda Chemical,0.07744450308200884
Xingmei United,-0.10783973992117363
Zhejiang Guangxia,0.22576310452932985
"Red Bean Co., Ltd.",0.15429846841595046


==> pic/After_setting/����/�趨��ֵ����ţ��/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-3.0451397812634236,-1.9207849659770786,-0.949323977214637,-1.5250688524669629,-1.860400795215963,-0.7554492476170915,9.82693391032747
-1.4160527042652216,-0.9153805569548672,-0.9517249355435478,-0.9945824546895117,-0.8221455136052803,-0.756697988304495,2.193847823803016
-0.8824236484176078,-0.3134754783828114,-0.9503506061607649,-0.4123412863971876,-0.20057361552349678,-0.755627007101562,2.1886981292298433
-0.2967332212677881,0.34862010804645055,-0.9513300440104968,0.22812399872436964,0.48315547236646583,-0.7561356569732918,2.1889997499515537
0.3475262485970142,1.0775940365392729,-0.935166648295786,0.9332827469895171,1.2359481044877363,-0.7425007932490788,2.1913338244735696
1.056862432589573,1.8801341413020145,-0.9148210529627202,1.7096043047126164,2.0647106352634483,-0.7223262954668289,2.1932688260475017
1.8377830021226664,2.76292825654103,4.722280067286128,2.5635580182080258,2.416934710843126,4.824792320875917,2.1931552777522656
2.696795628609069,2.6202544601387645,6.972936534971223,3.501613233790104,2.541249090459482,7.755674022690269,2.112584425671267
3.607869626397678,2.8587872134988017,4.988231723813062,3.0918879672140243,2.8451286850772433,5.333162762981962,-1.38989665994447
2.991810065988237,2.642547240826619,3.562307335902476,2.447109784549561,2.2557864409700703,3.5499931136238794,-2.2997242989632465
2.017828577876129,1.8132557992384533,2.6829577948357173,2.1128602249743382,1.9357920193650053,2.6546308707546875,-0.05385193666973829
2.017828577876129,1.9180318684713664,2.4022909750146084,1.9899426450015143,1.7769458676329928,2.317420901629271,-0.5762770840480832
1.813921540275822,1.7575238475188184,1.711258839713834,1.7872364604849262,1.758528922504644,1.6332124916526642,-0.5431983343318652
1.6273682931095832,1.6839576712489008,1.256074003031417,1.6621624317406496,1.7746437494919496,1.2261229849227866,0.12646933562008103
1.6946142310416,1.7062504519367536,0.9187475940013671,1.6405979440261187,1.7861543401971671,0.9298566600340419,0.10195113060139173
1.7531832737565811,1.7753580720691013,1.365748782250252,1.6492237391119307,1.4753683911562765,1.2988967235106048,-1.2343819357319008
1.3063231700793123,1.3161267898993099,1.2824471479315371,1.1963694971067909,1.0126426448065031,1.1128311671700124,-0.8220334341415296
1.0308317469384705,0.9817350795815011,0.3398201341848077,0.9354391957609712,1.0218511173706775,0.3064002584012752,-0.10395505685475691
1.013477956504402,1.0575305339202052,0.1687697725105727,1.0022891076760148,1.0909146616019878,0.1729751020023387,-0.1354515473735286
0.9852780470490398,0.9260031278618663,0.5467922693960029,0.7866442305307095,0.8077541302536188,0.44438443958405566,-0.9106223189191545
0.6902636096698713,0.714221711327255,-0.20599965511668003,0.6421621628433561,0.8330774298050987,-0.16310456513091337,-0.02765336726415696
0.6989405048869055,0.6473433692636923,1.4249424442958631,1.0411051855621698,0.7594096492917021,1.1964829794530905,0.9405337291287289
1.0286625231342121,0.9817350795815011,0.2809888641435974,0.9030924641891758,1.0218511173706775,0.2545230745643692,-0.16035076556510788
0.9917857184618157,1.0151742506132833,0.9887943178200521,1.209308189735508,1.1691866783974707,0.8886621360658296,0.36787857979232835
1.137123713347142,1.1556187689467619,0.7590257666563485,1.1510840729062766,1.2451565770519122,0.6937052437163825,0.193286700171362
1.223892665517485,1.2381020574918224,0.8540552788275569,1.2157775360498675,1.3556582478220065,0.7891598777155485,0.1844855385124302
1.3084923938835704,1.3495659609310922,0.6080992912019217,1.2049952921926028,1.397096374360792,0.574714499412515,-0.2957337204385589
1.221723441713227,1.0820525926768445,0.812760843485795,0.9397520933038765,0.8745155563438842,0.6780152902264228,-1.4170243285898605
0.7379865333635601,0.6807825402954745,-0.20177026440192894,0.6507879579291682,0.8238689572409243,-0.1597607727586751,-0.22305704075444058
0.6815867144528371,0.71645098939604,-0.012028221763607086,0.672352445643699,0.7225757590350045,-0.013198306751600327,0.21499701764860638
0.7705248904274387,0.783329331459601,-0.21524554841814852,0.6486315091577141,0.7455969404454413,-0.17531123404190027,-0.5009528974263785
0.6208484479335964,0.5916114175440575,-0.3289444816023135,0.5451219681279682,0.6604185692268254,-0.2692538681408852,-0.29847153456452546
0.5405871671760291,0.4177277281787982,0.3039379833608594,0.2949739106394148,-0.08546770847131462,0.15102695169510336,-2.2997242989632474
-0.18827203105485854,-0.25551424859439087,-0.30481113298492113,-0.20963510188060033,-0.20978208808767115,-0.304373859399039,0.13924555479729722
-0.1318722121441348,-0.1395917890175506,-0.32557877699141685,-0.20963510188060033,-0.1361143075742745,-0.31568216314136216,0.012419706807774935
-0.11234919790580751,-0.14405034515512127,-0.28292425863559556,-0.12337715102247852,-0.092374062894445,-0.28150255087216397,-0.2814493319985988
-0.17959513583782358,-0.18863590653082896,-0.3654329934950503,-0.1880706141660695,-0.1338121894332305,-0.34555641747943083,0.04256926778804035
-0.1513952263824621,-0.23768002404410812,-0.2602342452494898,-0.14062874119410257,-0.12230159872801294,-0.2656572723539817,0.21201917494672387
-0.07330316942915292,-0.08385983729791578,-0.4636964313664642,-0.1621932289086334,-0.0417274637914851,-0.4103506402983462,-0.19253108806257846
-0.11451842171006645,-0.11284045219212566,-0.2992372412219018,-0.1880706141660695,-0.16143760712575445,-0.3010107667559238,-0.45778581478007924
-0.23382573094428838,-0.25551424859439087,0.20620477752536856,-0.06946593173615219,-0.1821566703951472,0.06845135376632143,0.895950893870639
0.0416656921965527,-0.019210773303139604,-0.28672848428375847,-0.08456107313632286,0.00891913531147479,-0.2804576640564651,-0.513071844614737
-0.09716463127599731,-0.10392333991698428,-0.145536730657621,-0.07377882927905821,-0.0025914553937427718,-0.17719025051964327,0.42227886420787963
0.04383491600081086,-0.06602561274763223,0.6291086782776921,0.4739591586700178,0.045753025568173115,0.4153009852303975,1.3592328776765454
0.471172005439754,0.3998935036285139,1.0438796832850608,0.6119718800430133,0.4578321728149859,0.8056182483298615,0.6344863474466585
0.6924328334741295,0.8502076735231638,0.3438100078253971,0.719794318615666,0.6788355143551759,0.26058942644607996,-0.217545257536612
0.6382022383676648,0.6183627543694832,0.8828405120321529,0.558060660756687,0.407185573712026,0.6580114035390412,-0.8255613827441559
0.38440305326941066,0.33301516156495276,0.16715993284483166,0.719794318615666,0.41178980999411235,0.10866732755416145,0.6565213166104458
0.610002328912304,0.6139041982319118,0.13486920253624096,0.6141283288144659,0.5752401980082112,0.08892201460991483,0.19774933033247946
0.6924328334741295,0.6384262569885509,-0.08031596424397826,0.6141283288144659,0.706460932047699,-0.0741901780619013,-0.34195218139543454
0.5969869860867519,0.5893821394752725,0.8756545546082795,0.6766653431866043,0.5568232528798625,0.6679820529691972,-0.365594408695121
0.4950334672865984,0.44893762114179225,-0.14698540827717888,0.48905430007018924,0.4348109914045491,-0.14080319070087846,-0.3834348829182627
0.38874150087792697,0.43333267466029607,0.18267378318556127,0.8879973227890043,0.5291978351873378,0.13092284625593445,0.5741731616007877
0.5883100908697178,0.674094706089118,0.48101099741290004,0.5472784168994208,0.5660317254440369,0.3505058671506327,-0.37924444332965046
0.48201812446104636,0.48683534831114433,0.081366964795617,0.44376887586967495,0.5061766537769026,0.03837338324937637,-0.026898773005850383
0.49069501967808055,0.44670834307300733,-0.13403367831154323,0.3337899885255697,0.46934276352020343,-0.13368950690015755,-0.39709284310356635
0.3800646056608928,0.33301516156495276,-0.22531149831925612,0.2540013839818057,0.31740296621132297,-0.21317573028630665,-0.641633504403279
0.19351135849465398,0.2081755897129703,-0.4794662711451919,0.19577726715257418,0.31970508435236694,-0.4035886420034814,0.22688210861694916
0.28028031066499737,0.26167826336382016,-0.01139871034564308,0.17421277943804334,0.16546316890244248,-0.06310632691479834,-0.7539541236809846
0.061188706434879996,0.04097973455406589,-0.2957842776025745,0.0642338920939373,0.12632716050470097,-0.2773671568693111,0.2251828582631923
0.1457884348009652,0.14352652571819413,-0.3225861491614635,0.11814511138026439,0.18388011403079205,-0.2941939913291852,-0.21639147201508366
0.0958962873030175,0.02760406614135382,-0.24129102683763096,0.12461445769462226,0.1516504600561809,-0.2325667595835827,0.36613687276074314
0.22388049175427438,0.2639075414326051,0.26576083157538044,0.35319802746864637,0.3933728648657636,0.17061115074510388,0.7427549373236031
0.471172005439754,0.51358668513657,1.0777918284339802,0.5990331874142945,0.5499168984567313,0.8254477905620797,0.22958147443701554
0.5622794052186152,0.475688957967218,0.04796101093539983,0.3769189639546298,0.48545759050750903,0.007911433984425276,-0.6669684272661864
0.3627108152268244,0.39097639135337253,0.29175466690824065,0.4804285049843772,0.510780890058989,0.208290219240047,0.6655397596109743
0.590479314673976,0.6094456420943418,-0.11044703409391027,0.5063058902418133,0.6097719701238655,-0.10383342296907784,-0.25301295017492476
0.5254026005462188,0.5247330754804964,-0.25823663723505946,0.41789149061223885,0.5153851263410769,-0.2251239520244544,-0.40885114693384844
0.41043373892051316,0.44224978693543743,-0.43291670654059616,0.34457223238283435,0.5291978351873378,-0.3596635203336243,-0.04024058901947248
0.41477218652903103,0.3686836106655183,-0.3835125258030547,0.2798787692392434,0.3749559197374149,-0.328087402721296,-0.2510969351752292
0.3518646962055305,0.3686836106655183,-0.34830885828955704,0.3337899885255697,0.4578321728149859,-0.2963315681618303,-0.12247009622651739
0.3301724581629458,0.33078588349616783,-0.4728946883725139,0.2496884864389005,0.4002792192888948,-0.39579941576641564,-0.13644607809641038
0.30414177251184177,0.3129516589458835,-0.29404978221050393,0.3769189639546298,0.4371131095455923,-0.2538391990716953,0.5126246357943272
0.48201812446104636,0.48460607024235935,-0.24083425264043784,0.3618238225544584,0.4371131095455923,-0.21590557690807383,-0.5794386281155643
0.3128186677288759,0.29511743439560073,-0.6379215072708982,0.23028044749582227,0.41869616441724355,-0.5197995692383534,0.022045439628966636
0.3366801295757203,0.33078588349616783,-0.40160986607196336,0.23674979381018169,0.3450283839038469,-0.34400932485755675,-0.2739006678191281
0.26726496783944687,0.2527611510886788,-0.5711857285833294,0.15049184295205986,0.2874754303777558,-0.47398458054573683,-0.26218889050030775
0.20218825371168817,0.17696569674997548,-0.6624804661539013,0.10304996998009296,0.2644542489673199,-0.5429070159192653,-0.02581358008679872
0.21086514892872235,0.21709270198811167,-0.6096843140631295,0.2044030622383862,0.3058923755061054,-0.501062030515682,0.016156553426693733
0.23255738697130857,0.2438440388135374,-0.6184342556534156,0.18068212575240275,0.31970508435236694,-0.507618712737814,0.10666721911879486
0.2824495344692555,0.2884296001892443,-0.5339951378319439,0.20871595978129145,0.3542368564680213,-0.44312575266122,-0.20630239014229895
0.23472661077556672,0.2081755897129703,-0.2747824589101884,0.25831428152471253,0.27366272153149424,-0.24847305435624037,0.3019712707765806
0.34535702479275604,0.3129516589458835,-0.02814754277508002,0.3596673737830058,0.41409192813515555,-0.052276278150523436,0.15905951052016273
0.4126029627247713,0.4154984501100117,-0.16563390493607297,0.3510415786971937,0.19539070473601042,-0.1701731326457854,-0.9451251249776729
0.12843464436689606,0.12569230116791136,-0.5107913647737515,0.18283857452385535,0.2045991773001848,-0.4319327393196268,0.26496275198391367
0.22604971555853257,0.2282390923320396,-0.6002318484151721,0.11167576506590499,0.24373518569792713,-0.49742050278860095,-0.35423299912268
0.13277309197541315,0.1279215792366963,-0.5323933117486097,0.17636922820949597,0.25524577640314466,-0.4444511428369272,0.14439656945957588
0.19351135849465398,0.29511743439560073,-0.614266302403784,0.20224661346693357,0.32200720249341014,-0.5040707928589837,0.1496802461631102
0.25641884881815297,0.3129516589458835,-0.24909536570390325,0.3165383983539441,0.41869616441724355,-0.221829664085946,0.43302036237190356
0.408264515116255,0.4154984501100117,-0.2426586782350747,0.34457223238283435,0.510780890058989,-0.21454720368725236,-0.013005516015722049
0.4212798579418055,0.5648600807186334,-0.26724078746725327,0.43729952955531554,0.4601342909560291,-0.2330308298316385,-0.1421918480458792
0.39307994848644484,0.40881061590365525,0.3414375422339331,0.517088134099078,0.5061766537769026,0.24511394462355787,0.601080465457166
0.6013254336952698,0.6005285298192005,0.03773300859006387,0.4718027098985652,0.5268957170462946,0.00520458865609836,-0.5576485704782025
0.4364644245716157,0.44447906500422235,-0.014853899960083421,0.43945597832676814,0.47624911794333463,-0.035120404690056256,0.23095071796893232
0.527571824350477,0.51804524127414,-0.2130026357422626,0.4157350418407847,0.4647385272381171,-0.19072694708431345,-0.5225790248049337
0.37572615805237647,0.3441615519088791,-0.4832878595552365,0.26478362783907194,0.3542368564680213,-0.40454198368570593,-0.42314885373383937
0.2585880726224111,0.24607331688232234,-0.4935399026477931,0.2798787692392434,0.3473305020448901,-0.41138311395625216,0.3216189845805738
0.37572615805237647,0.3664543325967333,0.14516843672519378,0.4674898123556584,0.48315547236646583,0.09274651849500404,0.479576943533953
0.5449256147845454,0.5336501877556378,1.7885476160332408,0.8276167571883186,0.6120740882649104,1.4295668879202945,0.7544483483912806
0.8074016950998352,0.6562604815388353,1.299698164858473,0.7650797428161803,0.7525032948685725,1.0460918493219673,0.023525233435122774
0.8334323807509393,0.8568955077295203,1.417535222957755,0.8858408740175502,0.9182558010237145,1.1675860852874436,-0.24663068021424805
0.7683556666231806,0.7922464437347441,0.3584494872857298,0.7025427284440404,0.7663160037148332,0.28226703197303893,-0.11218628374229453
0.748832652384854,0.752119438496607,0.31341538015408277,0.6184412263573728,0.11251445165843939,0.2174473948891315,-1.0026290341664172
0.4321259769630994,0.4600840114857202,-0.34255154452922426,0.4157350418407847,0.5361041896104689,-0.2875846377382747,0.14970144964084955
0.4972026910908566,0.5470258561683506,0.5852191778331636,0.672352445643699,0.6466058603805647,0.46219584862024193,0.5983924320202916
0.7076174001039397,0.7298266578087528,-0.12093058067822171,0.6529444067006208,0.711065168329787,-0.09875748056462738,-0.178005485938217
0.666402147823027,0.6473433692636923,0.5688394153934665,0.6572573042435276,0.7225757590350045,0.4541643287315013,0.2878255438430267
0.7792017856444744,0.7922464437347441,0.16086927065541765,0.7133249723013065,0.8146604846767499,0.13390823603979304,0.049704137672323234
0.8139093665126111,0.8189977805601681,0.1861276372029338,0.7586103965018208,0.793941421407358,0.15352413492425743,-0.02808174318386956
0.8225862617296453,0.8256856147665246,0.3150897736781016,0.8189909621025065,0.8630049656386667,0.2673311029478815,-0.36273982603961696
0.7184635191252337,0.714221711327255,0.5049773963968154,0.7499846014160089,0.7870350669842268,0.41333266347057923,0.4094163309736063
0.8724784092275938,0.8881054006925159,0.0932199435734626,0.7952700256165232,0.8952346196132778,0.08713297251694332,-0.31596627442673975
0.7835402332529907,0.8234563366977397,0.6875094408640431,0.8211474108739591,0.8307753116640555,0.571032798129276,0.37307080501048157
0.9267090043340587,0.9460666304809356,0.0317424105418859,0.8060522694737877,0.8952346196132778,0.039274760976462486,-0.40933201662574986
0.805232471295577,0.7811000533908161,-0.02411403963027529,0.719794318615666,0.6420016240984767,-0.026314379017503588,-0.9181451490400161
0.514556481524925,0.5113574070677835,-0.1547354328626933,0.5537477632137802,0.48085335422542264,-0.14257819636428581,-0.5167109360671442
0.36488003903108257,0.3441615519088791,0.22524193293099715,0.24106269135308847,-0.007195691675830778,0.10157422836781842,-1.4511009818294676
-0.07764161703767002,-0.10838189605455498,-0.1559940104995987,-0.21394799942350634,-0.25122021462645666,-0.20359290954506665,-0.3606052349342186
-0.16874901681653123,-0.17303096004933116,0.025921878520343184,-0.26570276993837927,-0.4860362650129082,-0.0858246429526176,-0.40928178629086476
-0.272871759420943,-0.31124620031402567,-0.32233861850489487,-0.33686557939633044,-0.31337740443463497,-0.32541791509474494,-0.3096631940164023
-0.3466253687657351,-0.3580610397585191,-0.5330900482189871,-0.4037154913113748,-0.37093035796072604,-0.4717943112320994,-0.40393708972125136
-0.4464096637616305,-0.4695249431977887,-0.6944221604287694,-0.496442788483856,-0.4031600119353372,-0.5834230491562296,-0.05385193666973829
-0.4464096637616305,-0.44723216250993447,-0.6016796356366848,-0.5417282126843703,-0.5251722734106505,-0.5245362801803447,-0.36309425850017124
-0.5331786159319747,-0.5586960659492041,-0.5298325269705836,-0.5309459688271049,-0.45841084732038423,-0.4745170528215421,0.29106388860396015
-0.4377327685445963,-0.424939381822081,-0.6928920113880747,-0.5201637249698402,-0.5182659189875193,-0.5840922600911644,-0.146497066774662
-0.46376345419569964,-0.505193392298355,-0.7362989160920991,-0.47056540322641993,-0.39855577565324996,-0.610926784690805,-0.030594715106463256
-0.4572557827829236,-0.4561492747850759,-0.5867467700204552,-0.47703474954077857,-0.4492023747562099,-0.5098653291081369,0.09329142499776837
-0.41604053050201006,-0.5096519484359258,-0.2557038999954575,-0.5093814811125748,-0.6863205432837054,-0.30066597752894203,-1.115620987702642
-0.7153934154896964,-0.70582841848904,-0.425639038118066,-0.7918762701729245,-0.9004175304007641,-0.42478075734524745,-0.6272317918399591
-0.8694083055920557,-0.9020048885421543,-0.634097247666718,-0.8975422599741245,-0.8958132941186769,-0.5580538422625796,0.08703304546675325
-0.8325315009196601,-0.8774828297855151,-0.7133845223986003,-0.942827684174638,-0.8520730494388474,-0.6073439367655489,-0.24327278130762156
-0.8824236484176078,-0.9086927227485108,-0.5896663852107012,-0.8587261820879688,-0.8221455136052803,-0.5268984919971396,0.20362603385947486
-0.815177710485591,-0.8551900490976616,-0.6981355654763208,-0.8802906698024997,-0.7691967963612764,-0.5958988019852878,0.06111045116246804
-0.7848085772259713,-0.8150630438595247,-0.6451746897471851,-0.8932293624312176,-0.893511175977633,-0.5647514416113943,-0.6747551725166139
-0.9496695863496238,-0.9644246744681455,-0.6930968029384732,-0.9579228255748095,-0.925740829952244,-0.595337203093422,0.3410451865169231
-0.8477160675494703,-0.8797121078543009,-0.7221024096592588,-0.947140581717544,-0.865885758285109,-0.6129956288063427,-0.04559505298483439
-0.8455468437452114,-0.8797121078543009,-0.690354376959224,-0.9083245038313891,-0.8612815220030218,-0.5929745929251989,-0.22718276948180682
-0.891100543634642,-0.8975463324045836,-0.7698909631437653,-0.9773308645178869,-0.9418556569395496,-0.6440868271901268,-0.3782557223343565
-0.9757002720007272,-1.0134687919814238,-0.8006341816497797,-1.0269291862613072,-0.925740829952244,-0.6630787417239488,0.12338714490923146
-0.9301465721112966,-0.9688832306057162,-0.7253269861799895,-1.0247727374898545,-0.9418556569395496,-0.6173346308523429,-0.30506808457729
-0.9952232862390545,-1.0335322946004923,-0.6647527619652791,-1.0980919957192583,-1.1053060449536485,-0.582562733552034,-0.27403550160047263
-1.0516231051497775,-1.0825764121137715,-0.8443487188784244,-1.1261258297481478,-1.0178255555939895,-0.6914484210699458,-0.07950927515747926
-1.0581307765625534,-1.0736592998386303,-0.7423834511340468,-1.1476903174626787,-1.1513484077745213,-0.6315397573030256,-0.3535299110512597
-1.1340536097116045,-1.171747534865187,-0.5111938246901868,-1.0549630202901967,-1.1421399352103467,-0.48729757713986027,0.5883217681591643
-0.9735310481964683,-1.0268444603941367,-0.6062438160164351,-1.0635888153760094,-0.9971064923245967,-0.5447287970825493,-0.32382908014604295
-1.0429462099327433,-1.0580543533571323,-0.6155538179771588,-1.0355549813471192,-1.0109192011708592,-0.5499687364857526,0.22794953844693608
-0.9713618243922101,-0.9778003428808576,-0.6464951500482325,-1.0377114301185726,-0.9280429480932881,-0.5681049023476654,0.03891785674080792
-0.9475003625453657,-0.9399026157115064,-0.7033096685170406,-1.018303391175495,-0.9234387118112001,-0.6030397901605565,-0.03705408803627637
-0.9431619149368479,-0.9778003428808576,-0.6946710266824058,-1.0355549813471192,-0.9326471843753753,-0.5980987638647639,-0.11260046632614566
-0.958346481566658,-0.9733417867432869,-0.46219032307299024,-0.9385147866317319,-0.9027196485418073,-0.45117551391458505,0.16492918517226524
-0.9019466626559351,-0.9265269472987943,-0.6723656652518311,-1.005364698546777,-0.9096260029649386,-0.5835343021807858,-0.19552106527452204
-0.9388234673283308,-0.9711125086745019,-0.7354530379491488,-1.0161469424040417,-0.9234387118112001,-0.6227886080412447,0.03839823504508042
-0.9149620054814864,-0.9666539525369313,0.05347346523329963,-0.5417282126843703,-0.8750942308492842,-0.10327272963670231,0.5892576650282906
-0.7479317725535749,-0.8886292201294422,-0.27002372655755946,-0.9277325427744666,-0.9464598932216368,-0.3314542297545709,-0.7521347391181892
-0.9344850197198137,-0.9666539525369313,-0.5038133152934349,-0.9492970304889974,-1.0109192011708592,-0.4777038529185901,0.12213059918161935
-0.8889313198303831,-0.9198391130924378,-0.2875975127758842,-0.7961891677158305,-0.8958132941186769,-0.3367808563193718,0.3785263041272342
-0.7761316820089363,-0.8574193271664466,-0.5129870863532413,-0.8824471185739531,-0.868187876426153,-0.480874274984103,-0.5922739341683634
-0.9193004530900035,-0.9242976692300086,0.005095468242863583,-0.7983456164872839,-0.8843027034134586,-0.14559510359367883,0.7234689777079919
-0.7175626392939545,-0.6991405842826836,0.4520045002940692,-0.6366119586283049,-0.6586951255911815,0.16031943995051848,0.3985540068138449
-0.5960861062554736,-0.665701413250903,-0.3221235873769765,-0.7120876656291613,-0.6425802986038759,-0.34799481462478626,-0.31518405216933404
-0.6676704917960068,-0.6746185255260444,-0.33420717924853166,-0.7358086021151455,-0.7691967963612764,-0.3588580549816527,-0.5105580538682041
-0.7913162486387466,-0.9064634446797257,-0.37032662115152865,-0.9859566596036997,-0.9902001379014663,-0.39767446500172926,-0.569110344624915
-0.9279773483070385,-0.9688832306057162,-0.5877573718017693,-1.009677596089683,-0.9303450662343312,-0.531438377992795,-0.12081794076346798
-0.9453311387411067,-0.8730242736479444,-0.5563512519510956,-0.9536099280319034,-0.8889069396955458,-0.5099744675127669,0.18123003022453635
-0.884592872221866,-0.9354440595739356,-0.5758046684428602,-0.9320454403173734,-0.8773963489903274,-0.5218695392013091,-0.17017532946333513
-0.9149620054814864,-0.9488197279866477,-0.6623847483640412,-0.9902695571466057,-0.9441577750805928,-0.5779677682623823,-0.3461744828961164
-0.9908848386305374,-1.1539133103149042,0.08113189971168136,-1.2253224732349883,-1.1766717073260011,-0.1423321952019039,-0.6715937695537855
-1.1492381763414148,-1.3679240049183012,-0.4468750314963426,-1.2382611658637064,-1.2894754962371393,-0.458159416920923,0.0331636527255945
-1.1275459382988284,-1.2363965988599632,0.11405392223432649,-0.8328487968305327,-1.1536505259155645,-0.10046128482372862,0.18885136763060312
-1.0668076717795876,-1.2029574278281825,-0.08078520401380433,-1.210227331834817,-1.5680317913034203,-0.2520980130119987,-1.4173254212236428
-1.4117142566567038,-1.5930810898656262,-0.5287026118512111,-1.5768236229818358,-1.809754196113003,-0.5267402908674859,-1.2224359300582308
-1.6893749036018038,-1.7513598327493891,-0.7628327778393796,-1.7018976517261126,-1.754503360727956,-0.6556117564576355,-0.33314138138033655
-1.7522823939253027,-1.8160088967441654,-0.45270001550811134,-1.865787758356545,-2.166582507974768,-0.5002386117490842,-0.6682243154126455
-1.8889434935935947,-1.9118678537019371,-0.6935811794750678,-1.9218554264143246,-2.0468723646404987,-0.6237263868293577,-0.2042451752161771
-1.9214818506574731,-2.0166439229348505,-0.7069344789590936,-1.9153860800999651,-1.9616939934218836,-0.6299894694248405,0.09755518887813718
-1.8889434935935947,-2.047853815897846,-0.5595994240200244,-1.9542021579861202,-2.0975189637434584,-0.5570588922175536,0.1366461654890873
-1.847728241312681,-1.927472800183435,0.4881003466488681,-1.6544557787541456,-1.8811198584853557,0.00274288486260136,0.5526031943612658
-1.7154055892529072,-1.8249260090193067,-0.15203441039254648,-1.844223270642014,-1.9593918752808395,-0.33821924328550457,-1.0606223059737236
-1.9410048648958005,-2.0322488694163483,-0.43179035301340457,-2.0749632891874907,-2.1182380270128514,-0.4975548549436857,-0.7531533491167252
-2.0906813073896435,-2.1236492702365495,-0.6388007753405438,-2.1310309572452706,-2.1320507358591128,-0.6005362706926176,0.1553583439351559
-2.0472968313044713,-2.141483494786833,-0.4132108622030143,-2.029677864986977,-2.106727436307633,-0.48555524772505626,0.2570671720926271
-1.982220117176714,-2.0389367036227046,-0.33809510231294443,-1.9520457092146668,-1.9824130566912763,-0.4398439419380507,0.5697175403439341
-1.84989746511694,-1.95422413700886,-0.4441076743718276,-1.9326376702715893,-1.8995368036137052,-0.49261102288617914,-0.063798227025332


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.4360655700193323,-2.4379412666949825,-0.18589659482337761,-2.422841585846278,-2.4110182818530497,-0.5372080166292874,0.7491304614339857
-2.3937180904495086,-2.395466778965478,-0.21790669987740702,-2.4266319001374033,-2.3952881598961926,-0.5487374365389881,0.09393201769508293
-2.3860185487095404,-2.387744144832841,0.10655401339147015,-2.3811481286439,-2.3834905684285497,-0.41569342459807623,0.5150089548690707
-2.355220381749668,-2.368437559501248,-0.26484171539830104,-2.407680328681777,-2.3716929769609068,-0.5649004348838422,-0.8067573585541749
-2.3975678613194926,-2.399328096031797,-0.4120182601635846,-2.4266319001374033,-2.403153220874621,-0.6249022301148509,-0.6841339287237596
-2.4322157991493487,-2.4495252178939384,-0.44191224431865533,-2.4759059859220316,-2.4464110562559775,-0.6421301176837286,-0.8418374612790813
-2.474563278719173,-2.4804157544244867,-0.5869022077727492,-2.4948575573776584,-2.4464110562559775,-0.6970595481032318,0.1750747888368942
-2.4630139661092207,-2.4649704861592125,-0.6104760334700278,-2.491067243086533,-2.4503435867451917,-0.7059350232343536,-0.26805154320340685
-2.474563278719173,-2.4765544373581685,-0.5644602151787815,-2.4948575573776584,-2.4464110562559775,-0.6884347245527347,0.32330673776812
-2.455314424369253,-2.4572478520265757,-0.5295294658151971,-2.4759059859220316,-2.422815873320692,-0.6741644456300023,0.1724711831765096
-2.443765111759301,-2.4765544373581685,-0.19420103692732835,-2.506228500251034,-2.548656848975548,-0.556851315567506,-2.1566482403976024
-2.5554084669888377,-2.549919461618221,-0.48702286712883824,-2.5441316431622867,-2.5171966050618337,-0.6641169926385856,0.9666925410469335
-2.5053614456790454,-2.503583656822398,-0.33137963060665293,-2.4986478716687834,-2.4739387696804775,-0.6026146524484531,0.8593048719469865
-2.4591641952392367,-2.4495252178939384,-0.2284516224967756,-2.45316410017528,-2.4149508123422634,-0.5571278304242897,0.46666721419926505
-2.4322157991493487,-2.387744144832841,-0.2976162958508467,-2.4266319001374033,-2.422815873320692,-0.5827428512376367,-0.48067185822493363
-2.455314424369253,-2.461109169092894,-0.43236651458213704,-2.460744728757531,-2.4306809342991205,-0.6353033564799272,0.611959818649431
-2.4206664865393965,-2.395466778965478,-0.039121935372301235,-2.4304222144285283,-2.3992206903854068,-0.47949109411445734,0.4548795915212949
-2.3937180904495086,-2.395466778965478,-0.259755316751257,-2.419051271555153,-2.3756255074501214,-0.5637185020950946,-0.18847828681497886
-2.4014176321894762,-2.4186346813633897,-0.42217123419354785,-2.434212528719654,-2.3913556294069784,-0.6288558775866898,0.023649634656576445
-2.3975678613194926,-2.399328096031797,-0.47407666971998585,-2.4304222144285283,-2.3992206903854068,-0.6495300106274209,-0.5426093077984716
-2.4245162574093806,-2.4379412666949825,-0.18862046187056922,-2.4266319001374033,-2.4070857513638355,-0.537052627600366,0.5998359942225918
-2.389868319579524,-2.3838828277665227,-0.27302004139403463,-2.4152609572640276,-2.3677604464716926,-0.5684715442619995,0.023170426756464774
-2.3860185487095404,-2.387744144832841,-0.3814426568354916,-2.419051271555153,-2.3795580379393355,-0.611436466319753,-0.46898470163172057
-2.409117173929445,-2.395466778965478,-0.49749572340065423,-2.4304222144285283,-2.403153220874621,-0.6590740723086869,-0.5459942930369973
-2.4360655700193323,-2.441802583761301,-0.41649500561420144,-2.4759059859220316,-2.466073708702049,-0.6329601453712645,-0.8436767305538941
-2.478413049589157,-2.4842770714908053,-0.6230650106408024,-2.5175994431244098,-2.4739387696804775,-0.7121503345531423,-0.4187332441144547
-2.497661903939077,-2.4997223397560795,-0.6340869462361375,-2.5175994431244098,-2.4739387696804775,-0.7160592190737786,0.25346668490629254
-2.482262820459141,-2.4842770714908053,-0.6586009968786799,-2.510018814542159,-2.4503435867451917,-0.7246457214486524,0.02719577311740282
-2.478413049589157,-2.4726931202918494,-0.6579321248172721,-2.4872769287954077,-2.4464110562559775,-0.7236180704417993,0.39847899690545185
-2.455314424369253,-2.4379412666949825,-0.5008313012489037,-2.4569544144664053,-2.4149508123422634,-0.661641234635041,0.3922155009129703
-2.4322157991493487,-2.4302186325623456,-0.48680516252181644,-2.4455834715930296,-2.3952881598961926,-0.6548324654266615,0.386125589105025
-2.409117173929445,-2.410912047230753,-0.46551337091639966,-2.4417931573019045,-2.3834905684285497,-0.6461195755610959,0.023972745222489513
-2.4052674030594603,-2.4031894130981155,-0.5200236837198012,-2.434212528719654,-2.3834905684285497,-0.6671392393312099,-0.11835709188834069
-2.409117173929445,-2.4070507301644337,0.2515467370468978,-2.392519071517276,-2.3716929769609068,-0.3571305311723453,1.0214150621765883
-2.351370610879684,-2.352992291235974,-0.15300673832603498,-2.392519071517276,-2.336300202557979,-0.5164072016490375,-0.25394895762926545
-2.362919923489636,-2.352992291235974,0.48447646406976225,-2.324293414277021,-2.3245026110903364,-0.24611096780861774,0.9929798995139753
-2.3051733604398756,-2.3221017547054252,0.30630155350299887,-2.3205030999858955,-2.2891098366874076,-0.31580206451276616,-0.3157447330534218
-2.320572443919812,-2.279627266975921,0.14208327477518884,-2.3091321571125203,-2.269447184241337,-0.38108424295842647,0.6297169352341875
-2.2820747352199717,-2.28348858404224,0.21886429713342356,-2.293970899948019,-2.2812447757089793,-0.3488317110059468,0.3503151013445774
-2.2589761100000674,-2.28348858404224,0.08629599246379491,-2.263648385619017,-2.2458520013060514,-0.3975216443910816,-0.3090048602878953
-2.2743751934800036,-2.2873499011085583,-0.06672911781502434,-2.2825999570746434,-2.2655146537521227,-0.4635663533141163,0.3486375138513034
-2.2512765682600993,-2.2525980475116913,1.3113549961963005,-2.1158261282651316,-2.2143917573923373,0.1846086294280968,2.1030165746236897
-2.1242341295506266,-2.156065120853727,0.3199970702957709,-2.1613098997586344,-2.1357411476080523,-0.26810744588641205,-0.2911479199360863
-2.139633213030563,-2.136758535522134,0.2288961234175706,-2.1688905283408855,-2.1475387390756953,-0.3129712313951416,-0.7231991728102077
-2.1819806926003866,-2.1753717061853197,-0.1828142529011383,-2.1840517855053863,-2.1396736780972665,-0.4964012112791835,0.32955748260256823
-2.1588820673804827,-2.1522038037874087,0.49091390599150314,-2.1309873854296324,-2.1121459646727674,-0.18121502181564703,0.9456456344714564
-2.097285733460738,-2.0904227307263112,0.8537360981400135,-2.0892939282272547,-2.0728206597806245,-0.0019945988587719288,0.07302279322654369
-2.0895861917207705,-2.0865614136599926,0.4114650737658932,-2.066552042480503,-2.0570905378237674,-0.19991149499185742,0.6717370085317579
-2.0433889412809623,-2.04022560886417,0.5386664931474808,-2.036229528151501,-2.0256302939100537,-0.12923582103970324,0.18701106936880801
-2.027989857801026,-2.028641657665214,0.34330410998776417,-2.0400198424426264,-1.9981025804855541,-0.21991406401519256,0.4178114933134963
-1.9971916908411538,-1.9900284870020284,0.5108097383186997,-1.9566329280378703,-1.9469796841257687,-0.12010342564746489,1.2129699184414482
-1.9124967317015051,-1.9128021456756574,0.950940251651166,-1.9528426137467452,-2.0099001719531966,0.09274636538126017,-0.5979235082305356
-1.9509944404013453,-1.9707219016704356,0.2976188634453544,-2.005907013822499,-1.9587772755934116,-0.23285967876539024,-0.38358433052220453
-1.9740930656212496,-1.98616716993571,0.6708063141991398,-1.9604232423289958,-1.9666423365718402,-0.04628853336779551,0.5193381195068874
-1.9355953569214093,-1.939831365139887,0.05806555655989057,-1.979374813784622,-1.931249562168912,-0.34411045375875965,-0.04727313455995109
-1.9355953569214093,-1.9205247798082943,0.4148896806535287,-1.9566329280378703,-1.9037218487444123,-0.1600103413679578,0.06403270609659213
-1.9278958151814414,-1.9243860968746127,0.8541311080436256,-1.907358842253242,-1.9115869097228406,0.06581403649094196,0.23000471317488722
-1.9086469608315209,-1.9243860968746127,0.2698698066540719,-1.9149394708354925,-1.884059196298341,-0.22379451896010044,0.2825364389847495
-1.885548335611617,-1.8857729262114273,0.9242775599194044,-1.808810670683985,-1.8408013609169844,0.13820185385209285,1.0950151536387889
-1.8047031473419524,-1.82399185315033,1.1025514362503557,-1.7443753277348555,-1.8132736474924847,0.26558552500085614,1.1597229194052425
-1.7161584173323197,-1.7235976094260475,1.1122318638119653,-1.6988915562413522,-1.6756350803699862,0.2980084222280688,0.660121335783909
-1.6622616251525435,-1.6540939022323133,0.9726389973041485,-1.7026818705324775,-1.7228254462405572,0.20891266405699702,-0.8872541785035815
-1.7277077299422718,-1.7351815606250032,0.6786114107890593,-1.7633268991904818,-1.7778808730895563,0.027049111956851696,-0.5042414316709954
-1.762355667772128,-1.7737947312881888,0.6356055167741481,-1.7519559563171059,-1.738555568197414,0.019001498933220888,0.7256331559957953
-1.704609104722368,-1.692707072895499,0.8652212958901246,-1.679939984785726,-1.6559724279239152,0.17163975772174964,0.9584162938802208
-1.6276136873226872,-1.63478731690072,1.2829731005173866,-1.551069298887467,-1.6087820620533442,0.4588101159565118,1.2193942670548799
-1.5275196447031028,-1.518947804911163,0.6652282986017993,-1.5624402417608425,-1.6166471230317725,0.08247449073143484,-1.4519261835639612
-1.6430127708026234,-1.6849844387628619,0.39190548414663723,-1.6685690419123502,-1.6835001413484145,-0.09361539026691083,0.19784395967585766
-1.6237639164527033,-1.5807288779722604,2.0186245696575074,-1.4449404987359595,-1.5694567571612015,0.9215192945886557,2.238910749656223
-1.442824685563454,-1.4648893659827034,3.0751903952073083,-1.3084891842554498,-1.412155537592632,1.7017952103677538,1.0859493735737196
-1.3465804138138533,-1.341327219860509,1.7460133852916884,-1.338811698584452,-1.392492885146561,0.8510058596227502,0.47765455032657933
-1.3003831633740452,-1.314298000396279,1.3098533964852124,-1.2743763556353225,-1.298112153405419,0.6184361977637091,0.16783650247230308
-1.2811343090241247,-1.2795461467994118,1.3067044584326093,-1.338811698584452,-1.3059772143838473,0.5895798000769404,-0.3463695670345769
-1.3080827051140131,-1.3606338051921019,0.7458907160756808,-1.3842954700779553,-1.3649651717220612,0.21296074813531282,-0.6081010461714831
-1.3581297264238055,-1.3490498539931464,0.684199262740244,-1.38050515578683,-1.3217073363407044,0.179778815133196,0.08451173014997686
-1.3465804138138533,-1.3451885369268275,1.2885104658769013,-1.3994567272424563,-1.4947386778661311,0.5084569743820017,-2.2344718215871753
-1.5390689573130545,-1.538254390242756,0.3501229113628842,-1.482843641647212,-1.506536269333774,-0.06835542776618965,1.034485734858474
-1.450524227303422,-1.4339988294521548,-0.005100797811914301,-1.4752630130649615,-1.427885659549489,-0.27688720228629476,-0.2291158160976798
-1.4659233107833582,-1.461028048916385,0.08872005146065261,-1.4714726987738365,-1.44754831199556,-0.21977699953461385,0.5471716547943775
-1.415876289473566,-1.414692244120562,0.3580335480147141,-1.4601017559004605,-1.5183338608014165,-0.06487338369884874,-1.5281039242416548
-1.5429187281830388,-1.5421157073090748,0.3341235799804524,-1.547278984596342,-1.6599049584131293,-0.10467204925442247,-1.7901147389366152
-1.6853602503724479,-1.708152341160773,0.5484113588638659,-1.7405850134437304,-1.8250712389601274,-0.047490800239025396,-2.142379245291292
-1.8470506269117768,-1.8162692190176932,0.43320231168111306,-1.7860687849372336,-1.770015812111128,-0.10597358914435961,1.3962779988780196
-1.7431068134222079,-1.7042910240944547,0.8088673191521538,-1.6079240132543458,-1.6795676108592004,0.15694811018271,2.3036080685879385
-1.5660173534029427,-1.5614222926406676,0.482298163362574,-1.535908041722966,-1.5458615742259163,-0.002643950417847766,0.475593664025738
-1.5236698738331185,-1.5343930731764375,0.8042580338520339,-1.5017952131028387,-1.5497941047151305,0.1925112136362043,0.42024467148622524
-1.4851721651332783,-1.4957799025132519,1.216286686477274,-1.395666412951331,-1.4672109644416313,0.4881279019418995,1.28856087944622
-1.3735288099037415,-1.3683564393247392,0.7390237366409156,-1.4184082986980826,-1.427885659549489,0.19075567884511346,-0.4006848998084182
-1.4043269768636137,-1.4417214635847917,2.437608227047323,-1.194779755521692,-1.3885603546573464,1.391162899613691,3.080420987888981
-1.1348430159647318,-1.1019255617487578,2.290760748466512,-0.9029255551050462,-1.0424976716064933,1.5034118569328652,2.3898911166989585
-0.9038567637656901,-0.9204436596317852,2.222109823858887,-0.7551032977511614,-0.8969940435055662,1.5090118419101748,-0.00959007284369971
-0.9000069928957062,-0.9204436596317852,1.6019237995126934,-0.8915546122316707,-0.95598200084378,0.9982765635478522,0.2914663010843369
-0.86535905506585,-0.8509399524380511,2.2763073305729464,-0.6110713546884009,-0.8655337995918523,1.6412208822773358,2.521904180308812
-0.5997248650369524,-0.6617354161884411,1.655240902372215,-0.36091061147413334,-0.6453120921958553,1.3097270949595439,2.01721143471327
-0.368738612837911,-0.360552685015593,1.7974884803374411,-0.13349175400661753,-0.38576507990771525,1.5589756443934941,1.5020490313590253
-0.18394961107867758,-0.17907078289862008,1.7717736919291993,-0.09558861109536501,-0.31497953110185833,1.5687189981502199,0.07574335009881009
-0.16855052759874112,-0.1674868316996646,2.6864520203241433,0.14320118924552702,-0.1301505981087894,2.6322878570345263,0.7185677377341065
-0.07230625584914047,-0.059369953842744266,2.815226704280541,0.24932998939703424,-0.3661024274616438,2.7797407277629578,3.0923815772673664
0.3319196854991818,0.6163605327630052,0.6420972091984687,0.6852161328764399,0.6956808046262012,0.8836227315102877,3.077703616800841
0.774643335547345,1.2225873121750206,-0.33147929896754397,1.1665860478493486,1.3248856829004805,-0.14215587921827166,3.090303117817728
1.263564236035316,1.8095075062554427,5.931449144368647,1.6934397343157608,1.2069097682240528,8.050081936214,0.10989742435708127
1.2905126321252043,1.1453609708486487,4.549092439434452,1.6669075342778836,0.852982024194771,5.570914821709117,1.0474198082971753
1.4791514047544216,1.4465437020214975,1.285721458078231,1.5228755912151233,1.3799411097494794,1.9402474872999829,-0.6948288534934787
1.3636582786549007,0.8248716543442075,-0.8506559060582735,0.7269095900788176,0.919835042511413,-0.7841128001054912,-3.177171410724491
0.816990815117169,0.33062306985543105,-0.8649136005845306,0.24174936081478385,0.41647113989199036,-0.8005122538717739,-3.1823150114077428
0.32422014375921393,-0.11342839277120444,-0.8565426627211737,-0.19413678266462184,-0.035769866367647535,-0.7930334363867365,-3.1776893580728074
-0.11850350628894915,-0.5111440506020167,-0.8411959433050195,-0.584539154650524,-0.44082050675671414,-0.7812970234528229,-3.1628678600168145
-0.5150299058973036,-0.8702465377696434,-0.8131221864659196,-0.9370383837251736,-0.8065458422536386,-0.7625320318964086,-3.171607757414414
-0.8730585968058179,-1.1945971713404036,8.470078126522097,-0.7096195262576578,-1.1368784033476351,5.637882371582971,-1.3535892954873143
-1.0078005772552594,-1.152122683610899,2.8856399923470843,-1.209941012686193,-1.2587868485132765,1.6713170627890095,-3.1632822229274997
-1.315782246853981,-1.457166731850066,3.120852656800429,-1.4714726987738365,-1.5419290437367021,1.539619397809767,-2.9024295948867764
-1.5698671242729267,-1.5961741462375345,1.9438801743998169,-1.547278984596342,-1.593051940096487,0.8492268997718356,0.09554394865689203
-1.5583178116629748,-1.5459770243753932,1.087571823611602,-1.5776014989253437,-1.6205796535209869,0.31648779993751974,-1.184616451814105
-1.6507123125425913,-1.5961741462375345,1.2508203683326158,-1.5965530703809703,-1.573389287650416,0.4295270467223135,0.8871008957313938
-1.5775666660128949,-1.5730062438396233,1.028760314162416,-1.5965530703809703,-1.573389287650416,0.29815141855786415,-0.04727313455995109
-1.5775666660128949,-1.5730062438396233,2.556970674640803,-1.3842954700779553,-1.526198921779845,1.28616682224671,2.388030685972804
-1.3812283516437098,-1.3992469758552877,2.3877471973706426,-1.391876098660206,-1.4042904766142035,1.2229688870994948,0.04133009837061558
-1.3735288099037415,-1.3799403905236949,2.1877628319846703,-1.3274407557110763,-1.3688977022112754,1.1344401529163395,0.12943274806428245
-1.3581297264238055,-1.3567724881257834,2.0501245895050433,-1.3577632700400786,-1.325639866829919,1.058898033532774,0.5237946125163983
-1.3080827051140131,-1.2911300979983678,2.0739490916689136,-1.3312310700022016,-1.3531675802544183,1.0683457427069918,-0.30611678607296444
-1.331181330333917,-1.314298000396279,4.981892259508068,-1.1151831554080613,-1.282382031448562,3.1816111801040354,3.0847710492553895
-1.0539978276950672,-1.0517284398866165,3.2125021309618815,-1.1038122125346854,-1.101485628944707,2.0214093597972744,-0.36360123796818716
-1.0847959946549395,-1.1019255617487578,2.79555469918878,-1.1644572411926897,-1.3295723973191331,1.6177729859348235,-3.1629837546240216
-1.3850781225136937,-1.4339988294521548,2.402105262854494,-1.3615535843312037,-1.4829410863984882,1.2256203719134369,0.5294647887285039
-1.3350311012039013,-1.3644951222584207,2.0245527293404155,-1.3274407557110763,-1.3492350497652041,1.0385680338930583,0.43190005968710105
-1.292683621634077,-1.2447942932025449,2.533701926469132,-1.1265540982814373,-1.2273266045995628,1.484182689106026,1.0682281985494062
-1.1925895790144925,-1.2293490249372705,1.6228872777158194,-1.2705860413441974,-1.3413699887867758,0.8093448427609796,-0.5029636689564817
-1.2349370585843165,-1.2756848297330934,1.6152208436038162,-1.1758281840660656,-1.231259135088777,0.8550237651251533,-0.34154543102692164
-1.2618854546742047,-1.2332103420035891,0.8812948515956974,-1.251634469888571,-1.2587868485132765,0.34521654654836975,0.0800414158789481
-1.2503361420642525,-1.2486556102688633,0.533124159425565,-1.3009085556731994,-1.2941796229162048,0.10438407507522436,-0.4699345024584576
-1.288833850764093,-1.3490498539931464,0.35711535449464227,-1.3463923271667027,-1.34530251927599,-0.0238828372001357,-1.1184012586862975
-1.3850781225136937,-1.376079073457376,0.28941253395245203,-1.369134212913454,-1.34530251927599,-0.07301080530823738,0.17454914362791557
-1.3658292681637736,-1.3490498539931464,1.5423891674995196,-1.2705860413441974,-1.3020446838946331,0.7650854399643188,1.4945479117176934
-1.2310872877143324,-1.2100424396056777,1.9058462059548136,-1.2326828984329448,-1.2430567265564199,1.028046575691387,0.3725515798627227
-1.1925895790144925,-1.1830132201414476,3.4059739769498325,-0.9635705837630506,-1.1250808118799922,2.246182472762544,2.0654738885512502
-0.9962512646453068,-1.0633123910855722,2.6171172683824286,-0.9484093265985498,-1.054295263074136,1.6936834554530538,0.3407782453964906
-0.9577535559454666,-1.0015313180244754,2.8191653610274954,-0.7475226691689103,-0.9520494703545659,1.9235342088418763,1.7542173526349014
-0.7768143250562172,-0.7659909769790423,3.129142695671965,-0.5314747545747707,-0.7672205373614962,2.3933618063688407,2.743369361715455
-0.4803819680674474,-0.48411483113778664,3.15596588056492,-0.36470092576525853,-0.49587593360571375,2.5885945270495574,-0.4798265770262952
-0.53042898937724,-0.592231708994707,2.1075977024201893,-0.6300229261440276,-0.7554229458938537,1.5399506259558884,-1.9704507503052495
-0.7498659289663296,-0.823910732973821,2.4021623237438865,-0.48599098308126715,-0.8183434337212817,1.8404992342023216,3.080420987888984
-0.414935863277719,-0.3180781972860883,2.6229529362279136,-0.36849124005638373,-0.5037409945841421,2.127180324108443,-1.3872465830490444
-0.5727764689470641,-0.5690638065967953,1.0359865212544108,-0.5693778974860232,-0.6413795617066403,0.7260999482125877,-1.2082076341588988
-0.7036686785265209,-0.7119325380505828,0.8462296051489367,-0.6072810403972758,-0.6453120921958553,0.5672308540072669,1.2647980959458336
-0.5612271563371123,-0.55747985539784,0.7690561323465087,-0.5997004118150254,-0.5509313604547134,0.5256670506267975,-0.25147514473071486
-0.584325781557016,-0.6153996113926186,1.082075359417307,-0.558006954612647,-0.6335145007282121,0.7724433201364838,-0.49261840938838863
-0.6343728028668085,-0.6308448796578925,0.5228315192081094,-0.6034907261061506,-0.5941891958360698,0.3208492526618223,0.7520264745103328
-0.5458280728571758,-0.5304506359336099,0.6871483120307982,-0.558006954612647,-0.5155385860517853,0.47549711185973015,0.1221577496463796
-0.5265792185072561,-0.5188666847346544,0.6778556676638537,-0.5617972689037729,-0.5548638909439275,0.4507135308385928,-0.9235667464529699
-0.6266732611268406,-0.6308448796578925,1.0533116526157047,-0.6262326118529024,-0.9087916349732094,0.6786189944367063,-3.0986820345101243
-0.9654530976854345,-0.9629181473612892,0.9118181114694051,-0.9863124695098023,-1.2076639521534913,0.44634657984955023,-0.46993450245845997
-1.0078005772552594,-1.005392635090794,0.2591716175824569,-1.0469574981678067,-1.0503627325849219,-0.0097177204509158,-0.4757243842104874
-1.0501480568250834,-1.0440058057539794,0.3039015835359638,-1.0128446695476794,-1.132945872858421,0.019693525383730565,0.6635664387238959
-0.980852181165371,-0.9667794644276076,0.18093431300048782,-0.9711512123453017,-0.9441844093761376,-0.03986714860358887,0.5705429883929248
-0.9192558472456266,-0.9088597084328297,0.5502875429886956,-0.8536514693204181,-0.8773313910594954,0.25988886294092617,0.40711342075950996
-0.8730585968058179,-0.823910732973821,0.9278795724745876,-0.7058292119665326,-0.8144109032320676,0.5955189979466318,1.9308627662729023
-0.6690207406966647,-0.7080712209842637,0.8662106524191308,-0.6148616689795261,-0.7200301714909256,0.5692309704191385,-1.1354719874883128
-0.7883636376661697,-0.8046041476422279,1.0401370109073678,-0.6641357547641549,-0.7986807812752102,0.7046666024691722,1.6256795355871547
-0.6112741776469042,-0.599954343127344,0.40397499142638305,-0.6451841833085283,-0.7200301714909256,0.20184757119510627,-1.0484114298250646
-0.7229175328764413,-0.7466843916474498,0.26334448995895726,-0.6717163833464053,-0.69643498855564,0.09245525835010282,0.30936245522897937
-0.6844198241766012,-0.677180684453715,-0.0031131015531974176,-0.7247807834221592,-0.7200301714909256,-0.1323376334920357,0.12903431315419636
-0.6651709698266808,-0.6617354161884411,0.33414320250266205,-0.6565551261819045,-0.6531771531742836,0.15370395496378006,0.33842905542814383
-0.6228234902568567,-0.6153996113926186,0.6405452734521471,-0.5769585260682736,-0.5784590738792125,0.4216839302139819,-0.04727313455995109
-0.6228234902568567,-0.634706196724211,0.7237869736088057,-0.6451841833085283,-0.5705940129007842,0.477717368500562,0.19518377415702132
-0.5958750941669685,-0.6076769772599809,0.24799360514806282,-0.6641357547641549,-0.6177843787713555,0.08388010711789423,-0.7346784361970763
-0.6728705115666487,-0.6964872697853082,0.08813754860825462,-0.7361517262955347,-0.6767723361095686,-0.05733240003114207,-0.3986994404530882
-0.7113682202664888,-0.7196551721832197,0.030122281965663265,-0.7172001548399082,-0.6767723361095686,-0.09897991315863319,0.3792306094103549
-0.6651709698266808,-0.6655967332547597,0.005076315433350346,-0.720990469131034,-0.6925024580664259,-0.12031474390969206,-0.818677514536147
-0.7498659289663296,-0.7428230745811307,0.576810317605571,-0.6603454404730297,-0.6767723361095686,0.34376723483839067,1.3547966444688821
-0.5997248650369524,-0.5960930260610254,0.2713608674146126,-0.6413938690174031,-0.6020542568144981,0.1098512457159367,-0.2881296676418279
-0.6266732611268406,-0.6269835625915741,1.0638335401003054,-0.5769585260682736,-0.6020542568144981,0.7620403084432436,0.19545257339063213
-0.5997248650369524,-0.5960930260610254,1.9226024347284634,-0.4101846972587621,-0.5627289519223558,1.5348497314284226,2.01721143471327
-0.368738612837911,-0.3451074167503184,1.3271455058014576,-0.3457493543096326,-0.37003495795085795,1.0932252638642077,-0.27321595042313584
-0.3956870089277993,-0.4030271727450971,0.6811514986128959,-0.37986218292975993,-0.41722532382142924,0.516035119969559,-0.7625462186958776
-0.4803819680674474,-0.48025351407146816,0.590518681880915,-0.5201038117013945,-0.7750855983399245,0.3370936270450819,-3.1749672570088805
-0.8422604298459456,-1.1135095129477135,1.1114856057422524,-0.8953449265227958,-1.1093506899231353,0.6054155542257931,-2.1915551570426732
-1.0655471403050194,-1.0169765862897493,0.2899900182569703,-1.0469574981678067,-1.054295263074136,0.01412387625642353,0.7465578609854637
-0.9885517229053389,-1.0555897569529349,-0.588833244625904,-1.1151831554080613,-1.2430567265564199,-0.6181807788214867,-3.182709074143659
-1.3003831633740452,-1.225487707870952,0.5885528163054748,-1.2478441555974458,-1.5026037388445594,0.14033161518672282,0.9852531231948551
-1.2079886624944285,-1.2641008785341377,0.33775284325062255,-1.2440538413063202,-1.443615781506346,-0.03986974315812361,-3.1708025511201354
-1.4967214777432305,-1.5150864878448447,0.10946055558148321,-1.4980048988117132,-1.5537266352043446,-0.2227138674763461,-0.4636821153593644
-1.5313694155730866,-1.4996412195795703,-0.049996375845451635,-1.5207467845584648,-1.5851868791180586,-0.31821539495292867,-1.266464246758934
-1.6314634581926712,-1.7158749752934102,-0.009110617567802883,-1.6117143275454713,-1.738555568197414,-0.3206048089018741,0.5382546262729226
-1.5852662077528628,-1.6077580974364905,-0.007581867512685511,-1.5813918132164693,-1.6638374889023435,-0.3057901218181444,-1.148911186877341
-1.6738109377624957,-1.7120136582270915,-0.27091566389711447,-1.649617470456724,-1.703162793794486,-0.46689561618779557,0.44918624995575496
-1.635313229062655,-1.6309259998344017,-0.0646538980812853,-1.5434886703052164,-1.589119409607273,-0.3329458504641008,1.6143143679910428
-1.5044210194831984,-1.5343930731764375,-0.09934190028392816,-1.547278984596342,-1.60484953156413,-0.35310078184803007,-0.8825623660745052
-1.573716895142911,-1.6154807315691273,-0.03731937334486687,-1.5700208703430933,-1.6009170010749154,-0.31894833824775115,-0.3333427189302783
-1.596815520362815,-1.576867560905942,-0.31157076971421177,-1.5889724417987197,-1.5851868791180586,-0.478227706316013,0.5782656899298346
-1.5467684990530228,-1.5266704390438004,-0.40155378486672777,-1.5548596131785921,-1.5183338608014165,-0.5268654514430862,0.14142636000710374
-1.5313694155730866,-1.5961741462375345,0.05197760631249272,-1.5927627560898447,-1.7424880986866282,-0.29469605878266386,-3.189034846765024
-1.7893040638620163,-1.8201305360840117,0.05355880019295307,-1.808810670683985,-1.9666423365718402,-0.3382323088974071,-1.558991960410268
-1.900947419091553,-1.943692682206206,-0.2850471921296757,-1.9301007279999935,-2.064955598802196,-0.5185595497088638,-2.840835310477559
-2.097285733460738,-2.059532194195763,-0.1506738663441516,-1.9604232423289958,-2.0924833122266957,-0.4593694396372039,1.8173137461307554
-1.9779428364912337,-1.9707219016704356,-0.1873296913559077,-1.9187297851266176,-1.9351820926581262,-0.4627882299731052,1.1447699974078809
-1.8970976482215691,-1.897356877410383,-0.2257578667368623,-1.8808266422153652,-1.8643965438522696,-0.4729877048839794,0.22612670131845103
-1.877848793871649,-1.8741889750124714,-0.49037887046695816,-1.8997782136709915,-1.8958567877659835,-0.6105795703635435,0.061139140048333276
-1.870149252131681,-1.8819116091451087,-0.07412143884183771,-1.6988915562413522,-1.8368688304277703,-0.3653302601055314,3.0858228775650582
-1.6468625416726073,-1.461028048916385,0.3406143690661546,-1.5131661559762142,-1.5497941047151305,-0.08212536990096825,0.9347344392073751
-1.5698671242729267,-1.314298000396279,-0.8615245250158834,-1.3729245272045794,-1.2587868485132765,-0.7991052139520267,3.0947026962106654
-1.315782246853981,-1.036283171621342,-0.8550961666658048,-1.1000218982435603,-0.9756446532898512,-0.7942202525604803,3.067443003978403
-1.0385987442151312,-0.7273778063158568,-0.8344874997977741,-0.7967967549535391,-0.6610422141527119,-0.7773649361239596,3.1000920201056394
-0.7306170746164092,-0.38758190447982244,-0.8216547215710032,-0.46324909733451536,-0.31497953110185833,-0.7638541664027833,3.0982935257315485
-0.3918372380578146,-0.01689546611324023,-0.8124562251622821,-0.0993789253864902,0.0625433958627085,-0.7513425562102918,3.07067739249194
-0.02225923453934851,0.3924041429165282,-0.6674976778179152,0.3023943894727882,0.4793916277194183,-0.5962458431779457,3.083374428986667
0.38581647767895844,0.8441782396758006,9.568745102275054,0.7458611615344443,0.4204036703812045,10.61378732312664,3.0938445678136537
0.8362396694670894,0.828732971410526,6.908827754593807,1.231021390798478,0.8333193717487002,8.575311750262554,2.221646938667432
1.1942683603756037,1.0604119953896407,3.2285780453849577,1.0794088191534672,1.0417434876770548,4.061777580064517,-0.6614385258771948
1.0903245468860352,1.0913025319201892,2.368612929684192,1.1362635335203464,1.0220808352309831,3.047896360924225,-0.9057648447276867
0.9478830246966259,0.9329885322011279,2.562089693849065,1.1931182478872255,1.0299458962094123,3.3352071199537914,1.5988816667289631
1.2135172147255242,1.1414996537823303,2.3344373714055466,1.3712630195701132,1.2069097682240528,3.1562144777428744,0.3380225182054967
1.2789633195152526,1.2650617999045246,3.827446884273463,1.6327947056577563,1.3012904999651946,5.296428979437325,2.2587576071167828
1.675489719123607,1.6318869212047882,3.8418166429738743,1.7957782201761427,1.4979170244259068,5.391065441529139,-0.6311093707504168
1.5676961347640546,1.2998136535013916,1.8693743609083275,1.4660208768482448,1.1675844633319106,2.6299895180642348,-1.279652612155318
1.344409424304981,1.4890181897510015,1.9527571826313637,1.4205371053547413,1.1990447072456245,2.677378137821987,-1.2417249210680315
1.1365217973258432,0.9909082881959059,1.153047613346692,1.1817473050138498,1.0299458962094123,1.6130674705360515,-0.09326863636066969
1.1288222555858753,1.1299157025833748,0.41306297941079295,1.0907797620268436,1.1282591584397683,0.7306594737704838,0.04485334916461045
1.1442213390658111,1.1144704343181002,0.8483370941455424,1.2727148480008563,1.1479218108858391,1.312596674815354,1.2157457841969612
1.3559587369149328,1.3693173606951257,0.8123856223287036,1.3940049053168644,1.2855603780083373,1.2956453179688239,-0.8418884373698405
1.217366985595508,1.1723901903128788,2.41023425652457,1.644165648531132,1.246235073116195,3.45110760932956,3.0781561840349236
1.7486353656533031,1.9099017499797255,2.3356606926367047,1.8185201059228946,1.5647700427425488,3.4596908096616095,-1.0150257596758128
1.5676961347640546,1.4542663361541346,0.9745713389797521,1.3826339624434887,1.2934254389867663,1.503248758175651,-1.9383381950080152
1.225066527335476,1.24961653163925,0.6986589036331807,1.1817473050138498,1.1361242194181966,1.0915474533577934,0.06580329792193522
1.2443153816853962,1.253477848705569,0.13911686130897086,1.1514247906848478,1.1557868718642674,0.4096021672665917,-0.8810244496219881
1.101873859495987,1.0874412148538701,0.28040539477438425,1.1779569907227248,1.1872471157779814,0.6047301214324434,0.2768402460047063
1.1557706516757635,1.1067478001854631,0.4844566909911162,1.3750533338612385,1.2069097682240528,0.8940736019452209,1.0754888581140245
1.344409424304981,1.4465437020214975,0.6197823364222941,1.458440248265994,1.3484808658357654,1.0902420431169584,0.8817449216129987
1.50609980084431,1.473572921485727,0.9417929444308178,1.6972300486068859,1.5254447378504066,1.5809310093574684,0.5112436730202148
1.6061938434638945,1.5932737505416028,0.6010104078927587,1.6669075342778836,1.631623061059191,1.1334946346818227,0.3748178401295118
1.6831892608635748,1.647332189470063,0.6680385850434795,1.5531981055441255,1.533309798828835,1.189342866216021,-1.3175084306277582
1.4483532377945494,1.458127653220453,0.1556215604628895,1.5152949626328729,1.5215122073611924,0.5187289099092443,0.2783022425166213
1.50609980084431,1.5314926774805055,2.1279299476710056,1.936019848947778,1.6080278781239052,3.2535524966810914,1.391981715742785
1.7640344491332396,1.716835896663797,1.428746760408376,1.856423248834147,1.761396567203261,2.321154217716485,0.34291851564707143
1.837180095662936,1.8095075062554427,1.9832120898829497,2.1331161920862916,1.8479122379659745,3.20594951086841,1.2508619097768272
2.083565431341913,2.0334638961019196,1.1568221635779798,2.015616449061409,1.9934158660669012,2.040835416556831,-0.105698304966838
2.072016118731962,2.068215749698787,0.7934942021741522,1.9473907918211535,1.859709829433617,1.4858159877471602,-1.4325899324007145
1.798682386963096,1.7708943355922573,0.3242821574028616,1.7313428772270132,1.7417339147571895,0.7993448446524288,-0.10852040849824841
1.7871330743531433,1.8597046281175837,1.032863278166952,2.03835833480816,1.9147652562826165,1.85400638211825,0.5050338720203078
1.8910768878427127,1.8635659451839028,0.6968478602598296,1.939810163238903,1.8754399513904736,1.3670156656478274,0.7366604822492259
2.041217951772089,1.4388210678888598,-0.6153361959786545,1.3295695623677348,1.5451073902964774,-0.4817305046804554,-3.1651625732394497
1.429104383444629,1.1376383367160117,2.272014765829515,1.1400538478114715,1.018148304741769,2.9286198937243877,-2.247113708148684
1.0402775255762424,1.0642733124559591,0.7395729163353922,1.1135216477735945,1.0967989145260544,1.1209711062864456,0.2807247509403127
1.094174317756019,1.1608062391139233,0.4913166946443287,1.1855376193049751,1.1597194023534823,0.8449059484903753,0.5091735588334843
1.1865688186356358,1.415653165490949,0.2804735968400695,1.3447308195322363,1.2934254389867663,0.6207301345301729,-0.0700531354517855
1.182719047765652,1.2573391657718875,0.1948622387455692,1.1590054192670982,1.1361242194181966,0.4709323336859415,-0.457612013598444
1.1134231721059389,1.010214873527499,-0.02101120052591766,1.1173119620647205,1.1085965059936969,0.22009869722765388,0.2992217829934764
1.1711697351556993,1.1762515073791973,0.14285477614073672,1.2423923336718543,1.2501676036054092,0.44429488087872554,0.43250463440592046
1.2520149234253641,1.2225873121750206,-0.2831154024943388,1.2651342194186053,1.242302542626981,-0.08941991745953481,-0.4747996692831852
1.178869276895668,1.1646675561802418,-0.1416729501654547,1.0831991334445932,1.1282591584397683,0.06011191204205634,-0.7316700978966991
1.0633761507961468,1.0719959465885962,-0.46984402643823814,0.9960219047487119,1.1203940974613393,-0.33128068133616106,-0.11724392029706215
1.051826838186195,1.0719959465885962,-0.19714832972612464,0.9808606475842104,1.0220808352309831,-0.017952850270896888,-0.6082945018153652
0.9594323373065784,0.9677403857979949,-0.41272005389908334,0.9656993904197096,1.0653386706123404,-0.26834005163565555,0.26216387907654654
1.0094793586163704,1.0295214588590922,-0.10547290967213391,0.9656993904197096,1.0102832437633409,0.0901497960980325,-0.04727313455995109
1.0094793586163704,1.017937507660136,-0.520735614922017,0.916425304635081,1.0220808352309831,-0.39849110924356085,-0.2594000908677155
0.9748314207865141,0.9831856540632689,-0.22929659540328245,0.8936834188883298,0.852982024194771,-0.07178045661127105,-0.7117301560210275
0.8670378364269616,0.8750687762063493,-0.0544899334314655,0.9922315904575867,0.9316326339790563,0.14959731607955454,1.1407657181532092
1.0556766090561789,1.079718580721233,-0.043933367781015954,1.0604572476978413,1.0889338535476254,0.182945990857641,-0.35093275809868407
1.0056295877463863,1.0140761905938174,-0.48945043910921177,0.9429575046729579,1.0102832437633409,-0.36219076600242334,-0.3303223764105313
0.9594323373065784,0.9677403857979949,-0.53823433785447,0.9694897047108348,1.0417434876770548,-0.4153288732855722,0.5239951983074341
1.051826838186195,1.0681346295222776,-0.5427599639614351,0.9846509618753356,1.0614061401231263,-0.421594808633668,-0.6316703921176735
0.9555825664365944,0.8750687762063493,-0.6137281026815589,0.9240059332173313,0.9316326339790563,-0.5065563558428756,0.1909366234331121
0.9940802751364345,1.002492239394862,-0.6075346625577296,0.916425304635081,1.0378109571878407,-0.4990151586139795,-0.14183682684865867
0.978681191656498,0.9870469711295874,-0.5247941145923388,0.9126349903439558,1.0063507132741267,-0.4038256575833952,0.09500256471748442
1.0017798168764025,0.9831856540632689,-0.32735821800516224,1.0566669334067162,1.0535410791446973,-0.15967477501506036,0.1887792520399674
1.0402775255762424,1.0217988247264544,-0.26021215516474705,1.030134733368839,1.1203940974613393,-0.07821590486112195,0.37443843251181425
1.1095734012359548,1.0951638489865076,-0.10411564339806624,1.052876619115591,0.8136567193026287,0.08305611972878797,-2.197129404979393
0.7515447103274406,0.7206160935536063,-0.3570670177434716,0.8823124760149536,0.7743314144104865,-0.222692546965782,0.9456456344714564
0.9055355451268018,0.9484338004664018,-0.5775191291730123,0.8519899616859514,0.8962398595761281,-0.4721630927214349,-0.6728119590497368
0.8054415025072171,0.8094263860789336,-0.46378769304248246,0.8519899616859514,0.9041049205545564,-0.3394362851049107,0.22277894822606198
0.8477889820770412,0.8403169226094822,-0.1224345476105002,1.0718281905712168,0.9355651644682704,0.07953830286978442,1.2427485657497275
1.051826838186195,1.0488280441906845,-0.3746528626671163,1.0149734762043379,1.0732037315907688,-0.22007479015750558,-0.23428025697842247
1.0210286712263228,1.0488280441906845,-0.1347648186380758,1.0604572476978413,1.1203940974613393,0.07638863359210527,0.6582217802781511
1.1365217973258432,1.1299157025833748,-0.24443870862238096,1.026344419077714,1.0928663840368402,-0.06323623382571261,-0.39223939806534874
1.0787752342760826,1.0719959465885962,-0.5195314645437593,1.0339250476599644,1.112529036482911,-0.38972936943963793,-0.34957814267768933
1.0287282129662907,1.0256601417927729,-0.48906451277726204,0.9656993904197096,1.0338784266986265,-0.3598413054658636,-0.5873404379858185
0.940183482956658,0.9716017028643135,-0.6725756954900002,0.9202156189262061,1.0260133657201973,-0.5758623267174349,0.2872396058089199
0.9940802751364345,1.002492239394862,-0.04630759259742813,0.9012640474705802,0.821521780281057,0.12798544784398455,-1.2529602112409446
0.7977419607672492,0.7823971666147035,0.019368738310935083,0.6852161328764399,0.6209627253311307,0.16005870747813827,-1.4488341799969728
0.5783050211781597,0.6433897522272353,0.09196770435004957,0.9505381332552083,0.7074783960938443,0.2896208620840516,1.342813142084016
0.7861926481572967,0.7901198007473405,-0.32272609831218957,0.7610224186989449,0.7350061095183441,-0.19682423175209007,-0.3676830919424239
0.7361456268475048,0.7244774106199249,-0.4926276315863776,0.6511033042563126,0.7625338229428432,-0.38899619480171554,-0.04727313455995109
0.7361456268475048,0.7013095082220132,-0.506963665645037,0.6776355042941896,0.7664663534320582,-0.4038711880089811,-0.42080348357853453
0.6783990637977443,0.6897255570230578,-0.5538786069744122,0.6207807899273105,0.6878157436477729,-0.4590313506150384,-0.3245062960985334
0.6360515842279202,0.6974481911556948,-0.3656986691691795,0.734490218661068,0.786129005878129,-0.2385787445171679,0.8427211279255162
0.770793564677361,0.793981117813659,-0.5299246262752455,0.7382805329521939,0.8254543107702712,-0.4245193201977202,-0.07199798928286702
0.7669437938073771,0.7708132154157481,-0.6315912223755575,0.6776355042941896,0.7428711704967724,-0.5421510200927108,-0.5669058605997281
0.6860986055377122,0.6858642399567393,-0.6701145996097903,0.632151732800686,0.6956808046262012,-0.5865575951158738,-0.6260097782954744
0.5975538755280795,0.604776581564049,-0.6149790761115344,0.632151732800686,0.6327603167987732,-0.5285031419041248,-0.021636297490693547
0.6014036463980641,0.6356671180945976,-0.3831839423933147,0.5449745041048047,0.22770967640970663,-0.28276883427386484,-0.2521998583895291
0.5706054794381918,0.5777473620998197,-0.43875472454917797,0.5449745041048047,0.4872566886978466,-0.3487408684399808,-0.4082600901599941
0.5167086872584152,0.5236889231713595,-0.3579148010367911,0.43126507537104714,0.2316422068989208,-0.28068583432759536,-1.7167679121807333
0.2703233515794374,0.28814858212592703,0.12312034031335166,0.20005590361240616,-0.047567457835290004,0.14060773964366935,-1.5628958370682409
0.05858595373031636,0.017856387483626827,-0.38030324572488217,0.07497553200527235,0.05467833488428019,-0.33272721728547094,0.18440791154737735
0.0893841206901886,0.08349877761104246,-0.5059350640716116,0.13941087495440185,0.1647891885822787,-0.4490171719008922,0.09646280856729451
0.10863297504010831,0.14141853360582113,-0.7125943992504714,0.06360458913189612,0.16872171907149286,-0.6527854679662055,0.009958230901144328
0.1163325167800762,0.12211194827422801,-0.5669865521814277,0.03707238909401916,0.06647592635192266,-0.5161892054104161,-0.5042878008538593
0.05473618286033173,0.08349877761104246,-0.6868737391412102,0.04086270338514501,0.06647592635192266,-0.629924328629868,0.15563565929679227
0.08168457895022002,0.08349877761104246,-0.7001945711492831,0.07876584629639753,0.13332894466856474,-0.6406797990006532,0.2983284259316464
0.1278818293900287,0.13369589947318414,-0.6593583459392071,0.12424961778990043,0.20411449347442098,-0.5987577129436054,0.5224343558679032
0.20487724678970895,0.21864487493219223,0.008436986020998391,0.5487648183959306,0.2945626947263487,0.14163019356410467,3.086016147320913
0.6360515842279202,0.6318058010282791,1.1070120219767998,1.0149734762043379,0.6760181521801304,1.497611497679269,3.0804209878889766
1.1095734012359548,1.261200482838206,3.118221432147097,1.386424276734614,1.1282591584397683,4.133385005175283,0.9467464313329131
1.2751135486452685,1.1067478001854631,0.6707280248522163,1.231021390798478,1.1675844633319106,1.0766542118995048,-0.5401762197596407
1.1904185895056199,1.1453609708486487,0.6182673371883671,1.2613439051274802,1.210842298713267,1.0315966329365849,0.20312450260844822
1.2327660690754438,1.1453609708486487,0.37587468646899963,1.1514247906848478,1.1243266279505535,0.6961387553078376,0.02047475256890919
1.2443153816853962,1.1955580927107905,0.8951442872519402,1.3068276766209836,1.2580326645838382,1.392707749472702,0.6287414452200748
1.3598085077849167,1.3422881412308956,0.5661931278967345,1.303037362329858,1.336683274368123,0.9882364400014167,-0.48841475972905124
1.2828130903852364,1.261200482838206,0.7430543331850261,1.3712630195701132,1.3563459268141944,1.2274929756719808,0.042217398271203826
1.2982121738651722,1.253477848705569,0.2583782353481535,1.2461826479629794,1.1400567499074108,0.5760346331887335,-0.8057724224576944
1.1673199642857155,1.1376383367160117,0.8706377142457384,1.128682904938096,1.0024181827849126,1.2377780584931035,-1.2590259743976204
0.9632821081765622,0.9716017028643135,0.229454286312752,0.9467478189640831,0.9355651644682704,0.47202264016767986,0.3570675504714695
1.0287282129662907,1.037244092991729,-0.16358337816800336,0.9353768760907075,0.9709579388711985,0.012189279009202341,-0.8691146832514862
0.8939862325168499,0.8982366786042608,-0.35694702426366776,0.8861027903060787,0.9591603474035554,-0.21409589276902138,0.07330104132473912
0.9132350868667697,0.9252658980684902,0.005825233333439523,0.9922315904575867,1.0220808352309831,0.22657868069546908,0.26501583311928356
0.9632821081765622,0.9252658980684902,-0.3435039404292452,0.9088446760528306,1.0102832437633409,-0.19359607147297633,-0.14241211927322875
0.9478830246966259,0.9831856540632689,-0.34413888710698615,0.9012640474705802,1.0024181827849126,-0.195634458299579,0.000441497361469848
0.9555825664365944,0.9484338004664018,-0.4262025835198404,0.9050543617617054,1.0299458962094123,-0.2873763509350425,-0.16637801355648482
0.936333712086674,0.9909082881959059,0.24855909512314858,1.0907797620268436,1.045676018166269,0.5325039203341477,1.2439767325061193
1.1442213390658111,1.156944922047605,-0.14447244672919352,1.1514247906848478,1.175449524310339,0.07687508083626013,0.2512586098735023
1.1942683603756037,1.1492222879149672,-0.3780584994437665,1.1135216477735945,1.2069097682240528,-0.21330902589777398,-0.5022104614616121
1.1172729429759234,1.1260543855170564,-0.2702377584495232,1.052876619115591,1.0574736096339115,-0.09716118145799699,-0.6935863111545668
1.0094793586163704,1.0565506783233216,-0.05880026383439114,1.098360390609094,1.1282591584397683,0.1708099634915936,0.9426526615429508
1.1711697351556993,1.1839741415118343,-0.3771619358650563,1.0794088191534672,1.1951121767564103,-0.2130524147923276,-0.275738738829412
1.1326720264558592,1.1067478001854631,-0.46393704502738264,1.0415056762422148,1.1400567499074108,-0.32095233994019484,-0.20837584874054424
1.105723630365971,1.1183317513844186,-0.19412816761211493,1.124892590646971,1.2069097682240528,0.013083348873568223,0.04526219450658748
1.1211227138459074,1.0874412148538701,-0.3969771201278259,1.0680378762800917,1.1518543413750533,-0.23800721573405179,0.11418600155466989
1.1480711099357956,1.1453609708486487,-0.2859627760048501,1.1135216477735945,1.2226398901809095,-0.09843872205273325,0.06746252657170206
1.1673199642857155,1.1762515073791973,-0.3737866613030783,1.0907797620268436,1.210842298713267,-0.20721333086081037,-0.20731596246304032
1.140371568195827,1.156944922047605,-0.3924767875021744,1.0718281905712168,1.1833145852887672,-0.2319801738900212,-0.23111996027333445
1.1095734012359548,1.1183317513844186,0.11817561527295183,1.0149734762043379,0.9866880608280552,0.3513906606123688,-0.8101253595474954
0.982530962526482,0.9522951175327203,-0.5193698673020326,0.9126349903439558,1.014215774252555,-0.3967317602549733,-0.04727313455995109
0.982530962526482,0.9909082881959059,-0.5231918929962625,0.9202156189262061,1.0220808352309831,-0.40164635883233835,-0.1420517443311288
0.9671318790465462,0.9831856540632689,-0.1289424499444722,0.8823124760149536,0.8451169632163427,0.036113541411395805,-1.378206803687157
0.7515447103274406,0.604776581564049,0.0702269032658351,0.7079580186231917,0.463661505762561,0.21572938565658195,-0.518909549849868
0.6783990637977443,0.5931926303650936,-0.3221296940821648,0.5373938755225544,0.6091651338634884,-0.21796453499921892,-1.1057997513436344
0.5167086872584152,0.6820029228904209,-0.2640542550504957,0.6624742471296882,0.6760181521801304,-0.14247123649685395,0.7092166865494629
0.6283520424879516,0.5661634109008635,-0.42845380372772085,0.5866679613071831,0.5816374204389885,-0.33025769110617775,-0.6585488588170717
0.535957541608335,0.5314115573039965,-0.5121974088578294,0.529813246940304,0.45972897527334683,-0.4251096396469756,0.36836728038342886
0.5975538755280795,0.6009152644977306,-0.4397054884449891,0.6245711042184356,0.6760181521801304,-0.33365261268125296,0.5423741180328814
0.6860986055377122,0.7167547764872879,-0.47794521735306056,0.6814258185853147,0.7428711704967724,-0.3703443960236853,0.07853917929559902
0.7053474598876326,0.7476453130178364,-0.5217741030347655,0.6511033042563126,0.7271410485399151,-0.4238690155015074,-0.17258139267088762
0.6860986055377122,0.6356671180945976,-0.45947686078476885,0.6245711042184356,0.6799506826693446,-0.35570614368430464,-0.5001974644399243
0.6168027298779998,0.6163605327630052,0.18078009302414433,0.5260229326491788,0.4125386094027762,0.28702399670304796,-1.6813337373087818
0.370417394199022,0.35379097225334266,-0.06612608910179835,0.2796525037260364,0.20804702396363584,-0.012696070514533465,-1.394255960765348
0.17792885069982067,0.21092224079955524,-0.5759907806017253,0.12424961778990043,0.22770967640970663,-0.5153106656604896,0.06533511467313635
0.19332793417975713,0.20319960666691828,-0.30771913458749167,0.1318302463721508,0.05861086537349435,-0.262153435373398,-0.8046519803547583
0.0893841206901886,0.0950827288099986,0.8064241896733533,0.4236844467887968,0.17658678004992187,0.9545344216840533,3.0861704256140694
0.5090091455184473,0.5816086791661381,0.7055186563589992,0.6169904756361853,0.6130976643527024,0.9002330932624388,0.18789183705275012
0.5436570833483035,0.5893313132987751,-0.02792123910149086,0.49949073261130184,0.3299554691292768,0.06529986354948678,-0.980913171111874
0.4050653320288781,0.37695887465125355,-0.2923573595276982,0.3440878466751659,0.2552373898342064,-0.2199095703615407,-1.3838945544099217
0.21257678852967685,0.23795146026378533,-0.1711584747085958,0.49191010402905144,0.3220904081508485,-0.07856028484687495,1.3490188843904647
0.4050653320288781,0.4117107282481206,-0.41621783121480505,0.35545878954854143,0.2749000422802779,-0.349073294525329,-1.0096405568519284
0.26647358070945343,0.2727033138606524,-0.4420999380093565,0.18868496073902993,0.22377714592049247,-0.3826384526981014,-0.6540568267458126
0.18177862156980462,0.21092224079955524,-0.6037054603400317,0.14699150353665222,0.23557473738813495,-0.5424436456722762,0.00898035685100471
0.18947816330977318,0.1954769725342813,-0.3784804087640138,0.2682815608526608,0.18838437151756435,-0.31786932247692234,0.20541310513520453
0.22412610113962936,0.23022882613114837,-0.31768863050697266,0.3099750180550385,0.30242775570477703,-0.24163306393797457,1.0110739416026409
0.370417394199022,0.3924041429165282,-0.36487984289712594,0.41610381820654574,0.40467354842434794,-0.27694221434738003,0.7070372481150742
0.47821097855857514,0.45418521597762535,-0.5847584346749732,0.43126507537104714,0.48332415820863245,-0.5068257691661815,-0.2314098785224625
0.45126258246868683,0.4657691671765808,-0.5343995650486256,0.42747476107992194,0.48332415820863245,-0.45305660327486985,-0.07373416774479766
0.4474128115987029,0.45418521597762535,-0.5722195927975169,0.4047328753331702,0.38107836548906227,-0.4994446786986693,-0.9212266150071546
0.32037037288923,0.32676175278911257,-0.6071825612384891,0.23795904652365868,0.21591208494206415,-0.5451551639537949,-0.9735936934733971
0.18947816330977318,0.1916156554679628,-0.6737927937217876,0.18868496073902993,0.22770967640970663,-0.6102526133520798,0.23348935399022125
0.2279758720096133,0.23409014319746685,-0.6766927114285994,0.17352370357452918,0.22377714592049247,-0.6137758559666298,-0.3255377362013141
0.18947816330977318,0.1993382896005998,-0.47540894362561253,0.11287867491652487,0.06647592635192266,-0.42604800781543184,-0.8334081025004396
0.08168457895022002,0.21092224079955524,-0.211294913602325,0.38578130387754356,0.2788325727694921,-0.13549136145733787,1.594334277775124
0.30112151853930963,0.3924041429165282,-0.6327939173749302,0.3137653323461637,0.34568559108613417,-0.5645692557605313,-0.04727313455995109
0.30112151853930963,0.23795146026378533,-0.547973281684357,0.3365072180929155,0.3220904081508485,-0.47419719526635323,0.773643957946332
0.41661464463883063,0.4348786306460322,-0.6617893807176175,0.4198941324976716,0.48332415820863245,-0.5884117389339851,-0.10060125258976975
0.40891510289886274,0.4155720453144398,-0.5936417662768485,0.32513627521953997,0.3850108959782764,-0.5229191506187783,-0.4479171297498237
0.35116853984910223,0.33448438692174953,-0.716041238305214,0.2948137608905378,0.3850108959782764,-0.6488279341442059,-0.3990034424478088
0.30112151853930963,0.3151778015901564,-0.6249060147449954,0.24932998939703424,0.22770967640970663,-0.5618502057035223,-0.5398233900637189
0.23182564287959725,0.16072511893741423,-0.6424345478518537,0.16215276070115295,0.1844518410283502,-0.5819210866318961,-0.8813249005463347
0.1163325167800762,0.12211194827422801,-0.6366662791043934,0.03707238909401916,0.031083151948994546,-0.5828634074650059,-0.3043438843502738
0.08168457895022002,0.09122141174367944,-0.688658635880108,0.05223364625852057,0.09793617026563663,-0.6309755932115348,0.03912725556295084
0.09323389156017253,0.0989440458763171,-0.7336952351090652,0.04086270338514501,0.1451265361362079,-0.6737402250002723,-0.04727313455995109
0.09323389156017253,0.14141853360582113,-0.7407728931838208,0.09771741775202346,0.12153135320092227,-0.680304639518918,-0.13343550707920865
0.08168457895022002,0.0487469240141754,-0.6906449771308973,0.0257014462206436,0.06647592635192266,-0.6347573790541962,-0.4216748250925091
0.03163755764042807,0.029440338682582973,-0.7512675801389135,-0.03115326814623552,0.031083151948994546,-0.693140755983438,-0.04727313455995109
0.03163755764042807,0.04102428988153843,-0.7376135165516279,0.029491760511768786,0.12153135320092227,-0.6781536513964244,0.18591934428060317
0.0624357246003003,0.071914826412087,-0.7870548952546069,-0.0008307538172333692,0.11759882271170811,-0.7259436708188078,-0.13407315645955467
0.05088641199034779,0.06805350934576852,-0.6430912750273927,0.048443331967395385,0.13332894466856474,-0.5860673314459125,0.5330040681207444
0.1278818293900287,0.13369589947318414,-0.6870723230808103,0.08255616058752271,0.1844518410283502,-0.6271835720299443,-0.1897000071669172
0.10863297504010831,0.12211194827422801,-0.7161145091042579,0.07118521771414649,0.17658678004992187,-0.6557616934257773,0.26749937547607877
0.15098045460993237,0.5661634109008635,0.25100287701317353,0.47295853257342485,0.2395072678773491,0.34131462424729686,0.5759992449135698
0.2356754137495812,0.0950827288099986,-0.2539366617830844,0.08634647487864791,0.12939641417935058,-0.20878549645272607,-0.8250301099468949
0.1278818293900287,0.12211194827422801,-0.5507959639393001,0.09392710346089828,0.1372614751577789,-0.4968282976487235,-0.44606837785945214
0.07398503721025214,0.08349877761104246,-0.6068950486304605,0.002959560473891816,0.09007110928720831,-0.5544616803474199,-0.3646590694948041
0.03163755764042807,0.04102428988153843,-0.643276459444154,-0.004621068108358555,0.09007110928720831,-0.589026704423012,0.06932310486032345
0.04703664112036385,0.05646955814681237,-0.4340886794725385,-0.02736295385511034,0.007487969013708901,-0.39562554012215184,-0.6861707268893488
-0.037658318019284286,-0.07867653917433738,-0.5958942913071777,-0.12212081113324198,-0.08689276272743228,-0.5534421443092387,-0.8477256587885914
-0.1416021315088535,-0.13273497810279755,-0.45274879475531393,-0.21308835412024843,-0.21666626887150228,-0.43320870326906685,-0.6861989766944575
-0.2224473197785177,-0.21382263649548713,-0.11165480713583993,0.03707238909401916,-0.13801565908721772,-0.09045463042508789,2.4064293050971024
0.0624357246003003,0.029440338682582973,-0.42419506399699863,-0.02736295385511034,-0.039702396856861694,-0.3920400905914337,-1.2624734411543552
-0.09925465193902876,-0.11342839277120444,-0.6062774159429045,-0.15623363975336932,-0.07902770174900396,-0.5639795918799524,-0.3483024052480142
-0.13775236063886956,-0.12887366103647838,-0.5720527260805165,-0.11454018255099094,-0.07902770174900396,-0.5310336859735979,-0.13845955212405794
-0.1493016732488214,-0.14431892930175302,-0.6823940327473443,-0.16760458262674488,-0.0672301102813615,-0.6331229177702589,0.1966016508161841
-0.11850350628894915,-0.10570575863856747,-0.6815545802435052,-0.18655615408237147,-0.07902770174900396,-0.6335718005281554,-0.25901258192109816
-0.14545190237883746,-0.12115102690384141,-0.6585244138380356,-0.17518521120899525,-0.0672301102813615,-0.6112904026772638,0.2877281833265009
-0.10310442280901269,0.08349877761104246,0.273378373847735,0.18110433215677954,0.10580123124406494,0.2985726404177028,0.947080488183929
0.023938015900460182,-0.04778600264378881,-0.32698518934126336,-0.06905641105748804,0.019285560481352073,-0.29707473874156337,-0.4853255326620433
-0.033808547149300344,-0.032340734378514174,-0.5505316872079545,-0.07663703963973842,0.035015682438208705,-0.5052401547455344,0.011963496547034977
-0.026109005409332454,-0.04778600264378881,-0.5347332482971475,-0.09558861109536501,-0.0672301102813615,-0.49627956843893395,-0.9341429235341302
-0.1416021315088535,-0.1481802463680715,-0.43412039669513824,0.002959560473891816,-0.09082529321664713,-0.3981517209386493,0.6829278278794888
-0.049207630629236804,-0.09798312450592982,-0.5448712670544292,-0.1183304968421168,-0.05149998832450416,-0.506036395223833,-0.3445824617889359
-0.08770533932907693,-0.10570575863856747,-0.5022838697472071,-0.08800798251311465,-0.043634927346075846,-0.4617054165388366,0.22287319079552237
-0.053057401499220745,-0.2447131730260357,-0.24705156539047338,-0.24720118274037578,-0.3661024274616438,-0.25830540170885596,-2.7256030205771147
-0.3995367797977832,-0.28718766075553975,-0.570008571158153,-0.326797782854006,-0.30711447012343,-0.54392802442371,0.6361980056213999
-0.3186915915281183,-0.29104897782185823,-0.25779978938444903,-0.07284672534861324,-0.2677891652312877,-0.24946447914707442,1.5133889020999032
-0.130052818898901,-0.14431892930175302,-0.2457376593700864,-0.09179829680423983,-0.10655541517350377,-0.22694706396041633,0.49878403521774706
-0.060756943239188635,-0.11342839277120444,-0.450065327018554,-0.1486530111711183,-0.10655541517350377,-0.42184438483209263,-0.5839604005664398
-0.130052818898901,-0.14045761223543451,-0.5119394053113334,-0.1410723825888679,-0.09082529321664713,-0.47557674528851906,0.2864284691930854
-0.08770533932907693,-0.09026049037329284,-0.3739510187461388,-0.03494358243736071,-0.016107213921576047,-0.3398445785354356,0.49301951615099593
-0.018409463669364568,0.00627243628467137,0.32117055734648353,0.12045930349877525,0.007487969013708901,0.3475561431606397,1.2805215400645982
0.154830225479917,0.12211194827422801,0.01888314361809431,0.15457213211890258,0.17265424956070702,0.06505155178304638,-0.3869322247806523
0.10863297504010831,0.08349877761104246,-0.23415078583993232,0.11287867491652487,0.1647891885822787,-0.1840317855648902,0.09580527909279254
0.1278818293900287,0.13369589947318414,0.13668055705528664,0.2758621894349112,0.21591208494206415,0.20641609292897803,1.320024842466905
0.31267083114926214,0.3962654599828467,0.13906070375819687,0.3289265895106651,0.2631024508126347,0.2136673585154507,-0.5931185311478999
0.2356754137495812,0.16844775307005122,-0.2875085389372797,0.16594307499227814,0.2198446154312783,-0.23176643893692936,-0.713921970605905
0.1432809128699645,0.13369589947318414,-0.35213363462127995,0.1318302463721508,0.15692412760385038,-0.29894722538015606,0.32169259676342776
0.19332793417975713,0.20319960666691828,-0.309910533704646,0.16594307499227814,0.23557473738813495,-0.24929478717836204,0.14908434397944445
0.2202763302696454,0.22636750906482989,-0.5505357020462583,0.13941087495440185,0.20804702396363584,-0.4929305269557829,-0.6605464919028805
0.1355813711299966,0.11052799707527255,-0.6068842587525191,0.1052980463342745,0.1844518410283502,-0.5490740579964686,-0.24630821507942932
0.10863297504010831,0.09122141174367944,-0.6218265333950476,0.05602396054964575,0.14905906662542207,-0.56510085911883,0.03857391363169712
0.12018228765006082,0.13755721653950265,-0.638428742934269,0.07118521771414649,0.15692412760385038,-0.5809762703594612,-0.18995991021911968
0.10093343330014043,0.08349877761104246,-0.5293583333324989,0.021911131929518414,0.027150621459780387,-0.48095810381669346,-0.5919678029974353
0.027787786770444127,0.033301655748901454,-0.35909180107101957,0.12803993208102563,0.06647592635192266,-0.3097315740190855,1.2948344179834306
0.20487724678970895,0.2495354114627408,1.4211588163852114,0.5487648183959306,0.30242775570477703,1.5929310809160822,3.086016147320913
0.6360515842279202,0.7013095082220132,1.2357234722299135,0.6169904756361853,0.5580422375037029,1.4726345394521696,-0.6321265070504027
0.5475068542182875,0.5275502402376779,0.8449694477763415,0.6927967614586903,0.5226494631007748,1.0407075702869926,0.6264637932252366
0.647600896837872,0.5352728743703149,0.35536789612292713,0.6245711042184356,0.6091651338634884,0.5261987284997685,-0.14873928613980522
0.6322018133579356,0.554579459701908,-0.053565215799150065,0.529813246940304,0.60130007288506,0.06974606419024106,-0.6071532866663476
0.5475068542182875,0.5429955085029519,-0.3639708835051528,0.5146519897758033,0.5816374204389885,-0.26432473382459365,-0.1509249696038286
0.532107770738351,0.512104971972404,-0.21828088280731822,0.46916821828229965,0.4125386094027762,-0.12554771921424368,-1.3212300090403977
0.34346899810913367,0.38468150878389124,-0.4552534516311198,0.34787816096629104,0.4125386094027762,-0.3781754732427891,0.006933002744193497
0.35116853984910223,0.35765228931966114,-0.4762799126101363,0.3440878466751659,0.4243362008704187,-0.39849489331431215,0.38562570591741
0.4127648737688467,0.4194333623807583,-0.4378482242456659,0.40852318962429535,0.47152656674098997,-0.35499592001106123,0.03278729519556591
0.42431418637879853,0.4387399477123507,-0.4133756268086099,0.42747476107992194,0.48332415820863245,-0.3256974196885013,0.13905757911785835
0.45126258246868683,0.47349180130921775,-0.4410951745383597,0.40852318962429535,0.5108518716331323,-0.3547648641848246,0.08503203136428175
0.4705114368186065,0.4850757525081739,-0.43010405282700603,0.4843294754468011,0.5423121155468462,-0.3388407046167526,0.26892172196395364
0.5167086872584152,0.5275502402376779,-0.39492282773874526,0.43505538966217233,0.5187169326115606,-0.306804001114209,-0.595076108466772
0.4358634989887504,0.4078494111818021,-0.40692704371057603,0.3895716181686694,0.3968084874459189,-0.3282883106595754,-0.6048416962868378
0.3550183107190862,0.35765228931966114,-0.45157199546300064,0.3175556466372889,0.3614157130429908,-0.37744556570779697,0.22305479305015435
0.3935160194189263,0.3924041429165282,-0.6067725458767167,0.3099750180550385,0.41647113989199036,-0.5349539435634657,-0.04727313455995109
0.3935160194189263,0.4078494111818021,-0.5826282618419514,0.3402975323840407,0.4439988533164902,-0.5082866449115225,-0.100875433145193
0.38581647767895844,0.3962654599828467,-0.49782870405247304,0.3061847037639133,0.37321330451063395,-0.4260383979184333,-0.4499805323001578
0.3280699146291979,0.37309755758493507,-0.23745841037649182,0.5487648183959306,0.40467354842434794,-0.13924939695154365,1.1222124938339961
0.4936100620385109,0.6086378986303682,0.27393733971057715,0.5942485898894335,0.5777048899497743,0.42994031610181416,0.11002916832935102
0.5167086872584152,0.45418521597762535,-0.4247798753814213,0.41610381820654574,0.502986810654704,-0.34012892389489113,-0.595076108466772
0.4358634989887504,0.43101731357971373,-0.4520618559215392,0.37062004671304283,0.41647113989199036,-0.37477573063081954,-0.631392580178594
0.35116853984910223,0.35765228931966114,-0.36064589479292947,0.2948137608905378,0.30636028619399186,-0.2948231788078447,-0.9401269930445076
0.22412610113962936,0.23795146026378533,-0.6133087026352515,0.2152171607769069,0.3142253471724202,-0.5478004308035712,0.17553677621112165
0.2549242680995016,0.295871216258564,-0.47154481231467194,0.3099750180550385,0.38107836548906227,-0.39729147342657667,0.5334658271679646
0.3357694563691658,0.338345703988068,-0.6153155697468689,0.32513627521953997,0.40467354842434794,-0.5450323389061844,-0.18302374751346084
0.3165206020192461,0.3113164845238379,-0.5458242391113075,0.2834428180171616,0.3142253471724202,-0.47932884002026993,-0.6471795922223458
0.23182564287959725,0.2456740943964223,-0.678569899263005,0.18489464644790474,0.2749000422802779,-0.6140943884972218,0.0639337675715641
0.24722472635953302,0.2688419967943339,-0.5454278240142891,0.2569106179792846,0.28276510325870624,-0.47860261498967877,-0.37971183668029596
0.201027475919725,0.20319960666691828,-0.6178747280526484,0.20384621790353133,0.2395072678773491,-0.5557515973746224,-0.271279875648505
0.17022930895985278,0.18003170426900666,-0.6046712296940032,0.15836244641002778,0.22377714592049247,-0.5433255843964937,0.20655235779388423
0.20487724678970895,0.20319960666691828,-0.6772864056427692,0.13941087495440185,0.23557473738813495,-0.61485872051832,-0.04727313455995109
0.20487724678970895,0.21092224079955524,-0.45635090768145486,0.2682815608526608,0.2788325727694921,-0.38800716726296225,0.9878313603471219
0.3473187689791183,0.6009152644977306,0.5920182741728512,0.5866679613071831,0.5659072984821312,0.7605463763938745,1.469184621778921
0.5629059376982233,0.6009152644977306,0.49205723156945874,0.5601357612693061,0.569839828971346,0.6559495222124316,-0.5896478378747922
0.4820607494285591,0.4387399477123507,0.11925977217140565,0.48053916115567524,0.46759403625177515,0.23593454371765535,0.37325716761805683
0.5436570833483035,0.5043823378397664,-0.40486873648319166,0.44642633253554787,0.5580422375037029,-0.3137982539647177,-0.5918964892152397
0.4628118950786387,0.4657691671765808,-0.41228073021769346,0.45021664682667306,0.5226494631007748,-0.32377123791978113,-0.17924335069703398
0.44356304072871894,0.46963048424289927,-0.4546422426848499,0.4236844467887968,0.4439988533164902,-0.37355981326884174,-0.5773907824326541
0.36656762332903803,0.4078494111818021,-0.6224344300997169,0.3213459609284141,0.40467354842434794,-0.5513880515545715,-0.0203102541940126
0.370417394199022,0.3692362405186166,-0.5864673505989723,0.298604075181663,0.3535506520645625,-0.5160307332032367,-0.3705490128492442
0.32422014375921393,0.33062306985543105,-0.5874822515366861,0.2758621894349112,0.34568559108613417,-0.5199922985720488,-0.26504121967388905
0.29342197679934173,0.2997325333248825,-0.6403736811650507,0.2834428180171616,0.34568559108613417,-0.5716019721310788,0.4735523547172579
0.36656762332903803,0.346068338120705,-0.6579923975773074,0.3023943894727882,0.4086060789135621,-0.5886299266289651,-0.10119889529182807
0.35886808158907013,0.3615136063859796,-0.6184173836348815,0.2834428180171616,0.35748318255377665,-0.54977414816453,-0.506433757026547
0.29342197679934173,0.3113164845238379,-0.6934007119571252,0.272071875143786,0.36534824353220496,-0.6257570381449902,0.17202180829361133
0.32422014375921393,0.32676175278911257,-0.5239704203288419,0.2607009322704098,0.34568559108613417,-0.45573137958376003,-0.18337818775616413
0.3049712894092935,0.2727033138606524,-0.6340476510062394,0.22658810365028245,0.34175306059692,-0.5678272152235697,-0.3206729704383532
0.26647358070945343,0.28428726505960783,-0.5663863338550144,0.1962655893212803,0.1923169020067785,-0.5064531696897265,-0.7092189805808895
0.17407907982983672,0.1723090701363697,-0.6855486919445303,0.1507818178277774,0.2316422068989208,-0.6225824413474743,0.23450111070571739
0.21257678852967685,0.21478355786587372,-0.7030000899704776,0.18489464644790474,0.2749000422802779,-0.6392003185638899,0.09235606733509247
0.23182564287959725,0.2418127773301038,-0.7110197294822547,0.16215276070115295,0.28276510325870624,-0.6471698717639884,-0.07507486009282989
0.2279758720096133,0.23795146026378533,-0.6518109517829106,0.15457213211890258,0.2670349813018489,-0.5889994684190234,-0.0750995947240869
0.22412610113962936,0.21092224079955524,-0.7276712713471337,0.16594307499227814,0.2670349813018489,-0.664282902230062,-0.04727313455995109
0.22412610113962936,0.21864487493219223,-0.6799549682923264,0.1507818178277774,0.2631024508126347,-0.6176165299703129,-0.24223180648464038
0.19717770504974108,0.21864487493219223,-0.6386724436193076,0.17352370357452918,0.2866976337479204,-0.5746975037363491,0.09285653042432201
0.21642655939966146,0.22250619199851138,-0.27485652880513584,0.26449124656153566,0.2866976337479204,-0.20226558127626057,0.8734575170084181
0.34346899810913367,0.35379097225334266,-0.3126779115619547,0.35166847525741624,0.40074101793513306,-0.22949579268495712,0.11534527735247303
0.36656762332903803,0.3924041429165282,-0.5586235938091996,0.3402975323840407,0.4243362008704187,-0.48470858061742933,-0.04727313455995109
0.36656762332903803,0.37309755758493507,-0.6029403827157699,0.3289265895106651,0.3614157130429908,-0.5338414628166331,-0.4247534596830947
0.31267083114926214,0.295871216258564,-0.5712562825320064,0.22658810365028245,0.2670349813018489,-0.5072041163443499,-0.5931185311478999
0.2356754137495812,0.25339672852905926,-0.4812079258860967,0.2682815608526608,0.28276510325870624,-0.41162444093687467,0.6749297711564979
0.3357694563691658,0.33448438692174953,-0.3729487645490818,0.3213459609284141,0.3771458349998481,-0.2967175745872584,0.38712882689128975
0.3973657902889102,0.37309755758493507,-0.5188646500869821,0.3630394181307925,0.44006632282727604,-0.44139136121174377,0.006283271646365082
0.4050653320288781,0.4426012647786692,-0.5700451061867172,0.35166847525741624,0.4204036703812045,-0.49616243364721613,-0.234400133338943
0.37811693593899054,0.3692362405186166,-0.6391466963939403,0.3061847037639133,0.3889434264674906,-0.5693516520733729,-0.02037980590604856
0.3819667068089745,0.38082019171757203,-0.4109514172553158,0.3630394181307925,0.4086060789135621,-0.3289598228019246,0.006467314279376477
0.3896662485489424,0.346068338120705,-0.5095322588208304,0.36682973242191763,0.4204036703812045,-0.4303420955771318,0.30144061837174524
0.4397132698587343,0.45418521597762535,-0.4682866706602064,0.38578130387754356,0.2945626947263487,-0.3912634196180364,-1.0288226047093167
0.2972717476693257,0.30745516745751944,-0.6533860230349577,0.2834428180171616,0.36534824353220496,-0.5852659376897621,0.19921764566807287
0.3319196854991818,0.3190391186564756,-0.6583594039837507,0.2607009322704098,0.3614157130429908,-0.5907325404680627,-0.15596797808554153
0.3165206020192461,0.338345703988068,-0.7038324663218063,0.2569106179792846,0.36534824353220496,-0.6368033481943501,-0.29268941269456605
0.2818726641893899,0.28814858212592703,-0.7174173743193095,0.23416873223253348,0.36534824353220496,-0.6511955145365909,0.03517925882622284
0.29342197679934173,0.32676175278911257,-0.7078294887806016,0.23795904652365868,0.34175306059692,-0.6419449488126098,-0.04727313455995109
0.29342197679934173,0.28428726505960783,-0.42427651502908637,0.3175556466372889,0.3614157130429908,-0.34879769501355173,0.3364930154337843
0.3473187689791183,0.34992965518702346,-0.4834704378267065,0.32513627521953997,0.3850108959782764,-0.40772642490705,0.3860005101082995
0.40891510289886274,0.46963048424289927,-0.5759949459964654,0.3782006752952932,0.4793916277194183,-0.49914573666365486,0.05956526415734573
0.42431418637879853,0.40398809411548364,-0.40609185697243466,0.3971522467509198,0.47545909723020413,-0.31953226512250243,0.272150946030576
0.4705114368186065,0.4889370695744924,-0.4920380525814692,0.41610381820654574,0.5305145240792031,-0.40775305240426035,0.0581251509480187
0.485910520298543,0.4773531183755363,-0.5496770786895187,0.3933619324597946,0.4951217496762749,-0.47073218702679653,-0.30988389211233736
0.4474128115987029,0.4426012647786692,-0.44573963985911647,0.48053916115567524,0.5069193411439181,-0.35507919719862846,0.6148128354758091
0.5436570833483035,0.5661634109008635,-0.31873740664287453,0.5487648183959306,0.6052326033742742,-0.209902395090685,0.341743547336683
0.6014036463980641,0.6086378986303682,-0.45221326551107005,0.5411841898136796,0.6484904387556306,-0.3535228595570096,-0.04727313455995109
0.6014036463980641,0.5777473620998197,-0.5371071720006869,0.5260229326491788,0.5895024814174168,-0.4499319350512434,-0.38027906078301704
0.5513566250882714,0.5468568255692711,-0.6595124153591142,0.4843294754468011,0.6091651338634884,-0.5802738955501605,-0.09905614983228328
0.5436570833483035,0.5507181426355896,-0.3996037779025875,0.5487648183959306,0.38107836548906227,-0.30186361671672585,0.2898746564171284
0.5937041046580955,0.6009152644977306,-0.5774909751194071,0.5449745041048047,0.6602880302232731,-0.4893086317284771,-0.14990460699469646
0.5783050211781597,0.5893313132987751,-0.5617943123596005,0.5222326183580536,0.5777048899497743,-0.4759181394731423,-0.22746950375454045
0.5513566250882714,0.597053947431412,-0.6286674665663171,0.503281046902427,0.5501771765252745,-0.548718094054266,-0.40975424146628564
0.4974598329084948,0.47349180130921775,-0.6580216055259674,0.43505538966217233,0.561974767992917,-0.5810622368047202,0.05750723805140582
0.5128589163884313,0.5082436549060848,-0.27963549120906883,0.5866679613071831,0.5816374204389885,-0.16457866500510868,0.9448168208078208
0.6591502094478239,0.6626963375588277,-0.3931065148901205,0.6283614185095608,0.6956808046262012,-0.281455246716256,0.18047158309409694
0.6937981472776801,0.6858642399567393,-0.03763619427251298,0.8065061901924485,0.7782639448997006,0.13822775131052079,1.2841950460809624
0.8978360033868339,0.9329885322011279,0.34746503822031083,1.0036025333309622,0.9709579388711985,0.6268368619278343,0.5792295401986941
0.9979300460064184,1.0063535564611805,-0.17299024468469007,0.9277962475084571,1.0102832437633409,0.0063186591938453,-0.5669806171421012
0.9132350868667697,0.9716017028643135,-0.44395022642712695,0.9012640474705802,1.014215774252555,-0.30985815974019687,0.31306028968531835
0.9709816499165301,0.9600177516653573,-0.32567544871561654,0.9088446760528306,0.9552278169143412,-0.17717830643907595,-0.5697429196311483
0.8862866907768814,0.9020979956705794,-0.37822446282214855,0.897473733179455,0.9984856522956983,-0.23284175615952835,0.48407258508388434
0.9709816499165301,0.9445724834000834,-0.47724387528687107,0.8823124760149536,0.9906205913172693,-0.3499204575372854,-0.0947703877482406
0.9632821081765622,0.9407111663337648,-0.2487593772339388,0.9960219047487119,1.0102832437633409,-0.07422160847691324,0.16678958104491837
0.9979300460064184,0.9870469711295874,-0.6170126920833505,0.9277962475084571,1.0417434876770548,-0.510793878456284,-0.16538847151044112
0.978681191656498,0.9445724834000834,-0.5129469791691429,0.9202156189262061,1.0102832437633409,-0.389450611432739,-0.02356051801371254
0.982530962526482,0.9407111663337648,-0.5545766367990012,0.9202156189262061,0.9355651644682704,-0.4413265228848004,-0.6870287505154132
0.8785871490369135,0.8827914103389862,-0.5671751492107472,0.8519899616859514,0.9512952864251271,-0.4581219146843842,0.02529517454559531
0.890136461646866,0.9020979956705794,-0.6397255858918649,0.8709415331415781,0.919835042511413,-0.5421829273911903,-0.09554001916564774
0.8824369199068974,0.9986309223285436,-0.5715292915366628,0.897473733179455,0.9434302254466987,-0.4625081834684786,-0.21646833438330973
0.8554885238170091,0.8596235079410746,-0.5421692306905144,0.7989255616101982,0.8411844327271285,-0.4342890750108373,-0.7763393635690233
0.7399953977174888,0.7476453130178364,-0.568574671657962,0.7269095900788176,0.7350061095183441,-0.471493447367714,-0.02239092197085909
0.7438451685874727,0.7901198007473405,-0.7168623229238135,0.6927967614586903,0.7782639448997006,-0.635676307137971,-0.27103503521210004
0.7091972307576165,0.7322000447525618,-0.6187367138364674,0.6435226756740622,0.723208518050701,-0.53002747166137,-0.39785534204021705
0.6553004385778399,0.6626963375588277,-0.5693713159483873,0.6624742471296882,0.7468037009859866,-0.4731548419175011,0.5098869520301436
0.7399953977174888,0.7978424348799774,-0.48585053434413794,0.7572321044078197,0.7821964753889148,-0.37613715219588506,-0.17168419750541553
0.7207465433675684,0.7206160935536063,-0.6397747174756073,0.6624742471296882,0.6956808046262012,-0.5537218608903498,-0.6718126957518302
0.6245022716179677,0.7978424348799774,-0.4553746997478936,0.7041677043320665,0.7664663534320582,-0.3449141935683614,0.46253845834126295
0.7014976890176486,0.6433897522272353,-0.5672032028933948,0.6548936185474378,0.7153434570722726,-0.47115898576613674,0.12829910968336927
0.7284460851075363,0.7360613618188803,-0.5849424146402434,0.6624742471296882,0.7389386400075583,-0.49144511783400235,-0.4712827045889129
0.6629999803178078,0.5777473620998197,-0.3947315708790495,0.4843294754468011,0.2749000422802779,-0.31195712663871433,-1.1850761702123496
0.48976029116852693,0.49665970370712936,-0.5676056904333476,0.4653779039911745,0.5305145240792031,-0.48537123326831194,-0.04727313455995109
0.48976029116852693,0.37309755758493507,-0.49773666388435917,0.4047328753331702,0.28276510325870624,-0.4253849409663657,-1.4379425010850615
0.28572243505937384,0.3692362405186166,-0.5470209118532244,0.2796525037260364,0.09400363977642247,-0.48479082128451545,-0.6788531592862509
0.19717770504974108,0.1916156554679628,-0.7121247133544093,0.13941087495440185,0.1923169020067785,-0.6495998243239798,0.0648305974274634
0.21257678852967685,0.08349877761104246,-0.586959619960493,0.05602396054964575,0.06647592635192266,-0.5345326985737737,-1.1363809093412722
0.0624357246003003,0.11825063120790952,-0.7082824629122243,0.12803993208102563,0.1647891885822787,-0.6472067220324623,0.9364604469688521
0.19332793417975713,0.1993382896005998,-0.6531301272785713,0.1962655893212803,0.27096751179106304,-0.5885479494372029,0.40154395924438024
0.2549242680995016,0.26111936266169694,-0.7468520107869503,0.24174936081478385,0.3142253471724202,-0.6814828184973583,0.4228488820769349
0.32037037288923,0.3692362405186166,-0.7013893870284845,0.3402975323840407,0.42826873135963284,-0.631123282405858,0.4431318672177551
0.3896662485489424,0.3962654599828467,-0.5655185265556548,0.5487648183959306,0.44793138380570435,-0.48297419564838934,0.8915715848715453
0.5244082289983831,0.5661634109008635,-0.31694934821881254,0.7382805329521939,0.5895024814174168,-0.19947025261725979,1.879865625316993
0.8092912733772011,0.6820029228904209,-0.32163908084144427,0.658683932838563,0.7271410485399151,-0.19941320521821018,-0.6850774261965953
0.7091972307576165,0.6858642399567393,-0.5251958995355884,0.6624742471296882,0.7743314144104865,-0.4234400328405205,-0.22256423830008407
0.6822488346677282,0.6781416058241023,-0.6038083907570446,0.6435226756740622,0.7271410485399151,-0.5117742599310616,0.07864047745490299
0.7014976890176486,0.6511123863598722,-0.612492586379053,0.605619532762809,0.6878157436477729,-0.524938249910773,-0.5990716164675428
0.6168027298779998,0.6433897522272353,-0.5713415978459616,0.6435226756740622,0.7074783960938443,-0.4768827370290205,0.4378386068811063
0.6899483764076961,0.6820029228904209,-0.6577692729385756,0.6359420470918112,0.7586012924536291,-0.5712752032780756,0.10358027970607578
0.7130470016276005,0.7669518983494289,-0.5214984843852117,0.7193289614965672,0.7743314144104865,-0.41725853273247726,-0.22242400541709195
0.6860986055377122,0.6626963375588277,-0.607803656724082,0.5980389041805586,0.6956808046262012,-0.5198209774862074,-0.324060225042156
0.6437511259678881,0.6433897522272353,-0.5185026120429399,0.5677163898515565,0.6406253777772023,-0.42430614392640453,-0.09804738979451057
0.6360515842279202,0.6433897522272353,-0.4713084387095376,0.658683932838563,0.7271410485399151,-0.3653927834862252,0.5630086454300803
0.7284460851075363,0.7360613618188803,-0.5103041616702086,0.6890064471675651,0.7782639448997006,-0.40503191286136425,-0.24680704986769364
0.6976479181476647,0.7051708252883324,-0.6325848948557402,0.6435226756740622,0.7743314144104865,-0.5430547100597329,0.05313438140951486
0.7130470016276005,0.7051708252883324,-0.5196354488558269,0.6624742471296882,0.6956808046262012,-0.41787434096818477,0.20294239523596252
0.7515447103274406,0.751506630084155,-0.42257828861207114,0.7382805329521939,0.8254543107702712,-0.30332297168534933,0.0768417115689765
0.770793564677361,0.7708132154157481,-0.6383230523159222,0.6890064471675651,0.8057916583242004,-0.5470160405201498,-0.04727313455995109
0.770793564677361,0.7244774106199249,-0.6473259257282923,0.6852161328764399,0.8097241888134146,-0.5576557086283422,-0.1708974081745351
0.7515447103274406,0.751506630084155,-0.5286104191419857,0.6965870757498155,0.8018591278349863,-0.4244573218067619,-0.14656501146308965
0.7361456268475048,0.7476453130178364,-0.5825636731307395,0.6776355042941896,0.7664663534320582,-0.48733586692529485,-0.27139134397110026
0.7014976890176486,0.5236889231713595,-0.21257956148857324,0.556345446978181,0.31815787766163434,-0.11204136676026712,-1.9785678212365196
0.4050653320288781,0.4078494111818021,-0.6041004702436438,0.45021664682667306,0.40074101793513306,-0.5280131478596221,0.8616294309380287
0.535957541608335,0.5738860450335005,-0.589644292148744,0.5790873327249327,0.6642205607124873,-0.5004451714249718,0.6021650137890795
0.6322018133579356,0.5777473620998197,-0.5653169314873269,0.6548936185474378,0.6563554997340589,-0.470243334277891,0.3090142349623045
0.6860986055377122,0.6433897522272353,-0.6100898060252052,0.6927967614586903,0.7350061095183441,-0.5164680575856776,0.380488732548913
0.7515447103274406,0.7592292642167919,-0.4857830850606346,0.7572321044078197,0.8451169632163427,-0.3723363562431578,0.30024843460104267
0.8054415025072171,0.7592292642167919,-0.44658205330620465,0.7420708472433191,0.8293868412594854,-0.3293992120697149,0.12457819084933153
0.8323898985971054,0.8017037519462966,-0.0986048763423139,0.9429575046729579,0.8569145546839851,0.08425277540454867,0.2457192890886588
0.8785871490369135,0.8905140444716232,-0.37014700963879715,0.8823124760149536,0.9355651644682704,-0.22927053527675992,0.04948461091410935
0.8939862325168499,0.8982366786042608,0.07919469702852594,1.0225541047865887,0.9709579388711985,0.3187343109674071,1.1102389539330964
1.0787752342760826,1.052689361257003,-0.28183411703517,0.9846509618753356,0.8923073290869132,-0.12180217499957943,-0.8844254647321544
0.940183482956658,0.9484338004664018,-0.506281243504354,0.8785221617238284,1.014215774252555,-0.3834021655165353,0.07219570128607548
0.9594323373065784,0.9677403857979949,-0.5552468136828577,0.8671512188504529,0.982755530338841,-0.44280396798359956,-0.4043158426020674
0.9016857742568178,0.9020979956705794,-0.5456025196659818,0.8785221617238284,0.9788229998496268,-0.4299820977261086,-0.215817082651888
0.8747373781669295,0.8557621908747561,-0.5125918165356959,0.8330383902303256,0.9394976949574846,-0.3959017732760393,-0.14410576992988497
0.8593382946869937,0.8364556055431637,-0.18453511296909098,0.9391671903818327,0.8726446766408424,-0.00904175262530989,0.07414356274008246
0.8785871490369135,0.9522951175327203,-0.3101126306277619,0.8557802759770766,0.786129005878129,-0.16769410499660034,0.12205292001965143
0.9055355451268018,0.8866527274053047,-0.36208702100206713,0.8898931045972039,0.9709579388711985,-0.2185949791733,-0.07133232011725005
0.9016857742568178,0.9136819468695347,-0.4363338774229633,0.8140868187746989,0.8254543107702712,-0.31408600030394274,-0.9863037025007401
0.7515447103274406,0.9059593127368978,0.8109427898132868,1.1324732192292213,0.9355651644682704,1.1776824496464084,1.4421050189871583
0.982530962526482,1.002492239394862,0.7178979585993596,1.0680378762800917,1.018148304741769,1.0831217971865523,0.6398717862811043
1.094174317756019,1.0913025319201892,0.887245594744064,1.3712630195701132,1.1911796462671962,1.3790946098727395,1.3438435989236348
1.3251605699550606,1.2805070681697985,0.4891028124326733,1.3447308195322363,1.3838736402386935,0.9049235026832162,0.01932077862206873
1.3367098825650123,1.4272371166899045,0.02919104022110421,1.3257792480766097,1.3288182133896946,0.31179363875648003,-0.4238368745148506
1.271263777775284,1.2998136535013916,-0.03662846985826714,1.2954567337476075,1.3445483353465513,0.23794076641081685,0.28903806140230043
1.3290103408250444,1.3075362876340286,-0.04453664742163593,1.2499729622541047,1.2501676036054092,0.21097220863843263,-0.20254872929145895
1.3020619447351562,1.3615947265624888,-0.1435248947040254,1.3636823909878621,1.4074688231739791,0.1106491119689002,0.041898472637454574
1.3174610282150927,1.388623946026719,-0.2079180331050255,1.2802954765831067,1.368143518281837,0.022164740621680393,0.0861040135188957
1.340559653434997,1.3538720924298517,0.6151934264265658,1.598681877037629,1.4585917195337645,1.129277887356192,1.6792671453481622
1.6408417812937508,1.6009963846742397,0.10102899365973941,1.5115046483417478,1.5805001646994055,0.4520680916613128,-0.8653822611562522
1.4907007173643736,1.4812955556183647,-0.2009383370848819,1.4470693053926182,1.5057820854043351,0.05228946150063486,-0.09035432081957732
1.4830011756244057,1.5314926774805055,-0.040534756971397294,1.4205371053547413,1.3878061707279084,0.23765755793490573,-0.996366523441005
1.3136112573451086,1.3229815558993032,-0.4041328668075897,1.2537632765452298,1.3209531524112654,-0.22957518120492174,-0.5144251727635629
1.2327660690754438,1.241893897506613,-0.4013808958922717,1.257553590836355,1.3445483353465513,-0.2216690271557454,0.6076231076856757
1.344409424304981,1.3036749705677102,-0.48849305073019944,1.2765051622919816,1.3917387012171225,-0.32827581897893815,-0.4233042525347164
1.2481651525553803,1.2805070681697985,-0.3763941482249394,1.3257792480766097,1.3838736402386935,-0.18376631104615243,0.5156667722883087
1.344409424304981,1.3191202388329848,-0.4659128473276246,1.2461826479629794,1.3602784573034086,-0.3052239047011246,-0.35694581995093566
1.2905126321252043,1.3075362876340286,-0.3807289189560392,1.287876105165357,1.368143518281837,-0.1945310522989176,0.31017762229135565
1.3521089660449488,1.3615947265624888,-0.3844541368616694,1.2537632765452298,1.3445483353465513,-0.2045073611146955,-0.31233195849630335
1.30591171560514,1.2920910193687547,-0.4654317191423968,1.1855376193049751,1.3170206219220513,-0.3092966340170204,-0.5150906315074387
1.225066527335476,1.241893897506613,-0.37752507798963214,1.1362635335203464,1.175449524310339,-0.2103295078879765,-0.725731729451261
1.1095734012359548,1.1260543855170564,-0.45845453239619305,1.0756185048623421,1.0889338535476254,-0.3158590021898524,-0.6483082209137733
1.0094793586163704,1.0256601417927729,-0.4969123172096379,0.9656993904197096,1.0496085486554831,-0.36806300789345137,-0.14155178180784453
0.9940802751364345,1.002492239394862,-0.6362086879087215,0.916425304635081,1.0574736096339115,-0.5324648999771489,-0.23640051913736207
0.9632821081765622,0.9136819468695347,-0.44667404328883975,0.8292480759391997,0.8254543107702712,-0.3241611381254622,-1.5219273976157233
0.7245963142375523,0.786258483681022,-0.5529594097447644,0.7306999043699428,0.7979265973457721,-0.45044530277075123,0.47692141110188313
0.8054415025072171,0.7746745324820665,-0.6196154615702048,0.7306999043699428,0.7979265973457721,-0.5253618294558388,-0.611927489476164
0.7168967724975844,0.7244774106199249,-0.5476531987005891,0.6965870757498155,0.7035458656046302,-0.45205405020896955,-0.6973134797531737
0.6168027298779998,0.7399226788851995,-0.19263128533603374,0.8823124760149536,0.8333193717487002,-0.02861758583676719,2.2250923911376415
0.9594323373065784,0.9098206298032163,-0.49754761518573043,0.8671512188504529,0.9709579388711985,-0.37524523572532476,-0.04727313455995109
0.9594323373065784,0.9909082881959059,-0.5517253488211437,0.9088446760528306,1.0102832437633409,-0.4358572393163844,-0.3091044537908386
0.9170848577367536,0.8789300932726677,-0.6066205842469191,0.8216674473569493,0.9316326339790563,-0.5046007962635712,-0.38332622522982573
0.8631880655569777,0.828732971410526,-0.6609779317109472,0.7534417901166947,0.8333193717487002,-0.5707672833298126,-0.653885648611334
0.7669437938073771,0.7399226788851995,-0.6278814114119181,0.7572321044078197,0.7900615363673431,-0.5337711161529906,0.37338192937700937
0.8323898985971054,0.8210103372778891,-0.6540049605449624,0.7496514758255695,0.8411844327271285,-0.5629172925755797,-0.6088419465531247
0.7438451685874727,0.6935868740893762,-0.7310473488767725,0.6965870757498155,0.786129005878129,-0.6505812207937681,-0.04727313455995109
0.7438451685874727,0.8248716543442075,-0.5237975313543859,0.7458611615344443,0.7074783960938443,-0.42112881531048413,0.12676389928061016
0.770793564677361,0.6704189716914647,-0.259083032077291,0.5790873327249327,0.3771458349998481,-0.1623703020557568,-3.162604829647423
0.28572243505937384,0.2649806797280154,-0.5178727842840363,0.298604075181663,0.2631024508126347,-0.4474595199131545,0.1724068740405008
0.3165206020192461,0.30359385039120096,-0.4430984784809825,0.2682815608526608,0.22770967640970663,-0.3761181278692039,-0.10181008525653595
0.30882106027927747,0.26111936266169694,-0.5706504936174467,0.2834428180171616,0.30242775570477703,-0.4998435857762121,0.17125571242338053
0.3396192272391497,0.40398809411548364,-0.6321269021762379,0.3327169038017903,0.3535506520645625,-0.5621339049423338,-0.5355514884548398
0.2703233515794374,0.25339672852905926,-0.49524083965282156,0.2682815608526608,0.23557473738813495,-0.42915302332907734,0.36607851157867516
0.3280699146291979,0.3113164845238379,-0.6598210058682376,0.272071875143786,0.3299554691292768,-0.5924916966187398,-0.5096279178784885
0.2626238098394695,0.21864487493219223,-0.6678964014469583,0.23037841794140831,0.27096751179106304,-0.6031816086511923,-0.626986961315713
0.18177862156980462,0.22250619199851138,-0.49761250500981513,0.3061847037639133,0.30636028619399186,-0.42668808702184335,1.3871908964193294
0.37811693593899054,0.5661634109008635,0.09142208782456746,0.6738451900030644,0.5226494631007748,0.23672247638937166,0.8939933683266565
0.5128589163884313,0.5043823378397664,-0.1972164314208523,0.5677163898515565,0.593435011906631,-0.07854354435924173,0.814278668785748
0.6399013550979041,0.6472510692935538,-0.3949683459680142,0.6132001613450601,0.5895024814174168,-0.2913982532226289,-0.7840979075170533
0.5282579998683671,0.5043823378397664,-0.3878227869404462,0.48053916115567524,0.4793916277194183,-0.2973476246179422,-0.749833378371274
0.42431418637879853,0.43101731357971373,-0.33008479506820887,0.529813246940304,0.4990542801654891,-0.2298093667365203,1.1505671676545313
0.5975538755280795,0.6781416058241023,-0.08954664834683067,0.6776355042941896,0.6563554997340589,0.051604809328694934,1.0294740223486971
0.7592442520674085,0.9368498492674464,0.7983352440153573,0.8368287045214508,0.8293868412594854,1.0956661710168925,0.002294125700732629
0.7669437938073771,0.6356671180945976,-0.07736141335297872,0.6624742471296882,0.6170301948419166,0.06484468421266242,-0.6906279382282433
0.6668497511877924,0.6511123863598722,-0.08697383959081835,0.7079580186231917,0.7389386400075583,0.07101759975807427,0.5590649828776406
0.7592442520674085,0.7978424348799774,-0.2992291065829492,0.7648127329900701,0.8411844327271285,-0.1630889277930776,0.002294125700732629
0.7669437938073771,0.7785358495483851,-0.47172492799807475,0.7193289614965672,0.821521780281057,-0.3585258645786164,0.0764489430685641
0.7861926481572967,0.8171490202115705,-0.4867197468369038,0.7193289614965672,0.7979265973457721,-0.3781141597896274,-0.31838925234512105
0.7438451685874727,0.751506630084155,0.24716263399014038,0.6890064471675651,0.5855699509282026,0.4038733297534083,-1.4892942720960245
0.5205584581283992,0.5314115573039965,-0.4592659312173846,0.49949073261130184,0.5777048899497743,-0.3664089238034477,0.08304745387542288
0.5398073124783196,0.5391341914366334,-0.49235652962991566,0.49191010402905144,0.5383795850576321,-0.4025335379613118,0.08250670454581091
0.5590561668282393,0.570024727967182,-0.42508951978559945,0.5904582755983083,0.6248952558203449,-0.31990437976336045,0.5730959475786805
0.651450667707856,0.6472510692935538,-0.4315409634559247,0.5942485898894335,0.7271410485399151,-0.32441106162821703,0.07945677315678212
0.6706995220577764,0.6858642399567393,-0.4324752163292116,0.6700548757119386,0.7546687619644149,-0.3208697507654914,0.2051638406175243
0.7091972307576165,0.6742802887577839,-0.47028048954733653,0.5942485898894335,0.6563554997340589,-0.37169316725247187,-0.9487702395092011
0.5706054794381918,0.562302093834545,-0.5964890394164022,0.5184423040669284,0.5895024814174168,-0.5122967537815596,-0.5113992203314369
0.5013096037784788,0.4850757525081739,-0.5833173586513144,0.43884570395329753,0.45579644478413267,-0.5059142437942065,-0.8062951391709866
0.3896662485489424,0.42329467944707677,-0.6847172691172987,0.34787816096629104,0.463661505762561,-0.6132870327651092,0.24779234868994654
0.4320137281187664,0.47349180130921775,-0.6577579812058462,0.3933619324597946,0.45972897527334683,-0.5847247346401228,-0.4193013224468216
0.37811693593899054,0.32676175278911257,-0.05160552303760197,0.23795904652365868,0.015353029992137914,-0.019262800692487692,-2.5483526993729435
0.020088245030475554,-0.032340734378514174,-0.3030078723944559,0.002959560473891816,-0.17734096397936,-0.2766763168954853,0.09888079639560851
0.03933709938039596,-0.04392468557747032,-0.4298068544215696,-0.019782325272859294,-0.07116264077057564,-0.3953678929864525,-0.42550591215842876
-0.01070992192939668,0.0255790216162638,-0.3557874385905819,0.0901367891697731,0.027150621459780387,-0.31054491343089546,1.0424131416228244
0.13173160026001265,0.13755721653950265,-0.5952576383231577,0.07118521771414649,0.08220604830877999,-0.5412856882021183,-1.0433540652761701
-0.003010380189428108,0.0024111192183528837,-0.5729820607768813,0.05602396054964575,0.08220604830877999,-0.5183852069461083,0.628826158826562
0.08553434982020397,0.08736009467736094,-0.5897060704731433,0.0673949034230213,0.14905906662542207,-0.5328036381950255,0.32678412019475317
0.1355813711299966,0.0989440458763171,-0.6219911417655021,0.07497553200527235,0.1097337617332798,-0.5643440326683017,0.06646119716546217
0.15098045460993237,0.1723090701363697,-0.6786739839460303,0.09392710346089828,0.18838437151756435,-0.6187619270387662,-0.30224819889002663
0.1163325167800762,0.11438931414159104,-0.6734220735899134,0.06360458913189612,0.1372614751577789,-0.6156432725770163,-0.532851217497228
0.05088641199034779,-0.0053115149142847744,-0.6638652026771021,-0.0008307538172333692,0.07434098733035098,-0.6093571412570656,-0.10530085482801908
0.0431868702503799,0.06805350934576852,-0.5247460369036512,0.018120817638393228,-0.039702396856861694,-0.48220075403035817,-0.5414255516754883
-0.02225923453934851,-0.05164731971010729,-0.5811720298036959,-0.12591112542436717,-0.15374578104407505,-0.5417879795740975,-0.6379613540970465
-0.09925465193902876,-0.09026049037329284,-0.6752068197723747,-0.12212081113324198,-0.05149998832450416,-0.6248478024948005,0.10324150078407511
-0.08000579758910903,-0.059369953842744266,-0.691317111248427,-0.1410723825888679,-0.09082529321664713,-0.6422212502419025,-0.5266132299544237
-0.1416021315088535,-0.12887366103647838,-0.7347997171264319,-0.1827658397912463,-0.09082529321664713,-0.681771090583944,-0.016848094458308437
-0.13775236063886956,-0.13273497810279755,-0.7070746489940144,-0.19792709695574703,-0.11835300664114624,-0.6572788547111249,-0.016877662038576744
-0.13390258976888494,-0.11342839277120444,-0.5870883457136076,-0.11454018255099094,-0.0672301102813615,-0.5434555990403764,0.620778037225254
-0.049207630629236804,-0.05164731971010729,-0.703251268291857,-0.10695955396874057,0.007487969013708901,-0.6499267092719118,-0.017542201837053135
-0.045357859759252855,-0.04006336851115183,-0.7108723347310276,-0.12212081113324198,-0.047567457835290004,-0.6583204826560786,-0.34430011674883243
-0.08385556845909298,-0.06323127090906275,-0.7301932422131245,-0.1448626968799931,-0.0750951712597898,-0.6773614988857366,-0.5570602877874852
-0.1493016732488214,-0.14431892930175302,-0.715887670740095,-0.21687866841137363,-0.14588072006564604,-0.6660648177553609,-0.04727313455995109
-0.1493016732488214,-0.14431892930175302,-0.7395093733841461,-0.21687866841137363,-0.14588072006564604,-0.687685617055701,-0.07775748273196732
-0.15315144411880532,-0.1481802463680715,-0.7386190829902854,-0.19792709695574703,-0.10655541517350377,-0.6856490130995878,0.10529731043755991
-0.13390258976888494,-0.09026049037329284,-0.614103791175834,-0.1183304968421168,-0.059365049302933175,-0.5681818343363785,-0.07763909691382896
-0.13775236063886956,-0.1481802463680715,-0.726484936813849,-0.17897552550012044,-0.09475782370586129,-0.6743320268993206,-0.26004144220953374
-0.16470075672875717,-0.1674868316996646,-0.7372899707698229,-0.19413678266462184,-0.10655541517350377,-0.6845282673742829,-0.10848045593860357
-0.17240029846872573,-0.1674868316996646,-0.677898367371221,-0.224459296993624,-0.17734096397936,-0.6331463301287181,-0.4152371489657053
-0.21859754890853375,-0.2215452706281241,-0.727633582052557,-0.27752369706937796,-0.20093614691464565,-0.6788097781753243,-0.14035926915664348
-0.23014686151848557,-0.2215452706281241,-0.7630121866289269,-0.2851043256516283,-0.17734096397936,-0.709874094129986,-0.04727313455995109
-0.23014686151848557,-0.18679341703125704,-0.7253898896664962,-0.23962055415812475,-0.16554337251171752,-0.6757060360514675,0.10833353819869886
-0.21089800716856585,-0.194516051163894,-0.7539364439013434,-0.2547818113226262,-0.16161084202250336,-0.7013418461463764,-0.04727313455995109
-0.21089800716856585,-0.21382263649548713,-0.726085962257412,-0.2813140113605031,-0.17734096397936,-0.6772913951078375,-0.04727313455995109
-0.21089800716856585,-0.0748152221080189,-0.5203608297663602,-0.09558861109536501,-0.10655541517350377,-0.48486006052286623,0.5720722362220189
-0.13390258976888494,-0.15976419756702695,-0.5733388795311287,-0.12591112542436717,-0.10655541517350377,-0.5320359521223575,0.40821630074814136
-0.0761560267191251,-0.032340734378514174,-0.6026667212998893,-0.08421766822198878,-0.004309622453933572,-0.5555918318120003,0.07244721462469977
-0.060756943239188635,-0.05550863677642578,-0.6298994196998284,-0.08421766822198878,-0.012174683432361888,-0.5811292593207074,0.2210704984432933
-0.026109005409332454,-0.05164731971010729,-0.7143478296941634,-0.11454018255099094,-0.004309622453933572,-0.6606925940040177,-0.46114570274790206
-0.08000579758910903,-0.0748152221080189,-0.6965614435972456,-0.10316923967761539,-0.0003770919647194146,-0.6435648971162957,0.042603133326515864
-0.06845648497915652,-0.05164731971010729,-0.700022184029615,-0.12212081113324198,-0.008242152943147731,-0.6473764390028082,0.042345608203626685
-0.05690717236920469,-0.05550863677642578,-0.4930608326393542,-0.00841138239948374,0.011420499502923757,-0.447774680075472,0.9357164467811419
0.07013526634026819,0.00627243628467137,-0.5727582335414462,-0.05768546818411249,0.038948212927422864,-0.5252573792272349,-0.7403909456289669
-0.02225923453934851,-0.02075678317955872,-0.671448579821696,-0.03873389672848589,0.011420499502923757,-0.6190846262854295,-0.10634195651365957
-0.0299587762793164,-0.013034149046921746,-0.5436362024212326,-0.09558861109536501,-0.0672301102813615,-0.5040676835820661,-0.49112755117995177
-0.08770533932907693,-0.2447131730260357,-0.21145841789224595,-0.21308835412024843,-0.41329279333221436,-0.23521623472985964,-3.1689640053343138
-0.48808150980741527,-0.4956987823367428,0.26547130036489974,-0.5238941259925197,-0.7829506593183536,0.08242116759530752,-0.5474374398556234
-0.5458280728571758,-0.5150053676683353,-0.3559217349318429,-0.5314747545747707,-0.6099193177929264,-0.3876389257806723,-0.7588828482265579
-0.6266732611268406,-0.6192609284589371,-0.5346046229149906,-0.6717163833464053,-0.6531771531742836,-0.5386214371352331,-0.42869924705372126
-0.6690207406966647,-0.642428830856848,-0.5601321693018405,-0.6376035547262779,-0.6335145007282121,-0.5573957713697618,0.5143778863062997
-0.6074244067769202,-0.5536185383315214,-0.47345989018556944,-0.6224422975617765,-0.5941891958360698,-0.48613746300697513,-0.11624103141659638
-0.6151239485168881,-0.6385675137905296,-0.45676012007556643,-0.6792970119286557,-0.6413795617066403,-0.4752742673718736,-0.04727313455995109
-0.6151239485168881,-0.599954343127344,0.057572333674272634,-0.49357161166351754,-0.5391337689870702,-0.04454206850972731,0.4711292061774359
-0.5573773854671283,-0.592231708994707,-0.32685290041915416,-0.6110713546884009,-0.6571096836634978,-0.3714649618352753,-1.3391467938323325
-0.7036686785265209,-0.7505457087137684,-0.24876038094351474,-0.8043773835357895,-0.8773313910594954,-0.3369291707301454,-0.5437325190756565
-0.7575654707062975,-0.9088597084328297,-0.49569376359896544,-0.7892161263712887,-0.8694663300810664,-0.5234812577079224,0.16892691998721185
-0.7344668454863932,-0.7157938551169013,-0.4933814676633889,-0.7778451834979124,-0.7593554763830679,-0.5147095797770009,0.06008478726323648
-0.7229175328764413,-0.7775749281779984,-0.7460141642184327,-0.8119580121180398,-0.727895232469354,-0.7097508473970718,-0.5822265192433499
-0.7806640959262019,-0.7930201964432724,-0.53704780257927,-0.7967967549535391,-0.763288006872282,-0.549336326155995,0.42442087462608546
-0.7306170746164092,-0.677180684453715,-0.4495617157388251,-0.6755066976375305,-0.6807048665987834,-0.4727590710074181,0.9893340603088343
-0.6189737193868727,-0.55747985539784,-0.3181735727885891,-0.6224422975617765,-0.5863241348576415,-0.36198363798721656,-0.35865861135243277
-0.6536216572167289,-0.6038156601936624,-0.15376448887039246,-0.6413938690174031,-0.5863241348576415,-0.2299177511793745,0.616706623278374
-0.580476010687032,-0.6076769772599809,-0.30916236858673873,-0.6717163833464053,-0.5902566653468556,-0.3566191399188628,-0.42369146439516575
-0.6228234902568567,-0.6231222455252555,-0.6705104626665418,-0.694458269093157,-0.6099193177929264,-0.6468123544226162,-0.28973004327691737
-0.6497718863467443,-0.6501514649894856,-0.5936326827051863,-0.6982485833842822,-0.6020542568144981,-0.5851573893324556,-0.08218043503371693
-0.6536216572167289,-0.642428830856848,-0.5679560854463089,-0.6982485833842822,-0.6649747446419261,-0.566666100149614,-0.29189725586880083
-0.6805700533066166,-0.7312391233821752,-0.6251733527905475,-0.7096195262576578,-0.6767723361095686,-0.6127666851778262,0.16405754938929648
-0.6574714280867129,-0.6694580503210781,-0.40321216401357807,-0.6906679548020318,-0.6374470312174262,-0.4354250112116363,0.16263922265138833
-0.6343728028668085,-0.677180684453715,-0.4113481334652069,-0.6792970119286557,-0.6374470312174262,-0.4397542382565873,-0.08202529147604957
-0.6382225737367925,-0.6308448796578925,0.08420401078013764,-0.5617972689037729,-0.5745265433899983,-0.026108323772668824,1.1356145202038266
-0.5073303641573357,-0.5304506359336099,-0.3265938429776035,-0.5201038117013945,-0.48014581164885645,-0.35458315556650977,0.1538647511280847
-0.4842317389374313,-0.4879761482041058,-0.27350769369150607,-0.455668468752265,-0.45261809822435733,-0.3029911396673334,0.28581463140904995
-0.44573403023759123,-0.4300563922093272,-0.24373144466969338,-0.4139750115498873,-0.36216989697242963,-0.2684017294174324,0.7766715763064692
-0.3494897584879906,-0.3798592703471855,-0.21133435938865952,-0.353329982891883,-0.33857471403714395,-0.23688693929074292,-0.11149683317286412
-0.3571893002279585,-0.40688848981141557,0.019897743442935354,-0.23583023986699955,-0.3975626713753577,-0.028314642337119427,0.918064557553913
-0.24169617412843808,-0.31421688021976985,-0.38358898939268615,-0.2585721256137513,-0.24812651278521625,-0.3757074816557328,-0.23456020776048192
-0.26479479934834177,-0.3064942460871329,-0.31495101263859065,-0.3343784114362564,-0.3110470006126442,-0.32325614958875315,-0.8637394717454199
-0.36488884196792704,-0.34124609968399994,-0.5816636467539923,-0.4063943829676369,-0.3661024274616438,-0.558928706056388,-0.30522728898872914
-0.3956870089277993,-0.375997953280867,-0.6937342446492107,-0.44050721158776424,-0.35037230550478715,-0.6548982369250881,-0.1448103733057577
-0.4072363215377511,-0.28332634368922127,-0.2862040176014278,-0.326797782854006,-0.28351928718814434,-0.29471805478299207,0.768079869206715
-0.3109920497881504,-0.3180781972860883,-0.382344640445912,-0.36849124005638373,-0.3661024274616438,-0.3845139078461415,-1.0008384157943835
-0.4264851758876715,-0.45322429460723807,-0.5729818098494873,-0.4139750115498873,-0.3975626713753577,-0.5523931698058864,0.5100727782454196
-0.3610390710979424,-0.2640197583576288,-0.39934492120295206,-0.326797782854006,-0.27172169572050187,-0.3922776417618119,0.5325259818569457
-0.29174319543823,-0.29104897782185823,-0.6675040011882437,-0.3343784114362564,-0.25599157376364523,-0.627332890252264,-0.015648320379477235
-0.2878934245682461,-0.360552685015593,-0.5689037378424346,-0.3419590400185074,-0.30318193963421586,-0.5424181148599055,-0.04727313455995109
-0.2878934245682461,-0.28718766075553975,-0.3131694281412935,-0.23962055415812475,-0.24026145180678793,-0.3088981673871478,0.11069121505867842
-0.2686445702183264,-0.2756037095565843,-0.33352536093810187,-0.23583023986699955,-0.20093614691464565,-0.3238026764264927,0.6442773246749907
-0.18394961107867758,-0.20610000236285017,-0.539774279271359,-0.2547818113226262,-0.16161084202250336,-0.5097224076971043,-0.2625519827127791
-0.21089800716856585,-0.18293209996493856,-0.5559936739783161,-0.2623624399048765,-0.2048686774038598,-0.5265912408812323,-0.23307674579454263
-0.2339966323884702,-0.2215452706281241,-0.604367055507014,-0.2851043256516283,-0.2048686774038598,-0.5696932817903181,-0.38994878542586814
-0.2763441119582943,-0.2794650266229028,-0.6173500388718247,-0.2926849542338787,-0.21273373838228812,-0.5815418366318209,0.015721711813641348
-0.2686445702183264,-0.2640197583576288,-0.4653410339822104,-0.3305880971451312,-0.30318193963421586,-0.45293684233118736,-0.6130871466612643
-0.33794044587803873,-0.35669136794927386,-0.6410913836973281,-0.4026040686765117,-0.31891206159107316,-0.6084873302859661,-0.30337910159773485
-0.368738612837911,-0.3798592703471855,-0.6787533773734873,-0.42534595442326284,-0.33070965305871564,-0.6414809331587384,-0.3054934955464472
-0.3995367797977832,-0.3644140020819115,-0.5843916290104452,-0.44050721158776424,-0.4211578543106434,-0.5640728919594146,-0.40528182703589355
-0.4418842593676073,-0.4570856116735572,-0.6852788948105171,-0.47841035449901675,-0.41722532382142924,-0.6499544287299452,-0.21188861468884454
-0.4611331137175277,-0.46480824580619423,-0.5162990680399167,-0.5390553831570211,-0.5823916043684273,-0.5184762525556426,-1.338067534300776
-0.6112741776469042,-0.6076769772599809,-0.7320475454691987,-0.6489744975996534,-0.5548638909439275,-0.6937337226199004,0.15985892652937767
-0.5881755524270006,-0.634706196724211,-0.6379576518448006,-0.6565551261819045,-0.6413795617066403,-0.6202241479700306,-0.25304248472106056
-0.6112741776469042,-0.6115382943262995,-0.7272648693398347,-0.6489744975996534,-0.5627289519223558,-0.6899761998597274,-0.04727313455995109
-0.6112741776469042,-0.5690638065967953,-0.4572904300300154,-0.5731682117771484,-0.5155385860517853,-0.46770537947470353,0.26342495707404817
-0.5766262398170481,-0.5729251236631139,-0.6318201685298299,-0.6072810403972758,-0.5273361775194277,-0.6108560534446328,0.22618646084542016
-0.5458280728571758,-0.5497572212652023,-0.6107064851886641,-0.6224422975617765,-0.6099193177929264,-0.5974570161568785,-0.7588828482265579
-0.6266732611268406,-0.6038156601936624,-0.5991965459975059,-0.5997004118150254,-0.6020542568144981,-0.585131902997144,0.36882807906962195
-0.580476010687032,-0.6115382943262995,-0.5364440712693408,-0.5959100975239002,-0.6571096836634978,-0.5347739053305732,0.3633650434420941
-0.534278760247224,-0.4956987823367428,-0.5554623101288124,-0.5276844402836448,-0.46048315920278565,-0.5433047264829969,0.39181999278169416
-0.4842317389374313,-0.4956987823367428,-0.6724400441408117,-0.5542166403215218,-0.47228075067042813,-0.6419603028460265,-0.3803609005289581
-0.5227294476372721,-0.5227280018009729,-0.4885159854940097,-0.5011522402457685,-0.4565506287135715,-0.48543151920336314,0.2894000756067847
-0.4842317389374313,-0.48411483113778664,-0.6640361846033639,-0.5352650688658959,-0.45261809822435733,-0.6341208216464991,-0.41366967712585756
-0.5265792185072561,-0.5072827335356982,-0.5078841175116547,-0.5011522402457685,-0.46834822018121397,-0.5024170100535631,0.6942060755033754
-0.4418842593676073,-0.43777902634196414,-0.668121332762927,-0.5125231831191441,-0.4486855677351432,-0.6366165812687377,-0.47527338289507054
-0.4919312806773999,-0.4995600994030613,-0.6650049149005843,-0.5314747545747707,-0.4486855677351432,-0.6340996786876417,0.15300610487114544
-0.4688326554574956,-0.46094692873987575,-0.6439624447538316,-0.5352650688658959,-0.45261809822435733,-0.6174204606098568,-0.37894801498931696
-0.5073303641573357,-0.5111440506020167,-0.4944785222298936,-0.584539154650524,-0.56666148241157,-0.5018832365891371,-1.1200085248961342
-0.6305230319968246,-0.6269835625915741,-0.6549052378491036,-0.6451841833085283,-0.5863241348576415,-0.6323949025603226,0.19572196929290803
-0.6035746359069363,-0.6038156601936624,-0.6784745468532906,-0.5997004118150254,-0.5430662994762844,-0.6486693568053806,0.36607851157867144
-0.5573773854671283,-0.55747985539784,-0.6961021460952944,-0.6072810403972758,-0.5273361775194277,-0.6635657305093041,-0.21725651077999808
-0.5766262398170481,-0.5806477577957508,-0.7443358112510211,-0.6224422975617765,-0.5391337689870702,-0.7028893072722436,-0.013090685134280444
-0.5727764689470641,-0.5420345871325652,-0.6557584411741332,-0.5959100975239002,-0.5116060555625704,-0.6296928813787718,0.12345252714577902
-0.5535276145971437,-0.5265893188672913,-0.6415208208393949,-0.592119783232775,-0.5430662994762844,-0.6195639248005096,-0.14915242193614162
-0.5650769272070962,-0.5613411724641584,-0.6495240998850842,-0.6300229261440276,-0.5627289519223558,-0.6274222201079931,-0.592405007753665
-0.6266732611268406,-0.6578740991221226,-0.6263662616215547,-0.7020388976754074,-0.7043000495340683,-0.6145780478587032,-0.7407751572758978
-0.7036686785265209,-0.7003485868516267,-0.7636974693419013,-0.7551032977511614,-0.6807048665987834,-0.7219544359952288,-0.11819590377647862
-0.7113682202664888,-0.7042099039179451,-0.7009952804634908,-0.7437323548777851,-0.6885699275772117,-0.6730930181445945,-0.3316089638734905
-0.7421663872263611,-0.7119325380505828,-0.6833109214449675,-0.6717163833464053,-0.6649747446419261,-0.6562124882069864,1.1722406287802278
-0.6112741776469042,-0.6076769772599809,-0.6940815783479655,-0.6262326118529024,-0.5430662994762844,-0.6623341749153067,0.43603500798182215
-0.5573773854671283,-0.5458959041988838,-0.5663721313645148,-0.5883294689416492,-0.5037409945841421,-0.5567139194698966,0.05471689117208315
-0.5458280728571758,-0.5458959041988838,-0.47975892055678787,-0.5504263260303967,-0.48014581164885645,-0.4814879059877978,0.3593609875352486
-0.4996308224173678,-0.48025351407146816,-0.5985357036127057,-0.5428456974481463,-0.4447530372459283,-0.5798491958784383,-0.14762695667060985
-0.5111801350273196,-0.5188666847346544,-0.559791209158893,-0.5655875831948981,-0.4762132811596423,-0.5496241429543687,-0.34930368286510494
-0.5458280728571758,-0.5188666847346544,-0.34475571682688133,-0.4746200402078916,-0.4565506287135715,-0.3632821808899099,1.1387430548843875
-0.411086092407735,-0.40688848981141557,-0.37236284908412565,-0.44429752587888943,-0.38576507990771525,-0.38265187260337463,0.018023193674889505
-0.40338655066776713,-0.3528300508829554,-0.4985569455352978,-0.42913626871438804,-0.36216989697242963,-0.488567325632392,0.08304745387542405
-0.38798746718783067,-0.3914432215461416,-0.1477353560041448,-0.3305880971451312,-0.3267771225695015,-0.18002675844396765,-0.04727313455995109
-0.38798746718783067,-0.39530453861246007,-0.3387598569330762,-0.3495396686007578,-0.3228445920802873,-0.3433721197374173,0.5367361414159895
-0.3186915915281183,-0.29877161195449586,0.16311972266448596,-0.2017174112468722,-0.2245313298499313,0.12293502212178073,1.258586936930947
-0.16085098585877322,-0.15204156343439,0.0084454673669151,-0.15244332546224415,-0.1301505981087894,-0.005257602991853361,0.013874355615002274
-0.15315144411880532,-0.1250123439701599,-0.28411590019963784,-0.19792709695574703,-0.13801565908721772,-0.2736790800364533,-0.10830131255895332
-0.16085098585877322,-0.1674868316996646,-0.4748789347840363,-0.21687866841137363,-0.15374578104407505,-0.4488853336084545,-0.23071560508481662
-0.18394961107867758,-0.1674868316996646,-0.5433933047038546,-0.23962055415812475,-0.1498132505548602,-0.511866583164173,-0.07802725572464002
-0.1877993819486615,-0.15976419756702695,0.6189551291752815,0.12424961778990043,-0.08296023223821812,0.6167425342162322,2.29234057908295
0.10478320417012436,0.13755721653950265,0.5618966988714357,0.2569106179792846,0.19624943249599267,0.6167662085347649,0.7546997173500294
0.21257678852967685,0.1993382896005998,0.30720920807252333,0.23795904652365868,0.24737232885577812,0.37270132690592117,0.25991110960914376
0.2549242680995016,0.21864487493219223,0.8948845272136863,0.6018292184716838,0.29063016423713456,1.0574006898968817,1.9438318770786227
0.532107770738351,0.4464625818449877,1.2664997171022372,0.897473733179455,0.4518639142949185,1.5933209947144513,1.6686687780055478
0.7861926481572967,1.2148646780423829,2.920905077370415,1.1779569907227248,1.1715169938211247,3.8564772822166637,3.082885679868849
1.2751135486452685,1.2225873121750206,2.048816003145409,1.2348117050896033,1.0102832437633409,2.7171276286408,-0.6297949625232225
1.1750195060256834,1.0681346295222776,1.590479954597111,0.9922315904575867,0.7468037009859866,2.000771641435062,-2.3530914292120824
0.7861926481572967,0.6820029228904209,0.9047980663243086,0.8481996473948262,0.6248952558203449,1.1739542399867098,0.913956737587476
0.936333712086674,0.8750687762063493,0.36595954142305587,0.8709415331415781,0.8844422681084849,0.6140299973744074,-0.5494258606412036
0.8554885238170091,0.7978424348799774,0.07231858383661958,0.9353768760907075,0.8923073290869132,0.29039953800127066,0.6088864715482196
0.9594323373065784,0.9522951175327203,-0.15942134585492318,0.8709415331415781,0.9630928778927702,0.014618339131209525,-0.2853016065880314
0.9209346286067376,0.9136819468695347,0.27155091982281726,0.8330383902303256,0.7389386400075583,0.47163225147197413,-1.126615431417326
0.7476949394574567,0.709032142354651,-0.03984756721022856,0.7496514758255695,0.7939940668565573,0.12768399062682223,-0.022430448916989497
0.7515447103274406,0.793981117813659,-0.09790920523522843,0.7458611615344443,0.7586012924536291,0.05863096060901116,0.2009565576978997
0.7900424190272807,0.7244774106199249,0.2000515176241473,0.8823124760149536,0.7939940668565573,0.4246389421218492,0.2975120442926884
0.8439392112070573,0.8557621908747561,0.1590840072015381,0.8140868187746989,0.699613335115416,0.3356403896775611,-0.87547874330811
0.7130470016276005,0.7167547764872879,-0.2787412361623833,0.6359420470918112,0.6366928472879881,-0.16244819070054753,-0.9480490418252417
0.5744552503081758,0.5468568255692711,0.2733257292804768,0.5715067041426817,0.4793916277194183,0.40601304771000624,-1.1293419413379995
0.4127648737688467,0.5661634109008635,0.0959627695751718,0.5601357612693061,0.5226494631007748,0.22948527985931713,1.3938146010393833
0.6206525007479837,0.6433897522272353,0.2534010904884507,0.7003773900409407,0.7074783960938443,0.4454121653707702,0.8966476038626491
0.7630940229373931,0.793981117813659,0.03184153609829444,0.7231192757876924,0.7979265973457721,0.2042192621947275,-0.1958571783817543
0.7399953977174888,0.7051708252883324,0.5985541298185133,0.97328001900196,0.7939940668565573,0.882719362642675,1.2217197074837673
0.936333712086674,0.9754630199306319,0.4193169432220516,0.9088446760528306,0.919835042511413,0.6844997950419746,0.07228703831653881
0.9555825664365944,1.1144704343181002,1.8962285102417002,1.359892076696737,1.0692712011015546,2.5608087790790233,2.5253922517651413
1.3713578203948693,1.261200482838206,0.879887299471875,1.212069819342852,1.1872471157779814,1.3305953215186326,-0.6415570283398353
1.2674140069053,1.1685288732465604,-0.02757144631427505,1.1779569907227248,1.2501676036054092,0.2205619015094433,-0.7428148691074149
1.1480711099357956,1.1067478001854631,-0.013464157667972826,1.0794088191534672,1.0299458962094123,0.20495611291951926,-0.804528498028878
1.0210286712263228,1.010214873527499,-0.25113134370380513,0.9467478189640831,0.9709579388711985,-0.0899518463292959,-0.7998010437205967
0.8978360033868339,1.010214873527499,-0.2743961272226512,0.9391671903818327,0.9080374510437705,-0.11527746347588969,-0.5773907824326527
0.813141044247185,0.7206160935536063,0.02246518235271638,0.7572321044078197,0.6602880302232731,0.17514951572091625,-0.3169019382193403
0.770793564677361,0.7785358495483851,-0.259110232606799,0.7231192757876924,0.8018591278349863,-0.12244221373988913,-0.19562226289745105
0.7476949394574567,0.7283387276862433,-0.2725442830550381,0.7610224186989449,0.7703988839212723,-0.13481589665033505,-0.07211582020291268
0.7438451685874727,0.743783995951518,-0.24994104451769542,0.768603047281196,0.8136567193026287,-0.1068496079630997,0.3753882333385529
0.8092912733772011,0.8403169226094822,-0.25352694753418487,0.7534417901166947,0.7389386400075583,-0.11923949358094647,-1.0285105063086364
0.6553004385778399,0.6356671180945976,-0.38432154682668745,0.6700548757119386,0.7192759875614868,-0.26916850633979444,0.0033777824027835567
0.6629999803178078,0.6820029228904209,-0.3461131336573854,0.6890064471675651,0.7350061095183441,-0.22409777192738167,0.5848396630247157
0.7592442520674085,0.7669518983494289,0.700819890350184,0.9846509618753356,0.8411844327271285,1.0123349770246586,0.4483994680468552
0.8362396694670894,0.7592292642167919,-0.041147421296552335,0.9088446760528306,0.8411844327271285,0.14810883202426134,0.22109375582178106
0.8785871490369135,0.7823971666147035,0.5084954851494501,0.6890064471675651,0.47545909723020413,0.646707457311208,-3.167710426098326
0.3819667068089745,0.2649806797280154,-0.24955245835536943,0.38578130387754356,0.2631024508126347,-0.17256816135305797,-0.4771967252745812
0.32037037288923,0.06419219227945003,-0.2609765301923057,0.05223364625852057,-0.039702396856861694,-0.23169433859365254,-3.1804162014730797
-0.1223532771589331,-0.12115102690384141,-0.16071964419140425,-0.019782325272859294,-0.13408312859800356,-0.14830758803060612,0.8610601052606507
-0.006860151059412052,-0.08253785624065586,-0.05971268602440128,0.23795904652365868,-0.05149998832450416,-0.009292647269942986,1.8946630091994932
0.24722472635953302,0.18003170426900666,-0.2649669281678998,0.20384621790353133,0.18838437151756435,-0.2046986635861799,-0.6013376380938608
0.17022930895985278,0.25725804559537846,0.08124296716015093,0.44642633253554787,0.310292816683206,0.17523079237671468,2.3217647940758486
0.4936100620385109,0.4464625818449877,-0.40370854858436017,0.43126507537104714,0.47152656674098997,-0.317577467357675,-0.5453970937094023
0.4204644155088146,0.34992965518702346,-0.34349631223646804,0.3175556466372889,0.3692807740214191,-0.266902309487246,-0.6866654594217434
0.3280699146291979,0.3653749234522981,-0.3461964917376674,0.2948137608905378,0.3614157130429908,-0.27296020129686366,-0.3192465365120311
0.2895722059293578,0.3229004357227941,-0.3425416338733107,0.24553967510590904,0.2631024508126347,-0.2763923767318426,-0.04727313455995109
0.2895722059293578,0.27656463092697087,-0.04808099686168138,0.3440878466751659,0.10580123124406494,0.01542536155277613,-1.7208638492036807
0.05473618286033173,0.06033087521313086,-0.002345313913080529,0.23795904652365868,0.14119400564699305,0.05305223067453064,1.5759972162939906
0.2703233515794374,0.27656463092697087,-0.2725774054710442,0.18868496073902993,0.2552373898342064,-0.2122397921831412,-0.6259654391540239
0.18947816330977318,0.346068338120705,0.7600351921617717,0.48053916115567524,0.33388799961849097,0.8806407411018862,0.45809934483036013
0.25877403896948553,0.11825063120790952,0.18645115249917463,0.03328207480289397,-0.09475782370586129,0.18720749837137032,-1.8432105723619003
0.008538932420523723,-0.02075678317955872,-0.2606683913524915,0.03707238909401916,0.011420499502923757,-0.22447571636087782,0.6269252236061741
0.09708366243015648,0.071914826412087,-0.17292154076421684,0.12803993208102563,0.09007110928720831,-0.12368974867553578,0.5840045782279033
0.18177862156980462,0.1723090701363697,-0.37258160758620223,0.12803993208102563,0.16872171907149286,-0.3160810307329116,-0.5816813029639937
0.10863297504010831,0.071914826412087,-0.1325589159175491,0.2190074750680321,0.14905906662542207,-0.06922043209527474,1.0687384919314349
0.25877403896948553,0.30745516745751944,0.18559995659329695,0.3175556466372889,0.3771458349998481,0.2757176426145127,0.6158422270899996
0.35116853984910223,0.3885428258502097,0.2469753919687484,0.48053916115567524,0.4243362008704187,0.36901809995331525,1.1431986767527895
0.5205584581283992,0.48121443544185544,0.35325724544115733,0.3895716181686694,0.21197955445285,0.4175487380828464,-2.445171961770798
0.16637953808986883,0.22250619199851138,-0.0035690868135479013,0.20005590361240616,0.20804702396363584,0.04982100834153365,-0.13195799347102144
0.154830225479917,0.10280536294263558,0.022766797080286973,0.08634647487864791,0.12939641417935058,0.06139223927161268,-0.1887977554852441
0.1355813711299966,0.12211194827422801,-0.09175546182512759,0.0901367891697731,0.16085665809306454,-0.047414913596687626,-0.24630821507942932
0.10863297504010831,0.10280536294263558,-0.473234908684122,0.07497553200527235,0.18051931053913603,-0.4194977718523367,0.03857391363169712
0.12018228765006082,0.13755721653950265,-0.4935870775700206,0.05602396054964575,0.18051931053913603,-0.4396934700707783,0.009801575703714314
0.1278818293900287,0.10280536294263558,-0.4296198131420928,0.03328207480289397,0.08220604830877999,-0.38318175789042597,-0.702436748551987
0.03933709938039596,0.0255790216162638,-0.5366539971271491,0.05223364625852057,0.10186870075485079,-0.483812529830419,0.1563906687623057
0.06628549547028424,0.07577614347840549,-0.27182462328908763,0.002959560473891816,-0.05149998832450416,-0.2450962694305202,-0.5386853349447183
0.0008393906805558357,0.07577614347840549,0.36086119863205807,-0.004621068108358555,0.003555438524494743,0.34955306685055454,-0.1647452142763456
-0.014559692799380623,-0.0053115149142847744,0.056810166807781025,-0.05389515389298663,0.007487969013708901,0.0654467250159356,-0.43049673108997744
-0.06460671410917257,-0.04392468557747032,-0.3699693028583766,-0.10316923967761539,-0.031837335878433376,-0.341494390911421,-0.16665077282136342
-0.08000579758910903,-0.0709539050417004,-0.29206939525036046,-0.15244332546224415,-0.08296023223821812,-0.277288392846356,-0.5865307418787314
-0.2070482362985819,-0.18679341703125704,-0.34619443413303674,-0.2661527541960017,-0.17340843349014584,-0.33793246916559794,-0.016336496355709107


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Fengdong Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.1334543038185838,-1.1289802945755356,-0.756319688330984,-1.1355183134074092,-1.1805374676673577,-0.8372869560662648,-0.10708663648991933
-1.1169063529619838,-1.1262449499589267,-0.709831539564215,-1.0667117673874504,-1.1226294006277644,-0.8087261569714832,0.4312943087747859
-1.0589885249638833,-1.0551259899270935,-0.9249818933763666,-1.071808548574114,-1.0647213335881711,-0.9083310644316167,-0.21963503803765694
-1.0507145495355832,-1.0660673683935293,-0.8810730387539846,-1.061614986200787,-1.0444535101243135,-0.8859177859918896,-0.4644905159158751
-1.0617465167733167,-1.0523906453104845,-0.8714296934572443,-1.0361310802674686,-1.0560351235322323,-0.8806875241820163,-0.6406866612221179
-1.0865684430582168,-1.0824794360931833,-1.0053651039399922,-1.112582798067423,-1.1371064173876626,-0.9514396722007823,-1.0703103195964183
-1.1444862710563173,-1.1344509838087533,-1.034162609033277,-1.1253247510340818,-1.1457926274436017,-0.9649131912530676,0.11290218762569879
-1.1113903693431173,-1.101626848409446,-1.0157823439304878,-1.1253247510340818,-1.1226294006277644,-0.9562464099322934,-0.7198280383984127
-1.1417282792468841,-1.1125682268758816,-1.0541774206316112,-1.1329699228140773,-1.1602696442035,-0.9743835053479556,-0.03337905993203937
-1.1196643447714172,-1.104362193026055,-0.9352930377623538,-1.1074860168807592,-1.0936753671079678,-0.9163661973347178,0.10781264203934535
-1.0865684430582168,-1.1125682268758816,-0.6800529162553256,-1.071808548574114,-1.1110477872198459,-0.79107871405358,-0.4313003880574699
-1.0948424184865169,-1.0797440914765744,-0.6576266473719103,-1.0284859084874733,-1.0647213335881711,-0.7744846094854722,0.8155714813374979
-1.0065866805846493,-0.9976837529783054,-0.6755069502447584,-0.9775180966208376,-0.9865454430847206,-0.775150017064095,0.35994810590333404
-0.9514268443959822,-0.9511828944959531,-0.7541035676020297,-0.9647761436541783,-0.9431143928050255,-0.8126776603112636,-0.2245468752780965
-0.9431528689676819,-0.9402415160295174,-0.8576145554440977,-0.9647761436541783,-0.9575914095649241,-0.8670520349482803,-0.890858843197652
-0.990038729728049,-0.9812716852786514,-0.94167243517257,-0.9775180966208376,-0.9575914095649241,-0.9087178076237462,0.21899534617004338
-0.9459108607771156,-0.9457122052627353,-0.7983936922145264,-0.9392922377208605,-0.9431143928050255,-0.8338770029817076,-0.2247864257142324
-0.9376368853488153,-0.9320354821796902,-0.9129506873085915,-0.9443890189075239,-0.9199511659891882,-0.891601891433772,-0.1919252391000241
-0.926604918111082,-0.9320354821796902,-0.8358229085963457,-0.9265502847542012,-0.9199511659891882,-0.8501780759194939,0.0719325517089898
-0.8935090163978814,-0.882799279080729,-0.6064637275630136,-0.8806792540742289,-0.9112649559332495,-0.7279680893323417,-0.9115531792841706
-0.9431528689676819,-0.9840070298952608,-0.8728068073070677,-0.9902600495874962,-0.9778592330287812,-0.8758673194104686,-0.5911799612229421
-0.9652168034431488,-0.9593889283457802,-0.9542949734306906,-0.9647761436541783,-0.9489051995089848,-0.914847046808293,0.011387215117103196
-0.9376368853488153,-0.9293001375630813,-0.9545749380860656,-0.9571309718741831,-0.9286373760451271,-0.9145755255790216,-0.59054572020289
-0.9597008198242821,-0.9293001375630813,-0.9237653422724966,-0.9698729248408419,-0.9489051995089848,-0.9003247462946486,-0.5931009796971392
-0.9817647542997491,-0.9785363406620425,-0.9902502060629179,-1.0106471743341507,-1.0299764933644153,-0.9369709583301918,-1.171383492424788
-1.0507145495355832,-1.0496553006938756,-1.102478420379763,-1.0386794708608005,-1.0270810900124356,-0.9932511378370155,0.05935367076498894
-1.0203766396318164,-1.0058897868281325,-1.1194467978225555,-1.0030020025541555,-1.0039178631965986,-1.001258293256806,-0.11810663148837722
-1.003828688775216,-0.9949484083616964,-0.9516239544911015,-0.9953568307741598,-0.9981270564926389,-0.9168666030260396,0.0855458800990316
-0.9707327870620158,-0.9703303068122158,-1.0494015216721426,-0.9775180966208376,-0.9604868129169036,-0.9636949476755969,-0.1562997371657045
-0.9569428280148489,-0.9484475498793441,-0.6053073209573516,-0.9061631600075468,-0.9228465693411678,-0.7286621621855548,0.4456442138684337
-0.8935090163978814,-0.9320354821796902,-0.43340316778290144,-0.8322598328009247,-0.9025787458773101,-0.6270829922755291,0.5879304061728781
-0.8162852457337475,-0.7952682513492422,-0.9023558525018535,-0.8373566139875882,-0.8244028553738595,-0.8783992756834511,-0.6720134052548317
-0.8466231556375143,-0.8445044544482033,-0.8949307569428537,-0.83990500458092,-0.8244028553738595,-0.873882148417311,-0.22891064456317603
-0.8383491802092145,-0.8308277313651589,-0.9737040820293732,-0.8450017857675834,-0.8244028553738595,-0.9161005198361788,0.02558684990359695
-0.8080112703054476,-0.8007389405824604,-0.7745911965682819,-0.7838404115276202,-0.778076401742185,-0.8023550301642673,0.20999086416904886
-0.7611254095450805,-0.7515027374834987,-0.5943001681157013,-0.7838404115276202,-0.7549131749263476,-0.7027969112789344,-0.0778656914098197
-0.7390614750696135,-0.7378260144004543,-0.7206279205360392,-0.7863888021209523,-0.7259591414065512,-0.7712603551645338,-0.6001615651417742
-0.7638834013545137,-0.7022665343845376,-0.42881249258782556,-0.6971951313543389,-0.6796326877748765,-0.5966178550204195,0.3859199544366964
-0.7004495897375463,-0.7077372236177553,-0.677747554574753,-0.725227427880989,-0.6912143011827955,-0.742036368624967,-0.05359905343293558
-0.6756276634526461,-0.6694423989852302,-0.6784783368405894,-0.7277758184743208,-0.7114821246466526,-0.744898865670475,-1.1902528254628177
-0.7556094259262134,-0.7515027374834987,-0.77807390010758,-0.7634532867809657,-0.7462269648704088,-0.8027572860873096,0.0447831702083022
-0.7225135242130133,-0.7214139467008003,-0.6314338071110472,-0.7099370843209981,-0.7056913179426935,-0.7121328906242779,0.19193152048051854
-0.6756276634526461,-0.6667070543686213,-0.7503055933449866,-0.725227427880989,-0.6709464777189378,-0.7809628641238202,-0.47401495567370566
-0.6894176224998126,-0.6694423989852302,-0.8025296466163664,-0.7226790372876573,-0.6970051078867546,-0.8117981190068745,-0.6248356540612052
-0.7169975405941467,-0.7050018790011464,-0.7906043587357008,-0.7405177714409795,-0.6912143011827955,-0.8053819085661432,-0.14281981751488376
-0.7004495897375463,-0.6530303312855763,0.08480910289015417,-0.5876143358410715,-0.607247603975385,-0.27511258318780385,0.9106664732089933
-0.5873719255507784,-0.5463518912378267,-0.12975932185379077,-0.6003562888077306,-0.5435487302318324,-0.39388416458771175,0.19460334185219058
-0.537728072980978,-0.5326751681547821,1.702681556457322,-0.34806562006788216,-0.4798498564882802,0.8426838235888102,2.0831117875666028
-0.3032987691791424,-0.27008208496032166,3.477433570777877,-0.11106529488802458,-0.21926355481011078,2.2730965783970194,2.4655446349191026
-0.008193645569772657,-0.01295969099907945,1.734320046358288,0.14887054563181917,-0.0021083034116363484,1.1374914787491746,0.8605637853468897
0.1297059449018954,0.15663167523067592,1.8838209949111726,0.3298062777583774,0.24979178821059378,1.448067491780962,2.4723669903414014
0.468938937462199,0.49854975230679605,3.0789867377767357,0.45212902623830403,0.31638606530612606,2.457544162131586,-0.7381829354261729
0.41377910127353196,0.3289583860770407,1.5583516154111308,0.24316099758509613,0.31638606530612606,1.1548612899438635,-1.2059597962915287
0.2979434452773308,0.22227994602929105,0.6004200796613662,0.17690284215846933,0.183197511115062,0.3547617823271255,-0.714753551271178
0.24829959270752988,0.20586787832963763,-0.001177126546348288,0.16416088919181013,0.2758504183784112,-0.09317872741308227,-0.39071235566050544
0.24002561727922997,0.23322132449572713,0.1584912582994602,0.11828985851183775,0.20056993122693959,0.011130467036613894,-0.8533562768047813
0.17383381385282923,0.20313253371302822,0.37015518280693804,0.1718060609718058,0.2063607379308993,0.1923069929045905,-0.12276260802639434
0.19865574013772946,0.20586787832963763,0.13704007544008884,0.16670927978514186,0.2324193680987162,0.009880907042079239,0.2100913696373769
0.2648475435641302,0.21954460141268214,1.786910111723482,0.24061260699176437,0.24689638485861418,1.29774233431372,0.5280491617216186
0.3724092241320314,0.3234876968438229,1.6306880598502087,0.4444838544583083,0.33086308206602455,1.2602186420694526,0.5027555739753173
0.4799709046999322,0.3836652784092197,2.0612965866615056,0.6483551019248527,0.4872148630729259,1.7720198000113554,1.612367268422714
0.7392221347866685,0.7474661124182116,1.9599621554684497,0.7477423350647932,0.6638344675436855,1.8231550995102088,0.2918517352034606
0.8274778726885362,0.8021730047503911,0.28867571013585847,0.6738390078581706,0.7217425345832784,0.2967176437279596,-1.07894558894154
0.7171582003112016,0.6708764631531609,0.5664258415385561,0.7069680855714843,0.6638344675436855,0.5416146735984345,-0.11164750332236133
0.7474961102149684,0.7447307678016026,0.26792089056694784,0.6101292430248756,0.7593827781590142,0.26958906409157074,-0.7286389169644606
0.6895782822168681,0.6571997400701158,-0.10840997658135557,0.5081936192916033,0.6725206775996242,-0.081944522462558,-0.9101854533016946
0.6068385279338671,0.5505213000223667,0.1159046955506589,0.5897421182782211,0.5538091401684582,0.11044980605271326,-1.4210050558338672
0.455148978415032,0.3836652784092197,-0.05255401173825027,0.3705805272516863,0.37139872899373944,-0.09385662838399234,-0.4700210642064803
0.43584303574899885,0.4711963061407065,0.001099138680813975,0.40880638615166337,0.4379930060892717,-0.04374705881565154,-0.7835995854903788
0.37516721594146474,0.4082833799587003,0.05367767191508307,0.2762900752984093,0.29322283849028874,-0.03580548288404717,-1.6818046259171266
0.19865574013772946,0.19219115524659264,-0.13056355492274843,0.22787065402510517,0.26426880497049227,-0.18285611564780455,0.9678523480917112
0.3586192650848644,0.3781945891760019,-0.04980847749114692,0.3017739812317277,0.4264113926813533,-0.08526230218602447,0.2716105366353778
0.43584303574899885,0.4329014815081814,-0.08644818644811256,0.35274179309836357,0.47563324966500753,-0.10745647961495412,-0.11625289066943263
0.4634229538433324,0.4192247584251364,-0.25500092495840876,0.30432237182505945,0.38877114910561755,-0.26112723861381815,-0.904395278024735
0.38619918317919794,0.3836652784092197,0.6723459802395203,0.4699677603916267,0.4901102664249055,0.5601212287924647,1.0492339861520927
0.5654686507923665,0.5641980231054111,0.0993773777613915,0.47761293217162193,0.4264113926813533,0.062044337557309454,-1.8156681133878794
0.3613772568942977,0.3563118322431302,-0.11287468542325256,0.3705805272516863,0.34534009882592254,-0.1395159770474295,0.46271236258913095
0.4634229538433324,0.4356368261247903,-0.46445422867629643,0.36293535547169103,0.5190642999447025,-0.41268741004942827,-0.5731972521825889
0.4303270521301318,0.4274307922749631,0.026408440295436382,0.44958063564497225,0.4785286530169871,0.005490741706725483,0.7194914497289925
0.5682266426017999,0.6161695708209818,-0.19057037722919654,0.4699677603916267,0.37718953569769914,-0.18409265111028797,-1.955518882767255
0.3448293060376979,0.34810579839330347,-0.5235865606238449,0.3298062777583774,0.2874320317863296,-0.47728459776797366,-1.158694451889738
0.23726762546979668,0.21954460141268214,-0.5210952655092843,0.13867698325849218,0.13108025077942823,-0.5158343741444135,-1.514992586330871
0.08833606776039489,0.1101308167483236,-0.6266861175179949,0.10299951495184681,0.1426618641873466,-0.590636983480235,0.7572651144172066
0.21796168280376307,0.2715161491282523,-0.22049288604854794,0.37567730843834973,0.31349066195414643,-0.2308445063180964,1.5590708959218713
0.4441170111772988,0.44931354920783484,-0.27887403272939293,0.36293535547169103,0.4669470396090682,-0.2635006665908261,-0.15833529550224024
0.4661809456527657,0.44657820459122594,1.781623428072743,0.6712906172648389,0.4843194597209463,1.6005236263513882,2.467613088119783
0.8385098399262694,0.8432031739995256,1.9279202184025137,1.0484524250779457,0.956270206093631,1.9584892057694518,0.8973867045427236
1.017779307539438,0.9690290263635375,0.6483742283947791,0.9694523166846603,1.0199690798371832,0.7538624307640873,0.035478009319108994
1.072939143728105,0.9580876478971019,0.8010023360196794,1.2472268913578266,1.0865633569327153,1.000401331350603,1.471407004227244
1.3514963164808744,1.3601833065386189,0.6502362239956418,1.239581719577831,1.245810541291597,0.8724110540978122,-0.7592234487334416
1.2797885294356077,1.2480341772576515,0.8781459048804223,1.4969691695043426,1.381894498834641,1.2112292835819707,2.4587554783066388
1.732099186182678,1.7786910328797902,0.9035916404747554,1.9505826951174037,1.9030671021909789,1.449435345908897,1.3728659267632326
2.035478285220348,2.1069323868728653,0.8202902685349518,1.9072600550307635,1.9754521859904703,1.3458876090899816,-0.13567222716823102
2.0713321787429817,1.967429811425808,0.46768312370780635,1.9174536174040906,2.018883236270166,0.9443166754997027,-0.7005052452852939
1.9996243916977148,1.9838418791254624,0.9724391717655757,1.891969711470772,2.0710004966057998,1.5467580069884639,0.2464526653149451
2.107186072265616,2.1835220361379166,1.2924281278153416,1.9505826951174037,2.079686706661739,1.9087975411115083,-1.386966475657389
1.9030946783675469,1.8881048175441482,0.8845545761614477,1.7696469629908456,1.7061796742563622,1.3316361561173051,-2.2198447632846667
1.55282971856951,1.477803125052804,0.14313294375117272,1.458743310604366,1.2110657010678407,0.40014554061884705,-0.8210732273467152
1.4673319724770761,1.4723324358195864,-0.10285273139738023,1.5224530754376608,1.5932589435291562,0.18569446307464985,1.1420873834070058
1.7155512353260782,1.784161722113008,0.3461346411775149,1.7823889159575046,1.8943808921350407,0.7689377974805378,0.8984927547122635
1.9334325882713135,1.9346056760265011,1.55707225854807,2.1620991143639436,2.1173269502374743,2.373573652390064,2.4640611987852834
2.451935048444786,2.582882350162824,1.480146558253107,2.4194865642904553,2.227352277612701,2.4310420038076317,0.8350346631580686
2.689122344056055,2.7634150948590155,1.247703507993077,2.931713073550148,2.980157149127413,2.5363648987834555,2.472018749461376


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
0.5909336662611523,0.6091856045486219,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945
0.6360352522262167,0.6342760544052732,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892
0.6429739577593033,0.64465830951837,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684
0.6230251793516788,0.6212982355139018,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656
0.6108824446687768,0.6109159804008047,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107
0.6065457537105978,0.5996685373616164,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664
0.5796582697698863,0.5979381615094336,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136
0.6768001472331016,0.673209511079387,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317
0.6351679140345807,0.6282197389226333,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515
0.6369025904178524,0.6360064302574561,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597
0.662055397975292,0.6169722958834447,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508
0.6594533834003846,0.6576361284097415,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516
0.7279731005396166,0.7251207866448718,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106
0.7531259080970563,0.739828981388426,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794
0.7791460538461318,0.7640542433189859,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621
0.7349118060727033,0.7329074779796946,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316
0.7591972754385072,0.7554023640580715,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663
0.7392484970308826,0.7372334176101517,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839
0.783482744804311,1.013228366033314,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892
1.0159293801627187,1.0582181381900675,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152
0.9040427534416942,0.8773938616369613,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975
0.9291955609991337,0.9362266406111777,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494
0.9370016047238564,0.9362266406111777,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812
0.9118487971664169,0.9197880700154406,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665
0.8745532549260753,0.8678767944499558,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828
0.783482744804311,0.781358001840814,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883
0.7453198643723336,0.7432897330927917,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239
0.7687379955465015,0.7683801829494427,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316
0.7852174211875828,0.793470632806094,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574
0.800829508637028,0.8099092034018307,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163
0.870216563967896,0.8834501771196013,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273
0.8806246222675262,0.880854613341327,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843
0.8719512403511677,0.8696071703021386,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997
0.8303190071526468,0.8116395792540135,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188
0.8546044765184507,0.8427863445933048,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069
0.870216563967896,0.8704723582282299,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442
0.9291955609991337,0.9145969424588922,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352
0.9187875026995035,0.907675439050161,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536
0.950011677598394,0.947474083650366,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912
0.9517463539816656,0.9595867146156459,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801
0.9075121062082375,0.9007539356414296,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552
0.9153181499329601,0.9033494994197039,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162
0.9127161353580525,0.9137317545328008,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165
0.8788899458842543,0.8730679220065042,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953
0.8676145493929883,0.8782590495630529,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128
0.886695989608977,0.8929672443066068,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896
1.0167967183543543,1.0140935539594051,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535
1.0220007475041697,1.021880245294228,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661
1.1174079485841129,1.1101294137555526,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085
1.1061325520928469,1.0997471586424556,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333
1.1382240651833735,1.1663666289514947,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853
1.347252569367613,1.3809332346221659,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351
1.4504658141722795,1.4172711275180054,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654
1.6438822309070735,1.6093428471103,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822
1.5120468257784248,1.5089810476836958,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453
1.513781502161696,1.509846235609787,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743
1.4825573272628056,1.4821602219748617,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377
1.4816899890711699,1.4925424770879592,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273
1.5953112921754657,1.59723021614502,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955
1.7705136068859075,1.7157609620195446,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337
1.8355639712585963,1.8109316338896007,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651
1.8494413823247702,1.844673963007166,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655
1.8173498692342434,1.8005493787765032,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867
1.734085402837202,1.748638103211018,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836
2.009898947777402,2.053184253195197,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975
2.069745283000276,2.0644316962343856,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072
1.9977562130945,1.9926210983687977,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485
1.7644422395444566,1.7503684790632013,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463
1.8850022481818398,1.8801466679769137,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791
1.7939317380600759,1.8239094527809718,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112
1.5883725866423792,1.5807916455492834,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402
1.7202079917710285,1.716626149945636,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227
1.7705136068859075,1.7763241168459434,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456
1.7202079917710285,1.6889401363107104,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713
1.7549015194364623,1.7399862239501045,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028
1.707197918896491,1.7027831431281735,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153
1.5562810735518529,1.5773308938449178,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492
1.5779645283427493,1.6076124712581175,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725
1.6265354670743568,1.623185853927763,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109
1.6855144641055946,1.646545927932231,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402
1.5510770444020376,1.5522404439882667,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065
1.5068427966286095,1.4735083427139475,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291
1.4192416392733889,1.4510134566355708,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653
-0.3206387731481253,-0.24648525435578947,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477
-0.3622710063466461,-0.41173614823925014,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204
-0.41517863603643285,-0.41260133616534156,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989
-0.3952298576288083,-0.3875108863086905,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202
-0.43512741444405745,-0.4307702826132614,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582
-0.5444120265901744,-0.6038078678315448,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706
-0.581707568830516,-0.5787174179748936,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762
-0.5574220994647122,-0.5778522300488023,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304
-0.6554313151195631,-0.6340894452447443,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735
-0.6380845512868462,-0.6635058347318525,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934
-0.6953288719348123,-0.6808095932536808,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913
-0.6901248427849971,-0.6756184656971322,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395
-0.7499711780078708,-0.7673283858628225,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836
-0.7282877232169747,-0.7283949291887089,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548
-0.7655832654573161,-0.7872277081629252,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058
-0.7499711780078708,-0.7586765066019083,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064
-0.7170123267257085,-0.7240689895582517,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826
-0.7447671488580557,-0.7707891375671883,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137
-0.7811953529067613,-0.7742498892715539,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726
-0.7742566473736746,-0.7690587617150053,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155
-0.7595118981158652,-0.768193573788914,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196
-0.8375723353630916,-0.8235656010587646,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281
-0.8262969388718255,-0.8296219165414046,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525
-0.8687965102619821,-0.8624990577328784,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438
-0.8445110408961785,-0.8425997354327759,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842
-0.8505824082376292,-0.8434649233588672,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907
-0.8332356444049124,-0.8322174803196788,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485
-0.8393070117463632,-0.8391389837284101,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868
-0.8254296006801897,-0.8235656010587646,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886
-0.8141542041889236,-0.8443301112849587,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272
-0.8332356444049124,-0.8287567286153132,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396
-0.7933380875896633,-0.7872277081629252,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706
-0.7872667202482123,-0.7837669564585594,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093
-0.7699199564154953,-0.7837669564585594,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815
-0.7751239855653104,-0.768193573788914,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844
-0.7612465744991368,-0.7595416945279998,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204
-0.7473691634329632,-0.7465638756366285,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095
-0.7551752071576858,-0.762137258306274,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025
-0.8341029825965481,-0.8218352252065819,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529
-0.8453783790878142,-0.85730793017633,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322
-0.8896126268612425,-0.8685553732155183,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184
-0.8609904665372595,-0.8581731181024214,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094
-0.8245622624885539,-0.8227004131326733,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873
-0.8315009680216406,-0.8348130440979532,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161
-0.869663848453618,-0.8676901852894269,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407
-0.8583884519623519,-0.85125161469369,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915
-0.8575211137707162,-0.8711509369937926,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007
-0.8766025539867048,-0.8694205611416098,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357
-0.89221464143615,-0.8962413868504436,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196
-0.8965513323943294,-0.8841287558851638,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523
-0.8705311866452539,-0.8737465007720668,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602
-0.8826739213281558,-0.8806680041807982,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425
-0.8722658630285255,-0.8694205611416098,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617
-0.8167562187638312,-0.8261611648370388,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585
-0.806348160464201,-0.8002055270542965,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845
-0.7907360730147557,-0.7950143994977479,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749
-0.8072154986558367,-0.8028010908325707,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594
-0.8046134840809293,-0.8149137217978505,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305
-0.8106848514223802,-0.8131833459456678,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664
-0.8046134840809293,-0.7976099632760221,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356
-0.8150215423805596,-0.8175092855761247,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706
-0.8393070117463632,-0.8339478561718616,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112
-0.8150215423805596,-0.8123181580195762,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366
-0.8176235569554671,-0.8192396614283075,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375
-0.8167562187638312,-0.815778909723942,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548
-0.7829300292900331,-0.7915536477933823,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756
-0.7846647056733047,-0.7803062047541938,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921
-0.7942054257812992,-0.7958795874238392,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745
-0.8028788076976576,-0.7950143994977479,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873
-0.795072763972935,-0.7889580840151079,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821
-0.7291550614086104,-0.737046808449623,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346
-0.7230836940671594,-0.7162822982234289,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149
-0.673645417143916,-0.6695621502144925,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536
-0.6892575045933613,-0.6989785397016006,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032
-0.7282877232169747,-0.7240689895582517,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255
-0.7230836940671594,-0.7162822982234289,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627
-0.7768586619485821,-0.7543505669714512,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521
-0.760379236307501,-0.7586765066019083,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289
-0.7924707493980273,-0.7880928960890166,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331
-0.7768586619485821,-0.7854973323107424,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752
-0.7785933383318538,-0.7811713926802852,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442
-0.7690526182238594,-0.7655980100106398,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787
-0.8262969388718255,-0.8330826682457702,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883
-0.8713985248368898,-0.8780724404025239,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235
-0.8705311866452539,-0.8616338698067871,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456
-0.8913473032445143,-0.9022977023330836,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297
-0.8731332012201615,-0.8789376283286154,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051
-0.8878779504779708,-0.8815331921068896,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365
-0.8861432740946991,-0.8806680041807982,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087
-0.8844085977114274,-0.8841287558851638,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128
-0.9060920525023236,-0.9014325144069922,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259
-0.8948166560110578,-0.904893266111358,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698
-0.8904799650528784,-0.8901850713678038,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764
-0.8818065831365199,-0.8815331921068896,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422
-0.8956839942026934,-0.8832635679590726,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777
-0.8965513323943294,-0.8728813128459755,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477
-0.8323683062132765,-0.8287567286153132,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161
-0.8054808222725651,-0.8296219165414046,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459
-0.8315009680216406,-0.8313522923935874,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716
-0.7898687348231198,-0.7958795874238392,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214
-0.8028788076976576,-0.8045314666847534,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636
-0.8020114695060218,-0.8062618425369363,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652
-0.8072154986558367,-0.8088574063152105,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691
-0.8089501750391086,-0.8079922183891192,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156
-0.8080828368474727,-0.8053966546108449,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595
-0.801144131314386,-0.8140485338717591,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376
-0.8705311866452539,-0.8832635679590726,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545
-0.8792045685616124,-0.888454695515621,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335
-0.8653271574954389,-0.8642294335850612,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125
-0.875735215795069,-0.8737465007720668,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034
-0.8653271574954389,-0.8503864267675985,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517
-0.8627251429205312,-0.8547123663980556,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788
-0.8722658630285255,-0.8737465007720668,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854
-0.8644598193038029,-0.8607686818806956,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418
-0.8670618338787105,-0.8650946215111527,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136
-0.8800719067532481,-0.8849939438112554,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765
-0.8679291720703464,-0.8659598094372442,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577
-0.8523170846209009,-0.8495212388415072,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891
-0.8158888805721954,-0.8218352252065819,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338
-0.829766291638369,-0.8270263527631303,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355
-0.8037461458892935,-0.8062618425369363,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4171620704353056,-1.391622730448234,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323
-1.379605408717164,-1.387669315646402,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985
-1.379605408717164,-1.375809071240906,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479
-1.3756520759047282,-1.367902241637242,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198
-1.3637920774674204,-1.3303448010198378,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711
-1.3321654149679327,-1.3342982158216696,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746
-1.3618154110612024,-1.3540652898308299,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683
-1.3420487469990225,-1.3342982158216696,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767
-1.3044920852808812,-1.2947640678033496,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505
-1.3084454180933172,-1.2967407752042657,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557
-1.3005387524684453,-1.3224379714161738,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184
-1.3598387446549844,-1.3501118750289978,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469
-1.3242587493430609,-1.3145311418125096,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314
-1.3005387524684453,-1.2829038233978536,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865
-1.2689120899689577,-1.2651134567896096,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674
-1.2946087532497914,-1.2848805307987696,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771
-1.245192093094342,-1.2492997975822815,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893
-1.253098758719214,-1.2473230901813654,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647
-1.2372854274694702,-1.2492997975822815,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321
-1.245192093094342,-1.2433696753795334,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306
-1.2610054243440858,-1.2710435789923575,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024
-1.2886787540311375,-1.2809271159969375,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162
-1.2787954220000477,-1.2730202863932736,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387
-1.2867020876249196,-1.2690668715914415,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729
-1.314375417311971,-1.3105777270106775,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324
-1.3341420813741507,-1.338251630623502,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062
-1.314375417311971,-1.3086010196097617,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591
-1.312398750905753,-1.2987174826051817,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949
-1.2827487548124836,-1.2809271159969375,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673
-1.262982090750304,-1.2453463827804494,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331
-1.2056587649699826,-1.201858819960297,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103
-1.177985435282931,-1.1761616237483892,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577
-1.181938768095367,-1.1840684533520531,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677
-1.1522887720020973,-1.148487720135565,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292
-1.0613621173160708,-1.0674427166980087,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035
-1.0317121212228013,-1.0239551538778566,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539
-1.033688787629019,-1.0377921056842685,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052
-0.9981087923170957,-0.9903511280622844,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976
-0.893345472787543,-0.8994225876201479,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636
-0.8656721431004917,-0.87372539140824,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615
-0.9289254680994666,-0.938956735638468,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985
-0.9289254680994666,-0.9350033208366362,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874
-0.8241621485699141,-0.8361679507908356,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074
-0.8597421438818375,-0.855935024799996,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114
-0.903228804818633,-0.8974458802192319,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153
-0.9071821376310688,-0.875702098809156,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777
-0.8834621407564534,-0.8381446581917519,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582
-0.8854388071626713,-0.8855856358137357,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848
-0.8478821454445299,-0.8401213655926678,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913
-0.7193988290403617,-0.7432627029477834,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065
-0.6818421673222204,-0.6740779439157232,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138
-0.6739355016973483,-0.6543108699065628,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889
-0.7233521618527975,-0.7195422141367911,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288
-0.758932157164721,-0.7650064843578593,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534
-0.7450954923211951,-0.7373325807450352,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585
-0.7530021579460672,-0.7472161177496153,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661
-0.69172549935331,-0.6780313587175552,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783
-0.7154454962279259,-0.7175655067358752,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727
-0.7075388306030538,-0.6977984327267152,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357
-0.5849855134175397,-0.6048931848836626,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463
-0.5731255149802318,-0.5732658664690065,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917
-0.4545255306071535,-0.4507100076122141,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985
-0.4545255306071535,-0.44675659281038216,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758
-0.44068886576362765,-0.43291964100397,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633
-0.28057888685997184,-0.2708296341288573,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279
-0.16395556889311155,-0.1561806048757288,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102
-0.24697555795426634,-0.24315573051603306,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644
-0.40708553685792215,-0.44280317800855024,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196
-0.40510887045170424,-0.39338549298565,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272
-0.4248755345138839,-0.41710598179664193,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062
-0.5177788556061287,-0.5100112296396945,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244
-0.4426655321698456,-0.4210593965984739,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516
-0.40115553763926837,-0.3795485411792379,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569
-0.34580887826516493,-0.34594451536366577,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559
-0.3181355485781132,-0.3064103673453454,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124
-0.3161588821718953,-0.3143171969490096,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826
-0.4169688688890118,-0.40524573739114583,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305
-0.36359887592112666,-0.3558280523682456,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158
-0.3023222173283698,-0.3261774413545054,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423
-0.21337222904856085,-0.23129548611053727,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563
-0.353715543890037,-0.3261774413545054,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285
-0.43475886654497387,-0.4309429336030541,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548
-0.4268522009201018,-0.3716417115755737,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935
-0.286508886078626,-0.24513243791694939,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598
-0.18372223295529122,-0.1285067012629046,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193
-0.19162889858016327,-0.1996681676958811,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781
0.03766440454112146,0.07311745363052818,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896
0.12266106000849418,0.13044196825709226,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036
0.23335437875670068,0.1778829458790765,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448
0.30451436938054754,0.312299049141365,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719
0.27288770688105995,0.29055526773128904,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828
0.30451436938054754,0.3221825861459452,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324
0.3559076959422148,0.40915771178624943,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546
0.359861028754651,0.34985648975876943,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427
0.5120643420334348,0.5158999114357141,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204
0.8125176357785663,0.8835674880060915,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368
0.8678642951526697,0.8519401695914354,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073
0.7808909732790787,0.7926389475639549,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409
0.8322842998407464,0.8736839510015113,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006
1.1643642560853655,1.2749555533874612,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037
1.5280708748294722,1.53785763770929,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856
1.6921341865455635,1.7730858184182952,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298
1.915497490448195,2.0695919285556963,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227
2.0420041404461444,2.0102907065282163,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687
1.737597513888577,1.6702970335706628,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748
1.6624841904522942,1.6505299595615026,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834
1.9668908170098618,1.891688262473256,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986
1.982704148259606,1.9806400955144763,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628
1.9846808146658235,2.000407169523636,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742
1.9708441498222975,1.93912924009524,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118
1.6545775248274226,1.50820702669555,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011
1.5419075396729982,1.5121604414973822,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905
1.579464201391139,1.4172784862534136,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155
1.2750575748335717,1.199840672152653,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584
0.9963476115568376,1.021937006070212,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887
0.9429776185889525,0.97844944325006,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371
0.9489076178076066,0.8835674880060915,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702
0.6049676631256795,0.6265955258870103,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932
0.29660770375567586,0.0928845276396882,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994
0.34800103031734303,0.29450868253312096,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178
0.06533773422817317,0.05335037962136817,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338
-0.18965223217394536,-0.34199110056183346,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453
-0.4189455352952301,-0.22338865650687306,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024
-0.624518841541899,-0.7472161177496153,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106
-0.8103254837263882,-0.9705840540531242,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783
-0.9783421282549158,-0.8203542915835075,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621
-0.8281154813823499,-0.6543108699065628,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182
-0.6620755032600403,-0.47245378902229007,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061
-0.480222193887987,-0.5811726960726706,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894
-0.478245527481769,-0.6187301366900747,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419
-0.32999554701542116,-0.3261774413545054,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795
-0.12046890795631607,-0.1067629198528286,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059
-0.007798922801891975,-0.0711821866363405,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918
-0.019658921239199552,-0.04548499042443224,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416
-0.05326225014490506,-0.04548499042443224,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587
0.05347773579086524,0.029629890810375873,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536
-0.02163558764541748,-0.06920547923542454,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479
-0.23511555951695842,-0.3558280523682456,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028
-0.19755889779881708,-0.185831215889469,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828
-0.013728922020545764,0.003932694598467963,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266
0.02580440610381353,-0.035601453419852415,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309
0.004061075635415952,-0.037578160820768376,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578
-0.04535558452003334,-0.06920547923542454,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968
0.19777438344477727,0.20160343469006878,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888
0.1444043904768921,0.10276806464426838,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095
0.09894106313387867,0.11067489424793224,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658
0.21358771469452104,0.24509099751022076,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837
0.427067686566062,0.3992741747816696,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659
0.5792709998448458,0.543573815048538,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412
0.5140410084396526,0.4902027152238058,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624
0.5021810100023447,0.5139232040347981,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504
0.39939435687901026,0.38939063777708943,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932
0.4685776810966392,0.47834247081830966,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659
0.1740543865701614,0.09090782023877222,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296
0.2116110482883031,0.1719528236763286,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842
0.05150106938464731,-0.0276946238161882,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834
0.06336106782195525,-0.14432036047023267,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832
-0.055238916551123333,-0.16408743447939303,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315
0.06533773422817317,0.09090782023877222,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779
0.32032770063029137,0.38939063777708943,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345
0.6010143303132433,0.5870613778686903,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715
0.7551943099982453,0.6997336997209028,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048
0.5436910045329223,0.4407850302009056,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403
0.28277103891215,0.20160343469006878,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868
0.48834434515881886,0.43090149319632576,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866
0.6701976545308725,0.6246188184860944,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078
0.9370476193702983,0.8835674880060915,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943
0.9963476115568376,0.9033345620152519,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545
0.7789143068728611,0.7234541885318951,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949
0.9390242857765166,0.9942631024573877,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524
0.5970609975008074,0.37950710077250926,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895
0.6445009912500388,0.6641529665044147,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156
0.9212342881205549,0.9725193210473118,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834
0.6365943256251667,0.6503160146980026,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753
0.686010985780616,0.6265955258870103,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642
0.7077543162490136,0.7214774811309788,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329
0.6227576607816412,0.51787661883663,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065
0.5100876756272168,0.5692710112604462,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562
0.5852009990634995,0.5633408890576983,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329
0.349977696723561,0.34985648975876943,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124
0.3776510264106127,0.3617167341642652,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017
0.417184354534972,0.4289247857954095,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493
0.44090435140958784,0.559387474255866,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175
0.551597670157794,0.5475272298503703,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938
0.573341000626192,0.5811312556659424,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835
0.8362376326531822,0.832173095582275,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406
0.917280955308119,0.8954277324115874,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824
0.7749609740604246,0.7768252883566272,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703
0.7986809709350404,0.8242662659786111,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674
0.9765809474946583,0.9428687100335719,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085
0.9508842842138242,0.917171513821664,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556
1.0200676084314535,1.021937006070212,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868
0.8955376248397214,0.8262429733795275,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776
1.233547580302994,1.243328234972805,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055
1.2671509092086999,1.2393748201709731,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937
1.3481942318636368,1.3144897014057813,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314
1.2790109076460074,1.259141894180133,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589
1.3343575670201109,1.3105362866039494,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498
1.2078509170221607,1.1603065241343324,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673
1.1406442592107495,1.0832149354986087,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597
1.0576242701495953,1.0634478614894483,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507
1.0556476037433769,1.0812382280976924,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641
1.1920375857724173,1.3283266532121933,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837
1.1999442513972889,1.1622832315352487,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615
1.2038975842097248,1.217631038760897,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315
1.2216875818656865,1.2393748201709731,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649
1.2869175732708793,1.6722737409715784,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232
1.6644608568585118,2.0873822951639407,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496
2.079560802164286,2.544001704775538,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345
2.536170742000637,2.397725357107754,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773
2.0340974748212726,1.8699444810631793,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485
1.5814408677973575,1.5062303192946338,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249
1.7158541834201795,1.674250448372495,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686
1.6209741959217168,1.5951821523358547,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668
1.7455041795134487,1.688087400178907,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674
1.9194508232606307,1.8719211884640956,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805
1.8641041638865272,1.8719211884640956,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985
1.8641041638865272,1.8798280180677596,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104
1.964914150603644,1.9727332659108123,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095
1.9313108216979382,1.9411059474961563,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626
1.8502674990430015,1.8699444810631793,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446
1.891777493573579,1.8719211884640956,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062
1.905614158417105,1.8976183846760035,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245
1.9135208240419765,1.9411059474961563,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242
1.897707492792233,1.931222410491576,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364
2.0677008037269786,2.075522050758445,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187
1.9095674912295406,1.8719211884640956,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501
1.8561974982616556,1.8600609440585998,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823
1.9036374920108865,1.9075019216805837,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303
2.0499108060710167,2.2633092538454656,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695
2.045957473258581,2.01819753613188,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353
2.036074141227491,2.063661806352948,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807
1.838407500605694,1.7928528924274556,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944
1.790967506856462,1.8323870404457756,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773
1.8957308263860149,1.891688262473256,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645
1.9510774857601183,2.0261043657355446,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543
1.5083042107672922,1.3164664088066975,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442
1.737597513888577,1.798783014630203,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757
1.8858474943549248,1.8304103330448593,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743
1.5102808771735106,1.7216914259944787,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592
1.6941108529517819,1.6050656893404343,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415
1.3758675615506886,1.2986760421984536,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752
1.1366909263983138,1.1444928649270047,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515
1.1406442592107495,1.0851916428995243,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598
1.344240899051201,1.2887925051938733,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985
1.344240899051201,1.2789089681892931,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103
1.381797560769342,1.4073949492488333,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221
1.4529575513931896,1.4647194638753982,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663
1.4924908795175489,1.423208608456162,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089
1.4766775482678047,1.50820702669555,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502
1.5636508701413956,1.6011122745386024,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038
1.6051608646719733,1.555648004317534,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688
1.5043508779548564,1.5042536118937182,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958
1.5300475412356898,1.4568126342717336,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365
1.314590902957931,1.3223965310094452,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622
1.4331908873310095,1.4409989750644059,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206
1.4094708904563937,1.3579772642259331,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162
1.4035408912377403,1.3520471420231857,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027
1.5300475412356898,1.5299508081056261,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915
1.5280708748294722,1.5220439785019622,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384
1.5438842060792157,1.4489058046680698,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601
1.478654214674023,1.476579708280894,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666
1.5715575357662674,1.5497178821147866,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162
1.4806308810802404,1.5398343451102063,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326
1.435167553737227,1.4528592194699017,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918
1.4430742193620996,1.4884399526863898,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765
1.4470275521745353,1.4825098304836422,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971
1.4529575513931896,1.415301778852498,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429
1.3699375623320345,1.3777443382350936,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554
1.310637570145495,1.3184431162076131,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252
1.300754238114405,1.3283266532121933,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345
1.1366909263983138,1.1227490835169287,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259
1.2276175810843406,1.259141894180133,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816
1.3086609037392776,1.2986760421984536,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606
1.2019209178035064,1.164259938936165,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449
1.0912275990553004,1.1227490835169287,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978
1.1011109310863902,1.1069354243096003,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456
1.041810938899851,1.0100767616647162,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775
0.98448761311953,0.9725193210473118,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804
1.0101842764003635,1.000193224660136,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589
1.0299509404625435,1.061471154088532,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201
1.099134264680172,1.1108888391114322,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609
1.0279742740563251,1.0417040800793722,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502
1.022044274837671,1.0456574948812043,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583
1.0675076021806844,1.0772848132958603,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495
1.1307609271796597,1.1603065241343324,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846
1.1564575904604937,1.2749555533874612,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619
1.354124231082291,1.3737909234332617,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448
1.5873708670160116,1.5754150783266945,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858
1.7079475177953076,1.6762271557734112,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012
1.5735342021724856,1.5833219079303582,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037
-0.47033886185689733,-0.5198947666442743,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154
-0.3774355407646525,-0.436873055805802,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008
-0.36557554232734457,-0.38943207818381775,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917
-0.4525488642009356,-0.48036061862595425,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543
-0.5691721821677959,-0.5614056220635106,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922
-0.5335921868558725,-0.5436152554552666,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866
-0.5494055181056162,-0.5337317184506865,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468
-0.6007988446672835,-0.6207068440909906,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375
-0.5751021813864496,-0.5396618406534344,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184
-0.557312183730488,-0.5594289146625947,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554
-0.5869621798237576,-0.5772192812708388,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831
-0.5889388462299755,-0.5772192812708388,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296
-0.6067288438859373,-0.5989630626809147,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093
-0.6205655087294631,-0.6088465996854949,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676
-0.6067288438859373,-0.5910562330772509,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173
-0.6363788399792069,-0.6266369662937389,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628
-0.6778888345097841,-0.6879148957221349,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847
-0.7154454962279259,-0.7353558733441192,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242
-0.7292821610714514,-0.7274490437404553,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695
-0.6699821688849124,-0.6681478217129749,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858
-0.6976554985719641,-0.666171114312059,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775
-0.7292821610714514,-0.7373325807450352,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225
-0.7806754876331189,-0.7768667287633555,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797
-0.7371888266963234,-0.7412859955468675,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567
-0.7253288282590155,-0.701751847528547,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725
-0.7352121602901055,-0.7254723363395393,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366
-0.7470721587274134,-0.7393092881459514,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515
-0.7530021579460672,-0.7729133139615236,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222
-0.7945121524766444,-0.7808201435651875,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736
-0.7964888188828627,-0.7887269731688517,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616
-0.8004421516952985,-0.8164008767816755,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843
-0.8439288126320937,-0.8381446581917519,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466
-0.8478821454445299,-0.855935024799996,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288
-0.845905479038312,-0.8361679507908356,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323
-0.8557888110694016,-0.8519816099981636,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593
-0.8953221391937612,-0.895469172818316,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971
-0.8518354782569658,-0.8598884396018278,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912
-0.7866054868517727,-0.8045406323761793,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034
-0.7806754876331189,-0.7788434361642715,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411
-0.8202088157574782,-0.8104707545789277,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588
-0.845905479038312,-0.8262844137862557,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733
-0.8518354782569658,-0.8658185618045757,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858
-0.7648621563833751,-0.7570996547541955,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056
-0.7273054946652334,-0.7373325807450352,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108
-0.7134688298217076,-0.7136120919340432,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595
-0.7213754954465796,-0.7175655067358752,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177
-0.7312588274776696,-0.721518921537707,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555
-0.7035854977906179,-0.7155887993349591,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945
-0.6640521696662582,-0.6523341625056468,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055
-0.6600988368538224,-0.664194406911143,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346
-0.7075388306030538,-0.7373325807450352,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985
-0.7075388306030538,-0.662217699510227,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025
-0.6126588431045911,-0.6384972106992347,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494
-0.6027755110735014,-0.6048931848836626,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336
-0.624518841541899,-0.6286136736946549,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097
-0.5770788477926676,-0.5693124516671745,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174
-0.5790555141988856,-0.5712891590680905,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284
-0.634402173572989,-0.6345437958974028,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945
-0.6660288360724765,-0.6523341625056468,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073
-0.6739355016973483,-0.662217699510227,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534
-0.6699821688849124,-0.6681478217129749,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985
-0.6699821688849124,-0.662217699510227,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552
-0.6739355016973483,-0.6721012365148069,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049
-0.6976554985719641,-0.6898916031230512,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236
-0.689748832947092,-0.681984773519387,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385
-0.699632164978182,-0.6977984327267152,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456
-0.6937021657595279,-0.683961480920303,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188
-0.69172549935331,-0.683961480920303,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767
-0.6956788321657459,-0.681984773519387,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812
-0.7055621641968358,-0.6898916031230512,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579
-0.6976554985719641,-0.6898916031230512,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061
-0.7035854977906179,-0.6958217253257991,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735
-0.7055621641968358,-0.6997751401276311,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299
-0.6462621720102966,-0.6562875773074788,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245
-0.624518841541899,-0.6187301366900747,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286
-0.6106821766983731,-0.6029164774827467,-0.4441537518424068,-0.6257549528922265,-0.5808220032678809,-0.5867723775627358,-0.11275812080422594
-0.6126588431045911,-0.6029164774827467,-0.2958492632743925,-0.6448511560149215,-0.5890652706642654,-0.4977521573565648,0.058313587661577494
-0.6027755110735014,-0.5791959886717547,-0.16560046288086247,-0.6257549528922265,-0.5787611864187849,-0.4074634424424979,0.029197526817362898
-0.5948688454486293,-0.6029164774827467,-0.6353420541260695,-0.6333934341413046,-0.5787611864187849,-0.7068993799508835,-0.1407682366306973
-0.5988221782610655,-0.5989630626809147,-0.4112053399974676,-0.6066587497695319,-0.5725787358714968,-0.55991975028536,0.1704982516318268
-0.5810321806051034,-0.5831494034735866,-0.2759569819157239,-0.6123876107063405,-0.5870044538151694,-0.4808624496291333,-0.6170913307173067
-0.6185888423232452,-0.6226835514919067,-0.513391115742574,-0.6543992575762687,-0.603490988607938,-0.6412412710212864,-0.3417395550586626
-0.6363788399792069,-0.624660258892823,1.1636758845336235,-0.6505800169517298,-0.6467681424389556,0.38883335762432364,-0.43086673394906316
-0.6600988368538224,-0.666171114312059,1.0609954042457315,-0.6563088778885381,-0.6426465087407636,0.3278044322841712,0.41312271593330147
-0.6264955079481169,-0.6187301366900747,0.2493852277315937,-0.6448511560149215,-0.6199775234007068,-0.16761417424207445,-0.22791786364532068
-0.6363788399792069,-0.6384972106992347,0.9605958674625483,-0.6104779903940708,-0.603490988607938,0.30715120600158324,0.6378027148267574
-0.5869621798237576,-0.5811726960726706,0.7088358546386968,-0.5990202685204542,-0.5808220032678809,0.15195026217696384,0.0845135492021141
-0.5751021813864496,-0.5910562330772509,-0.17811338434902657,-0.6028395091449931,-0.551970567380536,-0.40523826584368733,-0.028359092535040296
-0.5711488485740138,-0.5594289146625947,-0.3309828428380256,-0.6104779903940708,-0.5684571021733047,-0.5096648570340938,-0.2516611077108606
-0.5830088470113217,-0.5969863552799988,-0.7713418205204114,-0.6314838138290352,-0.5725787358714968,-0.7950365123466844,-0.42113900170757956
-0.6067288438859373,-0.5851261108745026,-0.5451064657244297,-0.6372126747658434,-0.603490988607938,-0.6594115527907398,-0.4253941734716905
-0.6304488407605527,-0.6286136736946549,-0.7469151928289904,-0.6582184982008076,-0.5993693549097456,-0.7865869666802757,-0.17064298267826591
-0.6363788399792069,-0.6365205032983188,2.5758383647014447,-0.6314838138290352,-0.5993693549097456,1.3084299847910257,-0.05538827897377688
-0.634402173572989,-0.6266369662937389,0.4678658267719285,-0.6754050810112331,-0.6529505929862441,-0.049856113792855955,-0.5747569406839249
-0.6680055024786945,-0.6760546513166391,2.950471106467327,-0.6601281185130773,-0.6385248750425715,1.509454702316587,0.5034451024538334
-0.6284721743543348,-0.6286136736946549,1.1028827181792047,-0.6276645732044963,-0.6137950728534183,0.38572049058413865,0.5196871035295393
-0.5869621798237576,-0.5732658664690065,0.5083901855016284,-0.5722855841486815,-0.551970567380536,0.04666727980788438,0.16890594232756792
-0.5691721821677959,-0.5732658664690065,2.176752893259541,-0.5340931779032921,-0.54990975053144,1.174125054319632,0.9190315171361878
-0.49801219154394866,-0.5080345222387782,1.7343475816426956,-0.4825334294720161,-0.4715987102657886,0.934294114330898,0.42628174822758824
-0.4604555298258073,-0.45268671501313007,1.9432777317033212,-0.44052178260208796,-0.4303823732838671,1.109566830153494,0.7069074485023449
-0.40115553763926837,-0.38152524858015385,3.040365211031061,-0.40805823729350693,-0.459233809171212,1.8332966840600842,-1.4678580996748616
-0.5078955235750386,-0.5159413518424424,0.856135416799586,-0.4901719107210942,-0.47572034396398066,0.3338069764873152,0.2938066841532441
-0.480222193887987,-0.47245378902229007,1.5228120630167927,-0.48062380915974673,-0.4386256406802512,0.8146288772431676,0.2619539655171705
-0.4545255306071535,-0.4408264706076339,1.3367953448867826,-0.46725646697386036,-0.4386256406802512,0.6784322585696372,0.047206687976255914
-0.4446421985760635,-0.4408264706076339,4.624754340362236,-0.4577083654125132,-0.4551121754730199,2.920832677706087,-0.4767939957718488
-0.47429219466933314,-0.47245378902229007,2.166453913351363,-0.50544887321925,-0.5128150472477101,1.1822252801849586,-1.2260994862191703
-0.5592888501367059,-0.5574522072616783,2.671934567991963,-0.5990202685204542,-0.6282207907970909,1.366378920006647,-0.9992442056369005
-0.624518841541899,-0.624660258892823,-0.26038930613953243,-0.6505800169517298,-0.5973085380606497,-0.47989073887900785,-0.17036762110877263
-0.6304488407605527,-0.6266369662937389,0.0058927616207011,-0.6391222950781129,-0.5993693549097456,-0.3114281609464781,-0.2858053101842157
-0.6442855056040786,-0.6384972106992347,-0.39091546581037406,-0.6696762200744245,-0.6199775234007068,-0.5694983055605992,-0.3743417612179252
-0.6640521696662582,-0.6483807477038149,-0.38222412152067065,-0.6964109044461972,-0.6488289592880517,-0.5757748675034758,-0.3481692741837784
-0.6818421673222204,-0.662217699510227,-0.5345915792428422,-0.6925916638216584,-0.6508897761371477,-0.6666598940773486,0.33028788707624823
-0.6541688376351686,-0.6384972106992347,-0.7071921855792743,-0.6754050810112331,-0.6117342560043223,-0.7662090271191428,-0.0842712370487985
-0.6541688376351686,-0.6503574551047309,-0.6640211472692998,-0.6925916638216584,-0.630281607646187,-0.7433469838129236,-0.28841698283823836
-0.6680055024786945,-0.6602409921093111,-0.737372245600761,-0.7059590060075444,-0.6405856918916676,-0.7926345082893635,-0.34874358982498105
-0.6857955001346562,-0.6977984327267152,0.02667703205942348,-0.7288744497547782,-0.7188967321573185,-0.35600585633016807,-0.4700650341937355
-0.7114921634154896,-0.6958217253257991,-0.9260976098335426,-0.7346033106915865,-0.6962277468172617,-0.9163602605302015,-0.2649104731701765
-0.7233521618527975,-0.721518921537707,-0.8470098296581966,-0.736512931003856,-0.6982885636663577,-0.8699370815977953,0.18851225588196663
-0.7055621641968358,-0.6977984327267152,-0.6287234540465831,-0.7021397653830055,-0.6611938603826283,-0.7257785492073303,0.36582152628696574
-0.6759121681035661,-0.6740779439157232,-1.1111888379111374,-0.711687866944353,-0.6467681424389556,-1.0211801400235347,-0.26135691442680514
-0.6877721665408741,-0.6740779439157232,-1.0491560328156255,-0.7212359685057002,-0.6611938603826283,-0.9852504453289315,-0.32194398336471325
-0.7035854977906179,-0.681984773519387,-0.6711799762190446,-0.7269648294425087,-0.6818020288735891,-0.7607098502388322,-0.3840000472612924
-0.7233521618527975,-0.7155887993349591,-1.1170532550576153,-0.7536995138142811,-0.6962277468172617,-1.0310714272700838,-0.20550834501803045
-0.7312588274776696,-0.7274490437404553,-1.13857547176176,-0.7613379950633592,-0.7024101973645499,-1.0446431319173672,-0.29739295136787014
-0.7450954923211951,-0.7531462399523632,-1.0224257508376187,-0.7670668560001676,-0.7353832669500873,-0.9793615881694024,0.03848133477004337
-0.7371888266963234,-0.721518921537707,-1.135555451590721,-0.7689764763124369,-0.7209575490064146,-1.0442998552130285,-0.0842712370487985
-0.7371888266963234,-0.7274490437404553,-1.1184236092491495,-0.7708860966247068,-0.7044710142136462,-1.0330919548435382,-0.17591908478684787
-0.7431188259149772,-0.7373325807450352,-0.7748409251489633,-0.7307840700670476,-0.727139999553703,-0.8278899552683172,0.4981416462687596
-0.7055621641968358,-0.7037285549294631,-0.8954635397019548,-0.7326936903793171,-0.677680395175397,-0.8936395817878691,0.0657596840631247
-0.6956788321657459,-0.6898916031230512,-1.0612986966045923,-0.7384225513161257,-0.6694371277790124,-0.9943367180081675,-0.2334732580440812
-0.7055621641968358,-0.7037285549294631,-1.0564061159477536,-0.736512931003856,-0.679741212024493,-0.9916547079892559,-0.11427742127118208
-0.7075388306030538,-0.6997751401276311,-1.0939826974008011,-0.744151412252934,-0.6818020288735891,-1.015572372604581,-0.17438992158765906
-0.7134688298217076,-0.7076819697312953,-1.0728415285663384,-0.755609134126551,-0.6982885636663577,-1.0052118227764109,-0.23497193905854277
-0.7233521618527975,-0.7254723363395393,-1.0937239383566104,-0.755609134126551,-0.6962277468172617,-1.017059200762354,-0.29643617599495037
-0.7371888266963234,-0.7274490437404553,-0.8379491525627659,-0.7727957169369761,-0.7024101973645499,-0.8677918234100597,-0.053721954469448725
-0.7352121602901055,-0.7234956289386234,-0.8803388783179421,-0.7708860966247068,-0.7065318310627423,-0.8936503304060267,-0.26735981874470366
-0.7470721587274134,-0.7432627029477834,-0.8561714207255874,-0.7861630591228626,-0.7209575490064146,-0.8824133669254108,-0.2686095701555918
-0.758932157164721,-0.7472161177496153,-0.22816578956771522,-0.7918919200596708,-0.7580522522901444,-0.5258494636416174,-0.1770738686644233
-0.7648621563833751,-0.7650064843578593,-0.6691145282328694,-0.8033496419332877,-0.7436265343464717,-0.7784521421997691,-0.23947563819905837
-0.7747454884144648,-0.7590763621551114,-0.5326422542590243,-0.7918919200596708,-0.7395049006482797,-0.6976306071218695,0.04060999208482099
-0.766838822789593,-0.7590763621551114,-0.6313588296177788,-0.8033496419332877,-0.7518698017428559,-0.7597680188637512,-0.30180744027206813
-0.7806754876331189,-0.7689598991596913,-0.7847802320409908,-0.8033496419332877,-0.7477481680446638,-0.8464814566573138,-0.0842712370487985
-0.7806754876331189,-0.7808201435651875,-0.31145064555038326,-0.8071688825578266,-0.7642347028374326,-0.5776853366351057,0.04104461353192732
-0.7727688220082468,-0.7689598991596913,-0.7754724082016051,-0.8128977434946348,-0.7621738859883365,-0.8453142198315129,-0.3025610298906245
-0.7866054868517727,-0.7867502657679354,-0.5698968769807575,-0.8300843263050601,-0.7683563365356246,-0.7300299946644696,-0.30433987569958004
-0.8004421516952985,-0.7926803879706836,-0.8679173137958803,-0.8377228075541382,-0.7786604207811052,-0.9017069513156238,-0.27445127789489154
-0.8123021501326061,-0.8144241693807596,-0.6473332441933772,-0.8358131872418687,-0.7889645050265853,-0.7768275917986208,0.04341465325921667
-0.8043954845077345,-0.8025639249752634,-0.019597984379931595,-0.8167169841191737,-0.7889645050265853,-0.41779632160975677,0.26521255565896873
-0.7826521540393369,-0.7827968509661034,-0.0333448925846493,-0.7995304013087485,-0.7683563365356246,-0.4149080849125368,0.009824811035336741
-0.7767221548206827,-0.7729133139615236,-0.007147543252858824,-0.7861630591228626,-0.7415657174973758,-0.3878787536451426,0.2595496238326855
-0.7549788243522851,-0.7491928251505313,-0.4615271916871126,-0.7957111606842097,-0.7436265343464717,-0.6571197717998996,-0.3929062747647493
-0.7747454884144648,-0.7610530695560275,-0.5859272977831566,-0.7957111606842097,-0.7456873511955678,-0.7292691543798208,0.07183029936822585
-0.7648621563833751,-0.7630297769569434,-0.36007720416933164,-0.7727957169369761,-0.7312616332518952,-0.5915061869803607,0.38134196640199214
-0.7352121602901055,-0.7333791659432032,-0.5165433928198376,-0.7747053372492456,-0.7168359153082225,-0.6809173427287513,-0.1453007642807651
-0.7391654931025413,-0.7294257511413713,-0.34951720441514694,-0.7479706528774729,-0.7147750984591265,-0.5831258934191974,-0.32894227487571415
-0.7549788243522851,-0.7452394103486993,-0.44937723167410404,-0.7861630591228626,-0.7415657174973758,-0.6507998244008346,-0.36204277099315474
-0.7727688220082468,-0.7669831917587754,-0.5822030378464944,-0.8128977434946348,-0.7662955196865285,-0.7353299757111507,-0.4584823104919304
-0.7964888188828627,-0.7946570953715996,-0.8544303977999801,-0.8224458450559824,-0.7621738859883365,-0.8891238383050555,0.010596090117993595
-0.7905588196642086,-0.7847735583670193,-1.1192093406438604,-0.8205362247437129,-0.7580522522901444,-1.0407151670496957,-0.0842712370487985
-0.7905588196642086,-0.7887269731688517,-0.9634068000900118,-0.8243554653682518,-0.7580522522901444,-0.9519621258006772,-0.05275949165773058
-0.7885821532579906,-0.7808201435651875,-0.5842938684712379,-0.8262650856805213,-0.7827820544792973,-0.7382946737016719,-0.5563965132751246
-0.8182321493512603,-0.8104707545789277,0.44563402658877793,-0.8434516684909464,-0.8095726735175465,-0.1716434518667264,-0.020201092801716145
-0.8142788165388244,-0.8124474619798436,-0.6070392817214517,-0.8568190106768329,-0.8116334903666426,-0.7620611168518386,-0.33994523278982397
-0.8300921477885682,-0.8223309989844237,-0.8826086205772908,-0.8625478716136411,-0.7992685892720659,-0.91470314874399,-0.18106537970164877
-0.836022147007222,-0.8302378285880877,-0.8181708361683575,-0.8720959731749887,-0.8116334903666426,-0.8813079192204548,-0.3109366574337161
-0.8498588118507479,-0.8420980729935839,-0.6961306988768566,-0.8682767325504498,-0.8281200251594112,-0.8153068491171096,0.07900304227493894
-0.8399754798196578,-0.8401213655926678,-0.8136052496650594,-0.8720959731749887,-0.8157551240648346,-0.8788296184944887,-0.0842712370487985
-0.8399754798196578,-0.8302378285880877,-0.7384317395426221,-0.8720959731749887,-0.8301808420085073,-0.8400773929184485,-0.31148152623271835
-0.8538121446631837,-0.8480281951963317,-0.9603539982926436,-0.8759152137995275,-0.8260592083103152,-0.9613337821802631,0.11213287786135435
-0.8419521462258758,-0.8065173397770957,2.6941975055819403,-0.7861630591228626,-0.7807212376302012,1.1600599284224755,1.2156356606718182
-0.7628854899771569,-0.7709366065606073,1.348874500697469,-0.7651572356878981,-0.753930618591952,0.40932368095054555,0.0707549730553646
-0.7530021579460672,-0.7432627029477834,1.457121486110747,-0.7498802731897423,-0.7312616332518952,0.4879868976180088,0.22401147756473683
-0.7332354938838875,-0.7373325807450352,0.4170402273322347,-0.7479706528774729,-0.7065318310627423,-0.12187509992658917,-0.0842712370487985
-0.7332354938838875,-0.721518921537707,1.3862501790800668,-0.7632476153756287,-0.801329406121162,0.40943615388732324,-0.8462793013869981
-0.7826521540393369,-0.8005872175743475,-0.1496663316830729,-0.801440021621018,-0.7827820544792973,-0.4875245213599457,0.009824811035336741
-0.7767221548206827,-0.7768667287633555,-0.3091298297227411,-0.7880726794351319,-0.753930618591952,-0.5691477785120406,0.1345238562394206
-0.7628854899771569,-0.7669831917587754,0.649439966570164,-0.736512931003856,-0.7374440837991832,0.013459180502574228,0.8768912655970292
-0.7016088313844,-0.658264284708395,0.6508119649812006,-0.7078686263198142,-0.6982885636663577,0.027652850818539975,-0.054331585385666334
-0.699632164978182,-0.701751847528547,0.8024445593495169,-0.7078686263198142,-0.6818020288735891,0.12824350232391873,-0.20389722065963006
-0.7075388306030538,-0.7096586771322113,0.042366996661106195,-0.7536995138142811,-0.727139999553703,-0.3560296926084691,-0.5348646597431119
-0.7371888266963234,-0.7353558733441192,-0.6148735765955274,-0.7708860966247068,-0.7230183658555109,-0.739292847865232,-0.1148205196281483
-0.7391654931025413,-0.7333791659432032,0.14917703699300275,-0.7460610325652034,-0.7168359153082225,-0.27890531177131955,0.1298159210497534
-0.7253288282590155,-0.721518921537707,-0.6483080608308646,-0.7632476153756287,-0.725079182704607,-0.7580756225262933,-0.6911378842430891
-0.7648621563833751,-0.7669831917587754,-0.465249190821959,-0.7880726794351319,-0.7869036881774893,-0.6698021671966923,-0.0842712370487985
-0.7648621563833751,-0.7570996547541955,-0.12326037200191499,-0.7823438184983234,-0.7848428713283933,-0.4687456908312651,-0.23947563819905837
-0.7747454884144648,-0.7768667287633555,-0.5224126398611038,-0.8128977434946348,-0.7724779702338167,-0.700351544012539,-0.3652540025994479


==> pic/After_setting/����/�趨��ֵ����ţ��/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4190806255521848,-1.419516504271446,-0.9552975167074597,-1.4357043028767866,-1.414500352123227,-1.1972607615062794,0.0716689036235985
-1.4082386722891589,-1.4071102287290553,-0.5764622079378384,-1.4129447407542557,-1.3986101112203717,-0.9838563221654186,0.2773292413299737
-1.386554765763107,-1.3885008154154694,-0.7313895405351705,-1.4114274366127533,-1.3779527980466602,-1.0674578536939967,-0.31174856199277984
-1.3958478685599864,-1.3978055220722623,-0.2536443258226725,-1.3552871833771765,-1.3779527980466602,-0.7862377974291027,0.949701093493927
-1.338540401312564,-1.3311217910319133,-0.5527986960564959,-1.3294930129716411,-1.3255150030672382,-0.9423508943836205,0.4610276817176703
-1.3060145415234863,-1.317164731046724,-0.6397053335297703,-1.3537698792356745,-1.3572954848729486,-1.0061425312962133,-1.1153150831299141
-1.3602243078386156,-1.383848462087073,-1.1534290509841982,-1.385633266207218,-1.3604735330535196,-1.2988218504423574,-0.021351744954797313
-1.3540289059740296,-1.3481804199027,-0.955593587765006,-1.384115962065716,-1.3715967016855182,-1.1893253555840486,-0.6529750748998562
-1.3819082143646675,-1.377645324315878,-0.8517795973447083,-1.4099101324712513,-1.3700076775952328,-1.1332943580939465,-0.13650825639736522
-1.3819082143646675,-1.383848462087073,-0.8250823353318548,-1.4114274366127533,-1.3715967016855182,-1.1186032822729797,-0.2530368454230786
-1.3881036162292535,-1.4071102287290553,-0.34728494950789485,-1.4417735194427952,-1.4288015689357965,-0.8664569881152718,-1.0719213536148975
-1.4376668311459435,-1.4303719953710377,-0.6357233734474389,-1.4357043028767866,-1.4160893762135123,-1.0216779803979301,0.49460301098839554
-1.4051409713568659,-1.4055594442862565,0.06749755933677913,-1.3962543951977326,-1.3843088944078021,-0.614694596044653,0.6602308571459171
-1.363322008770909,-1.3574851265594932,0.06064879667961494,-1.3446660543866618,-1.3445832921506646,-0.5962047727140443,0.6132702597643115
-1.3230518966510982,-1.3233678688179191,-0.012890297759327802,-1.326458404688637,-1.308035738074098,-0.6275074913456538,-0.13650825639736522
-1.3230518966510982,-1.3249186532607178,-0.3969505433418608,-1.3203891881226286,-1.30009061762267,-0.8493434820452406,0.48432109774829424
-1.288977186395874,-1.2861490421907475,-0.699150402207274,-1.3219064922641306,-1.2985015935323847,-1.0255347762399891,-0.21965871719000482
-1.2936237377943138,-1.298555317733138,-0.5889493634662502,-1.308250754990612,-1.2857894008101007,-0.9563567637111187,-0.05315531883331495
-1.288977186395874,-1.300106102175937,-0.4374601071142589,-1.309768059132114,-1.2826113526295297,-0.8668254147903995,0.05750948545213214
-1.2781352331328482,-1.2690904133199605,1.2642832921065372,-1.2247990272079976,-1.246063798552963,0.18249707469680745,0.9659159956575162
-1.216181214486986,-1.2520317844491737,-0.5448843384477219,-1.27031815145306,-1.2444747744626774,-0.918503160250703,-0.8040252810912817
-1.2549024761406498,-1.2628872755487655,-0.87563614233846,-1.2809392804435744,-1.2412967262821066,-1.1172026642651054,0.08134550987982853
-1.2425116724114773,-1.2442778622351796,-0.6367185373985751,-1.2414893727645204,-1.2333516058306788,-0.9669247298737441,0.4858603440808912
-1.2068881116901065,-1.2008558978368127,-0.6425382248821528,-1.218729810641989,-1.2254064853792515,-0.965421066753292,-0.6148816371997547
-1.2347674200807448,-1.2365239400211856,-0.6929407356655184,-1.2672835431700558,-1.2651320876363892,-1.011988197251424,-0.7564265867949939
-1.2703909808021152,-1.272191982205558,-0.7846366811709976,-1.309768059132114,-1.2969125694420993,-1.0730334146677456,-0.9325611174742057
-1.3153076443203655,-1.317164731046724,-0.5925100418235265,-1.3401141419621556,-1.3032686658032413,-0.9675927828985329,-0.19271560126814238
-1.3184053452526587,-1.3109615932755285,-1.1369808038180398,-1.3294930129716411,-1.288967448990672,-1.2816066665652228,0.34203996847695084
-1.292074887328167,-1.2923521799619428,-0.9477757467124366,-1.3036988425661058,-1.2714881839975312,-1.165831567118279,0.33544197997503417
-1.2657444294036757,-1.2613364911059666,-0.9618880323628873,-1.271835455594562,-1.2349406299209646,-1.166517146513241,0.43856033044454495
-1.2332185696145979,-1.2334223711355878,-0.861527769521369,-1.252110501755035,-1.2158723408375385,-1.1018217828322554,0.10587762655836716
-1.219278915419279,-1.224117664478795,-0.5156893844736287,-1.2445239810475246,-1.198393075844398,-0.8897583594106306,-0.10976585559556575
-1.2177300649531324,-1.2225668800359963,-0.8401337009886202,-1.2581797183210433,-1.2095162444763965,-1.089673646592855,-0.35028045328294877
-1.2301208686823049,-1.2287700178071914,-0.8834631133355353,-1.256662414179541,-1.2206394131083949,-1.1169635722578153,0.07860736356369727
-1.2177300649531324,-1.224117664478795,-0.4781835724436509,-1.2384547644815163,-1.1968040517541125,-0.8634825393560043,0.07726394048821833
-1.20533926122396,-1.2101606044936057,0.48769542955120093,-1.174727990538429,-1.1840918590318283,-0.24273505217182526,1.058497396188887
-1.135640990247365,-1.1698402089808362,-0.16506560422704333,-1.1155531290198477,-1.1411882085941194,-0.6352181619680763,0.06877074226112993
-1.1232501865181925,-1.1264182445824695,-0.8319232723222997,-1.1276915621518644,-1.1030516304272675,-1.0553864108616657,0.29710921114895994
-1.0969197285937011,-1.1124611845972803,-0.08779236248521333,-1.139829995283881,-1.1094077267884095,-0.5819276175503565,-0.38838664511188997
-1.1124082332551666,-1.1171135379256765,-0.6417921779882473,-1.139829995283881,-1.0966955340661253,-0.9352637772078167,-0.11113370263435311
-1.11085938278902,-1.1109104001544814,-0.3856711490437926,-1.1246569538688602,-1.104640654517553,-0.7671619594021749,0.11704932157525637
-1.0953708781275546,-1.0860978490697004,-0.7334581251046358,-1.1094839124538396,-1.076038220892414,-0.9856453170782984,0.14035424602127344
-1.0783335229999422,-1.079894711298505,-0.2600952837549395,-1.1125185207368435,-1.098284558156411,-0.6878750845988653,-0.6857905369069867
-1.1124082332551666,-1.123316675696872,-0.5074841729184545,-1.1458992118498892,-1.1094077267884095,-0.8521448423614867,-0.4410029015535193
-1.1309944388489255,-1.123316675696872,-1.0022189100785284,-1.1534857325573997,-1.1030516304272675,-1.1691561082292663,-0.03409906260138965
-1.124799036984339,-1.1031564779404872,0.315616844060761,-1.0867243503313082,-1.09510650997584,-0.29381522298952534,1.0632104850167226
-1.0520030650754508,-1.053531375770925,-0.15646780505811814,-1.0730686130577896,-1.033134570454705,-0.5934067685112355,-0.013200356446704885
-1.044258812744718,-1.04732823799973,0.17459311266803193,-1.0548609633597643,-1.01724432955185,-0.36619938040534156,0.33037988969005405
-1.0148306538879337,-1.011660195815357,0.14523642824840682,-1.0336187053787353,-1.0013540886489949,-0.3743560412134451,-0.03953864442483028
-1.0086352520233473,-1.0101094113725584,0.5444080362658863,-0.9456150651716148,-0.9822857995655687,-0.07301484188637129,1.5798401792435834
-0.8986668689269419,-0.8720895959634636,1.1873935080339524,-0.8682325539550084,-0.8758211855164397,0.4595636298316769,0.9684366698047836
-0.8243220465519071,-0.8209137093511026,1.0328209389945615,-0.8621633373890002,-0.8821772818775819,0.3425098511650845,-0.7609041161605643
-0.8676898596040106,-0.868988027077866,-0.012420757756170478,-0.9046478533510584,-0.8821772818775819,-0.42576946166542906,-0.3863642638886342
-0.8847272147316226,-0.886046655948653,-0.3467710640599949,-0.9107170699170668,-0.8789992336970109,-0.6642495376055533,-0.4339638375082978
-0.904862270791528,-0.8891482248342507,-0.30993565081230284,-0.8985786367850502,-0.8583419205232993,-0.6267827572939222,0.27896370211475324
-0.87698296240089,-0.8798435181774578,-0.21028100225330706,-0.8667152498135063,-0.8599309446135847,-0.5447973808361979,0.18276144538028866
-0.8552990558748381,-0.8581325359782743,-0.4787222391694953,-0.878853682945523,-0.8408626555301587,-0.7426835245440219,-0.15910249601868753
-0.8568479063409846,-0.8643356737494697,-0.29268657708520396,-0.8682325539550084,-0.8281504628078746,-0.6022877283193288,0.38350249631398764
-0.8212243456196141,-0.8333199848934932,0.9025548907852813,-0.7529174392008503,-0.7963699810021644,0.3546597897617013,1.5783460201318578
-0.701962859726329,-0.6968509539271975,0.401982206252618,-0.633050412022186,-0.6628919574181817,0.040402463570302395,1.2632426851987109
-0.5997387289606563,-0.5851944740456829,0.5411538631884488,-0.5829793753526171,-0.5739066083621935,0.17085322557650054,-0.15688341891302557
-0.601287579426803,-0.5960499651452748,0.7611750915568245,-0.6467061492957048,-0.6533578128764689,0.2990098354472415,-0.8908382754403913
-0.6585950466742252,-0.6797923250564106,1.3314862050584293,-0.7013290983897796,-0.7486992582935993,0.6634398145227685,-1.4081566453160925
-0.7530749251091654,-0.7542299783107536,0.12922120130738243,-0.705881010814286,-0.7264529210296021,-0.2160172816976926,1.1192512853645793
-0.663241598072665,-0.6472258517576354,0.5169790744147793,-0.6527753658617129,-0.6215773310707589,0.12595165959705074,0.49003731455389987
-0.6167760840882682,-0.6131085940160615,3.19458311353088,-0.5435294676735634,-0.5897968492650483,2.4124141312158494,1.5657761421545993
-0.48822149539810433,-0.4983505452489489,1.5564245606820915,-0.5435294676735634,-0.5834407529039064,0.9798550595041657,-1.8558370385404883
-0.6245203364190012,-0.6270656540012509,-0.1950848617622349,-0.6391196285881943,-0.704206583765605,-0.44131410900397433,-0.19822148901690606
-0.629166887817441,-0.6208625162300553,0.9086119568260107,-0.6406369327296966,-0.6279334274319007,0.4340758749323508,-0.03346709737778506
-0.6214226354867081,-0.6394719295436412,1.5373351509981732,-0.5647717256545925,-0.6152212347096164,0.971729660271229,-0.32142569771593416
-0.6353622896820271,-0.6472258517576354,0.08710868013531668,-0.5844966794941194,-0.6056870901679036,-0.18422972897487677,1.1029705496245097
-0.5424312617132335,-0.5572803540753043,0.6612321976070016,-0.466146956456957,-0.5135236929313445,0.37654320312975936,1.5779958089853632
-0.4092301216246297,-0.395998772024227,-1.0599110294109113,-0.32958958372176994,-0.34826518754165126,-1.0682722084045566,1.5721576184597388
-0.2698335796714398,-0.12306071009163569,-0.7197384270679361,-0.18544569027907237,-0.06859694765140226,-0.7182037845306432,1.5813342885043151
-0.12269278538751702,0.019611458645855652,3.803259558123798,-0.045853709260880685,-0.22591033258966722,3.4522070608980617,-1.7378238456560546
-0.2667358787391467,-0.27038523215752314,0.7482027446918169,-0.32958958372176994,-0.3673334766250775,0.48695995672265247,-1.8525377748664318
-0.4138766730230695,-0.44717465863658823,2.126927403018319,-0.33414149614627636,-0.4610858979519224,1.6654030685903687,0.9664672077835392
-0.3240433459865695,-0.3603307298398542,1.790646765590403,-0.39179905352335526,-0.42294931978507044,1.3588118512929737,-1.8314410434909958
-0.46653758887205243,-0.47819034749256445,1.635041208544066,-0.5025622558530072,-0.5453041747370545,1.1155768462647933,-0.5629329486842761
-0.5006122991272766,-0.5169599585625348,1.2461342667067201,-0.554150596664078,-0.594563921535905,0.7463826155638841,-1.8440964176866166
-0.6353622896820271,-0.6332687917724461,0.5537714464955154,-0.6148427623241609,-0.6533578128764689,0.16373652488224855,-0.4050619977021021
-0.6554973457419322,-0.6627336961856237,0.09659730103245427,-0.667948407276734,-0.6247553792513298,-0.21575158938389857,-0.05322292056694354
-0.6493019438773461,-0.6208625162300553,0.4033777834842245,-0.5769101587866089,-0.5786736806330497,0.07624855184291426,1.4213014990472965
-0.5331381589163543,-0.5076552519057421,1.0343821595050595,-0.4934584310039944,-0.5008115002090601,0.6538054072479794,1.0157586243487917
-0.4433048318798543,-0.4518270119649843,1.841016669429105,-0.36448757897631784,-0.4054700547919294,1.4651928163271464,1.5740444102736406
-0.3054571403928107,-0.3246626876554819,0.9486311121506668,-0.3037954133162343,-0.2767591034788035,0.7319254111293046,0.02823637314099621
-0.2915174861974917,-0.3045024898990969,0.36691017657233904,-0.2886223719012138,-0.25610179030509206,0.22410989810860227,0.2278373851811757
-0.26054047687456067,-0.23006483664475366,0.5677937369786942,-0.29013967604271557,-0.28311519983994543,0.4011652672129833,-0.0644065754572781
-0.254345075009974,-0.28124072325711486,1.0331496169967715,-0.17027264886405133,-0.23067740486052393,0.9324748173004508,1.5723072651469756
-0.10720428072605122,-0.011404230210120561,4.175895634573956,-0.018542234713843274,-0.0447615862971193,4.125606125791629,1.5767186217960298
0.047680765888604454,-0.028462859080908,2.810631123004631,-0.0913728335059432,-0.060651827199974605,2.6526973101753404,-1.8496534745870346
-0.11494853305678411,-0.18199051891799056,4.842129857887242,-0.13689195775100574,-0.1591713207976762,4.516807697456785,0.06959474225574662
-0.09636232746302528,-0.04552148795169489,1.490172466236593,-0.0868209210814368,-0.0940213330959704,1.4250477953422227,0.15372348497279056
-0.0700318695385341,-0.08429109902166529,0.9646672075362759,-0.13992656603400982,-0.17506156170053094,0.8696709342926834,-1.8463290158715002
-0.22646576661933604,-0.19749836334597892,1.5551841925070842,-0.2476551600806577,-0.3276078743679398,1.2163691366227118,-1.8471309583886146
-0.3751554113694056,-0.35412759206865907,1.2506535892371093,-0.294691588467222,-0.3276078743679398,1.0157635466266137,1.570316316421083
-0.23421001895006893,-0.25952974105793136,2.356156832559724,-0.1490303908830221,-0.24021154940223677,2.1658423414776604,-0.7439348132315702
-0.28687093479905185,-0.29209621435670663,0.8613762325083839,-0.21579177310911388,-0.36415542844450655,0.6736380488550405,0.2818213289400388
-0.25124737407768094,-0.2750375854859197,0.2789118585917238,-0.2597935932126741,-0.3514432357222222,0.11158562957752072,-1.8435297458980902
-0.39838816836160373,-0.4440730897509907,1.4914532670229832,-0.40545479079687397,-0.4944554038479182,1.0506275988172935,0.2984620638263818
-0.36276460764023344,-0.3634322987254523,1.4345867555294851,-0.2810358511937033,-0.33555299481936746,1.1946097130010909,1.581541453597167
-0.22027036475474993,-0.19904914778877744,0.15976738706833943,-0.13537465360950343,-0.1607603448879614,0.12997930647317293,1.5705599049144219
-0.07158072000468035,-0.026912074638108942,1.0035894652424449,0.017873064682206428,-0.00503598403998162,1.0373106649981947,0.5748581300968274
-0.006529000426525253,0.019611458645855652,-0.5706842573434302,0.08463444690829817,0.03627864230744125,-0.498288733722225,1.5725165238786016
0.15300259758657028,0.3189128561060271,0.5864983847155808,0.24850329419052264,0.2682761594891255,0.80334033541445,1.5702643598726393
0.3202784479303981,0.14367421406976105,0.43802331432830227,0.42147596632175993,0.2047151958777054,0.6821183881591065,1.5795212620717034
0.4968474010711057,0.6538822957505714,2.0193336155726045,0.588379421886989,0.5384102548376616,2.6397031847487202,-0.3228539638269921
0.47671234501120063,0.4848467914855005,0.7951228337850991,0.5823102053209808,0.524109038025092,1.2714292850756732,1.2327026646547952
0.6238531392951234,0.5871985647102224,1.1518701982395279,0.7279714029051801,0.6591760856993604,1.7543332381540517,0.7920052224537993
0.727626120526943,0.7174644579053229,0.25155724057445006,0.7082464490656533,0.7306821697622081,0.6663097887137348,-0.46032636937777655
0.6904537093394253,0.7174644579053229,-0.17341819917209753,0.7097637532071556,0.7132029047690677,0.1632839467701905,0.24488754333861446
0.7338215223915291,0.7360738712189089,0.2040319665882096,0.6733484538111053,0.6083273148102242,0.5566768740592207,-1.84734834862114
0.5371175131909164,0.5329211092122635,1.1041231970295742,0.46092587400081425,0.4271785685176762,1.5006641385992487,-0.7887835501877498
0.4658703917481747,0.4662373781719145,0.589877768460527,0.47002969884982654,0.3477273640034008,0.8852303733904527,-1.842239766998664
0.28310603674288104,0.29875265834964265,0.32554500657196533,0.3835433627842079,0.2730432317599822,0.5749123785715734,1.4456910301517978
0.4441864852221228,0.4832960070427014,-0.016126210947753693,0.4078202290482412,0.32548102673940366,0.1457642888239852,-1.8523843044448909
0.26142213021682914,0.2677369694936659,-0.6828691025977939,0.27733207287906236,0.2682761594891255,-0.5714654932615068,0.6595446046794723
0.34196235445645,0.33131913164841736,-0.496196952953667,0.4427182243027891,0.37950784580911084,-0.3007923342248811,1.5690210814517005
0.5185313075971576,0.5934017024814175,-0.14701439966121735,0.6247947212830387,0.6337517002547923,0.17430275083790642,1.0748044859989079
0.6501835972196152,0.6368236668797845,0.4034025647621689,0.5853448136039849,0.527287086205663,0.7306881861256327,-1.829440939242318
0.45967498988358857,0.5112101270130801,-0.9840020622338107,0.5428602976419264,0.5813139052753702,-0.8400364822813443,0.7901996427919157
0.5588014197169683,0.5623860136254413,-0.6666634510999334,0.48672004440634936,0.4557810021428153,-0.5020891592885856,-0.644041134876337
0.5030428029356924,0.43987404264433494,-1.0316408083874808,0.4320970953122745,0.4621370985039572,-0.914150405422895,-0.7089208488104792
0.4410887842898297,0.48019443815710383,-0.7254159482727801,0.4047856207652371,0.33024809901026037,-0.5850818048292713,-1.2425885072473228
0.3233761488626917,0.26153383172247074,-0.537220402173965,0.25153790247352725,0.23649567768341542,-0.434979444890885,-1.2344036566259224
0.21031006483399303,0.2522291250656781,-0.3780985122150942,0.30767815570910384,0.3064127376559774,-0.21447757143291288,1.572674690898793
0.3806836161101139,0.3824950182607786,-0.7905463638218471,0.3562318882371705,0.3810968698993966,-0.6628369245996528,0.026281628293228155
0.397720971237726,0.46778816261471357,-0.8345787818957117,0.44727013672729554,0.4430688094205315,-0.6916215015989833,-0.13650825639736522
0.397720971237726,0.39800286268876645,-0.17459857056892356,0.48520274026484755,0.4653151466845281,0.07478771024391338,1.3069369916997935
0.5495083169200886,0.6011556246954117,-0.805722940146121,0.6217601130000346,0.6083273148102242,-0.6135633372152545,0.8104068108042767
0.6532812981519082,0.6755932779497549,-0.5147659558007526,0.6961080159336369,0.7100248565884967,-0.2540589518111002,0.19355464140548392
0.6904537093394253,0.6678393557357607,-0.3501726205273124,0.588379421886989,0.6369297484353632,-0.08999708663085099,-0.613253006067335
0.6362439430242961,0.6383744513225831,-1.0012446145719769,0.5610679473399516,0.6353407243450775,-0.8518693924586247,-0.21939027341021103
0.6269508402274164,0.6275189602229913,-0.6102560453873003,0.737075227754193,0.6305736520742213,-0.3432876290199651,1.5805442740483093
0.8190082980295897,0.9035585910411807,0.1000132045554238,0.8721152963478782,0.8752833619781893,0.5801269087498065,0.35136543465550096
0.8763157652770119,0.8880507466131923,-0.2951999203798822,0.812940434829297,0.7767638683804877,0.05492772252736232,-1.2155483859770193
0.747761176586848,0.7515817156468967,-0.3574270135760931,0.7264540987636784,0.7640516756582039,-0.04280851579456078,-0.12308461991645957
0.7493100270529949,0.7500309312040981,-0.5889297992994519,0.8159750431123011,0.8260236151793388,-0.29818941965318335,1.0443086884535762
0.8856088680738917,0.9097617288123758,-0.6413617663186864,0.8417692135178362,0.8911736028810446,-0.35649841021404405,-0.5126651028402656
0.8406922045556416,0.8570350577572161,-0.9651422054403248,0.8554249507913549,0.9086528678741851,-0.7556145053178198,0.09956259205990362
0.8685715129462797,0.8958046688271866,-0.7899972628737103,0.9843958028190319,0.9165979883256122,-0.5074634156063393,1.5697953076992193
1.0714709240114784,1.136176257461003,-0.7983915947079341,1.101228221714692,1.1676637945907227,-0.48403438769986173,0.24810155288694818
1.1194852884620214,1.136176257461003,-0.6935707018364211,1.1604030832332735,1.1740198909518647,-0.3327370649270151,0.6609712227100792
1.220160568761548,1.2292233240289323,-0.24034721378881438,1.3273065387985024,1.2534710954661399,0.34242389737093776,0.654804535103884
1.3223846995272208,1.364141570552429,0.38085290611053846,1.451725478401673,1.4377978899392587,1.3023079525594425,1.5744194607681232
1.5485168675846182,1.5486849192454881,0.45900131824714224,1.5685578972973333,1.4028393599529778,1.3859135860044443,-1.542773141077611
1.3533617088501517,1.3687939238808255,-0.566326665258573,1.3879987044585855,1.4600442272032559,-0.08586856990086034,0.23593946099186638
1.4029249237668415,1.4153174571647902,-0.7577411689345888,1.4062063541566105,1.4791125162866823,-0.3431919797869993,0.3585814644674422
1.4695254938111435,1.4695949126627483,-0.7336485496614719,1.3986198334491,1.5093039740021066,-0.312907903733889,-0.1705569364633188
1.4648789424127038,1.4478839304635653,-0.5927669845474764,1.3515834050625357,1.4775234921963964,-0.12251440757555446,-0.5454992384574194
1.4091203256314278,1.4246221638215828,-0.8718902565354938,1.3470314926380293,1.4600442272032559,-0.5206301944242391,0.0934566278908707
1.4400973349543587,1.4928566793047309,0.35213923063968156,1.4016544417321042,1.2963747459038486,1.1431866592605366,-1.8383136220694694
1.209318615498522,1.2354264618001274,-0.9693198071906385,1.148264650101257,1.22169061366043,-0.6998841285813602,-0.6413086310830307
1.1442668959203663,1.0989574308338317,-0.9142166792645534,1.1027455258561945,1.15812965004901,-0.6359126909988713,0.10747088135248886
1.175243905243298,1.1594380241029851,-0.7427902326673876,1.1801280370728002,1.2359918304729993,-0.389987823200865,0.03306846772444876
1.1969278117693494,1.1485825330033934,-0.5351648603823652,1.322754626373996,1.2344028063827137,-0.07087252280883204,1.5750053949178389
1.4168645779621607,1.433926870478376,-0.25785192596207673,1.488140777797723,1.5093039740021066,0.39231451242582666,0.8277247865971146
1.5469680171184714,1.5393802125886955,-0.4140613636235856,1.4820715612317146,1.4791125162866823,0.15230373800700467,-0.7170608321859525
1.4664277928788505,1.46804412821995,-0.049142698836432845,1.6004212842688765,1.5442625039883882,0.7627013442517403,1.5784125222927152
1.7003042132669803,1.7906072923221033,1.1065778478238577,1.840155338626205,1.857300249774633,2.699831188792651,1.1072457398190516
1.8784220168738341,1.818521412292482,-0.29561076788264484,1.9038821125692926,1.873190490677488,0.49847490622686375,-0.032147667902534344
1.8939105215352998,1.9379318143879913,-0.6661182629851563,1.8841571587297663,1.9669429120043325,-0.0789298053690393,-0.13650825639736522
1.8939105215352998,1.8898574966612276,-0.31013911814700434,1.8583629883242307,1.7476575875449327,0.4303848959541987,-1.665945987359885
1.6662295030117562,1.48045040376234,0.4334974704089803,1.5002792109297391,1.5172490944535342,1.3661412301387585,-1.7156967988135545
1.4416461854205056,1.3687939238808255,0.10959573345319285,1.395585225166096,1.3329222999804153,0.8550843330400177,-1.3125316458934693
1.28211458740741,1.3067625461688732,-0.6452302542335882,1.2969604559684604,1.2979637699941342,-0.23844780370629542,-0.6331132536701677
1.217062867829255,1.1982076351729556,0.7634927931835205,1.1072974382807004,1.0786784455347345,1.5075262718742493,-1.8522212051395581
0.9955772511702974,0.9841993820667191,-0.02491052184015529,0.9843958028190319,1.0341857710067401,0.4865505108832899,-0.0228283828782745
1.0095169053656163,1.0291721309078845,-0.01154558736139669,1.1300570004032318,1.1120479514307298,0.5645841259187265,1.5756348592986065
1.220160568761548,1.2323248929145298,0.5334521028588821,1.3470314926380293,1.3202101072581316,1.4470088965213315,0.9665338166043739
1.362654811647031,1.3377782350248493,-0.21479510767255014,1.243854811015888,1.22169061366043,0.3196873475370433,-1.843956554621556
1.1349737931234873,1.136176257461003,-0.3524864093206488,1.1604030832332735,1.1628967223198658,0.1226478766691763,-0.2709843290007018
1.1179364379958752,1.027621346465086,-0.7615287916267245,1.0466052726206174,1.0834455178055906,-0.44238999196165585,-0.03832174359333995
1.1303272417250474,1.1330746885754055,-0.5856560620552161,1.1786107329312985,1.215334517299288,-0.17815006733278088,0.4386876078272677
1.203123213633936,1.2044107729441513,-0.9296971523130931,1.1664722997992816,1.2391698786535703,-0.646946784027802,-0.2689038271742128
1.1860858585063234,1.2214694018149381,-0.5253201716495001,1.1376435211107423,1.1438284332364403,-0.11947333374952969,-0.6802295010792146
1.1163875875297284,1.105160568605027,-0.813366007975293,1.0541917933281277,1.1104589273404444,-0.5174781202537848,0.0476574880052775
1.139620344521927,1.1625395929885833,-1.0214961357637096,1.0860551802996716,1.1644857464101517,-0.7802854194966325,-0.24641637528310756
1.1256806903266081,1.1485825330033934,-0.9858554409684955,1.0617783140356383,1.1692528186810085,-0.735805170054074,-0.22226770921917238
1.1148387370635822,1.1160160597046187,-0.3997860432498164,1.196818382629323,1.1756089150421503,0.0786937290830543,1.2390893679105082
1.288309989271996,1.2897039172980858,-0.924894801503023,1.2256471613178628,1.3567576613346983,-0.6192137270886076,-0.13650825639736522
1.288309989271996,1.2679929350989028,-0.8297686054189222,1.243854811015888,1.340867420431843,-0.4877264232322441,-0.12470064238346062
1.289858839738143,1.2741960728700978,-0.7379800561905981,1.3303411470815065,1.3504015649735557,-0.34479060848768,0.6897397132030763
1.3982783723684018,1.3998096127368018,-0.9737321789425307,1.342479580213523,1.4552771549323993,-0.6662827829963771,-0.251761700930373
1.3827898677069366,1.3936064749656065,-0.36574961013205665,1.2984777601099626,1.28525157727185,0.1404386340008248,-1.3623220877447422
1.2186117182954013,1.1858013596305652,0.014442147535574634,1.1497819542427588,1.127938192333585,0.5905330978146996,-0.8921169461861358
1.1210341389281682,1.1175668441474171,-0.04345213485372339,1.0283976229225922,0.9849260242078895,0.4437256954688524,-1.8535409413427468
0.9041950736676505,0.9469805554395477,-0.1997111350711211,0.8614941673573636,0.8403248319919083,0.1771946640667135,-1.0920119168826559
0.789580139172805,0.7856989733884705,-0.7434006346714922,0.8812191211968905,0.7974211815541992,-0.4714149039732533,1.1120930879847006
0.9351720829905815,0.9578360465391395,-0.9655817470543916,0.9707400655455133,0.9849260242078895,-0.7356419013503694,0.7733941714826759
1.0451404660869872,1.0322736997934823,-1.044031447359688,0.9661881531210068,1.0135284578330286,-0.8340333897458201,-0.9104969243881943
0.9491117371859006,0.7453785778757015,0.6775226271609877,0.7355579236126907,0.8180784947279112,1.2123582703137765,-1.7969319479718155
0.747761176586848,0.7438277934329025,-0.5086801956487191,0.7127983614901596,0.7942431333736282,-0.22592222900568534,-0.13650825639736522
0.747761176586848,0.5515305225258496,-1.420315588778821,0.47458161127433296,0.6226285316227936,-1.3448245323805181,-1.8413100894721146
0.5510571673862354,0.36388560494719263,-1.5070500615842712,0.2909878101525811,0.43035661669824715,-1.4502686445636659,-1.8459028235384265


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-3.429628753171941,-3.2411754497954703,-1.1613345783448688,-2.6966562441619666,-3.2557345995170914,-1.003675749486046,7.197414731455663
-2.6154220274963293,-2.485503428765797,-1.2504507660203306,-2.4399927863150124,-2.4556271031376746,-1.0361251265776812,1.5462221597023864
-2.348397241118844,-2.1739340416335624,-1.25886143785788,-2.1580837424503247,-2.125736627707392,-1.0389845445676311,1.543489306004758
-2.055107721655048,-1.832137773660141,-1.1742713270181615,-1.8488253137330928,-1.7638418524219328,-0.9960704255309788,1.5389728666510138
-1.7333647413477498,-1.4554643354853505,-1.2217163866419312,-1.508009902493695,-1.3650190388420396,-1.0171689067832255,1.5424625892238455
-1.3787908446825645,-1.0415885824290982,-1.249004754094107,-1.133533709897319,-0.9268063177480819,-1.0308036691701592,1.5406890122831862
-0.9891973039022984,-0.5858602251312028,-1.237861337907095,-0.7211891382743432,-0.44427995070080273,-1.0219077424817127,1.5426406023322168
-0.5602066634925674,-0.08362897423148136,-1.2266233061249106,-0.2667685899551454,0.08748380073905575,-1.0113074754827174,1.545804059693013
-0.08744146793898633,-0.08362897423148136,0.8709292621011668,-0.2667685899551454,-0.4959792043130114,0.40600905087191447,-1.7830224422036676
-0.6061699463936101,-0.9253313484245331,2.6396099228398158,-0.7990296951623541,-1.022819217313612,1.3386754992253669,-1.009072813132511
-0.8556849107135558,-0.8113992591000588,2.289743469356875,-0.6728017650736877,-0.7692466876918274,1.268469361622855,0.9327492154130375
-0.575527757792915,-0.9974108335073633,1.4628610873671233,-0.9904753891301642,-0.9908149174584348,0.6182832048895732,-1.1039214029926072
-0.853496182956363,-0.6370134080932112,1.5728845445981061,-0.6033764035249218,-0.5452165887055906,0.8458446277094276,0.7183282454211523
-0.6302459517227276,-0.5161058847284635,1.637652985782471,-0.4582142839229556,-0.7569373415936823,0.8907470154819536,0.725041420151323
-0.39386335394593747,-0.25336453587814656,0.8906592914945292,-0.09215328666582444,-0.15377938278458383,0.5279601033462292,1.541253334797609
0.09422293590799119,0.1953883873794748,1.991919163618713,0.3727862558274289,0.13179744669237722,1.505044635740662,0.8211146222191301
0.39845609415774946,0.6418161659570053,1.1918235079067312,0.7472624484238051,0.4001411916319354,1.0089409581256847,1.546696064967871
0.967525311027801,1.0487164849729833,1.6691149522661517,1.1196348421853697,0.7940402667725716,1.5371637548020056,0.2755839867281292
1.1163587985168912,0.9092078041675048,1.421740792665105,0.7767156321111606,0.7226460594033307,1.2174003580446877,-0.8894862891463579
0.8208805512959028,0.781324846762483,0.5053205191102957,0.6946674775535275,0.5478533448096742,0.4203710158831457,-0.7655289739003366
0.5844979535191127,0.5604361021538093,0.43417593891791184,0.49480658824647317,0.5970907292022535,0.3636500953379236,0.04064411104607518
0.6414048752061173,0.5674115361940836,0.8041790506623575,0.35805966398375116,0.2401196923560524,0.5697458618713118,-1.092587437288229
0.295585889569702,0.2535170043817574,0.11265647643313526,0.2107937455469743,0.338594461141211,0.03806581541565389,-0.1404140578030793
0.28901970629812423,0.2372409916211182,0.6052139586358959,0.27601150942611813,0.10471688527645864,0.4033186996611628,0.3042502199476453
0.4312870105156375,0.3279216341446791,0.6163345639351827,0.41906983019327293,0.27704773065048666,0.46205095053586126,0.17250770102835858
0.5319684873464922,0.4372034341089701,0.07021116668760884,0.39592804301035095,0.2745858614308573,0.015785298678771934,-1.292601644219654
0.1226763967514943,-0.10223013167221222,0.5610495013780813,-0.2835989806336346,-0.28425845142491973,0.23221296308983838,-1.3880923323782712
-0.28880442160069714,-0.4603024124062726,-0.17184845278458907,-0.5865460128464326,-0.5796827577803965,-0.3140790333630164,-1.310131125453012
-0.6455670460230751,-0.6765408676547637,-0.38589392186386323,-0.6433485813863322,-0.5550640655841064,-0.4566973219498188,-0.018665608484325354
-0.6171135851795728,-0.6253876846927553,0.12021441778085798,-0.3277787561646672,-0.4861317274344957,-0.07350690294517133,1.5427083074586059
-0.15091457289756877,-0.053402093390294655,0.284445271890592,0.08456581545830796,-0.11685134449014956,0.09979599273699485,0.9868265948040856
0.19052695722446167,0.21166440014011398,-0.21323771760621774,0.0004138620658642494,0.09486940839794296,-0.25300729136478206,-0.6067965031919913
0.030749830949408738,-0.06502781679075134,-0.24065739642947181,0.00672525857029779,-0.01837657570499007,-0.2736535685583781,-0.7859931590144703
-0.18155676149826397,-0.23476337843741654,-0.3838343962356081,-0.14264445870129053,-0.21532611327530818,-0.40524004014609116,-0.38510783348394917
-0.26253968851438686,-0.3231188762808858,-0.6490972507017411,-0.36985473286088977,-0.30887714362120894,-0.6099209480919906,-0.6288934023477148
-0.415750631517862,-0.48587900388727684,-0.7224544870034562,-0.5339510419761551,-0.582144627000025,-0.6771501885614413,-0.6224318636158974
-0.5623953912497602,-0.5812099357710203,-0.6138280478789744,-0.47294087576663335,-0.5107504196307849,-0.5947771205077016,0.5584907518456378
-0.3697873486168192,-0.4161246634845376,-0.7264793193758846,-0.49608266294955533,-0.363038266453047,-0.6694064529423795,-0.15790210524993414
-0.38073098740278194,-0.4161246634845376,-0.7286923721963067,-0.5444700361502107,-0.48366985821486635,-0.6807681332237621,-0.7303462776373394
-0.5602066634925674,-0.5509830549298336,-0.5953730479316705,-0.6096878000293546,-0.7126236956403609,-0.6019500339609227,0.17238353799527306
-0.4770350087192524,-0.546332765569651,-0.7881137429423711,-0.5276396454717223,-0.48366985821486635,-0.7173570199872198,-0.1359831325414729
-0.4814124642336373,-0.5649339230103811,-0.8726524796958217,-0.6559713743951993,-0.5772208885607671,-0.7807911001576665,-0.5989371449468416
-0.6193023129367649,-0.6439888421334854,-0.6589342972665159,-0.5360548408109665,-0.5846064962196543,-0.6358819380019175,0.6605466162882192
-0.40042953721751445,-0.4812287145270943,-0.4433021821793044,-0.3298825549994786,-0.4073519124063684,-0.46452822183778814,-0.12828185998419125
-0.40261826497470726,-0.36962176988271167,-0.3655618833901047,-0.3593357386868341,-0.42458499694377133,-0.4202394451420626,0.536243294518673
-0.2100102223417663,-0.2556896805582382,-0.6191941604496366,-0.42244970373116725,-0.5058266811915271,-0.5965780172175187,-1.2844693515711627
-0.5645841190069523,-0.7300191952968638,-0.678341205476364,-0.8011334939971647,-0.8307934181825517,-0.6681932993385801,-1.047579376465662
-0.8272314498700527,-0.9323067824648074,-0.897341199369522,-0.8642474590414979,-0.8578739795984703,-0.8097315343029498,0.04274974831234891
-0.7834568947262027,-0.8113992591000588,-0.9531707478988434,-0.8894930450592313,-0.8135603336451488,-0.8427517673523207,-0.09652213012980088
-0.7768907114546257,-0.8625524420620682,-0.9543029613521883,-0.7674727126401871,-0.7692466876918274,-0.8424709118507345,-0.21786278837830114
-0.8031554445409352,-0.9462576505453548,-0.8224357980356841,-0.8474170683630095,-0.8258696797432938,-0.7596727023412277,0.19642484585226874
-0.7177950620104274,-0.8253501271806072,-0.9350600931784151,-0.786406902153487,-0.6978524803225873,-0.8274879714515884,-0.18467693261213755
-0.7353048840679679,-0.7927981016593288,-0.6436777804893568,-0.6770093627433098,-0.7446279954955373,-0.6333811539460698,0.15162468129495793
-0.6608881403234228,-0.7300191952968638,-0.7115566349816932,-0.6875283569173655,-0.6560007035888944,-0.6770264156931186,0.22607646659224365
-0.5645841190069523,-0.5509830549298336,-0.7679368185051431,-0.5844422140116219,-0.5107504196307849,-0.7072288255813571,0.2653317294060856
-0.45514773114732704,-0.44635154432572427,-0.2705198237947621,-0.33198635383428926,-0.33349583581749903,-0.3449197410490609,0.4981076987171073
-0.2756720550575416,-0.3649714805225292,-0.2175172384989852,-0.1889280330671345,-0.25963975922862964,-0.28692753329110415,0.25759859215346487
-0.16185821168353146,-0.2208125103568682,-0.5540988293263942,-0.3382977503387228,-0.2645634976678875,-0.5426230172544345,-0.3983218372883091
-0.24721859421403927,-0.26499025927860326,0.06396157851757762,-0.0374545169607355,-0.25225415156974246,-0.07714028763160963,0.3929460173310372
-0.09181892345337124,-0.204536497596229,0.9248107608187677,0.22762413622546274,-0.2867203206445482,0.6538922080850359,1.5427873625623882
0.42690955500125183,0.46743031495015763,1.1049261253625091,0.4337964220369507,0.0924075391783136,0.7989311462117985,-0.5802901024974151
0.2693211564833917,0.21166440014011398,0.16322642931969317,0.0004138620658642494,-0.09223265229385946,0.014934862512132684,-1.0658514738752698
-0.04585564055232846,-0.1394324465536731,-0.1545752551769889,-0.14895585520572407,-0.11685134449014956,-0.23650357195750796,-0.6565698853270702
-0.214387677856152,-0.3882229273234417,-0.4966243182587776,-0.3719585316957004,-0.28425845142491973,-0.5017472503309994,-0.3436848807639477
-0.2822382383291194,-0.29521714011978994,-0.5165039077333982,-0.3908927212090003,-0.262101628448259,-0.5166016755084676,-0.507019641377101
-0.39824080946032236,-0.5161058847284635,-0.4990018078263656,-0.65807517323001,-0.5722971501215093,-0.5350902575141248,-0.7474517816675488
-0.5820939410644927,-0.5858602251312028,-0.25214852988763187,-0.451902887418522,-0.4984410735326399,-0.3473457519512347,0.8404025491428374
-0.31069169917262174,-0.39287321668362507,-0.5189341598760719,-0.39930791654824455,-0.2891821898641776,-0.5179318561283752,-0.30403170701885657
-0.3654098931024343,-0.4068240847641726,-0.5588875289042942,-0.5591966279938885,-0.5673734116822514,-0.5719582096642122,-1.128591857881875
-0.6630768680806148,-0.7439700633774113,-0.8764716173676337,-0.7779917068142428,-0.707699957201103,-0.7904444525626495,-0.23913432347034114
-0.6959077844385029,-0.6718905782945812,-1.0065704409965817,-0.7506423219616987,-0.6560007035888944,-0.8726049808389487,-0.12876278631262467
-0.6980965121956949,-0.7300191952968638,-1.030411587424637,-0.8074448905015983,-0.6510769651496365,-0.8881018079712782,-0.1049226273512179
-0.6937190566813101,-0.6765408676547637,-0.7935659418197523,-0.8032372928319762,-0.9046494947714211,-0.7457040829343932,-0.8751566238857662
-0.9016481936145978,-0.9974108335073633,-0.936379554266651,-1.0641083483485523,-1.0080480019958376,-0.8429532737398807,-0.5616397792502051
-1.0176507647458009,-1.071815463270285,-1.0049401567686487,-1.1440527040713746,-1.0745184709258198,-0.8870036406097621,-0.5052839735889043
-1.1161435138194633,-1.1741218291943027,-1.0870460627573348,-1.2008552726112742,-1.0671328632669335,-0.9354929911318363,0.027858410621238623
-1.078935141947191,-1.1415698036730242,-0.9502120765831298,-1.1692982900891074,-1.2000738011268979,-0.8571351365044123,0.08721989188157452
-1.0264056757745708,-1.1020423441114717,-0.686638814653015,-0.8663512578763094,-1.1040609015613678,-0.6826146599302121,0.546959266005116
-0.8556849107135558,-0.9974108335073633,-0.5880194127957461,-0.6096878000293546,-0.8874164102340183,-0.6037637739129769,-0.030277612069867413
-0.8316089053844384,-0.8974296122634373,-0.7497242090343611,-0.8663512578763094,-0.8554121103788418,-0.7193639552926944,-0.24361553892864735
-0.8644398217423257,-0.8765033101426156,-0.8733399800163005,-0.8852854473896092,-0.8357171566218096,-0.795992331494839,-0.20329173271131645
-0.886327099314251,-0.9788096760666333,-0.8985789379730384,-1.0620045495137416,-1.0031242635565798,-0.8201891672398148,-0.6346985257059575
-1.0220282202601858,-1.071815463270285,-1.0597332975730704,-1.1188071180536412,-0.9982005251173219,-0.9173556444073129,-0.10371368421767949
-1.0176507647458009,-1.0439137271091892,-0.9167344210467351,-1.1356375087321298,-1.1237558553184,-0.8370962545731949,-0.6761574748060595
-1.1599180689633142,-1.2299253015164935,-1.0776884415458772,-1.2303084562986297,-1.1606838936128343,-0.9318619961373454,-0.13849579077176635
-1.164295524477699,-1.2276001568364028,-1.1108023130119435,-1.3018376166822072,-1.224692493323188,-0.9526266929031085,-0.25353852422790685
-1.1971264408355862,-1.288053918518776,-0.994106175232516,-1.2934224213429621,-1.2493111855194772,-0.8852492216270708,-0.04946563114055594
-1.1796166187780466,-1.181097263234576,-0.5185186050083849,-0.923153826416209,-1.0745184709258198,-0.5749817824483573,1.53993688785779
-0.770324528183048,-0.6928168804154029,-0.349300894130861,-0.817963884675654,-0.8849545410143889,-0.4724118258998364,-0.6941609589347846
-0.925724198943716,-0.9764845313865416,-0.7200315740159635,-1.0577969518441195,-1.0031242635565798,-0.7122672879653617,-0.44698949118873904
-1.011084581474223,-0.9974108335073633,-0.8581977160333122,-1.0725235436877973,-0.9858911790191769,-0.7941428543220787,0.058322695482113524
-0.9694987540875659,-0.9741593867064507,-0.8007426438091483,-0.946295613599131,-0.880030802575131,-0.7535867283576485,0.11573278106310092
-0.9082143768861756,-0.9509079399055373,-0.914579684756671,-0.9988905844694085,-0.9243444485284525,-0.8260933777353491,-0.27908611404473793
-0.9498002042728334,-0.9323067824648074,-0.7881734479615472,-0.8432094706933874,-0.8652595872573575,-0.7434344831661397,-0.061949695835224805
-0.9344791099724858,-1.090416620711016,-0.8303130918115578,-1.0956653308707194,-1.0154336096547247,-0.7802016742397084,-0.5146880388875116
-1.0373493145605333,-1.0601897398698283,-0.13057383746822201,-0.77168031030981,-1.0671328632669335,-0.31364894515264713,1.5443476391155633
-0.6127361296651879,-0.36962176988271167,-0.577583530839302,-0.32357115849504503,-0.3138008820604668,-0.5538835928574415,1.5411485072679738
-0.14653711738318387,0.07215571933463549,0.0007204750330648447,0.1708215676855631,0.15395426966903794,-0.04735222919645239,1.5463270006370755
0.3678139055570543,0.9998884466910657,-1.1141402401305296,0.7136016670668274,1.2347148570861577,-0.9061716653759797,1.5428444753570045
0.9325056669127209,1.6602295358369956,-0.8314413381539939,1.3110805361531799,1.9338857154607865,-0.6202302487243698,1.5440755363329917
1.5541043499553922,2.071780144213156,3.656838848406864,1.9674657726142435,1.87726272340932,4.017113346819315,0.12432441883215253
1.6547858267862476,1.2626297955413828,3.164742939558331,2.0747595131896093,1.2667191569413343,3.144760702675079,1.5440144899434933
2.348612525816271,2.3670735185847525,2.424851960641338,2.8089853065386836,2.537043674269885,3.1918088796448245,1.5453990109982818
3.112478513076456,2.862329335444199,3.855914424472133,3.43381356047758,3.2066721020089655,4.9917740169994795,-0.7761262703747309
2.781980621740388,2.5414593695916,2.3021853209443064,2.8826182657570727,2.679832089008365,2.980411460137677,-0.09371260396342267
2.795112988283542,2.715845220598448,1.8347531389707494,2.440820510446741,2.615823489298012,2.3222377725213135,-1.3115429483970273
2.2172888603847207,2.118283037814983,2.909494858225683,2.67013458344115,2.2145388064984886,3.4738551397909885,1.5454324559193584
2.9680224811017495,2.8855807822451123,1.8580450388934941,2.625954807910117,2.7783068577935235,2.4359902892082066,-1.392563556673498
2.337668887030309,2.1206081824950735,1.3870436472353738,2.2094026386175196,2.098830953175927,1.6887400554436311,-1.4451888596074343
1.7313912982879849,1.6300026549958089,0.9677025688970691,1.7339441019502115,1.6926225319371468,1.153925774957496,0.035015477357094836
1.797053131003761,1.8392656762040258,1.2442274561663842,2.0537215248414977,2.0003561843907685,1.5337879935364123,0.0284236093253133
1.8605262359623433,1.8811182804456692,0.9345030078353747,1.7886428716552996,1.8280253390167407,1.1255112032586336,-0.7226829305695835
1.602256360613627,1.75788561240083,0.8115354627759179,1.4457236615810904,1.3233421489928008,0.8821110706197709,-1.4279220990560402
1.0616406045870785,1.0626673530535309,0.8271486228237697,1.1890602037341358,1.2814903722591078,0.8767166697094381,0.5223921874753203
1.3067781133926393,1.4300402125079563,0.2996833416020256,1.174333611890458,1.3873507487031544,0.39902489576794564,-0.3032842462198045
1.2345500974052863,1.4788682507898738,1.3380480423129362,1.4309970697374128,1.6310758014464224,1.4565673792951184,0.20902408540413675
1.3636850350796441,1.0998696679349917,0.7285274357665918,1.058624675975848,1.087002703908419,0.7379680592112444,-0.4058779202787151
1.249871191705634,1.3742367401857654,0.7611579147684323,1.256381766448091,1.4292025254368466,0.8381825339203219,0.0911240994261384
1.3330428464789488,1.5602483145930697,1.5517418270101533,1.7044909182628558,1.6310758014464224,1.7078483581985178,0.8319453585538158
1.7116927484732523,1.4904939741903305,1.5551495752807325,1.8265112506818995,1.4341262638761043,1.7034864038131345,0.10317276496273613
1.8058080420325306,1.8160142294031125,0.5685501179731732,1.5698477928349455,1.9141907617037541,0.7488572681795732,-0.6039716000948343
1.600067632856435,1.6300026549958089,0.41732365177772546,1.462554052259579,1.7246268317923232,0.5700394772658671,-0.4701962088351537
1.4556116008817297,1.5648986039532522,0.5117117331397678,1.2626931629525244,1.212558034109497,0.5725367705517198,-1.0562483132672278
1.0769616988874262,1.178924587058096,0.03846396492959199,1.027067693453681,1.2617954185020763,0.1304587312820882,-0.3958161149175859
0.9719027665421859,0.8859563573665914,-0.028315404774396362,0.719913063571261,1.0180703657588084,0.024841778849757853,-0.5460705273708573
0.812125640267133,0.8115517276036697,-0.0693385052591514,0.64207250668325,0.9048243816558753,-0.020005480042716434,-0.013212481506233298
0.851522739896598,1.0487164849729833,-0.020582117124508807,0.8482447924947379,1.1657825189365463,0.05619660901786775,0.06925225660993989
0.9215620281267582,0.934784395648509,-0.27855580200698393,0.7451586495889936,1.0426890579550976,-0.18887356185812754,-0.37921502380240424
0.8252580068102877,0.8836312126865006,-0.09663778226632622,0.6504877020224943,0.7866546591136844,-0.06321495075405265,-0.6994489416565529
0.612951414362615,0.0512294172138138,0.38561155895125065,0.3433330721400734,0.23027221547753585,0.24376304895264106,-0.9922163461717545
0.30434080059847185,0.21398954482020566,0.5003191823876891,0.10560380380641927,-0.01837657570499007,0.2776411439529061,-1.56860995247972
-0.18155676149826397,-0.2812662720392424,-0.1763041134017031,-0.24783440044184554,-0.3285720973782412,-0.2771885367636472,-0.8208279279610268
-0.3960520817031295,-0.26266511459851155,-0.29165678907189724,-0.2920141759728788,-0.22763545937345323,-0.3452083500490686,0.4235114974983455
-0.23627495542807658,-0.24173881247768989,0.256752259125728,0.0004138620658642494,-0.11931321370977804,0.09553282953784696,0.7023098241561012
0.013240008891869074,-0.1580336039944031,-0.10232225548741215,-0.10477607967469077,-0.09469452151348882,-0.18760350068623552,-0.03137666644098581
0.04169346973537142,-0.01852492318892462,-0.33300697785107514,0.09508480963236363,0.15395426966903794,-0.3277342749828065,0.009205458982117273
0.08327929712202929,0.12098375761655304,-0.21368500936117443,0.15188737817226325,0.20319165406161727,-0.22904375547558317,0.001407198655569162
0.1226763967514943,0.2256152682206615,-0.5893243939291652,0.013036655074730582,0.17364922342606934,-0.529412126774596,-0.20844922656767143
0.09422293590799119,0.039603693813357946,-0.7060002994429585,-0.012208930943002084,0.1834967003045859,-0.6155175639808731,0.021487861555864192
0.14018621880903398,0.1395849150572839,-0.20184675369850255,0.47376859989836184,0.22781034625790736,-0.19624644749798004,1.5455050200562583
0.6829907025927753,0.7348219531606571,0.9288127823034711,0.9155663552086932,0.6586374596929778,0.8360333431074928,0.465506389757347
0.8931085672832558,0.7417973872009312,0.21275204025953398,0.6841484833794719,0.8161970897492323,0.2000812686771599,-1.0116746510793633
0.5626106759471873,0.6487915999972786,-0.12547867857262449,0.4905989905768503,0.5872432523237378,-0.11184362354920445,-0.6132542671857053
0.3897011831289796,0.4209274213483309,-0.39285362288655296,0.19817095253810796,0.37059876099638744,-0.35841134269692954,-0.4162958767663021
0.28901970629812423,0.2953696086234007,-0.5915963583465815,0.10350000497160784,0.3607512841178718,-0.5181012390726113,-0.4477946080025838
0.179583318438499,0.30001989798358325,-0.4203107909078943,0.10560380380641927,0.0333226779072186,-0.40074882815614515,-0.9879930537307081
-0.10495128999652677,-0.04410151466992965,-0.2185359925803411,0.21500134321659642,0.050555762444620615,-0.23389512331815354,1.5470079273617463
0.4137771884580971,0.690644204238922,1.2884345598664675,0.7619890402674828,0.754650359258508,1.1312311072579637,1.542210053197799
0.9828464053281486,1.1417222721766351,1.5931285132096913,1.182748807229703,0.973756719805486,1.5358792982827427,-0.6558162442453724
0.7814834516664377,0.8906066467267748,0.6873831400435758,0.8608675855036043,0.9909898043428889,0.6608062830757396,0.029389698540940853
0.8362016455962504,0.7976008595231222,0.3451438539937146,0.7893384251200269,0.7989640052118294,0.30740642866718865,-0.7936872645788354
0.5888754090334976,0.7487728212412046,0.5205443072224579,0.9471233377308594,0.9220574661932781,0.5301775149848074,1.5422482113725022
1.1754544479610889,1.1417222721766351,0.2930570762512127,0.8587637866687928,1.040227188735469,0.3152167029722308,-1.0799112850549264
0.8033707292383632,0.9115329488475965,-0.0694575185864126,0.7535738449282379,0.8925150355577303,-0.023285427108606226,-0.5339022117783684
0.65234851399208,0.7022699276393787,0.11628578784796566,0.7472624484238051,0.801425874431458,0.12228288342201359,-0.022593120270520642
0.6873681581071601,0.6418161659570053,0.09604578634728911,0.47376859989836184,0.4296836222674833,0.04902483300106232,-1.1156194319426325
0.33060553368478207,0.3907005405071442,-0.21559973544126176,0.2107937455469743,0.15395426966903794,-0.23283260573394027,-0.6011570698646457
0.16863967965253632,0.2163146895002965,-0.46095860270068567,0.1392645851633969,0.27704773065048666,-0.4177072385955676,-0.11413462837298023
0.17082840740972915,0.1837626639790181,-0.05192963245847345,0.1581987746766968,0.15395426966903794,-0.10861401724124158,-0.040643185082502774
0.19709314049603943,0.08378144273509217,-0.4131033438089558,0.07615062011906375,0.15641613888866732,-0.394145275873424,-0.08757233332823786
0.20803677928200134,0.09773231081564052,-0.3413184719159067,0.05511263177095319,0.22781034625790736,-0.3371368747208479,-0.3265344848355857
0.14018621880903398,0.15818607249801392,-0.2802943883627247,0.12664179215453059,0.27704773065048666,-0.28200218955138273,0.06731471562301221
0.20147059601042436,0.1791123746188356,-0.3731749675794584,-0.024831723951869167,0.17611109264569869,-0.36909071780590974,-0.5792507125289535
0.05044838076414125,-0.01852492318892462,-0.44355092003328034,-0.0584925053088468,0.030860808687589242,-0.4365953298961976,-0.5990679929351004
-0.10276256223933393,-0.11385585507266807,-0.5657115547339061,-0.29411797480768953,-0.39011882786896557,-0.5445601306216121,-0.40218933158235876
-0.1903116725270338,-0.11618099975275974,0.10775273063888281,0.12453799331971915,0.050555762444620615,0.02244879362840023,1.546351400418953
0.3196618948988194,0.21166440014011398,0.4286023464467243,0.019348051579164124,0.06532697776239502,0.2285200889634132,-1.0898763425341913
-0.006458540922863437,-0.0301506465893813,-0.2299668259526888,-0.21838121675449002,-0.15377938278458383,-0.29803368854889745,-0.9978605192345195
-0.28442696608631224,-0.2370885231175074,-0.4407493463095516,-0.40561931305267807,-0.3876569586493362,-0.4758526204316433,-0.609248860520873
-0.43107172581820963,-0.602136237891842,-0.7820565596514122,-0.6138953976989775,-0.5082885504111564,-0.7157031741785557,-0.4362560140719408
-0.5229982916202952,-0.546332765569651,-0.4883169896604002,-0.46873327809701126,-0.4098137816259969,-0.5061562006877465,0.23899038017171606
-0.42012808703224697,-0.5091304506881902,-0.5332058413701446,-0.37616612936532257,-0.363038266453047,-0.5330853413507737,-0.2856757495685095
-0.46828009769048257,-0.339394889041525,-0.39079409725829783,-0.3656471351912669,-0.3778094817708205,-0.43326664330714176,-0.0527023106447829
-0.44858154787575005,-0.6672402889343987,-0.5901477677982673,-0.7422271266224545,-0.8554121103788418,-0.6057174592411024,-0.6183019360787257
-0.5930375798504546,-0.7183934718964071,-0.6388323512254623,-0.8095486893364098,-0.8307934181825517,-0.6478443147454701,-1.2241412945590882
-0.9038369213717907,-0.9509079399055373,-0.6305418828484469,-0.7674727126401871,-0.8307934181825517,-0.6334620874294624,0.8028722896792521
-0.6608881403234228,-0.6974671697755854,-0.8513405648276126,-0.7127739429350989,-0.5846064962196543,-0.7679328585967636,0.06839689275471987
-0.6083586741508022,-0.6346882634131203,-0.6194926855455167,-0.45400668625333346,-0.5846064962196543,-0.6046591875199212,0.21438159047178712
-0.5142433805915246,-0.4603024124062726,-0.8575139844681966,-0.6075840011945439,-0.6141489268552023,-0.7731680182255668,-0.5945885219982192
-0.6499445015374601,-0.18826048483558983,-0.5300527816199044,-0.3614395375216448,-0.02330031414424791,-0.5123960975485119,1.546635445705808
-0.1859342170126489,0.16283636185819644,0.7602244535716136,0.12874559098934127,0.2401196923560524,0.5367908858601623,1.5449191237898556
0.3240393504132043,0.4302280000686967,1.805845595201185,0.40644703718440656,0.11702623137460369,1.383598631066326,-1.2255915100063501
-0.04804436830952131,-0.23476337843741654,0.804510106067689,-0.07953049365695736,-0.15131751356495446,0.47008591008544226,-0.44101166772539796


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4144104684194816,-1.4976905757360033,-0.7645576776988878,-1.2696193888574765,-1.519668902430802,-0.7496087560414969,0.20896417751806062
-1.318436899739619,-1.223659381972585,-0.722129694162456,-1.2787389894059475,-1.2595907931261403,-0.7158126269009457,0.47016577458482256
-1.1648791898518378,-1.1062174417882629,-0.7698032170040877,-1.141944981178879,-1.1243501762877164,-0.7435119299427693,-0.3301200162233843
-1.184073903587811,-1.1649384118804245,-0.782466014556712,-1.178423383372764,-1.1867689225208355,-0.7515533737374683,-0.24290094887412517
-1.184073903587811,-1.1942988969265043,-0.9321044056169497,-1.2240213861151208,-1.2387845443817678,-0.8566606259716015,-0.24290094887412517
-1.184073903587811,-1.223659381972585,-1.0047395351834931,-1.3608153943421883,-1.3948314099645645,-0.9108832463127962,-0.9862586123857947
-1.347228970343578,-1.3215276654595205,-1.0814605790463097,-1.3881741959876022,-1.3636220368480056,-0.9615782843167358,-0.24290094887412517
-1.347228970343578,-1.3215276654595205,-0.596228971761936,-1.0598685762426385,-1.2803970418705137,-0.620840818465438,0.8311189713770585
-1.1168924055119065,-1.0964306134395696,-0.9999971935323227,-1.2240213861151208,-1.207575171265208,-0.903300875916026,-0.5894513764751738
-1.193671260455797,-1.1942988969265043,-0.9712572173652994,-1.3243369921483035,-1.2283814200095815,-0.8856375704587457,-0.6369736217695214
-1.2800474722676736,-1.2530198670186659,-0.6941835455366447,-1.2422605872120627,-1.3220095393592597,-0.6967647881473349,-0.24290094887412517
-1.2800474722676736,-1.2432330386699724,-0.8275095766234186,-1.187542983921236,-1.1971720468930218,-0.7832230970940373,0.20033373854194797
-1.184073903587811,-1.1062174417882629,-0.48171075577703976,-1.0598685762426385,-1.0515283056824107,-0.535059575854145,0.9377259284679407
-0.9249452681521803,-0.9496281882091667,0.22762969127850824,-0.3576593340103554,-0.9370939375883601,0.04766606047096215,2.1199428756784746
-0.38749328354494755,-0.43092628572841174,-0.45961193937252737,-0.43973573894659607,-0.32330959962935746,-0.4669829175448782,-0.5575653807152711
-0.464272138488838,-0.43092628572841174,-0.549040917518035,-0.3029417307195293,-0.32330959962935746,-0.5267933647263502,0.5514536376197244
-0.27232500112911096,-0.28412386049800886,-0.6530512303799214,-0.4853337416889527,-0.3649220971181043,-0.6171304664703904,-0.8632179433867418
-0.42588271101689196,-1.1942988969265043,-0.06263014708105849,-1.1054665789849942,-1.0931408031711567,-0.2631085716387419,-3.4839063164934188
-1.2128659741917693,-1.1942988969265043,0.37591895542703446,-0.8227589619823874,-1.2699939174983266,0.051360628061827035,1.8645003000511662
-0.752192844528427,-0.9006940464656994,-0.31344771971188823,-0.7224433559492038,-0.8122564451221224,-0.3892388975955121,-0.2016711232553465
-0.7425954876604409,-0.7147443078405233,-0.7229151999017319,-0.8592373641762722,-0.6978220770280708,-0.6885596129720688,-0.24290094887412517
-0.7425954876604409,-0.6658101660970551,-0.7970364947488263,-0.8227589619823874,-0.6458064551671386,-0.7404578127566196,-0.1605458092350909
-0.7234007739244679,-0.7049574794918292,-0.28120091811810394,-0.27558292907411464,-0.6458064551671386,-0.3282021857188342,2.3858001454448274
-0.10916993437334381,-0.06881363682675118,-0.645990995526431,-0.28470252962258563,-0.20887523153530688,-0.6017677837856203,-0.8888831055866052
-0.27232500112911096,-0.17646874866238088,-0.42237178525395563,-0.38501813565577,-0.24008460465186562,-0.4351469577165295,-0.5918292582874781
-0.3587012129409892,-0.36241848728755693,-0.17880403983377002,-0.43973573894659607,-0.27129397776842623,-0.2543866561320672,-0.4388545229850877
-0.40668799728091976,-0.3819921439849435,-0.4071129473147328,-0.5218121438828384,-0.3545189727459181,-0.43228997049251167,-0.6766146970095368
-0.5122589228287685,-0.5092209125179599,-0.2895051719066777,-0.5947689482706064,-0.5625814601896468,-0.3550968961437446,0.03683302174479618
-0.4450774247528658,-0.4211394573797184,-0.13174768715094526,-0.375898535107299,-0.2816971021406125,-0.21067337680787435,0.5891370442229072
-0.24353293052515262,-0.2449765471032357,-0.25214806028915565,-0.3576593340103554,-0.3441158483737318,-0.30308683625754146,-1.1700572652859675
-0.47386949535682416,-0.4700735991231849,-0.8141082191489624,-0.5674101466251934,-0.4897595895843412,-0.7418974769455683,-0.1633682620011813
-0.45467478162085195,-0.440713114077105,-0.5748394080637413,-0.43973573894659607,-0.2921002265127987,-0.5513547727109406,0.3124683261275571
-0.32031178546904315,-0.30369751719539545,0.07848753288589705,-0.09319091810469121,-0.19847210716312064,-0.026053885035205834,1.0441823469130818
-0.003599008825495001,-0.00030583838589813225,0.24231875714821247,0.0800814923162612,-0.05282836595250943,0.13085103021025885,0.20729446804409277
0.11156927359033991,0.19543072858797295,-0.6039507898693491,0.016244288476964137,0.16563724586340553,-0.5447756802794733,-0.46492215106727497
0.053985132382423306,0.08777561675234498,-0.0743137760906539,0.09832069341320485,0.23845911646871112,-0.1091440537533019,0.46500380934189045
0.23633491287416264,0.23457804198274612,0.5095730645097036,0.4357459137066387,0.39450598205150855,0.41004005894457585,0.8145445898916965
0.5146582620457647,0.489035579048777,-0.19899553541626788,0.381028310415811,0.5817622207508648,-0.17725379033190614,-0.3135294327602069
0.49546354830979245,0.5477565491409384,-0.13373641690494373,0.32631070712498494,0.5297465988899335,-0.12845017897544816,-0.7383774589246456
0.36110055215798365,0.4009541239105356,-0.042077829021134106,0.39014791096428203,0.5193434745177454,-0.04535358587564322,0.008673960543119145
0.42828205023388805,0.498822407397472,-0.014464462018399418,0.2989519054795703,0.5297465988899335,-0.026952009321721076,0.0067408931820645635
0.49546354830979245,0.8217877429043576,0.39980397425364306,0.545181120288294,0.15523412149121926,0.31872232963600805,-0.7383774589246456
0.36110055215798365,0.3911672955618423,-0.06300969361284132,0.14391869615555988,0.3632966089349498,-0.09181019083631531,-0.8179293132563896
0.20754284227020434,0.20521755693666624,-0.24648887315510856,0.17127749780097454,0.23845911646871112,-0.24283601034770388,-0.023379985444411795
0.2651269834781209,0.3128726687722942,-0.374990610932515,0.27159310383415725,0.39450598205150855,-0.33823135449628217,0.3749007781831125
0.42828205023388805,0.5477565491409384,1.3682900372276077,0.5087027180944084,0.5089403501455592,1.160551396822823,0.36337209611947585
0.5914371169896552,0.6162643475817933,0.31729032306269456,0.45398511480358067,0.6337778426117979,0.26337016699498494,-0.6630186547482382
0.47626883457382024,0.5281828924435519,-0.1347836975877325,0.40838711206122563,0.7170028375892897,-0.11382767004195074,0.04084667197826178
0.5530476895177108,0.6162643475817933,0.6708331233368601,0.7093339301607754,0.8002278325667815,0.6166561641188003,0.8471014106665112
0.8505657524252866,0.8120009145556626,0.5819875758705706,0.6910947290638318,0.9042590762886459,0.5384981620805395,-0.17486094345507264
0.8697604661612589,0.9294428547399856,0.6246027999505656,0.8461279383878422,1.0603059418714433,0.6100910839745171,0.266332634003592
1.0137208191810538,1.0762452799703885,0.4280128928210246,0.8461279383878422,0.945871573777391,0.417067779017844,-1.111951018089716
0.76418954061341,0.7826404295095827,0.4842013376763308,0.563420321385236,0.26966848958527173,0.39718209441262825,-0.9984614741671104
0.5530476895177108,0.5771170341870201,0.09793884036792326,0.5269419191913504,0.592165345123051,0.09804480213080816,0.2493581812410022
0.6874106856695196,0.6456248326278732,1.0095411357530701,0.6728555279668897,0.6545840913561704,0.8786815272973969,0.24201103004524782
0.8217736818213267,0.7141326310687279,0.8786162158879777,1.4662607756838855,0.9354684494052047,0.9363546892276831,2.9991838681656224
1.7335225842800266,2.14300956997798,3.7933587316851627,2.423818833273361,2.1318277522066493,4.071239159207264,1.401724110478985
2.2421824982833,2.328959308603156,1.6612253349096417,2.378220830531006,1.6324777823416983,1.8909649560616335,0.7022365809469164
2.5492979180588624,2.328959308603156,-0.4271341173206465,1.9495996047528588,2.391905861511311,-0.22822523000000594,-1.8788363265182089
2.0022485765836424,1.5557998690563704,-1.238157034055185,1.2291511614236343,1.8301371454132425,-1.0418077964470533,-1.8749116835069664
1.483991305712383,1.0566716232730002,4.509634767473897,1.6942507893956655,1.2995778024317308,4.437112531909018,0.39351633981535883
1.6759384430721085,1.839617891168481,1.7556378965080988,1.6212939850078958,1.497237165503275,1.772470465853867,-0.27411046144626505
1.6663410862041224,1.5753735257537569,1.2130250226061166,1.876642800365089,1.6532840310860708,1.3665764383299355,0.6942847026912063
1.9542617922437104,1.9374861746554157,0.5078860905302589,2.168470017916168,2.2150527471841412,0.721830036553957,1.396736004144856


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.9958622249821734,-0.8935697005372586,-1.04511055292658,0.2717586204960507,-0.8070752095342345,-0.8871889731437002,9.019793204517553
0.44806347919108935,1.3163377859498966,3.05522815673318,1.0394726534673557,0.7705255109790384,2.7349787196975606,1.1160884394948811
0.8967529639416482,0.3264576128313496,1.8747530572770033,0.5536357131989476,0.25186226039933174,1.470733337199255,-2.0984299629552936
0.05188021074112605,-0.23529938541342482,1.1630888556103742,-0.3974130142132675,-0.434285998180071,0.7407604036906271,-1.5968177050809835
-0.5233015223699641,-0.591656247736102,0.8562718408107285,-0.19116148296724522,-0.5477435842443822,0.53035759472536,0.4785104954794729
-0.34668970390431764,-0.4184272174403565,0.31120396835684033,-0.5440807697659948,-0.4396887403736095,0.1005980492813535,-0.48238239977770686
-0.5018217066106287,-0.5693839438409348,0.012213044615149547,-0.599081178098268,-0.4612997091477644,-0.12235837694171743,-0.19932572356448994
-0.556714569106708,-0.5693839438409348,0.08322311373787869,-0.587622759695711,-0.5693545530185361,-0.07329363750135394,0.10155362097978221
-0.5089816451970733,-0.5619598425425454,0.2869167504313785,-0.4088714326158245,-0.4802093068251496,0.09511477354175839,0.219241412886315
-0.42067573596425095,-0.5322634373489896,0.34429205576593197,-0.4226215346988932,-0.41267502940591705,0.1463002584417721,0.25050603681112066
-0.32043659575401906,-0.309540398397316,0.2701904694508478,-0.46616352462860855,-0.5693545530185361,0.06160000946291358,-0.5147570686768571
-0.487501829437738,-0.5421622390801749,0.25439851965841215,-0.4890803614337225,-0.423480513792994,0.07104346952389855,0.3019476904984277
-0.37055616585913503,-0.45802242436509844,-0.1706628483097398,-0.5372057187244613,-0.5072230177928421,-0.2560848155802048,-0.45647874103833697
-0.5161415837835187,-0.631251454660844,-0.2569628720651632,-0.6609566374720747,-0.655798428115154,-0.3297866424133921,-0.7166114747979444
-0.7476462647452434,-0.7525117758678656,-0.06872232719592987,-0.8236661787883816,-0.9988725574048554,-0.22145810465653623,-0.5374053864806336
-0.9123248522334811,-0.928215506596408,0.36206861668228674,-0.46616352462860855,-0.9097273112114688,0.12207448617383207,1.1232615426426578
-0.5376213995428539,-0.6782707628839753,0.3369832399352487,-0.4088714326158245,-0.5747572952120746,0.12850875765108566,0.4655522875984307
-0.36578287346817173,-0.38378141138120725,-0.1071359675530383,-0.5349140350439496,-0.5747572952120746,-0.2138875724630637,-0.934985253456946
-0.6784335250762743,-0.7277647715399025,0.7871794201630363,-0.14991117671804077,-0.6260833460506917,0.5211616568648865,2.0204789380435573
0.008920579222455491,0.11115867517806628,2.4540060361058993,0.5765525500040615,-0.06689952901944593,2.002144447428751,-0.585042980391322
-0.1915577011980074,-0.7153912693759205,1.1410262357518053,-0.23470347289696142,-0.612576490566845,0.7295043517649906,-0.3929025094612826
-0.3180499495585378,-0.30706569796452016,0.25498500460332035,-0.3561627079640631,-0.518028502179919,0.06461763174021719,-0.5893411029885414
-0.5113682913925554,-0.4951429308570436,0.06299724787918709,-0.5601225555295745,-0.6530970570183842,-0.09992038498299562,-0.6742648514234878
-0.7285530951813902,-0.6683719611527892,-0.15892505996406026,-0.587622759695711,-0.6368888304377688,-0.25226404057120344,0.5733141982557496
-0.5256881685654453,-0.57928274557212,-0.10022578171939221,-0.4226215346988932,-0.5126257599863806,-0.19061892505755676,0.6745582985187969
-0.2822502566263118,-0.2080776806526649,0.18709970929051195,-0.17282801352315472,-0.29111333005129764,0.04607105954758548,-0.3499896448359527
-0.3920359816184703,-0.4184272174403565,-0.1983737001894626,-0.43178826942093845,-0.43158462708330225,-0.2666358593404615,0.16010508442574248
-0.3228232419495011,-0.37635731008281786,0.13695816769024352,-0.24157852393849494,-0.31812704101899103,0.007513672394817595,0.4301639959114501
-0.15814465446126344,-0.168482473727923,-0.13894771990960944,-0.22553673817491535,-0.21817631043852656,-0.20340782537792645,0.08733060297179285
-0.11279837674711081,-0.17343187459351564,0.6998592271930983,0.19384137535866358,-0.0831077556000614,0.5030640581500978,0.49620514359306755
0.0805199650869067,0.08641167085010225,0.13599642226334427,0.09071560973565163,0.10598822117378963,0.048278243660522566,0.36029333035515326
0.22849202920677245,0.1359056795060303,-0.03418712750898051,0.18009127327559488,0.08707862349640443,-0.08482790765683161,-0.8349609749188375
-0.07222539142392233,-0.11898846507199583,1.4424857892271212,0.48946857014462913,0.003336119496556376,1.2104982103559934,2.0178504065177125
0.67479486776185,0.8535688050169765,3.688510555521272,1.2800994399210497,0.9866351987205819,3.4739431991729566,2.02227132659926
1.4981878052030377,0.6382698673636932,3.1450983233256533,0.9500969899274125,0.8650734993659644,2.783812925811767,-1.9561364328838682
0.6557016981979968,0.44029383273998274,1.3758615488993031,0.45509331493695904,0.5301034833665703,1.1343688982797613,-0.7276561225385482
0.38123738571760146,0.35862871845770306,0.8752303598919174,0.23967504896889147,0.01954434607717185,0.6225031855065494,-1.3400748945403438
-0.11995831533355619,-0.054646253819290766,0.23035353574467865,-0.19116148296724522,-0.27760647456745186,0.07437729920474193,-0.396106342022242
-0.24883720988956787,-0.3021162970989275,-0.16569233222492413,-0.2828288301876994,-0.19386397056760288,-0.22260586843455646,0.06870838038070327
-0.2106508707618606,-0.19322947805588703,-0.0920230819381937,-0.35845439164457477,-0.27220373237391243,-0.1809600071491432,-0.5946800618429056
-0.4087425049868423,-0.4456489222011164,0.0600971809447101,-0.3928296468522449,-0.4910147912122266,-0.07487769035243894,0.2500224391678414
-0.3085033647766104,-0.34171150402366857,-0.2579628176608879,-0.35387102428355216,-0.23978727921268148,-0.2977151500848139,0.2120947170943073
-0.22019745554378806,-0.2575716893085921,-0.11297295334956504,-0.170536329842643,-0.11552420876129331,-0.16890004439820314,0.2828142454346675
-0.10563843816066629,-0.13631136810157046,-0.19102353829369764,-0.25074525866054104,-0.11282283766452358,-0.23722074779489866,-0.26340324103593366
-0.1867844088070441,-0.22787528411503633,0.2134892847426255,0.015090048278777054,-0.09931598218067783,0.10388881984890785,0.6417255696923541
0.056653503132089354,0.08146226998450963,0.28066495574278255,0.31300892674525516,0.18162661188333043,0.17896491380849833,0.6845467537170802
0.3239578770260402,0.2596407011458487,-0.15583264394420343,0.1961330590391745,0.249160889302563,-0.17502302417751414,-0.5632002816739059
0.12347959660557642,0.07403816868612112,-0.19187113262787145,0.18696632431712923,0.154612900915637,-0.20360871459529273,0.04427357913770487
0.15450599714683916,0.20519729162432887,-0.32329948759241334,0.038006885083891,0.054662170335172525,-0.3227559284138867,-0.746932911048114
-0.11041173055162959,-0.11156436377360644,-0.34711751756194864,-0.19574485032826786,-0.06689952901944593,-0.3532179843290066,-0.04558056200846277
-0.11279837674711081,-0.08434265901284654,-0.46436507103098656,-0.22324505449440443,-0.08040638450329264,-0.4466485938423053,-0.11826153557422972
-0.14143813109289147,-0.17590657502631238,-0.26366273226339393,-0.14303612567650642,-0.08580912669683112,-0.2881034560545615,0.37225210728958963
0.006533933026974264,-0.05959565468488339,1.097107276946325,0.5742608663235506,0.07087039691578896,0.8657143656322556,0.47475010039368815
0.19507898247002847,0.11610807604365979,1.3626770976895166,0.535302243754857,0.2923828268508709,1.1284217650349213,0.9190578271171845
0.5554625579877649,0.52443364745506,0.47339559339713283,0.48946857014462913,0.5057911434956457,0.38509391849171776,-0.020787807564792114
0.5626224965742103,0.5813517574093757,-0.12865210029052787,0.4619683659784934,0.659769296011496,-0.11439786621986817,-0.19040598675729647
0.5029563416871677,1.3806799972026034,-0.11837400780773093,1.0990564291606524,1.6754848283967554,-0.02283510714631928,2.023529981673929
1.3096427557599835,2.288895056038869,2.444884285204136,1.949271074630368,2.164432996911998,2.6453158412171325,2.018814956532247
2.195088494283695,2.7021700283158627,4.608482075448012,2.8842780162790036,2.688498989685244,5.240168792941295,2.0184618425974263
3.168840142040229,3.3282692378133443,2.6285969865331777,3.913243988828604,2.5669372903306247,3.2272434579126648,2.019561994833182
4.240444283811511,4.315674710499096,2.89530157699736,5.045335727001218,4.611875210584987,4.211335955352097,2.0200621288044385
5.419447504379473,5.642114142477948,0.2960088400255833,5.1988785335954795,4.860401351487764,0.8329962468399956,-2.096535340645727
4.123498620232909,3.0882232958320968,1.1921034567814215,3.1821968947454797,3.539430885167574,1.5983974823289266,-2.0975879946599143
2.9564286306423573,2.6353531166303616,4.326460565526082,2.2609400551799133,2.350827602589081,4.4748805149643305,-1.9707372386794964
1.9707437519084139,1.7642585642860398,1.9627770321808309,1.6742690329690038,1.9726356490413772,2.0314436035111627,-0.5241602702176364
1.7463990095331345,1.722188656928501,1.7261445134435343,1.731561124981788,1.9888438756219935,1.8119052105704858,-0.02311729030109779
1.75355894811958,1.7444609608236692,1.211982375224428,1.440517297556844,1.5647286134292129,1.2241954724500874,-1.0319927904602093
1.3048694633690194,1.3806799972026034,0.7967362035756589,1.291557858323606,1.6322628908484456,0.8423536474621426,0.19965704311264512
1.4074952497747324,1.4598704110520873,0.6835329244508574,1.1930154600616174,1.3459175545908988,0.6875311717462268,-0.604036270051609
1.161670691640117,1.2272485703692275,0.024336429959090546,1.014264132981731,1.2351613396233583,0.07662373609248406,-0.5128023375502286
0.9611924112196548,0.860992906315366,0.626916229527802,0.7186369381957654,0.9109968080110411,0.5567897299778688,-0.6278859524641163
0.7177544992805206,0.7100361799147876,0.18484365226105673,0.6430113767388907,0.8974899525271953,0.17465344323826432,0.02046040242146106
0.7416209612353379,0.7248843825115646,0.277367607052521,0.6705115809050266,0.8839830970433497,0.2591307124449026,-0.18713770313928005
0.6819548063482954,0.7347831842427517,0.37007672030935096,0.5375939274353679,0.5057911434956457,0.2913362622780681,-0.8448489930860791
0.35975756995826536,0.3734769210544818,-0.2448502726512435,0.36342596771650487,0.5652213076245719,-0.21998123548964665,0.1660380527522185
0.4385168944091611,0.4774143392319279,-0.18683185623917,0.34738418195292525,0.5868322763987259,-0.17231572360045214,0.0840504403816143
0.48624981831879577,0.45266733490396566,-0.15414329765461735,0.3061338757037208,0.4409582371731838,-0.1518304089895378,-0.07566413093270012
0.47192994114590503,0.47246493836633613,0.10788019918032096,0.44592658021491377,0.6219501006567256,0.0869775652043814,0.31018838902678314
0.607968774288362,0.70756147948199,0.4968019603708552,0.7163452545152544,0.8353584173015023,0.45421048661687585,0.5934980684228702
0.8585666248139417,0.7545807877051222,0.1775105680878255,0.5994693868091754,0.7219008312371911,0.15758357860212058,-0.9681845295654296
0.4790898797323504,0.4897878413959108,-0.3445639486294059,0.3886344882021297,0.6408596983341108,-0.29971841495300017,-0.014494627457361327
0.488636464514277,0.43286973144159335,0.17946866380044232,0.2923837736206521,0.1789252407865607,0.09058135522589353,-0.9375798586221353
0.13779947377846716,0.21014669248992063,-0.21695561054740775,0.22821663056633368,0.3356047643991808,-0.21361171557801142,0.5490747961907723
0.3573709237627841,0.3932745245168523,-0.4369858864994188,0.2557168347324711,0.43825686607641307,-0.38742849158078835,-0.0016890709863538428
0.37169080093567486,0.40812272711363107,-0.29710181181192874,0.3542592329944596,0.4733746903344147,-0.2676426705720506,0.20294835371725756
0.4647700025594614,0.4972119426943002,-0.3985807850035772,0.3611342840359923,0.6084432451728798,-0.34636791912934983,-0.020582052046528868
0.47192994114590503,0.5120601452910772,-0.09161186835613164,0.4963436211861635,0.7273035734307286,-0.07674207477436398,0.26118292916957003
0.5888756047245088,0.6951879773180089,0.11207412830360305,0.514677090630254,0.5301034833665703,0.08240680315055075,-0.0389755124558681
0.5888756047245088,0.5665035548125987,-0.164554416607677,0.5100937232692322,0.7786296242693467,-0.13560041326952715,0.05762745209409255
0.627061943852217,0.7545807877051222,0.19464761323666738,0.6796783156270718,0.8893858392368872,0.18882624002734807,0.4177462215329149
0.8084470547088258,0.7842771928986779,-0.07105388573553419,0.5650941316015037,0.7975392219467319,-0.05555982681819835,-0.5563377495210979
0.5984221895064354,0.5813517574093757,-0.3466343977797446,0.5307188763938336,0.7813309953661154,-0.28742666835115666,0.2263714738456714
0.7034346221076315,0.7298337833771582,-0.4436673207338631,0.5719691826430381,0.8866844681401184,-0.36693586437861087,-0.0389755124558681
0.607968774288362,0.5813517574093757,0.8392705186146547,1.0211391840232653,0.6138459873664193,0.7540950897193368,0.5874745105097362
0.8561799786184588,0.898113412807311,0.5662058247479125,0.8080126017357087,1.0082461674947358,0.5333574339350078,0.19485411575865993
0.9516458264377282,1.0416460379095,1.5860941556682158,1.2525992357549125,1.208147628655665,1.5383426337315997,0.6372977704754585
1.230883431309086,1.1901280638772824,1.5160341472148628,1.4955177058891174,1.3702298944618234,1.5323147922969036,1.1082749287190865
1.720145901382836,1.6083524370198679,0.7864113720627696,1.4932260222086065,1.7808383011707583,0.863326822411144,-0.16089945675828152
1.6652530388867557,1.6256753400494426,0.6669486582156072,1.4061420423491742,1.3702298944618234,0.6951060685381805,-1.2281478129772854
1.133030937294337,1.115887050893392,0.4127265346823249,0.9271801531223002,1.1000927847848931,0.4000425136079256,-0.8029940637540897
0.8108337009043071,0.8684170076137553,0.2267766517013651,0.6911367340296296,0.6948871202694976,0.20648867054785291,-0.8500620254950272
0.48147652592783163,0.44029383273998274,-0.3170405022838032,0.374884386119061,0.4760760614311835,-0.28243058192001486,-0.28983003554106057
0.3836240319130827,0.38337572278566706,-0.3975039896564508,0.3084255593842317,0.4760760614311835,-0.352463734837776,0.06631990305838932
0.424197017236272,0.44029383273998274,-0.39599575710847235,0.3519675493139471,0.5625199365278012,-0.3474398815937743,-0.11292360762640684
0.39555726289049054,0.38337572278566706,0.10145897550764048,0.17550790591457308,0.15731427201240672,0.021935235203333504,-0.8862585746733482
0.06858673410949803,0.054240565223749725,-0.4612349042560552,0.038006885083891,0.17082112749625247,-0.42632015140825397,0.0900225740145018
0.11631965801913274,0.11363337561086216,-0.5438205233603934,0.033423517722867564,0.26266774478640875,-0.48742136074476655,0.15331715332372167
0.1879190438835831,0.21757079378831,-0.40324569973778934,0.06550708925002677,0.2059389517542541,-0.37796432962970733,-0.19773703346260768
0.12825288899654055,0.15570328296840083,-0.5408009123681804,-0.01699352324838215,0.154612900915637,-0.4938168734430483,-0.4741616611008679
-0.03403905229621507,-0.01505104689454885,-0.6459313722857898,-0.08803571734423409,0.07357176801255771,-0.5771994561533982,0.17677685854883257
0.044720272154680676,0.05671526565654648,-0.42448993715599204,0.10217402813820942,0.1978348384639459,-0.3896606685299824,0.5368694328612824
0.25713178355255223,0.3388311149953325,-0.6912093582739538,0.1365492833458795,0.3112924245282561,-0.606185748133483,-0.39774355548296886
0.12109295041009518,0.14827918167001145,-0.7140085672702271,-0.012410155887358708,0.20323758065748437,-0.6286267303316894,-0.3336408459643379
0.011307225417937565,0.06166466652213911,-0.7123614658732245,-0.09949413574679107,0.10058547898025114,-0.6306333744890201,-0.25343432238480923
-0.06745209903295903,-0.04227275165530875,-0.4593657924661141,-0.19574485032826786,-0.2803078456642206,-0.453326943966762,-0.8598677519725398
-0.36578287346817173,-0.3714079092172252,-0.8150493620547603,-0.46616352462860855,-0.27220373237391243,-0.723180086869306,-0.08001412654751969
-0.38010275064106164,-0.3714079092172252,-0.6251500310310012,-0.4890803614337225,-0.3775572051479154,-0.5843210561098564,-0.0389755124558681
-0.38010275064106164,-0.3961549135451892,-0.6499001451198773,-0.34012092220048346,-0.26680099018037395,-0.5948091982183035,0.3036957771447019
-0.26077044086697654,-0.25262228844299944,-0.7435656108385957,-0.41345479997684714,-0.26950236127714366,-0.6694325664552286,-0.42996850142139054
-0.3991959202049157,-0.40852841570917126,-0.8792953048128818,-0.46616352462860855,-0.3532448652769917,-0.7710779227636717,0.09158716542030594
-0.35384964249076306,-0.3268633014268907,-0.7692788185956236,-0.35387102428355216,-0.18846122837406437,-0.6849863945371928,0.13856366431132486
-0.2917968414082384,-0.2847933940693529,-0.7059177715129996,-0.3974130142132675,-0.3019188144383756,-0.6406400281350481,0.021955092588493517
-0.27031702564890314,-0.26004638974138883,-0.7642952695120322,-0.3561627079640631,-0.2289817948256045,-0.68195382832711,-0.27522889091368585
-0.35384964249076306,-0.3788320105156146,-0.6318143875429119,-0.4547051062260516,-0.47480656463161014,-0.5930415335982433,-0.6808479207680244
-0.5781943848660432,-0.5817574460049167,-0.7537470793649519,-0.6838734742771878,-0.5747572952120746,-0.6874593566790155,-0.30680326440308914
-0.6688869402943477,-0.6931189654807531,-0.793344026128147,-0.7824158725391763,-0.7503464165020799,-0.7214263049850931,-0.4602924770171236
-0.8096990658277681,-0.8292274892845536,-0.9209950585164796,-0.8580414339960517,-0.7773601274697723,-0.8112251532480967,0.2015979277794618
-0.7309397413768723,-0.772309379330237,-0.81965225769135,-0.7228320968458813,-0.6747080257925391,-0.7357995087309049,0.2276438530741493
-0.6426338321440491,-0.7153912693759205,-0.8373034321712072,-0.7182487294848587,-0.612576490566845,-0.7483832340288803,-0.05320317705344587
-0.6474071245350124,-0.6065044503328799,-0.7968674299351051,-0.7411655662899719,-0.7557491586956184,-0.723431656259211,-0.6013567830727173
-0.8359521739780666,-0.8193286875533683,-0.6868949862654338,-0.9382503628139497,-1.055601350437011,-0.6573239739497501,-0.5805520204052567
-1.012563992443713,-1.027203523908263,-0.7987446311725621,-0.9588755159385519,-1.001573928501625,-0.7312496419184806,-0.023942998218643662
-1.0077907000527488,-1.027203523908263,-0.806933848541234,-1.1009599041302558,-1.390571366436404,-0.746544756335504,-0.9402684886044156
-1.2941882435105538,-1.2202301576663792,-0.8751220487221405,-1.2522110270440059,-1.2501000694044004,-0.7903886505169225,0.22807807761652113
-1.2130422728641759,-1.2350783602631579,-0.8245719900223154,-1.2522110270440059,-1.2798151514688627,-0.7580231133155221,0.10834991886751051
-1.1676959951500232,-1.2053819550696012,-0.6878499904860698,-1.0207509753123587,-1.2501000694044004,-0.6601203656694914,0.7155162114654172
-0.9338046679928165,-0.9579119117899646,-0.7704414519691696,-0.9611671996190628,-0.917831424501776,-0.7102745093154025,-0.08353637326725033
-0.9481245451657063,-0.9727601143867425,-0.8926667121430374,-1.018459291631847,-0.9205327955985457,-0.7954037028116264,0.08011112002692955
-0.9099382060379999,-0.9975071187147064,-0.9359713223510544,-1.0115842405903126,-0.9340396510823925,-0.8257698419475202,-0.17217774065920843
-0.9528978375566705,-0.9653360130883539,-0.8427004419056151,-1.0390844447564491,-1.1204342567594738,-0.765860504181707,-0.40394212393677786
-1.0698435011352734,-0.8638732953437028,-0.380186729593503,-0.5624142392100862,-0.7908669829536191,-0.41463424029061413,2.0235120079264726
-0.42067573596425095,-0.21797648238385017,0.36746787348544907,-0.3149124017148586,-0.3343352675996065,0.17042740835330616,0.05751833729979483
-0.387262689227507,-0.4209019178731524,-0.2578567560156784,-0.5624142392100862,-0.43698736927684073,-0.3181587840766948,-0.38198924505070925
-0.5065949990015921,-0.5446369395129708,-0.32140565804617344,-0.40657974893531357,-0.45589696695422594,-0.3547554266614629,0.2470598278912745
-0.4087425049868423,-0.4035790148435777,-0.6787273407568045,-0.55324750448804,-0.4396887403736095,-0.6277171251860988,-0.47247243989142984
-0.5591012153021893,-0.4604971247978943,-0.13932387921910228,-0.2369951565774723,-0.43158462708330225,-0.20644031167691831,0.7341985133288979
-0.29657013379920255,-0.33428740272528007,-0.4518003613836741,-0.31032903435383596,-0.41267502940591705,-0.4514849838262877,-0.6622314645806933
-0.5161415837835187,-0.5545357412441569,-0.16794928808188112,-0.3309541874784382,-0.45049422476068646,-0.2330037728158776,0.9250838978864677
-0.1867844088070441,-0.18333067632470176,-0.5253451240614087,-0.34928765692252955,-0.1911625994708341,-0.5007929971029955,-0.28589649323512595
-0.2750903180398673,-0.2625210901741856,-0.6871525003446923,-0.4226215346988932,-0.43698736927684073,-0.632255900562662,-0.6131100755665627
-0.4779552446558114,-0.438224820902727,-0.08881202068810257,-0.2186616871333818,-0.31002292772868284,-0.16084679646442743,0.9546209329605214
-0.13666483870192817,-0.06949445641606865,0.011525890990042571,0.06092372188900495,-0.09931598218067783,-0.07025004132547988,-0.23120009908117606
-0.2058775783708973,-0.4802947282602657,-0.1716654903879698,-0.507413830877813,-0.518028502179919,-0.2559898243167019,-0.8418817309741647
-0.49227512182870214,-0.48524412912585835,-0.2811229058991239,-0.5967894944177563,-0.728735447727925,-0.35364263633551835,-0.9788888012233532
-0.8144723582187313,-0.8168539871205716,-0.7148552627768991,-0.8236661787883816,-0.8178806939213125,-0.6663146947646544,0.0558629850874983
-0.7834459576774695,-0.7450876745694771,-0.7486961182187274,-0.7228320968458813,-0.7908669829536191,-0.6885736139043523,-0.17695024644560234
-0.8287922353916213,-0.836651590582942,-0.7901293695680488,-0.8236661787883816,-0.9232341666953146,-0.7248166266659257,-0.38989426866450333
-0.9433512527747431,-0.9554372113571677,-0.7510177896558121,-0.9222085770503701,-1.0204835261790102,-0.6986319477850721,0.2510884946567249
-0.8502720511509574,-0.8935697005372586,-0.8583409392640016,-0.9267919444113928,-0.8448944048890049,-0.7699198574960688,0.08570655897750297
-0.8096990658277681,-0.7549864763006624,-0.6879596474412863,-0.7411655662899719,-0.7044231078570014,-0.6423321233513213,0.3984307425174624
-0.6665002940988656,-0.683220163749568,-0.8157477510236395,-0.7365821989289493,-0.6179792327603836,-0.733770690642953,-0.03183702215951103
-0.6641136479033845,-0.6510490581232145,-0.8472965963359415,-0.7755408214976428,-0.6449929437280769,-0.7572471474545168,-0.13174373094683253
-0.6951400484446463,-0.6955936659135499,-0.8837386585679065,-0.7663740867755976,-0.6449929437280769,-0.7832809911899412,-0.0389755124558681
-0.6951400484446463,-0.7054924676447352,-0.11183683538732146,-0.4249132183794041,-0.7125272211473095,-0.2124625615705407,0.7352015869313148
-0.4373822593326229,-0.4308007196043385,-0.5849886205966913,-0.5784560249736658,-0.45049422476068646,-0.559378265542542,-0.2738680026168223
-0.5185282299790007,-0.514940534319415,-0.8562889160774493,-0.6563732701110521,-0.5666531819217674,-0.7614735364070769,-0.3674260016770177
-0.6307006011666404,-0.643624956824826,-0.8517916326723182,-0.70449862740179,-0.6747080257925391,-0.7590801573293056,-0.33013976235406295
-0.7285530951813902,-0.7327141724054951,-0.9457128148152917,-0.7778325051781537,-0.6801107679860776,-0.8279654960635893,-0.09660277934637197
-0.7476462647452434,-0.7525117758678656,-0.9034782587481378,-0.8236661787883816,-0.812477951727773,-0.7993735731395551,-0.4362746874031448
-0.8789118054967372,-0.900993801835648,-0.8999836174212367,-0.9520004648970176,-0.9394423932759309,-0.8004565494757891,-0.06107266321230055
-0.8860717440831826,-0.9381143083275931,-0.9752842396236887,-0.8901250055232109,-0.9259355377920843,-0.8511577420958559,0.23384874342841036
-0.7977658348503593,-0.8044804849565895,-0.9749247086229786,-0.8442913319129838,-0.7719573852762339,-0.8502663456143316,-0.18451999659010265
-0.8454987587599933,-0.8539744936125166,-0.9368144225477193,-0.9634588832995746,-0.9529492487597777,-0.8263320932522755,-0.552006870231528
-1.012563992443713,-1.0247288234754663,-0.8803240128886632,-1.0459594957979834,-1.2041767607593228,-0.7919202417928471,-0.6327598248261399
-1.2011090418867671,-1.237553060695954,-1.0051747481952158,-1.2567943944050284,-1.2095795029528613,-0.8767258577359303,-0.04671491287112183
-1.2034956880822485,-1.2449771619943433,-0.9475599053314393,-1.3026280680152562,-1.3743631398557885,-0.8407527436214285,-0.6196487597771348
-1.382494152743376,-1.4033579896933108,-1.0409525769033692,-1.3667952110695738,-1.3662590265654804,-0.901464996956234,0.27970215880129534
-1.2870283049241082,-1.210331355935194,-0.996098388082292,-1.2338775575999152,-1.60127831198441,-0.8708779343895994,0.3768381480259217
-1.1605360565635778,-1.170736149010452,-1.0301639503995639,-1.2361692412804262,-1.1960726474690146,-0.8932007940252858,-0.0389755124558681
-1.1605360565635778,-1.143514444249692,-0.984589800749565,-1.2063773534337787,-1.1474479677271672,-0.8623357017742783,0.07637854563782533
-1.1247363636313528,-1.143514444249692,-0.931155404596544,-1.0849181183666763,-1.0988232879853197,-0.8242044107276065,0.43516550474043575
-0.976764299511487,-1.027203523908263,-0.9980245754185958,-1.0872098020471879,-1.0258862683725487,-0.8695016604330639,-0.14363018507652903
-1.0101773462482309,-1.0643240304002084,-0.9927673333607139,-1.10783495517179,-1.1150315145659353,-0.8671638644923593,-0.49729992500772824


==> pic/After_setting/����/�趨��ֵ����ţ��/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.8758552324314393,-1.1739232419804901,0.20961888775990936,-0.9945146915437636,-1.1282362278253932,-0.2838419574802466,-0.8731094192962793
-1.0240575495701574,-1.1091280112843005,-0.1587447575228968,-1.0405280468346156,-1.0584736263637855,-0.4671840929220468,0.2284520431654864
-0.9845369316664992,-0.9695690528617378,-0.6310734630770649,-1.0405280468346156,-0.9726119630264218,-0.7117963045185401,-0.10150585951348175
-0.9993571633803707,-0.9795375498919205,-0.3586925746447526,-0.9577040073110817,-0.924314777399155,-0.5527082007265841,0.5847867141021339
-0.9005556186212259,-0.8648998340448159,-0.640338082290758,-0.9346973296656558,-0.8706512378133024,-0.7028815656926221,0.016549770270619844
-0.8956155413832684,-0.8798525795900906,-0.6364464865153375,-0.943900000723826,-0.8760175917718876,-0.7008267016501407,-0.0701112320101186
-0.9054956958591831,-0.9097580706806394,-1.0444968699677757,-0.9807106849565078,-0.8706512378133024,-0.9285946604370924,-0.1861450820057996
-0.9351361592869264,-0.9197265677108227,-0.9563082938604861,-0.9669066783692524,-0.8867502996890583,-0.8793085234117894,0.04611173614042396
-0.9252560048110121,-0.9247108162259141,-0.47271581982870237,-0.9945146915437636,-0.9887110249021777,-0.6265890376625818,-0.44956976545641664
-0.9993571633803707,-1.059285526133385,-0.9703794935969865,-1.100345408712724,-1.0477409184466147,-0.9000711886697974,-0.5796640855658458
-1.0932186309015588,-1.0891910172239343,-1.1739243884541704,-1.100345408712724,-1.0423745644880296,-1.0067422937534194,0.23410887906187358
-1.0536980129979008,-1.0243957865277447,-1.1414331890101772,-1.081940066596383,-1.004810086777933,-0.9885563258318208,-0.07317050034772202
-1.0635781674738154,-0.9695690528617378,-1.0873885330851056,-1.0497307178927864,-1.0155427946951037,-0.9590098759825756,-0.1343774649244275
-1.083338476425644,-1.0642697746484764,-1.0149194202975969,-1.1325547574163202,-1.1872661213698303,-0.9299767152730206,-0.8721498408379074
-1.2216606390884472,-1.203828733071039,-1.1058753901167682,-1.1831694482362578,-1.1765334134526602,-0.977217485502571,0.24535166318677346
-1.1821400211847892,-1.163954744950307,-1.1762663544113354,-1.2061761258816839,-1.149701643659734,-1.014188828959253,-0.10767460120037922
-1.1969602528986611,-1.163954744950307,-1.2514654746024405,-1.22918280352711,-1.1604343515769042,-1.052046558535891,0.01956722895671863
-1.192020175660704,-1.1739232419804901,-1.0549744885301544,-1.1509600995326612,-1.1443352897011485,-0.9490365747098363,0.5614603759677633
-1.103098785377473,-1.0941752657390258,-0.9774301747869243,-1.1141494152999794,-1.0584736263637855,-0.9047035078077356,0.11128561193204296
-1.083338476425644,-1.079222520193751,-1.0083408132942964,-1.100345408712724,-1.031641856570859,-0.9197737658594353,0.17187152186929885
-1.0536980129979008,-1.0543012776182936,-1.1021649623203478,-1.104946744241809,-1.0101764407365181,-0.9687685327436095,-0.01236754213785407
-1.0536980129979008,-1.0343642835579274,-0.9926835580249932,-1.0589333889509567,-1.0209091486536888,-0.9094448667887007,0.01803393696707855
-1.0487579357599435,-1.0343642835579274,-0.9790570747654699,-1.0589333889509567,-0.9833446709435921,-0.9005055765696434,0.2000910589458788
-1.0141773950942425,-0.9895060469221039,-0.9348839796015539,-1.0405280468346156,-0.9511465471920809,-0.8746268691081317,0.07764468031008635
-0.9993571633803707,-0.9296950647410055,-0.7264921208608143,-0.9991160270728487,-0.9082157155233992,-0.7581770384360799,0.22649416035814215
-0.9598365454767126,-0.9396635617711884,-0.6772851686956636,-1.0221227047182748,-0.9350474853163252,-0.7341601314830171,-0.07131615651788654
-0.9697166999526273,-0.9197265677108227,0.8547024618136415,-0.7460425729731615,-0.8545521759375472,0.17510845940771388,1.820924872550618
-0.6634319111992775,-0.6007346627449651,0.03460616289088561,-0.7092318887404796,-0.677462495304235,-0.2783483929836398,-0.4694134974079195
-0.7474132242445507,-0.7353093726524365,-0.47072397107718905,-0.7782519216767582,-0.7633241586415981,-0.5883471276166765,-0.4810798356055037
-0.831394537289824,-0.8250258459240837,-0.8168574023785714,-0.8288666124966954,-0.8008886363516947,-0.7881140339305914,0.2988611592075629
-0.7770536876722945,-0.7652148637429853,-0.8348088244606333,-0.8196639414385252,-0.7150269730143312,-0.7961500349512064,-0.17929930013221382
-0.8066941511000378,-0.7851518578033514,-0.5437126498057455,-0.7644479150895024,-0.7418587428072572,-0.6239628334017354,0.5210993909022299
-0.7128326835788498,-0.6804826389864296,0.07117769556795517,-0.6218065136878607,-0.655997079469894,-0.2365279271059834,0.5333231972196386
-0.6140311388197051,-0.5957504142298737,-0.7549436778224755,-0.6586171979205424,-0.5594027082153598,-0.7318736659652562,-0.1713501687991491
-0.6436716022474483,-0.6256559053204227,-0.5610781097075845,-0.677022540036883,-0.5379372923810188,-0.612998117237238,0.17473209928231825
-0.6090910615817474,-0.580797668684599,-0.12685323753770636,-0.5665904873388379,-0.5111055225880929,-0.33093136786592137,0.4903520172399748
-0.5152295940605598,-0.4910811954129518,-0.4457287840801033,-0.5021717899316445,-0.42524385925072933,-0.5122460465680341,0.3739401727158571
-0.4411284354912008,-0.44123871026203637,-0.4860194283209853,-0.47456377675713335,-0.42524385925072933,-0.5377776161903386,0.012855663053601014
-0.43618835825324365,-0.4462229587771282,-0.6086379510019406,-0.5205771320479854,-0.3876793815406331,-0.6188047069446423,-0.11312196397258499
-0.4559486672050727,-0.43127021323185355,-0.5048527138783455,-0.47916511228621844,-0.32864948799619553,-0.5442885311450362,0.1902530744621979
-0.41642804930141464,-0.3664749825356638,-0.32223858021747337,-0.4929691188734742,-0.48964010675375197,-0.44292990972039314,-0.48833940326775166
-0.5102895168226027,-0.4860969468978604,-0.6035770821047914,-0.594198500513349,-0.5111055225880929,-0.6296638554864593,-0.34669865408734407
-0.5745105209160469,-0.560860674624233,-0.14100677936943407,-0.4929691188734742,-0.5111055225880929,-0.327536028068403,0.7210844045420773
-0.43618835825324365,-0.41631746768657885,-0.28415891537163324,-0.46536110569896266,-0.32864948799619553,-0.39811380341977853,0.2395185124489721
-0.3867875858736713,-0.33158524293002306,0.2156833849945946,-0.30431436218097996,-0.3071840721618546,-0.05404956962197955,0.48458762374522335
-0.2879860411145261,-0.16710504193200285,0.34178913191099225,-0.262902342419213,-0.3018177182032695,0.043571410352570075,-0.5204207186424306
-0.39172766311162843,-0.3764434795658466,-0.6756493928309781,-0.4699624412280482,-0.29645136424468443,-0.6501324058316775,0.03739531254881292
-0.3818475086357137,-0.35152223699038915,-0.4727583549194241,-0.41934775040811056,-0.28035230236892866,-0.5132574090457406,0.23577426028619497
-0.3324467362561413,-0.3016797518394741,0.034404860867135574,-0.30431436218097996,-0.18912428507297996,-0.15223976472174328,0.4283322989672579
-0.24352534597291084,-0.2169475270829183,-0.011873279414387997,-0.23069299371561633,-0.1139953296527866,-0.16485466455135625,0.5853698725554954
-0.12002341502397942,-0.10729405975090454,-0.298620692522033,-0.24909833583195726,-0.14082709944571306,-0.368109983680731,-0.3365477531231191
-0.18918449635538084,-0.1770735389621861,-0.2772834080557699,-0.3181183687682358,-0.28035230236892866,-0.3720770408922292,-0.22451444895995545
-0.23364519149699609,-0.2169475270829183,-0.05488747586894636,-0.2260916581865312,-0.19449063903156508,-0.20187716853110785,0.3930381558484507
-0.14966387845172277,-0.12723105381127064,1.5408659423472038,0.09600182884943456,-0.0335000202740086,1.0419143314268486,1.830881475614364
0.24060222334690048,0.1917608511545865,0.2731417605222713,0.045387138029497356,0.22945132369666674,0.12161231414901054,-0.7120930404283045
0.077579674494311,0.13194986897348865,-0.35485396521992413,0.0039751182677304035,-0.0335000202740086,-0.36874327827882014,-1.0043389731967816
-0.1447238012137656,-0.15215229638672859,-0.5464184502471422,-0.1570716252502531,-0.13009439152854238,-0.5238732327378587,0.3138696498815814
-0.07556271988236418,-0.03253033202453156,-0.226591800632807,-0.014430223848610918,0.08455976681486607,-0.277252346722602,0.033424211925435966
-0.06568256540644989,-0.042498829054715276,-0.24637799517833303,-0.1570716252502531,-0.0603317900669346,-0.31238348075196215,-0.6290184392065743
-0.1990646508312956,-0.1720892904470947,-0.5813899795703321,-0.19388230948293492,-0.0603317900669346,-0.5490406536722939,0.6020788257693167
-0.07062264264440704,-0.007609089449074492,-0.08834668483466773,-0.03283556596495142,0.10065882869062234,-0.16393788387405034,0.6279186529090122
0.0676995200183967,0.10702862639803068,0.5957391851384464,0.24324456578016185,0.18115413806939987,0.3869036320713889,0.6063446294898598
0.20602168268119955,0.14690261451876288,-0.27242211211364215,0.12360984202394613,0.245550385572423,-0.26711927616446873,0.05176223683553116
0.220841914395071,0.25157183333568434,-0.20482954949682156,0.16502186178571307,0.3260456949512015,-0.20772634429698197,-0.20408731060005475
0.17638121925345576,0.21169784521495214,-0.3636458954669875,0.0867991577912643,0.11675789056637766,-0.35403900437579355,-0.7442840426055087
0.008418593162909134,0.0322648986716577,-0.5616808630663489,-0.02363289490678117,0.07919341285628097,-0.508685697160331,0.27910060674119047
0.07263959725635386,0.05718614124711566,0.4832029390610296,0.17882586837296846,0.1865204920279859,0.31434720639862124,0.5614603759677609
0.2010816054432424,0.17182385709422082,-0.6259153052461238,0.05919114461675273,0.21871861577949653,-0.5405634415525874,-0.247784123924772
0.14674075582571286,0.18677660263949508,-0.6111230070023288,0.03158313144224116,0.02016351931184387,-0.5477520019004702,-1.0529810984663381
-0.09038295159623563,-0.06243582311508093,-0.6210220023206436,-0.147868954192082,-0.18912428507297996,-0.5780654857679624,-0.7248047070449523
-0.24352534597291084,-0.2169475270829183,-0.8980459782215436,-0.3089156977100651,-0.25888688653458775,-0.7870845963737384,-0.442738480717065
-0.3324467362561413,-0.29171125480929083,-0.8804051737306241,-0.2721050134773833,-0.21058970090732085,-0.7706881522187284,0.8200654910606917
-0.16448411016559467,-0.1322153023263625,-0.07513921256369083,-0.18467963842476384,-0.017400958398252814,-0.1990474638682814,0.26869102999550887
-0.10520318331010753,-0.09732556272072171,-0.35171432222266524,-0.1616729607793382,-0.022767312356837918,-0.38387351716890245,0.24138550707468015
-0.050862333692577553,-0.03253033202453156,-0.5904192917419475,-0.1110582699594002,0.03089622722901408,-0.5443468146031524,-0.057875580252796585
-0.06074248816849186,-0.03253033202453156,-0.22753149185113702,-0.08345025678488945,-0.006668250481082604,-0.28604104832810306,0.30698016880787693
0.008418593162909134,0.017312153126383463,-0.7480161447497583,-0.13866628313391177,-0.028133666315423498,-0.6612509841288164,-0.707406974080186
-0.1447238012137656,-0.1122783082659964,-0.875242020812245,-0.23069299371561633,-0.0603317900669346,-0.7560591052661202,-0.17548613814757283
-0.17930434187946656,-0.14716804787163673,-0.6503312542191532,-0.15247028972116797,-0.022767312356837918,-0.5895141977912824,0.5283973077030322
-0.06568256540644989,-0.03253033202453156,-0.3701971447606278,-0.07884892125580431,0.06309435098052565,-0.3810749244086576,-0.01236754213785407
-0.06568256540644989,-0.03253033202453156,-0.1117840193311004,0.03618446697132628,0.025529873270428976,-0.1841609270235128,0.8555114981810886
0.12204036963592624,0.1917608511545865,0.5964702353968675,0.24324456578016185,0.21871861577949653,0.39451782062452856,0.8817681212286159
0.3245835363921738,0.3562410521526067,2.1880787684807426,0.5791420594033834,0.43873912808149057,1.8386331393825008,1.8176431230777907
0.7593103333324127,0.7898706729655686,0.8435742139005927,0.9610529083174563,0.9056119224784052,0.8576340768129649,0.6684252093118553
0.9371531138988737,0.9892406135692295,0.32003156847244857,0.781600822683133,0.9592754620642572,0.37600715126716483,-0.5776478745715894
0.7840107195221985,0.8646344006919415,0.4244124505611464,0.7585941450377066,0.5138680835016839,0.4195801892124357,-1.7244442814037892
0.2998831502023872,0.36620954918278953,-0.17781999743100213,0.3306699408327809,0.2831148632825197,-0.15578972777876857,0.44774049242519204
0.40856484943744714,0.48084726502989467,-0.3879387731702952,0.5607367172870421,0.626561516631973,-0.2794448299115642,1.0485765197818608
0.6654488658112242,0.7051384482090127,-0.076955695322382,0.7033781186886843,0.894879214561234,0.028272868126309837,0.8363191266570082
0.8828122642813442,0.9493666254484974,0.2825905447674272,0.8966342109102636,1.0129390016501092,0.3913668227577418,0.7250819911705647
1.0804153537996337,1.1238153234767003,-0.13583678702364,0.9334448951429455,0.8895128606026489,0.007121755373642623,-0.15416285780873987
1.0408947358959757,1.1387680690219755,2.947837139239083,1.3153557440570192,1.3080884693722965,3.111916001790858,1.7917295700385552
1.5398425369296584,1.5026182106236567,1.3664253086848253,1.2785450598243373,1.4154155485440005,1.5361779196421061,-0.8255869123495323
1.2928386750317955,1.2783270274445377,-0.0724052090901443,1.1681130071262917,1.4154155485440005,0.15488768953539392,0.20886731785467372
1.3570596791252403,1.358075003686002,2.347127155474277,1.6374492310929845,1.4744454420884376,2.7683307053892623,1.8205187017745876
1.895528098062581,1.8764368492555206,1.265709168554365,1.7662866259073704,2.086209793367153,1.7019708708198333,-0.13468223575570393
1.856007480158923,1.906342340346069,-0.12809720642850755,2.148197474821444,2.1881705185802716,0.33579417185816046,1.819264236693816
2.443876671475836,2.9081762918794647,1.0592739624105758,2.7371684225443533,2.810667577776157,1.8968165362583593,0.2815443183552673
2.547618293472939,2.5842001383985167,-0.007156303075467944,2.2310215143449788,2.424290092758022,0.46937762836481534,-1.0730667095888935
2.1672323461502305,2.1356177720402796,0.20946884301802277,2.47029096185741,2.166705102745931,0.7154220045610938,1.8297297236279428
2.7896820781328446,3.0327825047567525,0.6870195666748389,3.004045883231296,3.1594805850841965,1.5434519249001855,0.6121166755400356
3.0218657083168354,2.748680339396537,-0.09919705219116745,2.645141711962648,2.681875082770112,0.4697286122521659,-1.849901869115668
2.3154346632889475,2.230318493827018,0.002475800878661331,2.0791774418851663,1.989615422112619,0.3934261457912404,-0.8833722825283364
2.0140899517735553,2.1256492750100966,-0.10331546336002106,2.2310215143449788,2.3008639517105616,0.3425395947150621,0.43732617327552725
2.162292268912273,2.1605390146157366,0.21819595239964112,2.138994803763274,2.091576147325738,0.656667004777067,-0.7585724523755969
1.9103483297764525,1.667098411621677,-0.42159229103735346,1.5178145073367688,1.5978715831358978,-0.1451419333904818,-1.8425163839364938
1.3175390612215823,1.5375079502292965,0.006906443436137353,1.310754408527934,1.0183053556086943,0.1530159539638778,-1.8418410522605546
0.7840107195221985,0.44595752542425393,0.6937115237392317,1.0530796188991611,0.4924026676673426,0.6741568548238114,1.8314074078408453
1.2681382888420099,1.2384530393238056,1.6664079360106026,1.5454225205112804,1.0290380635258645,1.88565497113241,1.1502484260165393
1.604063541023103,1.4776969680481986,0.49990827894606665,1.3153557440570192,1.2973557614551254,0.6650557813642026,-1.8454010318482623
1.0408947358959757,0.6602802115731892,0.33022293010088244,0.9794582504337975,0.7446213037208482,0.3395570921500787,-1.852189349604885
0.5320667803863786,0.9643193709937724,0.13994821507389674,0.7723981516249628,0.2509167395310081,0.10481063055884873,-1.8386912079788615
0.077579674494311,-0.30666400035456554,-1.2973128846518134,-0.4377530925244515,-0.19449063903156508,-1.0502138761817743,-1.8420037372020974
-0.3324467362561413,0.06715463827729849,-1.3869809288107293,-0.09265292784305969,0.20798590786232632,-1.1043456095226172,1.8238817958001152
0.038059056590652916,0.48084726502989467,1.070277371561425,0.28925792107101395,0.3421447568269568,0.8260968693366573,1.835010579666406
0.4480854673411052,0.36620954918278953,-0.22407546770030726,0.18342720390205358,0.16505507619364454,-0.2536429087001998,-1.8526614821417666
-0.0014615613130051677,-0.3814277280809385,0.3166186557685834,0.0039751182677304035,-0.2749859484103435,0.05436018496969076,-1.0237655862897348
-0.22376503702108178,-0.19202628450746034,0.15655503646515728,-0.04203823702312249,-0.1139953296527866,-0.02758846202782717,0.9866282116625976
-0.01628179302687662,-0.057451574599989515,0.09758241939253592,-0.03283556596495142,0.01479716535325829,-0.04708893645995039,-0.14771761618733695
-0.045922256454620405,-0.06742007163017234,0.9880531219738148,0.2018325460183949,-0.054965436108349496,0.6773354789015611,1.8284269674286757
0.3542239998199176,0.2914458214564165,2.1266418442324757,0.6113514081069793,0.3850755884956386,1.7280523141886415,1.8259473181150034
0.7938908739981128,0.7400281878146535,2.889725675240767,1.0622822899573314,0.9002455685198191,2.7798364682493144,1.8276369069206437
1.278018443317924,1.1886105541728904,2.77747852945476,1.1497076650099505,1.2919894074965403,2.8023065094575257,-0.1318261421895812
1.243437902652223,1.2135317967483485,2.7894598230309646,1.1957210203008033,1.0236717095672794,2.8155135895632193,-0.9914714922076793
0.9618535000886594,0.6901857026637385,2.513316519469128,0.8506208556194116,0.6694923483006548,2.1601055786161534,-1.8449879288150766
0.4629056990549767,0.44595752542425393,2.4219187149541934,0.7217834608050248,0.47093725183300217,2.0484615703291924,1.801709740127978
0.90751265047113,0.8397131581164845,2.9384735788703686,1.0806876320736727,1.0129390016501092,2.79739450650688,0.26279469631438973
0.9816138090404889,0.8496816551466673,2.1780450210728515,1.0714849610155017,1.0129390016501092,2.114944705420196,0.22258562118097883
1.0458348131339328,1.0390830987201445,2.4924924994489905,1.1313023228936099,1.0451371254016206,2.418320750587301,0.9869518254474364
1.3224791384595393,1.2733427789294463,3.0878233503993497,1.3889771125223827,1.4315146104197558,3.1724420191816245,0.4107313836543048
1.4459810694084707,1.3630592522010936,1.2292481041571737,1.1543090005390364,1.216860452076348,1.3508316125541937,-1.5343039303386936
0.9914939635164032,0.7549809333599287,0.945433037918112,0.735587467392281,0.7768194274723598,0.8844519373666828,-1.3832413111288722
0.6160480934316519,0.6901857026637385,0.11269928304855018,0.7125807897468545,0.8787801526854787,0.1878313617924133,0.8843147247957632
0.843291646377686,0.9344138799032231,0.6872010036200856,0.9196408885556893,1.0451371254016206,0.7520565359085227,0.58236908553436
1.0013741179923175,1.0041933591145047,1.0691589330603148,1.0116675991373942,1.0451371254016206,1.10448994896058,0.13165201377884955
1.0408947358959757,0.9792721165390467,-0.07603387114758009,0.8276141779739851,1.0880679570703025,0.06659376697532704,-0.6911367526596698
0.8531718008536003,0.7898706729655686,1.15638883661701,1.1036943097190983,0.9378100462299157,1.214355415935414,1.656950037805755
1.2977787522697537,1.3281695125954527,0.9151440572542696,1.0806876320736727,1.3188211772894667,1.0475474111514642,-0.6414529634684564
1.1149958944653346,1.108862577931426,0.8844995800598422,1.1451063294808654,1.1846623283248363,1.0087657409164759,0.5334016762329719
1.2681382888420099,1.517570956168931,2.5751815995583276,1.485605158633172,1.2597912837450296,2.7779776954092377,-0.8159403436563334
1.0359546586580184,0.8397131581164845,0.9464329391519443,1.172714342655377,0.7714530735137747,0.9887875044566276,1.167695323528222
1.3619997563631974,1.2783270274445377,0.18996744530395987,1.1220996518354398,1.0934343110288876,0.3612032775149341,-1.6251757438034067
0.8877523415193013,0.8397131581164845,0.0034222931006568807,0.6573647633978322,0.6104624547562177,0.0539919847967809,-1.7620534709654097
0.4184450039133614,0.12696562045839635,-0.8032412551076697,0.06839381567492299,0.13822330640071806,-0.6856080339631235,-1.8445453737832789
-0.0261619475027918,-0.4013647221413046,-0.7923536551378825,-0.4607597701698775,-0.29645136424468443,-0.7286047776297676,-1.844094098455286
-0.42630820377732936,-0.6057189112600565,0.08987534528949978,-0.44235442805353664,-0.6881952032214051,-0.21662424066513755,-1.8461049110772754
-0.7869338421482088,-0.655561396410972,-0.08799453117029112,-0.6862252110950536,-1.0423745644880296,-0.388491428781484,-0.31933931595727233
-0.8412746917657388,-0.7452778696826192,0.020288321106198333,-0.6218065136878607,-0.7794232205173538,-0.2884362472174539,1.7188721736923807
-0.539929980250346,-0.5558764261091416,-0.4071776598276182,-0.6678198689787127,-0.7096606190557461,-0.5322380540356392,-1.38696097308012
-0.8017540738620808,-0.8948053251353647,-0.4851764496802043,-0.879481303316633,-1.0531072724051997,-0.6406903778466893,-1.8345997095572115
-1.1228590943293022,-1.2686239637672287,-0.27449833941910756,-1.0543320534218714,-1.369722155961728,-0.5799633556070725,-1.7552482696721994
-1.3995034196549088,-1.4031986736747,-0.6656230227829952,-1.2429868101143657,-1.3750885099203132,-0.7705616637107009,0.43465945024404823
-1.3352824155614644,-1.3035137033728696,-0.6361679911787962,-1.1187507508290648,-1.3267913242930465,-0.7452142295369403,1.6325358867279693
-1.0932186309015588,-1.0443327805881106,-0.5619878688250363,-0.8702786322584627,-1.0477409184466147,-0.656231786899402,1.8362056168601004
-0.7968139966241236,-0.705403881561887,0.1627427970883117,-0.8058599348512694,-0.7794232205173538,-0.2204696657621482,-0.3482668112728463
-0.8560949234796102,-0.8948053251353647,-0.4313316356764009,-0.8288666124966954,-0.9028493615648141,-0.5815847848421986,0.35830390806701523
-0.791873919386166,-0.7701991122580768,-0.6023793369846662,-0.8288666124966954,-1.0477409184466147,-0.692016321400245,-1.8570015802490567
-1.117919017091345,-1.2287499756464966,-0.6064956732710456,-1.1739667771780873,-1.3643558020031425,-0.7448143752427526,-1.8455098591994477
-1.409383574130823,-1.3533561885237846,-0.5522129822176801,-1.1969734548235136,-1.3589894480445575,-0.7117457165245287,1.816978602800346
-1.1475594805190887,-1.203828733071039,-0.5110765544023018,-1.100345408712724,-1.203365183245586,-0.6696092381815186,-0.6087562159980477
-1.2414209480402765,-1.1938602360408561,-0.9124548458688504,-1.210777461410769,-1.246296014914268,-0.8847719930868474,0.020075025670236567
-1.2364808708023192,-1.2835767093125034,-0.7116637811399669,-1.109548079770894,-1.278494138665779,-0.7756773960749496,1.023963653876521
-1.0783983991876869,-1.0493170291032021,-0.5265687796674046,-1.0865414021254682,-1.0960381040738816,-0.6679399825631319,-0.01236754213785407
-1.0783983991876869,-1.153986247920124,-0.865353438330051,-1.1509600995326612,-1.1389689357425634,-0.8528142091322664,-0.6254724963742383
-1.1771999439468321,-1.1390335023748492,-0.9302753198125386,-1.141757428474491,-1.1067708119910524,-0.8834421394297473,0.3999164197480454
-1.1129789398533878,-1.1290650053446665,-0.8051712800462009,-1.1509600995326612,-1.3106922624172905,-0.8297450398394636,-1.2840942795611106
-1.3155221066096354,-1.2536712182219545,-1.0518804160998296,-1.2613921522307066,-1.2892268465829497,-0.9565050074682337,0.5874961254280907
-1.2266007163264045,-1.2935452063426867,-1.0286394653872082,-1.2982028364633884,-1.2945932005415348,-0.9477864608792598,-0.6255263720292686
-1.3204621838475925,-1.2835767093125034,-1.0849366367805557,-1.2936015009343034,-1.3214249703344607,-0.9762881563354384,0.08779151265876328


==> pic/After_setting/����/����FCNN neural network after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),45.46256947517395,43.180614948272705,34.008328437805176,41.19229555130005,42.63962244987488,33.73061180114746,47.960923194885254,49.289304971694946,51.5454261302948,49.58919072151184
total revenue(%),1.2071000127984188,1.0011369399999737,1.094807290171534,0.8413523078052596,0.4680599709748774,0.9822155025136479,1.1253340914666232,1.0847596941111655,1.0375914128132928,0.9049695910985605
train_accuracy,0.8664383561643836,0.8321917808219178,0.8287671232876712,0.8698630136986302,0.8904109589041096,0.7842465753424658,0.8493150684931506,0.8595890410958904,0.8321917808219178,0.815068493150685
test_accuracy,0.8513513513513513,0.8648648648648649,0.8108108108108109,0.6891891891891891,0.8378378378378378,0.7972972972972973,0.7972972972972973,0.8378378378378378,0.8378378378378378,0.8243243243243243


==> pic/After_setting/����/����Logistic regression algorithm model after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),6.662992715835571,6.414739608764648,3.0947389602661133,5.0475969314575195,6.504285097122192,3.086505889892578,6.606285333633423,6.849395513534546,6.55560564994812,7.205817937850952
total revenue(%),0.07470293115613763,0.1168110432655383,-0.2667749141707709,-0.024660366976827983,0.1270292181999739,-0.009518884736453764,0.07744450308200884,-0.10783973992117363,0.22576310452932985,0.15429846841595046
train_accuracy,0.8717948717948718,0.8780487804878049,0.8493150684931506,0.863013698630137,0.8711656441717791,0.8904109589041096,0.8671428571428571,0.9803921568627451,0.9111111111111111,0.8241469816272966
test_accuracy,0.8461538461538461,0.7142857142857143,0.918918918918919,0.8648648648648649,0.7804878048780488,0.8918918918918919,0.8352272727272727,0.7692307692307693,0.8823529411764706,0.8854166666666666


==> pic/After_setting/����/����SVM support vector machine algorithm model after threshold settingģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),12.303179025650024,7.059345245361328,2.4405505657196045,5.417936086654663,6.976552486419678,2.3522403240203857,6.662055015563965,6.821273326873779,6.7283775806427,6.508237361907959
total revenue(%),0.6043282025480591,0.5281757877198345,0.2643938096313231,0.14463766246973112,0.4158619950364994,0.23287849390138488,0.8345375679179314,0.5703183891270037,0.5701136843024243,0.1431388451000787
train_accuracy,0.6432291666666666,0.6784313725490196,0.609375,0.703125,0.6419098143236074,0.578125,0.6953125,0.64453125,0.5940438871473355,0.65625
test_accuracy,0.5878787878787879,0.7073170731707317,0.5636363636363636,0.5272727272727272,0.6172839506172839,0.5363636363636364,0.7,0.5909090909090909,0.5948905109489051,0.5818181818181818


==> pic/Before_setting/1.csv <==
,log,svm,fcnn
0,Logistic_regression_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-An_Naier_-_Best_Trading_Points_and_Stock_Prices.png
1,Logistic_regression_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Fangda_Chemical_-_Best_Trade_Points_and_Stock_Prices.png
2,Logistic_regression_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-Magnificent_Blast_-_Best_Trading_Points_and_Stock_Prices.png
3,Logistic_regression_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png,SVM_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png,FCNN_with_threshold-ST_Yi_Paper_-_Best_Trading_Points_and_Stock_Prices.png
4,Logistic_regression_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Transfer_of_Intellectual_Education_-_Best_Trade_Points_and_Stock_Prices.png
5,Logistic_regression_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png,SVM_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png,FCNN_with_threshold-Xingmei_United_-_Best_Trade_Points_and_Stock_Prices.png
6,Logistic_regression_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png,SVM_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png,FCNN_with_threshold-Zhaohe_Industrial_-_Best_Trade_Points_&_Stock_Prices.png
7,Logistic_regression_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png,SVM_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png,FCNN_with_threshold-Zhejiang_Guangxia_-_Best_Trade_Points_&_Stock_Prices.png
8,"Logistic_regression_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","SVM_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","FCNN_with_threshold_Fengdong_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png"
9,"Logistic_regression_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","SVM_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png","FCNN_with_threshold_Red_Bean_Co.,_Ltd._Best_Trade_Points_and_Stock_Prices.png"


==> pic/Before_setting/____________________/________/FCNN/An_Naier.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,买进
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,卖出
2021-11-10,持有
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,买进
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,买进
2022-03-04,卖出
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,买进
2022-04-26,卖出
2022-04-27,买进
2022-04-28,买进
2022-04-29,卖出
2022-05-05,持有
2022-05-06,买进
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,卖出
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,买进
2023-02-09,卖出
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,卖出
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/________/FCNN/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,卖出
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,持有
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,卖出
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,买进
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,卖出
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/________/FCNN/Fengdong_Co_Ltd.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,买进
2021-11-17,卖出
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,买进
2022-02-14,卖出
2022-02-15,持有
2022-02-16,持有
2022-02-17,买进
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,买进
2022-04-01,卖出
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,卖出
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,卖出
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,买进
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,买进
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,卖出
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,卖出
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/________/FCNN/Magnificent_Blast.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,卖出
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,买进
2022-12-07,卖出
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,卖出
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/Before_setting/____________________/________/FCNN/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,买进
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,买进
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,卖出
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,卖出
2022-07-05,买进
2022-07-06,卖出
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,买进
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,卖出
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/________/FCNN/ST_Yi_Paper.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,卖出
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,买进
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,买进
2022-11-15,买进
2022-11-16,卖出
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,买进
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/________/FCNN/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,买进
2022-04-08,卖出
2022-04-11,买进
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,买进
2022-06-08,买进
2022-06-09,卖出
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,持有
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,卖出
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,卖出
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,卖出
2022-12-16,买进
2022-12-19,买进
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,买进
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/________/FCNN/Xingmei_United.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,买进
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,卖出
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,卖出
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,买进
2022-03-29,卖出
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,买进
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,卖出
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/________/FCNN/Zhaohe_Industrial.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,买进
2021-10-12,买进
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,买进
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,买进
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,买进
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,买进
2022-07-25,卖出
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,买进
2022-09-15,卖出
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,买进
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/________/FCNN/Zhejiang_Guangxia.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,买进
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,卖出
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,卖出
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/________/SVM/An_Naier.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,持有
2018-09-17,持有
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,持有
2018-09-26,持有
2018-09-27,持有
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,持有
2018-10-22,持有
2018-10-23,持有
2018-10-24,持有
2018-10-25,持有
2018-10-26,持有
2018-10-29,持有
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,持有
2018-11-14,持有
2018-11-15,买进
2018-11-16,买进
2018-11-19,卖出
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,持有
2019-01-04,持有
2019-01-07,持有
2019-01-08,持有
2019-01-09,持有
2019-01-10,持有
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,买进
2019-01-25,卖出
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,买进
2019-02-01,卖出
2019-02-11,买进
2019-02-12,买进
2019-02-13,卖出
2019-02-14,持有
2019-02-15,持有
2019-02-18,持有
2019-02-19,持有
2019-02-20,持有
2019-02-21,持有
2019-02-22,持有
2019-02-25,持有
2019-02-26,持有
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,持有
2019-03-05,持有
2019-03-06,持有
2019-03-07,持有
2019-03-08,持有
2019-03-11,持有
2019-03-12,持有
2019-03-13,持有
2019-03-14,持有
2019-03-15,持有
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,持有
2019-04-01,持有
2019-04-02,持有
2019-04-03,持有
2019-04-04,持有
2019-04-08,持有
2019-04-09,持有
2019-04-10,持有
2019-04-11,持有
2019-04-12,持有
2019-04-15,持有
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,持有
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,持有
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,持有
2019-09-06,持有
2019-09-09,持有
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,持有
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,买进
2019-11-08,卖出
2019-11-11,持有
2019-11-12,持有
2019-11-13,买进
2019-11-14,卖出
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,持有
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,持有
2019-12-12,持有
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,买进
2020-01-03,卖出
2020-01-06,持有
2020-01-07,持有
2020-01-08,持有
2020-01-09,持有
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,持有
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有


==> pic/Before_setting/____________________/________/SVM/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,买进
2021-09-17,买进
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,买进
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,买进
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,卖出
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,持有
2022-05-24,买进
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/________/SVM/Fengdong_Co_Ltd.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,卖出
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,卖出
2018-10-24,持有
2018-10-25,持有
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,卖出
2018-11-15,买进
2018-11-16,卖出
2018-11-19,持有
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,卖出
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,买进
2019-02-13,买进
2019-02-14,卖出
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,卖出
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,卖出
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,卖出
2019-03-07,买进
2019-03-08,买进
2019-03-11,卖出
2019-03-12,买进
2019-03-13,卖出
2019-03-14,持有
2019-03-15,买进
2019-03-18,卖出
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,卖出
2019-04-12,持有
2019-04-15,买进
2019-04-16,卖出
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,卖出
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,卖出
2019-05-07,持有
2019-05-08,买进
2019-05-09,卖出
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,卖出
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,卖出
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,卖出
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,买进
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,买进
2019-11-06,卖出
2019-11-07,买进
2019-11-08,买进
2019-11-11,买进
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,买进
2019-11-22,卖出
2019-11-25,持有
2019-11-26,买进
2019-11-27,卖出
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,买进
2019-12-31,买进
2020-01-02,买进
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,卖出
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,卖出
2020-01-17,持有
2020-01-20,买进
2020-01-21,卖出
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,买进
2020-02-05,买进
2020-02-06,买进
2020-02-07,卖出
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,卖出
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/Before_setting/____________________/________/SVM/Magnificent_Blast.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,卖出
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,卖出
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,买进


==> pic/Before_setting/____________________/________/SVM/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,买进
2022-05-24,买进
2022-05-25,卖出
2022-05-26,持有
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,卖出
2022-06-02,持有
2022-06-06,买进
2022-06-07,卖出
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,卖出
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/____________________/________/SVM/ST_Yi_Paper.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,买进
2020-12-21,买进
2020-12-22,买进
2020-12-23,买进
2020-12-24,买进
2020-12-25,买进
2020-12-28,买进
2020-12-29,买进
2020-12-30,买进
2020-12-31,买进
2021-01-04,买进
2021-01-05,买进
2021-01-06,买进
2021-01-07,买进
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,卖出
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,买进
2021-02-22,买进
2021-02-23,买进
2021-02-24,卖出
2021-02-25,持有
2021-02-26,买进
2021-03-01,买进
2021-03-02,卖出
2021-03-03,买进
2021-03-04,卖出
2021-03-05,买进
2021-03-08,卖出
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,卖出
2021-03-22,持有
2021-03-23,持有
2021-03-24,买进
2021-03-25,卖出
2021-03-26,买进
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,买进
2021-04-07,买进
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,买进
2021-04-30,买进
2021-05-06,买进
2021-05-07,买进
2021-05-10,买进
2021-05-11,卖出
2021-05-12,持有
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,卖出
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,卖出
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,卖出
2021-07-15,持有
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,卖出
2021-08-13,买进
2021-08-16,买进
2021-08-17,卖出
2021-08-18,买进
2021-08-19,卖出
2021-08-20,买进
2021-08-23,卖出
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,卖出
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进


==> pic/Before_setting/____________________/________/SVM/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,卖出
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,卖出
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/________/SVM/Xingmei_United.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,买进
2022-09-16,买进
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/____________________/________/SVM/Zhaohe_Industrial.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,买进
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/____________________/________/SVM/Zhejiang_Guangxia.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,卖出
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,卖出
2019-09-05,买进
2019-09-06,卖出
2019-09-09,买进
2019-09-10,卖出
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,卖出
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,卖出
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,持有
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,买进
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,买进
2019-12-16,买进
2019-12-17,买进
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,卖出
2020-01-09,买进
2020-01-10,买进
2020-01-13,卖出
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,卖出
2020-06-17,持有
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,卖出
2020-07-20,持有
2020-07-21,买进
2020-07-22,买进
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/Before_setting/____________________/________/all_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,163,169,187,90,164,44,163,180,175,164
Number of sell transactions in log model,95,75,89,51,81,17,89,87,104,78
Total number of transactions in log model,258,244,276,141,245,61,252,267,279,242
Number of buy transactions in SVM model,9,123,80,26,71,98,43,53,44,39
Number of sell transactions in SVM model,7,47,41,15,27,45,22,27,13,29
Total number of transactions in SVM model,16,170,121,41,98,143,65,80,57,68
Number of buy transactions in FCNN model,144,172,158,82,147,188,185,177,203,180
Number of sell transactions in FCNN model,78,83,91,47,78,95,95,91,87,94
Total number of transactions in FCNN model,222,255,249,129,225,283,280,268,290,274


==> pic/Before_setting/____________________/________/fcnn_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in FCNN model,144,172,158,82,147,188,185,177,203,180
Number of sell transactions in FCNN model,78,83,91,47,78,95,95,91,87,94
Total number of transactions in FCNN model,222,255,249,129,225,283,280,268,290,274


==> pic/Before_setting/____________________/________/log/An_Naier.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8122605251879699,9.4,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364,买进,0.0,2021-09-15,9.48
0.21699240764811759,9.44,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145,买进,0.0,2021-09-16,9.41
0.5541378423720559,9.41,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187,买进,0.0,2021-09-17,9.26
0.9241755146300368,9.2,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745,买进,0.0,2021-09-22,9.3
1.3312169541138161,9.35,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312,买进,0.0,2021-09-23,9.49
1.779373690515148,9.46,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874,买进,0.0,2021-09-24,9.27
2.2727572535257896,9.26,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876,买进,0.0,2021-09-27,8.82
2.815479172837495,8.82,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303,买进,0.0,2021-09-28,8.79
3.3910933296832435,8.79,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922,卖出,-0.0034013605442178158,2021-09-29,8.67
3.0018685188637373,8.67,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354,持有,0.0,2021-09-30,8.96
2.386509574997687,8.96,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336,买进,0.0,2021-10-08,9.46
2.386509574997687,9.5,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172,卖出,0.06026785714285704,2021-10-11,9.68
2.25768164465602,9.68,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077,持有,0.0,2021-10-12,9.8
2.139817793492367,9.81,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607,买进,0.0,2021-10-13,9.8
2.1823036003071725,9.75,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423,卖出,-0.006116207951070387,2021-10-14,9.86
2.21930736753297,9.6,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374,持有,0.0,2021-10-15,9.71
1.9369823286991037,9.77,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998,持有,0.0,2021-10-18,9.69
1.762927571748127,9.71,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035,持有,0.0,2021-10-19,9.46
1.751963492570113,9.58,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154,持有,0.0,2021-10-20,9.2
1.7341468639058395,9.38,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018,持有,0.0,2021-10-21,9.07
1.5477575178795973,9.07,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696,买进,0.0,2021-10-22,9.1
1.5532395574686044,9.0,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256,买进,0.0,2021-10-25,8.91
1.7615570618508756,8.9,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432,卖出,-0.011111111111111072,2021-10-26,8.76
1.738258393597595,8.68,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941,买进,0.0,2021-10-27,8.17
1.8300825567134646,8.18,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807,买进,0.0,2021-10-28,7.99
1.8849029526035357,8.18,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439,买进,0.0,2021-10-29,8.21
1.938352838596355,8.21,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416,卖出,0.0036674816625918262,2021-11-01,8.4
1.883532442706284,8.41,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559,持有,0.0,2021-11-02,8.15
1.5779087356191364,8.18,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785,持有,0.0,2021-11-03,8.3
1.5422754782905903,8.31,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157,持有,0.0,2021-11-04,8.6
1.598466384077913,8.71,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991,持有,0.0,2021-11-05,8.62
1.5039012011675403,8.52,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155,持有,0.0,2021-11-08,8.67
1.4531923349692246,8.68,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363,持有,0.0,2021-11-09,8.7
0.9927010094926259,8.69,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767,买进,0.0,2021-11-10,8.74
1.0283342668211723,8.73,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673,卖出,0.004602991944764203,2021-11-11,8.8
1.0406688558964383,8.81,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112,买进,0.0,2021-11-12,8.75
0.9981830490816334,8.71,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944,买进,0.0,2021-11-15,8.9
1.0159996777459064,8.9,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894,买进,0.0,2021-11-16,8.88
1.0653380340469705,8.88,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195,卖出,-0.002247191011235907,2021-11-17,8.94
1.0392983459991862,9.0,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047,持有,0.0,2021-11-18,8.86
0.9639203016503388,8.86,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676,买进,0.0,2021-11-19,8.98
1.1379750586013149,8.98,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362,卖出,0.013544018058690857,2021-11-22,8.98
1.0502624251772008,8.99,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217,买进,0.0,2021-11-23,9.03
1.1393455684985665,9.01,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406,买进,0.0,2021-11-24,9.15
1.4093360182571677,9.14,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234,买进,0.0,2021-11-25,9.19
1.5491280277768489,9.19,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834,卖出,0.005470459518599445,2021-11-26,9.34
1.5148652803455542,9.24,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978,持有,0.0,2021-11-29,8.97
1.3545156223670967,8.95,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147,买进,0.0,2021-11-30,9.48
1.4970486516812818,9.48,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781,卖出,0.0592178770949722,2021-12-01,9.5
1.5491280277768489,9.5,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696,持有,0.0,2021-12-02,9.38
1.4888255922977707,9.38,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786,买进,0.0,2021-12-03,9.26
1.4244116271269371,9.28,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126,卖出,-0.010660980810234692,2021-12-06,9.06
1.3572566421615997,9.06,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302,买进,0.0,2021-12-07,9.04
1.4833435527087637,9.07,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363,卖出,0.0011037527593818748,2021-12-08,9.33
1.4161885677434263,9.33,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505,持有,0.0,2021-12-09,9.42
1.4216706073324332,9.44,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296,持有,0.0,2021-12-10,9.41
1.3517746025725927,9.4,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549,持有,0.0,2021-12-13,9.13
1.2339107514089396,9.06,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183,买进,0.0,2021-12-14,9.22
1.2887311472990106,9.26,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188,卖出,0.02207505518763789,2021-12-15,9.35
1.150309647676581,9.46,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276,买进,0.0,2021-12-16,9.35
1.2037595336694005,9.36,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344,买进,0.0,2021-12-17,9.3
1.1722378060326095,9.3,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244,买进,0.0,2021-12-20,9.22
1.2530978899704646,9.19,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176,买进,0.0,2021-12-21,9.51
1.4093360182571677,9.54,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853,买进,0.0,2021-12-22,9.37
1.4668974339417427,9.47,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475,卖出,-0.007337526205450578,2021-12-23,9.21
1.3408105233945786,9.21,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733,买进,0.0,2021-12-24,9.03
1.4847140626060154,9.0,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466,卖出,-0.02280130293159618,2021-12-27,9.14
1.4435987656884621,9.23,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724,持有,0.0,2021-12-28,9.2
1.3709617411341177,9.2,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042,持有,0.0,2021-12-29,9.12
1.3737027609286216,9.1,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896,持有,0.0,2021-12-30,9.21
1.3339579739083192,9.21,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689,买进,0.0,2021-12-31,9.22
1.320252874935802,9.22,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872,卖出,0.0010857763300759812,2022-01-04,9.44
1.30380675616878,9.44,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438,买进,0.0,2022-01-05,9.44
1.4161885677434263,9.45,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432,卖出,0.0010593220338982825,2022-01-06,9.48
1.309288795757787,9.46,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839,持有,0.0,2022-01-07,9.46
1.3243644046275567,9.46,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381,持有,0.0,2022-01-10,9.48
1.2805080879155006,9.52,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059,持有,0.0,2022-01-11,9.87
1.2393927909979465,9.87,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775,持有,0.0,2022-01-12,9.79
1.2448748305869535,10.77,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517,买进,0.0,2022-01-13,10.77
1.2585799295594715,11.85,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868,卖出,0.10027855153203344,2022-01-14,11.06
1.290101657196262,10.39,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069,持有,0.0,2022-01-17,10.24
1.2599504394567231,10.29,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138,买进,0.0,2022-01-18,9.82
1.3298464442165645,9.72,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763,买进,0.0,2022-01-19,10.8
1.3723322510313691,10.76,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803,卖出,0.10699588477366245,2022-01-20,10.82
1.192795454491386,10.47,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803,买进,0.0,2022-01-21,10.22
1.254468399867716,10.22,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975,卖出,-0.02387774594078319,2022-01-24,10.24
1.1955364742858896,10.14,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608,买进,0.0,2022-01-25,9.58
1.2339107514089396,9.45,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228,买进,0.0,2022-01-26,9.4
1.2736555384292412,9.3,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724,买进,0.0,2022-01-27,8.58
1.369591231236866,8.57,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726,卖出,-0.07849462365591402,2022-01-28,9.44
1.377814290620376,9.7,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774,持有,0.0,2022-02-07,10.03
1.3599976619561036,10.03,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311,买进,0.0,2022-02-08,10.32
1.4915666120922748,10.36,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429,卖出,0.032901296111665014,2022-02-09,10.33
1.3874078599011386,10.33,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659,买进,0.0,2022-02-10,10.4
1.4449692755857138,10.5,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266,卖出,0.0164569215876089,2022-02-11,10.58
1.3490335827780897,10.4,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514,持有,0.0,2022-02-14,10.99
1.2750260483264926,10.72,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383,买进,0.0,2022-02-15,10.83
1.3490335827780897,10.71,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958,买进,0.0,2022-02-16,10.77
1.4559333547637276,10.66,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732,买进,0.0,2022-02-17,10.84
1.6217650523311935,10.71,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955,卖出,0.004690431519699879,2022-02-18,11.1
1.6382111710982155,10.98,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827,买进,0.0,2022-02-21,11.41
1.5970958741806613,11.11,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106,卖出,0.011839708561019945,2022-02-22,10.89
1.5847612851053958,10.88,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452,持有,0.0,2022-02-23,10.75
1.3846668401066358,10.72,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356,买进,0.0,2022-02-24,10.3
1.4257821370241888,10.35,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348,买进,0.0,2022-02-25,10.59
1.5587215970576114,10.56,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075,卖出,0.02028985507246385,2022-02-28,10.51
1.5326819090098278,10.5,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198,买进,0.0,2022-03-01,10.92
1.6039484236669208,10.8,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918,卖出,0.02857142857142864,2022-03-02,10.82
1.6258765820229488,10.9,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333,持有,0.0,2022-03-03,11.05
1.631358621611956,11.0,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296,买进,0.0,2022-03-04,11.17
1.5655741465438708,11.29,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457,买进,0.0,2022-03-07,11.52
1.6628803492487474,11.2,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894,卖出,-0.007971656333038075,2022-03-08,10.37
1.6066894434614238,9.9,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197,买进,0.0,2022-03-09,9.83
1.697143096680042,9.99,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956,卖出,0.009090909090909077,2022-03-10,10.53
1.6203945424339419,10.28,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582,持有,0.0,2022-03-11,10.5
1.4367462162022027,10.52,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126,买进,0.0,2022-03-14,9.91
1.34218103329183,10.01,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883,卖出,-0.04847908745247147,2022-03-15,9.29
1.0625970142524668,9.4,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558,持有,0.0,2022-03-16,9.68
1.0050355985678918,9.76,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394,持有,0.0,2022-03-17,9.67
0.9392511234998068,9.55,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488,持有,0.0,2022-03-18,9.7
0.8926537869932462,9.65,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104,持有,0.0,2022-03-21,9.7
0.8296103317196641,9.64,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336,买进,0.0,2022-03-22,9.58
0.8296103317196641,9.56,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856,卖出,-0.008298755186721999,2022-03-23,9.42
0.7747899358295927,9.5,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081,买进,0.0,2022-03-24,9.24
0.8350923713086712,9.25,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035,卖出,-0.02631578947368421,2022-03-25,9.36
0.8186462525416497,9.23,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755,买进,0.0,2022-03-28,9.06
0.8227577822334051,9.22,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482,买进,0.0,2022-03-29,9.0
0.8487974702811891,8.98,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619,卖出,-0.026030368763557504,2022-03-30,9.07
0.659667104460443,9.07,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685,持有,0.0,2022-03-31,9.05
0.5623609017555669,9.05,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516,买进,0.0,2022-04-01,9.15
0.5856595700088469,9.11,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243,卖出,0.006629834254143504,2022-04-06,9.33
0.5541378423720559,9.4,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976,买进,0.0,2022-04-07,9.03
0.5966236491868614,9.0,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549,买进,0.0,2022-04-08,8.9
0.6158107877483859,8.9,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871,卖出,-0.011111111111111072,2022-04-11,8.68
0.5116520355572508,8.65,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316,买进,0.0,2022-04-12,8.83
0.5760660007280844,8.82,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723,卖出,0.019653179190751435,2022-04-13,8.7
0.5774365106253364,8.8,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348,持有,0.0,2022-04-14,8.75
0.5486558027830489,8.67,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482,持有,0.0,2022-04-15,8.4
0.49520591679022935,8.45,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482,买进,0.0,2022-04-18,8.61
0.5239866246325169,8.54,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105,卖出,0.010650887573964481,2022-04-19,8.7
0.4828713277149633,8.7,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064,持有,0.0,2022-04-20,8.67
0.4472380703864173,8.6,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624,持有,0.0,2022-04-21,8.58
0.4431265406946618,8.56,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543,持有,0.0,2022-04-22,8.82
0.39515869429084927,9.7,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992,买进,0.0,2022-04-25,9.7
0.49657642668748136,10.67,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733,卖出,0.10000000000000007,2022-04-26,9.6
0.4527201099754243,9.4,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218,买进,0.0,2022-04-27,10.28
0.4979469365847328,9.98,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355,卖出,0.061702127659574474,2022-04-28,10.7
0.5130225454545023,10.07,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355,持有,0.0,2022-04-29,10.16
0.5157635652490064,9.7,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858,持有,0.0,2022-05-05,10.0
0.5061699959682439,9.8,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803,买进,0.0,2022-05-06,10.18
0.5418032532967899,9.99,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573,卖出,0.019387755102040764,2022-05-09,10.42
0.5185045850435098,10.2,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431,持有,0.0,2022-05-10,10.34
0.5335801939132794,10.36,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328,买进,0.0,2022-05-11,10.07
0.6391094560016665,10.01,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638,卖出,-0.03378378378378375,2022-05-12,10.5
0.5212456048380134,10.48,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597,持有,0.0,2022-05-13,10.14
0.5500263126803009,10.19,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563,买进,0.0,2022-05-16,9.92
0.6212928273373934,9.59,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914,卖出,-0.05888125613346415,2022-05-17,9.03
0.5308391741187759,9.03,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808,买进,0.0,2022-05-18,9.37
0.6582965945631915,9.38,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988,买进,0.0,2022-05-19,9.29
0.7350451488092911,9.42,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581,卖出,0.0042643923240937255,2022-05-20,9.39
0.6898183221999825,9.41,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125,持有,0.0,2022-05-23,9.44
0.611699258056631,9.5,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315,持有,0.0,2022-05-24,8.95
0.5253571345297684,8.92,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539,持有,0.0,2022-05-25,9.08
0.5143930553517544,9.11,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475,买进,0.0,2022-05-26,9.09
0.5527673324748044,9.1,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788,买进,0.0,2022-05-27,9.08
0.5335801939132794,9.1,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686,卖出,0.0,2022-05-30,8.99
0.48561234750946686,9.01,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931,持有,0.0,2022-05-31,8.91
0.3855651250100867,8.85,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912,持有,0.0,2022-06-01,8.91
0.39927022398260475,8.98,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214,买进,0.0,2022-06-02,9.0
0.4376445011056548,9.0,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243,卖出,0.0022271714922048524,2022-06-06,9.07
0.2197334274426216,9.07,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242,持有,0.0,2022-06-07,9.0
0.04430816059439342,9.05,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228,买进,0.0,2022-06-08,8.94
0.00456337357409188,8.93,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648,卖出,-0.013259668508287402,2022-06-09,8.84
-0.0817787499527707,8.85,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403,持有,0.0,2022-06-10,8.84
-0.10233639841154722,8.89,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959,买进,0.0,2022-06-13,9.05
-0.0817787499527707,8.93,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714,卖出,0.004499437570303616,2022-06-14,9.11
-0.055739061904986675,9.17,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368,买进,0.0,2022-06-15,9.0
0.027862041827371908,9.05,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798,卖出,-0.013086150490730558,2022-06-16,9.03
-0.11467098748681323,9.07,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324,持有,0.0,2022-06-17,8.87
-0.2092361703971863,8.9,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131,买进,0.0,2022-06-20,8.88
-0.1818259724521503,8.91,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865,买进,0.0,2022-06-21,8.95
-0.14071067553459723,8.96,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027,买进,0.0,2022-06-22,9.0
-0.05710957180223867,8.98,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569,卖出,0.0022321428571428093,2022-06-23,9.0
-0.05848008169949018,9.0,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572,持有,0.0,2022-06-24,8.95
-0.0900018093362812,8.94,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391,买进,0.0,2022-06-27,8.91
-0.03381090354895815,8.9,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414,卖出,-0.004474272930648674,2022-06-28,8.93
-0.06807365098025268,8.92,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715,买进,0.0,2022-06-29,8.87
-0.03518141344621015,8.94,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249,买进,0.0,2022-06-30,8.84
0.012786432957602392,8.84,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659,买进,0.0,2022-07-01,8.85
0.05938376946416293,8.85,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144,买进,0.0,2022-07-04,8.92
0.08953498720370197,8.83,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813,买进,0.0,2022-07-05,8.58
0.15257844247728403,8.35,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586,卖出,-0.0543601359003398,2022-07-06,8.31
0.134761813813011,8.33,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157,买进,0.0,2022-07-07,8.24
0.15943099196354302,8.23,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043,卖出,-0.012004801920768264,2022-07-08,8.37
0.09912855648446448,8.33,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266,持有,0.0,2022-07-11,8.31
0.0264915319301204,8.31,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972,买进,0.0,2022-07-12,8.24
0.03882612100538641,8.28,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648,买进,0.0,2022-07-13,8.27
0.127909264326752,8.27,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562,买进,0.0,2022-07-14,8.27
0.16080150186079503,8.27,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133,买进,0.0,2022-07-15,8.32
0.14435538309377352,8.33,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778,买进,0.0,2022-07-18,8.54
0.17176558103880904,8.54,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966,卖出,0.025210084033613335,2022-07-19,8.55
0.03608510121088291,9.3,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164,买进,0.0,2022-07-20,8.95
0.19232322949758557,8.85,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853,买进,0.0,2022-07-21,8.63
0.29922300148322467,8.53,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428,买进,0.0,2022-07-22,8.49
0.30059351138047663,8.48,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536,卖出,-0.005861664712778304,2022-07-25,8.4
0.31841014004474966,8.39,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495,买进,0.0,2022-07-26,8.47
0.3746010458320727,8.45,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176,买进,0.0,2022-07-27,8.5
0.46779571884519383,8.51,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378,卖出,0.007100591715976391,2022-07-28,8.59
0.48835336730397033,8.68,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426,持有,0.0,2022-07-29,8.63
0.4431265406946618,8.65,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521,买进,0.0,2022-08-01,8.62
0.5719544710363295,8.58,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959,卖出,-0.00809248554913298,2022-08-02,8.22
0.592512119495106,8.15,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432,买进,0.0,2022-08-03,8.27
0.736415658706543,8.27,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051,卖出,0.014723926380368001,2022-08-04,8.46
0.7514912675763126,8.51,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236,买进,0.0,2022-08-05,8.6
0.8268693119251607,8.65,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634,卖出,0.016451233842538257,2022-08-08,8.79
0.666519653946702,8.84,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366,买进,0.0,2022-08-09,8.76
0.8008296238773767,8.83,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373,买进,0.0,2022-08-10,8.9
0.9817369303146118,9.01,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528,卖出,0.020385050962627375,2022-08-11,8.88
0.9488446927805693,8.93,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536,持有,0.0,2022-08-12,8.82
0.7939770743911176,8.86,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458,买进,0.0,2022-08-15,8.77
0.8775781781234762,8.77,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034,买进,0.0,2022-08-16,8.76
1.0146291678486543,8.88,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883,卖出,0.012542759407069694,2022-08-17,8.87
0.9392511234998068,8.82,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673,买进,0.0,2022-08-18,8.8
0.9159524552465262,8.77,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046,买进,0.0,2022-08-19,8.75
0.9598087719585833,8.84,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638,卖出,0.007981755986317023,2022-08-22,8.81
0.9584382620613313,8.8,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871,持有,0.0,2022-08-23,8.85
0.9433626531915618,8.83,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754,买进,0.0,2022-08-24,8.79
1.061226504355215,8.89,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067,卖出,0.006795016987542525,2022-08-25,8.59
1.1078238408617753,8.59,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717,持有,0.0,2022-08-26,8.42
1.0105176381568992,8.44,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483,持有,0.0,2022-08-29,8.6
0.9132114354520228,8.58,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059,持有,0.0,2022-08-30,8.73
0.8090526832608871,8.78,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622,持有,0.0,2022-08-31,8.58
0.7939770743911176,8.56,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303,买进,0.0,2022-09-01,8.52
0.8542795098701962,8.6,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543,卖出,0.004672897196261582,2022-09-02,8.67
0.8159052327471461,8.66,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817,买进,0.0,2022-09-05,8.73
0.8241282921306572,8.74,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081,买进,0.0,2022-09-06,8.74
0.8159052327471461,8.69,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053,卖出,-0.005720823798627084,2022-09-07,8.76
0.8186462525416497,8.82,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879,买进,0.0,2022-09-08,8.8
0.9598087719585833,8.85,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775,买进,0.0,2022-09-09,8.67
1.094118741889258,8.69,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455,卖出,-0.018079096045197758,2022-09-13,8.88
1.0406688558964383,8.78,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182,持有,0.0,2022-09-14,8.83
0.8899127671987422,8.91,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365,持有,0.0,2022-09-15,8.68
-0.0913723192335332,8.72,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143,持有,0.0,2022-09-16,8.4
-0.0872607895417777,8.4,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607,持有,0.0,2022-09-19,8.38
-0.10918894789780623,8.41,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232,持有,0.0,2022-09-20,8.4
-0.1982720912191718,8.39,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168,买进,0.0,2022-09-21,8.52
-0.04888651241872767,8.5,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563,卖出,0.013110846245530324,2022-09-22,8.39
-0.11878251717856873,8.39,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123,持有,0.0,2022-09-23,8.31
-0.15715679430161827,8.33,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805,买进,0.0,2022-09-26,8.41
-0.13659914584284175,8.39,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052,卖出,0.007202881152461044,2022-09-27,8.41
-0.14071067553459723,8.4,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945,持有,0.0,2022-09-28,8.38
-0.16537985368512928,8.4,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327,持有,0.0,2022-09-29,8.36
-0.1941605615274168,8.37,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996,买进,0.0,2022-09-30,8.31
-0.11467098748681323,8.36,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926,卖出,-0.0011947431302269758,2022-10-10,8.3
-0.20512464070543082,8.32,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115,持有,0.0,2022-10-11,8.37
-0.3353230809443499,8.42,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916,持有,0.0,2022-10-12,8.42
-0.6162776098809652,8.4,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363,持有,0.0,2022-10-13,8.47
-0.8698219408725449,8.52,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294,持有,0.0,2022-10-14,8.5
-1.0973265838163404,8.5,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569,买进,0.0,2022-10-17,8.43
-1.082250974946571,8.42,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717,卖出,-0.00941176470588236,2022-10-18,8.41
-1.1521469797064117,8.39,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562,买进,0.0,2022-10-19,8.37
-1.1110316827888582,8.37,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502,买进,0.0,2022-10-20,8.33
-1.1082906629943547,8.36,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836,买进,0.0,2022-10-21,8.3
-1.0808804650493191,8.35,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579,买进,0.0,2022-10-24,8.21
-1.075398425460312,8.18,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624,卖出,-0.020359281437125742,2022-10-25,8.16
-1.1192547421723689,8.33,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935,买进,0.0,2022-10-26,8.28
-1.0575817967960388,8.25,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803,卖出,-0.009603841536614654,2022-10-27,8.33
-1.1000676036108439,8.2,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172,买进,0.0,2022-10-28,8.34
-1.0397651681317657,8.38,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966,卖出,0.021951219512195305,2022-10-31,8.31
-1.0849919947410744,8.33,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244,买进,0.0,2022-11-01,8.2
-1.094585564021837,8.25,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133,卖出,-0.009603841536614654,2022-11-02,8.19
-1.1206252520696207,8.17,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392,买进,0.0,2022-11-03,8.21
-1.0836214848438226,8.22,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694,买进,0.0,2022-11-04,8.22
-1.01235497018673,8.22,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786,卖出,0.0,2022-11-07,8.25
-1.0288010889537513,8.26,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702,买进,0.0,2022-11-08,8.33
-0.9095667278928464,8.33,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628,卖出,0.008474576271186475,2022-11-09,8.27
-0.9328653961461265,8.31,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841,买进,0.0,2022-11-10,8.3
-0.9013436685093354,8.35,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146,卖出,0.00481347773766536,2022-11-11,8.34
-0.9109372377900979,8.3,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373,持有,0.0,2022-11-14,8.32
-0.936976925837882,8.32,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722,买进,0.0,2022-11-15,8.3
-0.8383002132357539,8.32,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298,买进,0.0,2022-11-16,8.4
-0.6820620849490507,8.41,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736,卖出,0.010817307692307675,2022-11-17,8.42
-0.7314004412501148,8.6,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332,买进,0.0,2022-11-18,9.26
-0.6916556542298132,9.7,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294,卖出,0.12790697674418602,2022-11-21,10.19
-0.7807387975511788,11.21,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381,持有,0.0,2022-11-22,9.71
-0.7766272678594238,10.22,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727,买进,0.0,2022-11-23,9.8
-0.6450583177232527,10.78,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289,卖出,0.05479452054794508,2022-11-24,10.78
-0.6848031047435542,11.86,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283,买进,0.0,2022-11-25,11.86
-0.5244534467650956,13.05,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878,卖出,0.100337268128162,2022-11-28,13.05
-0.5655687436826492,14.36,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297,持有,0.0,2022-11-29,14.36
-0.6436878078260008,15.38,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058,持有,0.0,2022-11-30,15.8
-0.7026197334078272,17.3,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271,持有,0.0,2022-12-01,17.38
-0.7327709511473668,18.11,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216,持有,0.0,2022-12-02,19.12
-0.7492170699143879,19.89,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887,持有,0.0,2022-12-05,19.8
-0.8657104111807894,19.5,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697,持有,0.0,2022-12-06,20.88
-0.923271826865364,20.6,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186,买进,0.0,2022-12-07,22.97
-0.8862680596395659,20.67,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238,买进,0.0,2022-12-08,20.67
-0.8492642924137679,18.6,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853,买进,0.0,2022-12-09,18.6
-0.6957671839215682,17.63,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511,卖出,-0.05215053763440873,2022-12-12,16.81
-0.7917028767291934,16.92,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576,买进,0.0,2022-12-13,17.9
-0.7560696194006469,17.77,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814,卖出,0.050236406619385214,2022-12-14,19.69
-0.8245951142632358,20.49,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341,持有,0.0,2022-12-15,18.17
-0.898602648714832,17.85,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887,持有,0.0,2022-12-16,19.99
-0.8890090794340695,20.06,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351,持有,0.0,2022-12-19,21.6
-0.8862680596395659,22.96,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616,持有,0.0,2022-12-20,23.07
-0.9164192773791054,23.2,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786,持有,0.0,2022-12-21,25.38
-0.9520525347076515,27.5,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145,买进,0.0,2022-12-22,27.92
-0.905455198201091,27.0,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249,买进,0.0,2022-12-23,25.13
-0.861598881489034,22.62,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327,卖出,-0.16222222222222218,2022-12-26,22.62
-0.8698219408725449,22.6,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725,持有,0.0,2022-12-27,24.88
-0.9081962179955945,25.09,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429,持有,0.0,2022-12-28,24.4
-0.9794627326526872,23.5,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175,持有,0.0,2022-12-29,24.0
-1.075398425460312,25.1,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603,持有,0.0,2022-12-30,26.4
-1.0891035244328295,26.5,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284,持有,0.0,2023-01-03,27.0
-1.1165137223778654,26.18,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575,持有,0.0,2023-01-04,24.99
-1.163111058884426,24.23,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324,持有,0.0,2023-01-05,25.45
-1.1411829005283973,25.6,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722,持有,0.0,2023-01-06,25.8
-1.1398123906311457,26.68,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412,持有,0.0,2023-01-09,26.0
-1.1576290192954186,25.35,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451,持有,0.0,2023-01-10,26.29
-1.2384891032332739,26.87,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344,持有,0.0,2023-01-11,28.92
-1.231636553747015,28.0,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371,持有,0.0,2023-01-12,27.53
-1.2905684793288417,27.05,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344,持有,0.0,2023-01-13,24.78
-1.344018365321661,25.56,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716,买进,0.0,2023-01-16,22.82
-1.3015325585068558,22.0,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506,买进,0.0,2023-01-17,20.54
-1.2960505189178488,20.2,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338,卖出,-0.08181818181818185,2023-01-18,19.82
-1.3097556178903667,19.3,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057,买进,0.0,2023-01-19,17.87
-1.2672698110755614,17.62,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336,卖出,-0.08704663212435232,2023-01-20,17.7
-1.2672698110755614,17.62,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199,买进,0.0,2023-01-30,18.06
-1.2617877714865542,18.08,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769,卖出,0.02610669693530064,2023-01-31,17.84
-1.305644088198611,17.8,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284,买进,0.0,2023-02-01,17.55
-1.2782338902535755,17.62,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542,卖出,-0.010112359550561782,2023-02-02,18.29
-1.3467593851161646,18.1,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416,买进,0.0,2023-02-03,17.52
-1.3220902069656326,17.52,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686,买进,0.0,2023-02-06,17.46
-1.268640320972813,17.43,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329,卖出,-0.005136986301369855,2023-02-07,17.09
-1.4043208008007395,17.15,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458,买进,0.0,2023-02-08,17.17
-1.3522414247051717,17.1,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602,买进,0.0,2023-02-09,16.95
-1.2837159298425826,16.96,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665,卖出,-0.008187134502924008,2023-02-10,16.73
-1.357723464294179,16.73,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995,买进,0.0,2023-02-13,17.07
-1.3303132663491433,17.13,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915,卖出,0.023909145248057297,2023-02-14,16.94
-1.3837631523419627,16.94,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915,买进,0.0,2023-02-15,16.96
-1.3220902069656326,16.96,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269,买进,0.0,2023-02-16,16.72
-1.2343775735415186,16.68,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777,卖出,-0.016509433962264217,2023-02-17,17.56
-1.2645287912810579,17.3,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583,持有,0.0,2023-02-20,18.37
-1.249453182411288,17.89,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373,持有,0.0,2023-02-21,17.68
-1.2987915387123523,17.5,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984,买进,0.0,2023-02-22,17.89
-1.2275250240552598,18.2,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532,卖出,0.03999999999999996,2023-02-23,18.38
-1.2960505189178488,18.19,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345,买进,0.0,2023-02-24,17.71
-1.237118593336022,17.43,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193,买进,0.0,2023-02-27,17.56
-1.2330070636442667,17.57,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615,买进,0.0,2023-02-28,18.79
-1.2275250240552598,18.54,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728,买进,0.0,2023-03-01,19.46
-1.1918917667267133,19.03,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031,卖出,0.026429341963322653,2023-03-02,19.17
-1.1987443162129723,19.16,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079,持有,0.0,2023-03-03,20.16
-1.224784004260756,19.8,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052,持有,0.0,2023-03-06,19.4
-1.2535647121030435,19.01,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211,买进,0.0,2023-03-07,18.75
-1.2453416527195327,19.13,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029,卖出,0.0063124671225669345,2023-03-08,19.24
-1.263158281383806,19.0,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842,买进,0.0,2023-03-09,18.28
-1.2138199250827417,17.88,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581,买进,0.0,2023-03-10,16.82
-1.1727046281651885,16.29,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563,买进,0.0,2023-03-13,16.6
-1.1425534104256492,16.61,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613,买进,0.0,2023-03-14,15.48
-0.9410884555296375,15.86,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282,买进,0.0,2023-03-15,15.4
-0.7204363620721008,15.55,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001,买进,0.0,2023-03-16,16.94
-0.4778561102585351,17.24,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667,卖出,0.10868167202572332,2023-03-17,16.94
-0.7451055402226328,16.95,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993,持有,0.0,2023-03-20,17.27
-0.8629693913862859,17.0,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607,持有,0.0,2023-03-21,16.9
-0.8766744903588034,16.78,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952,持有,0.0,2023-03-22,16.78
-1.0164664998784854,16.7,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463,买进,0.0,2023-03-23,16.8


==> pic/Before_setting/____________________/________/log/Fangda_Chemical.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.466175437707119,33.97,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597,买进,0.0,2021-11-01,34.7
-1.435214125191453,34.64,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057,卖出,0.019723285251692722,2021-11-02,34.19
-1.4295847956431498,34.58,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746,买进,0.0,2021-11-03,34.75
-1.4070674774499379,35.0,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538,卖出,0.012145748987854301,2021-11-04,34.99
-1.4380287899656043,34.9,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716,持有,0.0,2021-11-05,34.43
-1.4633607729329676,34.4,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317,持有,0.0,2021-11-08,34.28
-1.494322085448634,34.33,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562,买进,0.0,2021-11-09,36.18
-1.4858780911261795,35.7,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074,卖出,0.03990678706670564,2021-11-10,35.54
-1.494322085448634,35.5,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433,买进,0.0,2021-11-11,36.12
-1.4802487615778765,35.99,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565,买进,0.0,2021-11-12,38.66
-1.4718047672554222,39.08,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064,卖出,0.08585718255070843,2021-11-15,34.93
-1.553430045705815,34.91,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667,买进,0.0,2021-11-16,33.95
-1.5168394036418458,33.51,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641,买进,0.0,2021-11-17,34.18
-1.4830634263520281,34.05,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044,买进,0.0,2021-11-18,34.51
-1.4633607729329676,34.32,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116,买进,0.0,2021-11-19,36.2
-1.4802487615778765,36.1,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203,买进,0.0,2021-11-22,36.68
-1.454916778610513,36.8,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305,买进,0.0,2021-11-23,36.59
-1.435214125191453,36.22,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083,卖出,-0.015760869565217345,2021-11-24,36.0
-1.4408434547397557,36.0,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711,持有,0.0,2021-11-25,37.4
-1.4380287899656043,37.4,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405,持有,0.0,2021-11-26,40.1
-1.4577314433846649,39.47,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201,买进,0.0,2021-11-29,41.04
-1.4323994604173012,41.1,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492,卖出,0.04129718773752224,2021-11-30,41.21
-1.4295847956431498,41.0,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675,持有,0.0,2021-12-01,40.56
-1.446472784288059,40.92,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883,持有,0.0,2021-12-02,40.43
-1.466175437707119,40.48,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898,持有,0.0,2021-12-03,40.7
-1.4971367502227855,40.7,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008,持有,0.0,2021-12-06,40.59
-1.5112100740935428,40.59,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257,买进,0.0,2021-12-07,38.62
-1.4999514149969368,38.99,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345,卖出,-0.03941857600394189,2021-12-08,38.85
-1.4971367502227855,38.75,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225,买进,0.0,2021-12-09,38.49
-1.4802487615778765,38.31,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386,买进,0.0,2021-12-10,38.59
-1.4633607729329676,38.79,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104,买进,0.0,2021-12-13,38.62
-1.446472784288059,38.6,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466,卖出,-0.004898169631348227,2021-12-14,37.75
-1.443658119513907,37.9,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693,持有,0.0,2021-12-15,38.83
-1.446472784288059,38.89,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017,买进,0.0,2021-12-16,37.39
-1.4042528126757865,37.39,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005,卖出,-0.038570326562098224,2021-12-17,36.88
-1.412696806998241,36.5,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205,买进,0.0,2021-12-20,35.8
-1.3704768353859687,35.56,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288,买进,0.0,2021-12-21,36.15
-1.3817354944825746,36.15,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534,买进,0.0,2021-12-22,36.2
-1.35358884674106,36.63,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963,买进,0.0,2021-12-23,37.8
-1.3367008580961508,37.8,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292,买进,0.0,2021-12-24,36.98
-1.3479595171927568,36.81,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066,买进,0.0,2021-12-27,37.4
-1.331071528547848,37.56,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418,买进,0.0,2021-12-28,37.28
-1.238187591000849,37.56,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146,卖出,0.0,2021-12-29,37.28
-1.249446250097455,36.3,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199,持有,0.0,2021-12-30,36.78
-1.2804075626131213,36.85,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554,买进,0.0,2021-12-31,37.11
-1.2635195739682124,37.04,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808,买进,0.0,2022-01-04,36.2
-1.2184849375817888,36.0,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907,买进,0.0,2022-01-05,34.16
-1.2128556080334858,34.1,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862,买进,0.0,2022-01-06,34.2
-1.179079630743668,34.19,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995,买进,0.0,2022-01-07,32.51
-1.167820971647062,32.49,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546,买进,0.0,2022-01-10,33.53
-1.1453036534538503,34.21,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081,买进,0.0,2022-01-11,33.89
-1.0833810284225178,33.91,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018,卖出,-0.008769365682549086,2022-01-12,34.5
-1.1115276761640325,34.45,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123,持有,0.0,2022-01-13,34.11
-1.1284156648089414,34.11,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986,买进,0.0,2022-01-14,34.38
-1.1002690170674265,34.41,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256,卖出,0.008795074758135362,2022-01-17,35.15
-1.1002690170674265,35.11,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276,买进,0.0,2022-01-18,35.15
-1.0946396875191235,35.1,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821,买进,0.0,2022-01-19,34.25
-1.080566363648366,34.09,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323,买进,0.0,2022-01-20,33.0
-1.0636783750034573,33.17,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331,买进,0.0,2022-01-21,32.47
-1.0045704147462762,32.83,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497,买进,0.0,2022-01-24,34.02
-0.939833124940792,34.9,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586,买进,0.0,2022-01-25,34.07
-0.9004278181026714,34.4,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554,卖出,-0.014326647564469915,2022-01-26,33.55
-0.9482771192632465,33.89,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026,持有,0.0,2022-01-27,33.38
-0.9736091022306098,33.61,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573,买进,0.0,2022-01-28,33.9
-0.9313891306183377,34.56,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425,买进,0.0,2022-02-07,34.4
-0.875095835135308,34.59,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522,买进,0.0,2022-02-08,34.68
-0.8019145510073695,34.75,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296,卖出,0.004625614339404353,2022-02-09,35.42
-0.8863544942319139,35.03,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751,持有,0.0,2022-02-10,35.09
-0.8722811703611566,34.88,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878,买进,0.0,2022-02-11,33.92
-0.7399919259760368,33.41,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074,买进,0.0,2022-02-14,33.74
-0.6696253066222497,33.78,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232,卖出,0.011074528584256348,2022-02-15,34.02
-0.6358493293324322,34.0,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294,买进,0.0,2022-02-16,35.24
-0.6217760054616746,35.45,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354,卖出,0.042647058823529496,2022-02-17,35.38
-0.6414786588807351,35.01,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368,持有,0.0,2022-02-18,35.52
-0.6780693009447043,35.7,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602,买进,0.0,2022-02-21,35.58
-0.6696253066222497,35.18,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239,卖出,-0.0145658263305323,2022-02-22,34.99
-0.8103585453298239,35.0,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032,买进,0.0,2022-02-23,35.91
-0.7456212555243399,36.08,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794,卖出,0.03085714285714281,2022-02-24,36.29
-0.7568799146209458,36.72,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093,买进,0.0,2022-02-25,36.47
-0.7202892725569766,35.9,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936,卖出,-0.02233115468409587,2022-02-28,36.5
-0.8131732101039755,36.5,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295,持有,0.0,2022-03-01,36.54
-0.9173158067475804,36.7,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147,持有,0.0,2022-03-02,36.18
-1.0355317272619426,36.2,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345,买进,0.0,2022-03-03,35.54
-0.9595357783598524,35.14,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738,买进,0.0,2022-03-04,35.1
-0.8300611987488843,34.85,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391,买进,0.0,2022-03-07,33.3
-0.7990998862332179,33.3,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289,买进,0.0,2022-03-08,32.6
-0.7709532384917032,32.6,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748,买进,0.0,2022-03-09,31.33
-0.6893279600413103,32.1,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466,卖出,-0.015337423312883436,2022-03-10,32.96
-0.711845278234522,32.51,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755,买进,0.0,2022-03-11,32.93
-0.5148187440439184,32.52,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532,买进,0.0,2022-03-14,32.2
-0.3459388575948293,31.58,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418,买进,0.0,2022-03-15,30.35
-0.34312419282067785,31.45,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351,卖出,-0.0041165294490183345,2022-03-16,32.6
-0.3177922098533146,33.6,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194,买进,0.0,2022-03-17,33.25
-0.12358034043686249,33.2,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262,买进,0.0,2022-03-18,33.88
0.04529954601222629,34.15,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325,买进,0.0,2022-03-21,36.46
0.18040345517149753,36.0,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232,卖出,0.05417276720351395,2022-03-22,36.58
0.1916621142681037,36.86,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375,买进,0.0,2022-03-23,38.0
0.2620287336218908,37.8,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897,买进,0.0,2022-03-24,37.61
0.557568534907796,37.8,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793,买进,0.0,2022-03-25,38.11
0.8812549839352165,37.41,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627,买进,0.0,2022-03-28,37.37
1.2387174102524545,37.37,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866,买进,0.0,2022-03-29,36.65
1.258420063671515,36.94,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734,买进,0.0,2022-03-30,38.22
1.3963386376049376,38.02,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395,卖出,0.029236599891716446,2022-03-31,38.46
1.311898694380393,38.08,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988,持有,0.0,2022-04-01,39.5
0.9122162964508826,39.4,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727,持有,0.0,2022-04-06,36.95
0.5519392053594931,36.96,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655,持有,0.0,2022-04-07,36.33
0.2282527563320727,36.5,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785,持有,0.0,2022-04-08,36.42
-0.06165771540552972,36.04,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358,持有,0.0,2022-04-11,33.47
-0.32342153940161744,33.68,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962,买进,0.0,2022-04-12,33.72
-0.42193480649691967,33.65,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676,卖出,-0.0008907363420427891,2022-04-13,32.88
-0.6471079884290379,33.0,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735,持有,0.0,2022-04-14,32.81
-0.8328758635230357,32.66,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855,买进,0.0,2022-04-15,34.1
-0.8244318692005814,33.58,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996,卖出,0.0281690140845071,2022-04-18,33.65
-0.8919838237802168,33.75,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207,买进,0.0,2022-04-19,33.17
-0.8385051930713388,33.53,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256,卖出,-0.006518518518518485,2022-04-20,32.77
-0.8385051930713388,32.74,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274,买进,0.0,2022-04-21,31.37
-0.6949572895896133,31.3,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444,买进,0.0,2022-04-22,30.2
-0.6893279600413103,28.93,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849,买进,0.0,2022-04-25,27.18
-0.6780693009447043,27.0,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078,买进,0.0,2022-04-26,24.46
-0.6414786588807351,23.55,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263,卖出,-0.12777777777777774,2022-04-27,26.75
-0.6583666475256438,26.07,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804,买进,0.0,2022-04-28,27.0
-0.45571078378673724,28.0,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388,卖出,0.07403145377828921,2022-04-29,28.51
-0.4782281019799491,28.28,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939,持有,0.0,2022-05-05,28.84
-0.6977719543637647,27.8,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918,买进,0.0,2022-05-06,27.85
-0.6611813122997955,27.65,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626,买进,0.0,2022-05-09,27.67
-0.6302199997841291,27.5,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714,买进,0.0,2022-05-10,28.92
-0.5570387156561907,29.3,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445,卖出,0.06545454545454547,2022-05-11,28.79
-0.5880000281718568,28.71,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989,买进,0.0,2022-05-12,28.56
-0.6077026815909172,28.56,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557,买进,0.0,2022-05-13,29.29
-0.5992586872684628,30.19,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726,卖出,0.05707282913165275,2022-05-16,31.32
-0.6274053350099776,31.42,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136,持有,0.0,2022-05-17,32.5
-0.6977719543637647,32.7,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096,买进,0.0,2022-05-18,34.6
-0.6836986304930074,33.5,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633,买进,0.0,2022-05-19,35.02
-0.5851853633977053,35.6,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074,卖出,0.06268656716417914,2022-05-20,34.5
-0.5570387156561907,34.02,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285,买进,0.0,2022-05-23,34.81
-0.41349081217446493,34.98,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048,买进,0.0,2022-05-24,33.57
-0.38534416443295016,33.98,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532,买进,0.0,2022-05-25,34.22
-0.25305492004783037,34.5,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178,买进,0.0,2022-05-26,34.78
-0.036325732438166426,35.5,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816,买进,0.0,2022-05-27,35.2
-0.07291637450213591,34.88,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955,卖出,-0.017464788732394293,2022-05-30,35.0
-0.23335226662877043,35.41,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777,买进,0.0,2022-05-31,34.98
0.011523568722408737,34.82,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805,卖出,-0.0166619598983337,2022-06-01,35.4
-0.10387768701780205,35.36,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172,持有,0.0,2022-06-02,35.4
-0.19957628933895238,34.8,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783,买进,0.0,2022-06-06,35.8
-0.09543369269534778,36.0,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521,卖出,0.03448275862068974,2022-06-07,35.9
-0.1123216813402563,35.93,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028,买进,0.0,2022-06-08,35.8
-0.14891232340422578,35.83,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098,买进,0.0,2022-06-09,36.1
-0.0841750335987416,35.99,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177,卖出,0.00446553167736544,2022-06-10,38.8
-0.07010170972798449,38.3,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319,持有,0.0,2022-06-13,36.68
-0.14328299385592294,35.96,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361,持有,0.0,2022-06-14,35.79
-0.39097349398125303,35.79,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091,持有,0.0,2022-06-15,34.73
-0.42193480649691967,34.96,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133,持有,0.0,2022-06-16,34.73
-0.4528961190125858,34.9,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283,持有,0.0,2022-06-17,35.01
-0.4022321530778592,34.98,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006,买进,0.0,2022-06-20,34.21
-0.35719751669143546,34.34,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413,买进,0.0,2022-06-21,32.89
-0.32342153940161744,32.96,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628,买进,0.0,2022-06-22,32.35
-0.17424430637158908,32.5,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667,买进,0.0,2022-06-23,34.06
-0.26149891437028516,34.08,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437,买进,0.0,2022-06-24,34.18
-0.13202433475931677,34.07,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717,卖出,-0.00029342723004689,2022-06-27,33.65
-0.21364961320971,33.5,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363,买进,0.0,2022-06-28,35.0
-0.18550296546819525,34.81,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767,卖出,0.039104477611940365,2022-06-29,33.31
-0.17142964159743765,33.46,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827,买进,0.0,2022-06-30,33.9
-0.1404683290817715,34.0,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256,买进,0.0,2022-07-01,33.91
-0.1404683290817715,33.7,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716,卖出,-0.008823529411764622,2022-07-04,33.7
-0.12076567566271107,33.94,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134,持有,0.0,2022-07-05,33.66
-0.1770589711457405,33.55,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551,持有,0.0,2022-07-06,33.05
-0.20520561888725522,33.15,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729,买进,0.0,2022-07-07,32.94
-0.17142964159743765,32.94,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991,卖出,-0.006334841628959302,2022-07-08,31.75
-0.23335226662877043,31.74,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006,买进,0.0,2022-07-11,30.41
-0.12358034043686249,30.65,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964,卖出,-0.034341524889729046,2022-07-12,30.49
-0.14328299385592294,30.66,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545,买进,0.0,2022-07-13,30.53
-0.12358034043686249,30.03,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262,买进,0.0,2022-07-14,31.3
0.04529954601222629,31.4,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554,卖出,0.04562104562104553,2022-07-15,31.2
0.025596892593165846,31.29,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976,持有,0.0,2022-07-18,30.68
-0.036325732438166426,30.66,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986,持有,0.0,2022-07-19,30.97
-0.30090422120840554,31.13,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252,持有,0.0,2022-07-20,32.84
-0.46415477810919176,32.82,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909,买进,0.0,2022-07-21,32.0
-0.40786148262616206,32.32,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196,卖出,-0.015234613040828763,2022-07-22,31.8
-0.6358493293324322,31.8,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911,持有,0.0,2022-07-25,31.75
-0.5682973747527966,31.86,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506,持有,0.0,2022-07-26,32.38
-0.7793972328141577,32.66,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582,持有,0.0,2022-07-27,32.48
-0.804729215781521,32.54,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177,持有,0.0,2022-07-28,32.5
-0.8779104999094595,32.6,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294,持有,0.0,2022-07-29,31.52
-0.8441345226196416,30.89,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557,持有,0.0,2022-08-01,31.56
-0.9088718124251258,31.33,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596,买进,0.0,2022-08-02,30.45
-0.8807251646836108,30.5,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074,买进,0.0,2022-08-03,31.1
-0.7850265623624605,31.45,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663,卖出,0.031147540983606534,2022-08-04,32.22
-0.8356905282971874,32.25,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721,买进,0.0,2022-08-05,32.93
-0.8525785169420962,32.86,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645,买进,0.0,2022-08-08,32.62
-0.815987874878127,32.59,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864,买进,0.0,2022-08-09,32.77
-0.804729215781521,32.73,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155,卖出,0.004295796256520204,2022-08-10,33.98
-0.9933117556496702,34.03,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832,持有,0.0,2022-08-11,34.17
-1.0749370341000632,34.19,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702,持有,0.0,2022-08-12,33.18
-1.2184849375817888,33.13,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374,买进,0.0,2022-08-15,32.45
-1.1312303295830928,32.46,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587,买进,0.0,2022-08-16,32.43
-1.0721223693259119,32.42,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755,买进,0.0,2022-08-17,31.64
-1.0580490454551543,31.7,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245,卖出,-0.022208513263417717,2022-08-18,32.22
-1.0524197159068513,32.24,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141,买进,0.0,2022-08-19,32.0
-0.8891691590060654,31.97,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491,买进,0.0,2022-08-22,32.44
-0.8328758635230357,32.11,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447,买进,0.0,2022-08-23,31.74
-0.6471079884290379,31.81,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257,买进,0.0,2022-08-24,30.83
-0.4444521246901313,30.8,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793,买进,0.0,2022-08-25,31.1
-0.21927894275801282,31.21,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142,买进,0.0,2022-08-26,34.18
0.028411557367317767,33.93,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216,买进,0.0,2022-08-29,32.55
0.2986193756858597,32.1,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834,买进,0.0,2022-08-30,31.91
0.5969738417459169,32.1,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754,买进,0.0,2022-08-31,31.5
0.9262896203216402,32.34,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067,买进,0.0,2022-09-01,32.03
1.188053444317728,31.78,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388,卖出,-0.017316017316017385,2022-09-02,32.5
1.1120574954156381,32.5,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212,持有,0.0,2022-09-05,32.34
1.007914898772033,32.51,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399,买进,0.0,2022-09-06,33.33
1.2021267681884855,33.33,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321,买进,0.0,2022-09-07,33.0
1.2499760693490607,33.1,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286,买进,0.0,2022-09-08,32.71
1.5398865410866631,32.89,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704,卖出,-0.006344410876132956,2022-09-09,32.69
1.4610759274104217,32.71,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333,持有,0.0,2022-09-13,32.67
1.2978253705096359,31.99,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262,持有,0.0,2022-09-14,31.7
1.1458334727054555,32.0,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278,持有,0.0,2022-09-15,31.0
1.1402041431571528,31.0,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291,持有,0.0,2022-09-16,30.95
1.1514628022537585,30.95,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098,买进,0.0,2022-09-19,30.83
1.3062693648320902,31.21,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878,卖出,0.00840064620355417,2022-09-20,30.79
1.204941432962637,30.69,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137,买进,0.0,2022-09-21,31.05
1.593365171795541,31.09,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608,卖出,0.013033561420658148,2022-09-22,32.78
1.4610759274104217,32.99,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586,持有,0.0,2022-09-23,32.05
1.2105707625109399,32.04,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231,持有,0.0,2022-09-26,31.09
1.2246440863816974,31.39,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152,持有,0.0,2022-09-27,32.39
1.1205014897380923,32.5,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497,买进,0.0,2022-09-28,31.43
1.159906796576213,31.82,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089,买进,0.0,2022-09-29,31.48
1.2978253705096359,31.6,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301,买进,0.0,2022-09-30,31.36
1.4160412910239981,31.36,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205,买进,0.0,2022-10-10,29.0
1.4892225751519366,28.9,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758,买进,0.0,2022-10-11,27.5
1.5455158706349659,27.7,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197,卖出,-0.041522491349480946,2022-10-12,27.83
1.3738213194117257,27.7,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449,买进,0.0,2022-10-13,28.31
1.4160412910239981,28.5,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772,买进,0.0,2022-10-14,28.79
1.6046238308921472,28.81,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342,买进,0.0,2022-10-17,29.9
1.6581024616010254,30.22,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689,买进,0.0,2022-10-18,31.3
1.8382410071467197,31.3,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108,卖出,0.03573792190602256,2022-10-19,31.09
1.829797012824266,31.0,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128,持有,0.0,2022-10-20,31.21
1.6299558138595105,31.51,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495,持有,0.0,2022-10-21,31.75
1.621511819537056,31.99,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736,买进,0.0,2022-10-24,31.1
1.6975077684391462,31.11,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463,卖出,-0.02750859643638634,2022-10-25,30.87
1.8072796946310536,31.1,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495,持有,0.0,2022-10-26,31.43
1.3597479955409681,31.8,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448,持有,0.0,2022-10-27,30.6
1.0754668533516685,30.3,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576,买进,0.0,2022-10-28,29.45
1.1148721601897895,29.84,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163,买进,0.0,2022-10-31,29.3
1.182424114769425,29.25,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249,买进,0.0,2022-11-01,29.51
1.1796094499952736,29.6,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928,卖出,0.011965811965812015,2022-11-02,29.83
1.1289454840605466,29.8,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065,持有,0.0,2022-11-03,31.12
1.1711654556728188,30.9,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926,买进,0.0,2022-11-04,31.0
1.2302734159300002,31.1,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294,卖出,0.0064724919093852055,2022-11-07,30.66
1.1767947852211222,30.66,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574,持有,0.0,2022-11-08,30.55
1.0923548419965776,30.76,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882,持有,0.0,2022-11-09,30.66
1.0839108476741233,30.66,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564,持有,0.0,2022-11-10,29.82
1.0163588930944878,30.5,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813,买进,0.0,2022-11-11,29.83
1.0529495351584566,29.93,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256,卖出,-0.018688524590163944,2022-11-14,29.69
1.0529495351584566,29.85,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528,持有,0.0,2022-11-15,30.89
1.0276175521910933,30.83,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313,持有,0.0,2022-11-16,29.43
0.9488069385148521,29.28,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634,买进,0.0,2022-11-17,28.57
1.0867255124482746,28.57,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904,卖出,-0.024248633879781448,2022-11-18,28.2
1.0501348703843052,28.2,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106,持有,0.0,2022-11-21,28.58
1.0163588930944878,28.79,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618,买进,0.0,2022-11-22,27.92
1.0839108476741233,28.16,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161,卖出,-0.021882598124348698,2022-11-23,27.76
1.0135442283203362,27.97,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978,持有,0.0,2022-11-24,27.84
1.041690876061851,27.88,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643,持有,0.0,2022-11-25,28.6
1.030432216965245,28.54,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756,持有,0.0,2022-11-28,29.5
1.0473202056101538,29.47,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462,买进,0.0,2022-11-29,29.25
1.0754668533516685,29.47,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917,买进,0.0,2022-11-30,28.72
1.1261308192863952,28.9,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116,卖出,-0.019341703427214127,2022-12-01,29.0
0.8643669952903075,29.14,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808,买进,0.0,2022-12-02,29.74
0.9769535862563667,29.54,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897,卖出,0.013726835964310178,2022-12-05,29.36
0.9037723021284283,29.5,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814,买进,0.0,2022-12-06,29.35
0.9347336146440944,29.48,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612,买进,0.0,2022-12-07,29.34
1.0839108476741233,29.34,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384,卖出,-0.004748982360922679,2022-12-08,28.86
1.0613935294809114,29.07,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507,买进,0.0,2022-12-09,29.61
1.1458334727054555,29.76,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564,卖出,0.023735810113519135,2022-12-12,30.07
1.1036135010931833,29.99,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276,持有,0.0,2022-12-13,29.3
1.0670228590292143,29.5,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709,持有,0.0,2022-12-14,29.43
1.00228556922373,29.63,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022,买进,0.0,2022-12-15,29.54
1.041690876061851,29.41,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175,卖出,-0.007424907188660104,2022-12-16,28.93
0.8981429725801255,28.95,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156,持有,0.0,2022-12-19,28.27
0.737707080453491,28.5,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357,买进,0.0,2022-12-20,28.15
0.8896989782576707,28.28,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667,卖出,-0.007719298245613996,2022-12-21,28.0
0.8531083361937017,28.09,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256,持有,0.0,2022-12-22,27.69
0.8531083361937017,27.99,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066,持有,0.0,2022-12-23,27.01
0.8108883645814294,27.15,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057,持有,0.0,2022-12-26,27.71
0.7799270520657633,27.97,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766,买进,0.0,2022-12-27,27.23
0.878440319161065,27.36,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915,卖出,-0.021809081158383963,2022-12-28,26.58
0.8756256543869136,26.65,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295,持有,0.0,2022-12-29,26.72
0.8165176941297323,26.92,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247,持有,0.0,2022-12-30,27.35
0.7517804043242481,27.38,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315,买进,0.0,2023-01-03,27.64
0.7545950690984,27.8,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911,卖出,0.015339663988312699,2023-01-04,29.17
0.7320777509051881,29.23,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823,持有,0.0,2023-01-05,29.2
0.6926724440670672,29.35,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611,持有,0.0,2023-01-06,31.5
0.5125338985213722,31.5,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754,持有,0.0,2023-01-09,31.53
0.35772733594304107,31.58,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592,买进,0.0,2023-01-10,31.84
0.38024465413625297,32.0,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398,买进,0.0,2023-01-11,31.85
0.3943179780070101,31.98,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795,卖出,-0.0006249999999999867,2023-01-12,31.8
0.3999473075553129,32.0,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321,持有,0.0,2023-01-13,32.12
0.35491267116888914,31.9,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503,持有,0.0,2023-01-16,31.65
0.3746153245879496,31.66,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882,买进,0.0,2023-01-17,32.05
0.4083913018777677,32.02,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145,买进,0.0,2023-01-18,32.35
0.4646845973607971,32.11,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916,买进,0.0,2023-01-19,33.74
0.7799270520657633,33.4,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472,买进,0.0,2023-01-20,34.0
1.1261308192863952,34.21,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932,买进,0.0,2023-01-30,33.28
1.2471614045749093,33.31,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953,卖出,-0.026308097047646844,2023-01-31,33.05
1.1852387795435766,33.3,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317,买进,0.0,2023-02-01,33.35
1.2162000920592426,33.37,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944,卖出,0.002102102102102111,2023-02-02,33.84
1.2246440863816974,33.82,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654,买进,0.0,2023-02-03,34.3
1.3090840296062416,34.1,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986,卖出,0.008279124778237763,2023-02-06,33.19
1.252790734123212,33.4,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869,买进,0.0,2023-02-07,33.1
1.2640493932198178,33.19,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995,卖出,-0.006287425149700624,2023-02-08,33.03
1.1683507908986674,33.0,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613,持有,0.0,2023-02-09,34.06
1.0191735578686392,33.96,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062,持有,0.0,2023-02-10,33.76
1.0670228590292143,33.6,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647,持有,0.0,2023-02-13,33.58
0.9685095919339125,33.4,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376,买进,0.0,2023-02-14,33.46
0.9825829158046696,33.65,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666,买进,0.0,2023-02-15,33.46
1.0191735578686392,33.57,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988,卖出,-0.0023774145616641397,2023-02-16,32.3
1.007914898772033,32.4,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205,持有,0.0,2023-02-17,32.42
1.0135442283203362,32.2,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604,持有,0.0,2023-02-20,32.21
0.9994709044495786,32.39,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063,买进,0.0,2023-02-21,32.02
1.1514628022537585,31.87,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411,卖出,-0.016054337758567447,2023-02-22,31.76
1.188053444317728,31.85,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127,持有,0.0,2023-02-23,31.39
1.1317601488346984,31.45,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899,持有,0.0,2023-02-24,32.68
1.0529495351584566,32.59,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764,买进,0.0,2023-02-27,31.25
1.1711654556728188,31.35,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216,卖出,-0.038048481129180786,2023-02-28,31.75
1.1430188079313042,31.68,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452,持有,0.0,2023-03-01,31.68
1.1233161545122436,31.88,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091,买进,0.0,2023-03-02,31.46
1.1345748136088498,31.6,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564,卖出,-0.008782936010037566,2023-03-03,32.06
1.1542774670279103,32.06,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983,持有,0.0,2023-03-06,32.35
1.1683507908986674,32.27,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755,持有,0.0,2023-03-07,31.47
1.148648137479607,31.48,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548,持有,0.0,2023-03-08,32.3
1.1261308192863952,32.7,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755,持有,0.0,2023-03-09,32.88
1.0332468817393963,32.88,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256,持有,0.0,2023-03-10,32.18
1.0332468817393963,32.25,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848,持有,0.0,2023-03-13,32.2
1.0219882226427905,32.22,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784,持有,0.0,2023-03-14,32.44
0.8643669952903075,32.44,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317,持有,0.0,2023-03-15,32.2
0.8108883645814294,32.38,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818,持有,0.0,2023-03-16,31.73
0.6926724440670672,32.11,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391,买进,0.0,2023-03-17,31.95
0.77429772251746,32.18,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979,卖出,0.0021800062285892334,2023-03-20,31.61
0.7067457679378243,31.88,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545,持有,0.0,2023-03-21,32.03
0.7517804043242481,32.31,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297,买进,0.0,2023-03-22,33.35
0.8165176941297323,33.33,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725,买进,0.0,2023-03-23,33.85


==> pic/Before_setting/____________________/________/log/Fengdong_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.1774494871280154,6.64,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224,持有,0.0,2021-09-15,6.69
-2.170265826394958,6.67,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755,买进,0.0,2021-09-16,7.06
-2.1451230138292554,7.13,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045,卖出,0.06896551724137931,2021-09-17,6.84
-2.1415311834627264,6.75,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734,买进,0.0,2021-09-22,6.95
-2.1463202906180987,6.92,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997,买进,0.0,2021-09-23,7.13
-2.1570957817176852,7.05,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357,卖出,0.01878612716763004,2021-09-24,6.96
-2.1822385942833877,7.0,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501,买进,0.0,2021-09-27,6.76
-2.167871272817272,6.74,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603,卖出,-0.03714285714285711,2021-09-28,6.8
-2.181041317494545,6.76,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152,持有,0.0,2021-09-29,6.4
-2.1714631031838008,6.41,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974,买进,0.0,2021-09-30,6.49
-2.1570957817176852,6.51,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633,买进,0.0,2021-10-08,6.91
-2.1606876120842142,6.91,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638,买进,0.0,2021-10-11,6.75
-2.122374754841239,6.75,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595,买进,0.0,2021-10-12,6.54
-2.0984292190643794,6.52,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554,买进,0.0,2021-10-13,6.43
-2.0948373886978504,6.43,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231,卖出,-0.013803680981595071,2021-10-14,6.38
-2.115191094108181,6.39,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643,买进,0.0,2021-10-15,6.24
-2.0960346654866937,6.16,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933,买进,0.0,2021-10-18,6.28
-2.0924428351201647,6.31,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638,买进,0.0,2021-10-19,6.16
-2.087653727964793,6.19,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355,买进,0.0,2021-10-20,6.22
-2.073286406498677,6.18,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192,买进,0.0,2021-10-21,6.08
-2.0948373886978504,6.08,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135,卖出,-0.016181229773462726,2021-10-22,6.04
-2.104415603008594,6.07,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547,买进,0.0,2021-10-25,5.96
-2.0924428351201647,5.97,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024,卖出,-0.01647446457990124,2021-10-26,5.9
-2.1020210494309084,5.89,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564,持有,0.0,2021-10-27,5.6
-2.111599263741652,5.58,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095,持有,0.0,2021-10-28,5.62
-2.1415311834627264,5.63,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665,买进,0.0,2021-10-29,5.81
-2.1283611387854537,5.81,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593,买进,0.0,2021-11-01,5.83
-2.121177478052396,5.84,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245,买进,0.0,2021-11-02,5.82
-2.1068101565862802,5.82,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333,买进,0.0,2021-11-03,5.93
-2.1008237726420655,5.93,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533,买进,0.0,2021-11-04,5.91
-2.073286406498677,5.9,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942,买进,0.0,2021-11-05,5.98
-2.039762656411074,5.96,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249,卖出,0.010169491525423662,2021-11-08,5.96
-2.0529327010883462,5.98,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232,买进,0.0,2021-11-09,5.98
-2.0493408707218177,6.03,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513,买进,0.0,2021-11-10,6.14
-2.036170826044545,6.12,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177,买进,0.0,2021-11-11,6.1
-2.0158171206342144,6.1,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933,买进,0.0,2021-11-12,6.13
-2.0062389063234707,6.15,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195,卖出,0.008196721311475526,2021-11-15,6.4
-2.017014397423057,6.42,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406,买进,0.0,2021-11-16,6.44
-1.9894770312796692,6.46,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582,买进,0.0,2021-11-17,6.34
-1.978701540180082,6.33,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118,卖出,-0.020123839009287908,2021-11-18,6.18
-2.0134225670565282,6.2,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108,买进,0.0,2021-11-19,6.26
-1.9990552455904127,6.29,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834,买进,0.0,2021-11-22,6.16
-1.978701540180082,6.16,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226,卖出,-0.020667726550079476,2021-11-23,6.11
-1.984687924124297,6.13,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094,持有,0.0,2021-11-24,6.14
-1.9966606920127268,6.12,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997,买进,0.0,2021-11-25,6.08
-1.9894770312796692,6.1,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825,买进,0.0,2021-11-26,6.12
-1.9403886829371069,5.95,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571,买进,0.0,2021-11-29,5.81
-1.9188377007379334,5.82,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415,买进,0.0,2021-11-30,6.1
-1.8170691736862807,6.09,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578,买进,0.0,2021-12-01,6.13
-1.6889605572800825,6.19,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653,买进,0.0,2021-12-02,6.03
-1.6290967178379339,6.1,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957,买进,0.0,2021-12-03,6.03
-1.481831672810248,6.04,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937,卖出,-0.009836065573770428,2021-12-06,5.97
-1.5057772085871075,5.98,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508,持有,0.0,2021-12-07,5.94
-1.5560628337185123,5.95,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679,持有,0.0,2021-12-08,5.97
-1.577613815917686,5.99,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657,买进,0.0,2021-12-09,6.08
-1.5812056462842148,6.07,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309,卖出,0.013355592654424051,2021-12-10,5.94
-1.6099402892164463,5.93,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427,买进,0.0,2021-12-13,5.96
-1.5991647981168595,5.95,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446,买进,0.0,2021-12-14,6.08
-1.570430155184628,6.13,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228,买进,0.0,2021-12-15,6.03
-1.523736360419752,6.03,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529,买进,0.0,2021-12-16,6.13
-1.4770425656548762,6.14,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375,买进,0.0,2021-12-17,6.09
-1.3644985475036366,6.07,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289,买进,0.0,2021-12-20,5.97
-1.3261856902606615,6.57,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926,卖出,0.08237232289950576,2021-12-21,6.57
-1.3740767618143803,7.22,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941,买进,0.0,2021-12-22,6.58
-1.3609067171371076,6.36,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173,卖出,-0.11911357340720215,2021-12-23,6.23
-1.3860495297028101,6.2,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675,持有,0.0,2021-12-24,6.36
-1.4219678333680994,6.28,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906,买进,0.0,2021-12-27,6.11
-1.487818056754463,6.17,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062,卖出,-0.017515923566879033,2021-12-28,6.72
-1.4961989942763636,6.75,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389,买进,0.0,2021-12-29,7.04
-1.5225390836309092,6.96,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603,卖出,0.031111111111111107,2021-12-30,6.76
-1.5991647981168595,6.67,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252,买进,0.0,2021-12-31,6.6
-1.529722744363967,6.69,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231,买进,0.0,2022-01-04,6.88
-1.4961989942763636,6.8,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194,买进,0.0,2022-01-05,6.87
-1.484226226387934,6.83,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059,卖出,0.004411764705882389,2022-01-06,6.72
-1.5177499764755373,6.8,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168,买进,0.0,2022-01-07,6.74
-1.439926985200744,6.66,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916,卖出,-0.0205882352941176,2022-01-10,6.72
-1.528525467575124,6.72,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639,买进,0.0,2022-01-11,6.58
-1.484226226387934,6.63,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105,买进,0.0,2022-01-12,6.65
-1.4985935478540497,6.65,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868,买进,0.0,2022-01-13,7.32
-1.438729708411901,7.39,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376,卖出,0.1112781954887217,2022-01-14,8.05
-1.5357091283081818,8.86,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324,买进,0.0,2022-01-17,8.86
-1.5824029230730579,9.75,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927,卖出,0.1004514672686231,2022-01-18,9.75
-1.6470558696705786,10.73,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899,买进,0.0,2022-01-19,10.73
-1.5907838605949587,11.8,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545,买进,0.0,2022-01-20,11.8
-1.4926071639098348,12.89,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401,卖出,0.09237288135593219,2022-01-21,12.98
-1.483028949599091,12.71,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932,买进,0.0,2022-01-24,13.29
-1.3213965831052896,14.0,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467,买进,0.0,2022-01-25,12.01
-1.2435735918304962,11.78,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147,买进,0.0,2022-01-26,12.65
-1.2196280560536368,11.51,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107,买进,0.0,2022-01-27,11.39
-1.0987031003804966,10.25,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612,卖出,-0.1094700260642919,2022-01-28,10.25
-1.1298322968904135,10.2,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553,买进,0.0,2022-02-07,10.81
-0.9334789035201663,10.78,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317,买进,0.0,2022-02-08,11.89
-0.801778456747439,12.69,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404,卖出,0.17717996289424864,2022-02-09,13.08
-0.7862138584924805,14.19,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336,持有,0.0,2022-02-10,14.39
-0.8173430550023976,14.39,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356,买进,0.0,2022-02-11,15.83
-0.7706492602375214,15.33,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426,卖出,0.0653231410701876,2022-02-14,14.42
-0.8592477426119017,14.62,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234,持有,0.0,2022-02-15,13.68
-1.0113018947949595,14.24,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237,持有,0.0,2022-02-16,12.81
-1.0484174752490913,12.01,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875,买进,0.0,2022-02-17,13.3
-0.9406625642532239,12.43,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642,买进,0.0,2022-02-18,12.56
-0.8460776979346292,12.72,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367,买进,0.0,2022-02-21,12.56
-0.6209896616321497,12.25,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675,卖出,-0.03694968553459124,2022-02-22,11.64
-0.518023857791654,11.49,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846,买进,0.0,2022-02-23,11.21
-0.25941207140157174,10.8,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954,卖出,-0.06005221932114878,2022-02-24,10.1
-0.5431666703573567,10.12,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807,持有,0.0,2022-02-25,10.16
-0.79818662638091,10.45,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667,持有,0.0,2022-02-28,10.07
-1.0280637698387611,9.92,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227,持有,0.0,2022-03-01,10.15
-1.2208253328424798,10.01,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174,买进,0.0,2022-03-02,9.85
-1.0627847967152073,9.85,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821,买进,0.0,2022-03-03,9.4
-0.9670026536077693,9.41,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573,买进,0.0,2022-03-04,9.01
-0.7538873851937202,8.88,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564,买进,0.0,2022-03-07,8.66
-0.7251527422614886,8.71,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686,卖出,-0.019144144144144136,2022-03-08,8.33
-0.6976153761181002,8.31,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016,买进,0.0,2022-03-09,8.21
-0.7275472958391745,8.35,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183,买进,0.0,2022-03-10,8.2
-0.6233842152098357,7.97,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577,买进,0.0,2022-03-11,9.02
-0.52041841136934,8.81,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116,卖出,0.10539523212045179,2022-03-14,8.32
-0.5467585007238857,8.24,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014,买进,0.0,2022-03-15,8.06
-0.4892892148594229,8.18,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425,卖出,-0.0072815533980583125,2022-03-16,8.3
-0.5467585007238857,8.39,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466,买进,0.0,2022-03-17,8.8
-0.5252075185247123,8.6,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474,买进,0.0,2022-03-18,8.51
-0.5108401970585964,8.36,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244,卖出,-0.027906976744186074,2022-03-21,8.88
-0.6904317153850424,8.87,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694,持有,0.0,2022-03-22,9.4
-0.9310843499424799,9.16,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595,持有,0.0,2022-03-23,9.07
-0.9693972071854552,8.89,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865,持有,0.0,2022-03-24,8.55
-1.0927167164362817,8.7,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735,买进,0.0,2022-03-25,8.52
-0.891574215910662,8.31,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371,买进,0.0,2022-03-28,8.7
-0.7251527422614886,8.64,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145,卖出,0.03971119133574008,2022-03-29,9.03
-0.8233294389466125,9.04,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551,持有,0.0,2022-03-30,8.9
-0.9945400197511577,8.89,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481,买进,0.0,2022-03-31,9.36
-0.9334789035201663,9.23,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723,卖出,0.03824521934758154,2022-04-01,9.34
-0.9047442605879347,9.36,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431,买进,0.0,2022-04-06,9.54
-0.891574215910662,9.3,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364,买进,0.0,2022-04-07,8.9
-0.9454516714085958,8.81,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681,卖出,-0.052688172043010774,2022-04-08,8.92
-0.9885536358069428,8.81,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097,买进,0.0,2022-04-11,8.2
-0.8125539478470257,8.19,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783,买进,0.0,2022-04-12,8.31
-0.8472749747234719,8.27,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354,买进,0.0,2022-04-13,7.58
-0.7754383673928937,7.66,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164,买进,0.0,2022-04-14,7.56
-0.6389488134647946,7.47,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755,买进,0.0,2022-04-15,7.3
-0.5659149293453734,7.2,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763,买进,0.0,2022-04-18,7.33
-0.5802822508114887,7.43,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683,卖出,0.03194444444444438,2022-04-19,7.32
-0.6317651527317365,7.67,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733,持有,0.0,2022-04-20,7.15
-0.6138060008990921,6.99,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162,持有,0.0,2022-04-21,6.71
-0.6880371618073565,6.63,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286,持有,0.0,2022-04-22,6.51
-0.700009929695786,6.45,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165,买进,0.0,2022-04-25,5.95
-0.662894349241654,5.98,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688,卖出,-0.07286821705426352,2022-04-26,5.72
-0.7598737691379347,5.6,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799,买进,0.0,2022-04-27,6.04
-0.6928262689627284,5.96,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104,买进,0.0,2022-04-28,5.91
-0.5958468490664477,5.9,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552,买进,0.0,2022-04-29,6.18
-0.6150032776879353,6.19,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556,买进,0.0,2022-05-05,6.24
-0.5012619827478524,6.05,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871,买进,0.0,2022-05-06,6.28
-0.4605545719271913,6.26,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567,买进,0.0,2022-05-09,6.44
-0.3803370270747123,6.32,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325,卖出,0.009584664536741293,2022-05-10,6.69
-0.48809193807057977,6.48,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763,买进,0.0,2022-05-11,6.57
-0.2270855981028115,6.56,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026,买进,0.0,2022-05-12,6.99
-0.24624202672429912,7.01,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868,买进,0.0,2022-05-13,6.66
0.038709849020328514,6.71,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092,买进,0.0,2022-05-16,6.73
0.11054645635090711,6.66,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004,卖出,-0.007451564828613983,2022-05-17,6.78
0.013567036454625966,7.15,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591,买进,0.0,2022-05-18,6.71
0.14287292964966736,6.4,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528,买进,0.0,2022-05-19,6.6
0.12491377781702291,6.6,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187,卖出,0.03124999999999989,2022-05-20,6.62
-0.19715367838173717,6.62,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176,买进,0.0,2022-05-23,6.82
-0.2665957321346299,6.8,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934,买进,0.0,2022-05-24,6.31
-0.2294801516804974,6.31,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397,卖出,-0.0720588235294118,2022-05-25,6.51
-0.28216033038958843,6.5,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985,买进,0.0,2022-05-26,6.55
-0.004392115378018469,6.55,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627,买进,0.0,2022-05-27,6.46
-0.011575776111076158,6.43,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223,卖出,-0.01832061068702292,2022-05-30,6.49
-0.06784778518669621,6.53,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127,买进,0.0,2022-05-31,6.43
-0.018759436844134274,6.43,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248,买进,0.0,2022-06-01,6.39
0.12251922423933659,6.4,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009,买进,0.0,2022-06-02,6.5
0.08660092057404772,6.48,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786,买进,0.0,2022-06-06,6.81
0.12132194745049386,6.8,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977,买进,0.0,2022-06-07,6.42
0.1584375279046259,6.49,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961,卖出,-0.04558823529411759,2022-06-08,6.29
-0.007983945744547527,6.22,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833,持有,0.0,2022-06-09,6.22
-0.22828287489165466,6.17,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518,持有,0.0,2022-06-10,6.22
-0.348010553775952,6.2,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096,买进,0.0,2022-06-13,6.3
-0.28216033038958843,6.26,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668,卖出,0.009677419354838646,2022-06-14,6.31
-0.3228677412102495,6.32,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136,买进,0.0,2022-06-15,6.54
-0.20673189269248118,6.45,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083,卖出,0.020569620253164538,2022-06-16,6.66
-0.2127182766366957,6.65,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054,持有,0.0,2022-06-17,6.56
-0.34561600019826616,6.56,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828,买进,0.0,2022-06-20,6.73
-0.35519421450900973,6.8,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909,卖出,0.03658536585365857,2022-06-21,6.83
-0.397098902118514,6.79,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131,买进,0.0,2022-06-22,6.62
-0.30490858937760507,6.61,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304,卖出,-0.026509572901325437,2022-06-23,6.75
-0.38991524138545586,6.81,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299,持有,0.0,2022-06-24,6.89
-0.535983009624299,7.0,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895,持有,0.0,2022-06-27,6.82
-0.5838740811780178,6.82,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916,持有,0.0,2022-06-28,6.94
-0.6054250633771913,6.93,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656,买进,0.0,2022-06-29,6.74
-0.5228129649470259,6.76,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794,买进,0.0,2022-06-30,6.68
-0.3923097949631418,6.73,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123,卖出,-0.004437869822485113,2022-07-01,6.61
-0.4066771164292576,6.61,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853,持有,0.0,2022-07-04,6.62
-0.39111251817429904,6.62,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288,买进,0.0,2022-07-05,6.48
-0.32167046442140634,6.45,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966,买进,0.0,2022-07-06,6.41
-0.31448680368834864,6.46,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478,卖出,0.0015503875968991916,2022-07-07,6.41
-0.3324459555209931,6.41,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605,持有,0.0,2022-07-08,7.05
-0.39829617890735675,7.05,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579,持有,0.0,2022-07-11,7.28
-0.5371802864131417,7.29,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734,持有,0.0,2022-07-12,7.13
-0.5347857328354558,7.18,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825,买进,0.0,2022-07-13,7.56
-0.40787439321810076,7.45,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089,卖出,0.0376044568245126,2022-07-14,7.46
-0.4605545719271913,7.3,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507,买进,0.0,2022-07-15,7.09
-0.3923097949631418,7.08,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803,卖出,-0.03013698630136983,2022-07-18,7.13
-0.35758876808669565,7.1,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499,买进,0.0,2022-07-19,7.2
-0.30490858937760507,7.21,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768,买进,0.0,2022-07-20,7.92
-0.2713848392900017,8.06,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115,买进,0.0,2022-07-21,7.92
-0.18518091049330768,7.82,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996,买进,0.0,2022-07-22,7.86
-0.052283186931737245,7.99,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802,买进,0.0,2022-07-25,7.67
0.14526748322735325,7.77,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592,卖出,-0.02753441802252824,2022-07-26,7.8
0.09977096525132037,7.7,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197,买进,0.0,2022-07-27,7.83
0.3535936444860305,7.88,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492,卖出,0.02337662337662334,2022-07-28,7.71
0.2901379746773532,7.72,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984,持有,0.0,2022-07-29,7.84
0.1728048493707417,7.85,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606,持有,0.0,2022-08-01,8.2
0.17998851010379938,8.13,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486,买进,0.0,2022-08-02,7.58
0.2542196710120639,7.66,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039,卖出,-0.05781057810578113,2022-08-03,7.68
0.10815190277322122,7.56,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769,持有,0.0,2022-08-04,8.45
0.03631529544264262,8.58,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788,买进,0.0,2022-08-05,8.67
0.1009682420401631,8.5,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041,卖出,-0.009324009324009333,2022-08-08,8.75
0.038709849020328514,8.67,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914,持有,0.0,2022-08-09,8.86
-0.10017425848545645,8.81,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995,买进,0.0,2022-08-10,8.57
-0.048691356565208614,8.66,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037,卖出,-0.01702610669693534,2022-08-11,8.99
-0.07143961555322484,8.88,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091,买进,0.0,2022-08-12,9.12
-0.02115399042182017,8.88,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597,买进,0.0,2022-08-15,8.74
0.1320974385500806,8.75,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153,买进,0.0,2022-08-16,8.58
0.1584375279046259,8.67,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034,卖出,-0.00914285714285715,2022-08-17,8.93
0.1344919921277665,8.9,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432,买进,0.0,2022-08-18,8.53
0.21949864413561773,8.5,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269,卖出,-0.04494382022471914,2022-08-19,8.48
0.26619243890049377,8.45,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608,买进,0.0,2022-08-22,8.12
0.3080971265099976,8.13,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759,买进,0.0,2022-08-23,8.21
0.27816520678892326,8.26,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573,买进,0.0,2022-08-24,7.71
0.20632859945834509,7.7,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024,买进,0.0,2022-08-25,7.54
0.27936248357776644,7.53,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746,买进,0.0,2022-08-26,7.67
0.37394734989636125,7.55,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144,卖出,0.0026560424966798903,2022-08-29,7.76
0.3715527963186753,7.75,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909,买进,0.0,2022-08-30,7.54
0.3511990909083446,7.55,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061,买进,0.0,2022-08-31,7.18
0.37634190347404717,7.22,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139,卖出,-0.04370860927152319,2022-09-01,7.15
0.35958002843024545,7.15,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518,持有,0.0,2022-09-02,7.28
0.3464099837529728,7.31,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724,买进,0.0,2022-09-05,7.08
0.3799337338405762,7.12,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147,买进,0.0,2022-09-06,7.15
0.35958002843024545,7.19,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373,卖出,0.009831460674157343,2022-09-07,7.05
0.40986565356165056,7.05,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027,持有,0.0,2022-09-08,6.81
0.40986565356165056,6.8,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414,买进,0.0,2022-09-09,6.85
0.4661376626372702,6.86,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478,买进,0.0,2022-09-13,6.9
0.5834707879438816,6.74,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736,买进,0.0,2022-09-14,6.73
0.6672801631628897,6.79,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557,卖出,0.007418397626112733,2022-09-15,6.54
0.7020011900393358,6.54,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169,持有,0.0,2022-09-16,6.56
0.6768583774736338,6.48,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886,持有,0.0,2022-09-19,6.41
0.5930490022546252,6.45,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978,买进,0.0,2022-09-20,6.47
0.5750898504219808,6.45,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787,卖出,0.0,2022-09-21,6.63
0.5499470378562783,6.55,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173,买进,0.0,2022-09-22,6.79
0.6373482434418154,6.75,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123,卖出,0.030534351145038195,2022-09-23,6.45
0.6074163237207411,6.43,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414,持有,0.0,2022-09-26,6.21
0.5152260109798321,6.22,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702,持有,0.0,2022-09-27,6.32
0.5355797163901629,6.29,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092,买进,0.0,2022-09-28,6.08
0.6553073952744602,6.13,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329,卖出,-0.025437201907790166,2022-09-29,6.07
0.6840420382066914,6.05,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826,持有,0.0,2022-09-30,6.1
0.6313618594976004,6.17,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113,持有,0.0,2022-10-10,6.26
0.56670891290008,6.19,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696,买进,0.0,2022-10-11,6.89
0.5786816807885099,7.08,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466,卖出,0.1437802907915993,2022-10-12,7.14
0.42902208218313814,7.0,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798,持有,0.0,2022-10-13,7.12
0.40986565356165056,7.09,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312,持有,0.0,2022-10-14,7.15
0.3990901624620638,7.17,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035,买进,0.0,2022-10-17,7.2
0.4577567251153693,7.25,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107,卖出,0.011157601115760122,2022-10-18,7.33
0.46972949300379924,7.33,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497,买进,0.0,2022-10-19,8.06
0.529593332445948,8.09,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215,卖出,0.10368349249658933,2022-10-20,7.68
0.48170226089222873,7.41,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562,持有,0.0,2022-10-21,7.21
0.41465476071702234,7.21,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773,买进,0.0,2022-10-24,7.04
0.4936750287806586,7.0,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747,买进,0.0,2022-10-25,6.92
0.47332132337032784,6.92,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266,卖出,-0.011428571428571439,2022-10-26,7.29
0.4936750287806586,7.2,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488,买进,0.0,2022-10-27,7.61
0.5655116361112372,7.62,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696,买进,0.0,2022-10-28,7.46
0.6577019488521462,7.61,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971,买进,0.0,2022-10-31,7.96
0.6612937792186748,7.96,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844,买进,0.0,2022-11-01,8.09
0.7451031544376833,8.09,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125,卖出,0.016331658291457274,2022-11-02,7.98
0.7510895383818978,7.92,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925,买进,0.0,2022-11-03,7.86
1.1366126643893353,7.95,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276,买进,0.0,2022-11-04,7.94
1.3066259684050376,7.93,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161,卖出,-0.0025157232704403096,2022-11-07,8.11
1.1402044947558643,8.05,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027,持有,0.0,2022-11-08,8.23
1.1402044947558643,8.38,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526,持有,0.0,2022-11-09,9.05
1.0683678874252858,9.03,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152,买进,0.0,2022-11-10,8.41
1.1030889143017326,8.33,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295,卖出,-0.07751937984496117,2022-11-11,8.0
1.1042861910905755,7.78,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178,买进,0.0,2022-11-14,8.19
1.1785173519988394,8.1,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184,卖出,0.041131105398457504,2022-11-15,8.1
1.1976737806203275,8.1,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951,买进,0.0,2022-11-16,8.13
1.2754967718951207,8.1,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265,买进,0.0,2022-11-17,8.45
1.2515512361182608,8.45,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555,卖出,0.04320987654320983,2022-11-18,8.2
1.2288029771302447,8.04,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326,持有,0.0,2022-11-21,8.39
1.1641500305327241,8.3,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477,持有,0.0,2022-11-22,7.9
1.1677418608992531,7.9,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398,买进,0.0,2022-11-23,7.96
1.1928846734649556,7.83,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202,卖出,-0.008860759493670921,2022-11-24,7.75
1.2048574413533848,7.73,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622,持有,0.0,2022-11-25,8.3
1.2300002539190873,8.09,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146,持有,0.0,2022-11-28,7.83
1.2371839146521455,7.77,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763,买进,0.0,2022-11-29,8.61
1.5209385136079299,8.82,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178,卖出,0.13513513513513523,2022-11-30,8.55
1.4562855670104093,8.65,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382,持有,0.0,2022-12-01,8.54
1.4874147635203265,8.5,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696,买进,0.0,2022-12-02,8.51
1.5101630225083436,8.54,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782,卖出,0.004705882352941076,2022-12-05,8.57
1.4514964598550375,8.48,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567,持有,0.0,2022-12-06,8.47
1.3569115935364429,8.46,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839,持有,0.0,2022-12-07,8.6
1.3533197631699136,8.56,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195,持有,0.0,2022-12-08,8.34
1.3652925310583437,8.26,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027,持有,0.0,2022-12-09,8.01
1.4083944954566907,8.08,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799,持有,0.0,2022-12-12,8.36
1.3593061471141283,8.28,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369,持有,0.0,2022-12-13,8.13
1.2910613701500788,8.0,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267,持有,0.0,2022-12-14,8.11
1.3150069059269385,7.98,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481,买进,0.0,2022-12-15,8.92
1.2479594057517318,8.72,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701,卖出,0.09273182957393486,2022-12-16,8.44
1.141401771544707,8.46,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667,持有,0.0,2022-12-19,8.14
1.106680744668261,8.36,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915,买进,0.0,2022-12-20,8.34
1.086327039257931,8.21,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445,卖出,-0.017942583732057246,2022-12-21,8.22
1.008504047983137,8.12,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205,买进,0.0,2022-12-22,7.4
1.141401771544707,7.06,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897,买进,0.0,2022-12-23,7.31
1.1354153876004924,7.3,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024,卖出,0.03399433427762043,2022-12-26,7.41
1.1042861910905755,7.39,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759,买进,0.0,2022-12-27,7.35
1.0994970839352036,7.3,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734,卖出,-0.012178619756427585,2022-12-28,7.16
1.0108986015608232,7.14,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129,持有,0.0,2022-12-29,7.17
0.7379194937046252,7.18,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869,买进,0.0,2022-12-30,7.24
0.9103273512980131,7.2,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267,买进,0.0,2023-01-03,7.6
1.0444223516484268,7.61,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334,卖出,0.056944444444444464,2023-01-04,7.72
0.891170922676526,7.69,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546,持有,0.0,2023-01-05,7.8
0.8768036012104106,7.72,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112,持有,0.0,2023-01-06,7.61
0.7403140472823114,7.6,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932,持有,0.0,2023-01-09,7.59
0.6074163237207411,7.62,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452,持有,0.0,2023-01-10,7.72
0.6157972612426419,7.66,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794,持有,0.0,2023-01-11,7.56
0.6445319041748735,7.56,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324,买进,0.0,2023-01-12,7.48
0.7163685115054517,7.55,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272,卖出,-0.0013227513227512947,2023-01-13,7.66
0.7474977080153687,7.68,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056,持有,0.0,2023-01-16,7.69
0.7714432437922286,7.7,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337,持有,0.0,2023-01-17,7.43
0.6852393149955346,7.47,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447,买进,0.0,2023-01-18,7.44
0.7403140472823114,7.45,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774,买进,0.0,2023-01-19,7.54
0.7606677526926414,7.54,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677,买进,0.0,2023-01-20,7.67
0.7846132884695012,7.81,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645,买进,0.0,2023-01-30,7.78
1.1713336912657812,7.71,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043,买进,0.0,2023-01-31,7.78
1.1210480661343771,7.73,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552,卖出,0.0025940337224384514,2023-02-01,8.03
0.9965312800947079,8.05,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258,买进,0.0,2023-02-02,7.95
1.0025176640389224,7.95,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413,卖出,-0.01242236024844727,2023-02-03,8.15
0.9582184228517328,8.09,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766,持有,0.0,2023-02-06,8.1
0.9725857443178482,8.08,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871,持有,0.0,2023-02-07,8.35
1.0228713694492533,8.3,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414,买进,0.0,2023-02-08,8.21
1.0851297624690874,8.14,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084,卖出,-0.019277108433734955,2023-02-09,8.29
1.0875243160467738,8.34,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068,持有,0.0,2023-02-10,8.28
1.1222453429232198,8.28,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693,买进,0.0,2023-02-13,8.24
1.1581636465885088,8.24,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962,卖出,-0.004830917874396033,2023-02-14,8.15
1.09829980714636,8.24,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207,持有,0.0,2023-02-15,8.4
1.070762441002972,8.43,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995,持有,0.0,2023-02-16,8.19
1.0647760570587574,8.25,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589,持有,0.0,2023-02-17,8.03
1.0743542713695011,8.1,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799,持有,0.0,2023-02-20,8.3
0.9749802978955344,8.33,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648,买进,0.0,2023-02-21,8.49
1.008504047983137,8.78,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185,卖出,0.0540216086434573,2023-02-22,8.69
0.9642048067959472,8.59,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746,买进,0.0,2023-02-23,8.31
0.9989258336723934,8.26,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027,卖出,-0.03841676367869617,2023-02-24,8.37
0.9989258336723934,8.25,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024,持有,0.0,2023-02-27,8.09
0.9665993603736336,8.21,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505,买进,0.0,2023-02-28,8.29
0.980966681839749,8.25,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754,卖出,0.0048721071863579955,2023-03-01,8.48
0.9103273512980131,8.45,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384,持有,0.0,2023-03-02,8.52
0.9366674406525592,8.55,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027,持有,0.0,2023-03-03,8.36
0.9366674406525592,8.41,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482,持有,0.0,2023-03-06,8.16
0.918708288819914,8.18,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994,持有,0.0,2023-03-07,7.92
0.9175110120310712,7.93,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615,持有,0.0,2023-03-08,8.05
0.9055382441426413,8.08,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976,持有,0.0,2023-03-09,8.06
0.8289125296566909,7.94,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883,持有,0.0,2023-03-10,7.98
0.8061642706686747,7.98,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649,持有,0.0,2023-03-13,8.12
0.7079875739835508,8.29,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195,持有,0.0,2023-03-14,8.37
0.7307358329715675,8.42,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547,持有,0.0,2023-03-15,8.14
0.7558786455372696,8.03,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525,持有,0.0,2023-03-16,7.89
0.7283412793938816,7.92,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727,持有,0.0,2023-03-17,8.13
0.703198466828179,8.16,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391,持有,0.0,2023-03-20,7.95
0.7055930204058649,7.93,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482,买进,0.0,2023-03-21,8.35
0.8935654762542122,8.61,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198,卖出,0.08575031525851194,2023-03-22,8.99
0.9007491369872695,8.91,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884,买进,0.0,2023-03-23,8.97


==> pic/Before_setting/____________________/________/log/Magnificent_Blast.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,买进,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,买进,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,卖出,0.024358974358974373,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,买进,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,卖出,-0.0008316008316008139,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,买进,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,-0.009897070467141725,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,买进,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,买进,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,买进,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,卖出,0.08275634685130251,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,买进,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,买进,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,买进,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,买进,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,买进,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.003663003663003644,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,买进,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,-0.023708996427411512,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,买进,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,卖出,0.042795051822133105,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,买进,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,卖出,0.0648387096774193,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,买进,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,买进,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,买进,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,买进,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.004117647058823546,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,买进,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.06360424028268552,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,买进,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.0061688311688310946,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,买进,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,买进,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.00032299741602060756,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,买进,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.004718693284936443,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,买进,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,-0.016780821917808168,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,买进,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0029651593773164673,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,买进,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,买进,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,买进,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.01953519703603913,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,买进,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,买进,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,买进,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,卖出,0.11517367458866538,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,卖出,-0.013044861597200133,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,买进,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,卖出,0.0019292604501607304,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,买进,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,卖出,0.007936507936507936,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,买进,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,卖出,-0.01517027863777085,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,买进,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,-0.007563819728963189,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,买进,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,买进,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.0019907100199071754,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,买进,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.011132940406024881,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,买进,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,买进,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.0436187399030694,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,买进,0.0,2023-03-23,31.34


==> pic/Before_setting/____________________/________/log/Red_Bean_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,买进,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,买进,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,0.0033557046979866547,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,买进,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,买进,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,买进,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.02325581395348847,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,买进,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,买进,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,买进,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,买进,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,-0.009063444108761405,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,买进,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,买进,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,买进,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,买进,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.02337662337662334,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,买进,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,买进,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,买进,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,买进,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,买进,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.056097560975609646,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,买进,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,买进,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,买进,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,买进,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,0.0,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,买进,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,买进,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.005524861878453044,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,买进,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,买进,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,买进,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,买进,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,买进,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,买进,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,买进,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.006329113924050638,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,买进,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.015576323987538885,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,买进,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.01506024096385537,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,买进,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,买进,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,买进,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,买进,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,卖出,0.02941176470588238,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,持有,0.0,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,买进,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,买进,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,买进,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,买进,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,买进,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,买进,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.015923566878980975,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,买进,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,买进,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,卖出,0.05750798722044734,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,卖出,0.039877300613497035,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,持有,0.0,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,买进,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,买进,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.07142857142857142,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,买进,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,买进,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,买进,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,-0.0026737967914439117,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,买进,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,买进,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,买进,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,卖出,0.03439153439153448,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.0025575447570331936,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,买进,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,-0.005102040816326535,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,买进,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,0.0025906735751295936,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,买进,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,卖出,0.00956937799043063,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,卖出,0.09112149532710273,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,卖出,0.04228329809725143,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,卖出,0.03703703703703711,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,卖出,0.051233396584440316,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,卖出,0.08990825688073398,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,持有,0.0,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,买进,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,-0.027868852459016383,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,买进,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,买进,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.04046242774566473,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,买进,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,卖出,0.1154684095860567,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,卖出,-0.029411764705882377,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,持有,0.0,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,卖出,0.07590132827324486,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,持有,0.0,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,买进,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,-0.006837606837606844,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,买进,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,买进,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,买进,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,买进,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,买进,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,0.0,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,买进,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,买进,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,买进,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,-0.02586206896551715,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,买进,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.0,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,买进,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.05919661733615208,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,买进,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,买进,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.021317829457364403,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,买进,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,卖出,0.05479452054794508,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,买进,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,-0.013232514177693815,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,买进,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,-0.009779951100244507,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,买进,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,卖出,0.06845965770171156,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,买进,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,买进,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,买进,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,-0.007042253521126611,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/Before_setting/____________________/________/log/ST_Yi_Paper.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2583599393318512,13.6,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233,持有,0.0,2022-11-11,13.59
-1.228935390962533,13.51,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043,买进,0.0,2022-11-14,13.65
-1.1700862942238963,13.79,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528,卖出,0.02072538860103622,2022-11-15,13.9
-1.1953073356833122,13.83,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764,买进,0.0,2022-11-16,13.82
-1.0397775800169164,13.79,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386,买进,0.0,2022-11-17,13.89
-0.9515039349089617,13.91,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105,卖出,0.008701957940536693,2022-11-18,13.5
-1.0986266767555524,13.53,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431,持有,0.0,2022-11-21,13.39
-1.0818126491159423,13.58,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756,持有,0.0,2022-11-22,13.29
-1.157475773494189,13.31,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195,持有,0.0,2022-11-23,13.18
-1.157475773494189,13.22,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327,持有,0.0,2022-11-24,13.25
-1.1742898011337988,13.35,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804,持有,0.0,2022-11-25,13.27
-1.308802022250682,13.11,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001,买进,0.0,2022-11-28,13.16
-1.220528377142728,13.2,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032,买进,0.0,2022-11-29,13.18
-1.1070336905753582,13.2,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659,买进,0.0,2022-11-30,13.02
-0.99774251091789,13.13,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195,买进,0.0,2022-12-01,13.19
-0.99774251091789,13.18,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338,买进,0.0,2022-12-02,13.28
-0.9052653589000335,13.29,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836,卖出,0.008345978755690398,2022-12-05,13.33
-0.9178758796297409,13.37,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386,持有,0.0,2022-12-06,13.11
-0.9052653589000335,13.03,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723,持有,0.0,2022-12-07,13.16
-0.8758408105307152,13.16,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343,买进,0.0,2022-12-08,13.3
-0.7077005341346113,13.35,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518,卖出,0.014437689969604825,2022-12-09,13.34
-0.8127882068821761,13.32,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232,持有,0.0,2022-12-12,13.64
-0.7791601516029554,14.88,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383,买进,0.0,2022-12-13,14.45
-0.6824794926751956,14.48,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669,卖出,-0.026881720430107548,2022-12-14,13.99
-0.7581426170534429,14.11,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416,持有,0.0,2022-12-15,13.72
-0.8548232759812019,13.85,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314,持有,0.0,2022-12-16,13.61
-0.9767249763683775,13.63,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879,持有,0.0,2022-12-19,13.27
-0.9851319901881825,13.17,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786,买进,0.0,2022-12-20,13.2
-0.9136723727198385,13.13,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534,买进,0.0,2022-12-21,13.22
-0.8422127552514944,13.4,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715,买进,0.0,2022-12-22,13.0
-0.7539391101435395,13.0,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938,买进,0.0,2022-12-23,13.12
-0.7161075479544163,13.11,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275,卖出,0.008461538461538418,2022-12-26,13.22
-0.7119040410445138,13.43,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494,持有,0.0,2022-12-27,13.35
-0.7455320963237346,13.27,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251,持有,0.0,2022-12-28,13.13
-0.7119040410445138,13.14,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509,持有,0.0,2022-12-29,13.05
-0.678275985765293,13.08,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498,买进,0.0,2022-12-30,13.19
-0.4891181748196767,13.21,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217,买进,0.0,2023-01-03,13.15
-0.4554901195404559,13.15,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297,买进,0.0,2023-01-04,13.57
-0.3840305020721118,13.39,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542,卖出,0.01825095057034222,2023-01-05,13.6
-0.42606557117113764,13.55,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496,持有,0.0,2023-01-06,13.41
-0.4218620642612351,13.46,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985,持有,0.0,2023-01-09,13.28
-0.37982699516220936,13.28,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103,买进,0.0,2023-01-10,13.12
-0.3335884191532803,13.06,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478,卖出,-0.01656626506024088,2023-01-11,12.87
-0.42606557117113764,12.9,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763,持有,0.0,2023-01-12,12.75
-0.47650765408996915,12.75,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738,买进,0.0,2023-01-13,12.81
-0.4596936264503584,12.77,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437,买进,0.0,2023-01-16,12.86
-0.26212880168493624,12.78,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919,卖出,0.0007830853563038204,2023-01-17,12.81
-0.24111126713542375,12.75,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646,持有,0.0,2023-01-18,12.83
-0.1612446358472747,12.76,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896,持有,0.0,2023-01-19,12.9
-0.14443060820766393,12.91,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009,买进,0.0,2023-01-20,13.02
0.1540183823954198,13.15,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542,买进,0.0,2023-01-30,13.17
0.3557867140707444,13.17,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137,卖出,0.0015209125475284847,2023-01-31,13.39
0.23808852059347207,13.4,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313,持有,0.0,2023-02-01,13.5
0.1918499445845438,13.5,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314,持有,0.0,2023-02-02,13.41
0.13720435475580978,13.46,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004,买进,0.0,2023-02-03,13.3
0.21286747913405632,13.3,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695,买进,0.0,2023-02-06,13.44
0.2717165758726929,13.45,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064,卖出,0.011278195488721696,2023-02-07,13.51
0.26751306896279037,13.51,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974,买进,0.0,2023-02-08,13.67
0.36419372789054943,13.66,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384,买进,0.0,2023-02-09,13.7
0.6878637599530496,13.7,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107,买进,0.0,2023-02-10,13.73
0.9652952160066208,13.75,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487,买进,0.0,2023-02-13,13.65
0.9610917090967176,13.66,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038,卖出,-0.006545454545454535,2023-02-14,13.65
0.8055619534303227,13.69,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285,持有,0.0,2023-02-15,13.69
0.549148031926264,13.73,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672,买进,0.0,2023-02-16,13.42
0.7929514327006144,13.41,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577,买进,0.0,2023-02-17,13.44
0.9190566399976925,13.48,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816,买进,0.0,2023-02-20,13.65
1.2679477135196071,13.68,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905,卖出,0.014836795252225466,2023-02-21,13.77
0.8980391054481792,13.67,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344,持有,0.0,2023-02-22,13.98
0.885428584718471,13.91,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748,持有,0.0,2023-02-23,13.83
0.9064461192679842,13.83,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636,买进,0.0,2023-02-24,13.91
0.868614557078861,13.88,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616,买进,0.0,2023-02-27,13.64
1.1208249716730172,13.64,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966,买进,0.0,2023-02-28,13.69
1.4823265659246398,13.69,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239,买进,0.0,2023-03-01,13.8
1.8606421878158728,13.87,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795,买进,0.0,2023-03-02,13.87
2.2599753442566186,13.87,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956,卖出,0.0,2023-03-03,13.81
1.8690492016356777,13.66,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858,持有,0.0,2023-03-06,13.5
1.4697160451949316,13.6,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985,买进,0.0,2023-03-07,13.17
1.7135194459692813,13.27,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308,卖出,-0.02426470588235295,2023-03-08,13.35
1.3267968102582435,13.38,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864,持有,0.0,2023-03-09,13.2
1.234319658240387,13.2,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085,持有,0.0,2023-03-10,12.89
0.868614557078861,12.9,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692,买进,0.0,2023-03-13,12.87
0.8139689672501277,12.87,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705,买进,0.0,2023-03-14,12.7
0.8307829948897377,12.79,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614,买进,0.0,2023-03-15,12.94
1.1460460131324322,12.89,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451,买进,0.0,2023-03-16,12.65
1.3898494139067818,12.65,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142,买进,0.0,2023-03-17,12.81
1.7639615288881128,12.75,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784,卖出,0.00790513833992092,2023-03-20,12.69
1.8017930910772362,12.69,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978,买进,0.0,2023-03-21,12.91
1.8858632292752877,12.87,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818,卖出,0.014184397163120546,2023-03-22,13.07
1.902677256914899,12.97,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116,买进,0.0,2023-03-23,13.03


==> pic/Before_setting/____________________/________/log/Transfer_of_intellectual_education.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.2608820201041664,25.0,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593,买进,0.0,2021-09-15,24.1
-1.4973600885138485,23.96,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169,买进,0.0,2021-09-16,22.83
-1.2469577346051957,23.07,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162,买进,0.0,2021-09-17,22.16
-0.9719256409678231,21.5,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007,买进,0.0,2021-09-22,21.74
-0.6702113292910038,21.74,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876,买进,0.0,2021-09-23,22.21
-0.33770984295328516,21.9,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705,买进,0.0,2021-09-24,21.99
0.02763129635606079,22.63,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045,买进,0.0,2021-09-27,22.08
0.42991704525848656,21.22,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768,买进,0.0,2021-09-28,21.42
0.8732523603754455,21.0,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125,卖出,-0.010367577756833123,2021-09-29,20.0
0.3868150007332265,20.0,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021,持有,0.0,2021-09-30,21.11
0.15283247331038702,21.09,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765,买进,0.0,2021-10-08,21.35
0.4155496970833999,21.36,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158,卖出,0.012802275960170677,2021-10-11,21.78
0.154884951621114,22.11,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904,买进,0.0,2021-10-12,21.16
0.36423773931523334,23.28,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836,买进,0.0,2021-10-13,23.28
0.5859053968737125,24.79,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127,买进,0.0,2021-10-14,25.61
1.043608060165758,25.94,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781,买进,0.0,2021-10-15,23.91
1.328902545356764,23.08,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517,买进,0.0,2021-10-18,23.45
1.8625469061456963,23.85,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164,卖出,0.03336221837088402,2021-10-19,23.52
2.0021154312751093,23.62,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022,持有,0.0,2021-10-20,23.13
1.7250308593270096,23.02,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737,持有,0.0,2021-10-21,23.44
1.5033632017685306,23.65,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325,持有,0.0,2021-10-22,22.78
1.5567276378474233,22.92,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593,持有,0.0,2021-10-25,22.78
1.2324360647526111,22.98,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379,持有,0.0,2021-10-26,22.36
1.226278629820431,21.96,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006,持有,0.0,2021-10-27,21.59
1.3596897200176643,21.44,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023,持有,0.0,2021-10-28,21.6
1.4541037223110902,21.4,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307,持有,0.0,2021-10-29,21.52
1.070290278205205,21.8,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849,持有,0.0,2021-11-01,21.94
0.6844243557885923,21.97,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886,持有,0.0,2021-11-02,21.15
0.3498703911401467,21.1,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728,买进,0.0,2021-11-03,21.35
0.3765526091795931,21.64,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227,买进,0.0,2021-11-04,21.3
0.8137304893643724,21.07,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557,买进,0.0,2021-11-05,21.67
1.1339171058377313,21.62,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021,卖出,0.026103464641670654,2021-11-08,21.15
0.984086189154685,21.19,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726,买进,0.0,2021-11-09,21.45
0.7849957930141991,21.42,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475,买进,0.0,2021-11-10,21.92
0.7090540955173125,21.65,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098,卖出,0.01073762838468706,2021-11-11,22.08
0.5653806137664462,22.08,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423,持有,0.0,2021-11-12,21.93
0.4278645669477596,21.72,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648,买进,0.0,2021-11-15,22.22
0.6084826582917063,22.07,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993,卖出,0.01611418047882143,2021-11-16,21.2
0.5982202667380728,21.31,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022,持有,0.0,2021-11-17,21.96
0.42991704525848656,21.82,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236,持有,0.0,2021-11-18,21.37
0.5079112210660995,21.38,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736,买进,0.0,2021-11-19,21.19
0.5038062644446463,21.19,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266,卖出,-0.0088868101028998,2021-11-22,21.37
0.3745001308688668,21.21,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499,买进,0.0,2021-11-23,21.55
0.579747961941533,21.54,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086,买进,0.0,2021-11-24,21.81
0.577695483630806,22.5,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631,买进,0.0,2021-11-25,23.99
0.7583135749747527,23.97,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602,卖出,0.06533333333333328,2021-11-26,22.73
0.42581208863703335,22.27,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331,持有,0.0,2021-11-29,23.43
0.17951469134983414,23.43,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077,买进,0.0,2021-11-30,23.66
0.22056425756436723,23.38,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525,卖出,-0.0021340162185232913,2021-12-01,23.15
0.2267216924965467,23.78,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753,买进,0.0,2021-12-02,23.29
0.2020919527678273,22.81,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999,买进,0.0,2021-12-03,22.4
0.2821386068861672,22.09,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877,买进,0.0,2021-12-06,21.71
0.2657187804003535,21.65,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945,买进,0.0,2021-12-07,21.88
0.33550304296506,21.88,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666,买进,0.0,2021-12-08,21.99
0.42581208863703335,22.21,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159,买进,0.0,2021-12-09,22.98
0.5284360041733664,22.87,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803,买进,0.0,2021-12-10,22.79
0.6967392256529528,23.07,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882,买进,0.0,2021-12-13,22.84
0.803468097810739,22.7,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345,卖出,-0.016038144776766405,2021-12-14,23.4
0.7234214436923991,23.1,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237,买进,0.0,2021-12-15,23.18
0.8691474037539922,23.38,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631,买进,0.0,2021-12-16,23.67
1.3555847633962104,23.41,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646,卖出,0.0012831479897348647,2021-12-17,22.94
1.207806325023891,23.15,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292,持有,0.0,2021-12-20,21.98
0.9122494482792523,22.0,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075,持有,0.0,2021-12-21,22.3
0.7542086183532988,22.23,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229,持有,0.0,2021-12-22,22.25
0.6905817907207725,22.25,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654,持有,0.0,2021-12-23,22.39
0.5818004402522592,22.86,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259,持有,0.0,2021-12-24,22.12
0.4093922621512197,21.26,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644,买进,0.0,2021-12-27,22.16
0.6638995726813262,22.39,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603,卖出,0.05315145813734708,2021-12-28,21.47
0.6125876149131596,21.48,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452,持有,0.0,2021-12-29,21.01
0.33345056465433376,20.97,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033,持有,0.0,2021-12-30,21.16
0.3026633899934334,21.19,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082,买进,0.0,2021-12-31,21.0
0.30061091168270715,20.88,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464,卖出,-0.014629542236904306,2022-01-04,21.05
0.30471586830416036,21.02,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835,持有,0.0,2022-01-05,20.84
0.10973042878512768,20.8,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276,持有,0.0,2022-01-06,20.89
0.0009490783166143976,20.71,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135,持有,0.0,2022-01-07,20.0
-0.09141244566608522,19.76,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773,买进,0.0,2022-01-10,19.82
-0.056520314383732354,19.85,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134,卖出,0.004554655870445337,2022-01-11,19.93
-0.007260834926292072,20.11,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943,买进,0.0,2022-01-12,19.94
0.15283247331038702,19.78,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767,买进,0.0,2022-01-13,19.5
0.17540973472838017,19.41,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124,买进,0.0,2022-01-14,18.9
0.14462256006748053,19.02,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351,买进,0.0,2022-01-17,19.16
0.12409777696021364,19.07,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917,卖出,0.0026288117770767987,2022-01-18,18.87
-0.0031558783048388377,18.4,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427,持有,0.0,2022-01-19,18.31
0.0009490783166143976,18.31,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405,持有,0.0,2022-01-20,17.44
-0.13246201188061904,17.33,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964,买进,0.0,2022-01-21,17.05
-0.13656696850207226,17.06,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736,卖出,-0.015579919215233676,2022-01-24,17.35
-0.1673541431629719,17.3,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314,持有,0.0,2022-01-25,16.6
-0.15093431667715895,16.59,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756,买进,0.0,2022-01-26,16.55
0.23287912742872693,16.61,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266,卖出,0.001205545509342952,2022-01-27,15.73
0.0871531673671338,15.91,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816,持有,0.0,2022-01-28,16.2
0.007106513248794615,16.51,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583,持有,0.0,2022-02-07,16.64
0.04610360115260071,16.64,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569,买进,0.0,2022-02-08,16.71
0.10357299385294746,16.91,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275,卖出,0.016225961538461512,2022-02-09,16.85
0.06457590594914063,16.85,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612,买进,0.0,2022-02-10,16.74
0.07894325412422733,16.74,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597,卖出,-0.006528189910979405,2022-02-11,16.41
-0.017523226479925526,16.36,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884,买进,0.0,2022-02-14,16.66
0.3806575658010463,16.78,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987,买进,0.0,2022-02-15,17.09
0.8178354459858257,17.39,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427,买进,0.0,2022-02-16,17.1
1.3001678490065907,16.87,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543,买进,0.0,2022-02-17,16.62
1.8297072531740697,16.61,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197,买进,0.0,2022-02-18,16.7
2.4126110934204417,16.68,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807,买进,0.0,2022-02-21,18.37
2.507025095713868,18.2,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316,买进,0.0,2022-02-22,18.06
3.1576607202142193,18.06,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614,买进,0.0,2022-02-23,18.6
3.8739756506578247,18.6,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042,买进,0.0,2022-02-24,17.56
3.564051425738099,17.58,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936,买进,0.0,2022-02-25,17.6
3.5763662956024582,17.3,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062,卖出,-0.0159271899886233,2022-02-28,17.54
3.0345120215706194,17.58,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256,买进,0.0,2022-03-01,18.01
3.7385120821498643,17.74,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454,卖出,0.009101251422070543,2022-03-02,17.88
3.1473983286605867,18.1,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412,持有,0.0,2022-03-03,17.82
2.578861836589301,17.71,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944,持有,0.0,2022-03-04,18.5
2.6404361859111014,17.64,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495,买进,0.0,2022-03-07,16.87
2.6999580569221746,16.51,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485,卖出,-0.06405895691609971,2022-03-08,15.2
2.457765616256428,14.96,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158,持有,0.0,2022-03-09,14.48
1.9508034735069426,14.8,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681,买进,0.0,2022-03-10,14.71
2.180681044308329,14.5,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012,卖出,-0.020270270270270316,2022-03-11,15.0
2.1129492600543487,15.09,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567,买进,0.0,2022-03-14,14.72
2.2340454803872216,14.78,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277,卖出,-0.020543406229290954,2022-03-15,14.2
2.1273166082294352,14.2,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737,买进,0.0,2022-03-16,14.48
2.2053107840370485,14.55,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094,买进,0.0,2022-03-17,14.95
2.5603895317927607,14.85,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839,卖出,0.020618556701030855,2022-03-18,14.81
2.648646099154008,14.97,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309,持有,0.0,2022-03-21,14.86
2.4557131379457013,14.87,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858,持有,0.0,2022-03-22,15.01
2.320249569437742,15.02,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721,持有,0.0,2022-03-23,14.98
1.9651708216820294,14.94,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375,买进,0.0,2022-03-24,14.48
1.8666518627671496,14.5,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202,卖出,-0.029451137884872792,2022-03-25,14.35
1.716820946084103,14.62,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524,持有,0.0,2022-03-28,15.79
1.753765555677183,15.46,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716,买进,0.0,2022-03-29,15.67
1.8194448616204362,15.58,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173,卖出,0.007761966364812368,2022-03-30,15.2
1.7291358159484629,15.05,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024,持有,0.0,2022-03-31,14.82
1.530045419807977,14.75,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822,持有,0.0,2022-04-01,14.86
1.2406459779955177,15.81,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995,持有,0.0,2022-04-06,16.35
0.7849957930141991,17.0,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406,持有,0.0,2022-04-07,16.38
0.5838529185629862,16.14,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676,买进,0.0,2022-04-08,15.56
0.7336838352460325,15.27,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318,买进,0.0,2022-04-11,15.27
0.9676663626688721,15.31,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983,卖出,0.0026195153896529746,2022-04-12,16.8
0.9943485807083184,16.0,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663,买进,0.0,2022-04-13,16.26
1.0333456686121252,16.12,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094,买进,0.0,2022-04-14,16.64
1.070290278205205,16.66,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182,卖出,0.033498759305210866,2022-04-15,15.97
1.043608060165758,15.85,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126,买进,0.0,2022-04-18,16.9
1.0867101046910181,16.55,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064,买进,0.0,2022-04-19,16.72
1.5957247257512301,16.61,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819,买进,0.0,2022-04-20,16.3
1.7927626435809898,17.42,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828,卖出,0.048765803732691286,2022-04-21,16.26
1.4828384186612638,15.38,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904,持有,0.0,2022-04-22,14.63
1.3206926321138577,13.95,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705,持有,0.0,2022-04-25,13.17
1.226278629820431,12.6,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254,持有,0.0,2022-04-26,11.85
1.123654714284098,11.28,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764,持有,0.0,2022-04-27,12.69
0.8568325338896318,12.64,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308,买进,0.0,2022-04-28,12.49
1.3432698935318508,12.69,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565,买进,0.0,2022-04-29,13.38
1.876914254320783,13.13,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305,买进,0.0,2022-05-05,13.41
1.6880862497339297,12.86,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338,买进,0.0,2022-05-06,13.45
1.7393982075020964,13.44,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717,卖出,0.045101088646967345,2022-05-09,13.44
1.5074681583899838,13.12,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752,买进,0.0,2022-05-10,13.57
2.057532345664729,13.35,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574,卖出,0.01753048780487808,2022-05-11,13.34
1.7086110328411968,13.34,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918,持有,0.0,2022-05-12,13.81
1.5669900294010568,13.83,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809,买进,0.0,2022-05-13,14.16
1.5998296823726834,14.1,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583,卖出,0.01952277657266808,2022-05-16,13.7
1.2652757177242377,13.68,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515,持有,0.0,2022-05-17,13.63
1.1133923227304645,13.65,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587,买进,0.0,2022-05-18,13.82
1.1154448010411915,13.5,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484,卖出,-0.010989010989011014,2022-05-19,13.74
1.1400745407699115,13.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356,持有,0.0,2022-05-20,13.75
1.1503369323235444,13.8,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941,持有,0.0,2022-05-23,14.02
1.0867101046910181,14.0,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392,买进,0.0,2022-05-24,13.17
1.1441794973913648,13.18,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125,卖出,-0.058571428571428594,2022-05-25,13.52
1.0025584939512249,13.5,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365,持有,0.0,2022-05-26,13.55
0.8588850122003587,13.62,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138,持有,0.0,2022-05-27,14.91
0.7767858797712927,15.05,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253,买进,0.0,2022-05-30,15.16
1.2550133261706045,14.65,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878,卖出,-0.026578073089701018,2022-05-31,14.46
0.9491940578723321,14.38,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662,持有,0.0,2022-06-01,14.34
0.6885293124100456,14.35,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923,持有,0.0,2022-06-02,14.25
0.5510132655913595,14.3,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243,持有,0.0,2022-06-06,14.37
0.4648091765408395,14.5,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835,买进,0.0,2022-06-07,14.53
0.5612756571449931,14.36,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184,买进,0.0,2022-06-08,15.4
0.516121134309006,15.33,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546,买进,0.0,2022-06-09,14.42
0.5345934391055459,14.15,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588,卖出,-0.07697325505544682,2022-06-10,14.51
0.399129870597587,14.29,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473,持有,0.0,2022-06-13,15.94
0.1076779504744007,15.71,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168,买进,0.0,2022-06-14,15.94
0.33550304296506,16.0,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473,买进,0.0,2022-06-15,16.02
0.38476252242250025,15.78,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174,买进,0.0,2022-06-16,17.62
0.4730190897837466,17.0,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034,卖出,0.07731305449936633,2022-06-17,16.25
0.34576543451869346,15.7,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284,买进,0.0,2022-06-20,16.28
0.7808908363927458,16.0,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836,买进,0.0,2022-06-21,15.35
1.2591182827920575,15.53,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961,卖出,-0.02937500000000004,2022-06-22,15.05
0.9101969699685253,14.95,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377,持有,0.0,2022-06-23,15.1
0.8157829676750987,15.11,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338,买进,0.0,2022-06-24,14.99
0.8301503158501854,15.0,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993,卖出,-0.007279947054930473,2022-06-27,15.05
0.7501036617318455,15.06,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719,买进,0.0,2022-06-28,14.87
0.8137304893643724,14.8,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903,卖出,-0.01726427622841964,2022-06-29,14.26
0.6782669208564128,14.18,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052,持有,0.0,2022-06-30,14.35
0.6782669208564128,14.28,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858,持有,0.0,2022-07-01,14.02
0.5920628318058927,13.94,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255,持有,0.0,2022-07-04,14.15
0.43402200187993983,14.17,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608,买进,0.0,2022-07-05,13.74
0.4360744801906668,13.8,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694,卖出,-0.026111503175723305,2022-07-06,13.76
0.41965465370485316,13.75,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556,持有,0.0,2022-07-07,13.81
0.5058587427553732,13.7,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912,持有,0.0,2022-07-08,13.61
0.34371295620796644,13.61,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791,持有,0.0,2022-07-11,13.3
0.38476252242250025,14.63,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411,持有,0.0,2022-07-12,14.63
0.3745001308688668,15.0,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689,买进,0.0,2022-07-13,14.24
0.45044182836575347,14.5,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721,卖出,-0.03333333333333333,2022-07-14,14.3
0.34371295620796644,14.18,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034,买进,0.0,2022-07-15,14.32
0.40528730552976644,14.33,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856,买进,0.0,2022-07-18,14.65
0.5017537861339201,14.65,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399,买进,0.0,2022-07-19,15.63
0.5345934391055459,15.43,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084,卖出,0.053242320819112586,2022-07-20,15.2
0.5038062644446463,15.06,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762,买进,0.0,2022-07-21,15.09
0.5633281354557192,14.7,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753,卖出,-0.0239043824701196,2022-07-22,14.76
0.3539753477615999,14.84,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645,买进,0.0,2022-07-25,14.9
0.5099636993768265,14.96,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512,卖出,0.008086253369272304,2022-07-26,15.02
0.3888674790439535,14.97,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715,持有,0.0,2022-07-27,15.21
0.35192286945087364,15.34,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846,买进,0.0,2022-07-28,15.05
0.3888674790439535,15.22,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614,卖出,-0.007822685788787432,2022-07-29,14.9
0.42581208863703335,14.96,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292,持有,0.0,2022-08-01,15.02
0.47917652471592614,14.94,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336,买进,0.0,2022-08-02,14.01
0.9266167964543383,14.07,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676,卖出,-0.05823293172690758,2022-08-03,13.97
0.6680045293027793,14.13,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048,买进,0.0,2022-08-04,14.46
0.8116780110536455,14.46,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988,卖出,0.023354564755838646,2022-08-05,14.56
0.8588850122003587,14.5,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354,持有,0.0,2022-08-08,14.46
0.7542086183532988,14.49,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763,买进,0.0,2022-08-09,14.48
0.7829433147034721,14.48,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633,卖出,-0.0006901311249137189,2022-08-10,14.62
0.6002727450487991,14.62,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651,持有,0.0,2022-08-11,14.99
0.45865174160865996,14.99,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127,持有,0.0,2022-08-12,15.12
0.4935438728910128,15.09,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579,持有,0.0,2022-08-15,15.11
0.516121134309006,15.08,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588,买进,0.0,2022-08-16,15.34
0.7193164870709459,15.27,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713,卖出,0.012599469496021188,2022-08-17,15.24
0.680319399167139,15.51,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002,买进,0.0,2022-08-18,15.03
0.6905817907207725,15.55,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319,买进,0.0,2022-08-19,16.53
0.8055205761214652,16.0,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407,买进,0.0,2022-08-22,15.6
0.7603660532854789,15.53,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221,买进,0.0,2022-08-23,15.48
0.8609374905110858,15.45,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389,卖出,-0.005151320025756605,2022-08-24,14.7
0.7111065738280394,14.55,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033,持有,0.0,2022-08-25,14.16
0.5140686559982798,14.34,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655,买进,0.0,2022-08-26,15.58
0.579747961941533,15.57,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524,卖出,0.08577405857740589,2022-08-29,15.71
0.5694855703878995,15.55,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214,持有,0.0,2022-08-30,15.97
0.5982202667380728,15.86,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158,买进,0.0,2022-08-31,15.33
0.5428033523484531,15.55,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676,卖出,-0.019546027742748974,2022-09-01,15.53
0.5510132655913595,15.72,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393,持有,0.0,2022-09-02,15.93
0.4093922621512197,15.93,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782,持有,0.0,2022-09-05,15.59
0.3149782598577938,15.5,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565,买进,0.0,2022-09-06,15.38
0.34576543451869346,15.2,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324,卖出,-0.019354838709677465,2022-09-07,15.09
0.31292578154706685,14.9,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046,持有,0.0,2022-09-08,14.46
0.3231881731007003,14.59,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139,持有,0.0,2022-09-09,14.62
0.28008612857544024,14.59,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746,持有,0.0,2022-09-13,14.87
0.2903485201290737,14.6,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463,持有,0.0,2022-09-14,14.67
0.1076779504744007,14.74,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176,持有,0.0,2022-09-15,14.45
0.07073334088132086,14.4,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645,买进,0.0,2022-09-16,14.1
0.09331060229931401,13.96,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304,买进,0.0,2022-09-19,14.15
0.09536308061004099,14.29,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811,卖出,0.023638968481375235,2022-09-20,14.44
0.005054034938067633,14.3,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346,持有,0.0,2022-09-21,14.39
-0.11809466370553234,14.3,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393,买进,0.0,2022-09-22,13.99
-0.06473022762663883,13.95,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707,卖出,-0.024475524475524573,2022-09-23,13.38
-0.12425209863771183,13.25,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734,持有,0.0,2022-09-26,13.26
-0.23919088403840533,13.29,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164,持有,0.0,2022-09-27,13.87
-0.4177564970716243,13.82,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553,持有,0.0,2022-09-28,13.6
-0.49780315118996427,13.85,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014,买进,0.0,2022-09-29,13.23
-0.43622880186816426,13.23,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047,卖出,-0.04476534296028875,2022-09-30,12.98
-0.5901646751726639,12.99,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593,买进,0.0,2022-10-10,12.54
-0.6004270667262973,12.59,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356,卖出,-0.03079291762894537,2022-10-11,12.36
-0.7687302882058836,12.19,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832,买进,0.0,2022-10-12,12.66
-0.6722638076017308,12.57,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579,买进,0.0,2022-10-13,12.91
-0.5819547619297574,12.97,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385,卖出,0.031821797931583164,2022-10-14,13.43
-0.5675874137546707,13.62,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886,持有,0.0,2022-10-17,14.77
-0.5388527174044974,16.25,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598,持有,0.0,2022-10-18,16.25
-0.5614299788224912,16.24,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253,持有,0.0,2022-10-19,15.75
-0.6291617630764706,15.57,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367,买进,0.0,2022-10-20,15.15
-0.5778498053083042,15.09,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541,买进,0.0,2022-10-21,15.63
-0.4895932379470578,15.68,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636,卖出,0.039098740888005294,2022-10-24,15.07
-0.4875407596363308,15.01,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665,持有,0.0,2022-10-25,14.83
-0.5860597185512106,15.1,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662,持有,0.0,2022-10-26,16.0
-0.5696398920653977,16.0,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645,买进,0.0,2022-10-27,15.67
-0.2268760141740449,15.5,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474,卖出,-0.03125,2022-10-28,15.71
-0.2905028418065719,15.74,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382,买进,0.0,2022-10-31,16.5
-0.1796690130273316,16.48,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823,卖出,0.047013977128335466,2022-11-01,16.13
-0.3931267573429049,15.97,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595,买进,0.0,2022-11-02,16.13
-0.3849168440999977,16.05,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106,卖出,0.005009392611145903,2022-11-03,15.94
-0.3972317139643582,15.95,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541,买进,0.0,2022-11-04,16.66
-0.3007652333602046,16.66,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343,卖出,0.04451410658307216,2022-11-07,17.26
-0.3274474513996517,17.03,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851,持有,0.0,2022-11-08,16.91
-0.3397623212640114,16.6,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845,买进,0.0,2022-11-09,16.54
-0.2001937961345985,17.35,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573,卖出,0.04518072289156626,2022-11-10,16.35
-0.5347477607830441,16.55,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095,持有,0.0,2022-11-11,16.14
-0.8775116386743969,16.01,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276,持有,0.0,2022-11-14,16.25
-1.0252900770467164,16.13,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463,买进,0.0,2022-11-15,16.2
-0.978083075900003,16.12,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864,卖出,-0.0006199628022317428,2022-11-16,16.61
-0.91856120488893,16.41,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565,买进,0.0,2022-11-17,16.66
-0.9760305975892763,16.83,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735,卖出,0.02559414990859221,2022-11-18,17.9
-1.082759469747063,17.88,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264,持有,0.0,2022-11-21,16.97
-1.0252900770467164,16.87,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034,买进,0.0,2022-11-22,17.57
-0.9288235964425634,17.17,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337,卖出,0.017783046828690023,2022-11-23,17.0
-0.9575582927927364,16.75,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156,持有,0.0,2022-11-24,16.84
-0.9472959012391033,16.84,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204,持有,0.0,2022-11-25,16.24
-0.9165087265782034,15.88,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619,持有,0.0,2022-11-28,16.03
-0.9226661615103832,16.01,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992,持有,0.0,2022-11-29,16.64
-1.0252900770467164,16.78,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904,持有,0.0,2022-11-30,16.54
-1.051972295086163,16.78,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491,买进,0.0,2022-12-01,17.32
-0.7564154183415239,17.1,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433,买进,0.0,2022-12-02,17.3
-0.7810451580702437,17.36,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344,卖出,0.015204678362572981,2022-12-05,17.36
-0.8775116386743969,17.36,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523,持有,0.0,2022-12-06,17.12
-0.9555058144820098,16.98,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083,持有,0.0,2022-12-07,17.29
-0.9472959012391033,17.29,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436,买进,0.0,2022-12-08,17.78
-0.6414766329408303,17.77,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005,买进,0.0,2022-12-09,17.5
-0.6353191980086509,17.28,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228,卖出,-0.02757456387169378,2022-12-12,17.43
-0.8036224194882369,17.42,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462,买进,0.0,2022-12-13,17.32
-0.8631442904993102,17.28,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497,买进,0.0,2022-12-14,18.0
-0.5491151089581308,17.87,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078,卖出,0.03414351851851851,2022-12-15,17.63
-0.6599489377373703,17.56,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175,买进,0.0,2022-12-16,17.65
-0.5819547619297574,18.0,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944,卖出,0.02505694760820053,2022-12-19,18.83
-0.7194708087484437,18.33,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582,买进,0.0,2022-12-20,17.07
-0.5285903258508646,17.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641,卖出,-0.07146753955264587,2022-12-21,17.36
-0.5655349354439445,17.56,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544,持有,0.0,2022-12-22,17.52
-0.6517390244944639,17.41,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758,买进,0.0,2022-12-23,18.0
-0.6599489377373703,17.4,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384,卖出,-0.0005743825387709111,2022-12-26,17.28
-0.9945029023858163,17.28,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408,持有,0.0,2022-12-27,16.84
-1.294164735751909,16.85,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211,持有,0.0,2022-12-28,16.45
-1.5650918727678285,16.21,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116,买进,0.0,2022-12-29,16.78
-1.3926836946667889,16.94,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535,卖出,0.04503392967304136,2022-12-30,17.26
-1.433733260881322,17.19,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707,买进,0.0,2023-01-03,17.09
-1.251062691226649,17.07,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634,买进,0.0,2023-01-04,17.27
-1.2449052562944691,17.14,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004,买进,0.0,2023-01-05,17.42
-1.2366953430515626,17.42,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291,买进,0.0,2023-01-06,17.05
-1.2387478213622893,16.98,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013,买进,0.0,2023-01-09,17.69
-1.2120656033228425,17.13,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083,卖出,0.008833922261484014,2023-01-10,16.97
-1.2592726044695557,17.04,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928,买进,0.0,2023-01-11,16.6
-1.1628061238654026,16.5,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242,买进,0.0,2023-01-12,16.85
-1.0909693829899696,16.95,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979,卖出,0.02727272727272723,2023-01-13,16.61
-1.1853833852833962,16.56,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177,持有,0.0,2023-01-16,16.72
-1.1997507334584825,16.65,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016,买进,0.0,2023-01-17,16.39
-1.1607536455546759,16.25,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014,卖出,-0.02402402402402394,2023-01-18,16.19
-1.1771734720404892,16.13,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211,买进,0.0,2023-01-19,16.01
-1.1751209937297626,16.09,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294,买进,0.0,2023-01-20,16.24
-1.119704079340143,16.55,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712,卖出,0.028589185829707948,2023-01-30,16.64
-1.294164735751909,17.68,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051,买进,0.0,2023-01-31,17.63
-1.222327994876476,17.59,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436,卖出,-0.005090497737556553,2023-02-01,19.39
-1.2161705599442958,19.45,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612,买进,0.0,2023-02-02,18.9
-0.93703350968547,18.83,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111,买进,0.0,2023-02-03,19.62
-0.8857215519173034,19.65,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865,卖出,0.04354753053637814,2023-02-06,20.13
-1.0293950336681694,19.8,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425,持有,0.0,2023-02-07,19.75
-1.0540247733968897,19.61,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114,持有,0.0,2023-02-08,19.43
-1.0724970781934295,19.62,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049,买进,0.0,2023-02-09,19.55
-1.0478673384647097,19.99,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622,买进,0.0,2023-02-10,19.31
-1.015027685493083,19.05,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208,买进,0.0,2023-02-13,19.19
-0.8364620724598635,19.19,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483,卖出,0.007349081364829426,2023-02-14,18.77
-1.0376049469110764,18.77,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944,买进,0.0,2023-02-15,18.9
-1.0232375987359896,18.93,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888,买进,0.0,2023-02-16,18.43
-0.725628243680624,18.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052,买进,0.0,2023-02-17,18.13
-0.725628243680624,18.33,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446,买进,0.0,2023-02-20,18.67
-0.7092084171948106,18.68,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452,买进,0.0,2023-02-21,18.9
-0.3808118874785445,18.7,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385,卖出,0.0010706638115631465,2023-02-22,18.64
-0.6620014160480973,18.5,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635,买进,0.0,2023-02-23,18.47
-0.6558439811159171,18.4,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445,卖出,-0.005405405405405482,2023-02-24,18.23
-0.8467244640134969,18.14,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273,持有,0.0,2023-02-27,17.88
-0.9082988133352965,17.95,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894,持有,0.0,2023-02-28,18.18
-0.8980364217816634,18.18,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797,持有,0.0,2023-03-01,18.57
-0.9206136831996566,18.45,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493,持有,0.0,2023-03-02,18.54
-0.9082988133352965,18.62,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837,持有,0.0,2023-03-03,19.06
-0.9452434229283767,18.9,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317,持有,0.0,2023-03-06,18.21
-1.070444599882703,18.26,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905,买进,0.0,2023-03-07,17.68
-1.051972295086163,17.7,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591,卖出,-0.030668127053669343,2023-03-08,17.9
-1.119704079340143,18.04,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127,买进,0.0,2023-03-09,17.48
-1.0930218613006961,17.47,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347,卖出,-0.03159645232815966,2023-03-10,17.2
-1.1771734720404892,17.05,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169,持有,0.0,2023-03-13,17.5
-1.1730685154190361,17.42,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358,持有,0.0,2023-03-14,17.1
-1.1628061238654026,17.25,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753,持有,0.0,2023-03-15,17.07
-1.203855690079936,17.07,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782,持有,0.0,2023-03-16,16.62
-1.2674825177124622,17.56,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622,买进,0.0,2023-03-17,17.11
-0.9945029023858163,17.13,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829,卖出,-0.024487471526195886,2023-03-20,16.52
-1.0745495565041563,16.67,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116,买进,0.0,2023-03-21,17.95
-1.062234686639796,17.9,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289,卖出,0.07378524295140952,2023-03-22,18.5
-1.058129730018343,18.5,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059,买进,0.0,2023-03-23,18.15


==> pic/Before_setting/____________________/________/log/Xingmei_United.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.5221372432379774,2.93,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076,买进,0.0,2021-09-15,2.94
-1.4941402056873834,2.95,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148,买进,0.0,2021-09-16,2.86
-1.449344945606433,2.88,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976,买进,0.0,2021-09-17,2.86
-1.4549443531165518,2.83,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334,买进,0.0,2021-09-22,2.84
-1.4549443531165518,2.86,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334,卖出,0.01060070671378085,2021-09-23,2.93
-1.4549443531165518,2.93,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561,持有,0.0,2021-09-24,2.87
-1.5025393169525618,2.89,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334,持有,0.0,2021-09-27,2.77
-1.5025393169525618,2.78,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636,买进,0.0,2021-09-28,2.81
-1.4353464268311358,2.81,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361,卖出,0.010791366906474911,2021-09-29,2.74
-1.4577440568716111,2.77,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058,持有,0.0,2021-09-30,2.84
-1.4829413906671458,2.88,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334,买进,0.0,2021-10-08,2.94
-1.4829413906671458,2.93,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661,买进,0.0,2021-10-11,2.99
-1.4549443531165518,2.96,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438,买进,0.0,2021-10-12,2.93
-1.3793523517299475,2.93,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756,买进,0.0,2021-10-13,2.97
-1.2225689414466208,2.96,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888,买进,0.0,2021-10-14,2.96
-1.244966571487096,2.98,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917,买进,0.0,2021-10-15,2.93
-1.1889724963859076,2.92,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225,卖出,-0.020134228187919483,2021-10-18,3.1
-1.233767756466858,3.07,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242,持有,0.0,2021-10-19,2.99
-1.4633434643817298,2.97,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029,买进,0.0,2021-10-20,2.95
-1.3289576841388784,2.96,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432,买进,0.0,2021-10-21,2.85
-1.326157980383819,2.84,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334,卖出,-0.04054054054054058,2021-10-22,2.83
-1.326157980383819,2.83,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025,持有,0.0,2021-10-25,2.83
-1.3205585728737,2.83,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147,买进,0.0,2021-10-26,2.79
-1.1413775325498976,2.77,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565,卖出,-0.021201413427561856,2021-10-27,2.68
-1.1889724963859076,2.67,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754,持有,0.0,2021-10-28,2.61
-1.2141698301814428,2.62,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321,买进,0.0,2021-10-29,2.76
-1.2281683489567394,2.84,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425,卖出,0.08396946564885487,2021-11-01,2.94
-1.2589650902623928,2.97,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812,持有,0.0,2021-11-02,3.0
-1.2393671639769774,3.02,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875,买进,0.0,2021-11-03,3.16
-1.1805733851207296,3.15,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548,卖出,0.043046357615894,2021-11-04,3.31
-1.2477662752421554,3.35,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936,持有,0.0,2021-11-05,3.3
-1.2421668677320368,3.31,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922,买进,0.0,2021-11-08,3.39
-1.2029710151612047,3.44,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866,买进,0.0,2021-11-09,3.4
-1.1105807912442442,3.4,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204,买进,0.0,2021-11-10,3.64
-1.0769843461835316,3.65,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234,卖出,0.07352941176470588,2021-11-11,3.54
-1.0937825687138878,3.55,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745,买进,0.0,2021-11-12,3.46
-1.040588197367759,3.55,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053,买进,0.0,2021-11-15,3.37
-0.9593967884710364,3.38,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738,卖出,-0.04788732394366196,2021-11-16,3.36
-0.9649961959811552,3.34,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162,持有,0.0,2021-11-17,3.47
-1.004192048551987,3.48,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407,买进,0.0,2021-11-18,3.4
-0.9845941222665711,3.42,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008,卖出,-0.017241379310344845,2021-11-19,3.36
-0.9649961959811552,3.39,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162,持有,0.0,2021-11-22,3.29
-1.004192048551987,3.3,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875,持有,0.0,2021-11-23,3.26
-1.048987308632937,3.26,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885,买进,0.0,2021-11-24,3.25
-1.032189086102581,3.24,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261,买进,0.0,2021-11-25,3.27
-0.9845941222665711,3.31,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845,买进,0.0,2021-11-26,3.17
-0.9369991584305611,3.16,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367,卖出,-0.045317220543806616,2021-11-29,3.11
-0.9705956034912738,3.13,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157,买进,0.0,2021-11-30,3.11
-0.9481979734507985,3.11,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052,买进,0.0,2021-12-01,3.14
-0.8614071570439567,3.13,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054,卖出,0.006430868167202578,2021-12-02,3.07
-0.855807749533838,3.07,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659,买进,0.0,2021-12-03,3.09
-0.8138121932079467,3.11,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608,卖出,0.013029315960912065,2021-12-06,3.03
-0.8866044908394913,3.04,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717,持有,0.0,2021-12-07,2.98
-0.9481979734507985,2.97,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868,买进,0.0,2021-12-08,3.07
-0.9090021208799667,3.07,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493,买进,0.0,2021-12-09,3.38
-0.8698062683091352,3.51,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532,买进,0.0,2021-12-10,3.72
-0.603834411578491,4.09,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335,买进,0.0,2021-12-13,4.09
-0.45545011256034246,4.5,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516,卖出,0.10024449877750614,2021-12-14,4.5
-0.3658595923984413,4.59,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607,持有,0.0,2021-12-15,4.17
-0.5254427064368278,4.27,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387,持有,0.0,2021-12-16,4.22
-0.6766267092100356,4.07,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495,买进,0.0,2021-12-17,4.64
-0.6206326341088476,4.95,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293,卖出,0.21621621621621617,2021-12-20,4.61
-0.623432337863907,4.2,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607,买进,0.0,2021-12-21,4.45
-0.539441225212125,4.4,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579,买进,0.0,2021-12-22,4.27
-0.3882572224389166,4.1,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428,买进,0.0,2021-12-23,3.97
-0.25667114595112417,4.01,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386,卖出,-0.02195121951219509,2021-12-24,4.06
-0.3322631473377286,3.99,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856,买进,0.0,2021-12-27,3.89
-0.315464924807372,3.88,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524,买进,0.0,2021-12-28,3.82
-0.15308210701392622,3.81,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766,卖出,-0.018041237113402022,2021-12-29,3.92
-0.3210643323174907,3.93,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427,买进,0.0,2021-12-30,4.31
-0.26227055346124334,4.37,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334,卖出,0.1119592875318066,2021-12-31,4.51
-0.26227055346124334,4.45,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711,买进,0.0,2022-01-04,4.53
-0.14748269950380752,4.54,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076,卖出,0.020224719101123563,2022-01-05,4.53
-0.1698803295442828,4.49,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055,持有,0.0,2022-01-06,4.44
-0.3378625548478473,4.56,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864,持有,0.0,2022-01-07,4.26
-0.43585218627492656,4.11,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375,买进,0.0,2022-01-10,4.27
-0.343461962357966,4.31,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213,卖出,0.04866180048661783,2022-01-11,4.57
-0.4022557412142138,4.52,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016,买进,0.0,2022-01-12,4.5
-0.30146640603207475,4.55,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744,买进,0.0,2022-01-13,4.3
-0.19787736709487683,4.22,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587,买进,0.0,2022-01-14,4.33
-0.21747529338029276,4.25,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097,买进,0.0,2022-01-17,4.6
-0.052292771831787634,4.55,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743,买进,0.0,2022-01-18,4.5
0.12128886098189605,4.7,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172,买进,0.0,2022-01-19,4.72
0.3032696050607578,4.7,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386,买进,0.0,2022-01-20,4.35
0.30046990130569795,4.28,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567,买进,0.0,2022-01-21,3.94
0.49364946040479757,3.9,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395,买进,0.0,2022-01-24,3.96
0.6952281307690747,3.98,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568,买进,0.0,2022-01-25,3.65
0.9080056161535898,3.65,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546,买进,0.0,2022-01-26,3.63
1.1291822128032833,3.65,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264,买进,0.0,2022-01-27,3.6
1.361557624473214,3.62,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967,买进,0.0,2022-01-28,3.91
1.605131851163383,3.78,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048,卖出,0.044198895027624224,2022-02-07,3.69
1.4035531807991057,3.76,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954,买进,0.0,2022-02-08,3.76
1.6499271112443334,3.79,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931,卖出,0.007978723404255386,2022-02-09,3.79
1.3895546620238084,3.8,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513,持有,0.0,2022-02-10,3.75
1.2243721404753034,3.71,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522,持有,0.0,2022-02-11,3.62
1.2943647343517886,3.56,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859,买进,0.0,2022-02-14,3.7
1.5351392572868976,3.72,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658,卖出,0.04494382022471914,2022-02-15,3.61
1.344759401942858,3.61,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307,买进,0.0,2022-02-16,3.6
1.4007534770440457,3.54,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103,买进,0.0,2022-02-17,3.47
1.512741627246423,3.45,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034,买进,0.0,2022-02-18,3.46
1.7647149652017693,3.47,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124,卖出,0.005797101449275368,2022-02-21,3.61
1.5547371835723136,3.56,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367,持有,0.0,2022-02-22,3.48
1.563136294837492,3.52,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464,持有,0.0,2022-02-23,3.53
1.308363253127086,3.52,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858,买进,0.0,2022-02-24,3.3
1.3111629568821446,3.3,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887,买进,0.0,2022-02-25,3.3
1.5435383685520763,3.32,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919,买进,0.0,2022-02-28,3.27
1.7983114102624824,3.28,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685,买进,0.0,2022-03-01,3.32
1.9606942280559279,3.3,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558,买进,0.0,2022-03-02,3.34
2.23506519605175,3.33,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097,买进,0.0,2022-03-03,3.32
2.5234346828228698,3.34,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912,买进,0.0,2022-03-04,3.34
2.8258026883692855,3.32,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834,卖出,-0.005988023952095814,2022-03-07,3.36
2.5066364602925124,3.37,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639,持有,0.0,2022-03-08,3.2
2.5206349790678098,3.21,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523,买进,0.0,2022-03-09,3.15
2.5178352753127506,3.19,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011,买进,0.0,2022-03-10,3.19
2.719413945677028,3.15,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705,卖出,-0.012539184952978068,2022-03-11,3.23
2.716614241921968,3.22,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655,持有,0.0,2022-03-14,3.15
2.512235867802632,3.14,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764,持有,0.0,2022-03-15,2.92
2.2994583824181167,2.95,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137,买进,0.0,2022-03-16,3.21
2.3330548274788296,3.3,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966,买进,0.0,2022-03-17,3.21
2.2462640110719874,3.22,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656,卖出,-0.02424242424242413,2022-03-18,3.33
2.1902699359707993,3.33,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827,买进,0.0,2022-03-21,3.32
2.198669047235978,3.3,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564,买进,0.0,2022-03-22,3.37
2.2014687509910367,3.38,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651,卖出,0.024242424242424267,2022-03-23,3.34
2.176271417195502,3.33,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223,买进,0.0,2022-03-24,3.26
2.251863418582107,3.26,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334,卖出,-0.021021021021021106,2022-03-25,3.34
2.251863418582107,3.46,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383,持有,0.0,2022-03-28,3.67
1.9634939318109876,3.58,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253,持有,0.0,2022-03-29,3.54
1.6891229638151652,3.52,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742,持有,0.0,2022-03-30,3.44
1.5967327398982043,3.44,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827,持有,0.0,2022-03-31,3.41
1.3391599944327393,3.37,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686,持有,0.0,2022-04-01,3.51
1.0955857677425702,3.57,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396,持有,0.0,2022-04-06,3.59
0.8632103560726397,3.6,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617,持有,0.0,2022-04-07,3.45
0.642033759422946,3.47,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572,持有,0.0,2022-04-08,3.35
0.43205597779349036,3.32,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722,买进,0.0,2022-04-11,3.21
0.5356450167306883,3.28,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783,买进,0.0,2022-04-12,3.38
0.3508645688967677,3.32,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976,买进,0.0,2022-04-13,3.23
0.4964491641598569,3.23,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757,买进,0.0,2022-04-14,3.23
0.6980278345241341,3.21,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375,买进,0.0,2022-04-15,3.11
0.9108053199086497,3.1,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005,卖出,-0.03426791277258563,2022-04-18,3.15
0.6896287232589561,3.17,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807,买进,0.0,2022-04-19,3.18
0.8996065048884118,3.18,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175,买进,0.0,2022-04-20,3.24
1.117983397783046,3.26,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184,卖出,0.025157232704402396,2022-04-21,3.07
0.8856079861131145,3.06,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697,持有,0.0,2022-04-22,2.97
0.6644313894634214,2.92,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379,持有,0.0,2022-04-25,2.67
0.45445360783396566,2.66,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082,买进,0.0,2022-04-26,2.7
0.5384447204857481,2.66,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427,卖出,0.0,2022-04-27,2.73
0.40405894024289635,2.68,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303,买进,0.0,2022-04-28,2.63
0.6000382030970548,2.65,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817,买进,0.0,2022-04-29,2.78
0.8072162809714513,2.84,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374,买进,0.0,2022-05-05,2.81
1.025593173866085,2.73,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535,买进,0.0,2022-05-06,2.76
1.1879759916595312,2.76,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762,买进,0.0,2022-05-09,2.85
1.2803662155764912,2.8,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772,买进,0.0,2022-05-10,2.86
1.5211407385116005,2.87,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485,卖出,0.025000000000000102,2022-05-11,2.8
1.635928592469036,2.79,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117,持有,0.0,2022-05-12,2.84
1.473545774675591,2.83,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883,买进,0.0,2022-05-13,2.86
1.529539849776779,2.88,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662,买进,0.0,2022-05-16,2.91
1.6163306661836203,2.93,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817,买进,0.0,2022-05-17,2.85
1.8739034116490865,2.85,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917,卖出,-0.027303754266211625,2022-05-18,2.9
1.3335605869226204,2.86,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092,持有,0.0,2022-05-19,2.92
1.0283928776211448,2.93,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359,持有,0.0,2022-05-20,2.91
0.5720411655464609,2.97,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698,持有,0.0,2022-05-23,3.02
0.42925627403843103,2.99,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782,买进,0.0,2022-05-24,2.88
0.5608423505262234,2.86,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154,买进,0.0,2022-05-25,2.99
0.7708201321556791,3.01,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516,卖出,0.05244755244755242,2022-05-26,3.0
0.42085716277325297,3.01,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513,买进,0.0,2022-05-27,2.99
0.5664417580363421,3.01,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924,卖出,0.0,2022-05-30,2.97
0.8100159847265106,2.98,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875,买进,0.0,2022-05-31,3.05
0.8688097635827584,3.07,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083,卖出,0.030201342281879148,2022-06-01,3.06
0.5944387955869361,3.03,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305,买进,0.0,2022-06-02,3.01
0.5188467942003322,3.01,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908,买进,0.0,2022-06-06,3.04
0.7400233908500253,3.03,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901,买进,0.0,2022-06-07,2.98
0.8352133185220452,2.99,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628,卖出,-0.013201320132013068,2022-06-08,2.96
0.7148260570544906,2.97,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946,买进,0.0,2022-06-09,2.9
0.9975961363154915,2.87,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127,买进,0.0,2022-06-10,2.89
1.1823765841494125,2.9,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163,卖出,0.010452961672473799,2022-06-13,2.85
1.2355709554955407,2.83,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667,持有,0.0,2022-06-14,2.85
1.0815872489672729,2.83,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364,持有,0.0,2022-06-15,2.85
1.1067845827628076,2.85,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517,买进,0.0,2022-06-16,2.99
1.1095842865178676,2.99,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615,卖出,0.0491228070175439,2022-06-17,2.92
1.1039848790077487,2.91,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087,买进,0.0,2022-06-20,2.95
1.0535902114166795,2.94,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527,卖出,0.010309278350515396,2022-06-21,3.01
0.7960174659512138,3.06,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671,买进,0.0,2022-06-22,2.99
0.9332029499491249,2.96,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788,买进,0.0,2022-06-23,3.04
1.229971547985422,3.02,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888,卖出,0.02027027027027029,2022-06-24,3.0
1.0955857677425702,3.02,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049,持有,0.0,2022-06-27,3.3
1.1487801390886994,3.3,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392,买进,0.0,2022-06-28,3.63
1.1515798428437583,3.69,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212,卖出,0.11818181818181822,2022-06-29,3.42
1.0843869527223329,3.51,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874,持有,0.0,2022-06-30,3.76
0.9304032461940651,3.63,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773,买进,0.0,2022-07-01,3.46
1.0591896189267982,3.43,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558,卖出,-0.055096418732782294,2022-07-04,3.37
0.922004134928887,3.34,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305,买进,0.0,2022-07-05,3.26
0.9556005799895998,3.26,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188,买进,0.0,2022-07-06,3.37
1.0591896189267982,3.34,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335,买进,0.0,2022-07-07,3.31
1.137581324068462,3.34,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581,买进,0.0,2022-07-08,3.37
1.1459804353336396,3.33,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293,买进,0.0,2022-07-11,3.41
1.473545774675591,3.37,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306,卖出,0.012012012012012022,2022-07-12,3.35
1.0927860639875113,3.36,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865,持有,0.0,2022-07-13,3.49
0.8296139110119265,3.43,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673,持有,0.0,2022-07-14,3.43
0.8324136147669858,3.48,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753,持有,0.0,2022-07-15,3.38
0.8100159847265106,3.34,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887,买进,0.0,2022-07-18,3.55
0.8660100598276991,3.56,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108,卖出,0.06586826347305395,2022-07-19,3.56
0.7540219096253226,3.56,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039,持有,0.0,2022-07-20,3.67
0.6868290195038966,3.7,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038,持有,0.0,2022-07-21,3.64
0.7036272420342533,3.64,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028,买进,0.0,2022-07-22,3.6
0.8856079861131145,3.6,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685,买进,0.0,2022-07-25,3.6
1.0703884339470355,3.63,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781,买进,0.0,2022-07-26,3.63
1.0031955438256102,3.62,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588,卖出,-0.00275482093663906,2022-07-27,3.59
0.8044165772163918,3.64,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549,持有,0.0,2022-07-28,3.53
0.8128156884815699,3.54,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976,持有,0.0,2022-07-29,3.51
0.7904180584410946,3.49,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715,持有,0.0,2022-08-01,3.47
0.35926368016194576,3.44,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214,持有,0.0,2022-08-02,3.27
0.1464861947774307,3.26,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853,持有,0.0,2022-08-03,3.2
-0.01869632677107444,3.23,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034,买进,0.0,2022-08-04,3.34
0.33406634636641114,3.36,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043,买进,0.0,2022-08-05,3.37
0.4404550890586684,3.34,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287,卖出,-0.005952380952380958,2022-08-08,3.39
0.1296879722470741,3.4,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388,持有,0.0,2022-08-09,3.31
0.009300710779519559,3.32,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526,持有,0.0,2022-08-10,3.27
0.034498044575054204,3.29,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283,买进,0.0,2022-08-11,3.33
0.2892710862854605,3.38,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232,卖出,0.027355623100303907,2022-08-12,3.39
0.2136790848988566,3.37,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902,买进,0.0,2022-08-15,3.42
0.28367167877534183,3.44,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639,卖出,0.020771513353115677,2022-08-16,3.44
0.22767760367415332,3.44,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271,持有,0.0,2022-08-17,3.52
0.16328441730778728,3.51,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333,持有,0.0,2022-08-18,3.46
0.12688826849201473,3.45,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033,买进,0.0,2022-08-19,3.46
0.2668734562449852,3.48,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638,买进,0.0,2022-08-22,3.62
0.24727552995956928,3.65,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803,卖出,0.04885057471264366,2022-08-23,3.58
0.2192784924089753,3.6,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072,买进,0.0,2022-08-24,3.55
0.37046249518218316,3.58,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625,买进,0.0,2022-08-25,3.52
0.42645657028337164,3.5,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681,买进,0.0,2022-08-26,3.65
0.4796509416295003,3.76,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604,卖出,0.07428571428571422,2022-08-29,4.02
0.5160470904452729,4.16,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747,持有,0.0,2022-08-30,4.42
0.23047730742921269,4.86,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524,持有,0.0,2022-08-31,4.86
0.23887641869439122,5.35,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597,买进,0.0,2022-09-01,5.35
0.33126664261135175,5.89,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426,卖出,0.10093457943925235,2022-09-02,5.89
0.2948704937955792,5.48,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863,买进,0.0,2022-09-05,5.3
0.32286753134617324,4.87,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274,卖出,-0.11131386861313873,2022-09-06,4.77
0.2696731600000446,4.8,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709,持有,0.0,2022-09-07,4.98
0.16048471355272745,4.78,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753,买进,0.0,2022-09-08,5.11
0.19968056612355933,4.95,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626,卖出,0.03556485355648534,2022-09-09,4.6
0.2192784924089753,4.25,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951,持有,0.0,2022-09-13,4.14
0.16048471355272745,3.98,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646,买进,0.0,2022-09-14,3.96
0.18848175110332194,3.99,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573,买进,0.0,2022-09-15,3.89
0.5608423505262234,3.87,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021,卖出,-0.030075187969924838,2022-09-16,3.92
0.4404550890586684,3.92,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668,买进,0.0,2022-09-19,3.94
0.42645657028337164,3.93,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352,买进,0.0,2022-09-20,4.01
0.5720411655464609,3.94,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946,买进,0.0,2022-09-21,3.97
0.6112370181172927,3.92,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537,买进,0.0,2022-09-22,3.87
0.7876183546860352,3.84,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893,卖出,-0.02040816326530614,2022-09-23,3.7
0.7120263532994313,3.68,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156,持有,0.0,2022-09-26,3.69
0.37046249518218316,3.68,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923,持有,0.0,2022-09-27,3.78
0.2920707900405199,3.76,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987,买进,0.0,2022-09-28,3.62
0.3032696050607578,3.66,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106,买进,0.0,2022-09-29,3.55
0.48805005289467834,3.56,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767,买进,0.0,2022-09-30,3.56
0.8912073936232336,3.54,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516,买进,0.0,2022-10-10,3.48
1.2131733254550658,3.48,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334,买进,0.0,2022-10-11,3.5
1.2131733254550658,3.48,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579,买进,0.0,2022-10-12,3.57
1.3279611794125017,3.56,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338,卖出,0.022988505747126457,2022-10-13,3.56
1.1879759916595312,3.59,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797,持有,0.0,2022-10-14,3.65
1.1515798428437583,3.63,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412,持有,0.0,2022-10-17,3.71
0.8324136147669858,3.72,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321,买进,0.0,2022-10-18,3.72
0.913605023663709,3.72,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247,买进,0.0,2022-10-19,3.68
1.0703884339470355,3.68,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257,卖出,-0.01075268817204302,2022-10-20,3.7
0.9975961363154915,3.7,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105,持有,0.0,2022-10-21,3.67
0.9052059123985304,3.68,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863,持有,0.0,2022-10-24,3.55
0.8212147997467485,3.55,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866,买进,0.0,2022-10-25,3.55
0.9667993950098371,3.58,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032,卖出,0.008450704225352183,2022-10-26,3.6
0.9108053199086497,3.62,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503,持有,0.0,2022-10-27,3.96
0.6924284270140154,4.06,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497,持有,0.0,2022-10-28,3.84
0.6952281307690747,3.94,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295,买进,0.0,2022-10-31,3.82
0.8044165772163918,3.78,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409,卖出,-0.0406091370558376,2022-11-01,4.02
0.8156153922366293,4.06,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807,买进,0.0,2022-11-02,3.97
0.8688097635827584,3.93,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453,卖出,-0.03201970443349741,2022-11-03,3.97
0.7848186509309759,3.93,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374,买进,0.0,2022-11-04,4.03
0.8296139110119265,3.99,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034,买进,0.0,2022-11-07,4.04
0.8240145035018078,4.02,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194,买进,0.0,2022-11-08,3.96
0.7932177621961545,3.96,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777,卖出,-0.014925373134328263,2022-11-09,3.93
0.8100159847265106,3.93,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013,持有,0.0,2022-11-10,4.1
0.7064269457893126,4.18,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666,买进,0.0,2022-11-11,4.02
0.8212147997467485,4.0,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375,买进,0.0,2022-11-14,3.94
0.9444017649693623,3.95,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179,卖出,-0.012499999999999956,2022-11-15,4.12
0.8716094673378177,4.1,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834,持有,0.0,2022-11-16,4.24
0.8128156884815699,4.23,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196,买进,0.0,2022-11-17,4.18
0.7960174659512138,4.18,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493,卖出,-0.011820330969267306,2022-11-18,4.05
0.7568216133803819,4.08,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586,持有,0.0,2022-11-21,4.0
0.7148260570544906,3.98,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891,买进,0.0,2022-11-22,3.89
0.7540219096253226,3.88,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932,卖出,-0.02512562814070354,2022-11-23,3.85
0.7400233908500253,3.84,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124,持有,0.0,2022-11-24,3.85
0.7512222058702632,3.85,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462,持有,0.0,2022-11-25,3.93
0.6700307969735401,3.87,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644,持有,0.0,2022-11-28,3.97
0.2696731600000446,3.94,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893,买进,0.0,2022-11-29,4.12
0.3508645688967677,4.13,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014,卖出,0.04822335025380709,2022-11-30,4.15
0.31166871632593585,4.2,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372,买进,0.0,2022-12-01,4.18
0.38166131020242106,4.15,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336,卖出,-0.011904761904761862,2022-12-02,4.2
0.3396657538765298,4.27,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502,持有,0.0,2022-12-05,4.2
0.35926368016194576,4.18,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309,买进,0.0,2022-12-06,4.18
0.4404550890586684,4.18,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014,卖出,0.0,2022-12-07,4.29
0.43205597779349036,4.29,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132,持有,0.0,2022-12-08,4.22
0.28367167877534183,4.19,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174,买进,0.0,2022-12-09,4.12
0.32006782759111385,4.12,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299,卖出,-0.01670644391408121,2022-12-12,4.08
0.2892710862854605,4.06,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627,买进,0.0,2022-12-13,4.49
0.3368660501214705,4.52,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516,买进,0.0,2022-12-14,4.38
0.40685864399795574,4.4,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428,买进,0.0,2022-12-15,4.32
0.6588319819533027,4.32,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812,买进,0.0,2022-12-16,4.29
0.700827538279194,4.25,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446,卖出,-0.01620370370370377,2022-12-19,4.19
0.6672310932184807,4.16,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307,持有,0.0,2022-12-20,4.02
0.6616316857083621,4.02,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953,持有,0.0,2022-12-21,4.08
0.681229611993778,4.04,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604,买进,0.0,2022-12-22,4.06
0.6784299082387186,4.01,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828,买进,0.0,2022-12-23,4.11
0.7036272420342533,4.11,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126,卖出,0.02493765586034926,2022-12-26,4.21
0.6924284270140154,4.21,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498,持有,0.0,2022-12-27,4.12
0.709226649544372,4.08,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316,买进,0.0,2022-12-28,4.12
0.7848186509309759,4.07,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374,买进,0.0,2022-12-29,4.24
0.8296139110119265,4.18,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376,买进,0.0,2022-12-30,4.49
0.8828082823580552,4.54,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289,卖出,0.08612440191387569,2023-01-03,4.43
0.8128156884815699,4.46,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887,持有,0.0,2023-01-04,4.6
0.7932177621961545,4.57,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523,买进,0.0,2023-01-05,4.44
0.8324136147669858,4.44,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238,卖出,-0.0284463894967177,2023-01-06,4.28
0.745622798360144,4.27,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334,持有,0.0,2023-01-09,4.25
0.745622798360144,4.22,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202,持有,0.0,2023-01-10,4.26
0.7204254645646093,4.25,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015,持有,0.0,2023-01-11,4.14
0.7120263532994313,4.14,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333,买进,0.0,2023-01-12,4.23
0.7540219096253226,4.21,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281,卖出,0.016908212560386545,2023-01-13,4.32
0.7736198359107385,4.33,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165,持有,0.0,2023-01-16,4.3
0.7876183546860352,4.26,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657,买进,0.0,2023-01-17,4.21
0.9080056161535898,4.21,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038,买进,0.0,2023-01-18,4.37
0.9779982100300756,4.33,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403,卖出,0.028503562945368197,2023-01-19,4.28
0.8856079861131145,4.29,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747,持有,0.0,2023-01-20,4.34
0.8520115410524018,4.39,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074,买进,0.0,2023-01-30,4.34
0.8828082823580552,4.3,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369,卖出,-0.020501138952163978,2023-01-31,4.39
0.8772088748479364,4.39,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676,持有,0.0,2023-02-01,4.43
0.7904180584410946,4.41,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196,买进,0.0,2023-02-02,4.36
0.8324136147669858,4.34,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095,卖出,-0.015873015873015938,2023-02-03,4.35
0.7792192434208572,4.34,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299,持有,0.0,2023-02-06,4.27
0.7876183546860352,4.27,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072,持有,0.0,2023-02-07,4.33
0.7484225021152039,4.35,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586,持有,0.0,2023-02-08,4.23
0.6952281307690747,4.21,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866,持有,0.0,2023-02-09,4.27
0.6644313894634214,4.26,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334,买进,0.0,2023-02-10,4.42
0.6644313894634214,4.49,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363,卖出,0.053990610328638604,2023-02-13,4.42
0.6056376106071736,4.45,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334,持有,0.0,2023-02-14,4.33
0.6056376106071736,4.34,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955,买进,0.0,2023-02-15,4.41
0.614036721872352,4.4,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576,卖出,0.013824884792626843,2023-02-16,4.29
0.48805005289467834,4.28,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384,买进,0.0,2023-02-17,4.22
0.5244462017104509,4.19,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542,买进,0.0,2023-02-20,4.17
0.5552429430161042,4.16,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505,卖出,-0.007159904534606264,2023-02-21,4.16
0.5580426467711636,4.14,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533,买进,0.0,2023-02-22,4.17
0.7344239833399067,4.17,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816,卖出,0.007246376811594264,2023-02-23,4.1
0.6308349444027087,4.11,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993,持有,0.0,2023-02-24,4.08
0.35366427265182704,4.08,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519,买进,0.0,2023-02-27,3.98
0.3648630876720645,4.0,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082,卖出,-0.01960784313725492,2023-02-28,4.04
0.3060693088158171,4.04,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879,买进,0.0,2023-03-01,4.1
0.31166871632593585,4.1,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342,买进,0.0,2023-03-02,4.11
0.3844610139574804,4.1,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334,卖出,0.0,2023-03-03,4.08
0.33126664261135175,4.07,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635,持有,0.0,2023-03-06,4.05
0.3144684200809952,4.06,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444,买进,0.0,2023-03-07,3.95
0.35366427265182704,3.93,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631,卖出,-0.03201970443349741,2023-03-08,4.09
0.3620633839170051,4.09,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694,持有,0.0,2023-03-09,4.5
0.34526516138664853,4.41,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298,买进,0.0,2023-03-10,4.4
0.4348556815485497,4.4,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399,卖出,-0.002267573696145076,2023-03-13,4.34
0.43205597779349036,4.33,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529,持有,0.0,2023-03-14,4.23
0.3676627914271238,4.23,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186,持有,0.0,2023-03-15,4.22
0.3284669388562924,4.17,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073,买进,0.0,2023-03-16,4.18
0.3788616064473617,4.23,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784,卖出,0.014388489208633212,2023-03-17,4.29
0.3760619026923024,4.25,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933,持有,0.0,2023-03-20,4.39
0.3956598289777178,4.36,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588,持有,0.0,2023-03-21,4.83
0.37046249518218316,4.99,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812,持有,0.0,2023-03-22,4.75
0.32006782759111385,4.5,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337,持有,0.0,2023-03-23,4.63


==> pic/Before_setting/____________________/________/log/Zhaohe_Industrial.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2480527600173368,28.59,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774,买进,0.0,2021-09-15,28.51
1.0909555589494362,28.51,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556,买进,0.0,2021-09-16,27.96
1.520382867509741,27.91,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277,卖出,-0.021045247281655608,2021-09-17,27.93
0.7117803822419313,27.76,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454,持有,0.0,2021-09-22,28.3
0.16129111967260293,28.3,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443,买进,0.0,2021-09-23,28.1
0.33032101772293654,28.1,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066,卖出,-0.007067137809187254,2021-09-24,27.4
0.1818488099760218,27.41,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125,持有,0.0,2021-09-27,26.61
0.12931249031172895,26.55,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164,持有,0.0,2021-09-28,26.6
0.17499624654154938,26.52,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891,买进,0.0,2021-09-29,25.85
0.25951119556671537,25.88,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363,买进,0.0,2021-09-30,26.25
0.3554470836493373,26.66,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296,卖出,0.03013910355486867,2021-10-08,26.78
0.19555393684496825,26.82,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795,买进,0.0,2021-10-11,26.78
0.30747913960802636,26.93,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608,卖出,0.004101416853094684,2021-10-12,26.93
0.16814368310707614,26.93,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799,持有,0.0,2021-10-13,27.55
-0.0534225346075495,27.4,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304,持有,0.0,2021-10-14,27.41
-0.211031493600428,27.25,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176,买进,0.0,2021-10-15,26.8
0.14758599280365728,26.79,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309,买进,0.0,2021-10-18,26.45
0.3120475152310082,26.46,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832,卖出,-0.012318029115341482,2021-10-19,26.55
0.012818911925688983,26.8,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926,买进,0.0,2021-10-20,26.69
0.6706650016350936,26.67,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645,买进,0.0,2021-10-21,26.2
0.4787932254698505,26.2,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795,卖出,-0.017622797150356296,2021-10-22,26.0
0.35773127146082784,26.15,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271,持有,0.0,2021-10-25,26.14
0.17271205873005804,26.14,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954,持有,0.0,2021-10-26,25.92
-0.035149032115621974,25.75,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241,买进,0.0,2021-10-27,25.41
0.1590069318611124,25.4,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979,买进,0.0,2021-10-28,24.65
0.3919940886331931,24.64,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181,买进,0.0,2021-10-29,24.77
0.28692144930460745,24.77,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547,卖出,0.005275974025973985,2021-11-01,25.29
0.35316289583784594,25.36,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683,买进,0.0,2021-11-02,24.79
0.5107718548307245,24.8,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557,卖出,-0.022082018927444744,2021-11-03,25.0
0.5541714232490536,25.0,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858,买进,0.0,2021-11-04,25.37
0.7391906359798234,25.5,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925,买进,0.0,2021-11-05,25.6
0.8808102802922648,25.58,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257,卖出,0.0031372549019607174,2021-11-08,25.49
0.5930026160444,25.5,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195,买进,0.0,2021-11-09,25.89
1.3079534010410792,25.88,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467,买进,0.0,2021-11-10,26.22
2.0959981960054708,26.37,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543,卖出,0.018933539412673957,2021-11-11,26.43
1.2896798985491518,26.69,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264,持有,0.0,2021-11-12,26.78
1.0269983002276883,26.7,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977,持有,0.0,2021-11-15,27.35
0.5473188598145803,27.52,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627,持有,0.0,2021-11-16,27.01
0.4239727179940671,26.99,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316,买进,0.0,2021-11-17,27.48
0.460519722977923,27.45,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761,卖出,0.0170433493886625,2021-11-18,27.96
0.2709321346241705,27.71,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027,持有,0.0,2021-11-19,27.75
0.3668680227067924,27.68,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566,买进,0.0,2021-11-22,27.92
0.4513829717319584,27.65,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332,买进,0.0,2021-11-23,27.97
0.5610239866835259,27.97,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155,卖出,0.011573236889692596,2021-11-24,28.29
0.4833616010928324,28.15,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944,买进,0.0,2021-11-25,28.34
0.7163487578649131,28.12,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202,买进,0.0,2021-11-26,28.19
0.9721777927519041,27.81,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274,卖出,-0.011024182076813736,2021-11-29,28.1
0.7803060165866602,28.15,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624,买进,0.0,2021-11-30,28.31
0.8100004581360437,28.63,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136,卖出,0.017051509769094156,2021-12-01,28.99
0.5564556110605441,28.99,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897,持有,0.0,2021-12-02,30.25
0.5541714232490536,30.0,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062,持有,0.0,2021-12-03,28.55
0.5267611695111615,28.41,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622,买进,0.0,2021-12-06,27.33
0.668380813823603,27.22,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216,买进,0.0,2021-12-07,27.44
0.8488316509313909,27.63,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958,买进,0.0,2021-12-08,27.44
1.1937440104665298,27.44,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257,卖出,-0.006876583423814612,2021-12-09,27.25
1.200596573901003,27.15,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498,持有,0.0,2021-12-10,27.73
1.1434918786137283,27.89,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863,买进,0.0,2021-12-13,27.55
1.915547358897683,27.55,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285,买进,0.0,2021-12-14,27.56
2.76298103696084,27.6,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603,买进,0.0,2021-12-15,28.66
3.694929664049163,28.63,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167,买进,0.0,2021-12-16,28.29
4.720529991408616,28.31,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119,买进,0.0,2021-12-17,27.84
5.848918770285166,27.82,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115,卖出,-0.01730837160014124,2021-12-20,27.96
4.608604788645558,29.09,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163,持有,0.0,2021-12-21,28.36
3.491636948826465,28.25,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867,持有,0.0,2021-12-22,28.19
2.548267382680686,28.19,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496,持有,0.0,2021-12-23,28.33
2.3335537284005334,28.35,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197,持有,0.0,2021-12-24,27.2
2.340406291835007,27.21,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151,持有,0.0,2021-12-27,27.25
1.9109789832747004,27.4,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752,买进,0.0,2021-12-28,27.35
2.0091990591688127,27.35,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897,卖出,-0.0018248175182480715,2021-12-29,27.35
1.7739277145852408,27.35,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064,持有,0.0,2021-12-30,27.42
1.5820559384199986,27.42,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804,持有,0.0,2021-12-31,27.55
1.349068781647917,27.55,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186,买进,0.0,2022-01-04,28.08
1.3719106597628272,28.1,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614,卖出,0.019963702359346667,2022-01-05,28.63
1.3148059644755523,28.2,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984,持有,0.0,2022-01-06,28.37
1.0064406099242686,28.47,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917,买进,0.0,2022-01-07,28.78
1.081818807703471,28.6,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331,卖出,0.00456621004566219,2022-01-10,28.95
1.1275025639332912,28.8,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998,持有,0.0,2022-01-11,28.43
1.1137974370643449,28.5,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313,买进,0.0,2022-01-12,28.81
1.2439961423193313,28.97,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381,买进,0.0,2022-01-13,29.28
1.483835862525886,29.27,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438,卖出,0.010355540214014523,2022-01-14,28.87
1.120650000498818,28.82,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069,买进,0.0,2022-01-17,29.16
1.1297867517447817,29.29,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004,卖出,0.016308119361554435,2022-01-18,28.26
0.7940111434556067,28.39,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938,买进,0.0,2022-01-19,28.69
1.0041564221127781,28.68,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544,卖出,0.01021486438886929,2022-01-20,27.6
1.0178615489817244,27.95,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942,买进,0.0,2022-01-21,27.7
1.1069448736298733,27.69,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474,卖出,-0.009302325581395278,2022-01-24,27.81
1.1137974370643449,29.01,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072,买进,0.0,2022-01-25,26.68
1.2257226398274037,26.52,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306,卖出,-0.08583247156153057,2022-01-26,26.63
1.2257226398274037,27.61,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694,买进,0.0,2022-01-27,25.7
1.2622696448112605,25.72,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556,买进,0.0,2022-01-28,26.17
1.435867918484575,26.6,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434,卖出,0.03421461897356153,2022-02-07,26.63
1.2348593910733674,26.63,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697,买进,0.0,2022-02-08,27.15
1.335363654778972,27.02,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306,卖出,0.014645137063462283,2022-02-09,27.18
1.2439961423193313,27.15,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079,买进,0.0,2022-02-10,26.9
1.481551674714394,26.9,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465,卖出,-0.009208103130755065,2022-02-11,26.37
1.5729191871740347,26.36,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433,买进,0.0,2022-02-14,26.51
1.8401691611184792,26.6,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106,买进,0.0,2022-02-15,26.52
2.308427662474133,26.58,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572,卖出,-0.0007518796992482378,2022-02-16,26.93
2.2558913428098393,26.94,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283,持有,0.0,2022-02-17,27.12
1.7465174608473495,27.1,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992,持有,0.0,2022-02-18,26.91
1.4381521062960656,27.0,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901,持有,0.0,2022-02-21,27.14
1.1229341883103086,27.05,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717,持有,0.0,2022-02-22,26.82
1.0292824880391789,28.42,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752,持有,0.0,2022-02-23,27.32
1.068113680834526,27.15,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822,买进,0.0,2022-02-24,26.26
1.040703427096633,26.42,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324,卖出,-0.026887661141804676,2022-02-25,26.31
0.7277696969223683,26.31,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827,买进,0.0,2022-02-28,26.57
0.7734534531521886,26.55,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417,买进,0.0,2022-03-01,26.65
0.8419790874969176,26.64,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296,卖出,0.003389830508474571,2022-03-02,26.61
0.784874392209643,27.51,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312,持有,0.0,2022-03-03,26.61
0.6295496210282557,26.64,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382,买进,0.0,2022-03-04,26.3
0.704927818807458,26.2,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985,买进,0.0,2022-03-07,26.09
0.9082205340301561,26.06,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386,卖出,-0.005343511450381701,2022-03-08,25.5
0.7780218287751697,25.8,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184,持有,0.0,2022-03-09,24.59
0.6729491894465849,25.12,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678,持有,0.0,2022-03-10,25.05
0.5975709916673818,24.8,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633,持有,0.0,2022-03-11,25.31
0.3120475152310082,25.3,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886,买进,0.0,2022-03-14,24.83
0.29834238836206256,24.8,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306,卖出,-0.019762845849802372,2022-03-15,23.51
0.29834238836206256,23.89,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783,买进,0.0,2022-03-16,24.14
0.412551778936612,24.57,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975,卖出,0.028463792381749675,2022-03-17,24.3
0.28006888587013423,24.39,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013,买进,0.0,2022-03-18,24.63
0.3234684542884633,24.7,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307,买进,0.0,2022-03-21,25.0
0.3828573373872294,25.0,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054,卖出,0.01214574898785428,2022-03-22,25.12
0.40341502769064824,25.12,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357,持有,0.0,2022-03-23,24.93
0.3234684542884633,25.0,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409,持有,0.0,2022-03-24,24.52
0.10875480000831009,24.47,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417,持有,0.0,2022-03-25,24.65
0.021955663171652744,24.76,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533,持有,0.0,2022-03-28,24.4
-0.11281141770631556,24.69,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195,买进,0.0,2022-03-29,24.0
-0.03743321992711332,24.24,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063,买进,0.0,2022-03-30,24.08
0.04708172909805349,24.01,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065,买进,0.0,2022-03-31,24.45
0.04251335347507161,24.43,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631,卖出,0.01749271137026231,2022-04-01,24.37
-0.1379374836327163,24.22,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987,持有,0.0,2022-04-06,24.73
-0.30696738168304993,24.73,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874,买进,0.0,2022-04-07,24.31
-0.30239900606006725,24.31,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112,卖出,-0.016983420946219234,2022-04-08,23.88
-0.5765015434389865,23.89,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413,买进,0.0,2022-04-11,23.59
-0.49883915784829297,23.6,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487,卖出,-0.012138970280452036,2022-04-12,23.72
-0.4554395894299639,23.68,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697,买进,0.0,2022-04-13,23.32
-0.2315891839038469,23.32,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716,买进,0.0,2022-04-14,23.34
-0.2452943107727925,23.39,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461,买进,0.0,2022-04-15,23.0
-0.20874730578893747,22.51,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483,卖出,-0.03762291577597259,2022-04-18,22.9
-0.24986268639577522,22.98,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956,持有,0.0,2022-04-19,23.2
-0.3617878891588333,23.56,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573,买进,0.0,2022-04-20,23.12
0.25951119556671537,23.12,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339,买进,0.0,2022-04-21,22.33
0.29148982492758935,22.51,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246,卖出,-0.026384083044982673,2022-04-22,22.65
0.17728043435303992,22.65,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847,买进,0.0,2022-04-25,20.75
0.2709321346241705,20.75,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454,卖出,-0.08388520971302423,2022-04-26,19.56
0.12702830250023842,19.56,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142,买进,0.0,2022-04-27,20.95
0.3782889617642467,20.84,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513,卖出,0.06543967280163605,2022-04-28,20.41
0.16814368310707614,21.08,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625,买进,0.0,2022-04-29,21.11
0.4833616010928324,21.28,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715,卖出,0.009487666034155733,2022-05-05,21.99
0.39884665206766556,21.5,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196,持有,0.0,2022-05-06,21.42
0.204690688090932,21.42,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311,买进,0.0,2022-05-09,21.93
0.5313295451341433,21.51,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585,买进,0.0,2022-05-10,22.6
0.46508809860090483,22.6,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312,卖出,0.0506741050674105,2022-05-11,22.31
0.19098556122198557,22.49,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063,持有,0.0,2022-05-12,22.6
-0.11737979332929745,22.66,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084,买进,0.0,2022-05-13,22.9
-0.08768535177991481,23.09,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154,买进,0.0,2022-05-16,22.82
-0.13108492019824308,22.78,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525,买进,0.0,2022-05-17,23.03
-0.24072593514981064,23.2,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413,买进,0.0,2022-05-18,23.23
-0.15164261050166275,23.23,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278,卖出,0.001293103448275911,2022-05-19,23.38
-0.11281141770631556,23.59,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231,买进,0.0,2022-05-20,23.89
0.024239850983144087,24.12,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374,买进,0.0,2022-05-23,24.0
0.026524038794634622,24.45,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874,卖出,0.013681592039800924,2022-05-24,23.15
-0.0031704027547480034,23.01,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306,买进,0.0,2022-05-25,24.05
-0.0031704027547480034,24.08,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034,买进,0.0,2022-05-26,23.93
0.24352188088627838,23.92,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035,卖出,-0.006644518272425108,2022-05-27,23.99
0.1658594952955848,24.0,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554,持有,0.0,2022-05-30,24.15
0.05850266815550859,24.06,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819,持有,0.0,2022-05-31,24.12
-0.035149032115621974,23.86,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124,买进,0.0,2022-06-01,24.57
-0.0534225346075495,24.58,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477,卖出,0.030176026823134906,2022-06-02,25.36
-0.17905286423955405,25.3,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316,持有,0.0,2022-06-06,25.54
-0.18590542767402726,25.7,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899,买进,0.0,2022-06-07,25.39
-0.10139047864886046,25.26,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418,买进,0.0,2022-06-08,25.31
-0.14707423487868007,25.46,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873,卖出,0.007917656373713352,2022-06-09,24.58
-0.30696738168304993,24.85,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283,持有,0.0,2022-06-10,25.13
-0.48741821879083785,24.85,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767,买进,0.0,2022-06-13,25.69
-0.4897024066023284,25.67,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457,卖出,0.0329979879275654,2022-06-14,25.92
-0.6610164924641525,26.15,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445,买进,0.0,2022-06-15,25.6
-0.5696489800045134,25.87,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446,卖出,-0.010707456978967404,2022-06-16,25.51
-0.44858702599549066,25.73,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306,持有,0.0,2022-06-17,25.77
-0.44858702599549066,25.77,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729,买进,0.0,2022-06-20,25.77
-0.41432420882312615,25.77,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966,买进,0.0,2022-06-21,26.66
-0.2727045645106846,26.88,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185,卖出,0.04307334109429567,2022-06-22,25.55
-0.30468319387155857,25.78,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669,持有,0.0,2022-06-23,26.36
-0.44401865037250876,26.45,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256,持有,0.0,2022-06-24,26.26
-0.5239652237746937,26.52,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807,买进,0.0,2022-06-27,27.12
-0.5011233456597834,27.12,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896,买进,0.0,2022-06-28,27.16
-0.4691447162989095,27.17,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963,卖出,0.0018436578171091708,2022-06-29,27.01
-0.5810699190619684,27.02,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277,买进,0.0,2022-06-30,26.8
-0.626753675291788,26.8,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653,买进,0.0,2022-07-01,26.54
-0.594775045930914,27.18,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705,卖出,0.014179104477611903,2022-07-04,26.97
-0.6450271777837155,26.92,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728,持有,0.0,2022-07-05,26.2
-0.7615207561697563,26.48,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016,持有,0.0,2022-07-06,25.66
-0.9351190298430718,26.08,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481,买进,0.0,2022-07-07,26.1
-0.9077087761051797,26.1,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678,买进,0.0,2022-07-08,26.05
-0.7889310099076484,26.18,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016,卖出,0.003065134099616793,2022-07-11,25.9
-0.9031404004821979,25.9,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855,买进,0.0,2022-07-12,25.29
-0.8551724564408869,25.45,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664,买进,0.0,2022-07-13,25.67
-0.7706575074157201,25.64,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145,买进,0.0,2022-07-14,26.43
-0.7181211877514273,27.23,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545,卖出,0.06201248049921996,2022-07-15,27.43
-0.7432472536778288,27.48,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578,买进,0.0,2022-07-18,28.54
-0.6518797412181888,28.54,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542,买进,0.0,2022-07-19,31.39
-0.5765015434389865,32.28,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425,卖出,0.13104414856341984,2022-07-20,30.49
-0.5285335993976755,30.53,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653,买进,0.0,2022-07-21,31.64
-0.44858702599549066,31.38,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138,买进,0.0,2022-07-22,32.23
-0.3183883207405042,32.25,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535,卖出,0.02772466539196944,2022-07-25,31.62
-0.3960507063311978,32.05,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021,买进,0.0,2022-07-26,32.26
-0.2886938791911216,32.79,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568,卖出,0.02308892355694234,2022-07-27,34.51
-0.17905286423955405,34.5,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686,持有,0.0,2022-07-28,37.96
-0.227020808280865,37.42,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796,买进,0.0,2022-07-29,36.64
-0.1881896154855178,36.23,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875,卖出,-0.03180117584179596,2022-08-01,36.49
-0.17676867642806351,36.12,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804,买进,0.0,2022-08-02,35.92
-0.1036746664603518,36.27,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276,卖出,0.004152823920265938,2022-08-03,34.41
-0.0922537274028967,34.36,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166,持有,0.0,2022-08-04,34.98
-0.1265165445752612,34.98,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232,持有,0.0,2022-08-05,35.01
-0.14707423487868007,35.03,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528,买进,0.0,2022-08-08,36.35
-0.09910629083736992,35.93,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183,买进,0.0,2022-08-09,39.03
0.056218480344017246,38.61,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785,买进,0.0,2022-08-10,38.8
0.3440261445918822,38.24,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073,卖出,-0.009583009583009517,2022-08-11,37.96
-0.044285783361585736,38.14,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064,持有,0.0,2022-08-12,37.96
-0.3229566963634869,37.76,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455,买进,0.0,2022-08-15,37.97
-0.29783063043708535,38.06,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306,卖出,0.007944915254237402,2022-08-16,38.27
-0.29783063043708535,38.77,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725,持有,0.0,2022-08-17,38.69
-0.34123019885541445,38.31,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882,买进,0.0,2022-08-18,39.89
-0.2315891839038469,39.97,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364,卖出,0.04333072304881223,2022-08-19,38.92
-0.2727045645106846,38.61,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905,持有,0.0,2022-08-22,39.33
-0.27042037669919405,39.29,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762,买进,0.0,2022-08-23,38.34
-0.01915971743518499,38.54,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294,卖出,-0.019088826673453806,2022-08-24,37.31
-0.1036746664603518,37.31,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868,持有,0.0,2022-08-25,36.0
-0.20646311797744613,36.65,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194,持有,0.0,2022-08-26,36.1
-0.17905286423955405,35.8,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366,买进,0.0,2022-08-29,37.66
-0.08768535177991481,38.87,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844,买进,0.0,2022-08-30,36.37
-0.1265165445752612,36.6,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059,买进,0.0,2022-08-31,34.86
-0.09453791521438804,35.8,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795,卖出,-0.021857923497267874,2022-09-01,33.85
-0.35265113791286956,34.06,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282,买进,0.0,2022-09-02,36.33
-0.34123019885541445,36.73,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723,买进,0.0,2022-09-05,36.2
-0.3183883207405042,36.41,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306,卖出,-0.008712224339776758,2022-09-06,37.93
-0.3183883207405042,38.4,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996,买进,0.0,2022-09-07,39.53
-0.30239900606006725,39.3,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378,买进,0.0,2022-09-08,37.5
-0.2727045645106846,37.61,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484,买进,0.0,2022-09-09,36.67
-0.15164261050166275,36.67,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888,买进,0.0,2022-09-13,37.0
-0.026012280869658216,36.32,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098,卖出,-0.009544586855740425,2022-09-14,37.04
-0.08540116396842347,36.62,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605,买进,0.0,2022-09-15,36.2
0.008250536302707103,36.13,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715,卖出,-0.013380666302566764,2022-09-16,38.18
0.04708172909805349,38.0,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409,持有,0.0,2022-09-19,37.31
-0.07169603709947783,37.7,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417,买进,0.0,2022-09-20,38.28
0.015103099737179517,38.28,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687,买进,0.0,2022-09-21,37.64
0.12245992687725654,37.31,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063,卖出,-0.025339602925809793,2022-09-22,38.96
0.028808226606125968,38.98,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655,买进,0.0,2022-09-23,37.5
0.09504967313936445,36.44,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823,卖出,-0.0651616213442791,2022-09-26,38.07
-0.11052722989482422,37.8,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991,买进,0.0,2022-09-27,39.94
-0.012307154000711763,39.8,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902,卖出,0.052910052910052914,2022-09-28,37.82
-0.26128362545322953,37.91,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687,买进,0.0,2022-09-29,37.4
-0.2384417473383201,37.4,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827,买进,0.0,2022-09-30,35.8
-0.21331568141191937,35.78,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535,卖出,-0.04331550802139031,2022-10-10,35.3
-0.47142890411040084,35.29,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816,买进,0.0,2022-10-11,35.43
-0.48284984316785595,35.59,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725,卖出,0.008500991782374732,2022-10-12,38.97
-0.6952793096365179,40.05,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459,买进,0.0,2022-10-13,42.87
-0.5879224824964409,44.71,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651,买进,0.0,2022-10-14,42.22
-0.48284984316785595,43.0,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914,买进,0.0,2022-10-17,42.2
-0.3640720769703246,42.25,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247,买进,0.0,2022-10-18,43.27
-0.3572195135358514,42.88,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874,卖出,0.014911242603550357,2022-10-19,42.84
-0.42117677225759936,43.11,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584,持有,0.0,2022-10-20,41.96
-0.5422387262666212,41.8,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214,买进,0.0,2022-10-21,41.2
-0.5102600969057473,40.79,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604,卖出,-0.024162679425837275,2022-10-24,42.34
-0.5079759090942567,41.69,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727,买进,0.0,2022-10-25,43.64
-0.41432420882312615,43.64,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585,卖出,0.04677380666826584,2022-10-26,46.07
-0.37092464040479706,48.0,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735,持有,0.0,2022-10-27,50.68
-0.418892584446108,48.25,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278,买进,0.0,2022-10-28,47.3
-0.36635626478181516,45.91,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195,卖出,-0.04849740932642494,2022-10-31,46.2
-0.4394502747495269,46.34,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614,买进,0.0,2022-11-01,48.04
-0.32524088417497743,48.06,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622,卖出,0.03711696158826065,2022-11-02,49.09
-0.5673647921930219,48.19,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318,买进,0.0,2022-11-03,49.8
-0.5559438531355677,50.14,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444,卖出,0.040464826727536894,2022-11-04,49.96
-0.4965549700368016,49.96,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324,买进,0.0,2022-11-07,48.97
-0.4782814675448741,49.2,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005,卖出,-0.01521216973578859,2022-11-08,49.25
-0.48741821879083785,49.25,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306,买进,0.0,2022-11-09,47.9
-0.48741821879083785,47.89,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927,卖出,-0.02761421319796953,2022-11-10,47.51
-0.5582280409470582,49.9,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418,持有,0.0,2022-11-11,50.37
-0.6061959849883691,49.61,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716,持有,0.0,2022-11-14,48.86
-0.7409630658663374,48.76,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507,持有,0.0,2022-11-15,49.09
-0.9488241567120175,49.1,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583,买进,0.0,2022-11-16,48.38
-0.8437515173834318,48.02,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493,卖出,-0.021995926680244363,2022-11-17,48.18
-0.7843626342846666,48.19,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936,持有,0.0,2022-11-18,48.85
-0.8940036492362341,48.56,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979,持有,0.0,2022-11-21,49.7
-1.1955164403530438,49.42,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659,买进,0.0,2022-11-22,49.16
-1.0516126082291117,49.16,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964,买进,0.0,2022-11-23,53.12
-1.0150656032452559,52.15,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119,卖出,0.06082180634662331,2022-11-24,50.96
-0.9396874054660537,50.7,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192,买进,0.0,2022-11-25,49.75
-0.8551724564408869,49.34,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026,买进,0.0,2022-11-28,48.79
-0.8277622027029948,48.01,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916,卖出,-0.02695581678151612,2022-11-29,45.58
-0.8711617711213239,45.35,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767,持有,0.0,2022-11-30,46.46
-0.9648134713924544,47.3,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553,买进,0.0,2022-12-01,49.31
-0.9351190298430718,49.19,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986,卖出,0.03995771670190276,2022-12-02,52.0
-0.9922237251303465,52.27,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528,持有,0.0,2022-12-05,52.44
-1.0835912375899859,52.47,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164,买进,0.0,2022-12-06,50.81
-1.0653177350980583,50.81,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871,买进,0.0,2022-12-07,48.48
-0.9808027860728914,48.09,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523,卖出,-0.05353276913993306,2022-12-08,47.59
-0.999076288564819,47.41,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487,买进,0.0,2022-12-09,45.5
-0.9168455273511436,45.31,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027,卖出,-0.044294452647120744,2022-12-12,45.65
-1.0127814154337653,46.05,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788,持有,0.0,2022-12-13,43.24
-1.1110014913278778,43.3,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316,持有,0.0,2022-12-14,44.73
-1.1772429378611164,44.72,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548,持有,0.0,2022-12-15,43.88
-1.1475484963117337,44.0,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876,持有,0.0,2022-12-16,42.19
-1.2389160087713729,42.2,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864,买进,0.0,2022-12-19,42.88
-1.2343476331483911,42.58,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335,卖出,0.009004739336492783,2022-12-20,46.27
-1.3120100187390846,45.93,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247,持有,0.0,2022-12-21,44.04
-1.3348518968539949,44.11,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137,买进,0.0,2022-12-22,42.81
-1.266326262509265,42.82,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398,卖出,-0.029245069145318502,2022-12-23,40.89
-1.2845997650011927,41.3,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235,持有,0.0,2022-12-26,43.45
-1.4650506021089813,43.45,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654,买进,0.0,2022-12-27,44.17
-1.3919565921412695,44.07,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345,卖出,0.01426927502876864,2022-12-28,44.15
-1.825952276324557,44.61,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896,持有,0.0,2022-12-29,44.63
-2.097770625891985,44.91,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067,买进,0.0,2022-12-30,44.4
-1.7802685200947375,44.43,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623,卖出,-0.01068804275217094,2023-01-03,44.87
-1.9036146619152507,44.86,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482,买进,0.0,2023-01-04,44.12
-1.7437215151108816,44.66,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127,买进,0.0,2023-01-05,44.3
-1.5427129876996748,44.31,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439,卖出,-0.007836990595611158,2023-01-06,44.33
-1.6729116929546606,44.21,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541,买进,0.0,2023-01-09,44.66
-1.5564181145686204,44.66,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192,买进,0.0,2023-01-10,47.83
-1.4033775311987238,46.33,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451,卖出,0.037393640841916743,2023-01-11,48.28
-1.4696189777319633,46.9,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372,买进,0.0,2023-01-12,48.24
-1.4033775311987238,48.6,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996,买进,0.0,2023-01-13,48.88
-1.3348518968539949,48.88,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007,买进,0.0,2023-01-16,49.07
-1.3531253993459225,49.07,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922,买进,0.0,2023-01-17,50.19
-1.3051574553046115,50.2,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613,买进,0.0,2023-01-18,51.01
-1.259473699074792,50.98,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944,卖出,0.015537848605577569,2023-01-19,51.56
-1.2252108819024272,51.89,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307,买进,0.0,2023-01-20,49.57
-1.1087173035163864,50.5,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292,卖出,-0.026787434958566208,2023-01-30,49.39
-1.0835912375899859,49.38,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076,持有,0.0,2023-01-31,50.15
-1.2777472015667202,49.9,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484,买进,0.0,2023-02-01,49.38
-1.0721702985325308,48.89,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764,卖出,-0.02024048096192381,2023-02-02,49.95
-1.0995805522704227,50.0,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586,买进,0.0,2023-02-03,48.5
-1.085875425401477,48.72,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847,卖出,-0.025600000000000022,2023-02-06,47.82
-1.0493284204176212,48.6,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848,持有,0.0,2023-02-07,47.85
-1.1475484963117337,47.86,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669,买进,0.0,2023-02-08,47.51
-0.9533925323349993,47.21,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804,买进,0.0,2023-02-09,48.15
-0.7729416952272115,47.88,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152,买进,0.0,2023-02-10,47.32
-0.7318263146203737,47.68,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406,卖出,-0.004177109440267394,2023-02-13,47.99
-0.7660891317927382,48.0,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069,持有,0.0,2023-02-14,47.85
-0.7843626342846666,47.78,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298,持有,0.0,2023-02-15,47.48
-0.9511083445235088,47.48,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013,买进,0.0,2023-02-16,47.21
-0.8254780148915043,47.15,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584,买进,0.0,2023-02-17,46.86
-0.6975634974480084,47.1,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735,卖出,-0.001060445387062506,2023-02-20,46.84
-0.6450271777837155,47.1,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504,持有,0.0,2023-02-21,47.5
-0.7181211877514273,47.33,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322,持有,0.0,2023-02-22,47.8
-0.7386788780548461,47.32,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743,持有,0.0,2023-02-23,48.89
-0.6792899949560809,49.49,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306,持有,0.0,2023-02-24,47.88
-0.6792899949560809,47.09,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903,买进,0.0,2023-02-27,48.1
-0.47599727973338274,48.7,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273,卖出,0.0341898492248885,2023-02-28,47.88
-0.7295421268088823,47.88,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806,买进,0.0,2023-03-01,47.04
-0.5445229140781126,49.5,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526,卖出,0.033834586466165356,2023-03-02,48.13
-0.5673647921930219,48.06,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619,买进,0.0,2023-03-03,45.9
-0.37092464040479706,45.4,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923,卖出,-0.055347482313774524,2023-03-06,44.46
-0.3617878891588333,44.47,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493,持有,0.0,2023-03-07,42.98
-0.3960507063311978,42.98,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499,持有,0.0,2023-03-08,42.75
-0.44401865037250876,43.0,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203,买进,0.0,2023-03-09,41.76
-0.5034075334712749,41.71,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997,买进,0.0,2023-03-10,40.85
-0.4051874575771624,40.85,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216,卖出,-0.020618556701030914,2023-03-13,40.19
-0.5810699190619684,40.19,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515,持有,0.0,2023-03-14,38.62
-0.7044160608824817,38.83,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943,买进,0.0,2023-03-15,39.1
-0.6039117971768778,39.11,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895,卖出,0.007210919392222538,2023-03-16,37.93
-0.6153327362343329,38.39,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609,持有,0.0,2023-03-17,37.4
-0.6495955534066983,37.37,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683,持有,0.0,2023-03-20,37.2
-0.7889310099076484,37.18,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284,买进,0.0,2023-03-21,37.95
-0.7021318730709902,38.28,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018,买进,0.0,2023-03-22,38.12
-0.5285335993976755,38.08,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109,买进,0.0,2023-03-23,37.08


==> pic/Before_setting/____________________/________/log/Zhejiang_Guangxia.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.7917319341171183,4.33,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028,持有,0.0,2021-12-08,4.35
-0.9697834468191293,4.35,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405,持有,0.0,2021-12-09,4.34
-0.9223030434319264,4.33,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904,持有,0.0,2021-12-10,4.37
-0.9401081947021271,4.39,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814,买进,0.0,2021-12-13,4.35
-0.8214071862341205,4.33,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191,卖出,-0.013667425968109251,2021-12-14,4.56
-0.8154721358107198,4.6,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907,持有,0.0,2021-12-15,4.9
-0.8273422366575207,4.92,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663,持有,0.0,2021-12-16,5.1
-0.8629525391979226,5.03,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986,买进,0.0,2021-12-17,5.1
-0.8510824383511222,5.09,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873,卖出,0.011928429423459166,2021-12-20,5.02
-0.9401081947021271,5.05,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541,持有,0.0,2021-12-21,5.21
-1.052874152746734,5.24,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807,买进,0.0,2021-12-22,5.35
-1.005393749359531,5.32,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328,买进,0.0,2021-12-23,5.11
-1.017263850206332,5.08,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868,买进,0.0,2021-12-24,4.95
-1.041004051899933,4.96,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075,卖出,-0.02362204724409451,2021-12-27,4.86
-1.207185463755143,4.9,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928,买进,0.0,2021-12-28,4.95
-1.1597050603679402,4.92,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238,买进,0.0,2021-12-29,4.84
-1.1775102116381413,4.84,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202,卖出,-0.016260162601626032,2021-12-30,4.97
-1.1715751612147411,4.95,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199,买进,0.0,2021-12-31,5.2
-1.0647442535935345,5.18,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894,买进,0.0,2022-01-04,5.23
-1.041004051899933,5.25,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946,买进,0.0,2022-01-05,5.19
-1.005393749359531,5.16,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188,卖出,-0.017142857142857116,2022-01-06,5.09
-1.005393749359531,5.07,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874,买进,0.0,2022-01-07,5.06
-0.9994586989361309,5.21,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297,买进,0.0,2022-01-10,5.49
-0.9579133459723284,5.52,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071,买进,0.0,2022-01-11,5.49
-0.9401081947021271,5.46,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037,买进,0.0,2022-01-12,5.53
-0.8926277913149242,5.45,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842,卖出,-0.0018315018315017925,2022-01-13,5.67
-0.9044978921617253,5.64,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509,买进,0.0,2022-01-14,5.43
-0.5365247659109034,5.46,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224,卖出,-0.031914893617021226,2022-01-17,5.4
-0.6374206231087093,5.4,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585,持有,0.0,2022-01-18,5.34
-0.7383164803065152,5.32,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717,买进,0.0,2022-01-19,5.48
-0.6730309256491117,5.47,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286,卖出,0.02819548872180441,2022-01-20,5.05
-0.7086412281895136,5.05,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845,买进,0.0,2022-01-21,5.13
-0.5958752701449067,5.18,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593,买进,0.0,2022-01-24,4.87
-0.4771742616769001,4.85,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808,卖出,-0.06370656370656372,2022-01-25,4.68
-0.512784564217302,4.72,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734,买进,0.0,2022-01-26,4.74
-0.4712392112534993,4.69,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454,买进,0.0,2022-01-27,4.48
-0.35847325320889295,4.53,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749,买进,0.0,2022-01-28,4.53
-0.2694474968578875,4.59,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007,卖出,0.013245033112582695,2022-02-07,4.76
-0.26351244643448724,4.8,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384,持有,0.0,2022-02-08,4.88
-0.2872526481280887,4.87,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278,买进,0.0,2022-02-09,4.84
-0.23977224474088582,4.86,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623,卖出,-0.0020533880903490323,2022-02-10,4.76
-0.35253820278549275,4.73,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848,持有,0.0,2022-02-11,4.66
-0.42969385828969725,4.61,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494,买进,0.0,2022-02-14,4.71
-0.26351244643448724,4.73,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076,买进,0.0,2022-02-15,4.63
-0.20416194220048395,4.63,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903,买进,0.0,2022-02-16,4.7
-0.08546093373247682,4.7,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539,卖出,0.01511879049676032,2022-02-17,4.67
-0.21009699262388418,4.65,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379,持有,0.0,2022-02-18,4.68
-0.1982268917770832,4.68,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558,买进,0.0,2022-02-21,4.8
-0.1388763875430799,4.77,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004,买进,0.0,2022-02-22,4.82
-0.032045479921873746,4.78,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185,买进,0.0,2022-02-23,4.9
0.11633078066313503,4.86,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691,卖出,0.01673640167364018,2022-02-24,4.67
0.033240074735530305,4.69,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568,持有,0.0,2022-02-25,4.74
-0.02017537907507277,4.79,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585,买进,0.0,2022-02-28,4.84
0.08072047812273316,4.88,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606,买进,0.0,2022-03-01,4.9
0.5495894615713609,4.85,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481,卖出,-0.0061475409836066084,2022-03-02,4.9
0.3537327975991493,4.91,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465,持有,0.0,2022-03-03,4.85
0.08665552854613338,4.84,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715,买进,0.0,2022-03-04,4.68
0.1697462344737381,4.67,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391,买进,0.0,2022-03-07,4.71
0.18161633532053856,4.76,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012,卖出,0.019271948608137014,2022-03-08,4.57
0.02136997388872933,4.59,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036,买进,0.0,2022-03-09,4.39
0.17568128489713833,4.39,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702,买进,0.0,2022-03-10,4.49
0.34186269675234887,4.42,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423,买进,0.0,2022-03-11,4.52
0.5080441086075583,4.65,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454,卖出,0.052036199095022724,2022-03-14,4.42
0.525849259877759,4.39,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563,持有,0.0,2022-03-15,4.05
0.4724338060671559,4.15,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829,持有,0.0,2022-03-16,4.33
0.270642091671544,4.45,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243,买进,0.0,2022-03-17,4.26
0.3477977471757491,4.25,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963,买进,0.0,2022-03-18,4.34
0.5021090581841581,4.38,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107,卖出,0.03058823529411762,2022-03-21,4.31
0.43682350352675453,4.34,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765,持有,0.0,2022-03-22,4.34
0.15194108320353744,4.36,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338,持有,0.0,2022-03-23,4.29
-0.032045479921873746,4.32,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106,持有,0.0,2022-03-24,4.21
-0.1388763875430799,4.18,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327,买进,0.0,2022-03-25,4.22
0.06291532685253196,4.19,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816,买进,0.0,2022-03-28,4.22
0.13413593193333623,4.25,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287,卖出,0.014319809069212316,2022-03-29,4.15
0.1994214865907403,4.15,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838,持有,0.0,2022-03-30,4.17
0.18755138574393984,4.15,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061,持有,0.0,2022-03-31,4.22
0.270642091671544,4.22,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198,持有,0.0,2022-04-01,4.29
0.08665552854613338,4.28,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202,持有,0.0,2022-04-06,4.42
0.045110175582330755,4.4,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307,买进,0.0,2022-04-07,4.24
0.18161633532053856,4.23,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188,买进,0.0,2022-04-08,4.21
0.18161633532053856,4.18,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185,买进,0.0,2022-04-11,4.12
0.40714825140975236,4.13,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414,买进,0.0,2022-04-12,4.17
0.6504853187691668,4.17,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777,买进,0.0,2022-04-13,4.0
1.1727697560283983,4.0,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515,买进,0.0,2022-04-14,4.09
1.3864315712708106,4.05,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374,卖出,0.012499999999999956,2022-04-15,4.02
1.2024450081453995,3.93,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808,持有,0.0,2022-04-18,4.01
0.6208100666521646,3.98,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157,买进,0.0,2022-04-19,4.04
0.7513811759669727,4.07,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559,买进,0.0,2022-04-20,3.94
1.0600037979837909,3.91,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632,买进,0.0,2022-04-21,3.72
1.321146016613407,3.64,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056,买进,0.0,2022-04-22,3.65
1.5585480335494202,3.62,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359,卖出,-0.005494505494505499,2022-04-25,3.29
1.5110676301622175,3.29,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715,买进,0.0,2022-04-26,3.18
2.110507722925653,3.15,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654,卖出,-0.04255319148936174,2022-04-27,3.23
1.813755201755635,3.18,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852,持有,0.0,2022-04-28,3.13
1.89091085725984,3.15,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769,买进,0.0,2022-04-29,3.39
2.5378313534104784,3.5,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283,卖出,0.11111111111111115,2022-05-05,3.58
2.4903509500232754,3.5,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202,买进,0.0,2022-05-06,3.53
3.196621950407917,3.52,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547,买进,0.0,2022-05-09,3.54
3.3212580092993247,3.52,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453,卖出,0.0,2022-05-10,3.58
2.864259126697498,3.6,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096,买进,0.0,2022-05-11,3.54
3.612075480045942,3.55,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367,买进,0.0,2022-05-12,3.65
3.891022849945758,3.65,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995,卖出,0.028169014084507067,2022-05-13,3.76
3.042310639399508,3.78,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173,持有,0.0,2022-05-16,3.76
2.6802725635720868,3.77,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192,买进,0.0,2022-05-17,3.82
2.858324076274098,3.82,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543,卖出,0.013262599469495973,2022-05-18,3.92
2.5556365046806793,3.88,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335,持有,0.0,2022-05-19,3.94
1.8434304538726374,3.94,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927,持有,0.0,2022-05-20,3.94
1.2024450081453995,3.98,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018,买进,0.0,2022-05-23,3.99
1.784079949638634,4.0,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155,买进,0.0,2022-05-24,3.8
2.187663378429858,3.8,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013,卖出,-0.050000000000000044,2022-05-25,3.91
1.5110676301622175,3.91,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256,持有,0.0,2022-05-26,3.96
0.8997574365519816,3.97,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929,持有,0.0,2022-05-27,3.96
0.3537327975991493,3.96,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664,持有,0.0,2022-05-30,3.94
-0.1388763875430799,4.04,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584,买进,0.0,2022-05-31,4.2
0.30625239421194644,4.25,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294,买进,0.0,2022-06-01,4.39
0.7988615793541757,4.43,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863,卖出,0.042352941176470524,2022-06-02,4.38
0.2587719908247436,4.34,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056,持有,0.0,2022-06-06,4.5
-0.00830527822827232,4.45,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374,买进,0.0,2022-06-07,4.46
0.24096683955454293,4.45,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682,买进,0.0,2022-06-08,4.45
0.2053565370141405,4.45,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754,买进,0.0,2022-06-09,4.46
0.6860956213095692,4.5,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827,买进,0.0,2022-06-10,4.58
1.2143151089921997,4.61,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943,买进,0.0,2022-06-13,4.56
1.7959500504854344,4.52,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175,卖出,-0.019522776572668273,2022-06-14,4.62
1.7544046975216319,4.62,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015,持有,0.0,2022-06-15,4.55
1.4161068233878116,4.55,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297,持有,0.0,2022-06-16,4.61
0.8166667306243763,4.61,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315,买进,0.0,2022-06-17,4.6
1.3508212687304082,4.6,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926,买进,0.0,2022-06-20,4.57
1.4398470250814137,4.58,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202,买进,0.0,2022-06-21,4.6
1.5170026805856176,4.6,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946,买进,0.0,2022-06-22,4.57
1.8493655042960375,4.62,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973,买进,0.0,2022-06-23,4.5
1.9977417648810463,4.55,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279,卖出,-0.015151515151515213,2022-06-24,4.44
1.451717125928214,4.4,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862,持有,0.0,2022-06-27,4.48
1.0006532937497874,4.5,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302,买进,0.0,2022-06-28,4.48
1.273665613226204,4.51,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438,买进,0.0,2022-06-29,4.35
1.4635872267750145,4.34,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235,买进,0.0,2022-06-30,4.37
1.5110676301622175,4.52,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893,卖出,0.04147465437788012,2022-07-01,4.81
1.2855357140730046,4.95,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697,买进,0.0,2022-07-04,5.15
1.8196902521790363,4.99,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618,卖出,0.008080808080808088,2022-07-05,4.87
1.6000933865132227,4.85,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923,买进,0.0,2022-07-06,4.7
1.784079949638634,4.69,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585,买进,0.0,2022-07-07,4.6
1.505132579738817,4.58,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892,买进,0.0,2022-07-08,4.62
1.8968459076832405,4.61,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566,卖出,0.006550218340611408,2022-07-11,4.5
1.3270810670368072,4.51,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532,持有,0.0,2022-07-12,4.59
0.7632512768137732,4.61,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407,持有,0.0,2022-07-13,4.52
0.22909673870774142,4.52,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371,持有,0.0,2022-07-14,4.48
-0.2516423455876868,4.61,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267,持有,0.0,2022-07-15,4.43
-0.6849010264959121,4.35,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565,持有,0.0,2022-07-18,4.64
-0.7501865811533163,4.65,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216,买进,0.0,2022-07-19,5.1
-0.3881485053258946,5.12,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763,卖出,0.10107526881720424,2022-07-20,5.15
-0.7027061777661133,5.17,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214,持有,0.0,2022-07-21,5.2
-1.0884844552871358,5.16,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146,持有,0.0,2022-07-22,5.12
-1.420847278997556,5.12,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166,买进,0.0,2022-07-25,5.05
-1.3436916234933514,5.04,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409,买进,0.0,2022-07-26,5.09
-1.052874152746734,5.09,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516,买进,0.0,2022-07-27,5.03
-0.6967711273427132,5.02,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185,卖出,-0.013752455795677855,2022-07-28,5.14
-0.7679917324235169,5.11,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711,买进,0.0,2022-07-29,5.15
-0.6908360769193124,5.16,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218,卖出,0.009784735812133037,2022-08-01,5.17
-1.0825494048637356,5.12,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872,持有,0.0,2022-08-02,4.95
-1.4327173798443562,4.95,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204,买进,0.0,2022-08-03,4.86
-1.118159707404138,4.92,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348,买进,0.0,2022-08-04,4.95
-1.2309256654487444,4.95,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333,买进,0.0,2022-08-05,4.93
-1.2249906150253442,4.9,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015,买进,0.0,2022-08-08,4.82
-1.035069001476533,4.85,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188,卖出,-0.010204081632653206,2022-08-09,4.85
-1.035069001476533,4.92,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623,持有,0.0,2022-08-10,4.86
-1.15377000994454,4.89,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995,买进,0.0,2022-08-11,4.93
-1.0766143544403355,4.93,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835,卖出,0.008179959100204507,2022-08-12,5.07
-1.31995142179975,5.07,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652,买进,0.0,2022-08-15,4.93
-1.2131205141785433,4.94,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806,卖出,-0.02564102564102562,2022-08-16,5.28
-1.32588647222315,5.29,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586,买进,0.0,2022-08-17,5.2
-1.308081320952949,5.21,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095,买进,0.0,2022-08-18,5.18
-1.15377000994454,5.17,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377,买进,0.0,2022-08-19,5.16
-1.1122246569807372,5.13,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677,买进,0.0,2022-08-22,5.22
-0.8748226400447235,5.21,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487,卖出,0.015594541910331399,2022-08-23,5.37
-0.8688875896213234,5.39,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763,买进,0.0,2022-08-24,5.36
-0.8807576904681238,5.36,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047,买进,0.0,2022-08-25,5.43
-0.7501865811533163,5.44,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604,买进,0.0,2022-08-26,5.46
-0.678965976072512,5.38,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244,买进,0.0,2022-08-29,5.62
-0.2872526481280887,5.6,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573,买进,0.0,2022-08-30,5.77
0.1460060327801372,5.69,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456,买进,0.0,2022-08-31,5.47
0.6208100666521646,5.5,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632,买进,0.0,2022-09-01,5.45
1.0303285458667897,5.45,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224,卖出,-0.00909090909090906,2022-09-02,5.48
0.757316226390373,5.48,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364,持有,0.0,2022-09-05,5.5
0.46649875564375565,5.55,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039,买进,0.0,2022-09-06,5.56
0.6089399658053642,5.54,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684,卖出,-0.0018018018018017634,2022-09-07,5.47
0.25283694040134336,5.46,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966,买进,0.0,2022-09-08,5.33
0.3181224950587469,5.3,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188,卖出,-0.029304029304029332,2022-09-09,5.25
0.3181224950587469,5.26,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794,持有,0.0,2022-09-13,5.24
-0.06765578246227562,5.19,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673,持有,0.0,2022-09-14,5.21
0.02136997388872933,5.2,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175,买进,0.0,2022-09-15,5.17
0.25283694040134336,5.17,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333,卖出,-0.005769230769230817,2022-09-16,5.03
0.14007098235673646,5.02,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698,买进,0.0,2022-09-19,4.94
0.2647070412481438,4.98,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356,买进,0.0,2022-09-20,5.1
0.5021090581841581,5.07,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684,买进,0.0,2022-09-21,5.08
0.5614595624181614,5.04,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005,卖出,-0.005917159763313658,2022-09-22,4.98
0.4427585539501548,5.01,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654,持有,0.0,2022-09-23,4.99
0.3240575454821471,4.87,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112,持有,0.0,2022-09-26,4.74
0.14007098235673646,4.76,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592,买进,0.0,2022-09-27,4.84
0.21129158743754073,4.85,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127,卖出,0.018907563025210055,2022-09-28,4.75
0.19348643616734007,4.81,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809,买进,0.0,2022-09-29,4.69
0.18755138574393984,4.69,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246,卖出,-0.024948024948024786,2022-09-30,4.62
-0.2872526481280887,4.68,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964,持有,0.0,2022-10-10,4.64
-0.3703433540556934,4.69,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312,买进,0.0,2022-10-11,4.73
0.05104522600573151,4.73,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623,买进,0.0,2022-10-12,5.03
0.1638111840503379,5.01,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711,买进,0.0,2022-10-13,5.1
0.22909673870774142,5.1,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201,买进,0.0,2022-10-14,5.09
0.2231616882843412,5.11,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853,买进,0.0,2022-10-17,5.18
0.30031734378854624,5.19,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034,卖出,0.01565557729941293,2022-10-18,5.13
0.02136997388872933,5.11,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956,持有,0.0,2022-10-19,5.04
-0.043915580768674196,5.09,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846,买进,0.0,2022-10-20,5.01
-0.04985063119207442,5.06,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902,卖出,-0.005893909626719106,2022-10-21,5.06
-0.08546093373247682,5.05,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939,买进,0.0,2022-10-24,4.98
0.015434923465329107,4.98,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484,买进,0.0,2022-10-25,5.13
0.05104522600573151,5.12,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201,买进,0.0,2022-10-26,5.18
0.270642091671544,5.15,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603,买进,0.0,2022-10-27,5.18
0.46649875564375565,5.14,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907,卖出,-0.0019417475728156649,2022-10-28,5.06
0.35966784802254953,5.09,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327,买进,0.0,2022-10-31,5.06
0.8522770331647788,5.06,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799,买进,0.0,2022-11-01,5.19
0.9769130920561866,5.19,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856,买进,0.0,2022-11-02,5.2
1.1727697560283983,5.2,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681,卖出,0.0019267822736030416,2022-11-03,5.12
0.9056924869753817,5.13,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947,买进,0.0,2022-11-04,5.2
0.9591079407859848,5.2,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088,卖出,0.013645224171540018,2022-11-07,5.23
0.6682904700393675,5.23,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707,买进,0.0,2022-11-08,5.24
0.7395110751201723,5.24,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658,卖出,0.0019120458891012976,2022-11-09,5.35
0.680160570886169,5.32,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245,持有,0.0,2022-11-10,5.43
0.6504853187691668,5.48,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205,持有,0.0,2022-11-11,5.45
0.128200881509936,5.44,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402,持有,0.0,2022-11-14,5.33
-0.026110429498472993,5.37,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627,买进,0.0,2022-11-15,5.34
0.11039573023973481,5.39,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282,卖出,0.0037243947858472204,2022-11-16,5.43
-0.35847325320889295,5.42,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936,持有,0.0,2022-11-17,5.43
-0.346603152362092,5.4,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287,持有,0.0,2022-11-18,5.38
-0.7679917324235169,5.3,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298,买进,0.0,2022-11-21,5.32
-0.5662000180279051,5.29,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568,卖出,-0.0018867924528301486,2022-11-22,5.26
-0.678965976072512,5.26,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854,买进,0.0,2022-11-23,5.22
-0.34066810193869174,5.19,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851,卖出,-0.013307984790874411,2022-11-24,5.23
-0.5187196146407022,5.22,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705,买进,0.0,2022-11-25,5.25
-0.43562890871309745,5.21,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091,买进,0.0,2022-11-28,5.23
-0.32879800109189133,5.3,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986,卖出,0.017274472168905923,2022-11-29,5.27
-0.33473305151529154,5.26,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315,持有,0.0,2022-11-30,5.21
-0.578070118874706,5.22,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517,买进,0.0,2022-12-01,5.25
-0.48310931210030034,5.24,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155,买进,0.0,2022-12-02,5.35
-0.43562890871309745,5.41,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844,卖出,0.03244274809160304,2022-12-05,5.38
-0.8095370853873195,5.38,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415,持有,0.0,2022-12-06,5.37
-1.0291339510531325,5.37,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015,持有,0.0,2022-12-07,5.37
-1.3852369764571535,5.4,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584,买进,0.0,2022-12-08,5.46
-1.0647442535935345,5.44,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345,买进,0.0,2022-12-09,5.41
-0.7145762786129138,5.47,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749,买进,0.0,2022-12-12,5.38
-0.32879800109189133,5.38,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497,买进,0.0,2022-12-13,5.49
-0.3940835557492948,5.55,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007,卖出,0.03159851301115241,2022-12-14,5.49
-0.578070118874706,5.59,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284,买进,0.0,2022-12-15,5.54
-0.41782375744289624,5.54,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156,卖出,-0.008944543828264727,2022-12-16,5.53
-0.48904436252370054,5.53,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428,持有,0.0,2022-12-19,5.45
-0.5424598163343036,5.42,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913,买进,0.0,2022-12-20,5.41
-0.423758807866297,5.44,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255,卖出,0.003690036900369089,2022-12-21,5.4
-0.4653041608300991,5.42,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402,买进,0.0,2022-12-22,5.27
-0.45343405998329867,5.26,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194,卖出,-0.029520295202952056,2022-12-23,5.28
-0.5187196146407022,5.28,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048,买进,0.0,2022-12-26,5.26
-0.45343405998329867,5.26,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436,卖出,-0.003787878787878875,2022-12-27,5.22
-0.4712392112534993,5.23,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259,买进,0.0,2022-12-28,5.31
-0.41782375744289624,5.43,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036,买进,0.0,2022-12-29,5.35
-0.16855163966008155,5.35,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682,买进,0.0,2022-12-30,5.46
-0.10920113542607825,5.46,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895,卖出,0.020560747663551465,2023-01-03,5.44
-0.22196709347068463,5.48,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698,买进,0.0,2023-01-04,5.48
-0.16855163966008155,5.5,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276,卖出,0.003649635036496272,2023-01-05,5.45
-0.43562890871309745,5.45,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684,持有,0.0,2023-01-06,5.33
-0.512784564217302,5.37,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223,买进,0.0,2023-01-09,5.32
-0.4653041608300991,5.33,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173,卖出,-0.0074487895716946065,2023-01-10,5.26
-0.512784564217302,5.26,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898,买进,0.0,2023-01-11,5.14
-0.4771742616769001,5.15,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288,买进,0.0,2023-01-12,5.07
-0.4712392112534993,5.1,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452,卖出,-0.009708737864077808,2023-01-13,5.05
-0.5009144633705015,5.06,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691,买进,0.0,2023-01-16,5.04
-0.32879800109189133,5.08,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302,买进,0.0,2023-01-17,4.95
-0.17448669008348178,4.93,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316,卖出,-0.02952755905511818,2023-01-18,4.98
-0.20416194220048395,4.98,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188,持有,0.0,2023-01-19,5.0
-0.20416194220048395,5.01,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445,持有,0.0,2023-01-20,5.01
-0.4415639591364977,5.06,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388,持有,0.0,2023-01-30,4.93
-0.6433556735321095,4.94,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207,买进,0.0,2023-01-31,5.0
-0.6374206231087093,5.03,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585,卖出,0.018218623481781347,2023-02-01,5.09
-0.7383164803065152,5.09,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016,持有,0.0,2023-02-02,5.07
-0.8807576904681238,5.08,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467,持有,0.0,2023-02-03,5.03
-0.9697834468191293,5.03,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026,买进,0.0,2023-02-06,5.02
-0.8866927408915241,5.03,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439,买进,0.0,2023-02-07,4.99
-0.8510824383511222,5.01,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052,卖出,-0.003976143141153173,2023-02-08,4.92
-0.9638483963957285,4.9,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253,买进,0.0,2023-02-09,4.9
-0.8926277913149242,4.9,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284,卖出,0.0,2023-02-10,4.93
-0.8748226400447235,4.9,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977,买进,0.0,2023-02-13,4.94
-0.833277287080921,4.94,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637,买进,0.0,2023-02-14,4.93
-0.7739267828469176,4.95,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891,卖出,0.002024291497975665,2023-02-15,4.92
-0.8273422366575207,4.92,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188,持有,0.0,2023-02-16,4.82
-0.8273422366575207,4.78,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582,持有,0.0,2023-02-17,4.8
-0.8451473879277219,4.84,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996,持有,0.0,2023-02-20,4.86
-0.9104329425851254,4.86,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917,买进,0.0,2023-02-21,4.79
-0.7739267828469176,4.79,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428,买进,0.0,2023-02-22,4.86
-0.7501865811533163,4.86,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651,买进,0.0,2023-02-23,4.82
-0.7205113290363145,4.84,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188,卖出,-0.0041152263374486546,2023-02-24,4.79
-0.7205113290363145,4.84,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195,买进,0.0,2023-02-27,4.73
-0.7086412281895136,4.72,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171,卖出,-0.024793388429752088,2023-02-28,4.81
-0.7264463794597148,4.8,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085,持有,0.0,2023-03-01,4.86
-0.7501865811533163,4.84,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872,持有,0.0,2023-03-02,4.98
-1.0231989006297324,4.98,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256,买进,0.0,2023-03-03,4.96
-0.9460432451255278,4.97,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251,买进,0.0,2023-03-06,4.91
-0.9104329425851254,4.91,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188,卖出,-0.012072434607645796,2023-03-07,4.8
-0.9104329425851254,4.8,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774,买进,0.0,2023-03-08,4.87
-0.9044978921617253,4.89,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863,买进,0.0,2023-03-09,4.9
-0.8036020349639192,4.88,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823,卖出,-0.002044989775051081,2023-03-10,4.87
-0.8688875896213234,4.84,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498,买进,0.0,2023-03-13,4.84
-0.833277287080921,4.84,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556,卖出,0.0,2023-03-14,4.73
-0.8688875896213234,4.73,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498,持有,0.0,2023-03-15,4.82
-0.833277287080921,4.75,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363,买进,0.0,2023-03-16,4.75
-0.6552257743789105,4.78,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039,卖出,0.006315789473684263,2023-03-17,4.77
-0.6849010264959121,4.8,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839,买进,0.0,2023-03-20,4.82
-0.5068495137939018,4.82,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188,卖出,0.004166666666666763,2023-03-21,4.92
-0.5068495137939018,4.95,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021,持有,0.0,2023-03-22,4.96
-0.6492907239555102,4.98,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204,买进,0.0,2023-03-23,4.91


==> pic/Before_setting/____________________/________/log_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,163,169,187,90,164,44,163,180,175,164
Number of sell transactions in log model,95,75,89,51,81,17,89,87,104,78
Total number of transactions in log model,258,244,276,141,245,61,252,267,279,242


==> pic/Before_setting/____________________/________/svm_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in SVM model,9,123,80,26,71,98,43,53,44,39
Number of sell transactions in SVM model,7,47,41,15,27,45,22,27,13,29
Total number of transactions in SVM model,16,170,121,41,98,143,65,80,57,68


==> pic/Before_setting/____________________/____________FCNN/Output/An Naier-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,买进
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,卖出
2021-11-10,持有
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,买进
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,买进
2022-03-04,卖出
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,买进
2022-04-26,卖出
2022-04-27,买进
2022-04-28,买进
2022-04-29,卖出
2022-05-05,持有
2022-05-06,买进
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,卖出
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,买进
2023-02-09,卖出
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,卖出
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/____________FCNN/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,卖出
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,持有
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,卖出
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,买进
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,卖出
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/____________FCNN/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,买进
2021-11-17,卖出
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,买进
2022-02-14,卖出
2022-02-15,持有
2022-02-16,持有
2022-02-17,买进
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,买进
2022-04-01,卖出
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,卖出
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,卖出
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,买进
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,买进
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,卖出
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,卖出
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,卖出
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,买进
2022-12-07,卖出
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,卖出
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/Before_setting/____________________/____________FCNN/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,买进
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,买进
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,卖出
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,卖出
2022-07-05,买进
2022-07-06,卖出
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,买进
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,卖出
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________FCNN/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,卖出
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,买进
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,买进
2022-11-15,买进
2022-11-16,卖出
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,买进
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,买进
2022-04-08,卖出
2022-04-11,买进
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,买进
2022-06-08,买进
2022-06-09,卖出
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,持有
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,卖出
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,卖出
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,卖出
2022-12-16,买进
2022-12-19,买进
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,买进
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,买进
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,卖出
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,卖出
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,买进
2022-03-29,卖出
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,买进
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,卖出
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________FCNN/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,买进
2021-10-12,买进
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,买进
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,买进
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,买进
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,买进
2022-07-25,卖出
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,买进
2022-09-15,卖出
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,买进
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,买进
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,卖出
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,卖出
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________FCNN/Output/����FCNN Neural Networkģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),87.96928095817566,89.85085916519165,69.0113034248352,86.95612287521362,89.02568292617798,68.28832650184631,92.2518618106842,91.87807965278625,91.00214433670044,89.19688868522644
total revenue(%),1.2585985614982853,2.079095958802531,1.1932892690900132,1.1223238392061718,0.8282852929403914,1.4624715648987472,1.214026497243697,1.6166809149524435,1.390295491952679,1.90981761021724
train_accuracy,0.9041095890410958,0.8595890410958904,0.863013698630137,0.8561643835616438,0.863013698630137,0.8356164383561644,0.8561643835616438,0.8527397260273972,0.8253424657534246,0.8287671232876712
test_accuracy,0.8513513513513513,0.8783783783783784,0.8378378378378378,0.6756756756756757,0.8108108108108109,0.8378378378378378,0.8378378378378378,0.8243243243243243,0.8243243243243243,0.8513513513513513


==> pic/Before_setting/____________________/____________FCNN/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.2585985614982853
"Fengdong Co., Ltd.",2.079095958802531
Transfer of intellectual education,1.1932892690900132
An Naier,1.1223238392061718
Magnificent Blast,0.8282852929403914
Zhaohe Industrial,1.4624715648987472
Fangda Chemical,1.214026497243697
Xingmei United,1.6166809149524435
Zhejiang Guangxia,1.390295491952679
"Red Bean Co., Ltd.",1.90981761021724


==> pic/Before_setting/____________________/____________FCNN/__________/Output/An Naier-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,买进
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,买进
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,买进
2022-01-21,卖出
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,买进
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,买进
2022-04-22,买进
2022-04-25,买进
2022-04-26,卖出
2022-04-27,买进
2022-04-28,买进
2022-04-29,卖出
2022-05-05,持有
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,卖出
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,卖出
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,买进
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,卖出
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,卖出
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,买进
2023-01-09,卖出
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,持有
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,买进
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,卖出
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,买进
2021-12-01,卖出
2021-12-02,买进
2021-12-03,买进
2021-12-06,买进
2021-12-07,卖出
2021-12-08,买进
2021-12-09,卖出
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,持有
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,卖出
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,卖出
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,买进
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,买进
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,卖出
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,买进
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,卖出
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,卖出
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,买进
2022-02-14,卖出
2022-02-15,持有
2022-02-16,持有
2022-02-17,买进
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,买进
2022-04-01,卖出
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,卖出
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,卖出
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,买进
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,买进
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,买进
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,卖出
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,卖出
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,买进
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,买进
2023-03-13,卖出
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,买进
2022-12-07,卖出
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,卖出
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,买进
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,买进
2021-10-27,卖出
2021-10-28,买进
2021-10-29,卖出
2021-11-01,买进
2021-11-02,卖出
2021-11-03,持有
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,买进
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,卖出
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,卖出
2022-07-05,买进
2022-07-06,卖出
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,买进
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,卖出
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________FCNN/__________/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,卖出
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,买进
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,买进
2022-11-15,买进
2022-11-16,卖出
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,买进
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,卖出
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,买进
2022-04-08,卖出
2022-04-11,买进
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,买进
2022-06-08,买进
2022-06-09,卖出
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,买进
2022-10-31,买进
2022-11-01,卖出
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,卖出
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,卖出
2022-12-16,买进
2022-12-19,买进
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,买进
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,卖出
2023-02-22,持有
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,买进
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,卖出
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,买进
2022-03-29,卖出
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,持有
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,买进
2023-03-13,卖出
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,卖出
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,卖出
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,卖出
2022-05-19,持有
2022-05-20,买进
2022-05-23,卖出
2022-05-24,持有
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,买进
2022-07-25,卖出
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,买进
2022-09-15,卖出
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,买进
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,买进
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/____________________/____________FCNN/__________/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,买进
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,卖出
2022-01-17,持有
2022-01-18,买进
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,买进
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,卖出
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,买进
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________FCNN/__________/Output/����FCNN Neural Networkģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),79.23557662963867,73.70229959487915,54.882946729660034,72.25076341629028,71.22472834587097,58.42274713516235,70.14273500442505,82.48111820220947,80.47679328918457,81.77094745635986
total revenue(%),1.3073222958204815,1.8731279774345504,1.5449715605050083,0.9008433237345062,0.8058717130137953,1.7462973131171704,1.1110893776354305,1.559584426833086,1.3543432100656543,1.811993603749626
train_accuracy,0.8938356164383562,0.839041095890411,0.8424657534246576,0.8253424657534246,0.8561643835616438,0.8321917808219178,0.8561643835616438,0.8493150684931506,0.8287671232876712,0.815068493150685
test_accuracy,0.8513513513513513,0.8243243243243243,0.8378378378378378,0.7162162162162162,0.8378378378378378,0.7837837837837838,0.7972972972972973,0.8648648648648649,0.8513513513513513,0.8783783783783784


==> pic/Before_setting/____________________/____________FCNN/__________/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.3073222958204815
"Fengdong Co., Ltd.",1.8731279774345504
Transfer of intellectual education,1.5449715605050083
An Naier,0.9008433237345062
Magnificent Blast,0.8058717130137953
Zhaohe Industrial,1.7462973131171704
Fangda Chemical,1.1110893776354305
Xingmei United,1.559584426833086
Zhejiang Guangxia,1.3543432100656543
"Red Bean Co., Ltd.",1.811993603749626


==> pic/Before_setting/____________________/____________SVM/Output/An Naier-���߷���.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,持有
2018-09-17,持有
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,持有
2018-09-26,持有
2018-09-27,持有
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,持有
2018-10-22,持有
2018-10-23,持有
2018-10-24,持有
2018-10-25,持有
2018-10-26,持有
2018-10-29,持有
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,持有
2018-11-14,持有
2018-11-15,买进
2018-11-16,买进
2018-11-19,卖出
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,持有
2019-01-04,持有
2019-01-07,持有
2019-01-08,持有
2019-01-09,持有
2019-01-10,持有
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,买进
2019-01-25,卖出
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,买进
2019-02-01,卖出
2019-02-11,买进
2019-02-12,买进
2019-02-13,卖出
2019-02-14,持有
2019-02-15,持有
2019-02-18,持有
2019-02-19,持有
2019-02-20,持有
2019-02-21,持有
2019-02-22,持有
2019-02-25,持有
2019-02-26,持有
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,持有
2019-03-05,持有
2019-03-06,持有
2019-03-07,持有
2019-03-08,持有
2019-03-11,持有
2019-03-12,持有
2019-03-13,持有
2019-03-14,持有
2019-03-15,持有
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,持有
2019-04-01,持有
2019-04-02,持有
2019-04-03,持有
2019-04-04,持有
2019-04-08,持有
2019-04-09,持有
2019-04-10,持有
2019-04-11,持有
2019-04-12,持有
2019-04-15,持有
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,持有
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,持有
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,持有
2019-09-06,持有
2019-09-09,持有
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,持有
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,买进
2019-11-08,卖出
2019-11-11,持有
2019-11-12,持有
2019-11-13,买进
2019-11-14,卖出
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,持有
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,持有
2019-12-12,持有
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,买进
2020-01-03,卖出
2020-01-06,持有
2020-01-07,持有
2020-01-08,持有
2020-01-09,持有
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,持有
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有


==> pic/Before_setting/____________________/____________SVM/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,买进
2021-09-17,买进
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,买进
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,买进
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,卖出
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,持有
2022-05-24,买进
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/____________________/____________SVM/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,卖出
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,卖出
2018-10-24,持有
2018-10-25,持有
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,卖出
2018-11-15,买进
2018-11-16,卖出
2018-11-19,持有
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,卖出
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,买进
2019-02-13,买进
2019-02-14,卖出
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,卖出
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,卖出
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,卖出
2019-03-07,买进
2019-03-08,买进
2019-03-11,卖出
2019-03-12,买进
2019-03-13,卖出
2019-03-14,持有
2019-03-15,买进
2019-03-18,卖出
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,卖出
2019-04-12,持有
2019-04-15,买进
2019-04-16,卖出
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,卖出
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,卖出
2019-05-07,持有
2019-05-08,买进
2019-05-09,卖出
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,卖出
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,卖出
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,卖出
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,买进
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,买进
2019-11-06,卖出
2019-11-07,买进
2019-11-08,买进
2019-11-11,买进
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,买进
2019-11-22,卖出
2019-11-25,持有
2019-11-26,买进
2019-11-27,卖出
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,买进
2019-12-31,买进
2020-01-02,买进
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,卖出
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,卖出
2020-01-17,持有
2020-01-20,买进
2020-01-21,卖出
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,买进
2020-02-05,买进
2020-02-06,买进
2020-02-07,卖出
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,卖出
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/Before_setting/____________________/____________SVM/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,卖出
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,卖出
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,买进


==> pic/Before_setting/____________________/____________SVM/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,买进
2022-05-24,买进
2022-05-25,卖出
2022-05-26,持有
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,卖出
2022-06-02,持有
2022-06-06,买进
2022-06-07,卖出
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,卖出
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/____________________/____________SVM/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,买进
2020-12-21,买进
2020-12-22,买进
2020-12-23,买进
2020-12-24,买进
2020-12-25,买进
2020-12-28,买进
2020-12-29,买进
2020-12-30,买进
2020-12-31,买进
2021-01-04,买进
2021-01-05,买进
2021-01-06,买进
2021-01-07,买进
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,卖出
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,买进
2021-02-22,买进
2021-02-23,买进
2021-02-24,卖出
2021-02-25,持有
2021-02-26,买进
2021-03-01,买进
2021-03-02,卖出
2021-03-03,买进
2021-03-04,卖出
2021-03-05,买进
2021-03-08,卖出
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,卖出
2021-03-22,持有
2021-03-23,持有
2021-03-24,买进
2021-03-25,卖出
2021-03-26,买进
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,买进
2021-04-07,买进
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,买进
2021-04-30,买进
2021-05-06,买进
2021-05-07,买进
2021-05-10,买进
2021-05-11,卖出
2021-05-12,持有
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,卖出
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,卖出
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,卖出
2021-07-15,持有
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,卖出
2021-08-13,买进
2021-08-16,买进
2021-08-17,卖出
2021-08-18,买进
2021-08-19,卖出
2021-08-20,买进
2021-08-23,卖出
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,卖出
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进


==> pic/Before_setting/____________________/____________SVM/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,卖出
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,卖出
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/____________________/____________SVM/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,买进
2022-09-16,买进
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/____________________/____________SVM/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,买进
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/____________________/____________SVM/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,卖出
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,卖出
2019-09-05,买进
2019-09-06,卖出
2019-09-09,买进
2019-09-10,卖出
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,卖出
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,卖出
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,持有
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,买进
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,买进
2019-12-16,买进
2019-12-17,买进
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,卖出
2020-01-09,买进
2020-01-10,买进
2020-01-13,卖出
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,卖出
2020-06-17,持有
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,卖出
2020-07-20,持有
2020-07-21,买进
2020-07-22,买进
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/Before_setting/____________________/____________SVM/Output/����SVM Support Vector Machine Algorithm Modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),12.547830820083618,10.591944694519043,3.145709276199341,6.989576816558838,7.986801862716675,2.9046542644500732,7.836769104003906,9.911237478256226,7.761751413345337,7.684733629226685
total revenue(%),1.9446170105014882,1.5700615884979336,0.8365081320473716,0.6142631141600463,0.5891651597609586,0.39047817961660447,0.7746748105535838,1.196965575768263,1.3219807144134408,0.5630471041785138
train_accuracy,0.6432291666666666,0.6784313725490196,0.609375,0.5859375,0.640625,0.609375,0.6953125,0.64453125,0.5940438871473355,0.6484375
test_accuracy,0.5878787878787879,0.7073170731707317,0.5636363636363636,0.49696969696969695,0.7636363636363637,0.6363636363636364,0.7,0.5909090909090909,0.5948905109489051,0.5727272727272728


==> pic/Before_setting/____________________/____________SVM/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.9446170105014882
"Fengdong Co., Ltd.",1.5700615884979336
Transfer of intellectual education,0.8365081320473716
An Naier,0.6142631141600463
Magnificent Blast,0.5891651597609586
Zhaohe Industrial,0.39047817961660447
Fangda Chemical,0.7746748105535838
Xingmei United,1.196965575768263
Zhejiang Guangxia,1.3219807144134408
"Red Bean Co., Ltd.",0.5630471041785138


==> pic/Before_setting/____________________/____________SVM/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
0.38179373930927646,0.430723679281231,-0.39641518253492075,0.3479968874247658,0.42885666363368175,-0.3162846986474749,-0.2853367752434188
0.35138912072580974,0.3694440975225231,-0.1769898969579638,0.2847063855584538,0.24569389407216796,-0.17523395511547485,-1.2068395242401124
0.21339892869315222,0.23981421303294842,-0.3774217468615592,0.1807291324923697,0.26523125615872944,-0.31158874236750467,0.07627331911487702
0.22509301276371618,0.23981421303294842,-0.4228585999708864,0.1626461319591376,0.18219746729084324,-0.34371880593213977,-0.9202359976126363
0.12452388975686411,0.13139649145984997,-0.4541887981108489,0.05640850382639914,0.09672150816213691,-0.3693434229608303,-0.8628523307138745
0.03331003400646321,0.039477118821787914,-0.4572743159357295,0.03832550329316707,0.06497329477147434,-0.37076247929727457,0.65547153285926
0.10581335524396136,0.08661525863617889,-0.45733102392375174,0.10161600515947912,0.14312274311772027,-0.3688850871362173,0.05828479120364627
0.11516862250041253,0.11961195650625212,-0.4726262541910047,0.06092925395970706,0.14068057285690014,-0.37978279260371833,-0.24259507911294823
0.09178045435928421,0.1054705145619352,-0.3743377975554963,0.1083971303594414,0.15044925390018069,-0.31308794192694883,0.6427607031914977
0.16428377559678237,0.1455379334041673,-0.48609114365336814,0.1083971303594414,0.1870818078124835,-0.38671022504595026,-0.027862670079640627
0.16428377559678237,0.17146391030208208,-0.44181354660556893,0.15586500675917533,0.24080955355052772,-0.3555237871673688,0.05671847372576832
0.17363904285323353,0.19267607321855787,-0.493072741565967,0.11517825555940327,0.16754444572592203,-0.39187237363848787,-0.7025490963737044
0.098796904801623,0.10782742155265469,-0.5290438249214383,0.07901225449293912,0.16266010520428176,-0.4155461953619516,0.4038339621862813
0.14557324108387965,0.08661525863617889,-0.5211796335356842,0.036065128226513116,0.09427933790131679,-0.4120484604619543,-1.091314322717166
0.028632400378237624,0.03712021183106843,-0.5446046174900466,0.013461377559973125,0.10404801894459731,-0.4270103788179546,0.3695145716029548
0.07073110303226868,0.05361856076610525,-0.4544485689581084,0.1083971303594414,0.12114321077033867,-0.3665954235257715,0.8215125802134602
0.1619449587826696,0.07483072368258105,-0.4051089997199115,0.033804753159859154,-0.04248219670461361,-0.3408167014602759,-2.1227695479019735
-0.06959790581450165,-0.11372183557498203,-0.3347059119349524,-0.029485748706453294,-0.18168590157136413,-0.30182902764729563,0.8386794404757949
0.019277133121786465,0.025335676877470997,-0.1293288841652265,0.2078536332922176,0.08451065685803583,-0.15235518957952274,1.0793257603510502
0.13621797382742848,0.11961195650625212,-0.3953325425848698,0.07223112929297726,0.06008895424983408,-0.3314139809391861,-1.1797610427046883
0.009921865865334886,0.06776000271042258,-0.45044426107197316,0.020242502759935,0.042993762424092724,-0.3668859549899952,0.41636602637734704
0.056698202147591525,0.03004949085890997,-0.4798296165333587,-0.0181838733731831,0.016129889555070845,-0.3875275888364394,-0.8810725716155958
-0.03451565360280896,-0.052442253816273716,-0.44465015255961976,0.05640850382639914,-0.05713521826953483,-0.3640547550545027,0.9863734293311698
0.07073110303226868,0.08897216562689837,-0.2784138227099298,0.17620838235906136,0.1455649133785404,-0.24747616709765355,1.3659838945039084
0.22041537913549059,0.1832484452556799,-0.3790096911814768,0.13326125609263534,0.19685048885576448,-0.3154096613732396,-0.48507846709781116
0.16896140922500796,0.1620362823392041,-0.4357614770753609,0.12874050595932743,0.21394568068150582,-0.35243599683738064,0.20439764220373843
0.19468839418024947,0.0842583516454594,-0.4045485558808402,0.04510662849312895,0.07474197581475531,-0.3367326194658372,-0.7819632857799012
0.11049098887218695,0.15967937534848423,-0.24355397460910796,0.1965517579589474,0.17242878624756272,-0.22370520470019273,1.0903976446553563
0.23210946320605455,0.19503298020927734,-0.397677840183119,0.14456313142590554,0.18463963755166338,-0.3279748188008324,-1.0632888874268611
0.11516862250041253,0.07718763067330053,-0.23639923635010068,0.3005290110250319,0.13335406207443976,-0.2166163098152847,0.8954866887635884
0.21573774550726502,0.27752472488446106,-0.24214279029440874,0.2575818847586059,0.2920951290277513,-0.21788469777612907,0.034574197886950625
0.22275419594960338,0.21624514312575313,-0.2890764929769368,0.21463475849217947,0.27499993720201044,-0.2505749883334375,0.0552080961578146
0.23210946320605455,0.25631256196798524,-0.27581370113146125,0.2349781340920655,0.32628551267923406,-0.23847547123420917,0.5105589629409173
0.2929187003729887,0.2940230738194979,-0.3470087702640337,0.25532150969195194,0.31163249111431285,-0.2869154102053567,-0.1295226986919146
0.2812246163024244,0.2963799808102173,-0.43038025097792715,0.21463475849217947,0.2334830427680673,-0.3471051822193819,-0.41552624585443887
0.23678709683428054,0.24924184099582677,-0.428353845320833,0.19203100782563948,0.26523125615872944,-0.34505593612788843,-0.4621230767975008
0.18767194373791068,0.23038658507007048,-0.4616100639135609,0.18298950755902363,0.2676734264195496,-0.36801121475502674,0.0980930043598259
0.20170484462258786,0.2091744221535947,-0.4923795769038648,0.13778200622594325,0.24569389407216796,-0.3897091524884233,-0.2995894755292679
0.17130022603912073,0.17853463127424052,-0.42746799415474873,0.1852498826256776,0.23836738328970758,-0.34475877905106894,0.731710373891304
0.2554976313471833,0.23038658507007048,-0.2861493955526377,0.25306113462529756,0.27988427772365065,-0.24471254967796427,0.5889994554460279
0.32566213577056824,0.3458750276153278,-0.260770640427967,0.32539313675822584,0.3897819394605588,-0.22240574959179615,0.41510471221150946
0.37711610568105086,0.37180100451324255,0.3395634072476074,0.6328041458231707,0.433741004155322,0.2551412154998637,2.887547236412282
0.7209221773556381,1.078873101729104,0.5964257379980585,0.9967245315544656,1.0076510154480651,0.5574026469741062,2.8742065658042404
1.0974716844278052,1.2909947308938619,1.2042833671653723,1.3968109183522255,1.0442835693603683,1.1067220795615222,2.873058394413296
1.5114422605257787,1.3122068938103377,0.6635472431059324,1.2544072891530225,1.1737185931838374,0.6502632630751146,-2.933849238868184
1.0553729817737743,0.8620376585829062,0.1587596398620484,0.8498001522219555,0.8293725864081916,0.15336391111290523,-1.4517977861089426
0.85423473576007,0.9021050774251387,-0.20749493354455528,0.8045926508888755,0.8782159916245958,-0.14192293916669946,-0.20196307836173244
0.8308465676189422,0.8667514725643451,-0.054915576384742606,0.7752077750223737,0.6095772629343753,-0.03944454670867958,-1.8143845704876036
0.5922872525794322,0.6004209826130378,-0.31378536991118255,0.5717740190235125,0.6413254763250379,-0.24258970511139838,0.28938447954351015
0.6320471384193505,0.6428453084459893,-0.2513543393445136,0.6192418954232469,0.6559784978899588,-0.1934348589891589,-0.3970660755794481
0.5852708021370938,0.5839226336780009,-0.23866490145453143,0.5762947691568209,0.5558495171963311,-0.18924915876671597,0.51436773333527
0.6530964897463659,0.6664143783531846,-0.27515371667511684,0.5808155192901288,0.5778290495437128,-0.21610284916826766,-1.3310877590952994
0.4870404959443545,0.4660772841420241,-0.3358485175659546,0.4112873892910783,0.42885666363368175,-0.27049947325787504,-0.1047292085677057
0.4776852286879029,0.5603535637708057,-0.31784988478885634,0.5559513935569345,0.6266724547601167,-0.2474396908537173,0.5694321037284507
0.5501885499254011,0.5485690288172078,-0.38477641094216847,0.5310872678237405,0.6339989655425771,-0.2972717312524685,0.4252506003064888
0.6063201534641093,0.5367844938636104,-0.2417717752663906,0.6215022704899005,0.5973664116302743,-0.18594959479944909,0.4182974554923794
0.6624517570028176,0.6546298433995872,-0.4015870716978467,0.5604721436902428,0.6120194331951955,-0.3104551672031655,-1.1630236444831794
0.5174451145278212,0.5297137728914515,-0.4398561557764508,0.47909864129069824,0.5460808361530507,-0.3416578591126297,-0.48513294294637677
0.461313510989113,0.44486512122554833,-0.4944727049383554,0.4225892646243481,0.511890452501568,-0.3827714131436883,-0.08593477697000546
0.4542970605467746,0.4660772841420241,-0.5136396429240063,0.4406722651575801,0.5485230064138708,-0.39586259215803155,0.4764361776594241
0.5151062977137084,0.5462121218264883,-0.5231110834766644,0.45423451555750427,0.5900399008478139,-0.40220595276203436,-0.04692809183905658
0.5127674808995956,0.5202861449285735,-0.4318860290428593,0.5107438922238544,0.5680603685004323,-0.3343833217958427,0.08660492119244673
0.5268003817842728,0.527356865900732,-0.4146953041121381,0.43615151502427224,0.44595185545942306,-0.3266750551161167,-1.3580808222480716
0.3630832047963737,0.38122863247612093,-0.511172121513275,0.34121576222480393,0.44350968519860295,-0.39667523283566425,0.33059337601349514
0.4051819074504048,0.39301316742971837,-0.5294285946529341,0.36381951289134395,0.45083619598106334,-0.4092519064151974,0.18852599704770234
0.4309088924056463,0.426009865299792,-0.551462664381933,0.37286101315796016,0.46060487702434433,-0.42481339158209586,-0.3793373694053479
0.38881018975161524,0.4189391443276336,-0.47994894461879284,0.4225892646243481,0.4825844093717259,-0.372543109586764,0.8418108853634839
0.4917181295725801,0.5697811917336836,-0.2883049023739528,0.5197853924904707,0.5949242413694541,-0.22628021798318948,0.2408150557048714
0.5244615649701596,0.4189391443276336,-0.43151006714780094,0.4700571410240824,0.4996796011974673,-0.33675923748700476,-0.12294039468104458
0.5127674808995956,0.44722202821626783,-0.38202088534546014,0.3773817632912681,0.32872768294005417,-0.307358061623811,-1.0389930596497359
0.38881018975161524,0.4071546093740357,-0.457102261486964,0.3208723866249179,0.3995506205038397,-0.3599331791770048,-0.4824647558794571
0.3350174030270198,0.37887172548540143,-0.4463381201179852,0.33443463702484205,0.4166458123295811,-0.3514017048828786,-0.06802118966957063
0.3303397693987942,0.33880430664316935,-0.5001781318098655,0.29826863595837794,0.38001325841727823,-0.3906732349008821,-0.2892540852804923
0.2999351508153271,0.31994905071741303,-0.5559160512710873,0.2598422598252598,0.32872768294005417,-0.43002829358686295,0.053295091771327484
0.30929041807177826,0.31523523673597365,-0.5303938370022496,0.28696676062510773,0.3433807045049754,-0.4121043073110884,0.012603256410424661
0.3139680517000043,0.2845954458566199,-0.45974774945585034,0.3118308863583021,0.26034691563708917,-0.3625750327765083,0.5176680741482728
0.37711610568105086,0.4189391443276336,-0.470340077686651,0.3773817632912681,0.4532783662418835,-0.3666621569334895,0.4679553412285099
0.4355865260338719,0.44015130724410934,-0.5137651244294174,0.3706006380913062,0.4899109201541863,-0.39782491838128475,-0.16436392915527473
0.4192148083350819,0.44250821423482883,-0.41797568023628673,0.404506264091116,0.5045639417191076,-0.32794284685263403,-0.04745483192809705
0.41687599152096916,0.39301316742971837,-0.49784103877158536,0.35477801262472813,0.4557205365027036,-0.38709623658082637,-0.3611540113560188
0.37711610568105086,0.4283667722905115,-0.4890513006281314,0.36155913782468996,0.46304704728516444,-0.38049289839332445,0.5076207821331611
0.4402641596620975,0.430723679281231,-0.49911057377152257,0.3954647638245002,0.4874687498933662,-0.3867857833992149,-0.04733672780442919
0.4379253428479847,0.4495789352069873,-0.4929888861368702,0.39998551395780807,0.4899109201541863,-0.382163019178144,0.26444398055484347
0.4730075950596774,0.49436016803065835,-0.4637064496409804,0.4316307648909643,0.4996796011974673,-0.36106453774253666,-0.2979666877064096
0.4402641596620975,0.4495789352069873,-0.4408425128021575,0.36381951289134395,0.41420364206876054,-0.3471293820904803,-0.826299036795989
0.34437267028347096,0.35530265557820573,-0.4916091928538174,0.3027893860916859,0.3971084502430196,-0.38420406491790626,0.17237678021725913
0.3677608384245993,0.3647302835410841,-0.44943172184754127,0.3660798879579979,0.433741004155322,-0.3519300613133936,0.5090858531378508
0.4309088924056463,0.39772698141115775,-0.48698930165940624,0.39094401369119225,0.47770006885008565,-0.3783530992206647,-0.12549453100344976
0.4192148083350819,0.46372037715130465,-0.5146564050837166,0.3773817632912681,0.47770006885008565,-0.39848754382102386,0.1288746247080142
0.4379253428479847,0.45900656316986566,0.20238075145701948,0.696094647689483,0.4947952606758266,0.15885543975392444,2.8757167262228944
0.7864090481507979,0.7606906579819661,0.5241812091211928,0.7435625240892174,0.7341279462362047,0.4278563511663389,-0.754288931814868
0.6905175587721715,0.6522729364088673,0.2015793589965003,0.6938342726228287,0.7145905841496432,0.16157191830402143,-0.354953812139627
0.6484188561181403,0.6357745874738309,0.3004071447946887,0.594377769690053,0.3971084502430196,0.20000669253295345,-1.4430062542133097
0.4683299614314518,0.45193584219770677,-0.10005380764225026,0.41806851449104016,0.3775710881564581,-0.10132249657053502,-1.476771383523658
0.2929187003729887,0.2869523528473394,0.31237687385796253,0.5423891431570107,0.36047589633071675,0.20345467758215677,2.879614148231353
0.6273695047911249,0.628703866501672,0.28715147161153937,0.6034192699566687,0.6681893491940598,0.2140089909737449,-0.23118272730418793
0.6016425198358833,0.6145624245573551,0.6707761843705432,0.8701435278218416,0.699937562584722,0.5531554262955478,2.8758913866202014
0.9664979428374865,1.0128797059889567,1.1077849524666694,1.2589280392863305,0.9588076102316615,0.9949499582613263,2.8829988709534833
1.3687744348648947,1.2226444281629956,1.2060252676400056,1.3606449172857613,1.266521063095005,1.167170079319709,-0.3355321746628136
1.321998098582638,1.2933516378845817,0.6045414956711029,1.2408450387530987,1.325133149354689,0.6195271626276163,-0.32327475322353494
1.2775605791144946,1.2721394749681059,0.9421545535017624,1.3267392912859508,1.364207873527812,0.9408537369389056,0.42765773905606225
1.3453862667237668,1.373486475569046,0.720519948842516,1.2837921650195252,1.3861874058751937,0.7412172694069994,-0.027862670079640627
1.3453862667237668,1.361701940615448,1.0141131293326433,1.620588049950972,1.3935139166576545,1.0364994770314768,1.673320574676789
1.6026561162761788,1.493688732095742,0.7557661351936514,1.3651656674190693,1.2591945523125443,0.7617293249763282,-2.380142910019691
1.2261066092040116,1.2414996840887513,0.3902575734677749,1.2024186626199802,1.2616367225733647,0.41991490676805054,0.17879232520764024
1.2565112277874793,1.2485704050609103,0.25179223125024036,1.247626163953061,1.312922298050588,0.30382365691481417,-0.10678440781881098
1.2448171437169149,1.2367858701073124,0.9656439673829417,1.555037173018006,1.3471126817020707,1.0081703482027924,2.8843623411845014
1.6751594375136774,1.6940258263069028,1.3072999427937089,2.011632936482115,1.720764731607559,1.4944538801532374,2.8781755154662316
2.147600433964471,2.170121038432249,1.6119297043059093,2.5134362012793043,2.160355378555192,1.9659308031506513,2.8756904278287734
2.6668177666975215,2.752277065139974,1.2998166601700534,2.6761832060783934,2.6390207496759475,1.7978867288405858,-0.03975419080892658
2.6644789498834087,2.679212948427669,1.0191220131938286,2.7326925827447437,2.6854219846315313,1.4860926712144729,-0.01596628375267493
2.6668177666975215,2.764061600093572,0.9588501091072847,2.649058705278545,2.790435305846799,1.4065336928858128,-0.17056091883110167
2.6387519649281668,2.6933543903719857,0.808718968511217,2.5134362012793043,2.4118989154196706,1.1653171089861152,-0.9002252172917315
2.4680183374979303,2.46944822625363,1.136975087662906,2.8547528363440597,2.548660450025601,1.5912304939721351,2.8796141482313526
3.0199791056285603,3.049247345970636,0.9890714850984711,2.8547528363440597,2.7538027519344968,1.4697475432888767,-1.775036721144802
2.655123682626957,2.3044647369032627,0.3286215406310609,2.187942191681128,2.2482735079447185,0.5502910562660515,-2.9353394883906327
2.0844523799834245,1.8472247807036724,0.08122099800977468,2.027455561948693,1.9796347792544982,0.26274247944596685,0.15749559702579694
2.117195815381004,2.1394812475528955,0.0721723336061168,2.072663063281773,2.1798927406417534,0.2688100689165644,-0.422542781162582
2.047031310957619,2.068774037831309,-0.019005665263159166,2.0591008128818493,2.1652397190768324,0.1737689647624898,0.21220422317539525
2.08913001361165,2.1088414566735407,-0.05856527836279807,1.9935499359488826,1.7232069018683787,0.09585954585068893,-2.1443153130721773
1.7149193233535953,1.7388070591305733,-0.17159346829352834,1.8014180552832926,1.857526266213489,-0.018707953034514162,0.6997198506949481
1.8341989808733503,1.8401540597315134,-0.2819083619803328,1.7901161799500223,1.9381178848205556,-0.1260026439790303,0.3061700902816012
1.8903305844120581,1.9320734323695754,-0.14533754918391723,1.9483424346158027,2.0333625249925418,0.027546352890841296,0.5775750015042881
1.9932385242330235,2.000423735100443,-0.23322021067263018,1.8556670568829883,1.8721792877784107,-0.07526763439388404,-0.6209501990814216
1.8903305844120581,1.9226458044066974,-0.2541631945810216,1.873750057416221,2.040689035775003,-0.09133709885060848,0.10973680073489019
1.913718752553187,1.9391441533417344,-0.2915820208051725,1.808199180483254,1.9112540119515327,-0.13748899859705,-0.3154604712314594
1.864603599456817,1.774160663991367,-0.3670507004393392,1.7042219274171704,1.8746214580392304,-0.21682026649586308,-0.6364686643978335
1.761695659635852,1.7977297338985618,-0.2591732849951436,1.7697728043501364,1.9112540119515327,-0.10576807380431573,0.2829463192441815
1.813149629546335,1.6468876864925122,-0.034065979673647453,1.5753805486178918,1.47410553526472,0.07779758549889634,-2.0127747287342643
1.4810376419423112,1.4984025460771808,-0.2742367364432671,1.428456169285381,1.5302754512635843,-0.14679775402466788,-0.40292417914968637
1.4225672215894902,1.4606920342256682,-0.1466338696590479,1.627369175150934,1.5791188564799878,-0.016851947630749823,1.3855996618749982
1.6400771853019842,1.7152379892233784,-0.23748042843662767,1.6997011772838624,1.8135672015187259,-0.08830851366606157,0.7982897658312607
1.773389743706416,1.877864571583026,-0.29045751346821996,1.7336068032836722,1.8941588201257922,-0.1396208633237968,-0.08423643291649827
1.7640344764499651,1.7953728269078428,-0.2830339552149283,1.7155238027504405,1.837988904126928,-0.1330285807491245,0.14158716877287142
1.7921002782193194,1.8283695247779164,0.18999874325529428,2.0681423131484653,1.8795057985608705,0.3772165906265452,1.3900762900816817
2.028320776444716,2.0145651770447595,0.05856905252192022,1.9144368086159929,1.8624106067351291,0.22473052936031246,-1.4869555485137953
1.773389743706416,1.774160663991367,-0.24596225427065005,1.63641067541755,1.7354177531724797,-0.10558060967923144,-0.6197871798666558
1.6751594375136774,1.668099849408988,-0.38173710409476136,1.5618182982179674,1.7232069018683787,-0.23868029231216664,-0.22927125719668215
1.6424160021160974,1.677527477371866,-0.37569806533626915,1.620588049950972,1.7256490721291993,-0.2301009593308176,0.030084052756651002
1.6517712693725486,1.6563153144553902,-0.14077496925399668,1.731346428217018,1.7109960505642785,0.005450005865526911,1.0131036696438367
1.8201660799886727,1.877864571583026,-0.23079709040996738,1.824021805949832,1.8477575851702084,-0.07499996803958973,-0.6699362833408263
1.7125805065394828,1.6893120123254637,-0.3661538696415314,1.6612748011507439,1.720764731607559,-0.22073456413728795,0.2718772080967467
1.761695659635852,1.8212988038057576,-0.36273727369083564,1.697440802217208,1.8843901390825109,-0.2115359045895265,0.24056327524547735
1.806133179103996,1.870793850610868,-0.13770682579140378,1.9483424346158027,1.928349203777274,0.02531247224004675,0.7140548617955786
1.930090470251977,1.9462148743138932,-0.31747609468908394,1.7968973051499846,1.9307913740380946,-0.16340096290557768,-0.5465674545670468
1.8412154313156892,1.868436943620148,-0.4105915762640234,1.762991679150174,1.818451542040366,-0.2612352576942926,-0.9729316167581712
1.6821758879560154,1.661029128436829,-0.48227771244181006,1.5934635491511235,1.7256490721291993,-0.33512567165982454,-0.501907803499909
1.604994933090292,1.6586722214461092,-0.3923015609527255,1.5437352976847356,1.5742345159583477,-0.25308916336512355,-0.3637339248317903
1.5512021463656966,1.5502544998730112,-0.4089361856349473,1.5030485464849637,1.564465834915067,-0.2696419319935128,-0.7517771217932497
1.4366001224741678,1.4371229643184733,-0.45438848262186354,1.362905292352415,1.4960850676121018,-0.31753819855666954,-0.23997666412004756
1.4038566870765878,1.4206246153834365,-0.4469684233720882,1.3222185411526428,1.2323306794435223,-0.3155648255569846,-1.2335879648122827
1.2190901587616736,1.288637823903142,-0.48687347257748836,1.2544072891530225,1.3471126817020707,-0.3506470907379719,0.5612755680228022
1.3056263808838482,1.1967184512650808,-0.3687754678622722,1.1368677856870142,0.9807871425790432,-0.2595177113220199,-2.8838382887104057
0.8776229039011988,0.9374586822859314,-0.42508855110839244,0.9402151548881155,1.0369570585779075,-0.3091953346777292,0.906683450091749
1.003919011863292,0.9280310543230534,-0.45382598764279997,1.0080264068877358,0.9759028020574029,-0.3320936965539671,0.0727420641179695
1.0179519127479688,1.0270211479332736,-0.39944700875412065,1.1278262854203984,1.1175486771849732,-0.2816636199014632,0.5068457102993934
1.0927940507995797,1.184933916311483,-0.3086506425787053,1.2453657888864067,1.2152354876177809,-0.19334549812411,1.3175837131116779
1.2845770295568326,1.2509273120516293,-0.35937714441757485,1.3267392912859508,1.3300174898763293,-0.23347050129161995,0.48964938495953614
1.361757984422557,1.2438565910794712,-0.45600152324286336,1.247626163953061,1.3104801277897682,-0.3232196841171516,-0.4746927057501209
1.2939322968132838,1.3640588476061672,-0.4256698683132677,1.2702299146196006,1.4081669382225752,-0.2946575448219904,0.09732470638154612
1.3126428313261869,1.3098499868196178,-0.4240982124579948,1.3063959156860647,1.422819959787496,-0.29170842588771634,0.17469466452937676
1.3430474499096536,1.3970555454762408,-0.4063591092175687,1.2950940403527946,1.2323306794435223,-0.2805629913632736,-1.4050070917383883
1.1348927534536106,1.2108598932093977,-0.35616216346259233,1.252146914086369,1.2567523820517237,-0.23743664167307427,0.4269381730081146
1.2003796242487705,1.2226444281629956,-0.46891212228613244,1.1865960371534021,1.3226909790938695,-0.33620245884051025,0.32397720892388826
1.2518335941592527,1.276853288949545,-0.4633785085528005,1.1798149119534407,1.2152354876177809,-0.3335709864971481,-0.8179378924467587
1.1348927534536106,1.1189405205713356,-0.41654941400987944,1.1639922864868626,1.2250041686610615,-0.29281976524481157,0.11832331519856557
1.1559421047806262,1.0553040318219082,-0.44023392750091417,1.0758376588873562,1.1468547203148156,-0.3178597883320474,-0.7874591706945179
1.046017714517323,1.0953714506641408,-0.46287658253115643,1.1323470355537064,1.1224330177066142,-0.334390272611138,1.2167763788548602
1.2214289755757861,1.2532842190423492,-0.42682972765126387,1.231803538486483,1.3178066385722282,-0.2972516786750026,0.25858824798055546
1.263527678229817,1.2627118470052272,-0.4640678122455054,1.1956375374200188,1.3739765545710925,-0.33148469950426046,-0.1066560797899668
1.2144125251334472,1.2297151491351535,-0.46465021534802364,1.1572111612869003,1.2567523820517237,-0.334650786540741,0.004017558191318248
1.2190901587616736,1.2273582421444345,-0.32027903781620237,1.2544072891530225,1.2811740846599258,-0.20198970881146633,0.8797286696997993
1.3524027171661048,1.3310621497360944,-0.36298015279698215,1.2634487894196391,1.2591945523125443,-0.2441011497674823,-0.8616584650280925
1.2261066092040116,1.175506288348605,-0.35234535390281163,1.10070178462055,1.085800463794311,-0.24452140403043593,-1.5539303275856862
1.0015801950491787,1.0694454737662251,-0.5003591147503621,0.9967245315544656,1.1028956556200524,-0.3707912092175602,-0.044639801172026185
0.9992413782350664,1.0435194968683104,-0.4660951831449489,0.95377740528804,1.0027666749264248,-0.3440019959773967,-0.8000562823331394
0.8916558047858756,0.9091757983972967,-0.49027378006353944,0.8972680286216899,1.0076510154480651,-0.3646659266138578,0.5067267804994905
0.9641591260233742,0.9563139382116873,-0.4343739411982199,1.0057660318210822,1.0564944206644684,-0.31417177578622113,0.8357443056562949
1.0834387835431285,1.1024421716362989,-0.48460261929543,1.028369782487622,1.1615077418797373,-0.3557353601253986,-0.19231271636420147
1.0600506154019997,1.071802380756945,-0.4835141878912832,1.0464527830208543,1.1297595284890742,-0.3546001589475621,0.22021555673870719
1.0951328676136929,1.1401526834878113,-0.19491758442238735,1.2770110398195629,1.1541812310972763,-0.09674119441469416,0.46409618242645095
1.1652973720370783,1.184933916311483,0.2678783569674637,1.469142920485153,1.1956981255312191,0.365310018311982,2.8747764164205156
1.586284398577389,1.573823569780206,0.5437062520184398,1.6431918006175121,1.571792345697528,0.6410510804666552,0.30936358721311286
1.6400771853019842,1.6162478956131576,0.692923549420293,1.8285425560831408,1.7036695397818176,0.8241795059612489,1.0881678135192947
1.8201660799886727,1.7411639661212934,0.11225257429791774,1.6431918006175121,1.7427442639549406,0.24404401753492602,-1.2003449203826821
1.6237054676031943,1.5997495466781209,0.27551173477643776,1.677097426617322,1.6963430289993569,0.4114267015244078,0.2921197711551897
1.6751594375136774,1.6445307795017923,-0.14212449871363336,1.6296295502175877,1.7354177531724797,-0.0034701489626057474,-0.05663532538207439
1.6704818038854519,1.691668919316183,0.1414372800059393,1.6431918006175121,1.7940298394321648,0.2796836155557103,0.5625610523113985
1.7663732932640783,1.764733036028489,-0.14089924420647104,1.6228484250176263,1.7036695397818176,-0.007447045449505377,-1.0581821251121781
1.5956396658338408,1.573823569780206,-0.2244651005984579,1.4465391698186134,1.5791188564799878,-0.09747205591488199,-0.4375725387897975
1.530152795038681,1.5266854299658155,-0.3352930205939235,1.4533202950185757,1.5498128133501463,-0.2040240675489204,-0.6066865389623816
1.43893893928828,1.5101870810307787,-0.29342828810882565,1.448799544885267,1.6108670698706509,-0.16150628250626842,0.456716799638859
1.513781077339891,1.5172578020029375,-0.40174054523138786,1.4420184196853054,1.6108670698706509,-0.26316081566553684,0.12108593741580181
1.5371692454810197,1.5007594530679007,-0.4228746471249437,1.4261957942187273,1.532717621524405,-0.2863566205225764,-0.7095340953717202
1.429583672031829,1.4559782202442293,-0.3909385181001984,1.4216750440854196,1.5669080051758877,-0.2544628264856508,0.6094756721388419
1.5278139782245679,1.5549683138544501,-0.15369160106194896,1.586682423951162,1.6548261345654143,-0.020472086873518265,0.3136693361570959
1.5816067649491632,1.6091771746409995,-0.16180904790910475,1.4917466711516933,1.242099360486803,-0.06148020552704627,-2.4201833232078176
1.2003796242487705,1.163721753395007,-0.17080088366944668,1.505308921551617,1.2591945523125443,-0.062018297749710516,1.795307612029565
1.4670047410576343,1.371129568578326,-0.274677248920436,1.317697791019335,1.2982692764856671,-0.16324277469715967,-1.7133564777961607
1.205057257876996,1.2061460792279586,-0.39286128086003486,1.2227620382198663,1.3104801277897682,-0.2684663210956851,0.17981424551400027
1.2354618764604628,1.2297151491351535,-0.4500205196806237,1.2114601628865969,1.33245966013715,-0.31847500858943645,0.2735124502035524
1.2798993959286071,1.265068753995947,-0.47700435217691234,1.236324288619791,1.3422283411804303,-0.3417037686764868,0.2861197077077227
1.3266757322108638,1.3381328707082525,-0.4936207579097908,1.2589280392863305,1.4106091084833958,-0.35596250450256683,0.03426290296119679
1.3360309994673156,1.3381328707082525,-0.4592034734261301,1.2544072891530225,1.3983982571792948,-0.32524866951075293,0.11162182546832795
1.3570803507943312,1.3428466846896914,-0.35975021058558526,1.3335204164859131,1.4350308110915972,-0.2318639334507206,-0.05871123048612815
1.3524027171661048,1.373486475569046,-0.27309762981578123,1.2657091644862928,1.2836162549207464,-0.15942137120102473,-0.44476056755386656
1.2892546631850583,1.279210195940264,-0.358575631301762,1.2702299146196006,1.1956981255312191,-0.23891787776556528,-0.05919323924247395
1.2845770295568326,1.3145638008010576,0.30795196161811306,1.5934635491511235,1.3690922140494524,0.4136149553760807,2.3244648528256953
1.6353995516737587,1.6091771746409995,0.24017228188329975,1.5753805486178918,1.7158803910859188,0.36138306758812105,-0.18745471100489397
1.6096725667185177,1.6280324305667555,0.09250166469093092,1.5640786732846217,1.7012273695209972,0.21830942705699852,0.045079548141910696
1.621366650789082,1.6893120123254637,-0.1000394496623042,1.5527767979513516,1.6597104750870544,0.027653982252976408,-0.17338203035546823
1.5979784826479533,1.6091771746409995,-0.1592499491304821,1.5143504218182338,1.6523839643045937,-0.02916233606638119,-0.07173807478251931
1.5909620322056153,1.5714666627894869,-0.1855798299351095,1.4374976695519976,1.5766766862191681,-0.06308964618557165,-0.8188135425672702
1.4646659242435212,1.4795472901514248,-0.2237814677045552,1.3516034170191447,1.4154934490050362,-0.1113997985266406,-1.0216144567628396
1.3103040145120737,1.3027792658474597,-0.4491595235050343,1.2295431634198286,1.3813030653535534,-0.3168012955762999,0.0033167059880424773
1.3149816481403,1.2344289631165934,-0.4381847179933174,1.1459092859536302,1.2591945523125443,-0.31097284420724136,-0.7130741323489718
1.212073708319335,1.2014322652465197,-0.4690466529385683,1.1549507862202468,1.2958271062248465,-0.3375996831698448,-0.17140239232209212
1.1910243569923193,1.1047990786270188,-0.3645434834369922,1.0328905326209297,0.988113653361504,-0.2576939676654273,-1.3581855803321934
0.9969025614209532,1.0553040318219082,-0.5110202164985514,0.9650792806213102,1.0809161232726707,-0.3800053806550422,-0.1790313088133143
0.9758532100939377,0.989310636081761,-0.5033639141837811,0.9063095288883056,1.0564944206644684,-0.37449916435095115,-0.044746972160421214
0.9735143932798253,1.0317349619147125,-0.4607605299908696,0.9243925294215382,0.9539232697100213,-0.34160008476605136,-0.8556741988259469
0.8589123693882956,0.8620376585829062,-0.51855562220907,0.8452794020886476,0.9588076102316615,-0.3890754045135625,0.5285922233770095
0.9337545074399066,0.9138896123787357,-0.5310685414044212,0.8384982768886853,0.9759028020574029,-0.3993576875329364,-0.0790506422329991
0.9267380569975686,0.984596822100322,-0.4600759318546176,0.9198717792882294,1.0516100801428283,-0.3385337354906963,0.07469383144808185
0.9407709578822454,0.8549669376107473,-0.49114105031439936,0.8498001522219555,0.9050798644936178,-0.36792029490520994,-0.16412403239064527
0.9220604233693422,0.9374586822859314,-0.5151430078830652,0.888226528355074,1.0174196964913464,-0.3849507312460346,0.26305614046354603
0.9618203092092609,1.0223073339518345,-0.399804993010423,1.0012452816877744,1.1199908474457936,-0.2846027645189767,0.8870775874308107
1.088116417171354,1.1047990786270188,-0.4364916829126181,1.0532339082208158,1.1712764229230177,-0.31429091380098506,-0.15927405169821385
1.0694058826584518,1.1047990786270188,-0.45425033231061773,0.9899434063545042,1.0809161232726707,-0.3324708640752799,-0.5558947823722167
0.9945637446068408,1.0081658920075176,-0.5315943571742108,0.9379547798214619,1.098011315098412,-0.3973047492804408,0.19061824690326482
1.0249683631903075,1.0505902178404691,-0.5347494931035357,0.9379547798214619,1.085800463794311,-0.4003903396961363,-0.3948419586788463
0.9735143932798253,0.8431824026571503,-0.5297229935694754,0.8475397771553012,0.9319437373626397,-0.3981961046494442,-0.4333213780370168
0.9173827897411166,0.9351017752952114,-0.5399796587733016,0.8950076535550354,1.034514888317087,-0.40515919073672113,0.3490642008858431
0.9688367596515997,1.0105227989982366,-0.5592437242703524,0.8995284036883434,1.06626310170775,-0.42109656447259275,0.005964867073482494
0.9735143932798253,1.0058089850167977,-0.5460144745965155,0.8950076535550354,1.0369570585779075,-0.4106524022464826,-0.36574492671078346
0.9267380569975686,1.0199504269611155,-0.4869575693171725,0.9085699039549601,0.988113653361504,-0.3614974654930296,0.29689958475815026
0.9711755764657121,1.0034520780260787,-0.48672265346040783,0.9424755299547698,1.046725739621188,-0.3600613815920738,0.4116396396650473
1.0319848136326464,1.0694454737662251,-0.5342825571170543,0.9560377803546936,1.098011315098412,-0.3996585633962204,-0.19438482462208256
1.0085966454915176,0.9987382640446397,-0.5217404393406364,0.9492566551547321,1.1004534853592327,-0.38913725348602674,0.022381744983339297
1.0156130959338563,1.0435194968683104,-0.41834017987844696,1.0215886572876605,1.1322016987498948,-0.3003155671879218,0.13932978640747454
1.0390012640749842,1.0576609388126281,-0.4966562037878006,0.9628189055546559,1.1224330177066142,-0.3674436700621392,-0.11098093246702855
1.0273071800044207,1.1142267065898965,-0.41109446752801676,1.0170679071543516,1.1712764229230177,-0.29222638862137174,0.5723045630579491
1.1115045853124828,1.1283681485342136,-0.4758212063672389,1.0487131580875078,1.2274463389218822,-0.346553688785297,0.15181286363620644
1.137231570267724,1.2202875211722757,-0.4343119243772764,1.10070178462055,1.2054668065745004,-0.3110305123426414,-0.28760375937598875
1.0998105012419184,1.1165836135806164,-0.5078789559279979,1.0441924079542,1.2054668065745004,-0.37434312507313483,0.21783959625649743
1.1348927534536106,1.1495803114506893,-0.31559942225142734,1.2589280392863305,1.2567523820517237,-0.20256641324474248,0.3944523985018472
1.195701990620545,1.166078660385726,-0.43016114096463254,1.10070178462055,1.1908137850095788,-0.3074119815568427,-0.7323174057937603
1.0927940507995797,1.1165836135806164,-0.3989999808910939,1.10070178462055,1.2103511470961408,-0.2792775396203129,0.26747921891357507
1.1348927534536106,1.173149381357885,-0.48774098413893563,1.060015033420778,1.2201198281394212,-0.35684281175805205,0.13456620245170217
1.1582809215947394,1.177863195339324,-0.3902919263814507,1.121045160220436,1.2616367225733647,-0.26974576472749323,0.03674792588282454
1.1676361888511906,1.187290823302202,-0.48194229072542294,1.0690565336873938,1.1834872742271187,-0.3530090381186191,-0.46301718279802606
1.104488134870144,1.1307250555249335,-0.5028020224811859,1.05549428328747,1.188371614748759,-0.37024463550618675,0.004860760627291649
1.1091657684983696,1.1071559856177378,-0.45251591246419154,1.028369782487622,1.1541812310972763,-0.3283677049952054,-0.2566691650563359
1.0764223331007898,1.090657636682701,-0.17862634470593453,1.1685130366201706,1.1834872742271187,-0.08740097844541114,0.548690806639256
1.1582809215947394,1.1425095904785312,-0.16300220810815233,1.1911167872867108,1.1956981255312191,-0.06825547577734552,0.6020906405544092
1.2494947773451404,1.2202875211722757,-0.36337578150490785,1.1391281607536685,1.2616367225733647,-0.2463995081028728,-0.7235069332970638
1.146586837524175,1.1566510324228483,-0.37607475116308947,1.0441924079542,1.085800463794311,-0.2662918643493162,-1.1616976410087183
0.9828696605362764,0.9822399151096028,-0.4387974055745454,0.9243925294215382,0.9661341210141223,-0.32253805763130666,0.17439658684634327
1.0109354623056308,1.0152366129796757,-0.5150965555950043,0.9424755299547698,1.0491679098820086,-0.3835995425154969,-0.011124173716310654
1.013274279119743,1.0340918689054324,-0.5399789348415396,0.9424755299547698,1.098011315098412,-0.4042508311150193,-0.1282358628866924
0.9992413782350664,1.0435194968683104,-0.4949418127201227,0.9922037814211577,1.124875187967434,-0.36540548754786034,0.29108686541637135
1.0436788977032108,1.0293780549239935,-0.4924622257800249,0.9447359050214241,1.058936590925289,-0.365511569552067,-0.5924212755769209
0.9641591260233742,0.9728122871467241,-0.5431664063895666,0.8927472784883819,1.0442835693603683,-0.40806309376437977,-0.24799778154174704
0.9337545074399066,0.9468863102488093,-0.5619339753531882,0.8701435278218416,1.0442835693603683,-0.4235907126802622,0.1768892185338114
0.9618203092092609,0.984596822100322,-0.43957490828691903,0.95377740528804,1.0516100801428283,-0.3200777107387549,0.039910682328539615
0.9711755764657121,0.984596822100322,-0.4081828139813066,0.9876830312878497,0.9417124184059201,-0.29710375545433143,0.7328144044784672
1.0764223331007898,1.0364487758961523,-0.4429308146249016,1.0035056567544278,1.1322016987498948,-0.3212625562538173,-0.2584840607671934
1.0436788977032108,1.074159287747664,-0.5174668288390422,0.9809019060878883,1.1028956556200524,-0.3847608254265312,-0.22711864849044713
1.0156130959338563,1.0293780549239935,-0.5543921749121055,0.928913279554846,1.085800463794311,-0.4166124556021975,-0.17833588091804725
0.9945637446068408,1.0199504269611155,-0.48972576371971555,0.978641531021234,1.1224330177066142,-0.3611332430622257,0.5603551833358749
1.0764223331007898,1.0600178458033471,-0.07603157998424882,1.1843356620867487,1.163949912140557,0.008186251089107598,1.108771326880467
1.237800693274576,1.1330819625156525,-0.1873418798437849,1.060015033420778,1.1102221664025131,-0.10396506859244826,-1.1058802472069449
1.078761149914903,1.0411625898775914,-0.39337225602870374,1.0374112827542386,1.1151065069241535,-0.27898394640232216,-0.2912807283637627
1.0413400808890974,1.0458764038590302,-0.304486707739052,0.9650792806213102,0.9514810994492007,-0.2133920600957881,-1.2905383168889895
0.8635900030165212,0.873822193536504,-0.45940339924773205,0.7932907755556053,0.8806581618854156,-0.34406298514508354,-0.3578630258019121
0.8191524835483778,0.8313978677035524,-0.5529922115397171,0.7752077750223737,0.9172907157977188,-0.41831140530984057,0.05997650872129701
0.8308465676189422,0.8431824026571503,-0.5508106431749704,0.7729473999557193,0.9001955239719776,-0.41675143679504884,0.04219701228929751
0.8402018348753933,0.8478962166385893,-0.34692346697141296,0.7526040243558333,0.6730736897157,-0.2613976666198343,-1.6528346899289341
0.6226918711628993,0.6452022154367089,-0.20086794154003623,0.8181549012887993,0.721917094932104,-0.13979006895087684,1.9153904548258627
0.8682676366447476,0.8973912634436989,-0.3755943017837177,0.8158945262221458,0.9514810994492007,-0.27472113808518417,0.11091903962493849
0.88697817115765,0.9138896123787357,-0.2083859728882671,0.9628189055546559,0.949038929188381,-0.13269920988584605,0.162055649406231
0.912705156112891,0.9280310543230534,-0.36872237953305986,0.928913279554846,0.9783449723182235,-0.2623814036230446,0.709727319226393
1.013274279119743,1.0340918689054324,0.04607447293120611,1.308656290752719,1.137086039271535,0.12797895603300527,2.8829599213249257
1.4202284047753777,1.4795472901514248,0.480203319822856,1.7290860531503642,1.3788608950927328,0.5590793376789607,2.374759386892831
1.7897614614052062,1.4324091503370344,0.4806281471118485,1.505308921551617,1.4350308110915972,0.5251744975315608,-2.935339488390636
1.3056263808838482,1.0128797059889567,-0.02631098132865964,1.0758376588873562,1.0955691448375915,0.035417520543954514,-1.3231958741580738
1.1115045853124828,1.1024421716362989,0.07793277929153787,1.2340639135531364,1.188371614748759,0.14301952798133485,0.8541808590708845
1.237800693274576,1.2532842190423492,0.03366435204605711,1.1888564122200564,1.3202488088330488,0.10785397242444493,0.09896292722945695
1.2565112277874793,1.3027792658474597,0.012101320583524162,1.2589280392863305,1.3471126817020707,0.09696293541444316,0.47723645145103727
1.3313533658390893,1.3475604986711303,-0.21272075562374923,1.236324288619791,1.4008404274401145,-0.10479468928081917,-0.260584934085321
1.296271113627397,1.255641126033069,-0.3403926372359445,1.1504300360869388,0.988113653361504,-0.2319385120102246,-2.671023413998729
0.9010110720423267,0.9374586822859314,0.4727808474672074,0.8294567766220695,0.6120194331951955,0.35230340002201993,-2.677279415759481
0.5408332826689495,0.4872894470584999,-0.12043827819626902,0.39772513889115413,0.433741004155322,-0.11934001623523265,-1.333955772055282
0.37945492249516366,0.3694440975225231,-0.3766982977207473,0.3276535118248798,0.44595185545942306,-0.30193332539672,-0.10713947494156108
0.3700996552387125,0.4071546093740357,-0.4106024352404532,0.33895538715815,0.42153015285122136,-0.32643598985672684,-0.007989281027617846
0.37243847205282526,0.3529457485874863,-0.445931511778336,0.31861201155826396,0.4264144933728616,-0.3513249005974983,-0.06758229874509405
0.3677608384245993,0.35530265557820573,-0.45515681553191867,0.29826863595837794,0.365360236852357,-0.35941622454846406,-0.10741059944519282
0.35840557116814814,0.3623733765503646,-0.48625330436805314,0.28244601049179985,0.3995506205038397,-0.3809498671922889,-0.34692734149922877
0.32098450214234264,0.32230595770813253,-0.45392950988476405,0.27566488529183797,0.3995506205038397,-0.35829882865442997,0.09311417395549192
0.3350174030270198,0.34351812062460835,-0.495053539522056,0.28244601049179985,0.4019927907646599,-0.3869055351948335,0.15285066807504796
0.35606675435403534,0.3647302835410841,-0.4507512081390555,0.3208723866249179,0.44350968519860295,-0.35461604318681605,0.15173438801781242
0.37711610568105086,0.38829935344827937,-0.49768008460983704,0.30957051129164775,0.41176147180794037,-0.3884346604368667,-0.1865244336982489
0.35840557116814814,0.3694440975225231,-0.5148903556981319,0.28696676062510773,0.42397232311204147,-0.4005025400920677,-0.1674534638257109
0.34203385346935816,0.3647302835410841,-0.3615881526739756,0.36381951289134395,0.4166458123295811,-0.2903748679221208,0.633382919198532
0.4192148083350819,0.426009865299792,-0.4419194819534063,0.359298762758036,0.4801422391109058,-0.3465233798239455,-0.008270508231184207
0.4215536251491947,0.45193584219770677,-0.45809597848558425,0.37286101315796016,0.5021217714582874,-0.357502513047669,0.22666392007553218
0.4519582437326618,0.45900656316986566,-0.3648509131252492,0.4677967659574285,0.5289856443273093,-0.2863456876310372,0.5155909408196094
0.5174451145278212,0.527356865900732,-0.3511945437118403,0.5446495182236647,0.592482071108634,-0.27294193435076125,0.18171953831761217
0.5431720994830623,0.5532828427986468,-0.42783635476630627,0.5084835171572005,0.6071350926735553,-0.33054010826732455,0.2748024508896239
0.5805931685088678,0.6145624245573551,-0.42477943224602416,0.5785551442234749,0.6413254763250379,-0.32633750355046576,-0.30868786180317254
0.5455109162971755,0.5391414008543298,-0.4818892023962106,0.44745339035754245,0.5363121551097697,-0.3729728571641301,-0.8218420352881045
0.44728061010443626,0.46136347016058515,-0.4023860510524926,0.4745778911573903,0.5314278145881294,-0.313594378509582,0.8272775706000627
0.5501885499254011,0.574495005715123,-0.4788145435477598,0.49040051662396844,0.5778290495437128,-0.3688158869782412,-0.2921787444715503
0.5174451145278212,0.527356865900732,-0.4667505827001341,0.4700571410240824,0.592482071108634,-0.36027552588378253,0.21982539438984272
0.5478497331112883,0.5792088196965619,-0.46152210620447953,0.49040051662396844,0.5851555603261737,-0.35616225308114247,-0.38681042542667937
0.503412213643144,0.5179292379378541,-0.4626164497180159,0.4655363908907745,0.5656181982396121,-0.3578177134096945,0.2590593843589451
0.5384944658548367,0.5249999589100125,-0.28956936985155607,0.6667097718229812,0.5656181982396121,-0.22443803072930854,0.61613870987198
0.6180142375346732,0.6263469595109525,0.22801807087601303,0.888226528355074,0.6974953923239018,0.21048377662004517,2.8814672245973942
0.9852084773503896,1.173149381357885,0.24148718327365476,1.05549428328747,0.9319437373626397,0.24173241216000604,-1.1564892449744095
0.828507750804829,0.680555820297502,0.008825650015828449,0.8362379018220317,0.7487809678011259,0.025632694699105146,0.568003585632076
0.9080275224846655,0.8455393096478694,-0.05215667243981167,0.9221321543548838,0.9417124184059201,-0.007632585041989368,-0.2854654596523784
0.8729452702729732,0.8856067284901018,-0.28463710210184767,0.7978115256889132,0.8244882458865512,-0.2057221401277952,-0.9461956341468817
0.7489879791249924,0.8196133327499545,-0.3493809739927702,0.7571247744891412,0.8562364592772143,-0.2578784870608836,0.2584119704925191
0.7864090481507979,0.8337547746942715,-0.4129431479375432,0.7503436492891788,0.8684473105813145,-0.3082879894977696,-0.09873352488307592
0.7770537808943467,0.7960442628427589,-0.4419738974908489,0.7073965230227532,0.7878556919742489,-0.3324661470665143,0.007659343583290739
0.7817314145225723,0.8290409607128325,-0.4787182606234156,0.7345210238226008,0.8733316511029547,-0.3602289795760628,0.025355331475779227
0.7887478649649111,0.7960442628427589,-0.47355614453927647,0.7503436492891788,0.8489099484947534,-0.3560107933247152,0.20232733380612453
0.8191524835483778,0.8313978677035524,-0.09408052601880515,0.9176114042215758,0.9050798644936178,-0.03819125236200645,1.0262074755315922
0.9594814923951477,0.975169194137444,-0.34052608199073736,0.8656227776885336,0.9539232697100213,-0.24524161743851694,-0.655131721260434
0.8729452702729732,0.859680751592187,-0.27904207482404053,0.7548643994224876,0.7707605001485075,-0.20718306099251713,-1.2061011900149659
0.7139057269133001,0.6734850993253435,-0.37103039464556686,0.6215022704899005,0.6462098168466782,-0.28438076426252135,-0.9849823680329515
0.5899484357653194,0.5909933546501593,-0.49716174946825464,0.5039627670238926,0.5729447090220725,-0.3826068711581807,-0.3266399924494284
0.5525273667395139,0.5579966567800861,-0.47752944401493996,0.4926608916906224,0.47770006885008565,-0.3700689723906094,-0.9901035379178021
0.4332477092197591,0.09132907261761787,-0.6105716927481392,0.01798212769328104,0.16021793494346165,-0.469112742235337,-2.9353394883906354
0.08476400391694584,-0.22449646413879998,-0.27183726461816254,-0.10859887603934346,-0.16703288000644292,-0.2661558850320087,-1.5672426409974698
-0.08129198988506602,-0.061869881779152085,-0.4022400581471586,-0.011402748173221225,-0.0009653022706705091,-0.3378691605206522,1.0023456513691393
0.023954766750012044,0.022978769886751092,-0.45339066334325867,0.011201002493319165,0.06497329477147434,-0.36914620211528576,0.14901804890505882
0.04266530126291478,0.03712021183106843,-0.4025945433999447,-0.00010087283995102904,0.047878102945732984,-0.33807728495810047,-0.04983906326415259
0.04032648444880199,0.0418340258125074,-0.4457999975082418,0.051887753693091225,0.0625311245106542,-0.3640641605862773,0.5659487829793362
0.10347453842984858,0.10311360757121571,-0.47115896516475153,0.0857933796929014,0.15289142416100124,-0.3780712514940225,0.036795821061447576
0.11049098887218695,0.11725504951553263,-0.46999017733502413,0.1242197558260195,0.1870818078124835,-0.3759083428734023,0.4237424570248796
0.1596061419685568,0.13846721243200844,-0.4558771276350953,0.09483487995951724,0.14800708363936055,-0.36825194026895613,-0.5572648584101203
0.1011357216157358,0.09604288659905684,-0.5288027556446967,0.05414812875974518,0.11137452972705814,-0.4162083913643755,-0.24355086134900145
0.07774755347460748,0.0654030957197031,-0.46500470060080973,0.11743863062605724,0.13335406207443976,-0.37257664703076043,0.9717182988464091
0.18533312692379791,0.1832484452556799,-0.4608966291621231,0.19203100782563948,0.23104087250724675,-0.36741891128886833,0.5813629638150062
0.2531588145330705,0.23981421303294842,-0.47585040494830566,0.22819700889210362,0.3043059803318524,-0.3763969596386838,-0.25420552217745584
0.22743182957782895,0.25159874798654625,-0.4737878027031122,0.22593663382544965,0.2920951290277513,-0.37458924073169997,0.5113270394502153
0.28824106674476274,0.27752472488446106,-0.4690454463856316,0.25306113462529756,0.3531493855482559,-0.36990103629812904,0.1757421491298157
0.3116292348858915,0.34116121363388885,-0.4864210152262467,0.2575818847586059,0.3067481505926726,-0.3825228245145059,-0.16939492131870215
0.2952575171871015,0.20210370118143622,-0.39303719627819755,0.19429138289229342,0.22371436172478634,-0.32224265173091116,-0.4545364170015913
0.2461423640907317,0.17853463127424052,-0.42185885020758285,0.2598422598252598,0.25057823459380824,-0.3386475735269645,0.17834135958780506
0.26953053223186,0.27281091090302206,-0.5109131952530711,0.23271775902541153,0.3043059803318524,-0.3997417575018924,-0.027862670079640627
0.26953053223186,0.20210370118143622,-0.427686862857456,0.13100088102598137,0.07474197581475531,-0.34949427437515806,-1.9525304230460727
0.04968175170525315,0.06776000271042258,-0.46784046196780493,0.16038575689248324,0.1357962323352599,-0.37348428875326023,1.3754443915485932
0.19936602780847507,0.23274349206078995,-0.4543713495701632,0.23723850915871986,0.25302040485462834,-0.361406833640026,0.13947412521883404
0.2180765623213778,0.22331586409791201,-0.3759200710766117,0.2598422598252598,0.2872107885061111,-0.3070605273141855,1.0120074366124174
0.3350174030270198,0.3458750276153278,-0.3480279455296172,0.30731013622499376,0.3775710881564581,-0.2842735937536052,0.21308844745994301
0.3630832047963737,0.35530265557820573,-0.3697730458302898,0.3502572624914202,0.38001325841727823,-0.2972497941968642,-0.027862670079640627
0.3630832047963737,0.33409049266172997,-0.43644800569631154,0.2779252603584919,0.3555915558090765,-0.34726295424508175,-0.7846032118318153
0.274208165860086,0.1997467941907163,-0.4116445350118329,0.22819700889210362,0.2188300212031461,-0.33353166987446803,0.17660124119398693
0.2975963340012143,0.3105214227545347,-0.3654795272052409,0.34573651235811187,0.365360236852357,-0.2950502209193745,0.1345662024517
0.31630686851411705,0.2657401899308636,-0.4406353476629357,0.21915550862548777,0.25057823459380824,-0.35370446380259907,-0.8758767420870138
0.2180765623213778,0.07483072368258105,-0.40240137427478795,0.09483487995951724,0.06008895424983408,-0.3356412895506335,-0.7349743426302399
0.13855679064154128,0.17853463127424052,-0.42745327420892165,0.17168763222575345,0.12114321077033867,-0.34733725498125706,-0.7739161058632565
0.056698202147591525,0.08661525863617889,-0.45588267777860386,0.0315443780932052,-0.018060494096411864,-0.37229211862001416,-0.33414314755408436
0.023954766750012044,0.0630461887289832,-0.495053177556175,0.033804753159859154,0.02589857059835137,-0.3961026372693162,-0.5142846472875651
-0.02749920316047059,-0.007661020992602645,-0.49795324819469333,-0.07695362510618722,-0.04736653722625388,-0.40043755059399905,-0.2752118193559034
-0.0532261881157117,-0.02180246293691998,-0.47660257004900974,-0.0181838733731831,0.02589857059835137,-0.3854044220901523,0.8339479312917908
0.035648850820576,-0.007661020992602645,-0.5184563229023842,-0.04078762403972309,0.018572059815890975,-0.41223061292356916,-0.8428372327880238
-0.05088737130159891,0.001766606970275299,-0.5197049845365175,-0.04304799910637705,0.011245549033430582,-0.4127399454612389,0.5160145211866409
0.005244232237109305,0.03004949085890997,-0.4021895035791132,0.07901225449293912,0.09672150816213691,-0.3341189731601859,1.0621630689964021
0.11984625612863853,0.10782742155265469,-0.30925403970232107,0.16942725715909948,0.16021793494346165,-0.26800106201138635,0.8941248165529012
0.22041537913549059,0.23981421303294842,-0.24498675622137311,0.29148751075841567,0.31407466137513296,-0.21600897389213056,0.26309283711374104
0.2531588145330705,0.2068175151628752,-0.41676381846672117,0.22367625875879568,0.24325172381134785,-0.3377130878738066,-0.27478214509543836
0.22509301276371618,0.25866946895870474,-0.4032205030634758,0.2394988842253738,0.27499993720201044,-0.32749164293134087,-0.25614421898342915
0.19936602780847507,0.20210370118143622,-0.4458868693196802,0.15360463169252137,0.19929265911658461,-0.3592477473428757,-0.6762927518612304
0.1268627065709769,0.11254123553409366,-0.4590613414901934,0.15586500675917533,0.17487095650838286,-0.36717983597226234,0.8493010499406008
0.22275419594960338,0.23038658507007048,-0.48383464835125595,0.18298950755902363,0.2676734264195496,-0.3828348433081838,-0.2563072772326461
0.19702721099436227,0.2657401899308636,-0.4327704323454196,0.26436300995856776,0.3043059803318524,-0.346215301714963,0.9559487803207655
0.3069516012576655,0.31523523673597365,-0.3140701164042306,0.3502572624914202,0.34093853424415527,-0.2601016529396471,0.4378195501233747
0.36074438798226094,0.38594244645755993,-0.41490138335371696,0.359298762758036,0.44839402572024323,-0.3279314502246033,0.4105505581783585
0.41219835789274356,0.44015130724410934,-0.41809030276526793,0.35477801262472813,0.42397232311204147,-0.33164176653655014,-0.1849174610755081
0.39348782337984084,0.33880430664316935,-0.48272775668717843,0.30957051129164775,0.3897819394605588,-0.3781294744040669,-0.20550891152430398
0.37243847205282526,0.38358553946684043,-0.38126872024475605,0.43615151502427224,0.4166458123295811,-0.3012683488937754,1.2034458185493309
0.5174451145278212,0.5320706798821709,-0.4457633182989678,0.47909864129069824,0.4996796011974673,-0.3471891788095129,-0.35176244669357826
0.4776852286879029,0.45429274918842627,-0.3511944230565466,0.46327601582412054,0.5363121551097697,-0.27705255553639596,-0.06639781677693596
0.4730075950596774,0.5367844938636104,-0.24623131557552175,0.5536910184902805,0.5656181982396121,-0.19367766518414245,1.226191697473211
0.625030687977012,0.6216331455295135,-0.059500356888697425,0.8475397771553012,0.6681893491940598,-0.025847638081675995,2.3025576804749726
0.9197216065552298,0.8997481704344188,0.0246860296786056,0.9176114042215758,0.9636919507533018,0.0575495938239263,0.5200717126409242
0.9945637446068408,0.9657415661745661,0.1548533040743687,1.2205016631532128,1.0198618667521662,0.19561641365215565,2.3250087435824334
1.321998098582638,1.3381328707082525,-0.14641319112693565,1.2250224132865206,1.2201198281394212,-0.05733195471500174,0.0498773518003336
1.3336921826532024,1.793015919917123,1.80416676731911,1.6499729258174738,1.0149775262305258,1.8721786680910084,-2.6484684423172857
0.9384321410681322,0.5485690288172078,-0.561935543872006,0.45649489062415827,0.6339989655425771,-0.4303267161870226,-2.94215655009828
0.5384944658548367,0.1879622592371189,-0.4474457357138247,0.11065750542609536,0.26034691563708917,-0.3598961653661465,-2.925868879861934
0.18065549329557232,-0.08308204469562788,0.3766957978045989,0.008940627426664806,-0.07423041009527619,0.13834982295388173,-2.8680173044644754
-0.13508477660966103,-0.17028760335225054,-0.10854902621386939,-0.1379837519058453,-0.14016900713742103,-0.1674829920071085,0.22861082632309215
-0.10935779165441992,-0.13729090548217732,-0.28811137128291503,-0.10859887603934346,-0.1328424963549602,-0.2744864346927488,0.5499347898390785
-0.05088737130159891,-0.04301462585339577,-0.3928486120542001,-0.07921400017284119,-0.022944834618052124,-0.3360044697515489,-0.34512436498497256
-0.0836308066991788,-0.06658369576059106,-0.41821578427067896,-0.11085925110599741,-0.022944834618052124,-0.35167384937252205,0.2470760361436236
-0.05556500492982449,-0.0383008118719568,-0.42836530757373115,-0.09955737577272722,-0.027829175139692387,-0.3582173974101556,-0.23213504607338697
-0.07661435625684002,-0.06422678876987156,-0.47048124438023836,-0.12442150150592156,-0.05957738853035496,-0.38520365337268325,-0.27929541380150613
-0.10234134121208155,-0.10900802159354264,-0.3134507927818511,-0.05887062457295516,-0.05713521826953483,-0.2869064733514804,0.6638447410966485
-0.03217683678869617,-0.07129750974203003,-0.43072291201193413,-0.11085925110599741,-0.025387004878872257,-0.35998989106299406,-0.5683695921513984
-0.08830844032740438,-0.08308204469562788,-0.43916878256844455,-0.09955737577272722,-0.025387004878872257,-0.364922035308395,0.10982368280012349
-0.07427553944272723,-0.07601132372346942,-0.4188411406577417,-0.0950366256394193,-0.04980870748707401,-0.3525407572187468,0.08633516253272909
-0.06258145537216328,-0.05951297478843259,-0.30319810920271584,-0.013663123239875183,-0.0009653022706705091,-0.2780320003755542,0.6318934154525904
0.005244232237109305,0.015908048914592635,-0.3973207005138723,-0.05208949937299328,0.02589857059835137,-0.3366449932089661,-0.31705317228349034
-0.0251603863463578,-0.007661020992602645,-0.4634691206783425,-0.0566102495063012,0.018572059815890975,-0.3779712666625586,-0.09526939693383536
-0.03217683678869617,-0.014731741964761104,-0.4540781572065586,-0.0837347503061491,-0.018060494096411864,-0.3739110076552175,-0.38820061812747914
-0.06959790581450165,-0.07601132372346942,-0.49813905734693653,-0.10181775083938117,-0.018060494096411864,-0.4009095595818074,0.06335228892619256
-0.06024263855805049,-0.04301462585339577,-0.4551446293472585,-0.05887062457295516,0.0014768679901496222,-0.3729176349088114,0.5177154662726967
-0.004111035019342272,-0.017088648955481008,0.1252867243618992,0.22141588369214174,0.03566725164163233,0.015347422128637173,1.7126069525470509
0.17831667648145952,0.17146391030208208,-0.2726560314409694,0.09483487995951724,0.13823840259608003,-0.24935885743504643,-0.7226254144986329
0.1011357216157358,0.11725504951553263,-0.3866957953537823,0.11517825555940327,0.12602755129197893,-0.3226810764766944,-0.3082573187298124
0.07073110303226868,0.0842583516454594,-0.39113313508887915,0.0586688788930531,0.1455649133785404,-0.3267793800723454,0.23348356077977683
0.098796904801623,0.07011690970114207,-0.42395258151854176,0.04510662849312895,0.13823840259608003,-0.34862052709875996,-0.04944750169293634
0.09645808798751021,0.10311360757121571,-0.36741640663443603,0.10613675529278743,0.16998661598674217,-0.3091983604464282,0.16654514095155482
0.11750743931452573,0.126682677478411,0.021150105642475703,0.3231327616915719,0.19685048885576448,-0.035170420884153245,1.3239531199837715
0.2648528986036344,0.27752472488446106,-0.2819731538730306,0.26436300995856776,0.24080955355052772,-0.2471101041962986,-0.7865131797940734
0.17831667648145952,0.1856053522463994,-0.4546138667104287,0.14908388155921345,0.19929265911658461,-0.36488116929308956,-0.048916086577185394
0.17597785966734675,0.19031916622783837,-0.5173039441925952,0.13778200622594325,0.23104087250724675,-0.40650153934868677,0.0564120203061835
0.18533312692379791,0.19503298020927734,-0.5127154233745368,0.11743863062605724,0.206619169899045,-0.40398500848679103,-0.2799560358291472
0.157267325154444,0.1643931893299236,-0.46955340517195887,0.10161600515947912,0.15289142416100124,-0.37652561573302823,-0.6424168080608295
0.08944163754517143,0.013551141923873147,-0.5164435512934741,0.06997075422632329,0.07718414607557543,-0.40847092015677744,0.10203205002360667
0.10347453842984858,0.11489814252481315,-0.412540159256704,0.14004238129259722,0.17242878624756272,-0.3373147578769338,0.7264863932330704
0.18533312692379791,0.17382081729280155,-0.4836157796485486,0.11517825555940327,0.20906134015986513,-0.3847985167333244,-0.25894825535002197
0.1596061419685568,0.16675009632064308,-0.4779542713039324,0.09935563009282516,0.1651022754651019,-0.3823142035528788,-0.38785615814436664
0.11984625612863853,0.13846721243200844,-0.4733970002069331,0.11517825555940327,0.1919661483341238,-0.3783465775520135,0.3152024412254918
0.157267325154444,0.1643931893299236,-0.46095792205130465,0.11743863062605724,0.19685048885576448,-0.37040590505959636,0.07809493991711347
0.16896140922500796,0.1879622592371189,-0.26653120676868175,0.3208723866249179,0.25302040485462834,-0.2315760549405889,0.7322619883023214
0.2531588145330705,0.25631256196798524,-0.4614658808376319,0.2078536332922176,0.26034691563708917,-0.36818259058982467,-0.6040081117831663
0.18767194373791068,0.23038658507007048,-0.4454814675329677,0.20107250809225571,0.23592521302888744,-0.35708567457574375,0.07710039195324876
0.19936602780847507,0.21624514312575313,-0.5217798936216647,0.14682350649255949,0.23592521302888744,-0.40925393407786353,-0.237033664202733
0.17597785966734675,0.17853463127424052,-0.5340891466813102,0.16490650702579157,0.25057823459380824,-0.4171469579800468,0.11961803809555158
-0.5560718031499724,-0.5261805589509009,-0.4799161263789161,-0.5471116389702206,-0.5162632273037291,-0.40559493334504537,0.026635489588792978
-0.5513941695217468,-0.5521065358488156,-0.46155323527024494,-0.5877983901699927,-0.5260319083470101,-0.3964031374112833,-0.0006645707502586554
-0.5490553527076341,-0.5426789078859373,-0.38997363771676397,-0.5584135143034908,-0.5089367165212687,-0.3583990181764024,0.32538217700487493
-0.518650734124167,-0.5120391170065836,-0.23674479311115562,-0.48608151217056256,-0.4674198220873256,-0.2732004224779923,0.8849186025203019
-0.4391309624443304,-0.43426118631283883,-0.03593698131250183,-0.4182702601709422,-0.4283450979142026,-0.1610702379489236,0.5187533834971825
-0.3900158093479606,-0.38712304649844786,-0.23662365519631653,-0.41374951003763427,-0.37461735217615844,-0.26674887372595024,0.07433335165360831
-0.3806605420915094,-0.3706246975634115,-0.2015367338328182,-0.38662500923778637,-0.3501956495679567,-0.24526006725616437,0.37948959868547283
-0.34323947306570396,-0.33527109270261835,-0.12516965488202614,-0.33237600763809017,-0.3257739469597549,-0.1981611011512044,0.14789154173535976
-0.326867755366914,-0.35176944163765517,-0.15291795931897262,-0.3097722569715498,-0.30135224435155317,-0.21040287978163277,0.6459731590568121
-0.2637197013858674,-0.2999174878418252,-0.09937403571774485,-0.32107413230481996,-0.31844743617729454,-0.18306670966760175,-0.6132606871892374
-0.31985130492457564,-0.35176944163765517,-0.2778623073625897,-0.35950050843793807,-0.3795016926977991,-0.2890488106631925,-1.2227161570567628
-0.432114512001992,-0.4059783024242042,-0.29707955860569873,-0.4453947609707905,-0.46497765182650547,-0.3050518034323549,-0.8066511035557972
-0.502279016425377,-0.49789767506226623,-0.36510079023842823,-0.5267682633703347,-0.5309162488686503,-0.34575933113829976,-0.5613446550908351
-0.5490553527076341,-0.5332512799230593,-0.4142848348030917,-0.48834188723721655,-0.4991680354779877,-0.3687491805447907,1.086217232263825
-0.4531638633290076,-0.4295473723313999,-0.4867780342401998,-0.46121738643736865,-0.4161342466101015,-0.4059041226310742,-0.054032578435274585
-0.45550268014312034,-0.44368881427571677,-0.4116248681989656,-0.4408740108374822,-0.42346075739256234,-0.3645066671665869,0.36503960266508934
-0.4204204279314277,-0.40833520941492407,-0.4085784426892323,-0.4363532607041743,-0.43811377895748316,-0.3634733326823137,-0.23461657715953377
-0.4391309624443304,-0.4059783024242042,-0.12075584292919382,-0.4273117604375585,-0.4796306733914267,-0.20947926824634067,-0.34021470069496473
-0.46719676421368433,-0.4625440702014731,-0.24965635739677403,-0.4725192617706384,-0.5260319083470101,-0.28311989689023964,0.4457534632198871
-0.42509806155965324,-0.43426118631283883,0.0425969460572098,-0.35724013337128413,-0.39659688452354,-0.11229349507603602,0.9300771542970875
-0.33856183943747836,-0.3635539765912526,-0.2711147807196999,-0.4069683848376724,-0.3599643306112376,-0.28524485713464637,-0.35370058937311166
-0.368966458020945,-0.39419376747060675,-0.3741523503691341,-0.42279101030425015,-0.3648486711328779,-0.34315173526549664,-0.3066965410597739
-0.3946934429761866,-0.4201197443685215,-0.07072709065358566,-0.36854200870455434,-0.36973301165451816,-0.17118401353292653,0.5607990096840302
-0.34090065625159116,-0.35176944163765517,-0.2694464799742018,-0.36854200870455434,-0.316005265916474,-0.2818799329475349,-0.027862670079640627
-0.34090065625159116,-0.33762799969333784,-0.38414936538099437,-0.3911457593710943,-0.34042696852467613,-0.34717479245598554,-0.4543260515402695
-0.3806605420915094,-0.14907544043577475,0.8277639239949733,-0.17414975297230945,-0.24029798783104858,0.3755504570919131,1.1432751026200616
-0.27307496864231856,-0.3564832556190941,0.12783098253940112,-0.38436463417113204,-0.3648486711328779,-0.06591367073336477,-1.3983904632228716
-0.4040487102326377,-0.417762837377802,-0.17908000861011278,-0.46121738643736865,-0.45032463026158426,-0.24235344558277083,-0.46449788131009023
-0.443808596072556,-0.4625440702014731,-0.4475678388710131,-0.45895701137071426,-0.4185764168709221,-0.38428391200530526,0.18074553213101388
-0.42509806155965324,-0.4059783024242042,-0.4487310765572319,-0.45895701137071426,-0.4259029276533825,-0.3854614858624376,-0.44210691845876754
-0.46251913058545874,-0.469614791173632,-0.4338102396662197,-0.5109456379037566,-0.4771885031306061,-0.3797965904647669,-0.08039160988652289
-0.46719676421368433,-0.45783025622003415,-0.471259471024374,-0.47704001190394635,-0.4136920763492814,-0.3977472586511918,0.18263338916459446
-0.44848622970078156,-0.45311644223859515,-0.5029369150995028,-0.4838211371039086,-0.435671608696663,-0.41496232844676784,0.0766288597787936
-0.4391309624443304,-0.4295473723313999,-0.050631710183186886,-0.3527193832379762,-0.39171254400189975,-0.16129290273738786,1.4818388112277694
-0.30347958722578566,-0.3046313018232642,0.08698832104693462,-0.2442213800385838,-0.27204620122171075,-0.06853051680336747,-0.0031181865195475814
-0.30114077041167286,-0.316415836776862,-0.16437610993710924,-0.30525150683824187,-0.2818148822649917,-0.21890641989636545,-0.4234377474008647
-0.33856183943747836,-0.3446987206654963,-0.4090853155779166,-0.38436463417113204,-0.3648486711328779,-0.36135329733456206,-0.6294095980060539
-0.3946934429761866,-0.3989075814520457,-0.41015468344566447,-0.4024476347043641,-0.37461735217615844,-0.36234340602019455,0.12570124638044838
-0.3806605420915094,-0.39419376747060675,-0.388672008408712,-0.43183251057086636,-0.40148122504518075,-0.3517803420948324,-0.3079173548556544
-0.4063875270467505,-0.4059783024242042,0.016089460660308356,-0.23291950470531358,-0.3599643306112376,-0.1159690549280042,1.8230509543093185
-0.2379927164306263,-0.26456388298103206,-0.24294237292552293,-0.2894288813716638,-0.29891007409073306,-0.2625061989672149,-1.1396160669400355
-0.3455782898798167,-0.30934511580470314,-0.16112010618228081,-0.2600440055051619,-0.316005265916474,-0.21507472536836325,0.9773151409181111
-0.25202561731530304,-0.26927769696247106,-0.39211213214167234,-0.3097722569715498,-0.25250883913514927,-0.34687451874671676,-0.14931115873089523
-0.2637197013858674,-0.2574931620088736,0.7004693314860667,-0.049829124306339324,-0.2207606257444871,0.3385858432282102,2.874735831422106
0.014599499493560467,0.025335676877470997,1.9864793291519427,0.24628000942533568,-0.07423041009527619,1.2655348692379218,2.877396393221202
0.32098450214234264,0.32230595770813253,2.0341976532091706,0.2394988842253738,0.05520461372819382,1.2391761156027725,-2.931306926922797
-0.015805119089906224,-0.12314946353785998,0.7778557063577359,-0.16510825270569363,-0.18412807183218427,0.34824534511463373,-1.9094347250728878
-0.21226573147538477,-0.27163460395319095,0.21400082147925376,-0.3255948824381279,-0.28669922278663196,-0.006395147378960681,-1.2013912046532718
-0.326867755366914,-0.32348655774902046,0.3395451882982641,-0.2532628803051996,-0.3233317766989348,0.0698196101523921,1.1700676928296114
-0.21460454828949757,-0.2409948130738368,-0.12160091260601952,-0.2713458808384317,-0.23052930678776765,-0.19039044688567652,-0.5312180961681083
-0.2637197013858674,-0.2999174878418252,-0.013869731377745212,-0.2645647556384698,-0.26471969043925037,-0.12823764382939049,-0.34495326268067383
-0.2941243199693345,-0.27634841793462994,-0.21063728001275178,-0.30073075670493393,-0.37705952243697854,-0.24934711025780623,-1.4581735730655372
-0.42977569518787884,-0.42719046534067995,-0.3459608790385581,-0.4273117604375585,-0.4283450979142026,-0.3284541492675778,0.2574383558027927
-0.4040487102326377,-0.37298160455413093,-0.3050107136794366,-0.41600988510428827,-0.37217518191533827,-0.30509392857623885,-0.10491594264972291
-0.4110651606749765,-0.38947995348916775,-0.3341346091194513,-0.44313438590413656,-0.40148122504518075,-0.32299354086899434,-0.38840009661953057
-0.443808596072556,-0.4601871632107536,-0.35611426331100754,-0.4815607620372547,-0.45276680052240437,-0.3370067190085345,-0.5233071503299432
-0.48824611554069985,-0.4813993261272294,-0.47026792582103966,-0.4996437625704867,-0.4478824600007641,-0.39801961120312723,0.21088998835830564
-0.46719676421368433,-0.47197169816435147,-0.33927066366015896,-0.47704001190394635,-0.4283450979142026,-0.32717988091641226,0.34050543359776725
-0.4344533288161048,-0.42719046534067995,-0.4595053529708785,-0.4725192617706384,-0.4112499060884613,-0.3914197486848769,-0.28769080397695823
-0.45784149695723314,-0.469614791173632,-0.4775425954419494,-0.5064248877704486,-0.4478824600007641,-0.4021748853238112,-0.3686850202874192
-0.48824611554069985,-0.4672578841829125,-0.49605606435711375,-0.5041645127037947,-0.4405559492183037,-0.41169830929732865,0.21088998835830564
-0.46719676421368433,-0.4672578841829125,-0.41217179864514647,-0.5177267631037188,-0.5064945462604485,-0.369281568988825,-0.9224709218676385
-0.5467165358935209,-0.519109837978742,-0.4887523168104309,-0.5629342644367987,-0.5187053975645493,-0.4100400532370962,-0.08215728853549852
-0.5513941695217468,-0.5473927218673766,-0.4460367231944114,-0.5900587652366467,-0.5992970161716152,-0.39039914285749633,-1.034192345266793
-0.6379303916439217,-0.6416690014961578,-0.5304831219195613,-0.6443077668363429,-0.6090656972148962,-0.43347476598425366,-0.05603589506327369
-0.6402692084580346,-0.6345982805239994,-0.4869890603488189,-0.6669115175028829,-0.6286030593014578,-0.41236076271797806,-0.05606322117867974
-0.6426080252721473,-0.611029210616804,-0.4859657828032508,-0.614922890969841,-0.5699909730417733,-0.4099868803866335,0.818975238166277
-0.5724435208487624,-0.5591772568209741,-0.44377009284763136,-0.5358097636369504,-0.5138210570429089,-0.3856770854856405,0.7950081275555485
-0.502279016425377,-0.5214667449694615,-0.36371397829304924,-0.4815607620372547,-0.4771885031306061,-0.3423261120589319,0.2922265209270723
-0.4742132146560231,-0.4766855121457904,-0.40300489205369744,-0.5267682633703347,-0.5187053975645493,-0.365136089201427,-0.8721390601517995
-0.5490553527076341,-0.5473927218673766,-0.4348815380186662,-0.5674550145701067,-0.5431271001727515,-0.38284865977217547,-0.0006899895346738089
-0.5467165358935209,-0.5521065358488156,-0.5348502402737455,-0.5719757647034146,-0.5138210570429089,-0.4338592428344563,-0.0007153608517140871
-0.544377719079408,-0.5308943729323399,-0.5242084433725425,-0.5425908888369128,-0.5040523759996284,-0.42803111591235266,-0.05498465532507843
-0.5467165358935209,-0.5473927218673766,-0.4853579214337694,-0.5606738893701448,-0.5455692704335715,-0.40836365076159187,0.2979050406554827
-0.518650734124167,-0.523823651960181,-0.5063491674596265,-0.5493720140368746,-0.5040523759996284,-0.41890202951157696,-0.37686727430903266
-0.5490553527076341,-0.5521065358488156,-0.5267574071064972,-0.5900587652366467,-0.5333584191294705,-0.4301314803917777,-0.24524411443934138
-0.5677658872205368,-0.570961791774572,-0.5160077443727582,-0.5877983901699927,-0.5602222919984923,-0.42495148169397157,-0.4111458664671508
-0.6005093226181163,-0.5945308616817673,-0.5639608636314571,-0.6284851413697647,-0.5895283351283348,-0.4498872835945209,0.16633902579991133
-0.5841376049193263,-0.5992446756632063,-0.5708872014195576,-0.619443641103149,-0.5724331433025934,-0.4532522372556704,-0.3034528898247625
-0.6075257730604551,-0.5945308616817673,-0.49503073567155337,-0.639787016703035,-0.6163922079973566,-0.4159698976222789,-0.2226218827894639
-0.6238974907592446,-0.6369551875147188,-0.5349070689170614,-0.6510888920363052,-0.6115078674757164,-0.43579159529813943,-0.11189379199614653
-0.6309139412015834,-0.6298844665425604,-0.34443989840662426,-0.6714322676361912,-0.7311742102559055,-0.34541638291698296,-1.4886239701006225
-0.752532415535451,-0.7524436300599762,-0.517840498283521,-0.7844510209688915,-0.753153742603287,-0.43078230203156836,-0.11659543157437915
-0.7595488659777894,-0.7524436300599762,-0.5272723638998571,-0.7415038947024651,-0.7336163805167255,-0.4341106105689386,0.7138405998976538
-0.7010784456249683,-0.7005916762641462,-0.5486031339220859,-0.7302020193691954,-0.7165211886909842,-0.44448330708927125,-0.3750240812212548
-0.7291442473943227,-0.7288745601527808,-0.46934322365039544,-0.7008171435026931,-0.6920994860827825,-0.4053756505716408,0.7626899391287857
-0.6659961934132761,-0.6793795133476704,-0.4072069539661487,-0.6510888920363052,-0.6383717403447383,-0.37268796431010126,0.2856887515029211
-0.6402692084580346,-0.6369551875147188,-0.4846600512152143,-0.6510888920363052,-0.6090656972148962,-0.4104736221496507,0.28234339200979464
-0.6145422235027934,-0.5945308616817673,-0.4479063976250355,-0.6239643912364569,-0.5968548459107952,-0.3915471175718257,0.22326296681862148
-0.593492872175778,-0.5921739546910477,-0.46813039663848055,-0.6036210156365709,-0.5724331433025934,-0.4011798674958911,-0.00019876124699616545
-0.5911540553616651,-0.6016015826539257,-0.5050148405669916,-0.6352662665697271,-0.6115078674757164,-0.4209202076997736,-0.6911653662722635
-0.6472856589003734,-0.6416690014961578,-0.5160589022172719,-0.684994518036115,-0.633487399823098,-0.4271802085737765,-0.25412545749683885
-0.6659961934132761,-0.6558104434404751,-0.5558623596654066,-0.6714322676361912,-0.6163922079973566,-0.4465765509434107,0.14316537805630167
-0.6519632925285989,-0.5874601407096088,-0.04279080526910999,-0.5787568899033769,-0.5797596540850538,-0.18509828691625377,1.3606983834996849
-0.5373612686370697,-0.6180999315889625,-0.23479210783849044,-0.655609642169613,-0.6456982511271991,-0.2872977319627327,-1.1097145094511747
-0.6309139412015834,-0.6510966294590361,-0.47364784256246145,-0.6691718925695372,-0.6163922079973566,-0.4058165250343624,-0.25259517777517665
-0.6496244757144861,-0.6463828154775972,-0.5286522984934972,-0.6759530177694991,-0.6237187187798174,-0.43323460408136666,-0.11279383322406904
-0.6566409261568245,-0.6558104434404751,-0.5108048467993604,-0.6917756432360772,-0.6408139106055584,-0.42476132397899147,-0.14143598329491647
-0.6659961934132761,-0.6652380714033536,-0.5243140167544988,-0.703077518569347,-0.6530247619096595,-0.4316721439930145,-0.2559000675942286
-0.6847067279261788,-0.6793795133476704,-0.5017203477734843,-0.7121190188359633,-0.6920994860827825,-0.4213693795402016,-0.5450028156290262
-0.7268054305802099,-0.7194469321899025,-0.5623188657399778,-0.7460246448357735,-0.6872151455611422,-0.45086398723187576,0.14763894873188968
-0.7127725296955327,-0.7288745601527808,-0.5349829610967763,-0.7482850199024274,-0.7116368481693439,-0.4379948173685201,-0.056937438262749954
-0.7151113465096455,-0.7170900251991831,-0.5608667792807264,-0.7347227695025033,-0.6872151455611422,-0.4500148809488649,0.0012412019755238674
-0.7127725296955327,-0.721803839180622,-0.5279894183101048,-0.7143793939026172,-0.6823308050395015,-0.43368682942050574,0.32103454811767645
-0.6847067279261788,-0.6840933273291098,-0.5541013956543742,-0.7166397689692712,-0.6505825916488394,-0.446363976275028,-0.027862670079640627
-0.6847067279261788,-0.6793795133476704,-0.5516587292341377,-0.7211605191025791,-0.6676777834745807,-0.44543337712549363,-0.14278270242394628
-0.69406199518263,-0.6888071413105488,-0.5495488301138278,-0.7302020193691954,-0.6896573158219623,-0.4445666779810371,0.0009813459750313267
-0.6917231783685172,-0.6911640483012683,-0.5448354310668267,-0.7143793939026172,-0.672562123996221,-0.4419832713989084,0.0009527592395955768
-0.6893843615544044,-0.6888071413105488,-0.5425076284861587,-0.7189001440359252,-0.6701199537354008,-0.44079112254277864,0.11607182587635126
-0.67769027748384,-0.6817364203383899,-0.495104576711276,-0.7211605191025791,-0.6847729753003221,-0.418062134359585,-0.5721194143940125
-0.7221277969519839,-0.7170900251991831,-0.5364618330312213,-0.7279416443025414,-0.7043103373868835,-0.4383267490431878,0.08890346720192292
-0.7127725296955327,-0.7123762112177441,-0.42761953720359125,-0.7528057700357353,-0.7702489344290284,-0.3884497127176237,-1.0454795564884878
-0.7946311181894821,-0.7948679558929278,-0.554906166463116,-0.7934925212355074,-0.7726911046898485,-0.4484943899722112,0.24330097100635845
-0.7735817668624665,-0.7736557929764519,-0.4859702470491164,-0.8047943965687776,-0.9729490660771036,-0.4167646876133011,-0.47562604045607826
-0.8086640190741592,-0.8090093978372451,-0.5160727775760433,-0.8319188973686255,-0.8386297017319934,-0.43194206589602835,-0.6039008301203993
-0.8531015385423031,-0.8632182586237945,-0.4591053806723809,-0.8680848984350896,-0.9045682987741382,-0.4075711181214491,-0.12065448342999502
-0.8601179889846419,-0.8632182586237945,-0.5548268959351784,-0.8545226480351654,-0.8459562125144542,-0.44972958487604375,-0.12095157568191167
-0.8671344394269802,-0.8514337236701967,-0.5609922607861374,-0.8793867737683598,-0.8630514043401951,-0.4527106741307588,-0.027862670079640627
-0.8671344394269802,-0.870288979595953,-0.522215579887087,-0.8929490241682836,-0.8923574474700375,-0.43581800386179426,-0.6815780146677629
-0.9162495925233496,-0.9292116543639414,-0.5476666075326626,-0.9178131499014779,-0.8972417879916779,-0.44753745347341367,-0.027862670079640627
-0.9162495925233496,-0.9197840264010635,-0.5233344164252373,-0.9404169005680179,-0.9460851932080814,-0.4376862966257597,-0.8239954242721363
-0.9747200128761706,-0.9834205151504908,-0.511171759547394,-0.9223339000347859,-0.9851599173812043,-0.4321766838311938,0.6597163072236321
-0.9256048597798012,-0.9339254683453804,-0.55468898693452,-0.9539791509679421,-0.9460851932080814,-0.45124213315172845,-0.5396297668120494
-0.9630259288056067,-0.9598514452432956,-0.5346209952157831,-0.9449376507013258,-0.9729490660771036,-0.4424039698071291,0.16748851592109973
-0.9489930279209295,-0.962208352234015,-0.5226820332523937,-0.9901451520344062,-0.9534117039905422,-0.4379578882591872,-0.4159574622902326
-0.9770588296902838,-0.9834205151504908,-0.5154865135041279,-0.9630206512345579,-0.9631803850338226,-0.4344914294991813,0.5949339426363602
-0.9326213102221396,-0.9386392823268198,-0.4137300617628226,-0.7754095207022753,-0.9094526392957789,-0.38645637312095066,0.7102385089617774
-0.8788285234975446,-0.8797166075588313,-0.5073373343147383,-0.8884282740349756,-0.8923574474700375,-0.4293986425614198,-0.2469405788867077
-0.8952002411963341,-0.8962149564938677,-0.5290444281979066,-0.8680848984350896,-0.8850309366875767,-0.43916383410435267,-0.18553494872991372
-0.9068943252668985,-0.9362823753360998,-0.44429470206448435,-0.9404169005680179,-0.9656225552946428,-0.4041717240178172,-0.7254034552796631
-0.9583482951773811,-0.9834205151504908,-0.5153897479586089,-0.978843276701136,-1.0046972794677658,-0.4353617674374469,-0.5151492876736575
-0.9934305473890733,-0.9975619570948082,-0.5175991876961921,-1.0127489027009462,-1.06086719546663,-0.4378077408822631,-1.283364023441209
-1.0823055863253614,-1.084767515751431,-0.5136480887945628,-1.0669979043006423,-1.0926154088572926,-0.43716750303815705,-0.33863810196561345
-1.103354937652377,-1.1130503996400651,-0.43384016217904847,-1.1189865308336842,-1.165880516681898,-0.4069164820644394,-0.4118031863031793
-1.129081922607618,-1.1366194695472607,-0.4020161219221174,-1.0104885276342923,-1.1316901330304157,-0.39059766399063095,1.8114170689978724
-1.0074634482737506,-1.023487933992723,-0.25490570725823253,-1.019530027900908,-1.0681937062490905,-0.32829299232010833,-0.5268575473641375
-1.0425457004854433,-1.0706260738071134,-0.20857612563108227,-0.976582901634482,-1.099941919639753,-0.3114138122078863,0.5475401926827214
-1.0027858146455249,-1.0399862829277597,-0.4748831114589979,-0.9969262772343681,-1.0120237902502267,-0.41875291442359364,-0.3265760418239204
-1.0238351659725404,-1.0305586549648813,-0.46211223124579226,-1.0466545287007563,-1.0510985144233496,-0.41512318123611724,-0.6650259866645166
-1.0682726854406843,-1.0776967947792724,-0.5365405002826905,-1.0782997796339122,-1.06086719546663,-0.44606730781613646,-0.16500780301884166
-1.077627952697136,-1.0776967947792724,-0.5190656321353896,-1.0760394045672583,-1.097499749378933,-0.43960987977832294,-0.4067992222291759
-1.103354937652377,-1.0941951437143087,-0.5629112832318702,-1.1189865308336842,-1.136574473552056,-0.4578766067363302,-0.8306473858197727
-1.1571477243769723,-1.1507609114915778,-0.5120910322298233,-1.1054242804337604,-1.1316901330304157,-0.4369877298348334,0.47466418740621236
-1.1244042889793926,-1.129548748575102,-0.5666776588788991,-1.1099450305670684,-1.129247962769595,-0.4592943164522291,-0.3807117985154397
-1.147792457120521,-1.155474725473017,-0.5839024086024337,-1.1280280311003006,-1.1439009843345163,-0.46613474955677325,0.007855718351697611
-1.1454536403064082,-1.1460470975101387,-0.5656409885957343,-1.1415902815002246,-1.1732070274643585,-0.4594053392818609,-0.45595741633402376
-1.1735194420757624,-1.1790437953802124,-0.5581750803343665,-1.1845374077666506,-1.19274438955092,-0.4570388700489483,-0.4623548471622273
-1.2015852438451162,-1.2049697722781272,-0.5621883167122329,-1.1867977828333045,-1.2073974111158412,-0.4587087759697747,-0.21164755113596073
-1.2132793279156804,-1.2308957491760422,-0.5762185968807079,-1.2387864093663468,-1.2269347732024025,-0.46444837543868134,-0.508743059876624
-1.2436839464991474,-1.1861145163523708,-0.48256402745367577,-1.2048807833665367,-1.3319480944176705,-0.43055225745556724,-1.306701115391077
-1.3232037181789842,-1.3204582148233845,-0.5763303236826411,-1.302076911232659,-1.314852902591929,-0.4654863480436145,0.011480723943514869
-1.320864901364871,-1.322815121814104,-0.5559336669439623,-1.329201412032507,-1.366138478069153,-0.4590012809155927,-0.7743769882946272
-1.3653024208330151,-1.3675963546377752,-0.5486503101419088,-1.317899536699237,-1.366138478069153,-0.45613380477593685,0.6979983941311475
-1.3232037181789842,-1.3204582148233845,-0.5715176253289542,-1.308858036432621,-1.32462158363521,-0.46370742149304406,0.2868844821055824
-1.3044931836660814,-1.3110305868605063,-0.5392732220288963,-1.2636505350995408,-1.2928733702445476,-0.4512888774063898,0.7895002908913216
-1.2553780305697118,-1.2426802841296398,-0.42112586929857143,-1.1302884061669545,-1.2220504326807622,-0.40332548468087837,1.7893103413647324
-1.1431148234922952,-1.1672592604266145,-0.44911512235696577,-1.0918620300338364,-1.1536696653777974,-0.4125319858342398,0.29281492017524796
-1.1220654721652799,-1.148404004500858,-0.529995674533157,-1.1257676560336465,-1.1341323032912358,-0.4448080623879582,-0.5212526756112053
-1.1548089075628596,-1.1578316324637365,-0.5721550472453835,-1.1483714067001864,-1.141458814073696,-0.46162736555595546,0.007987845559211813
-1.1524700907487468,-1.155474725473017,-0.551696735651642,-1.1687147823000725,-1.1903022192900998,-0.45421628728738134,-0.7081836004726056
-1.1969076102168907,-1.19082833033381,-0.5698280892517712,-1.1822770326999967,-1.1951865598117402,-0.46126479012509414,0.3754443286772418
-1.1711806252616497,-1.1389763765379803,-0.5602066741690882,-1.1325487812336084,-1.1316901330304157,-0.45662913662234367,0.8038782107804715
-1.1173878385370541,-1.0918382367235893,-0.5810811258706783,-1.1144657807003764,-1.1170371114654944,-0.4648251760169411,-0.13333341318644593
-1.1244042889793926,-1.1130503996400651,-0.5709622490122168,-1.1167261557670303,-1.1097106006830335,-0.4606622699807068,0.11327698129467649
-1.1150490217229414,-1.1319056555658213,-0.5281424092224712,-1.1031639053671065,-1.1121527709438541,-0.443106610817002,0.39351078184949256
-1.0869832199535872,-1.0800537017699918,-0.5754536423188754,-1.0963827801671442,-1.0852888980748319,-0.46212049806941163,0.24903988404521624
-1.0682726854406843,-1.063555352834955,-0.5608790861206802,-1.0760394045672583,-1.070635876509911,-0.45606659879532924,-0.19929408625364037
-1.0799667695112487,-1.0965520507050286,-0.5549173874054267,-1.1009035303004522,-1.1341323032912358,-0.45432278117237557,-0.648676225590884
-1.1220654721652799,-0.9999188640855277,-0.4795335284427062,-0.9811036517677899,-1.1683226869427183,-0.4240633207409734,-0.8384319648814952
-1.1758582588898752,-1.2191112142224445,-0.5326760318819124,-1.1528921568334944,-1.1976287300725605,-0.44704763501614064,0.5159297522977287
-1.1407760066781825,-1.1413332835286998,-0.5738057323180066,-1.1438506565668787,-1.1341323032912358,-0.4622395056891711,-0.24138605942928706
-1.1548089075628596,-1.160188539454456,-0.5921441304020638,-1.1574129069668024,-1.1487853248561566,-0.4695926287556792,-0.1712647326350504
-1.1641641748193108,-1.164902353435895,-0.5377901271591731,-1.1280280311003006,-1.141458814073696,-0.44765938425501395,0.7647580238836995
-1.1127102049088287,-1.1036227716771871,-0.5610861306046083,-1.1167261557670303,-1.099941919639753,-0.45659834299618957,0.18256991025650066
-1.0986773040241515,-1.1012658646864677,-0.540029489409585,-1.080560154700566,-1.0804045575531915,-0.44758145827029755,0.3203381464845491
-1.0752891358830232,-1.1036227716771871,-0.4512352771772372,-1.0511752788340643,-1.0779623872923714,-0.41037013624429114,0.35062543644605515
-1.0495621509277815,-1.0352724689463204,-0.496456881242667,-1.03761302843414,-1.031561152336788,-0.4286509939978946,0.27782998605118775
-1.0285127996007661,-1.0423431899184792,-0.5333545972534811,-1.0579564040340261,-1.0364454928584284,-0.4442695138118455,-0.33037470897904997
-1.0495621509277815,-1.0659122598256745,-0.5457357608681507,-1.0692582793672964,-1.05842502520581,-0.4497380862466484,-0.43545287825408246
-1.077627952697136,-1.0352724689463204,-0.3046936315676865,-0.9607602761679039,-1.0926154088572926,-0.3471008163993019,1.2467420962415334
-0.9910917305749606,-0.9904912361226493,-0.04048628916011931,-0.8658245233684356,-1.0022551092069456,-0.22863923551656315,1.0282015545055114
-0.9162495925233496,-0.9692790732061735,-0.23695304414802043,-0.978843276701136,-1.007139449728586,-0.318171817648015,-1.3335203869553343
-1.012141081901976,-1.0399862829277597,-0.38820036686577775,-1.042133778567448,-1.0633093657274502,-0.38485882794000276,-0.9614561438492298
-1.077627952697136,-1.0941951437143087,-0.12380793923772934,-0.915552774834824,-1.087731068335652,-0.26795534039538893,2.8658346372440975
-0.8811673403116573,-0.9480669102896977,-0.031011590914532313,-0.9019905244348998,-0.941200852686441,-0.22143147328971363,-0.8111268991504905
-0.9396377606644783,-0.9339254683453804,0.13490403716459753,-0.8296585223019716,-0.9582960445121824,-0.14022898179138027,1.2600561863150426
-0.8460850880999646,-0.875002793577392,-0.05212252699170463,-0.8703452735017436,-0.8777044259051163,-0.22526853430173324,-0.4595135232753362
-0.8788285234975446,-0.8844304215402703,0.43020099105656034,-0.703077518569347,-0.8679357448618358,0.012164277646667757,1.130120562186313
-0.7922923013753692,-0.8537906306609162,0.01254484944303462,-0.8680848984350896,-0.9118948095565991,-0.19712263091754273,-1.2317868184485836
-0.8858449739398829,-0.9009287704753072,-0.04327813200022064,-0.8251377721686636,-0.9070104690349587,-0.2191590430969718,0.8826862255037192
-0.8180192863306104,-0.9244978403825024,-0.24098534406228583,-0.9065112745682077,-0.9143369798174192,-0.31234017232802486,-1.3065435744677216
-0.9162495925233496,-0.910356398438185,-0.295156192569394,-0.8658245233684356,-0.8996839582524979,-0.33449649698599376,-0.05970798024734544
-0.9185884093374629,-0.9480669102896977,-0.3234176439702953,-0.933635775368056,-1.0022551092069456,-0.35178317747403526,-0.09162312662154705
-0.9232660429656884,-0.7100193042270245,-0.07052378648376109,-0.7505453949690813,-0.6701199537354008,-0.21357986942173574,2.8796141482313544
-0.7104337128814199,-0.6345982805239994,0.6044916650348195,-0.5245078883036807,-0.6163922079973566,0.15523734334684772,2.876709575985289
-0.4765520314701359,-0.417762837377802,1.958624003469516,-0.27586663097174,-0.36729084139369805,0.966990311613077,1.2925173564012833
-0.3596111907644939,-0.5733186987652914,1.047984207301885,-0.5425908888369128,-0.5846439946066945,0.3679012130743832,-2.932813444239193
-0.6285751243874705,-0.7100193042270245,0.5921809641116501,-0.5538927641701825,-0.6896573158219623,0.12940076560503172,0.0843951221331417
-0.619219857131019,-0.620456838579682,0.39832024281160705,-0.6443077668363429,-0.6676777834745807,0.022093198982238223,-0.9783839376043886
-0.6987396288108556,-0.724160746171342,0.21845782802721794,-0.7437642697691195,-0.7629224236465676,-0.0832892431760201,-0.952706190814749
-0.7735817668624665,-0.8019386768650867,0.002977367276619678,-0.8251377721686636,-0.8166501693846118,-0.19304338127011708,-0.8935385194740874
-0.841407454471739,-0.8443630026980382,0.5573370425095919,-0.6714322676361912,-0.831303190949533,0.0806232793701638,2.1873577629192145
-0.6730126438556144,-0.6911640483012683,0.4683228756768939,-0.6352662665697271,-0.7360585507775457,0.05223256166141386,0.2866136819500622
-0.6472856589003734,-0.6534535364497557,0.5166658321894225,-0.596839890436609,-0.6823308050395015,0.08610682513948378,-0.6218024870497828
-0.6964008119967428,-0.6581673504311947,0.6580355886360474,-0.5719757647034146,-0.6530247619096595,0.16369954260615177,1.0115530743016465
-0.6122034066886807,-0.6416690014961578,0.6840826534323253,-0.47704001190394635,-0.6481404213880192,0.1925152757686108,1.087181172033877
-0.518650734124167,-0.5167529309880226,0.7673542315630646,-0.32107413230481996,-0.5333584191294705,0.28194595993030125,2.8715601958260604
-0.2660585181999802,-0.13022018451001843,1.7877233812773463,-0.06339137470626308,-0.1865702420930044,0.96771517023419,1.3392129119977383
-0.13508477660966103,-0.22685337112951945,1.238373434492615,-0.255523255371854,-0.35507999008959695,0.5719477798765693,-2.406071454904996
-0.37364409164917106,-0.42719046534067995,0.6795742477292601,-0.4024476347043641,-0.40392339530600085,0.2300350005830915,-0.30718358712261684
-0.3993710766044122,-0.3800523255262894,0.37205237882792314,-0.4340928856375203,-0.45032463026158426,0.05259183007032991,-0.8226755569195081
-0.4718743978419103,-0.47197169816435147,0.3218617071482173,-0.4476551360374445,-0.4625354815656853,0.02580666076119615,-0.15966125658512265
-0.48356848191247426,-0.5473927218673766,0.7799096214217855,-0.30525150683824187,-0.5284740786078301,0.28372758820955507,1.3755642094329505
-0.3596111907644939,-0.4036213954334847,0.3719243635613452,-0.4340928856375203,-0.4283450979142026,0.056743775833818066,-1.0635407721713073
-0.45550268014312034,-0.4601871632107536,0.4481044268069574,-0.37758350897117016,-0.4185764168709221,0.11218517405503536,1.0460702087559521
-0.3596111907644939,-0.39655067446132625,0.8372524975993317,-0.2103157540387736,-0.40148122504518075,0.35655058768035436,1.38672205472849
-0.22863744917417472,-0.2787053249253494,0.8771266590495538,-0.14250450203915363,-0.22564496626612737,0.40242786996653523,-0.3410126173708018
-0.2590420677576418,-0.26692078997175156,0.31073354875825293,-0.30073075670493393,-0.3306582874813952,0.04360073710425982,-1.0992946634270748
-0.3619500075786067,-0.3706246975634115,0.5669531487593537,-0.18093087817227174,-0.3428691387854963,0.2085826262333861,1.6154937924439658
-0.20992691466127197,-0.2409948130738368,0.7511590334603686,-0.17414975297230945,-0.21343411496202627,0.3319351456099716,0.5703835888320867
-0.15145649430845098,-0.18442904529656787,0.7318614257916791,-0.07469325003953327,-0.18412807183218427,0.336108615559995,-0.590600118784995
-0.20758809784715918,-0.19857048724088522,0.4512672846750769,-0.17641012803896342,-0.24518232835268886,0.14410555082567073,-0.5777966077535962
-0.2613808845717546,-0.2975605808511057,0.48372018032258696,-0.22839875457200567,-0.30623658487319344,0.1584416122264779,0.9226117298711469
-0.1701670288213537,-0.010017927983322131,1.7575704168376676,0.04962737862643726,-0.1035364532251182,1.0094537973970603,0.09013557741674463
-0.15847294475078977,-0.21506883617592204,1.2743415014657447,-0.05208949937299328,-0.23052930678776765,0.6670372877841002,1.3353843425479883
-0.02282156953224501,-0.0783682307141889,0.5404740173564633,-0.14024412697249927,-0.12063164505085955,0.2186344008239989,-1.5321170857308888
-0.1795222960778053,-0.22213955714808048,0.3604307402868712,-0.2442213800385838,-0.2573931796567899,0.08693884665393313,-0.7855113523756617
-0.25436443412941584,-0.24806553404599527,0.049332286515439486,-0.3075118819048958,-0.32088960643811465,-0.10124776285085853,-1.0002629437622483
-0.3479171066939295,-0.3423418136747768,-0.07221863139386539,-0.3075118819048958,-0.3111209253948337,-0.16715254769587765,0.2739515325131942
-0.31985130492457564,-0.3423418136747768,0.21963397582985886,-0.38662500923778637,-0.42101858713174223,-0.023094450576451188,-1.521429528801041
-0.46018031377134594,-0.4649009771921926,-0.1997360742301702,-0.4906022623038705,-0.445440289739944,-0.2535876418993597,-0.13282573211253096
-0.4695355810277975,-0.45311644223859515,-0.1535422298083924,-0.4521758861707524,-0.4429981194791238,-0.22673237832829596,-0.1332060330619208
-0.47889084828424866,-0.4884700470993883,-0.21186820531871633,-0.5335493885702965,-0.5382427596511107,-0.26741669828135284,-0.9794005378905102
-0.5630882535923109,-0.5686048847838525,-0.34824391850527653,-0.6081417657698788,-0.5748753135634136,-0.3405818719747667,-0.6290326889033442
-0.6145422235027934,-0.620456838579682,-0.3821934224154003,-0.617183266036495,-0.5822018243458744,-0.35776884150154764,0.16745726973011987
-0.5981705058040034,-0.5968877686724867,-0.24055400138743546,-0.5810172649700308,-0.5846439946066945,-0.2834826367246108,0.6650536355235516
-0.5397000854511825,-0.519109837978742,-0.2535756033008758,-0.5177267631037188,-0.5187053975645493,-0.28579626534399805,0.10749472369647355
-0.5280060013806185,-0.523823651960181,-0.2115277160799953,-0.4973833875038324,-0.5162632273037291,-0.26151073658708834,0.48411193184722945
-0.48356848191247426,-0.49789767506226623,-0.32096568709244666,-0.5471116389702206,-0.5016102057388083,-0.3226005018398167,-0.6368969762832198
-0.5373612686370697,-0.5308943729323399,-0.3192506927483004,-0.5787568899033769,-0.565106632520133,-0.32530534017959634,-0.7040200696868486
-0.5958316889898907,-0.6039584896446452,-0.2600827845987861,-0.5584135143034908,-0.5602222919984923,-0.2929120437489525,0.8305352477074163
-0.5233283677523926,-0.5521065358488156,-0.24904041212261707,-0.5764965148367229,-0.5431271001727515,-0.2874493990838416,-0.24303209234132406
-0.5420389022652953,-0.5285374659416204,-0.01404166517121703,-0.4815607620372547,-0.5382427596511107,-0.1595354615978432,0.6766517500143556
-0.48122966509836146,-0.49318386108082723,-0.23496548949548623,-0.5425908888369128,-0.5309162488686503,-0.27959647062817916,-1.0331776755010968
-0.5701047040346496,-0.5827463267281694,0.3998383277164929,-0.4024476347043641,-0.5504536109552118,0.06704472812743403,1.8629563729312832
-0.4087263438608633,-0.417762837377802,0.5142927838736305,-0.33463638270474416,-0.42101858713174223,0.15264416585951476,0.8726832470963303
-0.326867755366914,-0.33527109270261835,0.02365877050834661,-0.36176088350459207,-0.36729084139369805,-0.11992961977486771,-0.07777643520085836
-0.3315453889951396,-0.3399849066840573,0.0037266366502758117,-0.38662500923778637,-0.406365565566821,-0.13719006121857358,-0.7028572882601845
-0.3946934429761866,-0.4036213954334847,-0.06686201897633919,-0.3798438840378241,-0.3795016926977991,-0.1724137312070959,0.5352050236073495
-0.34323947306570396,-0.30934511580470314,-0.032537156447625414,-0.33463638270474416,-0.3233317766989348,-0.14774161736331995,0.499399965365356
-0.2941243199693345,-0.31170202279542303,-0.12931488815116143,-0.33463638270474416,-0.3282161172205751,-0.2027639212732215,-0.4717522606614712
-0.33622302262336556,-0.33291418571189885,-0.24758024175869012,-0.36176088350459207,-0.31844743617729454,-0.26954226939990433,-0.20316273664447304
-0.35259474032215554,-0.3470556276562158,-0.12727967465762977,-0.3142930071048581,-0.2964679038299129,-0.19756256430387903,0.7531752967110091
-0.28009141908465734,-0.33527109270261835,0.39225441857792126,-0.3911457593710943,-0.5089367165212687,0.04839242930348466,-2.923071653714217
-0.5560718031499724,-0.615743024598243,0.33885757377967046,-0.6488285169696508,-0.7091946779085238,-0.01432729082889542,-1.880800098806422
-0.7151113465096455,-0.7359452811249394,-0.1991806979134328,-0.7256812692358874,-0.7067525076477037,-0.2773492490511265,-0.11517428624513408
-0.7221277969519839,-0.721803839180622,-0.25179823016990505,-0.7618472703023511,-0.7702489344290284,-0.30584056641861057,-0.7868425624098244
-0.7829370341189181,-0.813723211818684,-0.36039209674788003,-0.7912321461688534,-0.7775754452114888,-0.35753876291704106,0.24190322027911107
-0.7618876827919026,-0.6699518853847924,0.12855213922963343,-0.6533492671029592,-0.6579091024312997,-0.10953849709750602,1.1600747429177025
-0.6683350102273888,-0.6699518853847924,-0.19644483912959176,-0.7121190188359633,-0.7067525076477037,-0.2747588353216654,-0.9409074020320639
-0.7431771482789998,-0.7571574440414152,-0.34798644010859664,-0.7641076453690056,-0.7702489344290284,-0.35157023446737873,-0.7053901961298178
-0.7969699350035948,-0.7736557929764519,-0.36960087072623066,-0.7889717711021995,-0.8190923396454319,-0.36318795231490664,-0.5405919845120772
-0.8367298208435131,-0.8443630026980382,-0.3622611679020358,-0.8545226480351654,-0.8679357448618358,-0.36338884933454907,-0.8568159340120297
-0.89987787482456,-0.8773597005681114,-0.20097990965255683,-0.8251377721686636,-0.8777044259051163,-0.28912970335226346,0.5093884811299996
-0.8601179889846419,-0.7595143510321346,-0.05424400902020637,-0.7641076453690056,-0.79222846677641,-0.21404017797219851,1.1512634675491538
-0.7712429500483537,-0.8420060957073188,-0.18402277337036999,-0.8228773971020097,-0.8386297017319934,-0.28063739941517707,-0.7435492715100399
-0.8273745535870619,-0.8278646537630014,-0.25553902689467717,-0.8364396475019334,-0.8630514043401951,-0.31381797495669156,0.1861471903638614
-0.8110028358882719,-0.8349353747351599,-0.21921128649113378,-0.8273981472353176,-0.8019971478196906,-0.29409630681749255,0.21493288886073494
-0.7922923013753692,-0.7995817698743667,-0.32321795945928067,-0.8047943965687776,-0.79222846677641,-0.34211383439816295,-0.328843707171875
-0.8156804695164975,-0.8113663048279646,-0.3438893483016335,-0.8477415228352035,-0.8508405530360945,-0.3541054098964827,-0.5752955438202035
-0.8577791721705286,-0.8773597005681114,-0.35993686432488414,-0.8929490241682836,-0.8777044259051163,-0.3638447900302349,-0.5238075431390857
-0.8952002411963341,-0.9056425844567462,-0.4461321615317,-0.9065112745682077,-0.8801465961659365,-0.4018868211330534,0.12980960857062684
-0.8835061571257702,-0.8891442355217093,-0.3564055251899135,-0.8793867737683598,-0.8703779151226559,-0.3606392255137505,0.3485097335852162
-0.8554403553564158,-0.8420060957073188,-0.42825563191179017,-0.8771263987017058,-0.860609234079375,-0.3933241614464178,-0.3374981139892291
-0.8788285234975446,-0.8915011425124287,-0.48340716664580285,-0.8974697743015919,-0.8581670638185549,-0.41800919003465176,0.0034341740356602295
-0.8764897066834314,-0.870288979595953,-0.4592847950940599,-0.9042508995015538,-0.8630514043401951,-0.40756642233166546,-0.059125861674387395
-0.8788285234975446,-0.875002793577392,-0.4382691766988825,-0.8906886491016296,-0.8532827232969146,-0.39747154431489723,0.25380892695802815
-0.8577791721705286,-0.8585044446423551,-0.3535499763547573,-0.8726056485683975,-0.860609234079375,-0.35915968141707066,-0.33782821574179794
-0.8811673403116573,-0.8844304215402703,-0.3938089075364753,-0.8997301493682458,-0.8874731069483973,-0.3786850985054038,-0.2158460850566406
-0.8952002411963341,-0.8867873285309898,-0.47686632252096023,-0.9200735249681319,-0.8923574474700375,-0.41622994537375396,-0.3116727716501277
-0.9162495925233496,-0.9127133054289046,-0.4355573283184807,-0.9449376507013258,-0.9338743419039807,-0.39961792561577336,-0.47369701242744
-0.9489930279209295,-0.9504238172804171,-0.4040393905415763,-0.9200735249681319,-0.9192213203390595,-0.3838518329559581,0.7483269143415376
-0.8928614243822213,-0.8820735145495509,-0.43132618848025633,-0.8929490241682836,-0.8581670638185549,-0.3946391614647589,0.2556399449235978
-0.8718120730552058,-0.865575165614514,-0.35813958307045873,-0.8816471488350138,-0.8483983827752744,-0.36087117491485904,0.25290225872721467
-0.8507627217281902,-0.8325784677444403,-0.34734600180982583,-0.8590433981684737,-0.8386297017319934,-0.3554278481853632,-0.15145360815875059
-0.8601179889846419,-0.870288979595953,-0.2714937589970999,-0.8613037732351277,-0.8801465961659365,-0.324177819168694,-0.1519812108826687
-0.869473256241093,-0.8891442355217093,-0.4206602605203204,-0.9065112745682077,-0.8923574474700375,-0.39125891856786443,-0.5576280067493822
-0.9092331420810112,-0.9009287704753072,-0.4715290149504203,-0.933635775368056,-0.9167791500782393,-0.41473160061954634,-0.2500497631820101
-0.9256048597798012,-0.9268547473732219,-0.3861956791615432,-0.9245942751014398,-0.9167791500782393,-0.3766367223921724,0.32397720892388826
-0.89987787482456,-0.9032856774660266,-0.5009715610210028,-0.9291150252347478,-0.8825887664267567,-0.4267932005606252,-0.12267169676369277
-0.9068943252668985,-0.9127133054289046,-0.5037428924611812,-0.9313754003014016,-0.8850309366875767,-0.4280232186141918,0.06725652790217833
-0.89987787482456,-0.9009287704753072,-0.43700265808128697,-0.8906886491016296,-0.8752622556442962,-0.39720922741130044,0.4777854722353155
-0.8624568057987546,-0.8467199096887577,-0.3307066715711511,-0.8703452735017436,-0.831303190949533,-0.3480471724160641,0.3448907681653618
-0.8343910040294003,-0.8490768166794772,-0.35779487089645945,-0.8500018979018575,-0.8239766801670722,-0.3591117458183049,0.2174940234487136
-0.8156804695164975,-0.8207939327908429,-0.47866179394598063,-0.8454811477685497,-0.7946706370372302,-0.41407598447810506,-0.0582756075096713
-0.8180192863306104,-0.8207939327908429,-0.48629565437612937,-0.8500018979018575,-0.8337453612103531,-0.41825636786313497,-0.42364485477119196
-0.8484239049140775,-0.8490768166794772,-0.43634617262845876,-0.8567830231018199,-0.8435140422536337,-0.39580955138846496,0.28078667369010296
-0.8250357367729492,-0.8302215607537209,-0.435720454275515,-0.8409603976352417,-0.8264188504278928,-0.3946503002676248,-0.4859735133009119
-0.8601179889846419,-0.8537906306609162,-0.47828112649446936,-0.8522622729685115,-0.8386297017319934,-0.4144529224274729,0.3134633171286976
-0.8343910040294003,-0.8443630026980382,-0.4812663797703148,-0.8341792724352795,-0.821534509906252,-0.41551693828076525,-0.2425497769169512
-0.8507627217281902,-0.8514337236701967,-0.4739397077178357,-0.8658245233684356,-0.8923574474700375,-0.4140471382312907,-0.4913286878762933
-0.8858449739398829,-0.9009287704753072,-0.5353407040424915,-0.9042508995015538,-0.8899152772092175,-0.4416113384551194,0.09773028103530805
-0.8764897066834314,-0.865575165614514,-0.4024537386722383,-0.8296585223019716,-0.8435140422536337,-0.3793537186272959,0.5661379702204535
-0.8320521872152875,-0.8396491887165989,-0.48853067303596936,-0.8545226480351654,-0.8557248935577347,-0.4198064975138458,-0.7018825858103263
-0.8835061571257702,-0.8867873285309898,-0.35517085956984534,-0.9110320247015157,-0.9753912363379238,-0.36555463722569104,-1.4392591838228397
-0.9887529137608478,-0.9904912361226493,-0.47812186150683234,-1.0059677775009839,-0.9973707686853054,-0.4200119001081784,-0.1267564394099503
-0.9957693642031866,-0.9975619570948082,-0.46456455008952185,-1.0263111531008704,-1.0169081307718668,-0.415049282497916,-0.42478783298898887
-1.0238351659725404,-1.0258448409834424,-0.43509099560846765,-0.9720621515011741,-1.007139449728586,-0.40093083036137683,0.944649760497281
-0.9560094783632679,-0.9574945382525757,-0.1862436753608512,-0.8658245233684356,-0.9265478311215198,-0.2837330543719073,1.594613232995691
-0.8390686376576258,-0.8302215607537209,-0.15467711350060007,-0.8115755217687395,-0.831303190949533,-0.26301411785560974,0.648294729527564
-0.7876146677471436,-0.7877972349207693,-0.11341758796852296,-0.7731491456356213,-0.7751332749506686,-0.23956085989258719,0.3325683404547832
-0.7595488659777894,-0.7571574440414152,-0.28256508874374836,-0.7641076453690056,-0.7482694020816468,-0.3192933707184951,-0.027862670079640627
-0.7595488659777894,-0.7712988859857325,-0.36008635623373436,-0.7731491456356213,-0.7555959128641072,-0.3556200755940342,0.15014611471490627
-0.7455159650931126,-0.8066524908465256,-0.24423796946889162,-0.7821906459022376,-0.821534509906252,-0.3033378773672165,-0.47017658767258697
-0.7805982173048048,-0.7665850720042935,-0.3866885560361624,-0.7889717711021995,-0.7726911046898485,-0.3701260934250789,-0.08774890732600912
-0.7852758509330309,-0.7807265139486104,-0.43257557404615155,-0.8070547716354315,-0.8044393180805106,-0.3923753521665313,-0.7179758467685208
-0.8390686376576258,-0.8113663048279646,-0.4113279355212574,-0.7889717711021995,-0.8703779151226559,-0.38549146462154876,-0.8269577787063458
-0.89987787482456,-0.8585044446423551,-0.4498347105283805,-0.8929490241682836,-0.9167791500782393,-0.40481148911463116,-0.4387017857105389
-0.9302824934080268,-0.9315685613546609,-0.46466541791502536,-0.9471980257679797,-0.9314321716431605,-0.41174057564917776,0.06830525114343322
-0.9232660429656884,-0.9480669102896977,-0.43667206257664637,-0.956239526034596,-0.9656225552946428,-0.4013097177247814,-0.6349182695072094
-0.9677035624338323,-0.971635980196893,-0.4719870224451705,-0.9833640268344439,-0.9876020876420244,-0.41700448007336455,-0.5173368819165096
-1.0027858146455249,-1.023487933992723,-0.2687336484992323,-1.0398734035007942,-1.1268057925087749,-0.3393050657170856,-1.9860947737365886
-1.1407760066781825,-1.1413332835286998,-0.361421527713425,-1.1641940321667645,-1.2049552408550208,-0.380999272016622,-0.6684328381285736
-1.1828747093322136,-1.1413332835286998,-0.43989512743630443,-1.1415902815002246,-1.1732070274643585,-0.40970553860191,0.7726941509822126
-1.1314207394217308,-1.1342625625565408,-0.45316202156176455,-1.0986431552337983,-1.129247962769595,-0.41320575786682723,0.6450004182018301
-1.0869832199535872,-1.0871244227421504,-0.4404454362307079,-1.0828205297672204,-1.1463431545953364,-0.40909054809086853,-0.8931831517198175
-1.1454536403064082,-1.1413332835286998,-0.5190066316967877,-1.1235072809669926,-1.1268057925087749,-0.44026225534520647,0.5072557627383351
-1.1103713880947155,-1.1106934926493457,-0.40923770321381475,-1.044394153634102,-1.1097106006830335,-0.3931308880291356,1.0230325654544499
-1.0402068836713305,-1.016417213020564,-0.3733153645969839,-0.9878847769677518,-1.0217924712935071,-0.3757420373288868,0.03975306988107874
-1.0355292500431048,-1.0611984458442356,-0.5046122138520334,-1.0263111531008704,-1.0340033225976082,-0.43184863459075573,0.1407844771541782
-1.0238351659725404,-1.023487933992723,-0.5490009344252976,-1.0285715281675243,-1.0120237902502267,-0.4501054708871122,0.0727420641179695
-1.0168187155302022,-1.0211310270020035,-0.5165517790918911,-1.0330922783008323,-1.031561152336788,-0.4369058053218953,0.10581442501512085
-1.0074634482737506,-1.011703399039125,-0.5151903047581816,-1.0150092777676,-0.990044257902845,-0.4355171268939605,0.17173528083415926
-0.9934305473890733,-0.9928481431133688,-0.5241294141551922,-1.0150092777676,-0.9827177471203842,-0.4393325497764181,-0.1930602165745858
-1.0051246314596378,-1.016417213020564,-0.4660560908298016,-0.9901451520344062,-0.9876020876420244,-0.4139317812647165,0.47056192734510244
-0.970042379247945,-0.971635980196893,-0.48357608405693303,-0.9607602761679039,-0.9558538742513623,-0.4208022630638111,-0.09319922779449305
-0.9747200128761706,-0.976349794178332,-0.5467557807207898,-0.9811036517677899,-0.9534117039905422,-0.44818603624899955,0.16858846629271967
-0.9606871119914939,-0.9480669102896977,-0.5476774665090924,-0.978843276701136,-0.950969533729722,-0.44868808910622,-0.2880395665727947
-0.9793976465043966,-0.9810636081597713,-0.5078859539350304,-0.9675414013678658,-0.9607382147730026,-0.4313472948075989,0.36592651524465086
-0.9513318447350423,-0.9527807242711367,-0.5480656145888109,-0.976582901634482,-0.9387586824256209,-0.44859545714615967,-0.027862670079640627
-0.9513318447350423,-0.9504238172804171,-0.5427706570263472,-0.9698017764345201,-0.9338743419039807,-0.4461160257849289,0.1340235670200772
-0.9396377606644783,-0.9457100032989783,-0.4834514471385777,-0.9223339000347859,-0.9289900013823404,-0.4193954046190383,0.3585129868387672
-0.911571958895124,-0.915070212419624,-0.4744991863145577,-0.8906886491016296,-0.8923574474700375,-0.41442342932144566,0.09924014164979904
-0.9022166916386729,-0.9032856774660266,-0.37173671073467845,-0.8658245233684356,-0.9241056608606997,-0.36813826756634493,0.4466982904716654
-0.8671344394269802,-0.8915011425124287,-0.41727346642715973,-0.9245942751014398,-0.941200852686441,-0.39155534053775953,-1.1796468486396683
-0.9536706615491551,-0.9598514452432956,-0.30195403246974184,-0.8590433981684737,-0.9289900013823404,-0.3368862300131604,1.62521779518079
-0.8343910040294003,-0.8349353747351599,-0.27836821500892467,-0.8613037732351277,-0.8654935746010153,-0.32394322489414695,0.03347650330244655
-0.8297133704011748,-0.8302215607537209,-0.4928885009325414,-0.8658245233684356,-0.8386297017319934,-0.4216655525213299,-0.39512289976102705
-0.8577791721705286,-0.8585044446423551,-0.542208403357871,-0.8906886491016296,-0.8532827232969146,-0.4444385425946975,-0.3998213248742272
-0.8858449739398829,-0.8820735145495509,-0.48015538582625267,-0.9019905244348998,-0.9021261285133181,-0.4176206269898579,-0.6558274256543672
-0.9326213102221396,-0.9339254683453804,-0.5328830763658405,-0.9404169005680179,-0.9167791500782393,-0.4414265418176764,-0.0920453813006382
-0.9372989438503656,-0.9315685613546609,-0.44316319672049925,-0.8906886491016296,-0.9143369798174192,-0.40060318335144973,0.9048456012811904
-0.869473256241093,-0.870288979595953,-0.42390347481402035,-0.8545226480351654,-0.8557248935577347,-0.39005188072993763,0.25260133168669285
-0.8484239049140775,-0.8443630026980382,-0.24935194409085865,-0.8002736464354696,-0.8361875314711732,-0.3094940274856377,-0.05872760445661444
-0.8507627217281902,-0.8537906306609162,-0.2660583586728108,-0.8771263987017058,-0.941200852686441,-0.3229166493823182,-0.8929992366333883
-0.9162495925233496,-0.9339254683453804,-0.5199268696215663,-0.9268546501680938,-0.9021261285133181,-0.43520560968213656,0.2587451214296574
-0.8952002411963341,-0.8867873285309898,-0.37940725037410117,-0.8703452735017436,-0.860609234079375,-0.3705076524617869,0.38208525441106045
-0.8647956226128674,-0.8396491887165989,-0.4879362044040847,-0.8748660236350515,-0.8459562125144542,-0.419757984293696,-0.027862670079640627
-0.8647956226128674,-0.8632182586237945,-0.5198669039406151,-0.8974697743015919,-0.860609234079375,-0.4344299533994582,-0.18334271383958353
-0.8764897066834314,-0.8773597005681114,-0.4563596281544594,-0.8861678989683217,-0.8679357448618358,-0.4057608056153887,-0.27796820283757584
-0.8952002411963341,-0.9032856774660266,-0.3683461763274142,-0.8613037732351277,-0.8703779151226559,-0.36461037467950647,0.8866365460919277
-0.8273745535870619,-0.8207939327908429,-0.47904077222338065,-0.8567830231018199,-0.8264188504278928,-0.4152406582987313,-0.45588239096664473
-0.8601179889846419,-0.8372922817258793,-0.3820264354889687,-0.8726056485683975,-0.8679357448618358,-0.37290217993247,-0.5243368332917585
-0.8975390580104469,-0.8985718634845873,-0.46496464304331314,-0.9178131499014779,-0.9094526392957789,-0.4116005822236838,-0.5960991818016638
-0.9396377606644783,-0.9480669102896977,-0.4643728288278891,-0.9178131499014779,-0.941200852686441,-0.41105793001272073,0.32631501542890085
-0.9139107757092368,-0.8938580495031483,-0.5487720513332162,-0.9268546501680938,-0.8923574474700375,-0.44798777567333703,0.1630001407503987
-0.89987787482456,-0.9009287704753072,-0.5402327935794096,-0.9245942751014398,-0.8923574474700375,-0.4442111035934176,-0.2806867412371187
-0.9185884093374629,-0.9244978403825024,-0.5310803656232003,-0.915552774834824,-0.8923574474700375,-0.4399459643856403,0.2590593843589496
-0.8975390580104469,-0.8985718634845873,-0.4923741474156499,-0.91329239976817,-0.8850309366875767,-0.4226388801895815,0.003706025016026395
-0.8952002411963341,-0.8962149564938677,-0.34220668957618927,-0.8680848984350896,-0.8654935746010153,-0.35326407848101327,0.6658953559815475
-0.8437462712858519,-0.8443630026980382,-0.38165373128683927,-0.8273981472353176,-0.8386297017319934,-0.3705979352770702,-0.027862670079640627
-0.8437462712858519,-0.8420060957073188,-0.37834403592633015,-0.8477415228352035,-0.8093236586021514,-0.36846230269859637,0.09533550018777726
-0.8343910040294003,-0.8396491887165989,-0.421998327727059,-0.8477415228352035,-0.8410718719928135,-0.38928150338117573,-0.0892018434617278
-0.8390686376576258,-0.8396491887165989,-0.3835319722433135,-0.8567830231018199,-0.8435140422536337,-0.3715382109800068,0.03360618443010424
-0.8343910040294003,-0.8255077467722819,0.03327970296985489,-0.7618472703023511,-0.79222846677641,-0.17072963292655832,1.1682512108710812
-0.7431771482789998,-0.7430160020970982,-0.25404591763557977,-0.7573265201690432,-0.753153742603287,-0.30628946037757565,-0.2635244182710082
-0.7618876827919026,-0.5308943729323399,-0.2944676128084511,-0.5787568899033769,-0.48451501391306695,-0.3089105072246723,2.8825839917638487
-0.5326836350088441,-0.27634841793462994,1.7597440219530325,-0.33463638270474416,-0.4893993544347072,0.8046236999770431,0.7550233812761543
-0.46485794739957154,-0.620456838579682,0.8370957663728616,-0.614922890969841,-0.6701199537354008,0.24494582188641065,-2.1834964775073225
-0.6566409261568245,-0.6440259084868777,0.42981863443093776,-0.6759530177694991,-0.7458272318208267,0.02370107449377068,-1.2203824588400094
-0.7548712323495638,-0.7783696069578909,0.8175713267520829,-0.5719757647034146,-0.7653645939073881,0.2495571844217756,2.8736926068498665
-0.5256671845665053,-0.5332512799230593,1.3977408584739888,-0.5109456379037566,-0.6261608890406376,0.550851517946479,0.025979493222413677
-0.5209895509382797,-0.6016015826539257,0.3745510293044199,-0.5991002655032629,-0.6505825916488394,0.016964349716024948,-1.6401418669249233
-0.66131855978505,-0.6605242574219141,0.11596887799807597,-0.6307455164364192,-0.672562123996221,-0.11277597193993973,0.029035115014506785
-0.6566409261568245,-0.6793795133476704,0.09895249996669987,-0.7189001440359252,-0.8264188504278928,-0.14239667299614053,-1.9018223381316495
-0.8110028358882719,-0.8420060957073188,-0.06042131874523805,-0.8251377721686636,-0.8752622556442962,-0.226538296903806,-0.5741526776954843
-0.8531015385423031,-0.8773597005681114,-0.027220842898183134,-0.8906886491016296,-1.0388876631192485,-0.22665562985174503,-2.5641722349892326
-1.044884517299556,-1.0494139108906377,0.03216424477992721,-0.8793867737683598,-1.0217924712935071,-0.1929529589327604,2.8863914834721704
-0.8437462712858519,-0.7830834209393304,0.37805027413127584,-0.6669115175028829,-0.8166501693846118,-0.001445623624618017,1.7893103413647304
-0.7057560792531944,-0.7053054902455856,0.3375350711058146,-0.6217040161698029,-0.6896573158219623,-0.0031228341073301935,0.8127836682156646
-0.6379303916439217,-0.6275275595518409,0.030719276983001947,-0.639787016703035,-0.6676777834745807,-0.1563380734236665,0.0003105549039924404
-0.635591574829809,-0.6345982805239994,0.49419583488441404,-0.5403305137702588,-0.6139500377365366,0.08796945952762737,0.1691589923422088
-0.619219857131019,-0.5945308616817673,0.4763536920231986,-0.6036210156365709,-0.6408139106055584,0.06987090015247395,0.47535447155110766
-0.577121154476988,-0.6180999315889625,0.9500304484510019,-0.4363532607041743,-0.6139500377365366,0.34338929562673554,1.0988532992091196
-0.48122966509836146,-0.5426789078859373,0.43977486795353954,-0.5267682633703347,-0.5260319083470101,0.07224996119437879,-0.4511531986781479
-0.518650734124167,-0.5450358148766568,0.19080327275344872,-0.5290286384369886,-0.5260319083470101,-0.059898742416025635,-0.18894171818551422
-0.5326836350088441,-0.5568203498302546,0.21121694188853427,-0.5177267631037188,-0.5626644622593129,-0.042820411344775794,0.16110982507520658
-0.5163119173100542,-0.5450358148766568,0.4589766753190595,-0.4453947609707905,-0.5211475678253698,0.09466409078649249,0.6695026184451361
-0.45550268014312034,-0.4813993261272294,0.3495578884983008,-0.4250513853709045,-0.47230416260896585,0.045582726463991516,0.7841353602594673
-0.3829993589056222,-0.45075953524787565,0.4809432987389,-0.4815607620372547,-0.5016102057388083,0.10285845481165912,-1.3529178370574813
-0.5046178332394898,-0.5049683960344247,0.19837270325678064,-0.49286263737052444,-0.5480114406943917,-0.05321553743363185,-0.40164297730052295
-0.5373612686370697,-0.5426789078859373,0.23084104278187978,-0.5651946395034527,-0.6530247619096595,-0.04974047870742277,-1.2449459893726134
-0.6426080252721473,-0.6298844665425604,0.15640613770382997,-0.5222475132370267,-0.5870861648675146,-0.0774154564345708,0.7907473078914137
-0.5747823376628751,-0.58038941973745,-0.23661460604929171,-0.6013606405699169,-0.6115078674757164,-0.28528774249942784,-0.2475020897820767
-0.593492872175778,-0.5945308616817673,0.12528612108543086,-0.46573813657067653,-0.555337951476852,-0.08841879016886886,1.1063575920588067
-0.49760138279715144,-0.523823651960181,0.1519944975462836,-0.5041645127037947,-0.4942836949563475,-0.07074234459523684,-0.29411512596892486
-0.5209895509382797,-0.5002545820529857,0.03305371560482141,-0.49286263737052444,-0.4771885031306061,-0.13306456907274314,0.5901776887110526
-0.46719676421368433,-0.4766855121457904,0.6797261527439836,-0.4634777615040226,-0.49184152469552733,0.21857582120252006,0.28788141878670964
-0.4391309624443304,-0.40833520941492407,1.67602553661456,-0.3075118819048958,-0.6603512726921199,0.7783605145439892,0.8831640858817265
-0.3572723739503811,-0.4295473723313999,0.8079512388776303,-0.46121738643736865,-0.5822018243458744,0.2468565198266882,-2.9302917855810686
-0.6262363075733578,-0.7359452811249394,0.40612941538345015,-0.7166397689692712,-0.8288610206887128,0.004625263915258407,-1.5418814568568198
-0.752532415535451,-0.7147331182084635,0.515528776701929,-0.5832776400366848,-0.6896573158219623,0.09619058487475775,2.0425684314643004
-0.5888152385475524,-0.6463828154775972,0.02901719275527778,-0.6058813907032248,-0.6603512726921199,-0.15158380546273262,-0.1106967674674165
-0.5958316889898907,-0.5898170477003283,-0.08994868548726662,-0.617183266036495,-0.6969838266044227,-0.21852812538550456,-1.6615877394162946
-0.7338218810225482,-0.7100193042270245,-0.0033905778124018087,-0.7189001440359252,-0.8752622556442962,-0.19613648541453998,-1.8468693576203263
-0.8788285234975446,-0.8537906306609162,-0.10902670052148689,-0.8160962719020474,-0.8850309366875767,-0.24640482069648936,1.1927142504169037
-0.7876146677471436,-0.768941978995013,-0.1639895303762084,-0.7641076453690056,-0.7849019559939496,-0.2646185095009689,-0.05789858762417505
-0.7899534845612565,-0.818437025800123,-0.354323135476559,-0.8093151467020855,-0.7946706370372302,-0.3553789223868155,0.062338265338485514
-0.7829370341189181,-0.7948679558929278,-0.23670413227719073,-0.8070547716354315,-0.7775754452114888,-0.30085921041254554,-0.027862670079640627
-0.7829370341189181,-0.7972248628836472,-0.3668479995459829,-0.8206170220353557,-0.7897862965155898,-0.36201386627707305,-0.38755052389130773
-0.8110028358882719,-0.8160801188094036,-0.37878104939998275,-0.8364396475019334,-0.8239766801670722,-0.3689941364261205,-0.5134537879603918
-0.8484239049140775,-0.8302215607537209,-0.3468379223682049,-0.8658245233684356,-0.8679357448618358,-0.3567324540999054,-0.5834314888651801
-0.8905226075681085,-0.8891442355217093,-0.24115715720046396,-0.8319188973686255,-0.8630514043401951,-0.30621569209251304,0.3497317219087978
-0.8624568057987546,-0.8938580495031483,-0.17265692405188665,-0.8997301493682458,-0.9216634905998796,-0.2825406164725487,-0.9597462656921357
-0.9326213102221396,-0.8962149564938677,-0.1938542493193227,-0.8839075239016677,-0.9387586824256209,-0.29214595356470163,-0.22041080374262198
-0.9466542111068167,-0.9527807242711367,-0.42412668710729956,-0.9584999011012499,-0.941200852686441,-0.3944824359708781,0.1982744157889932
-0.9302824934080268,-0.9315685613546609,-0.45692320903116596,-0.933635775368056,-0.9192213203390595,-0.4080357363924915,-0.09197461756168986
-0.9349601270362523,-0.9362823753360998,-0.4269355423438076,-0.938156525501364,-0.9363165121648008,-0.39526268008813575,0.29340548663980515
-0.911571958895124,-0.9221409333917829,-0.3040334058007547,-0.8771263987017058,-0.9021261285133181,-0.3370428270304653,0.5440999827028492
-0.869473256241093,-0.8537906306609162,-0.36338350344370235,-0.8884282740349756,-0.9216634905998796,-0.36668366716781753,-0.9627426759674225
-0.9396377606644783,-0.9480669102896977,-0.4092297399644329,-0.9675414013678658,-0.990044257902845,-0.3899834651510877,-0.4464362984079091
-0.970042379247945,-0.971635980196893,-0.46052597609998597,-1.0014470273676759,-1.0144659605110466,-0.4129768155733402,-0.7465648049430346
-1.0214963491584277,-1.0305586549648813,-0.4334189545488659,-1.0059677775009839,-1.0364454928584284,-0.4020161492587182,0.4745814805501408
-0.986414096946735,-0.9904912361226493,-0.35727400199371007,-1.00370740243433,-1.0291189820759679,-0.36971813326589337,-0.45591701479134117
-1.0168187155302022,-0.9952050501040882,-0.45352193630276555,-1.0127489027009462,-1.0242346415543273,-0.40975484977205134,0.13923369878880973
-1.0051246314596378,-1.0258448409834424,-0.4013545689469553,-1.0127489027009462,-1.0681937062490905,-0.3903930446964722,-1.1908533974040374
-1.0869832199535872,-1.0776967947792724,-0.47089931497278564,-1.0556960289673722,-1.097499749378933,-0.4188276576772784,0.6990065344981049
-1.0378680668572176,-1.0564846318627965,-0.4510661184555197,-1.024050778034216,-1.0437720036408888,-0.4092836003075302,0.2760547673744698
-1.0168187155302022,-1.0187741200112839,-0.42078936168454134,-1.0104885276342923,-1.0169081307718668,-0.3961625317700686,-0.12812049140070728
-1.0238351659725404,-1.0423431899184792,-0.42131107517434635,-0.9924055271010601,-1.0364454928584284,-0.39669364062228707,-0.329676872672477
-1.044884517299556,-1.0517708178813572,-0.26736445222672833,-0.9969262772343681,-1.0510985144233496,-0.3310041561837576,0.7854175588185404
-0.9887529137608478,-0.7830834209393304,-0.20060527496572877,-0.8206170220353557,-0.7458272318208267,-0.2828917332461908,2.8730212302759965
-0.7829370341189181,-0.5544634428395352,1.0115282103211765,-0.6013606405699169,-0.980275576859564,0.28608385756502164,-0.32760254825603075
-0.8063252022600464,-0.8537906306609162,1.1428927471959718,-0.6262247663031109,-1.0046972794677658,0.35660032073036524,2.0316000762239796
-0.6472856589003734,-0.7170900251991831,1.6366639188518244,-0.4566966363040603,-0.8435140422536337,0.7011338713729789,1.1600169638606488
-0.5490553527076341,-0.6958778622827072,1.1953717671753172,-0.6443077668363429,-0.7262898697342651,0.40416670362848944,-1.4951874195076171
-0.6753514606697272,-0.7830834209393304,0.6229246568691098,-0.7392435196358111,-0.7946706370372302,0.10911073738269436,-0.4857330351679866
-0.7127725296955327,-0.7595143510321346,0.6474155096877039,-0.6104021408365327,-0.79222846677641,0.13947438609682747,0.49548315721633757
-0.6706738270415017,-0.7147331182084635,0.6811585723903677,-0.642047391769689,-0.6969838266044227,0.16657418477390126,0.6575935542765866
-0.6145422235027934,-0.6652380714033536,0.5061625475653463,-0.594579515369955,-0.6701199537354008,0.08265561910694708,-0.25108545843365193
-0.6332527580156961,-0.6275275595518409,0.3514837882957725,-0.6036210156365709,-0.6676777834745807,-0.00018990357043009585,-0.7870684156734195
-0.6964008119967428,-0.7100193042270245,0.6404450120621222,-0.6284851413697647,-0.7165211886909842,0.14731757312132357,1.213661691264676
-0.5958316889898907,-0.5992446756632063,0.23517896255499715,-0.642047391769689,-0.6627934429529404,-0.05754027529723157,-1.024711864929123
-0.6800290942979528,-0.667594978394073,0.01111592880016673,-0.6895152681694233,-0.7189633589518043,-0.17455769912490698,-0.658676180955795
-0.7314830642084355,-0.8090093978372451,0.5638336061416597,-0.8296585223019716,-0.9338743419039807,0.04409619800858458,-2.636385218765918
-0.9396377606644783,-0.9409961893175393,0.21954601812077748,-0.8364396475019334,-0.9241056608606997,-0.10238167612368897,1.0668683578558387
-0.8601179889846419,-0.8585044446423551,-0.23290855804909497,-0.8771263987017058,-0.8752622556442962,-0.30588962517006746,-0.2760997516857023
-0.8788285234975446,-0.8490768166794772,-0.22988023083341133,-0.8454811477685497,-0.8459562125144542,-0.30175877793452216,0.28510577107332347
-0.8554403553564158,-0.8514337236701967,-0.3122023724583052,-0.8206170220353557,-0.821534509906252,-0.33808220526215393,0.12695505187514813
-0.8437462712858519,-0.8302215607537209,-0.1156866314211763,-0.8522622729685115,-0.9363165121648008,-0.25784753025203777,-1.5370402558554757
-0.9583482951773811,-0.966922166215454,-0.4216616994577352,-0.956239526034596,-0.950969533729722,-0.39337871905345917,0.3944523985018472
-0.927943676593914,-0.9221409333917829,-0.4391935169036457,-0.9494584008346337,-0.941200852686441,-0.40089283274549836,0.004157999725545855
-0.9256048597798012,-0.9244978403825024,-0.42236162081628253,-0.9471980257679797,-0.9265478311215198,-0.3933274217866027,-0.05984811362541547
-0.927943676593914,-0.9244978403825024,-0.40283597464256726,-0.9517187759012881,-0.9338743419039807,-0.3855892672115159,-0.31604869832632465
-0.9489930279209295,-0.9457100032989783,-0.3610357927395798,-0.9539791509679421,-0.9534117039905422,-0.3680999042282315,-0.28659253155336667
-0.9677035624338323,-0.9834205151504908,-0.4106724153107785,-0.978843276701136,-0.9631803850338226,-0.3896988220415703,-0.027862670079640627
-0.9677035624338323,-0.9527807242711367,-0.40121955567334483,-0.9720621515011741,-0.9729490660771036,-0.3861372664315403,0.26582185702247957
-0.9466542111068167,-0.9480669102896977,-0.45612459164240104,-0.9607602761679039,-0.9338743419039807,-0.4083344483265509,0.1982744157889932
-0.9302824934080268,-0.9315685613546609,-0.495213166475574,-0.956239526034596,-0.941200852686441,-0.42562032853923293,-0.2522544862668186
-0.9466542111068167,-0.9362823753360998,-0.40491112503830184,-0.9675414013678658,-0.9631803850338226,-0.38724779754889105,-0.22169445796704185
-0.9606871119914939,-0.9645652592247346,-0.5046907604482089,-0.9856244019010979,-0.9656225552946428,-0.43058613021761344,-0.3530837906960818
-0.9840752801326222,-0.9834205151504908,-0.49936925872113913,-0.9969262772343681,-0.9778334065987438,-0.42820138057010415,-0.027862670079640627
-0.9840752801326222,-0.9739928871876125,-0.37280245894361635,-0.9607602761679039,-0.9753912363379238,-0.37341624994214273,0.662827524315508
-0.9349601270362523,-0.9645652592247346,-0.34920361071108347,-0.9449376507013258,-0.9436430229472612,-0.36175750650093785,0.16489822395202341
-0.9209272261515756,-0.9079994914474656,-0.4035828309103501,-0.9404169005680179,-0.9216634905998796,-0.3850007385731881,-0.37893012344320565
-0.9466542111068167,-0.9362823753360998,-0.5026596492346619,-0.9630206512345579,-0.9192213203390595,-0.42854280858216265,0.06905322386405713
-0.9396377606644783,-0.9315685613546609,-0.42530838505344903,-0.9630206512345579,-0.9607382147730026,-0.3962576168188507,-0.5430302126375139
-0.9770588296902838,-0.971635980196893,-0.4632033170663997,-0.9901451520344062,-0.9607382147730026,-0.4125637750085219,0.004916099010680108
-0.9747200128761706,-0.9692790732061735,-0.4573251118143622,-0.9856244019010979,-0.9534117039905422,-0.4098188799977311,0.2013303223547797
-0.9583482951773811,-0.9574945382525757,-0.2655699460440572,-0.9223339000347859,-0.9265478311215198,-0.32532755441905314,0.13456620245170217
-0.9466542111068167,-0.9527807242711367,-0.44377419512761596,-0.978843276701136,-0.9534117039905422,-0.4035995806192554,-0.027862670079640627
-0.9466542111068167,-0.9480669102896977,-0.4812292179398661,-0.9743225265678281,-0.9363165121648008,-0.4197153474526078,-0.18938915998580927
-0.9583482951773811,-0.962208352234015,-0.46673851717076764,-0.978843276701136,-0.9460851932080814,-0.41389235302437766,-0.15780576810471023
-0.9677035624338323,-0.971635980196893,-0.4475342966993744,-0.9856244019010979,-0.950969533729722,-0.4056823214842445,0.037400558165273684
-0.9630259288056067,-0.966922166215454,-0.2761315071749734,-0.9811036517677899,-0.9534117039905422,-0.33194676992783956,-0.22321385608038097
-0.9770588296902838,-0.962208352234015,-0.26357189438097417,-0.9856244019010979,-0.9656225552946428,-0.32764548618985573,-0.12619897735058538
-0.9840752801326222,-0.9857774221412103,-0.37362219100877253,-1.0014470273676759,-0.9924864281636652,-0.37565419353384955,0.005027339177270375
-0.9817364633185094,-0.9834205151504908,-0.41467455140162784,-0.9878847769677518,-0.9607382147730026,-0.3916698911248836,0.2021072477528684
-0.9653647456197195,-0.9881343291319298,1.0830646132795256,-1.0172696528342542,-1.141458814073696,0.20644616297536766,-1.1360937443237413
-1.044884517299556,-1.1012658646864677,-0.1395909788572676,-1.0986431552337983,-1.0926154088572926,-0.2870358131621188,-0.942802927590092
-1.1080325712806025,-1.1059796786679066,-0.35136394374414515,-1.1302884061669545,-1.1194792817263146,-0.3736028249628141,-0.27277648148971334
-1.1244042889793926,-1.129548748575102,-0.3276257386474298,-1.0918620300338364,-1.1072684304222136,-0.36216074511689045,0.43084119688689626
-1.0939996703959258,-1.1059796786679066,-0.5057761754700142,-1.1122054056337223,-1.1121527709438541,-0.4345903931453361,-0.23628394737791542
-1.1080325712806025,-1.1106934926493457,-0.45814786026185994,-1.1167261557670303,-1.1072684304222136,-0.4158773370510127,-0.27277648148971334
-1.1244042889793926,-1.1177642136215045,-0.39502728469189874,-1.1257676560336465,-1.1121527709438541,-0.39064042291353346,0.07799206845109721
-1.1173878385370541,-1.120121120612224,-0.4417137646777084,-1.1370695313669164,-1.1023840899005732,-0.4093426068084195,-0.027862670079640627
-1.1173878385370541,-1.120121120612224,-0.2537536905143245,-1.1212469059003387,-1.1439009843345163,-0.33559420573412596,0.1479219017650411
-1.1056937544664898,-1.1059796786679066,-0.09038968058561012,-1.0669979043006423,-1.0804045575531915,-0.2631896573197496,0.7409412963006664
-1.0542397845560076,-1.0564846318627965,-0.34849874248549584,-1.0647375292339885,-1.0437720036408888,-0.36818662859116635,0.006182725919322484
-1.0519009677418945,-0.8773597005681114,1.1258603220105383,-0.9110320247015157,-0.9460851932080814,0.2836491543644914,1.332360402814387
-0.9583482951773811,-0.9834205151504908,0.6272715051339584,-1.0082281525676382,-1.0413298333800687,0.039638952834474606,-1.067407454280215
-1.0331904332289916,-1.0588415388535162,-0.09981563409255667,-1.0556960289673722,-1.048656344162529,-0.26631685228759255,-0.499527507349097
-1.0659338686265716,-1.0706260738071134,-0.3561656624661086,-1.0850809048338745,-1.0730780467707313,-0.3730354736242666,-0.33607576035995756
-1.0869832199535872,-1.0918382367235893,-0.2699521463099494,-1.0941224051004903,-1.0804045575531915,-0.3384780493244835,0.2144270647796099
-1.070611502254797,-1.0776967947792724,-0.33340959145982174,-1.0850809048338745,-1.0681937062490905,-0.36338832176670893,0.0751176186444774
-1.0635950518124588,-1.063555352834955,-0.061051983965222045,-1.06021677910068,-1.0462141739017088,-0.24941296583914563,0.27998781656505245
-1.0425457004854433,-1.023487933992723,-0.0493754472655528,-1.021790402967562,-1.019350301032687,-0.2409204491890315,0.10752623880562417
-1.0331904332289916,-1.0305586549648813,-0.3551064296430285,-1.0466545287007563,-1.0291189820759679,-0.37007758113507633,-0.061553015598892646
-1.0355292500431048,-1.0470570038999183,-0.19662847648654902,-1.0737790295006042,-1.1219214519871348,-0.31115468722052425,-1.377039847950167
-1.129081922607618,-1.148404004500858,-0.2812913308085329,-1.1031639053671065,-1.1243636222479547,-0.3444248998226588,0.14899115098550125
-1.1173878385370541,-1.120121120612224,-0.3121542309961331,-1.0918620300338364,-1.1194792817263146,-0.3553379191166703,0.640118702930145
-1.0729503190689098,-1.063555352834955,-0.30782704954415185,-1.0647375292339885,-1.070635876509911,-0.35203242749597985,0.45328006581106345
-1.0402068836713305,-1.0305586549648813,-0.22200071622536183,-1.0150092777676,-1.0120237902502267,-0.31177474499886987,0.6144868595472054
-0.9957693642031866,-0.9857774221412103,-0.3543099840495496,-1.0150092777676,-0.9827177471203842,-0.36751110061515074,-0.12709396080697621
-1.0027858146455249,-0.9881343291319298,-0.0971195915556249,-0.9811036517677899,-0.990044257902845,-0.2559616475914708,0.43680257485590834
-0.970042379247945,-0.9457100032989783,-0.36341704561534105,-0.9698017764345201,-0.9558538742513623,-0.3697706069944998,-0.09319922779449305
-0.9747200128761706,-0.9645652592247346,-0.3330198748612856,-0.9946659021677141,-0.9705068958162835,-0.3574675761972762,-0.22431380645200674
-0.9887529137608478,-0.9810636081597713,-0.3619493946232069,-1.0104885276342923,-0.9924864281636652,-0.3708616701900065,-0.1926856189634862
-1.000446997831412,-1.002275771076247,-0.3867398345359698,-1.0104885276342923,-0.980275576859564,-0.38108467708208416,-0.061015199364828
-1.0027858146455249,-0.976349794178332,0.1213613250378205,-0.9539791509679421,-0.9705068958162835,-0.16272280546168585,0.3372314509411445
-0.9770588296902838,-0.9904912361226493,-0.35411850409850415,-1.0104885276342923,-0.9876020876420244,-0.3672216498656541,-0.257314053711845
-0.9934305473890733,-1.002275771076247,-0.40678369519597385,-1.0014470273676759,-0.980275576859564,-0.3892125695940914,-0.1930602165745858
-1.0051246314596378,-0.9857774221412103,-0.28033453432977395,-1.0104885276342923,-0.9949285984244852,-0.33567417158968993,0.17150716889025783
-0.9910917305749606,-0.9952050501040882,-0.2647757929011579,-1.0104885276342923,-0.9827177471203842,-0.3290599934672303,0.10414535799350046
-0.9817364633185094,-0.9881343291319298,-0.050423459146322076,-0.9833640268344439,-0.9998129389461256,-0.23805943670009785,-0.2249797425075063
-0.9957693642031866,-0.9739928871876125,-0.23412403947747046,-1.00370740243433,-1.0388876631192485,-0.318909862732824,-0.6894046082618897
-1.0425457004854433,-1.0447000969091986,-0.3172543302593287,-1.0579564040340261,-1.0657515359882703,-0.35581988160919664,-0.6032655328420026
-1.0823055863253614,-1.0800537017699918,-0.32916493822870696,-1.0669979043006423,-1.0730780467707313,-0.36119901899971485,0.5936881936923051
-1.0402068836713305,-1.0470570038999183,-0.20797200457570444,-1.0172696528342542,-1.031561152336788,-0.30655510808000436,0.4116396396650473
-1.0098022650878633,-0.9999188640855277,-0.3500817399383732,-1.0285715281675243,-1.0388876631192485,-0.368100870127919,-0.5274291337069604
-1.044884517299556,-1.0517708178813572,-0.365870691667301,-1.042133778567448,-1.0413298333800687,-0.37487147063255494,-0.23118272730418737
-1.0589174181842331,-1.0423431899184792,-0.3973701691842747,-1.0489149037674104,-1.0462141739017088,-0.3878233942350384,0.48401705145398644
-1.0238351659725404,-1.0282017479741619,-0.2705306884430704,-1.0353526533674862,-1.0388876631192485,-0.3343154550619491,0.1733467983155856
-1.0098022650878633,-1.0093464920484057,0.11392678715280542,-0.9833640268344439,-0.9973707686853054,-0.16925780224957354,0.005441760828846574
-1.0074634482737506,-1.0211310270020035,-0.06574631947582417,-1.0150092777676,-0.9949285984244852,-0.24666048053688955,0.03866998022495737
-1.0027858146455249,-0.9904912361226493,-0.17513566640492878,-1.0127489027009462,-0.9851599173812043,-0.29149375495831464,0.1048988284733759
-0.9934305473890733,-0.9834205151504908,-0.244343904816729,-1.0127489027009462,-0.9973707686853054,-0.32110452431012143,-0.4573762909664947
-1.0238351659725404,-1.0211310270020035,-0.13490086628194373,-1.0014470273676759,-0.9973707686853054,-0.2736700480799814,0.6763704693036481
-0.9747200128761706,-0.9999188640855277,-0.3565997802127132,-1.0082281525676382,-0.980275576859564,-0.36809114619514605,-0.19157195038994668
-0.986414096946735,-0.9692790732061735,-0.30958041227168337,-0.999186652301022,-1.0095816199894065,-0.34925921828254797,-0.5217715293623701
-1.0214963491584277,-1.0140603060298445,-0.22740474617329814,-1.03761302843414,-1.0755202170315514,-0.31967125410431296,-0.965758417921895
-1.0869832199535872,-1.0894813297328698,-0.3035365473014446,-1.1054242804337604,-1.1243636222479547,-0.35422183519519995,-0.0970883086108533
-1.0916608535818126,-1.0871244227421504,-0.2975777443132392,-1.0963827801671442,-1.0852888980748319,-0.3500568801029148,0.041528184772648934
-1.0869832199535872,-1.0918382367235893,-0.318606876101307,-1.0692582793672964,-1.097499749378933,-0.3574562144497638,0.3874911611076416
-1.0589174181842331,-1.0659122598256745,-0.3958391741629667,-1.0737790295006042,-1.0779623872923714,-0.38918638420761986,-0.4714917620754463
-1.0893220367677,-1.0918382367235893,-0.21354217686301669,-1.1031639053671065,-1.0901732385964726,-0.31655490628006827,-0.3050952630055998
-1.1080325712806025,-1.1059796786679066,-0.34579208228272157,-1.1009035303004522,-1.1072684304222136,-0.3709131602879953,0.32201420336331776
-1.0846444031394742,-1.0918382367235893,-0.22077292795703254,-1.080560154700566,-1.0804045575531915,-0.3181043269261093,-0.027862670079640627
-1.0846444031394742,-1.0894813297328698,-0.37301095129106854,-1.0986431552337983,-1.0804045575531915,-0.3802753778999757,-0.13157765765315785
-1.0916608535818126,-1.0894813297328698,-0.3347983338898994,-1.1099450305670684,-1.087731068335652,-0.36523729706013286,-0.09725352493193634
-1.0963384872100386,-1.0965520507050286,-0.35485027845457895,-1.1122054056337223,-1.087731068335652,-0.37362975092082457,-0.20175482428483996
-1.1080325712806025,-1.0989089576957483,-0.37480413026550935,-1.1189865308336842,-1.1097106006830335,-0.38253874125077614,-0.06285035742393585
-1.1103713880947155,-1.108336585658626,-0.30542902558257123,-1.1031639053671065,-1.1219214519871348,-0.35398645651592925,0.21734621821164285
-1.0939996703959258,-1.084767515751431,-0.30966559490901047,-1.1076846555004145,-1.1097106006830335,-0.35536662613208214,0.14582172766892784
-1.0823055863253614,-1.0894813297328698,-0.4514958926115524,-1.0760394045672583,-1.0730780467707313,-0.4113439149176451,0.14479034763479143
-1.070611502254797,-1.0611984458442356,-0.4178453725191291,-1.0715186544339503,-1.0462141739017088,-0.3969386166180491,0.0751176186444774
-1.0635950518124588,-1.0659122598256745,-0.24903474132381487,-1.0850809048338745,-1.0633093657274502,-0.32909908458735926,-0.2673019374699588
-1.0799667695112487,-1.084767515751431,-0.24435874541784972,-1.1009035303004522,-1.0852888980748319,-0.32878039437133805,-0.09684195402533298
-1.0846444031394742,-1.0918382367235893,-0.33442430247953964,-1.1054242804337604,-1.087731068335652,-0.36535042446397376,-0.16614932017766973
-1.0939996703959258,-1.0965520507050286,-0.2631038724968498,-1.0986431552337983,-1.0852888980748319,-0.33617593406659513,-0.16681018827849045
-1.103354937652377,-1.0989089576957483,-0.3844455741269406,-1.1144657807003764,-1.087731068335652,-0.38570066239068107,-0.13257371995878586
-1.1103713880947155,-1.1012658646864677,-0.24719414481896393,-1.1257676560336465,-1.1194792817263146,-0.3323152849296349,-0.34313124073986845
-1.1314207394217308,-1.1413332835286998,-0.3409472896209199,-1.1551525319001483,-1.129247962769595,-0.370566989571856,-0.20493190383792537
-1.1431148234922952,-1.1059796786679066,-0.10211363481568948,-1.1257676560336465,-1.1439009843345163,-0.2760445951758716,0.39970745026020876
-1.1150490217229414,-1.124834934593663,0.05373499818125468,-1.0760394045672583,-1.1121527709438541,-0.20915968753068587,0.14770960155749924
-1.103354937652377,-1.1366194695472607,0.22058075791924367,-1.0489149037674104,-1.1316901330304157,-0.1425913774448225,0.007041013213407783
-1.1010161208382643,-1.0941951437143087,-0.10043411312788056,-1.1189865308336842,-1.1170371114654944,-0.27366005655549847,-0.13244816714118496
-1.1080325712806025,-1.1059796786679066,-0.056187162524672075,-1.1031639053671065,-1.1170371114654944,-0.257005489076154,-0.41272723086690044
-1.133759556235844,-1.124834934593663,-0.30434626497722655,-1.1483714067001864,-1.1243636222479547,-0.35588827399250184,-0.06331970444928615
-1.136098373049957,-1.1436901905194192,-0.32589674828921844,-1.1528921568334944,-1.1243636222479547,-0.3645362662512557,0.04313798482417356
-1.1314207394217308,-1.1319056555658213,-0.2543311467498025,-1.1528921568334944,-1.1194792817263146,-0.33590030117631087,0.007551176672015067
-1.129081922607618,-1.1319056555658213,-0.09847636033288146,-1.1438506565668787,-1.1194792817263146,-0.2736259491638321,0.0782496225594445
-1.1220654721652799,-1.1224780276029434,-0.09750050031772352,-1.1076846555004145,-1.099941919639753,-0.2707666859910282,0.2540744759383955
-1.103354937652377,-1.1059796786679066,-0.3808114366817678,-1.1189865308336842,-1.0950575791181127,-0.38450414730753185,-0.2372847698379373
-1.1173878385370541,-1.1106934926493457,-0.3507687511804985,-1.1257676560336465,-1.1048262601613934,-0.37251251466329616,0.07760807302717092
-1.1103713880947155,-1.1012658646864677,-0.29299006808223643,-1.1167261557670303,-1.097499749378933,-0.34933041104826934,0.11225669465823565
-1.1010161208382643,-1.1130503996400651,-0.4108751162041348,-1.1257676560336465,-1.097499749378933,-0.39654487050263026,-0.09758633478733686
-1.1056937544664898,-1.108336585658626,-0.23267484874526695,-1.1280280311003006,-1.097499749378933,-0.32513338288655746,-0.0977539397505765
-1.1103713880947155,-1.108336585658626,-0.01883759243908461,-1.1054242804337604,-1.0950575791181127,-0.23840251374679575,0.32243574176505624
-1.0869832199535872,-1.0871244227421504,-0.27893493292326654,-1.1054242804337604,-1.0755202170315514,-0.3421089665311554,0.04136296845157205
-1.0823055863253614,-1.0423431899184792,2.032189828467301,-0.9200735249681319,-1.05842502520581,0.6786895224043116,2.8727080275227763
-0.8858449739398829,-0.7830834209393304,2.108021921845985,-0.7098586437693093,-0.7678067641682083,0.8422372275161827,2.8921734433428474
-0.6683350102273888,-0.42719046534067995,6.656736145418632,-0.4793003869706003,-0.7678067641682083,3.2975518976857194,-1.3974297680082703
-0.7805982173048048,-0.6605242574219141,4.68377450934254,-0.6104021408365327,-0.740942891299186,2.1205129344650233,0.241625397528999
-0.7595488659777894,-0.5285374659416204,1.3800758375838726,-0.5764965148367229,-0.5504536109552118,0.5609986805231759,2.8796141482313495
-0.5303448181947313,-0.27399151094391044,-0.24588334570859352,-0.33237600763809017,-0.218318455483667,-0.2629646405379326,2.8850083538311893
-0.27775260227054455,0.0064804209517146895,-0.43950613476953027,-0.06339137470626308,0.07229980555393517,-0.3620732317566304,2.8894201408732156
0.0005665986088837246,0.31523523673597365,2.137675252714599,0.23271775902541153,0.206619169899045,1.427347045326282,2.890753906155914
0.3069516012576655,0.5556397497893667,2.1738375747105283,0.5582117686235888,0.5729447090220725,1.6230998667048053,2.8877129694522785
0.6437412224899148,1.0081658920075176,6.480111394784434,0.9153510291549215,0.8831003321462362,5.402690567079729,2.8796141482313504
1.013274279119743,1.1990753582557998,2.395781298232143,1.308656290752719,1.2811740846599258,2.256660050610075,2.8829599213249257
1.4202284047753777,1.6186048026038775,5.240536914093546,1.6070257995510482,1.254310211790904,5.025901413236182,1.0061772025414237
1.579267948135051,1.5266854299658155,4.33402027127631,1.7155238027504405,1.532717621524405,4.298634778100039,1.5580337762718084
1.8318601640592371,1.7859451989449648,4.657200060257655,2.1789006914145115,1.8917166498649718,5.206537453617042,2.8823990877124945
2.320672878208821,1.8024435478800016,0.6952443539939284,1.6590144260840904,1.9332335442989153,0.84191400719284,-2.9391368024763667
1.7827450109628682,1.3145638008010576,4.971080704445695,1.722304927950402,1.4277043003091372,4.7243663586157485,-2.9395593386349184
1.2986099304415102,1.0859438227012619,4.253887781920838,1.10070178462055,0.9734606317965823,3.5976276815224866,-2.825918317809043
0.8799617207153112,0.9186034263601754,4.154441155121445,1.1413885358203222,1.0174196964913464,3.5884356254381915,1.8574137915259417
1.1348927534536106,1.1189405205713356,3.564934592844023,1.4374976695519976,1.1004534853592327,3.371437716549898,2.8796141482313584
1.5535409631798098,1.7600192220470492,5.1818723798291995,1.8827915576828367,1.3226909790938695,5.154890643912132,-2.272334363239981
1.1980408074346582,1.1377957764970923,4.777379730754464,1.505308921551617,1.2372150199651626,4.57625328299252,2.8844146052786424
1.6237054676031943,1.6586722214461092,5.7804993964100095,1.9573839348824185,1.4960850676121018,6.040213601726633,2.3138270135025056
2.000254974675362,2.342175248754775,5.33961542159197,2.334866571013638,1.8233358825620063,6.018786126660554,1.9508368312708955
2.3440610463499496,2.398741016532044,2.7646834107476255,2.723651082478127,2.382592872289829,3.480501735391406,2.8833950023513926
2.8843277304100154,3.4122110225414444,0.8173458220082241,3.2977863494082453,3.4815694896589116,1.459052209647468,2.881905304116551
3.4783872011946775,3.294365673005468,6.221515368119319,3.682050110739427,3.0224414806247166,8.46621986321318,-2.9332567686067477
2.825857310057194,2.262040411070311,4.018789373696871,2.4795305752794947,2.4094567451588507,4.674204233291374,-2.9318685650102383
2.2388142897148717,2.257326597088872,4.896241724789163,2.6106323291454268,2.404572404637211,5.942009728777923,2.8770434348641443
2.7673868897043734,2.844196437778036,4.9832207987836235,2.6603605806118154,2.3532868291599867,5.805136078351656,-0.588790673612309
2.655123682626957,2.46944822625363,4.251364517764434,2.8615339615440214,2.5535447905472415,5.394483488582414,-0.5044982140650479
2.5615710100624436,2.8465533447687563,3.98369545432634,2.9542093392768356,2.8221835192374614,5.166504308527158,2.879614148231352
3.122887045449525,3.1765203234694908,5.198534393263083,3.494438980207143,3.06395837505866,7.134849935210136,0.6329275159001325
3.263216054296296,3.101099299766466,3.3665629320797477,3.067228092609536,2.8466052218456634,4.511677628903305,-2.1923176348222717
2.7931138746596145,2.641502436576156,2.8394255042033447,2.9090018379437557,2.67321113332743,3.744076072257144,0.5073271404137808
2.900699448108805,2.964398694304733,2.3621578049255008,2.976813089943376,2.914985989148629,3.2167201616811436,0.3719867941281599
2.982558036602755,3.2189446493024425,2.1295450164063148,3.0717488427428448,2.9906932672340543,2.986637171765128,0.19752312978942793
3.0293343728850117,2.9054760195367444,1.9366731858931454,2.9293452135436415,3.0664005453194796,2.7250062010611464,0.29643282119350783
3.097160060494284,3.263725882126114,4.623160909464339,3.523823856073646,3.3570188063570816,6.651305169007662,2.8807200732288125
3.7122688826059616,3.5300563720774214,3.701699298697357,3.5125219807403756,3.2617741661850945,5.327877783325358,-1.425301389807263
3.3871733454442765,3.3061502079590657,3.153967580711253,3.202850596608777,2.9369655214960106,4.173465984439195,-2.932171151865051
2.7439987215632455,2.9549710663418542,3.422200948957815,2.841190585944135,2.3337494670734245,4.1497361273373965,-2.3275618484047222
2.2855906259971284,2.1159121776456997,3.1494665349811015,2.111089439414892,1.9014853309082522,3.420393757204644,-2.9327913053772177
1.7523403923794008,1.691668919316183,2.8008510415764762,1.6138069247510096,1.540044132306865,2.786969505702384,-1.0470366278128018
1.5839455817632764,1.4795472901514248,3.169108975479084,1.3968109183522255,1.242099360486803,2.911703934360975,-2.888397380325068
1.1278763030112728,1.0835869157105429,1.967081094968337,1.1504300360869388,1.188371614748759,1.7664338497277827,-0.3044553164774436
1.088116417171354,1.0835869157105429,1.946026504913306,1.1504300360869388,1.188371614748759,1.7686028541259249,0.5634885472039506
1.1723138224794163,1.1920046372836408,1.6697156267217912,1.1685130366201706,1.2005824660528601,1.517216350611074,-0.38204035558817634
1.120859852568934,1.1260112415434944,2.0778688367510125,1.0148075320876981,1.0442835693603683,1.783733822425625,-0.5004906282131529
1.0530341649596617,1.0835869157105429,2.9751897363616138,1.1956375374200188,1.1102221664025131,2.641914557028053,1.1980819712594655
1.2261066092040116,1.1967184512650808,1.8840689257189762,1.08939990928728,1.1199908474457936,1.6547555393491673,-1.2518961037042797
1.046017714517323,1.0600178458033471,0.8575873788276543,1.0328905326209297,1.1224330177066142,0.778992543490637,-0.12743379399439858
1.0319848136326464,1.0388056828868715,1.1313981586791484,0.9266529044881917,1.0174196964913464,0.9708806359323704,-0.6439946418866687
0.945448591510471,0.9728122871467241,0.6432228588881584,0.8814454031551117,0.995440164143964,0.568886822838681,0.10823922896359224
0.9641591260233742,0.9610277521931271,0.5567957828622132,0.8588416524885714,0.9636919507533018,0.4852222658265222,-0.4003990125539713
0.912705156112891,0.9280310543230534,0.5295252733881779,0.8520605272886098,0.9539232697100213,0.46095541163406667,-0.40523429251528403
0.8612511862024088,0.873822193536504,0.5756493790502176,0.8475397771553012,0.9588076102316615,0.5038142433284429,0.5630172571323963
0.9407709578822454,0.9680984731652851,0.4073749399799481,0.8859661532884197,1.000324504665605,0.3688386456081345,-0.24928738383501636
0.9103663392987787,0.9233172403416144,0.28632100122524706,0.8656227776885336,0.9905558236223236,0.2705599087772806,0.006464092828398719
0.9150439729270042,0.9280310543230534,1.4647827310880441,0.9063095288883056,0.909964205015258,1.2396519373219084,-0.4392980688972376
0.8589123693882956,0.8620376585829062,3.123466405094059,1.0487131580875078,0.9417124184059201,2.6645390588163522,1.4328314252440644
1.0553729817737743,1.0081658920075176,4.175840819316356,1.236324288619791,0.9759028020574029,3.692422775240893,1.313285520599125
1.2448171437169149,1.1472234044599703,2.1443607625365453,1.08939990928728,1.1834872742271187,1.894293860013975,-1.119947049303696
1.0834387835431285,1.0553040318219082,1.4333856899153914,1.0984414095538966,1.085800463794311,1.2840763146352905,0.3174824271179337
1.1325539366394983,1.2202875211722757,3.027886056524849,1.313177040886027,1.3275753196155096,2.797782231472344,0.7684836915594777
1.2471559605310272,1.2179306141815565,1.5479096435216797,1.10070178462055,1.176160763444658,1.3851847127057038,-1.087715481977552
1.0904552339854674,1.0388056828868715,1.2073089193093016,1.0826187840873185,1.085800463794311,1.090034384949346,-0.2741198822460186
1.0553729817737743,1.071802380756945,4.3275624379935085,1.3493430419524912,1.176160763444658,3.979671974199688,2.008695693543665
1.3430474499096536,1.3004223588567398,4.447219067792282,1.4171542939521116,1.3178066385722282,4.144611881601995,1.0088640293713287
1.4997481764552143,1.4159108014019974,2.704444445556252,1.3719467926190307,1.4716633650039004,2.592897869616042,-0.4611454436203323
1.431922488845942,1.4465505922813513,4.694154122290611,1.7336068032836722,1.4985272378729222,4.646874072334912,1.4736511797523257
1.663465353443113,1.5973926396874016,2.801077270252097,1.4623617952851915,1.4447994921348786,2.709168456259184,-1.1239352801572005
1.4857152755705367,1.4111969874205585,1.490782619664499,1.3561241671524527,1.454568173178159,1.4586784973903038,-1.00201727415291
1.3336921826532024,1.4394798713091923,2.031754021546585,1.4804447958184233,1.4960850676121018,2.006772105783278,0.7319579384389636
1.4482942065447313,1.4088400804298387,1.5423678252283786,1.3267392912859508,1.3275753196155096,1.4642470529706788,-1.4785787540601747
1.2237677923898993,1.1448664974692504,1.7203867477808688,1.0328905326209297,0.9514810994492007,1.4587245175254042,-2.350026868511837
0.8823005375294244,0.7701182859448441,0.8228311736240903,0.8226756514221072,0.8611207997988546,0.6778598017251213,-0.40815095784920985
0.8308465676189422,0.8455393096478694,1.8044891582637814,0.7684266498224114,0.6535363276291386,1.3825748572147876,-1.9895337764099519
0.5688990844383038,0.6687712853439041,0.6434737012436869,0.5921173946233986,0.643767646585858,0.47627879941782547,-0.17811986999235366
0.5501885499254011,0.5957071686315988,1.8570287472005464,0.8158945262221458,0.6242302844992966,1.4543650479088595,2.8796141482313558
0.9103663392987787,0.9940244500631998,2.9962221258426105,1.0035056567544278,0.9465967589275605,2.516166698743659,-0.027862670079640627
0.9103663392987787,0.9256741473323336,2.5718703393624707,0.9922037814211577,0.8440256079731132,2.1094343444427497,0.5385289179030177
0.987547294164502,0.9374586822859314,1.3745039761224491,0.9153510291549215,0.9710184615357627,1.1603655203050858,-0.6507731638694906
0.9010110720423267,0.8856067284901018,0.8990245089520056,0.9085699039549601,0.9636919507533018,0.7687185154691397,-0.23431072818455895
0.8729452702729732,0.8667514725643451,1.1274247385481913,0.8498001522219555,0.8953111834503372,0.9312172087570917,0.006791404036103505


==> pic/Before_setting/____________________/____________SVM/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.36072025010595316,-0.4564801533031122,0.15031932480787166,-0.3237291349399776,-0.24782498406348166,0.0718249909658265,0.3881734120935332
-0.27697442932879196,-0.26707175541460765,0.3987098211795402,-0.3470221403522905,-0.422216190899378,0.26818005635518505,-1.0963185567586644
-0.6052580467752642,-0.6222125014555547,0.3685853764936958,-0.6132279164930078,-0.8325484422779562,0.18428218208962088,-0.7227988392152346
-0.8129476823026244,-0.774415678330246,1.036995208817727,-0.41024601218571033,-0.5863490914508095,0.8133665184022338,1.3303491222256236
-0.4210172410655092,0.28424197415372027,2.9330432685764514,0.11551039569220754,-0.23072780692270853,2.5869998672889825,0.07909014555578446
-0.3908687455857312,-0.45986244612255034,1.9320167885764834,-0.6165554886947673,-0.9009371508410524,1.458720820987074,-1.740018815134341
-0.9100928344041311,-0.7980917280663092,0.8985986116472694,-0.7430032323616081,-1.0206173908264715,0.5874284303048776,-0.802315242155362
-1.1345316340869227,-1.1701439382044445,0.05350327821451894,-1.1256740355638912,-1.1505559370963543,-0.11779089746301963,0.34871953683263285
-1.030686816323243,-1.2174960376765698,0.23587193133505482,-1.2554493514324916,-1.3488831919293347,-0.0030920815910682542,-1.7087532272286257
-1.5097129111686052,-1.4779325847732652,-0.3808337409600752,-1.5249826997749683,-1.3523026273574887,-0.4927567764409816,0.3261464177860054
-1.4159175918981843,-1.227642916134883,-0.4147744384678287,-1.3586040896870195,-1.2428806936565344,-0.5099008870395336,0.6665033460360652
-1.2283269533573435,-1.234407501773758,0.43066475447987235,-0.9426575644671472,-1.1368781953837355,0.2064678890615619,0.7375886177311307
-1.0172874849988975,-0.9807355403159388,-0.08043849321713889,-1.069105308133988,-1.106103276530342,-0.2256850764449027,-0.24495271373310273
-1.0809343087895393,-1.129556424371193,-0.3317942472578568,-1.1822427629937933,-1.0719089222487934,-0.4241040947877662,0.27554766509608214
-0.9971884880123781,-1.0179407613297522,-0.686810419690225,-1.1356567521691674,-0.935131505122601,-0.7071519979989357,-0.04453368947701907
-1.003888153674552,-1.0247053469686283,-0.5231602311340212,-1.1356567521691674,-0.9419703759789105,-0.5738757693868495,0.17909501791905796
-0.9469409955460818,-0.7980917280663092,0.040815580527782315,-0.8627958316249311,-0.8462261839905751,-0.09613071773382233,0.8450925868310786
-0.6990533660456851,-0.639123965552743,1.6066407838492647,-0.27714312411535175,-0.6000268331634285,1.3287664476449352,2.1263864954580103
-0.06928479380143293,-0.1216331641787914,1.801139383420511,0.0922173902798946,-0.03581998751788247,1.5979618663074042,0.46337227480162463
0.08145768359745825,0.12865650445959087,5.424088623702358,0.907472579710845,0.261670894731586,5.223513586414753,2.240526708130451
0.7949720766188728,0.9201130242079856,2.111726326758517,0.7710421194387258,0.8600720946586795,2.083237388714804,-0.44993517949990103
0.6509292648821556,0.6461473058335424,1.643927009116438,0.8176281302633517,0.6788420169664737,1.6339794811329937,0.9282429229187869
0.9658135510042811,0.9234953170274248,0.9151081135440957,1.043903039982962,1.102852010057672,0.9931809064726197,0.3624631214493513
1.0964570314166528,1.180549571304681,1.82915201473201,1.4931252872204244,1.2191128146149346,1.959652564388529,0.4166785589566525
1.2471995088155416,1.2312839635962443,3.253497151300963,0.9939894569565778,0.5830978249781383,3.1383371376796925,-2.2785628254676005
0.4599887935102279,0.5446785212504133,1.3400688380816748,0.4615779046751409,0.418964924426708,1.251193751215223,-0.3392762679899159
0.3561439757465472,0.3755638802785338,1.111192124269269,0.6412668035701254,0.4565787141364109,1.0963523587239474,0.8182032920156347
0.6274804350645504,0.602177499180853,0.879590658516932,0.6612322367806801,0.5694200832655193,0.8602988580578816,-0.5370659661576479
0.4566389606791397,0.5818837422642266,0.7834497586920126,0.5214742043068025,0.5249674226995082,0.7597233527469007,0.5540965580835525
0.6442295992199817,0.7239400406806059,1.048075942902306,0.6013359371490186,0.603614437547068,1.0377317399449844,0.22149347250165882
0.7246255871660572,0.6901171124862295,1.6106288031525262,0.8575589966844609,0.7164558066761765,1.5892541747617053,-0.5829634324267788
0.5370349486252152,0.5210024715143501,0.20332250967103074,0.34178530541181795,0.4258037952830163,0.20274994919434525,-0.17397998368068593
0.48678745615891894,0.49732642177828684,2.7115823929926983,1.2169367944744298,0.5830978249781383,2.7146564481108784,1.925116582190817
1.1232556940653438,0.9607005380412381,1.0756847923617288,0.827610846868629,0.9147830615091554,1.1053427809486978,-0.6421189779937124
0.908866392875811,0.8930546816524854,1.209742816392933,1.0938166230093462,1.0652382203479693,1.2723446225542583,0.5520102496661019
1.1031566970788245,1.058787029804928,3.9577971980408724,1.9257096734490906,1.2225322500430913,4.241159103786394,2.4481212414914966
1.9540142361747823,2.1039155110111416,6.4207512227640136,1.9024166680367778,0.8737498363712985,6.417212347634215,-3.4087069630167037
0.7045265901795377,0.6934994053056664,2.10971541802816,0.6379392313683672,0.5386451644121272,2.0074328039106306,-1.0061192979055535
0.37624297273306667,0.21997841058440445,0.4320996250484317,0.28521657798191474,0.432642666139327,0.4167382156000348,0.21686546938457457
0.453289127848054,0.402622222834034,0.14329632893105745,0.5281293487103215,0.617292179259687,0.17078290653251244,0.317992077395361
0.5638336112739062,0.4939441289588499,1.604805723503334,1.0472306121847204,0.7061975003917117,1.6557723181411343,1.6984817758881117
1.1299553597275178,1.0959922508187412,0.7333421125933997,1.0838339064040712,1.2533071688964834,0.8323350530166833,0.4445679748114467
1.2907473356196664,1.332752748179371,0.24989114580451807,1.1037993396146235,1.342212490028508,0.35666227682533985,-0.10716106031090142
1.2605988401398895,1.1365797646519915,1.0182938882463057,1.0072997457636135,0.9045247552246931,1.0718635501006994,-0.5871787019885841
1.0629587031057879,1.062169322624365,1.7043940353883993,1.4132635543782084,1.1917573311896967,1.8495266211528776,1.3444658626501942
1.5319352994578903,1.5356903173456269,5.479158067901557,2.3216907654584107,1.6875754682721467,6.124223468876547,2.5138288351460796
2.436390163851233,2.235824930969208,2.784005966472788,2.6311549802219956,2.4740456167477545,3.326532455932057,0.8020706762623415
2.751274449973358,2.787138660537536,1.4612845419377007,2.744292435081799,2.863861255557404,1.9258909558492088,0.12443726595670336
2.8082216081018285,2.7533157323431596,0.8115685194834347,2.591224113800886,2.7168255321467467,1.169135812909084,-0.5748278667462697
2.5904824740812096,2.7262573897876594,1.5753069529206667,2.6244998358184763,2.6176619047302574,2.0008445263592964,-0.13354698795626263
2.546934647277085,2.577436505732404,0.808765558280606,2.5579483917832984,2.7168255321467467,1.1699412861400214,0.21347856994561235
2.63738013371642,2.6518469477600326,0.5619266749054121,2.524672669765708,2.7612781927127603,0.8918854002195105,-0.11590573154210687
2.6005319725744696,2.6146417267462194,2.048733418864388,2.444810936923492,2.0979077196507236,2.3935451249577793,-1.7251469235958785
1.9406149048504369,2.073474875636205,0.6183682916419545,1.9323648178526096,2.0705522362254856,0.8525000652368174,0.18810138822361233
2.0176610599654263,1.9922998479697018,-0.021023291729276316,1.799261929782251,2.0739716716536396,0.16367499974550165,-0.3463718005585302
1.8970670780463144,1.8434789639144489,-0.09853405937238419,1.7593310633611416,2.046616188228402,0.0829611046318268,0.07021623268137223
1.9305654063571795,2.005829019247452,0.009975333318887874,1.8591582294139124,2.087649413366261,0.1988654774962429,0.006288394924637974
1.9406149048504369,1.9415654556781385,0.28452658321546004,1.6927796193259637,1.827772320826493,0.4568421773622967,-0.811986695713072
1.6491794485459166,1.7048049583175064,0.6932819892732843,1.985605973080752,1.8346111916828038,0.9291720358526293,0.983526051847574
2.0109613943032527,2.039651947441828,1.260885306558857,1.7959343575804902,1.5884118408556571,1.4515127497528313,-1.3231337220047528
1.5285854666268046,1.53230802452619,0.14252076734700456,1.3467121103430302,1.3593096671692835,0.26603697826792755,-0.4999384963897764
1.3577439922413963,1.2312839635962443,0.20420811936195768,1.1137820562199008,1.126788058054756,0.2919600237833887,-1.0492389073036592
0.995962046484058,0.9133484385691117,-0.28773418547750396,0.9873343125530588,1.1199491871984453,-0.1899637601864229,0.3222675981636176
1.1132061955720842,1.1129037149159282,-0.29830468167783764,1.1404026338339721,1.2909209586061863,-0.19020821108001407,0.027556630677785684
1.1299553597275178,1.275253770248934,0.2921017789401199,1.4931252872204244,1.4242789403042244,0.43833678345495497,1.5309117723461219
1.6659286127013477,1.67098203012313,-0.11095218818011632,1.4997804316239434,1.6191867597090492,0.028019122403574844,-0.7827008070406046
1.3912423205522588,1.3361350409988104,-0.5296865410447956,1.426573843185244,1.5644757928585733,-0.39787080279961656,0.37777835286227274
1.5319352994578903,1.5898070024566295,-0.3367748221125831,1.3833154045623788,1.5576369220022626,-0.20689897807031749,-0.13366735057608536
1.4917373054848537,1.5898070024566295,-0.28110811385560186,1.4432117041940402,1.5952507117119654,-0.14755011675259236,-0.02100793841769778
1.4917373054848537,1.1636381072074915,-0.29884969737627315,1.2369022276849821,1.3900845860226756,-0.17882945507128284,-0.4919331457142583
1.3242456639305313,1.3496642122765605,-0.2144801896360473,1.2102816500709108,1.3661485380255918,-0.09632846981786035,0.29402796534767334
1.4347901473563835,1.413927775845874,-0.25369797143781975,1.3267466771324756,1.3490513608848187,-0.13901448463001512,-0.8820180959221059
1.1299553597275178,1.062169322624365,0.9845817773106941,0.8309384190703872,0.4087066181422432,0.9467372904653844,-1.999705569641581
0.44658946218588,0.4195336869312234,-0.4043358693748455,0.28521657798191474,0.45315927870825673,-0.3627506661674443,0.020107030500378383
0.4599887935102279,0.4499743223061604,0.5206556958574365,0.22532027835025323,0.029149285617058335,0.43915851950634155,-1.7560836706017178
-0.10613295494338368,-0.12501545699822833,-0.27884396385853627,0.07890710147285898,0.04966589818598804,-0.27119489062100527,1.0806354674621022
0.23554999382743522,0.4567389079450367,-0.24227664336074928,0.30185443899071107,0.4668370204208757,-0.21309656364549126,0.35597941750748374
0.3561439757465472,0.35527012336190755,-0.39825971173506763,0.3717334552276499,0.5728395186936734,-0.34578172052826744,0.6109906425259205
0.5604837784428205,0.5379139356115394,-0.732034640227272,0.325147444403024,0.473675891277184,-0.6640173758825312,-0.417928273138055
0.4298402980304487,0.4229159797506603,-0.7295810899275745,0.5381120653155987,0.5352257289839707,-0.6542383244322535,0.25692491215775304
0.5202857844697839,0.524384764333787,-0.3752617799879932,0.6113186537542958,0.7267141129606414,-0.3118240475774779,0.7653905857575248
0.7782229124634392,0.7611452616944192,-0.563309176665026,0.7577318306316901,0.9079441906528473,-0.4772177863618606,-0.02100793841769778
0.7782229124634392,0.7577629688749823,-0.6247398586146883,0.5680602151314283,0.5899366958344491,-0.5541465162066321,-0.9200396627542082
0.4767379576656592,0.4161513941117865,-0.3460753566285455,0.2685787169731208,0.2445737175908129,-0.325033627927607,-1.3024744879079002
0.05800885377985301,0.10498045472352766,-0.45051721454467525,-0.07083364760629596,-0.04607829380234732,-0.44211050888596,-0.584930884832751
-0.1195322862677292,-0.010017501137351531,-0.08752581988639875,0.28521657798191474,0.032568721045212475,-0.07795510754760818,1.655120314026067
0.3996918025506719,0.6901171124862295,0.1433564145443062,0.7876799804475221,0.5865172604062949,0.18012403691525788,0.030597269483580217
0.4164409667061032,0.5210024715143501,-0.39684737327147657,0.4482676158681053,0.20012105702479935,-0.3668750612247079,-0.5569144660706626
0.24224965948960678,0.3485055377230337,-0.400355687325486,0.21866513394673662,0.3574150867199214,-0.36847720659995237,-0.19892362209952116
0.18530250136113896,0.2538013387787808,-0.5092722906674165,0.18206183972738804,0.090699123323845,-0.4749655281473181,0.5259763454989069
0.35949380857763297,0.5751191566253527,-0.44278494718972927,0.5447672097191154,0.6856808878227844,-0.38196637039231357,0.49687087361816573
0.5269854501319554,0.5852660350836659,-0.7341443310120189,0.38837131623644383,0.6275504855441518,-0.6617572949441999,0.26478890366628105
0.6207807694023765,0.6393827201946662,-0.3464239511510619,0.6412668035701254,0.774586208954809,-0.277615320728622,0.7282139692369567
0.8686683989027744,0.7340869191389191,-0.5743499080994802,0.677870097789474,0.8634915300868337,-0.4944339157487489,-0.34814008241799
0.7581239154769221,0.6833525268473557,-0.4562320421243459,0.5447672097191154,0.5352257289839707,-0.3996482683332493,-1.1917475976812193
0.3661934742398069,0.18615548239002808,-0.7774616497090335,0.21200998954321762,0.3232207324383727,-0.712801061670366,-0.20733438364427995
0.30589648328025093,0.3113003167092204,-0.8647588616100284,0.2619235725696018,0.49761193927426783,-0.7891980769843241,0.27037947615517927
0.3996918025506719,0.385710758736847,0.27517037154156876,0.7244561086140999,0.603614437547068,0.3193237020708739,1.2381591343735556
0.8083714079432184,0.8761432175552984,-0.40646205104801114,0.6878528143947513,0.9147830615091554,-0.32913061806672433,0.11848427735541334
0.8552690675784288,0.7273223335000428,-0.4315962875878747,0.8608865688862192,0.9489774157907042,-0.3429208268219088,0.11793230137440046
0.9021667272136393,0.9607005380412381,-0.6367280813906707,0.8009902692545577,1.0242049952101098,-0.5460414925706445,0.03830318228505343
0.9222657242001564,0.7848213114304824,-0.6634261766362308,0.6246289425613315,0.801941692380047,-0.5851299969705905,-0.6032504409207468
0.7246255871660572,0.7239400406806059,-0.12717775289911784,0.8808520020967715,0.8771692717994527,-0.04672006763299558,0.9022046588829262
1.0328102076260086,1.089227665179865,1.175630678956073,1.3167639605271984,1.2054350729023158,1.2828415832053963,0.35054955847152747
1.1601038552072946,1.3056944056238708,-0.1752367734829704,1.2568676608955367,1.3935040214508323,-0.059968698384366484,0.1531500395951341
1.2204008461668505,1.0283463944299884,-0.5271851508410713,1.0372478955794453,1.1507241060518398,-0.4221681467438194,0.007875129958528883
1.2304503446601103,1.2312839635962443,-0.6107000713537323,1.0372478955794453,1.3319541837440456,-0.5016547519795641,0.01747116673959625
1.243849675984456,1.298929819984997,-0.6289510763780342,1.0605409009917584,1.270404346037259,-0.524077257168923,-0.36694078034904254
1.1232556940653438,1.1298151790131177,-0.621121169901559,0.9573861627372293,1.1199491871984453,-0.5243134635317256,-0.6421189779937124
0.908866392875811,0.7712921401527324,-0.6578006610958185,0.7876799804475221,0.94555798036255,-0.5682845744971415,-0.4557113914467862
0.7614737483080078,0.6732056483890426,-0.15279136813598754,0.534784493113838,0.261670894731586,-0.13676882448523256,-1.8216327310347042
0.15850383871244556,0.14895026137621478,-0.3411413154688624,0.0822346736746173,-0.04265885837419318,-0.333212907689523,-0.7591018849408789
-0.07598445946360449,-0.08781023598441502,0.28922191468337777,-0.18064353026434166,-0.8496456194187305,0.15611773775593216,-1.388875208023838
-0.5014132290115846,-0.2569248769562945,-0.01749064953294608,-0.07083364760629596,-0.05975603551496631,-0.05597318043644273,1.8057670067891811
0.0446095224555075,-0.11825087135935448,-0.00374165704697917,-0.16067809705378702,-0.251244419491637,-0.05633581553412254,-0.052966843262387896
0.03456002396224777,-0.11486857853991517,-0.6606560339341168,-0.21059168008017123,-0.04607829380234732,-0.6308052200853781,-0.7993830955055483
-0.209977772707062,-0.4328041035670502,-0.1482109830586326,-0.3969357233786747,-0.6649961062983706,-0.2171473148371555,-2.038322826419512
-0.8296968464580556,-0.47677391021973853,0.5430188100384483,-0.2571776909047971,-0.7299653794333114,0.3765326916213711,2.5820369635945255
-0.07598445946360449,0.2504190459593439,0.4168832700454367,0.1521136899115561,0.29244581358498056,0.3698568845829655,0.6790816090185124
0.14175467455701424,0.11512733318184082,-0.2714901705566081,0.12882068449924317,0.23089597587819147,-0.25290747455004065,0.6442755375913237
0.3527941429154614,0.43644515102841036,1.8236584262989481,1.0938166230093462,0.5728395186936734,1.8547659873041473,2.65282421378305
1.2170510133357648,1.062169322624365,0.3432605967183397,1.1537129226410077,1.2635654751809482,0.4535627329456687,0.09455602249079634
1.2572490073088014,1.3530465050959974,1.0367870317609549,1.5563491590538443,1.5713146637148816,1.221691394828084,1.3420128518383125
1.7329252693230777,1.67098203012313,0.8070310760264178,1.7593310633611416,1.800416837401255,1.0011321766558188,-0.38136982125591684
1.6022817889107062,1.67098203012313,0.9271988737252961,1.7593310633611416,1.8722249813925067,1.1455026369397836,0.44578524765025684
1.7697734304650286,1.5390726101650638,0.3213944950556136,1.5330561536415312,1.6465422431342873,0.47981578860121277,-0.7027979084377297
1.5218858009646306,1.5255434388873137,0.2049730679980183,1.3766602601588598,1.441376117445,0.3279306805712822,-0.6975070577204185
1.2806978371264066,1.3801048476514974,0.42717080872468327,1.5896248810714346,1.4516344237294623,0.5750285172045053,1.4831156093577331
1.8066215916069792,1.745392472150759,0.8056069816819738,1.8990890958350193,1.8414500625391121,1.0265186209832555,0.19947673006601865
1.8870175795530548,1.765686229067383,0.8816518562931601,2.0754504225282457,1.9029999002458988,1.1372396849931092,0.9284634810901748
2.2354001939860453,2.2121488812331447,2.143540679316982,1.958985395466681,1.3216958774595808,2.3070288416399882,-2.2877438324146686
1.3811928220590015,1.3868694332903737,0.03193891082702018,1.2735055219043332,1.4003428923071406,0.14867394625055377,-0.6101704213064587
1.17350318653164,1.2312839635962443,-0.2215438412674782,1.2601952330972952,1.3798262797382133,-0.10449728820602315,0.06597517501590969
1.2036516820114194,1.075698493902115,1.121423332686095,0.924110440719639,0.38477057014515936,1.0724828263498314,-2.8650755165421664
0.21545099684091576,0.27747738851484405,-0.27178602689140896,0.24528571156080786,0.23431541130634803,-0.2543291918921867,0.24125814655415423
0.299196817618077,0.2673305100565309,-0.35485063185695037,0.04563137945526873,0.16592670274325066,-0.34262539045178014,-0.8956886650804016
0.01781085980681647,0.04748147679308806,-0.6948690760149651,-0.004282203571115461,0.17960444445586965,-0.6518343776986838,-0.09576015380462656
-0.005637970010788771,-0.06751647906779112,0.036124004410692606,0.34511287761357623,-0.03240055208972833,0.03351147819494176,1.3595076561656811
0.42649046519936296,0.24365446032046767,-0.47993826569281434,0.26525114477136247,0.23431541130634803,-0.4430804179831109,-0.48436519810140144
0.27574798780047177,0.3011534382509073,-0.6048288252482674,0.25859600036784347,0.26850976558789674,-0.559844779165557,-0.5218652358588578
0.11495601190832322,0.22674299622328067,-0.6696647940183523,0.0057005130341618495,0.1248934776053937,-0.6276436332035897,-0.44442890261463985
-0.019037301335134284,-0.040458136512288585,-0.22401518866457815,-0.17066081365906435,-0.4187967554712227,-0.26501396735592014,-1.521070704314684
-0.4880138976872379,-0.5275083025113019,-0.4177099798824997,-0.7197102269492952,-0.6957710251517639,-0.46479772397500513,-1.3305793328568745
-0.8799443389243531,-1.3291117007180109,0.9352371205346662,-1.4384658225292344,-1.7284405244545193,0.49160050832903984,-3.5322262840208523
-1.8915938539124608,-1.9818942148694656,0.8025220426147956,-1.9808600914159487,-2.65852696091263,0.25332914076729707,-3.5348099619793527
-2.8027483839679745,-3.1487852375754337,1.7908312719497717,-2.2004798567320414,-3.154345097995079,0.8824090606877122,3.266273341807658
-2.035636665649178,-2.296447447077161,0.8166880423187987,-1.9276189361878049,-2.1319339049767883,0.3369641208415949,0.30714330883493346
-1.9518908448720167,-1.6436649329257067,0.5231621476209726,-1.5715687105995941,-1.7865709267331507,0.18059780233074343,1.9426734326418462
-1.4460660873779623,-1.5489607339814537,0.12221183006893376,-1.235483918221937,-1.407013594207966,-0.08592719702712351,0.3854115824693716
-1.33552160395211,-1.7113107893144581,-0.20429290249629725,-1.7412748928893014,-1.646374074178803,-0.3795882150584191,-1.2263152068459633
-1.667155054229668,-1.7620451816060227,-0.6167816171055678,-1.8044987647227224,-1.6976656056011261,-0.6978473463195483,-0.2479448512394453
-1.7274520451892241,-1.812779573897586,0.15592590031802084,-1.3985349561081275,-1.8481207644399387,-0.07927355428387206,1.565194783665404
-1.3087229413034178,-1.2039668663988197,0.24503857943019128,-1.092398313546301,-1.2052669039468316,0.03355349471562093,-0.17884278797800868
-1.3522707681075425,-1.4035221427456375,-0.3941467861977429,-1.4051901005116454,-1.379658110782728,-0.5024610327699613,-0.30151513518349393
-1.4293169232225311,-1.454256535037202,-0.4700834087394078,-1.3419662286782243,-1.277075047938083,-0.5555617702278608,0.876467338994874
-1.1847791265532202,-0.9029428054688741,1.1110525231841395,-0.4967628894314431,-0.6991904605799181,0.8608505283543236,2.412509726851817
-0.5047630618426704,-0.4869207886780505,0.5087022508956444,-0.2538501187030388,-0.4187967554712227,0.38336260927924287,1.3018648737827239
-0.10948278777446947,-0.05398730779003866,1.8359738544253392,0.5281293487103215,0.15908783188694237,1.7019989620602811,2.247779300279727
0.5939821067536855,0.21659611776496754,0.7752284793488059,0.5614050707279117,0.39160944100147005,0.7627990926127297,0.4052093174069643
0.7346750856593168,0.9268776098468617,0.32253057031915894,0.6945079587982703,0.6514865335412358,0.3424545129720024,-0.5423767390212533
0.5604837784428205,0.39247534437572323,-0.44061484423948777,0.4582503324733826,0.6104533084033787,-0.3810998726960249,0.294492840462588
0.6643285962065011,0.7171754550417297,0.543248376267328,0.7377663974211355,0.432642666139327,0.5473560150649047,-1.271772301689148
0.24894932515178073,0.37894617309797074,0.03973632535502659,0.30185443899071107,0.38819000557331346,0.04603695236501228,0.6588526289466292
0.4666884591723995,0.5548253997087265,0.07862379956005396,0.6246289425613315,0.5454840352684355,0.11333505818761119,0.5535923752987765
0.6542790977132414,0.8930546816524854,0.3131230899426587,0.7776972638422448,0.7780056443829632,0.36038030911843694,0.4030034776700914
0.7949720766188728,0.6833525268473557,0.004126619318391232,0.5946807927454996,0.5728395186936734,0.042391009991280384,-0.2205089807815162
0.7279754199971429,0.8626140462775459,-0.5238562772461933,0.6579046645789217,0.8429749175179064,-0.4514215652031664,-0.041072043249718936
0.7212757543349689,0.6630587699307294,0.9574165490773497,0.9573861627372293,0.8258777403771309,1.0107887783965048,0.40057916997376336
0.8619687332406004,0.845702582180359,-0.4913782072479021,0.7810248360440031,1.0139466889256474,-0.40547536505604337,-0.02100793841769778
0.8619687332406004,0.6562941842918532,-0.2063129546895399,0.8242832746668707,0.8429749175179064,-0.12292803552254607,0.37573989724367424
0.995962046484058,1.062169322624365,-0.21940574043733657,0.924110440719639,1.0207855597819557,-0.1336932758284999,0.07707078631982191
0.995962046484058,1.0384932728883016,-0.20224933854134858,0.8808520020967715,0.8703304009431444,-0.12418320142831654,-0.02100793841769778
0.995962046484058,1.0046703446939254,0.1631471134081067,0.9939894569565778,1.0413021723508855,0.24553847791160835,0.2732282357948613
1.0964570314166528,1.058787029804928,2.093867021153193,1.8558306572121541,1.2225322500430913,2.3473392033300087,2.605111045828425
2.0009118958099927,1.8400966710950095,2.1927367548211176,1.7360380579488288,1.3490513608848187,2.3812377949817787,-1.93950868395344
1.2907473356196664,1.0486401513466148,0.9783643858245572,0.9906618847548195,0.7916833860955822,1.0167390368504874,-0.8729665882505249
0.9926122136529721,0.9911411734161752,0.15692384398154324,1.0472306121847204,0.8395554820897498,0.22862744568887433,-1.0609329024689278
0.6375299335578077,0.7104108694028559,-0.11254968176714233,0.6213013703595732,0.7369724192451063,-0.061183700910581375,-0.02100793841769778
0.6375299335578077,0.6901171124862295,-0.04767648604102283,0.6179737981578125,0.7061975003917117,0.0014538484787712403,0.26207329877461066
0.7313252528282287,0.7171754550417297,-0.047220129277353806,0.5447672097191154,0.6378087918286167,-0.012094674734931275,-0.8233428931399239
0.4633386263413137,0.5007087145977261,0.8460940720636255,0.29187172238543374,-0.03923942294603904,0.7292971462485619,-1.3758188756279186
0.021160692637902254,0.033952305515338,-0.2443117169573041,-0.11741965843092184,0.015471543904439347,-0.258642872262692,-0.5974925558168162
-0.15973028024076574,-0.1216331641787914,0.188081499973469,0.2086824173414593,0.005213237619974498,0.1597290248257684,1.8349992859969537
0.41309113387501745,0.4127691012923471,-0.1422145041668585,0.47821576568393726,0.6104533084033787,-0.10233442368944191,0.102699108403315
0.453289127848054,0.4093868084729102,-0.30513337896833126,0.2818890057801564,0.40528718271408903,-0.27700685163895605,-0.565462509268978
0.27574798780047177,0.21659611776496754,0.12701378084514342,0.6678873811841991,0.37451226386069447,0.15408239094581963,1.3876532106355752
0.7279754199971429,0.6596764771112925,0.21032738189819658,0.49152605449097286,0.3232207324383727,0.2034420649060565,-1.716424796723219
0.1618536715435337,0.20306694648721746,-0.3080496538004931,0.38171617183292483,0.418964924426708,-0.27092608513006056,0.600913053448363
0.35949380857763297,0.385710758736847,-0.4877048210335816,0.27856143357839813,0.44973984328010014,-0.4422571293636533,-0.01065036217698257
0.3628436414087188,0.28424197415372027,-0.5633868960995542,0.23530299495553056,0.33689847415099167,-0.515529917812626,-0.23845289641729686
0.2924971519559054,0.3654170018202207,-0.5573891109987964,0.1421309733062788,0.275348636444205,-0.5175343354733213,-0.06268412056136191
0.2790978206315575,0.2335075818621545,-0.5613787630632875,0.07225195706933998,0.18644331531218036,-0.5281814180270378,-0.6573249885715666
0.0747580179352843,0.09821586908465142,-0.6549843112509072,-0.03755792558870571,0.20695992788111006,-0.6140756367149172,-0.13787148395970836
0.03790985679333355,0.02718771987646176,0.05724817937069523,-0.07083364760629596,-0.186275146356695,-0.009750368523636511,-1.2894808683714765
-0.36072025010595316,-0.3786874184560487,0.04272623771864275,-0.5899349110806961,-0.7333848148614667,-0.08864844923220697,-1.5029079645935173
-0.8095978494715373,-0.747357335774746,-0.3494582746201228,-0.709727510344019,-0.6718349771546801,-0.4047643586769437,0.07136215946071274
-0.7827991868228463,-0.7439750429553078,-0.755797847162653,-0.8461579706161372,-0.7539014274303952,-0.7531365422606429,0.025055929678115825
-0.7693998554984997,-0.9570594905798756,-0.4845171812850627,-0.7030723659405013,-0.76415973371486,-0.5147949000433859,0.864559741279134
-0.5114627275048432,-0.4936853743169267,-0.43589567445761807,-0.5433489002560702,-0.422216190899378,-0.4634036147190058,-0.1331874382772251
-0.5449610558157082,-0.53089059533074,-0.4039493947918027,-0.7197102269492952,-0.6171240103042028,-0.45171360475547917,-0.606210996018223
-0.7191523630322034,-0.7439750429553078,-0.5727858861176606,-0.5200558948437572,-0.6137045748760476,-0.5811241138091732,0.3108868856451809
-0.6220072109306967,-0.5850072804417414,0.24263025661655332,-0.18064353026434166,-0.4187967554712227,0.1561876518215878,2.0991012983526978
0.004411528482470959,-0.013399793956788447,-0.1485906000445111,-0.10410936962388384,-0.09736982522467034,-0.1781476184156069,-0.9191271254781915
-0.27697442932879196,-0.18251443492866792,-0.5307110987163602,-0.31041884613294196,-0.28885820920133987,-0.5310305456832074,-0.24045908501789418
-0.34397108595052067,-0.3583936615394224,-0.625441292838918,-0.33703942374701323,-0.2854387737731857,-0.6130715789001653,-0.07621577404038966
-0.36072025010595316,-0.3380999046227973,-0.42533807707099813,-0.24719497429951978,-0.14866135664699218,-0.4264371608739148,0.6757062529933248
-0.14968078174750601,-0.06751647906779112,-0.7047234431400028,-0.24053982989600314,-0.022142245805263482,-0.671536548406599,0.08742993513396852
-0.11618245343664342,-0.10810399290104133,-0.38752985803872647,-0.10410936962388384,0.0701825107549153,-0.37980615568437676,0.0006128642030146821
-0.10948278777446947,-0.08781023598441502,-0.2840601461586917,-0.23721225769424484,-0.28885820920133987,-0.3173081461678418,-1.0797753164764956
-0.4377664052209417,-0.6661823081082431,-0.47798972844142756,-0.5999176276859721,-0.593187962307119,-0.4991009661781689,0.023550670029041813
-0.42436707389659617,-0.5173614240529899,0.12330300439866544,-0.5866073388789366,-0.8872594091284334,-0.02077327537927752,-1.2559421474226091
-0.7961985181471919,-0.7980917280663092,0.17866781510429636,-0.5034180338349621,-0.593187962307119,0.06336201296504224,0.7285132191002196
-0.5784593841265719,-0.47677391021973853,-0.02547191297540377,-0.2605052631065578,-0.422216190899378,-0.08733577171139167,1.2434822696451715
-0.20327810704489044,-0.20619048466473114,-0.19839357289768347,-0.14071266384323242,-0.04607829380234732,-0.21441594077560994,0.752724223400503
0.03456002396224777,0.00012937732096162134,-0.5329969644377793,-0.11409208622916116,0.104376865036464,-0.511900052785186,-0.351550813345419
-0.06928479380143293,-0.09119252880385194,-0.6801890830758888,-0.14404023604499308,0.03940759190152319,-0.6429533047596959,0.14045213265541476
-0.019037301335134284,-0.0438404293317279,0.5380952185506346,0.4549227602716243,0.12831291303354783,0.51967900561876,1.2754748806789744
0.38629247122632404,0.39585763719516015,-0.33101460377072994,0.2619235725696018,0.5523229061247462,-0.29194619509880726,0.1753226930315713
0.44993929501696817,0.4499743223061604,-0.20145549003152433,0.30518201119246935,0.30270411986944296,-0.18716636972839296,-1.0383056153703256
0.118305844739409,0.09145128344577759,-0.39704901928333036,-0.11409208622916116,0.03940759190152319,-0.39203019860568156,-0.793518303785477
-0.12623195192990078,-0.13516233545654147,-0.7168886572332722,-0.23721225769424484,0.012052108476285206,-0.6817259231967182,-0.042648729453776076
-0.1329316175920747,-0.14869150673429155,-0.3711903265858999,-0.3004361295276647,-0.24782498406348166,-0.39557758231515305,-0.8763463574822951
-0.39756841124790393,-0.3922165897337988,0.11431138830734051,-0.14404023604499308,-0.2204695006382437,0.04853120482970101,0.622641442255445
-0.20327810704489044,-0.20957277748416805,-0.15941156181746313,-0.07083364760629596,-0.11104756693728934,-0.18412739784692408,-0.26075593222051907
-0.27697442932879196,-0.300894683608984,-0.5210626227823733,-0.28047069631711,-0.35382748233628186,-0.5191164676890884,0.4617845841027335
-0.12958178476098892,-0.2535425841368576,-0.618118522000352,-0.34036699594877157,-0.21021119435377883,-0.60814346986013,-0.7786691104035812
-0.36407008293704013,-0.3550113687199855,-0.3115894801462335,-0.5167283226419978,-0.593187962307119,-0.36708490593927,-1.0276899467664284
-0.6689048705659071,-0.6966229434831813,-0.8200037333742412,-0.7762789543791984,-0.5589936080255703,-0.7982502367185308,0.2864941547749272
-0.5784593841265719,-0.5579489378862401,3.4435895814180513,0.23197542275377223,-0.3504080469081265,3.1674950212103496,3.4563401337551993
0.453289127848054,0.36203470900078377,2.189189091221475,0.1620964065168334,-0.18969458178485035,1.9132303431276314,-1.6954625619791814
-0.09273362361903817,-0.2569248769562945,-0.3349636000806044,-0.29710855732590635,-0.172597404644076,-0.3578711253048519,-0.7113857390892826
-0.30712292480856995,-0.2569248769562945,-0.24135413326603372,-0.35700485695756784,-0.3504080469081265,-0.2878233786613537,-0.47215163058231513
-0.4444660708831144,-0.17574984928979168,0.36606488298358536,-0.03755792558870571,-0.14866135664699218,0.28008066346618626,0.5697684816361677
-0.2669249308355322,-0.3651582471782974,0.013636147271740536,-0.13738509164147408,-0.24782498406348166,-0.0419503039093029,0.49421923062178974
-0.10948278777446947,-0.1216331641787914,-0.47393770489796627,-0.17066081365906435,-0.12130587322175419,-0.4709683073225685,-0.19386791850892635
-0.16308011307185152,-0.11825087135935448,0.2704432012296741,0.05561409606054604,-0.011883939520798631,0.22421184260102273,1.0538548204404052
0.16855333720570528,0.15909713983452795,-0.3768355985371903,-0.05086821439574134,0.19328218616848863,-0.3641226680775693,-0.3686533191704836
0.05800885377985301,0.08130440498746444,-0.8097637080467754,-0.12074723063268016,0.104376865036464,-0.7585156727920399,-0.329569550607065
-0.039136298321653745,0.010276255779274775,-0.8554052623541044,-0.10743694182564452,0.10779630046461813,-0.7993310010342339,-0.04247671460604204
-0.045835963983827686,-0.050605014970601735,-0.8710996898451219,-0.14736780824675141,0.090699123323845,-0.8152961775172645,-0.042489849372744935
-0.052535629645999254,-0.294130097970109,-0.5603649816158381,-0.45350445080857793,-0.19653345264115984,-0.5574106329090964,-1.0635184358878746
-0.3774694142613857,-0.2907478051506709,-0.5440342670736513,-0.5034180338349621,-0.5589936080255703,-0.561714973375429,-0.7963558380776995
-0.6119577124374369,-0.6289770870944298,-0.6682821718091397,-0.5599867612648652,-0.43931336804015236,-0.6633157539089539,-0.07764049237903978
-0.6287068765928694,-0.645888551191618,-0.8397808803198361,-0.6564863551158754,-0.4837660286061647,-0.8119785289808081,-0.1571456448708099
-0.6689048705659071,-0.5579489378862401,-0.9670559243749751,-0.7662962377739211,-0.5418964308847972,-0.9222334961224599,-0.06656380407586295
-0.6823042018902526,-0.7338281644969946,-0.8635494753672747,-0.8028995319932696,-0.76415973371486,-0.8402999933708619,0.2754898757611998
-0.5952085482820044,-0.5985364517194915,0.720969701100096,-0.10743694182564452,-0.4256356263275334,0.591867494984475,1.935323056072949
-0.0156874685040485,0.044099183973651146,-0.339572885031723,-0.17398838586082266,-0.172597404644076,-0.3523986267626389,-0.8029449098302409
-0.26022526517336064,-0.2772186338729208,-0.5679258090416777,-0.4901077450279265,-0.4187967554712227,-0.5714155625442271,-1.0727301261802622
-0.5818092169576589,-0.49706766713636363,-0.3215925918192864,-0.31041884613294196,-0.3469886114799724,-0.3417383924373817,1.447175995092789
-0.14633094891642023,-0.1216331641787914,-0.6663151843558586,-0.33703942374701323,-0.2854387737731857,-0.6521763468318708,-1.061690127914157
-0.46791490070071967,-0.35162907590054737,-0.7096943847034745,-0.3836254345716391,-0.35382748233628186,-0.6884467931199322,0.03484981445540442
-0.4511657365452872,-0.42603951792817396,-0.9641860199617335,-0.5699694778701414,-0.38802183661782935,-0.9131255768193578,-0.15485361868211392
-0.4913637305183249,-0.5072145455946768,-0.023220335239805972,-0.7163826547475368,-1.106103276530342,-0.16048154423884592,-2.663378887277214
-1.281924278654727,-1.339258579176324,0.052385163324499086,-1.4051901005116454,-1.8583790707244023,-0.19420288079042122,-1.8371553585572606
-1.7843992033176943,-1.7451337175088346,-0.4418924799016381,-1.8743777809596611,-1.960962133569047,-0.5790758140832019,0.40033826305467857
-1.6738547198918419,-1.7451337175088346,-0.7944451421908084,-1.5416205607837634,-1.5848242364720164,-0.8196830550949662,0.5845920636985494
-1.5130627439996922,-1.4745502919538271,-0.9056789602697661,-1.5016896943626554,-1.3215277085040953,-0.9012386690554474,0.5743240311653174
-1.3522707681075425,-1.3696992145512623,-0.7444784033863087,-1.172260046388517,-1.2052669039468316,-0.7639774511324695,1.3327441851041848
-0.9804393238569469,-0.8927959270105622,0.047411119514691166,-0.6831069327299466,-0.9761647302604592,-0.07343148101191108,1.6230407852760895
-0.5114627275048432,-0.5275083025113019,-0.8189982790090626,-0.7030723659405013,-0.47350772232169985,-0.794060487272375,-0.2565848881227027
-0.5818092169576589,-0.6289770870944298,-0.6314449558801023,-0.6331933497035624,-0.5897685268789636,-0.6355936729533639,0.11451673236788668
-0.5416112229846212,-0.4564801533031122,-0.48836380346584213,-0.42688387319450666,-0.30595538634211417,-0.49440478612544264,0.5865082123755417
-0.36072025010595316,-0.294130097970109,-0.16719738374073947,-0.24386740209776148,-0.422216190899378,-0.22128069827793975,-0.7398400406671609
-0.5784593841265719,-0.5917718660806165,-0.5283334718138385,-0.6831069327299466,-0.6820932834391449,-0.5542986168855133,-0.2806800347163238
-0.6555055392415604,-0.5951541589000534,-0.5740307032790962,-0.5034180338349621,-0.514540947459558,-0.5783247469310554,0.6159477705352541
-0.46791490070071967,-0.3583936615394224,-0.5128650184769955,-0.5699694778701414,-0.5795102205945001,-0.5396117797748763,-0.9482466361111793
-0.7459510256808944,-0.8657375844550608,-0.3683119318142644,-0.9360024200636294,-0.9966813428293877,-0.4435251233947842,-1.3405834604581015
-1.1311818012558368,-1.0213230541491902,-0.6463888030338796,-1.1689324741867577,-1.1471365016682002,-0.6835225889066279,-0.19984758250614199
-1.1814292937221331,-1.220878330496008,-0.6611734559677723,-1.2987077900553579,-1.0890060993895678,-0.6973067677511439,0.23064934915113
-1.1110828042693173,-1.1024980818156918,-0.8638433723886,-1.205535768406106,-0.9932619074012335,-0.854159021173973,0.35974091640880096
-1.003888153674552,-1.0348522254269403,-0.47310793564109116,-0.7829340987827161,-0.9248731988381362,-0.5181219462779759,1.4974203773141423
-0.5717597184643992,-0.6628000152888062,-0.5154005333904181,-0.7629686655721627,-0.6273823165886677,-0.5438762255146572,-0.15640196202707504
-0.6119577124374369,-0.5951541589000534,-0.5363851072652913,-0.7030723659405013,-0.5863490914508095,-0.5609763131195826,-0.4061093053548179
-0.7258520286943762,-0.7439750429553078,-0.8970228766111209,-0.8428303984143777,-0.620543445732357,-0.8664542861716364,-0.14698119934931714
-0.7627001898363269,-0.7101521147609314,-1.0258294506996108,-0.9160369868530748,-0.7880957817119438,-0.9759394293534578,0.10541890872349535
-0.7258520286943762,-0.7439750429553078,-0.6360046048898416,-0.9493127088706651,-0.9453898114070659,-0.6648813221088226,-0.9829855673500687
-1.0072379865056378,-0.7980917280663092,-0.762577888168505,-0.9792608586864958,-0.8359678777061116,-0.7648491861619402,-0.00923322900923884
-1.003888153674552,-0.990882418774252,-0.8769221163898222,-1.1356567521691674,-0.9009371508410524,-0.8622594692176293,-0.18579860834207967
-1.0507858133097614,-1.0179407613297522,0.0851146785521464,-0.7962443875897518,-0.8975177154128983,-0.0453015861302563,1.3981439695391167
-0.6488058735793877,-0.6864760650248694,-0.2424996785447106,-0.8927439814407631,-0.9932619074012335,-0.3449561514035749,-1.6805672730180892
-1.1378814669180095,-1.2107314520376948,-0.02742698127170892,-1.2687596402395271,-1.4548856902021337,-0.2252763999662018,-1.0470520353319726
-1.425967090391444,-1.4508742422177638,-0.6084724952082095,-1.5516032773890396,-1.4206913359205862,-0.6742188405023904,-0.47573345044890913
-1.549910905141643,-1.576019076536955,-0.9141956061194048,-1.641447726836533,-1.5608881884749326,-0.9136496657037886,0.45213495921676866
-1.4226172575603582,-1.3764638001901373,-0.6937065500195005,-1.5682411383978347,-1.5677270593312433,-0.7454892465716818,-0.8318561217970086
-1.6437062244120628,-1.5895482478147052,-0.9172648706787787,-1.7678954705033738,-1.6874072993166613,-0.9231426977319058,-0.222223889455128
-1.697303549709446,-1.6538118113840197,-0.9973620953856723,-1.8444296311438304,-1.6361157678943394,-0.9848721211463364,0.08017991015875985
-1.670504887060755,-1.684252446758958,-0.6167006321485804,-1.634792582433014,-1.6087602844691002,-0.6854923511300568,0.9375143111004068
-1.4159175918981843,-1.461021120676077,0.23450873898447427,-1.2853975012483223,-1.3625609336419535,0.014801732088785213,1.0839209115972792
-1.1144326371004043,-1.1464678884683814,-0.5671757185328063,-1.2687596402395271,-1.0684894868206392,-0.6228896133994921,-0.31856881516372787
-1.1981784578775656,-1.1464678884683814,-0.703349148013061,-1.3452938008799837,-1.2702361770817736,-0.7417049035330127,-0.6572286984757066
-1.3757195979251478,-1.339258579176324,-0.6367589405779098,-1.418500389318681,-1.2018474685186775,-0.6853488896258023,0.3213113988973744
-1.281924278654727,-1.2580835515098212,-0.32165251415641216,-1.2155184850113836,-1.157394807952664,-0.4250677922344701,0.8749581221844847
-1.03403664915433,-1.1227918387323181,-0.6890726103738152,-1.1689324741867577,-0.9932619074012335,-0.7155344713241237,-0.4696504977079451
-1.1613302967356147,-1.1363210100100682,-0.9578381708533527,-1.2887250734500806,-1.0548117451080203,-0.9336979375463448,-0.032967128968114864
-1.1646801295667006,-1.1430855956489432,-0.8965828474597477,-1.235483918221937,-1.0445534388235553,-0.8831892875925489,-0.03297120364973765
-1.1680299623977877,-1.1904376951210698,-0.6930456082737645,-1.3353110842747065,-1.1676531142371287,-0.7252753827614126,-0.5954403875961285
-1.3288219382899373,-1.2817596012458845,2.98362915043921,-0.6032451998877316,-1.3112694022196318,2.352367468992863,0.8914708416247021
-1.0775844759584536,-1.0483813967046904,0.6104941373361575,-0.8062271041950291,-0.9453898114070659,0.3814238723654904,0.524470088930311
-0.9234921657284766,-0.9705886618576268,-0.47488699227684705,-1.0957258857480605,-1.0035202136856973,-0.5389099345832399,-0.9201227126492998
-1.1814292937221331,-1.1363210100100682,-0.8318869696031612,-1.1190188911603733,-1.0650700513924838,-0.830757134857405,0.1347799062677652
-1.1378814669180095,-1.09235120335738,-1.0056687681411862,-1.2621044958360095,-1.0445534388235553,-0.9705423889181866,0.11023026002482515
-1.1010333057760588,-1.1667616453850065,-0.8514175696030888,-1.3452938008799837,-1.208686339374987,-0.8555266075365812,-0.7460733381529457
-1.3053731084723321,-1.322347115079136,-0.9570740385979069,-1.5016896943626554,-1.3762386753545726,-0.9442568362964402,-0.8220463442587218
-1.5264620753240377,-1.4745502919538271,-1.04237552644798,-1.6148271492224606,-1.4275302067768956,-1.0123244553251882,-0.17005151870506321
-1.5666600692970756,-1.5489607339814537,-0.974044958818214,-1.6946888820646755,-1.513016092480766,-0.962705113766058,-0.2081066069223046
-1.6169075617633717,-1.6132242975507682,-0.9427547226144459,-1.7479300372928193,-1.670310122175887,-0.94195062266263,-0.40974996953804543
-1.7207523795270512,-1.6470472257451447,-0.9437505436883699,-1.8377744867403127,-1.8378624581554739,-0.9489043130672261,-0.8832789658680928
-1.9485410120409297,-1.931159822577902,-0.9251798440153153,-1.817809053529758,-1.789990362161306,-0.9304352520001768,0.8889708997615713
-1.7140527138648785,-1.6538118113840197,-0.8716642986783124,-1.8344469145385531,-1.7660543141642222,-0.895112473336946,-0.6292305316654478
-1.8748446897570283,-1.8601316733697124,-0.6000353648304516,-2.0474115354511278,-2.008834229563215,-0.7092891011687013,-0.8591614179043147
-2.092583823777648,-2.100274463549782,-0.8483416107226734,-1.9176362195825276,-1.9643815689972024,-0.8816426192181888,0.16393207978562943
-2.0456861641424378,-2.0089525574249656,-0.8495893668543224,-1.9675498026089118,-1.8754762478651765,-0.8817356807431852,0.8068616565411333
-1.8346466957839904,-1.8533670877308375,-0.6437982640670199,-1.8011711925209628,-1.7660543141642222,-0.7168575640279803,0.35129674905027725
-1.7375015436824837,-1.7113107893144581,-0.01842736465035903,-1.435138250327476,-1.5164355279089203,-0.2135089390265954,1.9226114786491728
-1.2249771205262565,-1.227642916134883,-0.41190339112172636,-1.2887250734500806,-1.171072549665284,-0.4987314572001657,0.01510332327859504
-1.214927622032998,-1.1870554023016315,2.0920698408677887,-0.6232106330982851,-0.9864230365449229,1.638419207597899,2.74467774476287
-0.4444660708831144,-0.45986244612255034,0.5152917486660037,-0.42688387319450666,-0.3367303051955075,0.3675462689165339,0.012432236302333532
-0.4344165723898547,-0.4328041035670502,-0.36242664396222507,-0.47014231181737187,-0.2751804674887209,-0.38907187148347866,0.3242117530307556
-0.33057175462617516,-0.2907478051506709,-0.08512762019238422,-0.1872986746678583,-0.15550022750330167,-0.13336975337171186,-0.009980242608640921
-0.3272219217950882,-0.2975123907895459,-0.6510376008067542,-0.4368665897997816,-0.18969458178485035,-0.635317812864826,-0.0761291055386272
-0.34397108595052067,-0.2907478051506709,-0.557080192574159,-0.3270567071417359,-0.14524192121883803,-0.5475468384853375,0.33232220956752173
-0.2367764353557554,-0.32457073334504727,-0.3711695905182842,-0.423556300992746,-0.2991165154858047,-0.3915824391832934,-0.534791444779304
-0.3942185784168182,-0.40574576101154886,-0.7979635793644413,-0.42022872879098766,-0.21705006521008832,-0.7608584232343674,0.42274793464431076
-0.26022526517336064,-0.2839832195117946,-0.726195396241907,-0.30376370172942296,-0.07685321265574187,-0.6911575413171025,0.3076552452581092
-0.15973028024076574,-0.2535425841368576,0.034434259814195026,0.0922173902798946,-0.07001434179943115,0.016697891835982054,1.487676296632808
0.30589648328025093,0.18277318957059116,-0.15983558990878638,0.21866513394673662,0.39160944100147005,-0.13892904990728053,0.24956608939997063
0.392992136888498,0.4567389079450367,0.14593405469745213,0.3916988884382021,0.33689847415099167,0.14142941351777058,-0.7645600586630705
0.15180417305027397,0.1523325541956541,-0.5115452575751219,-0.034230353386947396,0.14199065474616682,-0.4864806123740101,-0.2636702639852277
0.0747580179352843,0.14895026137621478,-0.850102706984904,0.012355657437678481,0.2958652490131347,-0.7853706678866482,0.29771082215142824
0.17525300286787923,0.172626311112278,-0.3345818605051274,0.3151647277977467,0.31296242615390785,-0.3003702250381175,0.494883212810354
0.3393948115911159,0.3248294879869705,-0.5915598645637985,0.35509559421885356,0.4087066181422432,-0.5383638584310023,0.4562853355118025
0.4934871218210905,0.4195336869312234,-0.6087641063638133,0.22532027835025323,0.2958652490131347,-0.5643272925446384,-1.1572914263534122
0.1216556775704948,0.18277318957059116,-0.7462711752163931,-0.004282203571115461,0.19328218616848863,-0.6953132895980847,-0.11622024667448326
0.09150718209071798,0.11174504036240149,-0.9058298274073797,-0.007609775772873777,0.23773484673450218,-0.8390564584107829,-0.09526331128543851
0.06805835227311274,0.04748147679308806,-0.352388917751105,0.21866513394673662,0.1693461381714048,-0.32156654977130855,1.0739223964207079
0.41309113387501745,0.3721815874590969,-0.6438252046273081,0.27856143357839813,0.4668370204208757,-0.5861614241824313,-0.33027555547024073
0.3125961489424225,0.2504190459593439,-0.7678993835679686,0.12882068449924317,0.4258037952830163,-0.7059282594709811,-0.20821744736573297
0.2522991579828665,0.18277318957059116,-0.9807895689053839,0.0988725346834136,0.36767339300438623,-0.9027976190910405,-0.14648328132191743
0.21210116400982998,0.2673305100565309,-0.9261864413133545,0.10885525128869092,0.3574150867199214,-0.8527609649905651,-0.02100793841769778
0.21210116400982998,0.24027216750103075,-0.29808393235959774,0.10885525128869092,-0.080272648083896,-0.2975864007787839,-1.2382862650464104
-0.17647944439619942,-0.15545609237316776,-0.8313830994877113,-0.2505225465012805,-0.080272648083896,-0.7845765422331668,0.10943980197623243
-0.1362814504231605,-0.22310194876191813,-0.8067328133762967,-0.37031514576460345,-0.23414724235086268,-0.7687677708343019,-0.24844651108169083
-0.20662793987597622,-0.15883838519260468,-0.7248996369301083,-0.14071266384323242,-0.11104756693728934,-0.6905910402011887,-0.2281273068326594
-0.270274763666618,-0.3347176118033592,-0.9475387130171301,-0.48678017282616814,-0.21705006521008832,-0.8943670976895994,-0.306116236311772
-0.35737041727486624,-0.34148219744223424,-0.8998620851132464,-0.5067456060367216,-0.3127942571984237,-0.8562282005687212,-0.4300604534911142
-0.4813142320250652,-0.47677391021973853,0.08216525866702395,-0.12740237503619678,-0.30253595091395885,0.014552241295073529,1.4219585049808579
-0.049185796814913474,-0.09119252880385194,0.03696814196638808,-0.13072994723795747,-0.35382748233628186,-0.03868070376029747,-1.557434570673668
-0.5282118916602757,-0.5105968384141137,-0.7306560999211333,-0.5200558948437572,-0.30253595091395885,-0.7091904419429489,0.5407869968788069
-0.36072025010595316,-0.3989811753726738,-0.8531073141995864,-0.6032451998877316,-0.2854387737731857,-0.8162071793641317,-0.09842062635225585
-0.3841690799235584,-0.33133531898392227,-0.9415794610813906,-0.5433489002560702,-0.30253595091395885,-0.8915673090933955,-0.26484254575124894
-0.4578654022074599,-0.42603951792817396,-0.14144580017996985,-0.30376370172942296,-0.23414724235086268,-0.18696600202306124,0.6486459100762303
-0.2568754323422725,-0.27045404823404456,-0.417201211483361,-0.30376370172942296,-0.14524192121883803,-0.42354061562914747,0.29660070794066523
-0.15973028024076574,-0.1994258990258549,-0.575322217411698,-0.40691843998395205,-0.2922776446294952,-0.5719872985481937,-0.9761461591690995
-0.45451556937637416,-0.4666270317614254,-0.5477390023035799,-0.3470221403522905,-0.2922776446294952,-0.5414923737412477,0.9050521908643526
-0.17647944439619942,-0.05398730779003866,-0.5402207899458326,-0.1872986746678583,0.025729850188904196,-0.5208067367177778,0.6094894734862802
0.01781085980681647,0.006893962959837858,-0.7879302616086411,-0.2006089634748963,-0.05291716465865803,-0.7447813047840374,-0.7685300922869854
-0.21667743836923595,-0.20619048466473114,-0.8828650407132659,-0.34369456815053223,-0.13156417950621782,-0.8334608565537386,0.0008144254455943518
-0.209977772707062,-0.2163373631230443,-0.8383187426387426,-0.23055711329072584,-0.1144670023654447,-0.7924946357931848,0.24069777678253174
-0.12958178476098892,-0.1419269210954177,-0.8747644224249256,-0.2937809851241457,-0.06317547094312288,-0.8226218427458857,-0.2807774830985668
-0.209977772707062,-0.1622206780120416,-0.9829799180948723,-0.3769702901681201,-0.2136306297819342,-0.9231238053751555,-0.5335149640181608
-0.36741991576812594,-0.2535425841368576,-0.7740733436053986,-0.30376370172942296,-0.13156417950621782,-0.7358509736966289,0.22244243537136302
-0.29372359348422444,-0.22986653440079435,-0.9225555068910032,-0.4435217342033006,-0.24782498406348166,-0.8725194129234368,-0.39465871697953575
-0.4076179097411637,-0.33133531898392227,-0.9703944312611077,-0.3902805789751557,-0.21021119435377883,-0.9116575429080234,0.44552534381999
-0.2669249308355322,-0.18589672774810484,0.12413097761818803,0.07557952927110066,-0.12130587322175419,0.08461293738679297,1.4260130469698031
0.17525300286787923,0.15909713983452795,0.051606009665741095,0.1521136899115561,0.261670894731586,0.04171766700282075,0.5054116036517406


==> pic/Before_setting/____________________/____________SVM/min/Fengdong Co., Ltd.-Ԥ����-����20230509113627.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.6737869786550557,-0.6449568663531757,-0.6060207334321385,-0.6993109813504469,-0.6554443425732948,-0.5489244746129762,0.046917948470207575
-0.664780849813032,-0.681157184991514,-0.6530012634602994,-0.7252754685846852,-0.6412532262137904,-0.5807196103218852,-0.3019335272552747
-0.7008053651811271,-0.6856822248213063,-0.5853308695139933,-0.7166206395066056,-0.7453214128501544,-0.538655286483651,-0.09347943391108746
-0.7098114940231511,-0.7037823841404754,-0.2990453510343258,-0.552178887023098,-0.664905086812964,-0.33555644636476134,1.0723546717614432
-0.5702164969717815,-0.622331667204214,-0.4691394708235159,-0.5608337161011772,-0.5702976444162696,-0.4494291347060539,0.21446983950823428
-0.5386950460246978,-0.5816063087360834,-0.5758123723314795,-0.5954530324134947,-0.522993923217922,-0.5228639185597507,0.010621091301338356
-0.5341919816036859,-0.540880950267953,-0.544136150745941,-0.5954530324134947,-0.5182635510980874,-0.5013187630366166,-0.2244718218051953
-0.5612103681297573,-0.5635061494169143,-0.6217525736998417,-0.6300723487258121,-0.6176013656146169,-0.5564485222567023,-0.8689306142372912
-0.6737869786550557,-0.6540069460127601,-0.6310940691235923,-0.6949835668114074,-0.6412532262137904,-0.5648498736272561,0.36155016491191366
-0.6242532700239243,-0.6675820655021371,-0.09678469906570882,-0.3704274763834317,-0.5986798771352778,-0.1685020552262237,2.630146696620769
-0.27751730960600557,-0.14720248507602443,0.9376573816879178,-0.006924655104099016,-0.1445641536311434,0.6888200359107297,2.0744647494353905
0.02418800660179391,-0.10647712660789393,0.2813702532335938,-0.18434865120472577,-0.1445641536311434,0.14827946631120428,-1.588892672985774
-0.2189774721328501,-0.1698276842249854,-0.16367498362862953,-0.20598572389992367,-0.12091229303196938,-0.18865419187521307,0.4086121117766782
-0.15593457023868357,-0.28295367996979254,-0.46993742297869984,-0.2146405529780036,-0.22971085178816847,-0.4259651974867602,-0.6599887523754107
-0.25049892307993377,-0.21507808252290808,-0.30444238730973544,-0.2232953820560828,-0.2060589911889953,-0.2982460831619603,0.847350222373786
-0.12441311929159991,-0.15172752490581662,-0.48123950264297793,-0.22762279659512236,-0.1351034093914741,-0.43146665653887023,-0.534537073543441
-0.20096521444880275,-0.3825045562252231,-0.30948549319373286,-0.3314807455320747,-0.5088028068584177,-0.3306870661241419,-2.661987702906411
-0.5882287546558288,-0.6268567070340065,-0.38679047202841366,-0.6041078614915741,-0.8493895994865189,-0.40766207870323756,-0.8413968417192325
-0.6963023007601152,-0.6540069460127601,-0.4939088212593705,-0.6041078614915741,-0.6601747146931294,-0.4720959330338706,0.012192185373838723
-0.6917992363391035,-0.6630570256723449,-0.5087339342774218,-0.6300723487258121,-0.6223317377344515,-0.48141941584166464,0.7853481074138353
-0.5882287546558288,-0.5182557511189916,-0.4952332448717801,-0.5738159597182964,-0.6743658310526337,-0.47306989454181814,-0.19349959682289322
-0.6107440767608887,-0.6902072646510984,-0.5480513228856537,-0.6430545923429312,-0.8020858782881714,-0.5143816868598771,-1.3272309736857724
-0.7818605247593421,-0.87120885784279,-0.4205889962554317,-0.5565063015621377,-0.8493895994865189,-0.4281619649135848,1.4213387417543641
-0.6017379479188647,-0.5363559104381608,-0.17624064597852898,-0.3704274763834317,-0.5135331789782528,-0.2302435753364068,1.7571006799169766
-0.36757859802624393,-0.3960796757145997,-0.3670339898284472,-0.38773713453959,-0.3432397826642022,-0.36211086974539736,-0.0871345990053629
-0.3765847268682684,-0.36440439690605353,-0.38635997859571863,-0.348790403688233,-0.3243182941848637,-0.37394510996637,-0.05514567296087943
-0.3810877912892802,-0.55445606975733,-0.48050655960307614,-0.474285425320384,-0.541915411697261,-0.4521850815383358,-0.44140012995782846
-0.43962762876243494,-0.3870295960550153,-0.19220967079675813,-0.25358728382936063,-0.3006664335856897,-0.22755277481571995,0.5983701127712576
-0.3540694047632084,-0.36440439690605353,-0.3150846134849829,-0.30984367283687597,-0.3006664335856897,-0.3156987695398325,0.6160102941688032
-0.26400811634297006,-0.269378560480416,-0.28670294271024893,-0.23195021113416195,-0.26755382874684636,-0.2905784438741509,0.4137199512278892
-0.20096521444880275,-0.23317824184207764,-0.2605728981094765,-0.19733089482184452,-0.1824071305898213,-0.26355997099476547,0.06905737748899984
-0.18745602118576724,-0.19245288337394714,-0.1415162354600097,-0.17136640758760624,-0.19186787482949055,-0.1737407622893475,-0.6957406165569174
-0.28652343844802924,-0.12457728592706269,-0.16492496485706026,-0.2232953820560828,-0.17767675846998665,-0.19311267577869973,0.698739347135549
-0.1829529567647546,-0.21507808252290808,-0.3552002101897976,-0.2146405529780036,-0.1682160142303174,-0.3365681211328252,-0.05354399266220522
-0.18745602118576724,-0.20150296303353152,-0.2764632757921759,-0.1756938221266466,-0.17294638635015203,-0.27174617431473014,0.6191608685517322
-0.09289166834451626,-0.11552720626747831,-0.3370671277190359,-0.18434865120472577,-0.10672117667246547,-0.31768402230288273,-0.7095929854379425
-0.1964621500277909,-0.19697792320373933,-0.3827638922541313,-0.12809226219720965,-0.10672117667246547,-0.3508512730289954,0.0689503336525644
-0.1829529567647546,-0.17887776388456977,-0.43309038075118833,-0.19733089482184452,-0.2060589911889953,-0.3974427009121146,-0.6033300672787614
-0.2685111807639819,-0.269378560480416,-0.49467953393711617,-0.2579146983684002,-0.1824071305898213,-0.4425279753579502,0.695318779983958
-0.16494069908070724,-0.23317824184207764,-0.0826164048029602,0.010385003052060086,-0.1824071305898213,-0.1077850159266445,1.0714988301546473
-0.002830379924277912,0.029274068285874973,-0.3850615878798675,-0.04154397141641645,0.02099887056307215,-0.34271166646979884,-0.40247921757572064
-0.0613702173974326,-0.06575176813976262,-0.0756277055317906,0.032022075747258,-0.002652990036101017,-0.08960414373992392,1.2505334760865225
0.1322615527060804,0.18312542249881264,-0.2479918792756521,0.08827846475477412,0.1771011505176184,-0.2183806841494433,-0.13600863014934772
0.11424929502203225,0.110724785222136,-0.5217957573103236,0.0493317339034171,0.14398854567877514,-0.4444548050329508,-0.193242654966093
0.08723090849596123,0.08357454624338286,-0.4205394898763024,0.06231397752053585,0.09668482448042796,-0.36216500908777244,-0.5084891566099808
0.0106788133387584,-0.05670168848017824,-0.5788615484669983,-0.032889142338337285,0.011538126323402884,-0.4957058206203864,0.006093704541422286
0.015181877759770236,0.033799108115667165,-0.6021193090018442,-0.019906898721217765,0.08249370812092406,-0.5111544066952588,-0.08112422022014115
0.006175748917746563,-0.011451290182255538,-0.4248257770442005,-0.045871385955456034,-0.19186787482949055,-0.38607543224370255,-1.7123184420992272
-0.2550019875009456,-0.2512784011612464,-0.5830106510451672,-0.30984367283687597,-0.3101271778253589,-0.514100257770477,-0.614292612646952
-0.3405602115001729,-0.3010538392889621,-0.704738647199486,-0.35744523276631296,-0.2580930845071771,-0.6032540434497489,0.2635125902235552
-0.3000326317110656,-0.3191539986081309,-0.6498026541109685,-0.30984367283687597,-0.3006664335856897,-0.5622728905801188,0.5753563929704697
-0.21447440771183826,-0.1200522460972705,-0.6137324305917157,-0.2232953820560828,-0.2817449451063503,-0.5338444214804565,-0.946803636480407
-0.3495663403421966,-0.3825045562252231,-0.7148692465186353,-0.40071937815670955,-0.3243182941848637,-0.6124317911722585,-0.0868240213920149
-0.35857246918422025,-0.2558034409910386,-0.5849008514010389,-0.27955177106359813,-0.18713750270965593,-0.5119033968179577,0.7767323210740634
-0.24599585865892193,-0.24222832150166201,-0.6202388631415292,-0.3401355746101538,-0.2580930845071771,-0.5413478482448822,-0.4887103556095825
-0.3135418249741011,-0.37345447656563874,-0.6953725448383986,-0.40071937815670955,-0.3053968057055243,-0.5977756473474115,-0.21263476725148556
-0.3405602115001729,-0.3372541579273004,-0.7024995255910063,-0.4266838653909478,-0.33377903842453294,-0.6040016549486568,-0.43685230595665825
-0.39910004897332757,-0.3915546358848075,-0.7673618767624717,-0.40937420723478873,-0.3053968057055243,-0.6500329591752865,0.2680827348333201
-0.35857246918422025,-0.37345447656563874,-0.6402681057464475,-0.4266838653909478,-0.46149908566007053,-0.562070268539112,-0.9506901876422797
-0.4891613373935663,-0.4820554324806533,-0.7220981285110019,-0.4959224980155819,-0.4047346202220537,-0.6195749477109836,0.47434284627780454
-0.4216153710783876,-0.40060471554439187,-0.7080081157532133,-0.46563059624230485,-0.3574308990237061,-0.6089839493492893,-0.08808473644469332
-0.43062149992041127,-0.41417983503376926,-0.6695718236917014,-0.4569757671642249,-0.35270052690387144,-0.581271657064822,0.10749070741112828
-0.4126092422363639,-0.3960796757145997,-0.7088314426699303,-0.4786128398594236,-0.4520383414204013,-0.6114092458826257,-0.8994757819377709
-0.5341919816036859,-0.5318308706083685,-0.7169279294409974,-0.5262143997888598,-0.5182635510980874,-0.6183872251941906,-0.12373607182768091
-0.5477011748667214,-0.540880950267953,-0.7278409050530638,-0.6127626905696534,-0.541915411697261,-0.6272941578733763,-0.056707723270610015
-0.5522042392877337,-0.5454059900977452,-0.632258602487898,-0.5911256178744551,-0.6081406213749475,-0.5632347686771506,-0.05675088255539632
-0.5567073037087454,-0.5182557511189916,-0.6373912147353435,-0.6041078614915741,-0.5277242953377567,-0.565311546318672,0.2473503233886278
-0.52068278834065,-0.5635061494169143,-0.6955488153360223,-0.5997804469525346,-0.5040724347385831,-0.604515188469915,-0.02300032185016949
-0.52068278834065,-0.5227807909487838,-0.6827821292989344,-0.5435240579450189,-0.4567687135402359,-0.5936059099106925,0.4118593771855856
-0.4621429508674949,-0.5092056714594069,-0.7231042707125391,-0.5565063015621377,-0.5182635510980874,-0.6228201475203131,-0.38498667268488657
-0.511676659498626,-0.6042315078850449,-0.46318408010520795,-0.6863287377333278,-0.6790962031724683,-0.45502354303104336,-0.8571518380141794
-0.6242532700239243,-0.6404318265233832,-0.11281493044129583,-0.7209480540456452,-0.792625134048502,-0.24010854163684453,-1.4357149680489822
-0.8088789112854136,-0.9255093358002972,0.006742499836350885,-0.8810623919901133,-1.081177833358421,-0.19704667955771096,-2.3895019989232043
-1.1015780986511894,-1.142711247630327,-0.15373546284517453,-1.2012910678790494,-1.3508090441890006,-0.33888773206291267,-2.102936241972628
-1.3357374485438098,-1.3870633984391105,-0.1963244041013808,-1.2748571150427237,-1.3697305326683396,-0.36150486306170015,0.8455066933321244
-1.2456761601235713,-1.2965626018432648,-0.4251929432622337,-1.2532200423475255,-1.27985346239148,-0.4784481384204512,0.18720053868239103
-1.2231608380185115,-1.2603622832049264,-0.3088393508510638,-1.2662022859646447,-1.2183586248336278,-0.414308891244054,-0.18983062508297163
-1.241173095702559,-1.269412362864511,-0.3938476904683339,-1.244565213269446,-1.2514712296724713,-0.4625240730275234,-0.4007593842658447
-1.2817006754916664,-1.233212044226173,0.0302304613778426,-1.0671412171688195,-1.2136282527137932,-0.20832266862054621,2.6171768194560117
-1.002510681388927,-0.9979099730769737,-0.14366486350250335,-1.05848638809074,-1.081177833358421,-0.30094372955864357,-0.758425535220023
-1.0880689053881534,-1.12913612814095,-0.42166171978370065,-1.1277250207153748,-1.1048296939575946,-0.46628658873948714,-0.3017228526288398
-1.1195903563352372,-1.0929358095026118,-0.49085719539903516,-1.1493620934105733,-1.1710549036352806,-0.510039356043718,-0.5059167415897006
-1.1736271293873803,-1.2105868450772115,-0.5437370649791782,-1.2056184824180889,-1.1710549036352806,-0.5389654684186743,0.09998189235255026
-1.1601179361243446,-1.1653364467792884,-0.4747023571253146,-1.1450346788715335,-1.1379422987964374,-0.49699188438080155,-0.02300032185016949
-1.1601179361243446,-1.174386526438873,-0.352330010218118,-1.1926362388009701,-1.2278193690732975,-0.4357397567360222,-0.6350557686949708
-1.2276639024395237,-1.219636924736796,-0.5153377708109875,-1.248892627808486,-1.232549741193132,-0.5274039758173138,0.10232069832787934
-1.2141547091764877,-1.2286870043963807,-0.4606437154704012,-1.1883088242619302,-1.185246019994785,-0.4932917896122456,0.22645571516039453
-1.187136322650416,-1.1834366060984576,-0.6005741542145425,-1.2272555551132873,-1.204167508474124,-0.5729393744197218,-0.3524901707349537
-1.2231608380185115,-1.2422621238857572,-0.6989346275370093,-1.287839358659843,-1.2278193690732975,-0.6290534993531552,-0.1064154734665724
-1.2321669668605355,-1.2558372433751341,-0.5929095137092781,-1.248892627808486,-1.237280113312967,-0.5702968106882305,-0.06484030266093481
-1.2366700312815473,-1.219636924736796,-0.5561632758298166,-1.2748571150427237,-1.2940445787509838,-0.5525372196475439,-0.7354108059253777
-1.31322212643875,-1.3010876416730568,-0.601846841101348,-1.3138038458940808,-1.2893142066311492,-0.5778300743257346,0.020070246631500692
-1.3087190620177382,-1.3146627611624337,-0.43996774551390233,-1.365732820362557,-1.5447543011022247,-0.5039273546958122,-1.3130095181364354
-1.4438109946480961,-1.427788756907241,-0.6044959808306228,-1.447953696604311,-1.435955742346026,-0.5862657975733246,0.11263872400291593
-1.4303018013850604,-1.4368388365668259,-0.5114115566280716,-1.4825730129166284,-1.6062491386600761,-0.5468652250693414,-1.7772807459466322
-1.6059213138045259,-1.5906901907797635,-0.2556656971082145,-1.409006965752954,-1.558945417461729,-0.40571074049514116,2.6273750622321868
-1.3582527706488696,-1.3010876416730568,-0.2845421026067293,-1.3224586749721603,-1.3366179278294963,-0.4088177304527691,0.6775761010277771
-1.2862037399126787,-1.3056126815028495,-0.32369093552235695,-1.2315829696523273,-1.2609319739121407,-0.4204145653642711,0.5741333848665935
-1.2231608380185115,-1.2422621238857572,0.3083326192630964,-1.006557413622264,-1.2088978805939585,-0.037982671339866964,1.6870102862860514
-1.038535196757022,-1.0703106103536504,-0.19008681970942412,-1.0844508753249782,-1.062256344879082,-0.3269396842906922,-0.2580005112479371
-1.0655535832830938,-1.0838857298430273,-0.08829267314440445,-0.9459736100757086,-1.0480652285195777,-0.25179876477104657,0.6883420805397678
-0.9844984237048792,-0.952659574779051,-0.16217377763579868,-0.9286639519195499,-0.9392666697633786,-0.2880389733685703,0.9774944017707828
-0.8674187487585686,-0.8802589375023744,0.10130637501283934,-0.6300723487258121,-0.8351984831270146,-0.09018030919753277,1.6453027104778475
-0.664780849813032,-0.6992573443106828,-0.3278123233033471,-0.7339302976627644,-0.6980176916518073,-0.370160879361334,-0.09273362320144503
-0.6737869786550557,-0.7083074239702676,-0.19141881187462526,-0.6560368359600504,-0.7027480637716419,-0.274592396743695,-0.5124282140928182
-0.7368298805492226,-0.7535578222681903,-0.2023302518382992,-0.6300723487258121,-0.6932873195319726,-0.2794530901372792,1.1168564526701619
-0.592731819076841,-0.47300535282106854,0.354723204367142,-0.3401355746101538,-0.5182635510980874,0.15506941051740558,2.6060896640698696
-0.24599585865892193,-0.3010538392889621,0.17805033030146342,-0.12376484765817007,-0.2344412239080031,0.059871015506745576,-0.3645210132737364
-0.2955295672900529,-0.3055788791187543,-0.26139977164271894,-0.27522435652455857,-0.3195879220650282,-0.2777043865811148,-0.18027471272596357
-0.31804488939511294,-0.2467533613314542,-0.3068252382951409,-0.2579146983684002,-0.17294638635015203,-0.30321733218446356,0.5782296545062173
-0.23248666539588642,-0.22412816218249326,-0.34271626627221285,-0.27089694198551895,-0.2817449451063503,-0.3335585339931385,-0.084876349809752
-0.2414927942379101,-0.21507808252290808,0.0808775347583606,-0.14107450581432918,-0.16348564211048192,-0.0018433631716041458,0.38014019913827446
-0.1829529567647546,-0.22865320201228545,0.35866773664159696,0.0926058792938137,-0.17294638635015203,0.24834421609268384,2.603755367984491
0.2043105834422714,0.44105269279697307,0.23666833291543385,0.31330402078483705,0.11560631295976734,0.20135212211747977,0.5325147026131102
0.29437187186250974,0.20575062164777438,0.025792620338828415,0.5642940640491383,0.2858997092738175,0.05384994373122162,1.609147536402629
0.5645557371232256,0.35055189620112764,0.3420372495598308,0.6724794275251301,0.40415901226968587,0.35177390424252064,-0.5609429322743041
0.4699913842819754,0.5225034097332341,-0.17543713623868654,0.6032407949004953,0.4940360825465456,-0.09967116750240639,1.3890990305131878
0.7131568630166194,0.7261302020738875,0.2357375106112425,1.0403096633435025,0.8015102703358035,0.3850872544904539,2.6079544037081823
1.1904816916438845,1.2510348223297918,0.015099388699116045,1.3042819502249223,1.0995237138853922,0.1870943504125987,-0.6097630664395102
1.0734020166975744,0.8392561978186945,-0.030299533173950014,0.8325937654695978,0.697442083699439,0.05199591641574311,-2.308078783467936
0.6275986390173929,0.6673046842865874,-0.3001278003357471,0.7849922055401616,0.7636672933771256,-0.1892600096830979,0.40663169587112097
0.7041507341745957,0.7216051622440944,-0.4377045288508833,0.7460454746888046,0.7542065491374563,-0.3202892216871928,0.3997413710586097
0.7807028293317986,0.7894807596909789,-0.45743366188424056,0.8239389363915186,0.8961177127324979,-0.3313631721403564,0.4420178492778482
0.8662610533310259,0.8437812376484868,-0.45615560022806145,0.7460454746888046,0.8251621309349775,-0.33504660688438737,-0.38375563084810893
0.7987150870158467,0.8392561978186945,-0.39341891549931624,0.7460454746888046,0.8866569684928286,-0.2741029571953697,-0.2668410980831262
0.7536844428057276,0.739705321563264,-0.14677469774952548,0.7676825473840033,0.6454079903812572,-0.05401471723637783,0.7645757875289555
0.8977825042781087,0.7623305207122257,-0.3543073769017919,0.7373906456107254,0.8771962242531594,-0.23852914224914187,-0.6921365516796476
0.7716967004897749,0.7804306800313945,-0.5077996384828188,0.7244084019936059,0.6690598509804312,-0.39103492257061245,-1.1264081878829326
0.5690588015442382,0.6673046842865874,-0.6027058535616618,0.5945859658224161,0.6122953855424139,-0.48204102582476466,0.3352799021798837
0.6321017034384048,0.5858539673503264,-0.43874983008642915,0.6768068420641697,0.6927117115796044,-0.32367899365604985,0.4314684352322904
0.7131568630166194,0.7125550825845101,-0.2602183827091528,0.9191420562503918,0.782588781856465,-0.13701039378440097,1.6399616273235043
1.0148621792244188,1.255559862159585,-0.0708006141883369,1.3345738519982002,1.3549638083564675,0.10617438873157167,1.284452754326831
1.2670337868010875,1.3505856985852225,-0.015256248394994195,1.628838040652898,1.3644245525961367,0.22072242188850755,2.624040489443621
1.8028984529015073,1.8754903188411276,0.8648863681690097,2.1914019307280563,2.007755160893661,1.3683307178848767,2.6048328287646734
2.388296827633059,2.160567828118042,1.6412197749725899,2.8102222098107297,2.2584648832449017,2.5343692813586802,2.1644078799511846
2.924161493733479,2.73072284667187,1.0172239318480543,2.619815970092984,2.447679768038291,1.6649340474814274,-2.6538271899579082
2.2261865084766295,2.1469927086286646,0.7660426409226488,1.949066716541834,1.8421921366994447,1.1365186799635334,-2.078187362104329
1.7353524865863288,1.6763885663302673,0.2693603127864913,1.7629878913631283,1.681359484625064,0.556298640397871,0.2223916524938107
1.7893892596384717,1.7080638451388135,-0.0709020766714122,1.598546138879621,1.6766291125052293,0.15433490964368987,-1.2791645420411968
1.5101992655357321,1.50443705279816,-0.39343990269401363,1.451414044552272,1.605673530707708,-0.21087587533643226,-0.08682402139201867
1.496690072272696,1.613038008713175,-0.15825396198785147,1.6807670151213745,1.681359484625064,0.06605342691524625,0.01965208577245914
1.5056962011147204,1.450136574840653,-0.1870035302417579,1.5639268225673035,1.5725609258688655,0.02390459150537498,0.9351284794302991
1.708334100060257,1.6854386459898516,-0.23153744331316795,1.6028735534186604,1.7806972991415937,-0.014613126032092883,-0.4955344776942876
1.6047636183769824,1.581362729904629,-0.34478577185943626,1.5639268225673035,1.7002809731044033,-0.1456142869533482,0.1443596013928955
1.6407881337450778,1.5949378493940063,-0.35136416050535507,1.6028735534186604,1.7617758106622543,-0.14416534573123546,0.37197173674988593
1.7263463577443043,1.72163896462819,-0.4633580836933,1.559599408028264,1.7192024615837418,-0.27911363469185707,-0.7398391539227367
1.5687391030088869,1.5270622519471218,-0.26579955053943355,1.3735205828495571,1.2792778544391115,-0.09457766224886628,-1.9599374526744582
1.1544571762757891,1.2465097824999998,-0.12892797714090645,1.4167947282399547,1.4069979016746492,0.062036473430894634,1.9766622093126591
1.5507268453248395,1.66281344684089,-0.25193110990684725,1.5033430190207477,1.3171208313977896,-0.06674446934381467,-1.564843845477685
1.222003142590968,1.1876842647127004,-0.43472365250577344,1.2826448775297243,1.3455030641167982,-0.2707726743218375,-0.04543367326360111
1.2175000781699563,1.481811853649199,-0.32005605577733076,1.3302464374591607,0.9812644108895238,-0.17640254689538862,-1.504862674585825
0.9202978263831687,0.92975699441454,-0.12555247572198336,1.2610078048345257,1.0758718532862181,0.04003447817741742,1.7374508563067994
1.253524593538052,1.1379088265849848,-0.09314294546597336,1.1874417576708514,0.86773548001349,0.04183541202512599,-2.65445901345115
0.7221629918586439,0.7442303613930562,-0.3501332286296026,0.7676825473840033,0.758936921257291,-0.23802478071145314,-0.12209501324409176
0.7041507341745957,0.5903790071801185,-0.20104835106113886,0.8801953253990348,0.7210939442986131,-0.08872776182692364,0.3997413710586097
0.7807028293317986,0.8392561978186945,-0.36802016860088216,0.8109566927743999,0.8204317588151421,-0.25182078152613974,-0.24327208712133389
0.7401752495426912,0.821156038499525,-0.314227611992802,0.8066292782353603,0.7542065491374563,-0.1942174940086879,0.9642351804263375
0.9202978263831687,0.8754565164570329,-0.4444052940484608,0.8282663509305582,0.9008480848523334,-0.3191709863609222,-0.5939574607118894
0.8122242802788823,0.7216051622440944,-0.45666196200395687,0.7373906456107254,0.8157013866953073,-0.3369547176892851,-0.6065985781774625
0.7041507341745957,0.7759056402016024,-0.488542168884298,0.6811342566032094,0.8724658521333247,-0.36720414176083466,0.37487421265221144
0.7761997649107867,0.7487554012228483,-0.4779475112461608,0.6897890856812885,0.8157013866953073,-0.3586443050513973,-0.2189794141236471
0.7401752495426912,0.7849557198611867,-0.26823881832173463,0.6768068420641697,0.4703842219473724,-0.1847954597004996,-1.923428663732443
0.39343928912477255,0.4320026131373887,-0.5509942833406919,0.38687006794851153,0.4703842219473724,-0.44592824633819933,0.34937972936169676
0.4564821910189399,0.4817780512651036,-0.4747962144925414,0.5037102605025826,0.5271486873853889,-0.37134839203745157,0.6064728222879211
0.5645557371232256,0.5949040470099107,-0.6007715947221486,0.5037102605025826,0.574452408583736,-0.48479530641453844,-0.4328613583637936
0.49250670638703536,0.576803887690742,-0.5613785571490578,0.44312645695602765,0.4230805007490244,-0.4579639951579001,-0.9857742139518112
0.3258933228095934,0.3324517368819581,-0.5375837584335237,0.24839280269924177,0.34266417471183397,-0.4445119017333262,-0.42811079179047856
0.25834735649441426,0.30530149790320416,-0.6025936415398391,0.2830121190115592,0.30955156987299154,-0.49626869243434923,0.8272960623686291
0.3979423535457844,0.4274775733075965,-0.5639299272640108,0.3435959225581149,0.44673236134819844,-0.4594424027351447,-0.2887179419185427
0.35291170933566524,0.3777021351798808,-0.6279730831441962,0.3046491917067579,0.44673236134819844,-0.5162665944584676,-0.04984267206481527
0.3484086449146534,0.3369767767117503,-0.47713628670129893,0.2657024608554009,0.2102137553564617,-0.3974528076725185,-0.5335248583485129
0.2628504209154261,0.2962514182436198,-0.5913442492406462,0.28733953355059877,0.3852375237903465,-0.4873873050727562,0.2236033072527918
0.3033780007045342,0.3279266970521659,-0.5552007167921804,0.23541055908212302,0.18656189475728768,-0.46665670902604656,-1.2988827438962964
0.09173397291697306,0.09714966573275942,-0.5825023514272527,0.11424295198901162,0.16764040627794916,-0.4894114566189212,0.11963597636834863
0.11424929502203225,0.16955030300943608,-0.5806970139265947,0.0752962211376546,0.09668482448042796,-0.49269965862721016,-0.7323433764998658
0.0016726844967339253,0.029274068285874973,-0.48887401518930396,-0.03721655687737686,-0.1445641536311434,-0.43141834683676156,-1.0143857078751828
-0.15143150581767173,-0.07932688762913999,-0.4482781992943231,0.027694661208218417,-0.002652990036101017,-0.38839624425239694,1.4918955350913659
0.07372171523292492,0.17407534283922826,-0.4163650125366004,0.10558812291093245,0.11560631295976734,-0.35390853119464094,0.7505845407488924
0.19530445460024773,0.17860038266902045,-0.5387011620174026,0.07962363567669495,0.14871891779860977,-0.45585530646616584,-0.9415359090263361
0.0467033287068539,0.09262462590296723,-0.6168314056108195,0.019039832130139253,0.12506705719943662,-0.5205138983037962,0.2942327930498396
0.0962370373379849,0.11977486488172037,-0.6029300216639086,0.010385003052060086,0.04465073116224616,-0.5127450754490481,-0.9918785801924527
-0.05686715297642076,-0.04312656899080167,-0.6549353760475849,-0.08481811680681305,0.0020773820837336164,-0.5556387496186518,0.15450262704399167
-0.029848766450348934,0.020223988626290594,-0.6844796057815484,-0.0718358731896943,0.025729242682906783,-0.5789598373500155,-0.02300032185016949
-0.029848766450348934,0.060949347094421104,-0.30371767095765057,0.16184451191844856,0.16764040627794916,-0.2582924086622598,1.2405950852442071
0.16378300365316406,0.16955030300943608,-0.21894030017122246,0.20511865730884518,0.14398854567877514,-0.18445870180881274,0.9304171132206941
0.3168871939675697,0.3369767767117503,0.09769105650328891,0.5210199186587416,0.40415901226968587,0.13351698591610758,1.97964845165899
0.6501139611224529,0.7080300427547178,-0.2052790258193946,0.6508423548299315,0.6217561297820832,-0.12022074475928454,-0.7021015371088833
0.5285312217551309,0.4998782105842731,-0.42403396748258654,0.3998523115656303,0.4703842219473724,-0.3365813711503514,-0.5909749879003373
0.4294638044928681,0.386752214839466,-0.5481758566576734,0.3306136789409954,0.4609234777077023,-0.4470733316046879,-0.4979406445669744
0.3484086449146534,0.382227175009673,-0.41689565218232,0.4085071406437102,0.4798449661870417,-0.32622051631765664,0.5950030644372911
0.4519791265979272,0.4139024538182191,-0.5659302189844012,0.28733953355059877,0.4136197565093551,-0.4646263752778336,-0.7581171161747853
0.3258933228095934,0.4591528521161418,-0.33625926697541475,0.4344716278779477,0.5555309201043975,-0.2516514045087797,1.111308993982693
0.5150220284920946,0.4998782105842731,-0.532492974323245,0.36956040979235316,0.5271486873853889,-0.4298108062653189,-0.5408625597830303
0.42496074007185625,0.4320026131373887,-0.5846608880581836,0.31763143532387667,0.4136197565093551,-0.4815048822907989,-0.49841653667390495
0.34390558049364156,0.3686520555202964,-0.6780224236694655,0.24839280269924177,0.3852375237903465,-0.561493996176705,-0.049897452371380546
0.3394025160726289,0.35055189620112764,-0.6880668438633505,0.24839280269924177,0.4325412449886945,-0.5691885665115463,-0.049924926457709996
0.33489945165161705,0.3415018165415425,-0.506602710250043,0.22675573000404387,0.11560631295976734,-0.4305779091015143,-1.909649763317233
0.019684942180782074,0.029274068285874973,-0.6414795495128381,0.0060575885130197335,0.10614556872009723,-0.5413335724854208,0.2672991044800356
0.06471558639090125,0.08809958607317504,-0.7063059226362509,0.0017301739739801507,0.06830259176141933,-0.5940513336809446,-0.39627858202464955
0.006175748917746563,0.011173908966706215,-0.6267816759330219,-0.03721655687737686,-0.026304850635275025,-0.5338371768239575,-0.2560097177465915
-0.029848766450348934,-0.020501369841839916,-0.7263688032535763,-0.0978003604239318,0.04465073116224616,-0.6119378465789252,0.03577155754956775
-0.020842637608325262,-0.05217664865038605,-0.6029357986269089,-0.032889142338337285,-0.09253006031296157,-0.514891909693175,0.24088476290738786
0.019684942180782074,0.04284918777525154,-0.7207174343539245,-0.04154397141641645,0.07776333600108944,-0.6064861856381811,-0.11009014974922947
0.006175748917746563,-0.011451290182255538,-0.7287856578819584,-0.07616328772873389,0.07776333600108944,-0.6130752827110904,-0.19775736877248729
-0.020842637608325262,-0.05217664865038605,-0.628258238425459,-0.15405674943144793,-0.08306931607329147,-0.5397262127559271,-0.8732967060689695
-0.15143150581767173,-0.12910232575685487,-0.6507011546728036,-0.14972933489240833,-0.035765594874944295,-0.5550303456428691,0.09819134670515614
-0.1334192481336236,-0.09290200711851655,-0.6828643596140467,-0.18002123666568617,-0.1824071305898213,-0.5834947834699791,-0.6865039077051138
-0.23248666539588642,-0.22865320201228545,-0.6860030055499565,-0.27522435652455857,-0.18713750270965593,-0.5876444225806112,-0.05393833582996076
-0.23698972981689825,-0.23770328167186983,-0.6584710236560106,-0.23195021113416195,-0.1445641536311434,-0.564508892771994,0.3486921046238554
-0.1829529567647546,-0.18340280371436277,-0.7151386431223465,-0.2622421129074398,-0.15402489787081264,-0.6080678954498189,-0.23680601753438704
-0.21447440771183826,-0.19697792320373933,-0.6795788033152552,-0.2146405529780036,-0.13983378151130876,-0.580297609648947,0.5312816669279707
-0.1334192481336236,-0.12910232575685487,-0.6589251733865613,-0.23195021113416195,-0.13983378151130876,-0.5658054974095126,-0.5357076381926248
-0.20997134329082642,-0.23317824184207764,-0.474632814190969,-0.10212777496297215,-0.13983378151130876,-0.41921256103861343,1.0842701154755903
-0.047861024134397086,-0.07932688762913999,-0.6908883052800969,-0.14540192035336874,-0.021574478515440393,-0.5860163064843888,-0.20010572774568752
-0.07487941066046891,-0.10647712660789393,-0.6668909106659249,-0.14107450581432918,-0.06414782759395293,-0.5685929562874527,-0.5579105613023545
-0.15593457023868357,-0.2603284808208316,-0.4949054205030402,-0.3314807455320747,-0.33850941054436756,-0.45191257195794027,-1.1756460532767985
-0.3270510182371366,-0.3327291180975082,-0.6982384669324134,-0.3704274763834317,-0.28647531722618574,-0.5993120109603663,-0.30847889128102873
-0.36757859802624393,-0.4775303926508611,-0.4741077321299079,-0.5651611306402171,-0.6270621098542861,-0.45719437842657185,-1.6904915278850867
-0.6017379479188647,-0.5499310299275377,-0.4944729161022122,-0.5608337161011772,-0.4993420626187485,-0.46419261274056695,0.7643520443160658
-0.4981674662355904,-0.5092056714594069,-0.6271379463600798,-0.48726766893750273,-0.48042057413940953,-0.5550178028613962,-0.15595965557416816
-0.5161797239196382,-0.4911055121402377,-0.5980530217476989,-0.5651611306402171,-0.5750280165361042,-0.5403573453319253,-0.9918424630576459
-0.6467685921289842,-0.6178066273744218,-0.6151473843331683,-0.6127626905696534,-0.5513761559369307,-0.5506064679427738,0.8787613698345047
-0.5296889171826736,-0.5635061494169143,-0.7298778329565322,-0.634399763264852,-0.522993923217922,-0.6286058918763621,-0.3918948091512009
-0.5792226258138051,-0.5092056714594069,-0.732565692963132,-0.5781433742573359,-0.5040724347385831,-0.6294162452571239,0.04502338888733284
-0.5702164969717815,-0.6947323044808906,-0.6686125187661351,-0.5954530324134947,-0.664905086812964,-0.588290710416083,0.3162427658046935
-0.5251858527616619,-0.5363559104381608,-0.6750038508126257,-0.5651611306402171,-0.4709598298997402,-0.5891974496748927,-0.12348007246306503
-0.5386950460246978,-0.527305830778576,-0.34124591949945965,-0.2838791856026385,-0.4473079693005662,-0.33766661191107267,2.5994699039674964
-0.18745602118576724,-0.1200522460972705,-0.27508192350007327,-0.16703899304856668,-0.10672117667246547,-0.2682399159012186,0.2522116168935066
-0.14692844139665912,-0.1562525647356088,-0.5511581223989479,-0.20598572389992367,-0.13037303727163949,-0.48357743824904204,-0.5072104327256273
-0.2189774721328501,-0.18340280371436277,-0.31063598634416434,0.0060575885130197335,-0.15402489787081264,-0.29226137319706513,1.056030762216958
-0.0613702173974326,0.011173908966706215,-0.19724564688464755,0.08395105021573454,0.025729242682906783,-0.18295395759441807,0.7470433699255047
0.05570945754887757,-0.18792784354415495,-0.3816550809886389,-0.15405674943144793,-0.09253006031296157,-0.35091100970174927,-1.174056562495704
-0.12441311929159991,-0.08837696728872436,-0.4977354376751163,-0.10645518950201173,-0.04522633911461356,-0.4348492368875308,0.42835563552624795
-0.05686715297642076,-0.08385192745893218,-0.5531621069880917,-0.06318104411161436,-0.012113734275771124,-0.4769309250096526,-0.23008709556002332
-0.08838860392350442,-0.07932688762913999,-0.5764025731969936,-0.08914553134585264,-0.002652990036101017,-0.4951152589913848,0.15590819338138887
-0.0613702173974326,-0.03407648933121729,-0.5004647967513703,-0.08481811680681305,-0.08306931607329147,-0.4385738578252734,-0.02300032185016949
-0.0613702173974326,-0.05670168848017824,-0.44071999384788113,0.0017301739739801507,-0.016844106395605758,-0.3832343956896736,1.0432140206084555
0.10074010175899674,0.07904950641358986,-0.551240389277117,0.019039832130139253,0.12033668507960198,-0.46840361882212334,0.005465323841819877
0.10524316618000858,0.10619974539234381,-0.609627898379986,0.040676904825337167,0.15817966203827988,-0.5143659058872605,-0.07987019868033594
0.0962370373379849,0.13787502420088993,-0.22377269315793594,0.29599436262867873,0.2480567323151396,-0.17801132586609508,1.031367194581137
0.2628504209154261,0.25100101994569707,-0.444565915557704,0.2224283154650035,0.2527871044349742,-0.3698784298752388,-0.5436079832897436
0.17729219691619957,0.26005109960528144,-0.3608676302714565,0.27002987539444046,0.33320343047216466,-0.29198002089347663,1.2069087641248444
0.3754270314407244,0.3641270156905042,-0.13418552535399816,0.5210199186587416,0.38050715167051186,-0.07994678214029032,0.9651353951700565
0.5420404150181664,0.5451286088821958,-0.3959498468654262,0.4820731878073846,0.5460701758647283,-0.3033929131049054,-0.5120868162885193
0.4564821910189399,0.45462781228634963,-0.31808241852546715,0.7720099619230428,0.5697220364639014,-0.22033815261153755,2.626032493064312
0.911291697541145,0.8935566757762017,0.29147741563322904,1.1268579541242965,0.9623429224101844,0.4305247204560215,0.2629944836917749
0.9653284705932879,0.9659573130528784,-0.02963781496901425,0.8152841073134395,0.697442083699439,0.05978615386990601,-1.6262425203593143
0.6591200899644766,0.6401544453078334,-0.3861029403052612,0.6162230385176141,0.697442083699439,-0.2819714938041129,-0.27404020671476587
0.6140894457543574,0.658254604627003,-0.512250605659283,0.5296747477368209,0.6927117115796044,-0.40097322956344605,0.1290719160966551
0.6411078322804292,0.6627796444567952,-0.5475467526995496,0.5469844058929791,0.6595991067407612,-0.4329794174288445,-0.35060017160177304
0.5825679948072737,0.5496536487119881,-0.4361293557938141,0.42148938426082894,0.4987664546663802,-0.34530422973898595,-0.7629968846891831
0.4519791265979272,0.4863030910948958,-0.4340185339522213,0.4907280168854638,0.5697220364639014,-0.33508668731760255,0.4233205889897814
0.5285312217551309,0.45010277245655744,-0.1970236360027617,0.6118956239785744,0.5318790595052235,-0.11518124169630518,0.7515105864000544
0.6636231543854884,0.5994290868397029,-0.2720094566972684,0.4647635296512255,0.30955156987299154,-0.21011463709261094,-2.656411102660999
0.1908013901792359,0.16050022334985167,-0.6348508866635938,0.16617192645748816,0.23859598807547033,-0.5290889025315508,-0.13445566185348165
0.17278913249518774,0.17860038266902045,-0.6825052372685455,0.11424295198901162,0.17237077839778378,-0.5709933506283784,-0.30282184956548397
0.12775848828506856,0.11977486488172037,-0.690348890500706,0.08827846475477412,0.17237077839778378,-0.5782777077605493,-0.3341066169345132
0.07822477965393755,0.033799108115667165,-0.6749967210165178,0.0752962211376546,0.10614556872009723,-0.5664558713128048,0.4921629597937915
0.15927993923215222,0.19217550215839702,-0.6520598744326455,0.13588002468421032,0.2527871044349742,-0.544227313617011,0.2577152043562482
0.2043105834422714,0.21027566147756657,-0.5786246198578712,0.21810090092596393,0.3000908256333214,-0.4795161221541645,0.39363594649729267
0.27185654975745055,0.3369767767117503,-0.5275297221556572,0.3306136789409954,0.41835012862918974,-0.42944542845484296,0.5785579084788934
0.3709239670197126,0.35507693603091983,-0.6432501521093803,0.23108314454308343,0.35212491895150405,-0.533028261504774,-0.6378698167264361
0.2673534853364387,0.31887661739258155,-0.17412382779559404,0.5210199186587416,0.37577677955067723,-0.11120953253100399,0.9623898804220797
0.4294638044928681,0.4093774139884269,-0.4263103468461127,0.4344716278779477,0.5176879431457196,-0.331397045597777,0.636639015256505
0.5420404150181664,0.5496536487119881,-0.5133142249863679,0.42148938426082894,0.5034968267862149,-0.41091566980304384,-0.331897055179657
0.48800364196602275,0.4772530114353114,-0.6002202238231303,0.3479233370971545,0.3568552910713387,-0.494818044768403,-0.8564924297010025
0.34390558049364156,0.3641270156905042,-0.6108442050329528,0.2916669480896384,0.366316035311008,-0.5042603961414177,-0.23817736601982448
0.307881065125546,0.386752214839466,-0.7085099802731022,0.26137504631636127,0.38050715167051186,-0.5878259814317174,-0.3213038887417467
0.25834735649441426,0.26457613943507363,-0.4786795036465815,0.35657816617523364,0.38050715167051186,-0.3864808843739756,0.909582809228511
0.4114515468088199,0.4184274936480113,-0.6153907846033781,0.2916669480896384,0.4230805007490244,-0.5066631146374635,-0.34090007554804946
0.3574147737566771,0.8075809190101485,-0.6417387815867134,0.663824598447051,0.9481518060506805,-0.5099647068237908,2.6048739561322387
0.7987150870158467,1.1786341850531161,0.9795593031037692,1.0186725906483045,0.9434214339308459,1.0863785311771366,-0.047384399473464726
0.7942120225948349,0.7578054808824327,0.2623958182590319,0.8325937654695978,0.5697220364639014,0.32603966029793696,-1.218926440024571
0.57356186596525,0.631104365648249,-0.1139264473730036,0.5080376750416221,0.4325412449886945,-0.06364471226395362,-1.1990649619044924
0.36642090259870075,0.3279266970521659,-0.28042437113143553,0.4344716278779477,0.37577677955067723,-0.21279945350520055,0.8065781809257345
0.5060158996500709,0.6039541266694951,-0.2002693751325193,0.6508423548299315,0.6122953855424139,-0.11479131755196488,-0.048944404439522006
0.5015128352290591,0.44105269279697307,0.09332250245722164,0.5945859658224161,0.5176879431457196,0.1554700897325344,1.1975729114570075
0.7131568630166194,0.6673046842865874,-0.18991047608568642,0.5599666495100987,0.6690598509804312,-0.10705776659102427,-0.19674261504741533
0.6816354120695366,0.6854048436057562,0.07965581677296311,0.6941165002203288,0.7636672933771256,0.162619695991362,0.5766399718548362
0.7897089581738223,0.8256810783293173,0.2586599879137279,0.9883806888750266,0.8298925030548121,0.3515243374560258,1.0274585105535938
0.983340728277336,0.8030558791803563,1.1944772810060944,1.325919022920121,0.9197695733316719,1.3957976111656247,1.879935703794569
1.348088946379302,1.2103094638616614,0.8077334838106466,1.2610078048345257,1.198861528401921,0.998466996087204,-0.43931334787250553
1.2625307223800755,1.1424338664147777,0.15069765363886933,1.0273274197263838,1.0427592484473749,0.2862126930457486,-1.0248275650809298
1.0598928234345388,0.9840574723720471,-0.013822830309774735,1.0013629324921454,1.0380288763275403,0.12264350935765825,-0.8098417520227874
0.9067886331201332,0.7578054808824327,0.3214793417142689,0.6205504530566543,0.5413398037448928,0.3441487686380331,-2.6469918785796733
0.4114515468088199,0.26005109960528144,-0.08627910903433607,0.2830121190115592,0.18656189475728768,-0.06757041773405639,-0.8177497060948716
0.2763596141784624,0.27815125892445103,-0.3430185696271918,0.20944607184788475,0.33320343047216466,-0.2793815726197942,0.2228366638462492
0.3168871939675697,0.30530149790320416,-0.029962568040969133,0.47774577326834505,0.38050715167051186,0.014005741377111055,0.626507388477126
0.42496074007185625,0.359601975860712,0.17266956458640279,0.6421875257518523,0.4703842219473724,0.23044362415287334,1.3504242987517343
0.6591200899644766,0.6220542859886646,-0.18026356944711489,0.6378601112128127,0.6832509673399352,-0.09300666548226864,-0.3744561606606071
0.5960771880703092,0.6356294054780413,-0.4835738710148491,0.5210199186587416,0.6028346413027447,-0.38033571261172994,-0.6336378796289202
0.48800364196602275,0.5179783699034419,-0.23476274369408265,0.624877867595694,0.6359472461415879,-0.1419287755356038,1.0188648129633775
0.6681262188065002,0.6039541266694951,-0.4306777674374141,0.5729488931272174,0.6264865019019187,-0.32671121670245057,-0.3737879936666665
0.6050833169123337,0.576803887690742,-0.41259115661205376,0.47774577326834505,0.5460701758647283,-0.3197229466197979,-0.7340381460331357
0.4789975131239991,0.49082813092468797,-0.5346898656009313,0.3825426534094719,0.4987664546663802,-0.43266338892162726,-0.41447340963407214
0.4114515468088199,0.3369767767117503,-0.4969571564445791,0.3306136789409954,0.33793380259199934,-0.40488355264939047,-0.2084418448405967
0.37993009586173704,0.3686520555202964,-0.6108644609665108,0.24839280269924177,0.40415901226968587,-0.5035119776073067,-0.129717681812855
0.3619178381776889,0.3369767767117503,-0.5527001327633506,0.24406538816020218,0.37577677955067723,-0.4556278775188514,-0.5319683811030864
0.2763596141784624,0.2962514182436198,-0.3635102252135348,0.27002987539444046,0.389967895910182,-0.29312616349322834,0.49598887017560284
0.3619178381776889,0.3686520555202964,-0.516398611345743,0.2657024608554009,0.4230805007490244,-0.421915857801978,0.030575263334347087
0.3709239670197126,0.382227175009673,-0.19743709105091142,0.3738878243313928,0.4609234777077023,-0.13580086272081152,0.4582018915312587
0.4519791265979272,0.4229525334778043,-0.30165690394104155,0.4041797261046706,0.5224183152655543,-0.22497637545597696,0.3445580753121408
0.5150220284920946,0.5089282902438576,-0.07707260441689677,0.5513118204320195,0.59810426918291,-0.010467848989303223,-0.02300032185016949
0.5150220284920946,0.5089282902438576,-0.14974233826801436,0.48640060234642424,0.5791827807035707,-0.07875609599204163,0.41718258039276374
0.5915741236492974,0.658254604627003,-0.18946341958818672,0.5426569913539396,0.6501383625010918,-0.11106564638660728,0.05340312136949345
0.6050833169123337,0.6130042063290803,-0.12888962249415115,0.5945859658224161,0.697442083699439,-0.044306262184905805,0.6118548783131906
0.7176599274376321,0.6944549232653413,-0.006125794936040173,0.6724794275251301,0.7920495260961342,0.07875757746804565,0.10098456954579546
0.7401752495426912,0.7035050029249257,-0.2928304357376868,0.6465149402908918,0.8204317588151421,-0.18813872145666455,-0.2204474223054709
0.7041507341745957,0.6220542859886646,-0.1810888707689079,0.6508423548299315,0.7258243164184477,-0.08464864246633048,0.25053842062022014
0.7536844428057276,0.7532804410526406,0.19848465501448675,0.6205504530566543,0.5318790595052235,0.23276430025804304,-1.8934935816256036
0.4114515468088199,0.4184274936480113,-0.4785186261959396,0.3479233370971545,0.4703842219473724,-0.38531856931879743,-0.3938833678310286
0.3484086449146534,0.3641270156905042,-0.5815673974976244,0.28733953355059877,0.4703842219473724,-0.4759916750415307,0.16508766528079863
0.37993009586173704,0.4184274936480113,0.8325373497722752,0.6897890856812885,0.5271486873853889,0.8607647529485244,2.6182543372262317
0.8257334735419177,0.8845065961166173,1.3381348115249254,1.1355127832023755,0.8724658521333247,1.4455340420480265,1.504717100761894
1.1094265320656698,1.1107585876062316,0.9647608445542447,1.1182031250462166,1.1610185514432432,1.1303989029879624,0.16036794187701475
1.1454510474337654,1.0338329104997628,0.4726314213973673,1.1744595140537326,1.0947933417655566,0.6384118982725833,0.6143548262516564
1.2715368512220993,1.201259384202077,0.20482556660542392,1.122530539585256,1.2792778544391115,0.37180941316608346,-0.6675335844241125
1.1409479830127536,1.1876842647127004,0.6573798316024726,1.4643962881693908,1.3265815756374588,0.9067856106559382,1.4350705738197485
1.4291441059575176,1.5406373714364985,0.6228428433139511,1.7976072076754457,1.7144720894639072,1.0038278116991077,2.6107596495793866
1.9785179653209728,2.020291593394481,1.2056234192324207,2.2519857342746117,2.007755160893661,1.7389416151443122,0.3106602846154343
2.0550700604781755,2.03839175271365,0.39058092339931966,2.1567826144157385,2.1023626032903553,0.7792890851157096,0.5584523526523918
2.190161993108534,2.024816633224273,0.2764411143981534,2.204384174345175,2.1638574408482074,0.6623997118603026,-0.5539767689738522
2.0640761893201995,2.3098941425011876,0.12299770106123051,2.122163298103421,2.1969700456870496,0.4716917605727896,0.4801853504555242
2.1811558642665103,2.074592071351988,-0.005614570273568525,2.0356150073226282,2.1260144638895295,0.2951309797826661,-0.9345572524824256
1.9650087720579374,1.93884087645822,-0.13016124905230458,1.8841554984562396,2.055058882092008,0.1417490891311927,0.4294335004990869
2.068579253741212,2.260118704373472,0.5811878322217781,2.4683564612265956,2.4571405122779604,1.118870094928237,1.7561965143875482
2.48286118047431,2.5270960543312166,0.7112927903571353,2.9010979151305634,2.4666012565176296,1.350818231107468,1.969790516765705
2.9781982667856224,2.8664740415656382,0.34551542004270897,2.9097527442086424,2.8639525145837474,0.898470347574763,-0.3598589532978737
2.888136978365383,2.9298245991827305,-0.03338450454223659,2.862151184279206,2.840300653984574,0.3845440452214922,-0.5177682502726267
2.7575481101560375,2.703572607693116,0.2834491189634,3.20401693286334,2.698389490389532,0.8552726653502537,2.306901511952524
3.3609587425716363,3.3416032236938285,-0.2577539229806035,3.2472910782537374,3.407945308364743,0.1419534569211502,-0.662010937869142
3.1808361657311597,3.1560765906723445,-0.11271489391744212,3.0741944966921495,2.8355702818647397,0.3191315439120514,0.026116177362465142
3.1943453589941946,3.1017761127148376,-0.11296480241179155,3.0741944966921495,2.882874003063087,0.30003760306232763,-1.7715639340347613
2.7125174659459184,2.047441832373235,-0.8300248869314344,1.8495361821439222,2.2442737668853976,-0.6805339299165923,-2.6659202252553413
2.0325547383731166,1.4365614553512756,0.8791266185278636,2.260640563352691,1.605673530707708,1.2582521997982603,1.066383089960774
2.284726345949784,2.3370443814799406,0.3575498943010344,2.3991178286019608,2.1354752081291988,0.7867021803984888,-0.32189968866273067
2.2126773152135932,2.3415694213097327,0.46487413010575596,2.6154885555539447,2.319959720802754,0.9809235254826649,2.5656797812159486
2.8295971408922287,2.7488230059910386,0.18778586579011586,2.80156738073265,2.8166487933854003,0.6804281053814714,0.11464556802336959
2.865621656260324,2.780498284799585,-0.08445135837975909,2.7020368463347375,2.845031026104409,0.3137886613559699,-0.05723303342261384
2.8566155274183003,2.8166986034379233,-0.1171397185081771,2.637125628249142,2.6132427922325068,0.24095767224888084,-1.7025844670105772
2.4153152141591305,2.432070217905579,0.31855279807180764,2.823204453427849,2.622703536472176,0.8640315897768619,2.4847835279951287
3.032235039837765,2.8845742008848076,-0.019470104147046478,2.779930308037452,2.939638468501103,0.40667655715013146,-0.9924568207882783
2.771057303419073,2.780498284799585,-0.08476086465695996,2.593851482858746,2.722041350988706,0.29171374729996014,-0.8732967060689671
2.550407146789488,2.567821412799347,-0.008402613056249874,2.628470799171063,2.7882665606663917,0.4113288791370634,0.9990906379556913
2.8070818187871684,2.8709990813954303,0.13265601537357483,2.9097527442086424,3.0247851666581282,0.6415737510364037,1.219869049188702
3.131302457100028,3.110826192374422,0.4901714145211148,3.4723166342838003,3.2187304235713525,1.252752088834858,1.2463289271368678
3.4780384175179475,3.5859553745026114,0.31125462908649415,3.693014775774823,3.753262473112677,1.052901194314222,0.6060972416529956
3.658160994358424,3.7036064100772115,0.10242538737122475,3.5155907796741963,3.7816447058316864,0.7201057747379318,-0.4377427889778688
3.536578254991102,3.522604816885519,0.011806556351988724,3.4030780016591655,3.497822378641602,0.5654347101966054,-0.11663864480144379
3.5095598684650295,3.300877865225698,0.04244003611596894,3.1996895183243015,3.2140000514515177,0.5704904955964997,-0.6494813179472014
3.329437291624553,3.1787017898213064,-0.07767615079820271,3.0828493257702285,3.109931864815154,0.3669319195874622,-1.6754631062753782
2.865621656260324,3.0610507542467063,-0.45430375451894517,2.8405141115840076,2.9349080963812684,-0.16656319962564214,-0.02300032185016949
2.865621656260324,2.5270960543312166,-0.13618461049350877,2.4770112903046746,2.390915302600274,0.1914569531951229,-2.6246864013559947
2.1811558642665103,2.2510686247138874,-0.25819501969981806,2.195729345267096,2.2442737668853976,0.020537255300806207,0.4517689128541302
2.293732474791809,2.4365952577353713,-0.25936086933417446,2.3904629995238817,2.4618708843977952,0.042280882654247676,0.1262378262646655
2.329756990159904,2.3641946204586946,-0.3297949550672239,2.377480755906762,2.4571405122779604,-0.050029990811541886,0.1439473848331831
2.3702845699490114,2.5225710145014246,-0.37243965498530035,2.329879195977326,2.5139049777159768,-0.10202586749989216,0.069164670844873
2.3927998920540707,2.323469261990564,-0.5587035307754524,2.165437443493818,2.4618708843977952,-0.34292159689408686,-0.4271133072419581
2.293732474791809,2.205818226415965,-0.14157232318939256,2.018305349166469,1.9651818118151485,0.12143530480977262,-2.0563700899147976
1.8028984529015073,1.7533142434367361,-0.4175292168333934,1.7889523785973664,1.752315066422585,-0.2107199099740925,0.7047073198585583
1.9650087720579374,2.070067031522196,-0.4388440530842255,2.0139779346274294,2.0266766493729995,-0.21865114003745637,-0.5147762157080559
1.852432161532639,1.78046448241549,-0.5767460099910571,1.7326959895898504,1.8421921366994447,-0.39596186448346404,-0.6443956262108276
1.7128371644812688,1.3460606587554302,-0.48268601030259056,1.5336349207940256,1.5110660883110136,-0.306029423560255,-0.43357957279693926
1.6227758760610305,1.7623643230963206,-0.23985634315974744,1.6115283824967397,1.2177830168812604,-0.0637466436203525,-2.6505775977668002
1.055389759013527,1.151483946074362,0.024879238612808944,1.1787869285927721,1.0995237138853922,0.18294033975992657,0.37076610563955453
1.1319418541707298,1.2781850613085457,-0.18920685661746983,1.152822441358534,1.0711414811663835,-0.043598932381898804,-1.0043380535935986
0.938310084067216,0.9207069147549556,-0.3102243228858058,0.8931775690161535,0.905578456972168,-0.18583513155487785,-0.07040893320049711
0.9293039552251924,1.0338329104997628,-0.441547525516149,0.9104872271723126,0.967073294530019,-0.3102364016034517,0.16697580723655295
0.9653284705932879,0.8437812376484868,-0.43824441895001476,0.7244084019936059,0.7163635721787784,-0.32371596549618353,-1.7441279761320472
0.6366047678594166,0.7532804410526406,-0.37026492092013435,0.6941165002203288,0.6217561297820832,-0.2677631701453954,0.15356840099717955
0.6681262188065002,0.8030558791803563,-0.41295528809635895,0.7244084019936059,0.8488139915341507,-0.2962615871184418,0.5031811858745827
0.7626905716477512,0.7804306800313945,-0.43703637554792185,0.7287358165326463,0.8204317588151421,-0.31986222036628464,-0.39148850326838164
0.695144605332572,0.7804306800313945,-0.5760359554248149,0.6594971839080114,0.7447458048977871,-0.4539283460728434,-0.39671281585937707
0.6275986390173929,0.5179783699034419,-0.4664190331331612,0.3998523115656303,0.4230805007490244,-0.37451774654140535,-1.23607896012205
0.4114515468088199,0.4817780512651036,-0.47936677942833517,0.38687006794851153,0.4325412449886945,-0.3857437212507141,-0.36739172168953904
0.35291170933566524,0.4229525334778043,-0.5080900954073414,0.3392685080190753,0.4088893843895205,-0.41303436222328244,-0.23773912356734045
0.3168871939675697,0.32340165722237374,-0.4735478786016741,0.3652329952533128,0.3946982680300166,-0.38063028145307853,0.9783240649044078
0.4835005775450109,0.5134533300736497,-0.5178918465921558,0.4344716278779477,0.4845753383068763,-0.4165391120948666,-0.7008825035320192
0.36642090259870075,0.5089282902438576,0.05820917070177551,0.6292052821347336,0.6264865019019187,0.12853983235596445,2.0108050397939787
0.7086537985956075,0.6492045249674187,-0.17394982420750205,0.6594971839080114,0.7400154327779516,-0.08205417667582708,-0.4204998567912852
0.6366047678594166,0.6718297241163795,-0.22734578133669286,0.7070987438374475,0.8015102703358035,-0.12354650107881944,0.6076022597475031
0.7491813783847149,0.739705321563264,-0.45979651287748674,0.624877867595694,0.6643294788605966,-0.3531324876285188,-1.1069295443496445
0.55104654386019,0.5587037283715725,-0.6000798216843883,0.4258167987998685,0.4798449661870417,-0.4900552945421018,-0.845119243044173
0.40694848238780806,0.45462781228634963,-0.6006778470440927,0.4085071406437102,0.5224183152655543,-0.4877673854617002,0.6929937159678756
0.5285312217551309,0.5858539673503264,-0.18920466283405196,0.741718060149765,0.7163635721787784,-0.09304681441137236,0.7773276166750615
0.6681262188065002,0.576803887690742,0.5074610603938292,0.9927081034140662,0.7069028279391092,0.6153766271763718,2.6079072167735826
1.1409479830127536,1.3867860172235609,0.8850782432513042,1.395157655544756,1.30766008715812,1.115485735062793,0.38708211755699395
1.222003142590968,1.1333837867551926,0.46321321668010607,1.568254237106343,1.2083222726415903,0.6851772189085501,2.175468116666177
1.6633034558501378,1.4908619333087836,0.1456430669549852,1.3605383392324384,1.5016053440713444,0.3543233061078184,-1.2860878808114804
1.3886165261684094,1.1198086672658158,-0.1598920600659558,1.3086093647639627,1.2745474823192768,0.014258450620542568,-0.47971892426471946
1.2940521733271593,1.255559862159585,-0.17012657159299693,1.1744595140537326,1.2745474823192768,-0.00821833467110193,-0.5984317959730493
1.176972498380849,0.9840574723720471,0.18016096932777143,0.8715404963209549,0.7967798982159688,0.2698023185266405,-2.6249802443737855
0.6591200899644766,0.7351802817334718,-0.3711639699278239,0.5989133803614557,0.6595991067407612,-0.27123171075373625,-0.6757040224981219
0.5420404150181664,0.5315534893928184,-0.16598701197269564,0.44312645695602765,0.2764389650341482,-0.12170685738782312,-1.207104466279864
0.33489945165161705,0.40032733432884254,-0.45001706515742046,0.4301442133389081,0.43727161710852913,-0.35671099329678807,0.6238509152242536
0.4429729977559036,0.468202931775727,-0.4735120102427923,0.5210199186587416,0.5933738970630754,-0.36768402280393153,1.0029560938389794
0.6185925101753692,0.5315534893928184,-0.4806290458439058,0.5945859658224161,0.6501383625010918,-0.3683054274594029,0.4834201951677483
0.7086537985956075,0.7306552419036796,-0.5133705686571496,0.6075682094395348,0.7116332000589438,-0.3994023601223834,-0.5447184614603812
0.6140894457543574,0.658254604627003,0.08784224866416177,0.9364517144065501,0.7920495260961342,0.20752518172469991,2.4355008582901387
1.0508866945925144,1.0021576316912166,0.04056987231531365,1.053291906960622,1.090062969645722,0.18815974503373134,0.3479293233323492
1.1229357253287053,1.0836083486274777,-0.28490089588471773,0.9321242998675106,0.9812644108895238,-0.1570988368427742,-0.846010525482586
0.9608254061722761,0.9026067554357861,-0.45174057453659283,0.8628856672428756,0.9954555272490276,-0.3192385905546573,0.18938346615076518
1.0013529859613834,0.9614322732230861,-0.22746728037498448,0.9840532743359871,1.0616807369267143,-0.08834353202746599,-0.2570961292283455
0.9563223417512642,1.0066826715210089,-0.4344266507940543,0.9364517144065501,1.113714830244896,-0.2953337768599199,0.0714770541741393
0.9743345994353115,0.92975699441454,-0.3874734699325025,0.8282663509305582,0.905578456972168,-0.2630075879178113,-0.7525849872379023
0.8347396023839422,0.8845065961166173,-0.5569274437203657,0.8023018636963207,0.967073294530019,-0.42582456598532326,0.12222936360868532
0.8617579889100132,0.8618813969676555,-0.45240697281282005,0.7244084019936059,0.8488139915341507,-0.3335382393655168,-0.7210975359256914
0.7311691207006675,0.7442303613930562,-0.023401802788507023,1.0143451761092641,0.8109710145754727,0.09406101393744408,1.1886321430920008
0.9518192773302524,0.8799815562868251,-0.29177171586023515,0.8196115218524791,0.8109710145754727,-0.17706089391215563,-1.1577456310139107
0.7356721851216794,0.7080300427547178,-0.4614860917397965,0.6118956239785744,0.5649916643440668,-0.3548267411142304,-1.0358650869317925
0.55104654386019,0.6039541266694951,-0.2204554366887566,0.8152841073134395,0.7021724558192737,-0.11088048983696476,2.1350618462840876
0.9293039552251924,0.9750073927124627,-0.161243320962177,0.9148146417113522,1.0238377599680364,-0.032362564925847576,0.0007466942856702868
0.9338070196462043,0.9388070740741243,-0.44014350412872866,0.8412485945476778,0.8488139915341507,-0.3184066680106273,-0.8059464974179731
0.7852058937528104,0.7940057995207711,-0.5186765263576617,0.6984439147593684,0.8251621309349775,-0.39786331319899726,-0.5364909954368435
0.6906415409115602,0.7035050029249257,0.33089001444179555,1.0186725906483045,0.8393532472944814,0.4736220458653689,2.620399790300227
1.1679663695388254,1.1876842647127004,-0.03006816214948137,1.092238637811979,1.260356365959773,0.12825715443288008,0.02232932202047909
1.176972498380849,1.232934663010623,0.08037801027411745,1.1138757105071768,1.198861528401921,0.23932995141234445,0.40689201317547014
1.2625307223800755,1.2103094638616614,-0.23810833653240912,1.0706015651167802,1.288738598678781,-0.08269229039119781,-0.42373121914247364
1.181475562801861,1.1605340257339465,-0.3175262213029297,1.0619467360387012,1.2083222726415903,-0.1686730719839444,-0.045606829492349725
1.176972498380849,1.1922093045424926,-0.4171349939532068,1.1095482959681373,1.2556259938399383,-0.2660635037880928,-0.407640832136269
1.1004204032236462,1.151483946074362,-0.3611365515554273,1.0792563941948594,1.236704505360599,-0.2084294664177839,0.5969457352849631
1.222003142590968,1.232934663010623,-0.029196169803945227,1.295627121146843,1.3502334362366328,0.15441383454342048,0.04429973239012537
1.2355123358540037,1.228409623180831,-0.3258876439847584,1.1614772704366139,1.3218512035176242,-0.16711205730883213,-0.4033960726848944
1.158960240696801,1.042882990159347,-0.4841269603775446,1.0316548342654233,1.151557807203574,-0.3404554771952483,-0.29544670852492444
1.104923467644658,1.1198086672658158,-0.4607808269340165,1.0186725906483045,1.1468274350837393,-0.3179989505548804,-0.6194658446355045
0.9878437926983479,0.9840574723720471,-0.28427840983990443,0.8715404963209549,1.0191073878482018,-0.1564153983736951,0.02394391307553336
0.9968499215403716,0.9840574723720471,-0.44620935184212507,0.8412485945476778,1.0191073878482018,-0.31490040041098494,-0.09329148961225522
0.983340728277336,0.9795324325422549,-0.520258609832497,0.897504983555193,1.0758718532862181,-0.38226619814275725,0.0004927155034687904
0.9878437926983479,0.9976325918614244,-0.1745168806579578,1.1182031250462166,1.0995237138853922,-0.028661889382572903,0.7281074369610928
1.1319418541707298,1.1333837867551926,0.6832375179919197,1.481705946325549,1.2556259938399383,0.9404419768552026,1.8940315262067549
1.5101992655357321,1.5768376900748367,-0.005912924818395349,1.5163252626378665,1.6766291125052293,0.21760759187226883,0.2535690428311643
1.5687391030088869,1.5994628892237985,-0.1430599277250328,1.5639268225673035,1.6955506009845684,0.07650078459748276,-0.12826864417757425
1.5462237809038277,1.5542124909258759,-0.24519316008033726,1.481705946325549,1.4684927392325011,-0.06255460663075736,-0.9742139994646242
1.3435858819582902,1.3596357782448067,-0.3822961776294469,1.3735205828495571,1.4637623671126665,-0.2053588794003254,0.4594473770160713
1.442653299220553,1.4863368934789913,-0.4092053809741238,1.4211221427789942,1.4921445998316751,-0.23668119784868039,-0.30295901698103334
1.3841134617473976,1.391311057053353,-0.08993018621359736,1.5076704335597875,1.4968749719515098,0.12160137021095717,1.1741551984578826
1.6317820049030543,1.7533142434367361,0.08654546672281704,1.6245106261138584,1.6577076240258906,0.3282549938554345,0.3725957052468844
1.7173402289022808,1.7306890442877745,0.2939108333264159,1.9404118874637548,1.7948884155010976,0.6206768541098869,1.3923957605187067
2.028051673952104,2.0791171111817803,0.2859279479733362,1.9923408619322314,2.0361373936126688,0.6358075631847586,-0.412353171344743
1.9379903855318654,1.961466075607181,0.19560871464286378,2.1308181271815005,2.055058882092008,0.5498347643717291,1.2613679046872197
2.2306895728976412,2.187718067096795,0.5617862676157619,2.6414530427881826,2.272655999604406,1.0346451001987267,1.0321208525628636
2.48286118047431,2.3415694213097327,0.14766876999996564,2.2390034906574923,2.390915302600274,0.5347456901066319,-0.530256171679667
2.356775376685975,2.373244700118279,-0.04710420665909302,2.3039147087430876,2.4807923728771346,0.3055694629583371,0.272547685558747
2.4288244074221663,2.4863706958630862,-0.08897702388160098,2.26929539243077,2.2253522784060586,0.2255768665046007,-1.137283386685751
2.1541374777404383,2.160567828118042,-0.11531814701022705,2.018305349166469,1.9415299512159745,0.1484997353256725,-1.7205167647298099
1.7533647442703761,1.8347649603729972,-0.3014817668981836,1.7759701349802477,1.6104039028275434,-0.08441688883584562,-0.9811455900688737
1.541720716482816,1.531587291776914,-0.4445809795371732,1.4687237027084303,1.5299875767903521,-0.26759587249037237,-0.573031530261369
1.424641041536505,1.481811853649199,-0.46645417023090363,1.490360775403629,1.6104039028275434,-0.28592743492779704,1.057294264657319
1.6497942625871016,1.8890654383305043,-0.2384946617922915,1.8841554984562396,1.9178780906168005,0.003728131358211222,0.5996576602943057
1.78488619521746,1.7442641637771519,-0.19596052855847437,1.8278991094487234,1.922608462736635,0.04990895349960527,0.34197304922220595
1.8659413547956745,1.7533142434367361,-0.23136567007155076,1.5725816516453828,1.728663205823412,-0.018337280973741325,-1.0229695142167368
1.6407881337450778,1.6175630485429673,-0.2672147967853418,1.451414044552272,1.3313119477572934,-0.08672717929992105,-1.8939205994293848
1.2355123358540037,1.3053353002872998,-0.5512003892927984,1.2653352193735654,1.4353801343936579,-0.39136317026424033,0.6035338559952627
1.3615981396423384,1.4682367341598217,-0.49046238750993715,1.4167947282399547,1.5252572046705175,-0.3186812623626147,0.41413380602350586
1.4516594280625768,1.4772868138194062,-0.30454246039664606,1.5206526771769062,1.5394483210300223,-0.10454944878374627,0.9445065753645328
1.6542973270081143,1.6537633671813057,-0.4740999441987746,1.5379623353330651,1.6718987403853944,-0.2943197860026069,-0.707385216465299
1.5056962011147204,1.5270622519471218,-0.48303372497431885,1.4254495573180337,1.615134274947378,-0.30627548511766295,0.08345843384765825
1.5282115232197795,1.6085129688833828,-0.10423328846737251,1.7110589168946524,1.7239328337035764,0.13913559246221172,1.1645415309284575
1.780383130796448,1.8890654383305043,0.10909145422774338,1.901465156612398,1.9793729281746524,0.41374065727061854,0.17991875367548577
1.825413775006567,1.8438150400325815,-0.10634096588606642,1.6850944296604142,1.7144720894639072,0.1221625875291367,-0.7479283316195936
1.6633034558501378,1.7442641637771519,-0.17906729934936438,1.7326959895898504,1.861113625178784,0.05933612688787475,0.6188966343432797
1.8028984529015073,1.961466075607181,0.3394924607951314,1.862518425761041,2.0030247887738257,0.6839525056672431,0.48235220711422305
1.9154750634268056,1.8166648010538275,-0.2691179404633787,1.73702340412889,1.8894958578977927,-0.041015966827035295,-0.4196773408235724
1.825413775006567,1.8166648010538275,-0.24052928622317118,1.646147698809057,1.6482468797862206,-0.027062902507279427,-1.2312136714658777
1.5552299097458513,1.450136574840653,-0.3613228403306592,1.3648657537714781,1.444840878633327,-0.18845251648579542,-0.7194400344649251
1.4066287838524576,1.4410864951810687,-0.553274794329655,1.295627121146843,1.5016053440713444,-0.39153213268942993,-0.3698317417288897
1.3345797531162666,1.3460606587554302,-0.4833216590479109,1.3432286810762801,1.4779534834721704,-0.31423030890992104,0.7897413053989625
1.5011931366937077,1.5994628892237985,-0.32943107952431744,1.5812364807234618,1.775966927021759,-0.12380048360960762,0.8506671836810282
1.685818777955197,1.66281344684089,-0.3697762922268665,1.6028735534186604,1.8280010203399408,-0.1641208484802509,0.24512913264136207
1.7443586154283526,1.7261640044579822,-0.4328205453907935,1.5725816516453828,1.705011345224238,-0.24436294389674937,-0.9622122845891371
1.5372176520618033,1.5180121722875375,-0.2857148626588519,1.6331654551919383,1.5820216701085348,-0.0768525540549565,0.3792684093184048
1.6227758760610305,1.6809136061600596,-0.44923509105812987,1.5163252626378665,1.629325391306882,-0.2676933873983145,-0.6486139589731783
1.4876839434306721,1.5270622519471218,-0.4487742502881547,1.403812484622835,1.5157964604308483,-0.2730551784044746,-0.15116493081669916
1.4606655569046003,1.4591866545002374,0.12645316588573402,1.3042819502249223,1.2508956217201028,0.3079383534154978,-1.182117705549082
1.2175000781699563,1.232934663010623,0.005031458459603228,1.0879112232729387,0.9197695733316719,0.12401266644072788,-1.8865544927147053
0.8437457312259659,0.8256810783293173,-0.4331628852931481,0.7244084019936059,0.844083619414316,-0.312865194556619,0.07364198029751942
0.8617579889100132,0.8392561978186945,-0.5524023997904922,0.7849922055401616,0.9434214339308459,-0.42189287941582104,0.19365053769051
0.9022855686991206,0.9388070740741243,-0.5348535949700164,0.8888501544771139,1.0806022254060528,-0.39764004179208234,0.12025613418669429
0.9293039552251924,0.8709314766272399,-0.5998143738908291,0.7676825473840033,0.9481518060506805,-0.4676176303251358,-0.2604704832085715
0.8842733110150732,0.9433321139039166,-0.36241421101797977,0.9537613725627092,1.0001858993688624,-0.22784137881744085,0.9834413983797158
1.0734020166975744,1.038357950329555,-0.32897305410972855,1.0143451761092641,1.13736669084407,-0.1844548279502172,0.046244480017034066
1.08691120996061,1.0021576316912166,-0.5031277573161776,1.0013629324921454,1.0758718532862181,-0.36070050051059466,0.276274300717671
1.1454510474337654,1.1560089859041542,-0.4505573940132355,1.0403096633435025,1.090062969645722,-0.3088453877383968,-1.0928464633068096
0.9338070196462043,0.9523821935635017,-0.5998721435208324,0.8499034236257569,1.028568132087871,-0.4631386425294856,0.07190224488532403
0.9518192773302524,0.8935566757762017,-0.41875411580474675,0.7806647910011221,0.8535443636539853,-0.29675525788825796,-0.9213403582714655
0.7807028293317986,0.8347311579889016,-0.5195625223540151,0.7157535729155268,0.6927117115796044,-0.40266141396134814,-1.0754098670346226
0.5870710592282855,0.5813289275205341,-0.6243612746881143,0.5080376750416221,0.6927117115796044,-0.5029345840888321,0.18093923645375884
0.6230955745963811,0.6175292461588725,-0.6895605909925606,0.5729488931272174,0.7494761770176217,-0.5600345300812013,0.20467020712971923
0.6636231543854884,0.6808798037759639,-0.7053776963091041,0.5945859658224161,0.7731280376167948,-0.5741058764941374,-0.02300032185016949
0.6636231543854884,0.6673046842865874,-0.5537926003423801,0.5296747477368209,0.6264865019019187,-0.44170029437380914,-0.8506437101050028
0.5150220284920946,0.5044032504140653,-0.637970848877395,0.5080376750416221,0.6217561297820832,-0.5167036443182744,0.49486191608269603
0.6050833169123337,0.5949040470099107,-0.6442668244713232,0.5513118204320195,0.6927117115796044,-0.5192862068996625,0.357912798247843
0.672629283227512,0.6854048436057562,-0.5630496351045438,0.7157535729155268,0.8204317588151421,-0.43881447642411137,0.17725941536375445
0.7086537985956075,0.6673046842865874,-0.6969850853396851,0.5642940640491383,0.7305546885382823,-0.5673324584574114,-0.5198747405265619
0.6185925101753692,0.6356294054780413,-0.5620746446275399,0.5296747477368209,0.6312168740217533,-0.44962499008944,-0.6813469939734643
0.5015128352290591,0.46367789194593484,-0.5861215090577844,0.36090558071427326,0.4751145940672071,-0.4786025816057008,-0.7241806899202504
0.37993009586173704,0.39580229449905036,-0.5937904640037706,0.2916669480896384,0.366316035311008,-0.48970911152012453,-0.6633044816262683
0.27185654975745055,0.30530149790320416,-0.616183654493644,0.20944607184788475,0.21494412747629632,-0.5158727328567791,-0.9253376673437688
0.12325542386405673,0.12429990471151336,-0.6592086833302607,0.10126070837189287,0.21967449959613097,-0.5510122718026353,0.4300039816648937
0.19530445460024773,0.19217550215839702,-0.7007703489380045,0.10126070837189287,0.21494412747629632,-0.5858872968468052,-0.1900067922458375
0.1682860680741759,0.26457613943507363,-0.6460983045577106,0.2657024608554009,0.33320343047216466,-0.5339986354605387,1.041451474759544
0.3394025160726289,0.4093774139884269,-0.4811007092787423,0.4907280168854638,0.5318790595052235,-0.3778387399961273,1.2155314900967225
0.5465434794391782,0.5360785292226115,-0.6320648182859885,0.4301442133389081,0.5886435249432408,-0.5139503707780998,-0.1258654454044413
0.5285312217551309,0.5813289275205341,-0.6910408829168081,0.4561087005731464,0.574452408583736,-0.5671404233841995,-0.3586217154252697
0.4699913842819754,0.4863030910948958,-0.6856600440756335,0.35657816617523364,0.5034968267862149,-0.564482719660776,-0.4937001059712886
0.3889362247037607,0.3731770953500886,-0.7263020756746169,0.3003217771677183,0.4845753383068763,-0.6007714016463779,0.16337777448869892
0.4204576756508444,0.44105269279697307,-0.6792550740088953,0.3435959225581149,0.4325412449886945,-0.5603396307415521,-0.5517703902710893
0.3303963872306052,0.30530149790320416,-0.7216168855552407,0.3003217771677183,0.38050715167051186,-0.5976616793429442,0.4626346652471572
0.4114515468088199,0.45010277245655744,-0.7214196644259765,0.3262862644019558,0.4561931055878677,-0.5970257851504228,-0.28791678326507025
0.36642090259870075,0.35055189620112764,-0.753112302824092,0.2830121190115592,0.39942864014985124,-0.6245778461230039,-0.02300032185016949
0.36642090259870075,0.40032733432884254,-0.7340651439292285,0.29599436262867873,0.39942864014985124,-0.6086888471682251,-0.3708880810787712
0.307881065125546,0.2962514182436198,-0.7270084739351628,0.18780899915268684,0.3000908256333214,-0.6053530762696692,-0.5653704434712158
0.21781977670530692,0.22385078096694314,-0.7208596646455149,0.11424295198901162,0.24332636019530496,-0.6022095115560168,-0.3829472155898467
0.15927993923215222,0.16955030300943608,-0.6543128168766577,0.0752962211376546,0.13925817355894052,-0.5507947860577855,-0.3598589532978747
0.10524316618000858,0.07452446658379767,-0.6575254298768057,-0.03721655687737686,0.0872240802407587,-0.5559472395771976,-0.5348292133216777
0.02418800660179391,0.04737422760504453,-0.5764925914432392,-0.006924655104099016,-0.05468708335428367,-0.495216447487467,-1.095926562443083
-0.14242537697564728,-0.18340280371436277,-0.6684366138990809,-0.2146405529780036,-0.1445641536311434,-0.5716968122060967,-0.053228748353360035
-0.14692844139665912,-0.07932688762913999,-0.6897031869147205,-0.1367470912752888,-0.035765594874944295,-0.5843301036341344,0.642788580603581
-0.047861024134397086,-0.020501369841839916,-0.7042677150257888,-0.11078260404105132,-0.04049596699477893,-0.5964631658750398,-0.5247989718874662
-0.12441311929159991,-0.10195208677810094,-0.6726066305458334,-0.1367470912752888,-0.035765594874944295,-0.5714906921696812,0.45844603268467504
-0.05236408855540892,-0.03860152916100948,-0.7058640580928401,-0.14107450581432918,-0.04049596699477893,-0.5979177131335508,-0.43670954914945137
-0.11540699044957624,-0.09742704694830874,-0.590537521951791,-0.0545262150335352,0.0020773820837336164,-0.5034395966575366,0.8776553015250962
0.019684942180782074,0.0654743869242133,-0.6812376326466582,-0.032889142338337285,0.011538126323402884,-0.5762947579316969,-0.4003895760794397
-0.03885489529237341,-0.03407648933121729,-0.6973889243038532,-0.14107450581432918,-0.06414782759395293,-0.5920512745393486,-0.7887420935600579
-0.15593457023868357,-0.14267744524623144,-0.7259188948376334,-0.23195021113416195,-0.09726043243279621,-0.6152200498517238,-0.29599536350384503
-0.1964621500277909,-0.19245288337394714,-0.713521093482256,-0.24925986929032107,-0.17767675846998665,-0.6069256406318924,0.13025077065438337
-0.17394682792273092,-0.11100216643768612,-0.7193286597612583,-0.2146405529780036,-0.08306931607329147,-0.6096856268331623,0.15983797579687975
-0.14692844139665912,-0.14267744524623144,-0.7192768499095402,-0.2016583093608841,-0.13983378151130876,-0.6108813324817539,-0.35589477307705014
-0.1964621500277909,-0.2105530426931159,-0.7199901585878522,-0.22762279659512236,-0.11618192091213474,-0.6104156713451626,0.22220142615711178
-0.1604376346596954,-0.13815240541643925,-0.7424088335284297,-0.2406050402122411,-0.10672117667246547,-0.6278234501861057,-0.02300032185016949
-0.1604376346596954,-0.1562525647356088,-0.6952929470633877,-0.2449324547512807,-0.12091229303196938,-0.5929455824985451,-0.2963098739204968
-0.20096521444880275,-0.18340280371436277,-0.6383286183897884,-0.2406050402122411,-0.17294638635015203,-0.5505313199831571,0.2531727761673439
-0.1604376346596954,-0.1562525647356088,-0.6422128947463666,-0.1756938221266466,-0.0736085718336222,-0.5503634573010682,-0.08373577786579657
-0.16944376350171908,-0.1653026443951932,-0.6945733861023349,-0.2449324547512807,-0.12564266515180486,-0.5922439682293359,-0.3882546577963533
-0.22348053655386274,-0.23317824184207764,-0.6135357213452489,-0.3228259164539955,-0.24863234026750783,-0.5360094368699535,-0.7946393122126612
-0.33605714707916107,-0.3327291180975082,-0.652437973004711,-0.40071937815670955,-0.33850941054436756,-0.5683093001214513,-0.4045567210412317
-0.3900939201313039,-0.3870295960550153,-0.638897832060605,-0.37908230546151084,-0.33377903842453294,-0.5569348479627285,0.3318969450024723
-0.3405602115001729,-0.32820407826771525,-0.5576350485617914,-0.27955177106359813,-0.23917159602783775,-0.49118778776769095,0.7728688783546227
-0.22798360097487458,-0.2105530426931159,-0.6921866228698342,-0.29253401468071766,-0.17767675846998665,-0.5921536822942548,0.03880316680348701
-0.2189774721328501,-0.21960312235270107,-0.7185916216589765,-0.2968614292197572,-0.1682160142303174,-0.6114930592122958,-0.2079770791188216
-0.24599585865892193,-0.2874787197995847,-0.6435207552939713,-0.3747548909224713,-0.29120568934602037,-0.56042432549168,-0.8302310470331495
-0.3630755336052321,-0.35987935707626134,-0.7073046425372246,-0.4223564508519075,-0.3195879220650282,-0.6071892525963619,-0.27922572073991664
-0.39910004897332757,-0.41870487486356145,-0.761585389081889,-0.46563059624230485,-0.33377903842453294,-0.6467620347747794,-0.12002800741133653
-0.4126092422363639,-0.37345447656563874,-0.6535833107641105,-0.46563059624230485,-0.42838648082122727,-0.5720967465764484,-0.7371655115511754
-0.511676659498626,-0.5046806316296146,-0.6282466113733444,-0.5911256178744551,-0.5608369001765999,-0.5602023340936809,-0.8237857773676197
-0.6197502056029124,-0.6042315078850449,-0.5445740299161427,-0.6863287377333278,-0.7122088080113116,-0.5119487224678739,-0.4359379914707867
-0.6737869786550557,-0.6856822248213063,-0.6647199060325691,-0.634399763264852,-0.6412532262137904,-0.5862551471988218,0.22171362427115643
-0.642265527707972,-0.6359067866935909,-0.7314995507851166,-0.6820013231942882,-0.6365228540939558,-0.631316381156131,-0.12691302057861734
-0.6557747209710079,-0.6359067866935909,-0.7345805733432511,-0.6993109813504469,-0.6507139704534601,-0.6347003950213156,-0.3707468642087793
-0.7008053651811271,-0.681157184991514,-0.5757117507987144,-0.6646916650381295,-0.7405910407303198,-0.529792717983355,0.8579885789112847
-0.5882287546558288,-0.6268567070340065,-0.707373381084317,-0.6733464941162091,-0.5892191328956086,-0.6149905790227665,-0.5344981467683345
-0.6557747209710079,-0.6540069460127601,-0.7408059091111248,-0.7036383958894865,-0.6223317377344515,-0.6377968132466829,0.04654898662155122
-0.6467685921289842,-0.6540069460127601,-0.5793327731451513,-0.6170901051086933,-0.6128709934947821,-0.5275756950099741,0.21978167206493543
-0.6152471411819006,-0.6132815875446296,-0.6562129623840235,-0.6257449341867725,-0.5561065280567653,-0.5791655665757771,0.3893989674971485
-0.5612103681297573,-0.5635061494169143,-0.6844649074326489,-0.6473820068819708,-0.6223317377344515,-0.599982778906341,-0.8350934025418071
-0.6692839142340438,-0.7083074239702676,-0.7275846345868026,-0.7339302976627644,-0.6696354589327991,-0.6304383127399228,-0.5117799652289207
-0.7323268161282107,-0.7490327824383981,-0.6373389661269419,-0.6733464941162091,-0.7831643898088324,-0.5735004559944137,-0.34315240173821815
-0.7728543959173181,-0.7626079019277751,-0.3400852618191922,-0.6646916650381295,-0.7263999243708159,-0.37613745191864406,0.4811371518533239
-0.7098114940231511,-0.7399827027788137,-0.38262027256637643,-0.6776739086552487,-0.7122088080113116,-0.40232874594636514,0.5776782230336187
-0.6332593988659483,-0.6540069460127601,-0.5188415719967975,-0.6084352760306138,-0.6034102492551126,-0.4851427916265768,0.5642948216404019
-0.5567073037087454,-0.5092056714594069,-0.37650766070312297,-0.4569757671642249,-0.42838648082122727,-0.37677178354070556,0.8894331058307721
-0.4351245643414231,-0.46848031299127635,-0.3019046552150301,-0.3661000618443921,-0.42365610870139264,-0.31297482088197315,0.9568951395172142
-0.3000326317110656,-0.2467533613314542,-0.4854663382802525,-0.34446298914919343,-0.3243182941848637,-0.4461217537849488,-0.2434475325735567
-0.33155408265814845,-0.35535431724646915,-0.5671510960194885,-0.40071937815670955,-0.4141953644617234,-0.50974197262949,-0.8169517649460343
-0.4441306931834468,-0.45038015367210754,-0.3311980989412771,-0.22762279659512236,-0.39527387598238445,-0.3247004332812084,1.581471985762686
-0.22348053655386274,-0.35082927741667697,-0.4011477972956665,-0.37908230546151084,-0.4094649923418883,-0.3901613692177361,-1.6897405410331487
-0.46664601528850674,-0.49563055197003025,-0.5225105650739712,-0.48294025439846316,-0.48515094625924415,-0.48166126621422967,-0.1218472765156055
-0.48015520855154264,-0.4775303926508611,-0.5048374458598176,-0.5089047416327014,-0.6128709934947821,-0.47661035250439177,-1.5112857120449281
-0.6827931074970798,-0.6766321451617214,-0.4195266931983976,-0.43533869446902695,-0.6317924819741212,-0.410903301558057,2.605908046911405
-0.34506327592118474,-0.1653026443951932,0.11454077567461164,-0.14107450581432918,-0.13983378151130876,0.02675089504115374,1.4112964810340203
-0.14242537697564728,-0.11552720626747831,-0.2480176562308118,-0.18434865120472577,-0.13037303727163949,-0.25453901721079536,-0.3555130133852762
-0.19195908560677907,-0.2105530426931159,-0.4480802103408627,-0.27955177106359813,-0.2202501075484992,-0.41213734950868014,-0.512834243537189
-0.26400811634297006,-0.2648535206506238,-0.47636114989366063,-0.3617726473053525,-0.3053968057055243,-0.43910055964910305,-0.5533035105878097
-0.3405602115001729,-0.3689294367358457,-0.5346213098691237,-0.39206454907863036,-0.31485754994519355,-0.48097712079716404,-0.0866698578665515
-0.3495663403421966,-0.35082927741667697,-0.5705368350943615,-0.44399352354710614,-0.4047346202220537,-0.5138251537002533,-1.0122676647487932
-0.4891613373935663,-0.46848031299127635,-0.6416176481789915,-0.552178887023098,-0.5277242953377567,-0.567768341966667,-0.7855931796464003
-0.592731819076841,-0.6132815875446296,-0.4766780419083682,-0.3401355746101538,-0.5561065280567653,-0.4400671793580178,2.6060896640698696
-0.24599585865892193,-0.18340280371436277,-0.16473348412773942,-0.23627762567320154,-0.22971085178816847,-0.1979737025296108,0.1943310272375569
-0.21447440771183826,-0.2512784011612464,-0.41121660504854646,-0.2622421129074398,-0.17294638635015203,-0.3799067761219323,-0.02300032185016949
-0.21447440771183826,-0.19245288337394714,-0.17068766826516757,-0.14972933489240833,-0.1824071305898213,-0.18722493297869014,0.6544554422119995
-0.11540699044957624,-0.5092056714594069,-0.4875789517116365,-0.4396661090080666,-0.42838648082122727,-0.45894007181248536,-2.6649234837509397
-0.511676659498626,-0.7807080612469443,-0.17535845254009985,-0.46563059624230485,-0.7122088080113116,-0.23988591799618803,0.34402634526199294
-0.4621429508674949,-0.27842864014000035,-0.14901981569934733,-0.2016583093608841,-0.4473079693005662,-0.19712842034262545,-0.22044742230546943
-0.4891613373935663,-0.47300535282106854,-0.2972542365628268,-0.22762279659512236,-0.4000042481022191,-0.30234154173666183,2.2316220403299893
-0.1829529567647546,-0.22865320201228545,-0.3853610758794602,-0.19300348028280492,-0.1824071305898213,-0.35800375288239333,0.49624208195435654
-0.10640086160755177,-0.05217664865038605,-0.21843189086413703,0.08827846475477412,0.04938110328208079,-0.20063164986154267,1.1451909605595152
0.06921865081191308,0.015698948796498403,-0.3126764974272152,0.11424295198901162,0.09668482448042796,-0.26982724893724164,0.005682145952640251
0.07372171523292492,0.08357454624338286,-0.40251280590130617,0.0926058792938137,0.10614556872009723,-0.34612494581151865,0.09160484297932323
0.09173397291697306,0.07904950641358986,-0.5126443897827861,-0.006924655104099016,0.03992035904241153,-0.44287551149380117,-0.8217635918738863
-0.034351830871360775,-0.061226728309970425,-0.595500664430208,0.010385003052060086,0.011538126323402884,-0.5059983265105913,0.24176830671796
0.006175748917746563,-0.03407648933121729,-0.585257889652293,-0.0545262150335352,0.06830259176141933,-0.4991582861078789,-0.16863119428543516
-0.016339573187313425,-0.020501369841839916,-0.5547394372655218,-0.0978003604239318,-0.0736085718336222,-0.48207182922604297,-0.7259119994710425
-0.12441311929159991,-0.15172752490581662,-0.687864796410567,-0.16703899304856668,-0.08306931607329147,-0.5845453421056981,0.15754206110039853
-0.0973947327655281,-0.10195208677810094,-0.46982736817723797,-0.019906898721217765,-0.06887819971378757,-0.41067007356957425,0.9632277972607485
0.051206393127865735,0.03832414794545935,-0.6253648209126071,-0.015579484182178182,0.06830259176141933,-0.5307104922818962,-0.3398867338923695
0.0016726844967339253,-0.011451290182255538,-0.48949138240614226,0.0493317339034171,0.09195445236059334,-0.4181763887480077,0.6476427334020469
0.10524316618000858,0.06999942675400549,-0.5866929530750759,-0.015579484182178182,0.0020773820837336164,-0.5009159844865176,-0.7907436590574318
-0.016339573187313425,0.015698948796498403,-0.6723166855041083,-0.08481811680681305,-0.04995671123444903,-0.5714783557720817,-0.8723519323087211
-0.14692844139665912,-0.10195208677810094,-0.6676800511243804,-0.18002123666568617,-0.21551973542866457,-0.5725811583985225,0.03752594200926139
-0.13792231255463544,-0.1562525647356088,-0.7106048240588017,-0.1583841639704875,-0.11145154879230011,-0.6023318432285534,0.30913148458580797
-0.08838860392350442,-0.07027680796955561,-0.7409828743068309,-0.14540192035336874,-0.08306931607329147,-0.6253614742964816,-0.38081735231328095
-0.14242537697564728,-0.10195208677810094,-0.6557221764703948,-0.06750845865065472,-0.04995671123444903,-0.5572232869021609,1.0652230322647114
0.019684942180782074,0.020223988626290594,-0.6851940113515694,-0.045871385955456034,0.058841847521750056,-0.5784804751152635,-0.2552398629143346
-0.016339573187313425,-0.011451290182255538,-0.6829792041759708,-0.08049070226777347,-0.026304850635275025,-0.5795677576936128,-0.7551999860385782
-0.12891618371261176,-0.14267744524623144,-0.7435090524755356,-0.16271157850952708,-0.09726043243279621,-0.6272738501227103,-0.08324989421767155
-0.13792231255463544,-0.13362736558664706,-0.7581337999414236,-0.18434865120472577,-0.09726043243279621,-0.6392524743955763,-0.02300032185016949
-0.13792231255463544,-0.14267744524623144,-0.5824500662557941,-0.032889142338337285,-0.08306931607329147,-0.49947688711582355,0.731844692777056
-0.025345702029337096,-0.03407648933121729,-0.6805799729410454,-0.13241967673624924,-0.016844106395605758,-0.5779925171266066,-0.6394178565121285
-0.11991005487058808,-0.09742704694830874,-0.24667447577017965,0.08827846475477412,-0.04995671123444903,-0.22079923860686115,1.4497479194592415
0.10074010175899674,0.10619974539234381,-0.46048605556877215,0.06231397752053585,0.12979742931927124,-0.39253971598041865,0.14779355230177174
0.12775848828506856,0.13334998437109774,-0.4475732635560558,0.13155261014517072,0.15344928991844525,-0.38085619168010465,-0.41895378832115604
0.06471558639090125,0.08809958607317504,-0.5665169829225606,0.06664139205957544,0.1014151966002626,-0.4804798505043884,-0.28142373274019566
0.02418800660179391,-0.0024012105226711585,-0.6740548201060663,0.0017301739739801507,0.1014151966002626,-0.5679915753807689,0.005997684652341127
0.02869107102280575,0.033799108115667165,-0.6461384507942571,-0.06318104411161436,0.02099887056307215,-0.5497561177641972,-0.6892215547600635
-0.07487941066046891,-0.05670168848017824,-0.7134062489203319,-0.08914553134585264,0.00680775420356825,-0.6022028308703387,0.18502032682568142
-0.04335795971338525,-0.06575176813976262,-0.7487920120132173,-0.13241967673624924,0.030459614802741418,-0.6300718654973771,-0.08196942232171793
-0.05236408855540892,-0.04312656899080167,-0.7103164146654691,-0.0978003604239318,0.02099887056307215,-0.5992753432547809,0.24295560998508167
-0.011836508766301585,-0.025026409671632107,-0.6818601552545285,-0.10212777496297215,-0.04049596699477893,-0.578320935995941,-0.754387333803075
-0.12441311929159991,-0.11100216643768612,-0.7447773883585622,-0.18867606574376536,-0.0594174554741183,-0.6285483236106003,0.09736126678354431
-0.10640086160755177,-0.08837696728872436,-0.7505932910145523,-0.11943743311913048,-0.026304850635275025,-0.6317921880701769,0.03690692340160812
-0.0973947327655281,-0.09742704694830874,-0.7429828735227656,-0.1367470912752888,-0.026304850635275025,-0.6257737609081079,0.2758566839410167
-0.05236408855540892,-0.047651608820593855,-0.7249052937724754,-0.13241967673624924,-0.03103522275510966,-0.6123267588725526,-0.14120295822138992
-0.07037634623945627,-0.09290200711851655,-0.6862869908133964,-0.08914553134585264,-0.002652990036101017,-0.5808106677959356,0.06605098865922968
-0.05686715297642076,-0.09290200711851655,-0.6124305663854529,-0.08049070226777347,-0.021574478515440393,-0.5217703783698612,0.4503408752009235
0.015181877759770236,-0.015976330012047728,-0.683206882331686,-0.08914553134585264,0.04938110328208079,-0.5775254830635458,-0.2264339661450755
-0.016339573187313425,-0.011451290182255538,-0.6773355135182816,-0.04154397141641645,0.07776333600108944,-0.5717329772030718,-0.08157629498524094
-0.025345702029337096,-0.020501369841839916,-0.7342066429596795,-0.10212777496297215,0.025729242682906783,-0.6185451149069103,-0.19911961746787282
-0.05236408855540892,-0.047651608820593855,-0.7266976513879112,-0.14972933489240833,-0.002652990036101017,-0.6134741587559488,-0.31850691277822574
-0.0973947327655281,-0.07932688762913999,-0.6004941908089622,-0.17136640758760624,-0.19186787482949055,-0.5217069791515287,-1.2483140455940376
-0.2820203740270174,-0.27842864014000035,-0.6792007047431897,-0.3055162582978364,-0.295936061465855,-0.5845379933930617,-0.5871684340904645
-0.3630755336052321,-0.3779795163954309,-0.5890463342365683,-0.4699580107813444,-0.522993923217922,-0.5292338700467866,-0.6955919939357578
-0.45763988644648307,-0.46395527316148416,-0.7736064081352516,-0.5218869852498201,-0.42365610870139264,-0.6564825507679549,-0.02300032185016949
-0.45763988644648307,-0.46395527316148416,-0.7743532451367997,-0.4959224980155819,-0.3905435038625494,-0.6567515287771534,-0.05586713969403751
-0.4621429508674949,-0.45038015367210754,-0.7792465521764154,-0.5305418143278994,-0.4709598298997402,-0.6610147919404683,-0.45080237283665514
-0.52068278834065,-0.527305830778576,-0.7763064802028774,-0.5738159597182964,-0.5040724347385831,-0.659758180227866,-0.35750778264690325
-0.5657134325507691,-0.5680311892467069,-0.7508537296693074,-0.5305418143278994,-0.522993923217922,-0.6419818581701868,0.4174488334713922
-0.5071735950776141,-0.5046806316296146,-0.728575420304415,-0.5305418143278994,-0.4993420626187485,-0.6261351134008553,0.24359070632462432
-0.4711490797095186,-0.5001555917998225,-0.6837490393403494,-0.4137016217738283,-0.42838648082122727,-0.5907931982950279,0.5708236861524439
-0.3900939201313039,-0.3870295960550153,-0.7711714547936723,-0.4786128398594236,-0.37635238750304545,-0.6540163712472399,-0.11979048553725206
-0.4036031133943394,-0.4413300740125224,-0.7762771931942491,-0.474285425320384,-0.4000042481022191,-0.6579254686088605,-0.5411170375412306
-0.4756521441305304,-0.47300535282106854,-0.7830654903501987,-0.5089047416327014,-0.4141953644617234,-0.6627698228523511,0.30731531612956253
-0.43062149992041127,-0.4413300740125224,-0.76917299122613,-0.5002499125546223,-0.4662294577799052,-0.6538795326576217,-0.610209953526021
-0.511676659498626,-0.5092056714594069,-0.7704727713381458,-0.5391966434059793,-0.4520383414204013,-0.6549537090278034,0.21056210267575123
-0.48015520855154264,-0.5092056714594069,-0.776565310083126,-0.5911256178744551,-0.48042057413940953,-0.6597119825356674,-0.519095451915087
-0.5477011748667214,-0.55445606975733,-0.7542420647212248,-0.6170901051086933,-0.5182635510980874,-0.6453125042959804,-0.39378173747499134
-0.5972348834978528,-0.5906563883956683,-0.7956387943790036,-0.6387271778038917,-0.522993923217922,-0.6733432731435257,0.11375292282315211
-0.5792226258138051,-0.5770812689062913,-0.797177111874653,-0.6430545923429312,-0.5135331789782528,-0.6743490386688583,-0.02300032185016949
-0.5792226258138051,-0.5770812689062913,-0.5497834245832127,-0.6560368359600504,-0.7263999243708159,-0.5160264328296302,-1.315450825862741
-0.7503390738122585,-0.7445077426086059,-0.7209346189122912,-0.7512399558189231,-0.6743658310526337,-0.6263068078197689,0.15582727591633402
-0.7278237517071989,-0.7083074239702676,-0.7534976774444933,-0.7728770285141214,-0.6743658310526337,-0.6476156105335744,0.048048702168114396
-0.7188176228651748,-0.7218825434596445,-0.7533894142328227,-0.7815318575922009,-0.7027480637716419,-0.6479397889312724,-0.30643244992310215
-0.7548421382332703,-0.7309326231192289,-0.7048278244954214,-0.7988415157483596,-0.7689732734493284,-0.6181396834534335,-0.13044266387781733
-0.7683513314963062,-0.776183021417152,-0.7234154954534173,-0.7858592721312405,-0.7216695522509808,-0.6286141010766004,0.4444886861173271
-0.7098114940231511,-0.7083074239702676,-0.7574050616530728,-0.7815318575922009,-0.7027480637716419,-0.6507446404836857,-0.3763406423700437
-0.7548421382332703,-0.7399827027788137,-0.7645265579471359,-0.7988415157483596,-0.7216695522509808,-0.6555343062334179,-0.23788500590546513
-0.7818605247593421,-0.7807080612469443,-0.7641815489416228,-0.8377882465997166,-0.7595125292096587,-0.6563229814976385,-0.3479766111611888
-0.8223881045484495,-0.8214334197150748,-0.6807042873347232,-0.7598947848970027,-0.7642429013294934,-0.6012366401889426,0.7813022218907724
-0.723320687286187,-0.6902072646510984,-0.7390121255364674,-0.7685496139750818,-0.6980176916518073,-0.638592444844522,-0.2358605203221685
-0.7503390738122585,-0.7490327824383981,-0.782301907468561,-0.8074963448264388,-0.7122088080113116,-0.666999362032918,-0.13029688051007288
-0.7638482670752944,-0.7580828620979829,-0.6870447601689768,-0.7598947848970027,-0.6932873195319726,-0.6040950690013484,0.4438517801119219
-0.7053084296021394,-0.7083074239702676,-0.20907683054625273,-0.4569757671642249,-0.664905086812964,-0.2672018650308502,2.6235044884693837
-0.36757859802624393,0.006648869136913221,0.1795108781749502,-0.10212777496297215,-0.09726043243279621,0.1009836636465365,2.606505041512578
0.0016726844967339253,0.21480070130735876,1.1600191592314444,0.09693329383285329,-0.31485754994519355,0.833218662032781,-2.209879849846523
-0.33605714707916107,-0.540880950267953,0.5307355302457077,-0.18002123666568617,-0.5655672722964346,0.2665916810385231,1.5668180081126
-0.1109039260285644,-0.2512784011612464,0.7367211533317104,0.17049934099652775,-0.17294638635015203,0.5670974257746596,2.6159172391838252
0.28536574302048606,0.7306552419036796,-0.6589821020662544,0.5902585512833766,0.86773548001349,-0.5292997159766679,2.621096086987395
0.7221629918586439,1.2103094638616614,1.1387567909673557,1.0489644924215815,1.2319741332407643,1.3294613453681348,2.6030090000887065
1.1994878204859083,1.3008102604575076,3.2638286086921773,1.5163252626378665,1.2177830168812604,3.618186120741521,-0.49611395101806227
1.104923467644658,1.1062335477764393,1.5374062507714445,1.0359822488044628,0.7778584097366295,1.5846372891130949,-2.179452596535612
0.6816354120695366,0.8121059588399406,2.3237689406633266,1.0100177615702246,0.8724658521333247,2.453717478424813,2.625410975346953
1.158960240696801,0.9252319545847478,-0.32859181111476415,0.7763373764620825,0.7778584097366295,-0.2237744133801197,-2.6566487263728185
0.6366047678594166,0.4093774139884269,1.58791160574317,0.3911974824875511,0.39942864014985124,1.4045993721847776,-1.5868947242123959
0.3574147737566771,0.40485237415863473,0.5091141127622318,0.3046491917067579,0.2575174765548089,0.4326770694513719,-0.42522597664339595
0.2898688074414979,0.26457613943507363,0.9098285808975375,0.3998523115656303,0.12979742931927124,0.7598779767425576,0.2220747723616529
0.3303963872306052,0.22385078096694314,0.28684198783438103,0.3911974824875511,0.2338656159556357,0.26086287104119227,0.03095912116064351
0.3394025160726289,0.35055189620112764,0.5016390151442692,0.5729488931272174,0.39942864014985124,0.5001240941848794,1.3232299085268844
0.5645557371232256,0.5315534893928184,0.09915478536273159,0.6162230385176141,0.5460701758647283,0.14907249701773048,0.002615992931936278
0.5690588015442382,0.49082813092468797,0.5255932653512237,0.4301442133389081,0.2811693371539829,0.4729687967991425,-1.0722495493667634
0.3844331602827489,0.35055189620112764,0.24217538742924838,0.26137504631636127,0.2244048717159656,0.20388303415780507,-1.142399606231235
0.19530445460024773,0.10619974539234381,0.03955064053938319,0.05798656298149627,0.09195445236059334,0.005305087043062875,-1.1920456146198355
0.006175748917746563,0.04737422760504453,-0.16360141875801784,0.0493317339034171,0.11560631295976734,-0.15362199395660422,0.821658738274357
0.13676461712709223,0.19217550215839702,-0.043321392785590176,0.08827846475477412,0.09195445236059334,-0.06231770908707006,-0.7285460368068802
0.02418800660179391,-0.0024012105226711585,-0.12172278800945258,-0.07616328772873389,-0.04522633911461356,-0.13940882088499781,-0.13899234786021197
0.006175748917746563,-0.10195208677810094,0.07405311330213057,-0.18002123666568617,-0.295936061465855,-0.012052845835414413,-0.8967855564617532
-0.12891618371261176,-0.1698276842249854,-0.019827910222496883,-0.08049070226777347,-0.2202501075484992,-0.08224991308761609,-1.1978669830164865
-0.3045356961320774,-0.32820407826771525,-0.27809135559267206,-0.3661000618443921,-0.3432397826642022,-0.29871341342172797,-0.6851330325277228
-0.39910004897332757,-0.4096547952039771,-0.4760757021079421,-0.4483209380861457,-0.3432397826642022,-0.44308991572385076,0.13871248741843267
-0.3765847268682684,-0.3825045562252231,-0.4130666591678715,-0.38340972000055046,-0.3006664335856897,-0.3932323857748323,0.04129038037125611
-0.36757859802624393,-0.35082927741667697,-0.2715858005562257,-0.4266838653909478,-0.39527387598238445,-0.3006822036780702,-0.6643430934020637
-0.45763988644648307,-0.46395527316148416,-0.2819394710859128,-0.5305418143278994,-0.5277242953377567,-0.3199794393008504,-1.0747384928539667
-0.6017379479188647,-0.5589811095871221,-0.3689806069812144,-0.6300723487258121,-0.6459835983336251,-0.3918959206271128,-0.8445853995888521
-0.7098114940231511,-0.7083074239702676,-0.34063889962774213,-0.7339302976627644,-0.7595125292096587,-0.3812087524374865,-0.9416851552018453
-0.8268911689694614,-0.8259584595448669,-0.33701100342659607,-0.8853898065291529,-0.9487274140030483,-0.3978549947574188,-1.1945197845516244
-0.9709892304418433,-0.9164592561407128,-0.3980357327021696,-0.9243365373805102,-0.8919629485650314,-0.4321704922833818,0.5133785019157566
-0.9079463285476764,-0.87120885784279,-0.5284871623653183,-0.9243365373805102,-0.8683110879658579,-0.5121365672570911,0.12719448106027345
-0.8899340708636286,-0.8983590968215436,-0.4893439235974062,-0.859425319294915,-0.9014236928047007,-0.48603256381363785,0.350359280285565
-0.844903426653509,-0.8440586188640361,-0.3185338991528595,-0.8897172210681928,-0.8966933206848661,-0.38229093511284223,-0.8329195034663972
-0.9439708439157715,-0.9300343756300897,-0.047836162496456766,-0.980592926388026,-1.0007615073212301,-0.23133902800192174,-0.7066680198243632
-1.0250260034939866,-1.0114850925663508,-0.2805530730919491,-1.0757960462468987,-1.1000993218377595,-0.3830205892302852,-1.0368152414956577
-1.1421056784402968,-1.1200860484813657,-0.3704140981925478,-1.179653995183851,-1.185246019994785,-0.44309847601352936,-0.38797369292254497
-1.1826332582294041,-1.1879616459282498,-0.13158932893120728,-1.1753265806448114,-1.166324531515446,-0.3069566044247801,-0.06412229987011044
-1.187136322650416,-1.1834366060984576,0.5534304756447057,-1.0281944863174621,-1.147403043036107,0.09913167485192137,0.6359793759193954
-1.1150872919142254,-1.142711247630327,-0.3363061773774997,-1.166671751566732,-1.1332119266766028,-0.4183844260291549,-0.02300032185016949
-1.1150872919142254,-1.1155610086515735,-0.28302257852235946,-1.1493620934105733,-1.1284815545567681,-0.3883530921306608,-0.4649988996224383
-1.1646210005453563,-1.1698614866090806,-0.28144448042073317,-1.2142733114961686,-1.2136282527137932,-0.39544267854704934,-0.43166990186230675
-1.209651644755476,-1.2151118849070037,-0.2560592984164327,-1.1709991661057715,-1.1805156478749503,-0.3755888203679087,0.3921049995794818
-1.1646210005453563,-1.156286367119704,-0.3632616329892361,-1.2099458969571284,-1.2278193690732975,-0.44177068497389,-0.9629403558780819
-1.2681914822286309,-1.2739374026943033,-0.4719608956772055,-1.2748571150427237,-1.27985346239148,-0.5052550171936344,0.4007808342717413
-1.2231608380185115,-1.237737084055965,-0.5592425433612168,-1.2402377987304063,-1.232549741193132,-0.5516620810949583,-0.31495335250757417
-1.254682288965595,-1.2422621238857572,-0.49893126901618323,-1.2964941877379221,-1.3035053229906535,-0.5239373482287245,-0.5712714303944494
-1.31322212643875,-1.3146627611624337,-0.2566006144747858,-1.2142733114961686,-1.2751230902716448,-0.38240144084218647,1.2691167325999628
-1.1781301938083921,-1.1924866857580423,-0.35009037672684074,-1.244565213269446,-1.2183586248336278,-0.43591647785694954,-0.7209850484596803
-1.254682288965595,-1.2558372433751341,-0.5813960995757478,-1.2964941877379221,-1.2420104854328018,-0.5656759878159572,-0.23387382513643049
-1.2771976110706547,-1.2739374026943033,-0.6088608785709937,-1.3181312604331203,-1.2751230902716448,-0.5818310693563006,-0.40563369474862765
-1.317725190859762,-1.328237880651811,-0.2096590606653486,-1.3700602349015965,-1.4217646259865218,-0.38205519521368675,-1.1446678925217773
-1.4348048658060726,-1.4323137967370332,-0.37211175749044656,-1.3614054058235174,-1.4548772308253646,-0.46180126699458907,0.2924087642617617
-1.4032834148589888,-1.414213637417864,-0.5326421515956585,-1.4263166239091123,-1.4454164865856953,-0.5493439664159471,-0.02300032185016949
-1.4032834148589888,-1.4051635577582797,-0.23220175749514818,-1.3138038458940808,-1.3933823932675131,-0.38254041848798853,1.1346667147720433
-1.2862037399126787,-1.2784624425240956,0.5603792846207275,-1.0714686317078592,-1.2420104854328018,0.10371804950945099,2.6214489507526277
-1.0070137458099389,-1.0069600527365585,0.8851645320657395,-0.8680801483729945,-1.0007615073212301,0.34873460054566424,0.4033983061183756
-0.9574800371788074,-0.9571846146088433,-0.009930656332892352,-0.9935751700051447,-1.038604484279908,-0.21601848314799518,-0.7096361863857528
-1.038535196757022,-1.0612605306940661,-0.34609776403247805,-1.05848638809074,-1.0291437400402388,-0.4151482351895815,-0.062167020083133066
-1.0430382611780342,-1.0522104510344812,-0.037980590491791276,-0.9849203409270656,-1.0338741121600734,-0.22174906222768925,0.8791742643819787
-0.9394677794947597,-0.9481345349492588,-0.4003134648988034,-1.006557413622264,-0.9534577861228829,-0.44121091954449637,-0.4401961017330625
-0.9890014881258911,-0.9979099730769737,-0.4578422174827571,-1.032521900856502,-1.0054918794410652,-0.4785669252067021,-0.5625158638837325
-1.052044390020058,-1.0657855705238581,-0.41500058893987213,-1.006557413622264,-1.043334856399743,-0.4513417924536783,0.724499036813816
-0.9664861660208315,-0.9571846146088433,-0.27602919917989843,-1.0022299990832242,-1.0338741121600734,-0.37121592879875703,-0.9411723245479683
-1.0745597121251176,-1.079360690013235,-0.5441273756122696,-1.0801234607859382,-1.081177833358421,-0.5331367342825467,0.13555118438010258
-1.0565474544410698,-1.0657855705238581,0.20775876472425261,-0.8421156611387562,-1.043334856399743,-0.059284210576807765,1.4348321933949102
-0.8899340708636286,-0.857633738353413,-0.3350203277901872,-0.9156817083024307,-0.9771096467220566,-0.40183381574840704,-0.8443914465487802
-0.9890014881258911,-1.02958525188552,-0.40682984260011107,-0.9892477554661051,-1.0149526236807345,-0.44661180589136545,0.40090474689048944
-0.9394677794947597,-0.952659574779051,-0.21852424914602828,-0.859425319294915,-0.8919629485650314,-0.316152647591173,0.6596836815945616
-0.8584126199165449,-0.8938340569917513,-0.5249946591641103,-0.9200091228414703,-0.8966933206848661,-0.5106380709239797,-0.6514802580118888
-0.9349647150737478,-0.9164592561407128,-0.4164843909175881,-0.941646195536669,-1.0527956006394124,-0.4532587210799926,-0.7804482503209378
-1.0250260034939866,-1.034110291715312,-0.5449481796780561,-0.9762655118489864,-1.0102222515608998,-0.5293170742431598,0.13297120424913664
-1.0070137458099389,-1.0250602120557277,-0.5129464006333093,-1.0714686317078592,-1.1379422987964374,-0.5178526737316628,-1.573540787190327
-1.187136322650416,-1.1834366060984576,-0.6628709122418961,-1.179653995183851,-1.166324531515446,-0.6055061114163044,0.34767575814521184
-1.1466087428613085,-1.138186207800535,-0.39781511121644836,-1.0238670717784226,-1.0859082054782556,-0.44198427583126654,1.68283310226828
-0.9574800371788074,-0.9571846146088433,-0.6223350597603363,-1.0238670717784226,-0.9865703909617262,-0.5760296828758429,-0.6333433125484672
-1.0295290679149984,-1.02958525188552,-0.5626829076431942,-1.0714686317078592,-1.1142904381972638,-0.5463251912249638,-0.8430639457411871
-1.124093420756249,-1.1336611679707427,-0.6249961556092385,-1.1536895079496128,-1.1379422987964374,-0.584317065217692,-0.4663505772303081
-1.1736271293873803,-1.174386526438873,-0.6453975370079371,-1.2229281405742476,-1.232549741193132,-0.5983001474445198,-0.22797067885469996
-1.19614245149244,-1.1924866857580423,-0.6510999113720538,-1.248892627808486,-1.2183586248336278,-0.6021781958118934,-0.6014151035914816
-1.2591853533866069,-1.2965626018432648,-0.6668431227504729,-1.287839358659843,-1.3035053229906535,-0.6125094682625424,0.14596883142407882
-1.241173095702559,-1.2286870043963807,-0.6784786940573202,-1.2835119441208034,-1.2562016017923059,-0.6184874640940006,-0.5266790717377376
-1.2952098687547025,-1.2829874823538878,-0.620657217639312,-1.244565213269446,-1.2656623460319756,-0.5860872338169724,0.23374501494316693
-1.2681914822286309,-1.2875125221836803,-0.6575275139710527,-1.3311135040502395,-1.308235695110488,-0.6090641150808482,-0.6162939404208401
-1.3312343841227978,-1.332762920481603,-0.7065624124808539,-1.3700602349015965,-1.346078672069166,-0.6364337514655035,-0.1964160317895296
-1.3492466418068456,-1.3372879603113952,-0.7288088388600736,-1.3787150639796761,-1.3697305326683396,-0.6486347663969826,-0.37212863854927863
-1.3852711571749412,-1.3825383586093183,-0.6647379316196524,-1.417661794831033,-1.412303881746852,-0.6166563256399126,-0.2883612739721414
-1.4122895437010126,-1.4187386772476567,-0.5510996215078053,-1.4652633547604696,-1.5305631847427204,-0.5633941318196528,-1.3632980122289546
-1.547381476331371,-1.5590149119712173,-0.6161999616170499,-1.5734487182364616,-1.5873276501807372,-0.5987103018495511,0.07113963497405668
-1.538375347489347,-1.536389712822256,-0.6491874075514341,-1.4695907692995092,-1.521102440503051,-0.6112877977750444,0.8681466004004893
-1.4528171234901204,-1.4549389958859948,-0.7045122853138215,-1.4349714529871918,-1.45014685870553,-0.6374758458978325,0.06773698593221718
-1.4438109946480961,-1.441363876396618,-0.6607931434037988,-1.4219892093700728,-1.469068347184869,-0.6150168644800448,-0.06821333713452996
-1.4483140590691082,-1.4504139560562024,-0.7127998871836397,-1.4392988675262315,-1.4217646259865218,-0.6412187540535502,0.4751973878037968
-1.398780350437977,-1.4006385179284875,-0.7039255945017759,-1.409006965752954,-1.4028431375071828,-0.6362631989434687,-0.11190146151553931
-1.4077864792800008,-1.414213637417864,-0.6613727775458502,-1.4003521366748743,-1.3981127653873482,-0.6131749124135886,0.2892066415601177
-1.376265028332917,-1.3870633984391105,-0.7329504460115649,-1.409006965752954,-1.3744609047881742,-0.6509201401052692,-0.11115814094977926
-1.3852711571749412,-1.3780133187795258,-0.7388987800598789,-1.4003521366748743,-1.365000160548505,-0.6540319033621305,0.0654533288571571
-1.376265028332917,-1.3553881196305644,-0.6032966759991443,-1.3527505767454377,-1.346078672069166,-0.5810234026467495,0.6822622309466891
-1.3042159975967265,-1.3146627611624337,-0.7103375481123944,-1.3570779912844777,-1.3035053229906535,-0.6373888360506856,-0.19472141573149027
-1.3222282552807743,-1.3237128408220187,-0.7101156103566224,-1.3527505767454377,-1.2987749508708188,-0.6368958189685014,0.10663502853073017
-1.3087190620177382,-1.3010876416730568,-0.4955166816893656,-1.2056184824180889,-1.2609319739121407,-0.5145682717728483,1.1380079548074724
-1.187136322650416,-1.1789115662686653,-0.6002866588976341,-1.166671751566732,-1.1332119266766028,-0.57015258344071,0.1417446025922226
-1.1691240649663681,-1.1608114069494961,-0.6486163291647122,-1.218600726035208,-1.185246019994785,-0.5998598914568842,-0.43230448195549326
-1.2141547091764877,-1.219636924736796,-0.6557257596499773,-1.2618748714256047,-1.2467408575526364,-0.6054486267539357,-0.688216420545002
-1.2862037399126787,-1.2784624425240956,-0.6988424886334599,-1.2791845295817634,-1.2420104854328018,-0.6287725247371767,0.3182189391308368
-1.2501792245445833,-1.237737084055965,-0.6730216578054325,-1.2921667731988824,-1.2609319739121407,-0.6159453368121438,-0.444073611159796
-1.2952098687547025,-1.2965626018432648,-0.6164358298975252,-1.3311135040502395,-1.3035053229906535,-0.586895188561337,-0.23695476917795052
-1.317725190859762,-1.3101377213326417,-0.7333082886500722,-1.3440957476673587,-1.2893142066311492,-0.6492111857694906,0.10642285938116676
-1.3042159975967265,-1.3146627611624337,-0.7161587524116442,-1.3484231622063982,-1.2987749508708188,-0.6405324634988901,-0.28058196267214874
-1.3312343841227978,-1.3237128408220187,-0.32080973007053115,-1.2532200423475255,-1.3933823932675131,-0.42898896253921137,0.1504153880891906
-1.31322212643875,-1.3915884382689028,-0.4094109019173188,-1.4306440384481522,-1.4217646259865218,-0.4855506166272703,-1.3581879447819758
-1.4528171234901204,-1.4504139560562024,-0.29433204392414425,-1.3181312604331203,-1.4170342538666871,-0.41718034522182834,1.2926906409944068
-1.3222282552807743,-1.328237880651811,-0.522064093585383,-1.3267860895112,-1.3035053229906535,-0.5357247156568995,0.10663502853073017
-1.3087190620177382,-1.2829874823538878,-0.5702834896726575,-1.335440918589279,-1.3129660672303227,-0.5627456959339108,-0.4530033872789235
-1.3537497062278574,-1.3237128408220187,-0.6683173452072642,-1.365732820362557,-1.327157183589827,-0.6159390949802639,-0.02300032185016949
-1.3537497062278574,-1.3508630798007721,-0.6673044754032454,-1.3916973075967953,-1.3555394163088352,-0.6161517448513656,-0.28528079857437777
-1.3807680927539292,-1.3780133187795258,-0.6979186864362056,-1.409006965752954,-1.3697305326683396,-0.6326710583683928,-0.1554585525576175
-1.3942772860169648,-1.3915884382689028,-0.7288345426891194,-1.4219892093700728,-1.3602697884286703,-0.6489232968776493,0.11012688982044742
-1.3807680927539292,-1.3734882789497336,-0.643401998484952,-1.3570779912844777,-1.3413482999493314,-0.6023928709527847,0.46267985741048495
-1.3312343841227978,-1.3372879603113952,-0.5912820189176934,-1.3873698930577552,-1.3555394163088352,-0.5765995892175625,-0.6299553066379279
-1.3942772860169648,-1.4006385179284875,-0.5545646658532335,-1.4219892093700728,-1.3981127653873482,-0.5590498280658434,0.06575115259690846
-1.3852711571749412,-1.3915884382689028,-0.5743269981423141,-1.3787150639796761,-1.3839216490278439,-0.5666477729150563,0.5077215823937783
-1.3312343841227978,-1.3101377213326417,-0.5389146171439588,-1.335440918589279,-1.3176964393501578,-0.5458401585868827,-0.23976995927436867
-1.3537497062278574,-1.3553881196305644,-0.5987547033738965,-1.3570779912844777,-1.3129660672303227,-0.577829131547044,0.41413380602350586
-1.3087190620177382,-1.3056126815028495,-0.619197912909762,-1.3440957476673587,-1.2987749508708188,-0.588281676960647,-0.19500154802167186
-1.326731319701786,-1.3372879603113952,-0.595181030186228,-1.3700602349015965,-1.346078672069166,-0.5772994535128411,-0.5423931870872677
-1.3807680927539292,-1.1110359688217808,-0.4187631834428739,-1.1709991661057715,-1.057525972759247,-0.4633818341731771,2.6261642922988493
-1.110584227493213,-0.8169083798852825,1.2930503319417503,-0.8897172210681928,-1.057525972759247,0.5784037069841805,0.01712020769439999
-1.1060811630722012,-1.2060618052474188,0.3704687192181498,-1.1839814097228907,-1.2278193690732975,-0.03649934498964453,-1.4250847851896742
-1.2636884178076186,-1.2784624425240956,0.008389811804810165,-1.2056184824180889,-1.2609319739121407,-0.23732163399077028,0.5270308865610263
-1.2051485803344637,-1.2422621238857572,-0.262136480677488,-1.2748571150427237,-1.308235695110488,-0.3965418467624378,-1.0591319221167856
-1.317725190859762,-1.2920375620134725,0.24207578966207824,-1.1060879480201766,-1.2703927181518102,-0.08889380411874766,2.608604363187055
-1.0430382611780342,-1.02958525188552,1.186619295055604,-0.8464430756777959,-1.0669867169989167,0.5069304465171743,1.232199102472818
-0.8989401997056523,-0.9345594154598819,0.49647868809964496,-0.9935751700051447,-0.9960311352013955,0.09050143160270571,-1.071377113756301
-1.0250260034939866,-1.0657855705238581,-0.09563043992041005,-1.0844508753249782,-1.0480652285195777,-0.27204011373007464,-0.646886426247394
-1.0970750342301776,-1.0567354908642734,0.07019380951345888,-0.9979025845441847,-1.043334856399743,-0.1640263236098896,1.0952682561830376
-0.9709892304418433,-1.0069600527365585,-0.14534950635212296,-1.0108848281613034,-0.9913007630815609,-0.2908943924908365,-0.06131309497630634
-0.9754922948628552,-0.9933849332471816,-0.1940916444648128,-1.0455041444736208,-1.043334856399743,-0.32378371548373747,-0.5985284421729374
-1.0430382611780342,-1.0069600527365585,0.1264249026427008,-0.9156817083024307,-0.9865703909617262,-0.12022022886361532,0.05544964217001897
-1.0340321323360102,-1.0703106103536504,-0.28931222870743295,-1.0411767299345813,-1.1095600660774292,-0.38353629170266185,-0.10121749665961555
-1.0430382611780342,-1.043160371374897,-0.3830357385826592,-1.0714686317078592,-1.0717170891187513,-0.44043811484167367,-0.5721500699914748
-1.1060811630722012,-1.0838857298430273,-0.45375677118676266,-1.0931057044030574,-1.0717170891187513,-0.4815926620125288,0.25741657081773284
-1.0745597121251176,-1.0748356501834426,0.23635985040382795,-0.8464430756777959,-1.038604484279908,-0.0419075910276967,2.6327374075068857
-0.7728543959173181,-0.7399827027788137,3.1442205020175784,-0.5305418143278994,-0.707478435891477,2.0393157357804044,2.6057165053180538
-0.4441306931834468,-0.0748018477993478,-0.2971946387799754,-0.18002123666568617,0.025729242682906783,-0.28028929821939946,2.6292906356323105
-0.07938247508148075,0.3279266970521659,-0.6152151722407797,0.20511865730884518,0.44673236134819844,-0.5077411506229367,2.624818779797306
0.32139025838858154,0.7713806003718101,0.986637289360045,0.6292052821347336,0.8062406424556381,1.0172043094442098,2.6264360014900427
0.7626905716477512,1.255559862159585,-0.26587991613864054,1.092238637811979,1.4164586459143194,-0.10264483152522531,2.6055487055997384
1.2445184646960281,1.748789203606944,7.332692242083384,1.6028735534186604,1.7097417173440725,8.510675220438898,2.612918469228101
1.7758800663754362,1.6673384866706829,6.856066725097096,2.126490712642461,1.5299875767903521,8.248763548391873,0.6065334418125892
1.9154750634268056,2.2510686247138874,5.688174751504811,2.0442698364007073,1.4921445998316751,6.54171713595058,-2.5617332432799556
1.3390828175372784,1.2465097824999998,6.569190201364662,1.698076673277533,0.9481518060506805,7.011563910530974,1.3816524893822162
1.6272789404820422,1.124333707095608,1.849053953092582,1.1052208814290978,1.222513389001095,1.9976362583646616,-2.648500461580305
1.0598928234345388,0.5541786885417802,4.1623041613963085,0.7330632310716858,0.6832509673399352,3.8541998724449424,-2.6612333524289498
0.5465434794391782,0.5315534893928184,3.7229378619786875,0.8239389363915186,0.4561931055878677,3.5515384427716374,1.4171114079096678
0.7987150870158467,0.7940057995207711,4.530458422917855,1.131185368663336,0.5271486873853889,4.579378653307177,2.6104800614657724
1.2850460444851355,1.6582884070110977,1.0139551214293523,1.646147698809057,1.7806972991415937,1.4004610532040074,2.615135389994357
1.8209107105855553,2.3370443814799406,6.398943833006273,2.2130390034232548,1.5583698095093608,7.831924191220797,2.6169489260951955
2.4108121497381187,2.427545178075787,5.0852158653981805,2.836186697044968,2.6416250249515154,7.339199954022067,2.614750240451922
3.059253426363837,2.8528989220762617,5.1253165078126965,2.619815970092984,2.575399815273829,6.86790577556817,-2.3708496556596215
2.4243213430011545,2.5316210941610087,5.04431390702724,2.4467193885313967,1.9982944166539909,6.497293130479301,-1.3756909635963008
2.091094575846271,2.3596695806289025,5.067371667640492,2.260640563352691,1.8421921366994447,6.263718741260009,-1.6993521845973143
1.6993279712182334,1.3505856985852225,6.57806021616886,2.083216567252064,1.5110660883110136,8.022759864935306,0.9852746255568199
1.919978127847818,1.5406373714364985,4.95456717804271,1.784624964058327,1.4968749719515098,5.602466587181906,-1.4896017544801856
1.586751360692935,1.671863526500475,4.196204659989199,1.6850944296604142,1.6577076240258906,4.895095652713859,-0.02300032185016949
1.586751360692935,1.4591866545002374,3.9144071836257575,1.3086093647639627,1.2083222726415903,4.18193998333992,-1.9537688630858459
1.1724694339598372,1.1152836274360238,3.060627152704818,1.1182031250462166,1.066411109046549,3.186942974570819,-0.9967503907192897
0.9788376638563242,0.8030558791803563,2.875459108294936,0.7200809874545663,0.6075650134225793,2.6990507858810924,-2.63305371890359
0.4789975131239991,0.49535317075448015,1.7176590868705894,0.42148938426082894,0.5034968267862149,1.551657494734095,0.13358891326339248
0.5060158996500709,0.6446794851376256,2.0457212982960065,0.5729488931272174,0.5555309201043975,1.8888571998498056,-0.2564970651543467
0.46548831986096356,0.40485237415863473,1.369617614539124,0.41283455518274975,0.4798449661870417,1.25874456210456,0.18640732788792572
0.5015128352290591,0.44557773262676525,2.091703437490706,0.4474538714950672,0.4940360825465456,1.8748156194135028,-0.8020896197058179
0.36642090259870075,0.3731770953500886,2.042262286854977,0.2657024608554009,0.2717085929143136,1.7052683643244249,-1.2272271807184134
0.16378300365316406,0.17407534283922826,1.334206952004446,0.06664139205957544,0.09668482448042796,1.0451429021582164,-1.1166262032549858
-0.011836508766301585,-0.06575176813976262,1.3211056774330798,-0.14107450581432918,-0.12091229303196938,0.9531851915734797,-1.0469421385842363
-0.16944376350171908,-0.14267744524623144,0.9265148266411739,-0.2232953820560828,-0.2533627123873425,0.6165545002404469,-1.027449745702167
-0.31804488939511294,-0.32367903843792306,1.22838735911991,-0.40071937815670955,-0.522993923217922,0.762699801864227,-0.4027245174436755
-0.37208166244725577,-0.3055788791187543,1.215599466509783,-0.35311781822727256,-0.3006664335856897,0.7899827078905668,-0.05510651906184651
-0.3765847268682684,-0.4775303926508611,3.2157911869394127,-0.11078260404105132,-0.42838648082122727,2.3251699134973474,2.612918469228103
-0.007333444345289749,-0.09742704694830874,2.352977704349645,-0.19733089482184452,-0.2439019681476732,1.6916340758371669,-2.0686135743499348
-0.3225479538161248,-0.35535431724646915,1.6503304478177265,-0.30118884375879684,-0.3574308990237061,1.1200536492461581,-0.8467249440621286
-0.43962762876243494,-0.3825045562252231,1.7698601267351375,-0.40937420723478873,-0.49461169049891385,1.146595163072243,0.7618886481979517
-0.33155408265814845,-0.2874787197995847,3.2471695292998652,-0.07616328772873389,-0.3053968057055243,2.37652291738239,1.56490256434156
-0.10640086160755177,-0.19245288337394714,1.7018578499207684,-0.2579146983684002,-0.19186787482949055,1.1912129197588182,-0.8916553780009662
-0.23698972981689825,-0.3010538392889621,2.41377190355106,-0.09347294588489222,-0.23917159602783775,1.771886304836291,1.1230513264447342
-0.07037634623945627,-0.07027680796955561,3.58194237794824,0.1834815846136465,-0.04049596699477893,2.886436598936336,1.5205557269794476
0.16378300365316406,0.060949347094421104,2.104138240659731,0.03634949028629759,0.09195445236059334,1.6509313634916973,-0.9483760676542438
0.015181877759770236,-0.061226728309970425,1.4157947079535564,-0.14540192035336874,-0.1445641536311434,1.0078434663541778,-1.5342216794694639
-0.2189774721328501,-0.14720248507602443,0.9751321019143314,-0.1583841639704875,-0.1445641536311434,0.6795054813499671,-0.1154887004844983
-0.23248666539588642,-0.32367903843792306,0.7822179910713262,-0.20598572389992367,-0.27228420086668104,0.5184484736441121,0.5338839297860842
-0.15143150581767173,-0.17435272405477759,2.560295831483646,0.12722519560613113,-0.1445641536311434,2.0087314069190203,0.9768309437312441
-0.002830379924277912,0.006648869136913221,1.4493451152760164,-0.08049070226777347,-0.04995671123444903,1.0783482783360592,-0.40247921757572064
-0.0613702173974326,-0.061226728309970425,2.82317927504263,0.12289778106709155,-0.035765594874944295,2.260100578382089,1.3393846712914061
0.1457707459691159,0.09262462590296723,2.66394533381125,0.1834815846136465,0.1014151966002626,2.173882984737486,-0.07932337294158436
0.13676461712709223,0.1514501436902665,2.2739565287471843,0.2224283154650035,0.14398854567877514,1.8760199573044634,0.5414362501151972
0.2268259055473306,0.12429990471151336,1.3903215917972573,0.053659148442456686,0.03992035904241153,1.0815043381721292,-1.791331586305191
-0.0613702173974326,-0.09742704694830874,0.8915420432766976,-0.03721655687737686,-0.08779968819312695,0.6521400576224964,0.036233808286419616
-0.05236408855540892,-0.09742704694830874,0.9883450766247228,-0.1756938221266466,-0.33377903842453294,0.6424432813440786,-2.150647776532184
-0.3765847268682684,-0.3779795163954309,0.30980526950843834,-0.3747548909224713,-0.33850941054436756,0.12727022249225997,0.3305985403676513
-0.3270510182371366,-0.3417791977570926,1.0386223878101633,-0.43533869446902695,-0.5939495050154432,0.5805979650929337,-2.3385487183449216
-0.6557747209710079,-0.6178066273744218,0.2090789104589974,-0.6646916650381295,-0.5986798771352778,-0.0021965442648816304,-0.0925496303218933
-0.664780849813032,-0.7037823841404754,0.4532580834713274,-0.7772044430531609,-0.7595125292096587,0.1285544697673161,-0.92953323941677
-0.7818605247593421,-0.8259584595448669,-0.06117326878524115,-0.8334608320606771,-0.8210073667675103,-0.20992876648933373,0.08532510792017134
-0.7683513314963062,-0.7218825434596445,-0.10112206482418575,-0.7598947848970027,-0.7311302964906505,-0.22718869090538207,-0.05896101477074542
-0.7728543959173181,-0.6132815875446296,0.4458247043013608,-0.6863287377333278,-0.8068162504080063,0.12677052920543702,-0.6351672542044126
-0.8494064910745209,-0.9209842959705049,0.3482327864362788,-0.9243365373805102,-1.0054918794410652,0.010333342697048943,-1.6451041932829533
-1.0475413255990462,-1.0838857298430273,-0.024574380025344796,-1.0931057044030574,-1.1000993218377595,-0.23488010630039094,-0.8086691120374344
-1.137602614019285,-1.1653364467792884,0.24362149289523435,-1.2229281405742476,-1.3508090441890006,-0.12129703016268578,-2.290457346433627
-1.389774221595953,-1.3780133187795258,0.024844540271750037,-1.3916973075967953,-1.469068347184869,-0.26019386579574555,-1.0419269133594191
-1.4933447032792275,-1.5499648323116328,0.5392213770103852,-1.3700602349015965,-1.5447543011022247,-0.0041854913888902286,1.4516395612705433
-1.3492466418068456,-1.3870633984391105,0.04431188181724459,-1.409006965752954,-1.412303881746852,-0.247964410187055,-0.5903338364862207
-1.4077864792800008,-1.414213637417864,-0.003869452127730353,-1.3181312604331203,-1.3744609047881742,-0.2598158405715257,1.1812265370180743
-1.2862037399126787,-1.2829874823538878,-0.12809828825227773,-1.2705297005036842,-1.3224268114699924,-0.3181304701826913,0.23291412388558713
-1.2591853533866069,-1.34633803997098,0.14827381546660712,-1.2099458969571284,-1.308235695110488,-0.16150037636921885,0.14596883142407882
-1.241173095702559,-1.251312203545342,-0.0584190102671946,-1.1926362388009701,-1.2278193690732975,-0.26635397663931937,0.6485713446665882
-1.1691240649663681,-1.224161964566588,0.2899637050749165,-1.0671412171688195,-1.1994371363542893,-0.050996226271324774,1.0002600784131346
-1.0565474544410698,-1.1517613272899114,0.3698272203837152,-1.05848638809074,-1.1048296939575946,0.003973012673845687,-0.4958108673350615
-1.110584227493213,-1.1155610086515735,1.3544481140875282,-0.898372050146272,-1.076447461238586,0.6134926796724884,1.6620619190217845
-0.9214555218107119,-0.9119342163109205,0.8153056563448489,-0.9762655118489864,-1.0527956006394124,0.2695858014544875,-1.2674255021875511
-1.0700566477041058,-1.047685411204689,0.13142402316917043,-1.0628138026297795,-1.0527956006394124,-0.13564298923585622,0.25404819973463494
-1.038535196757022,-1.0703106103536504,0.4024448309969077,-1.0541589735517005,-1.0953689497179249,0.02029584115743061,0.1728331693146345
-1.0160198746519624,-0.8485836586938282,1.2381064046698715,-0.8248060029825975,-0.9960311352013955,0.5586125259678814,-0.2951453297786057
-1.0475413255990462,-1.1879616459282498,0.39283701026623075,-1.1277250207153748,-1.147403043036107,-0.0020863067897627188,-0.45511815645316606
-1.0970750342301776,-1.0974608493324043,0.08106078879986453,-1.1147427770982556,-1.076447461238586,-0.17254638638920955,0.05687600515220422
-1.0880689053881534,-1.0884107696728196,0.18324495349351996,-1.0498315590126608,-1.038604484279908,-0.09816247353981261,0.7733497660888861
-0.9980076169679147,-1.0069600527365585,0.1643033521441118,-1.0628138026297795,-1.1805156478749503,-0.13029327120619136,-1.994141939811929
-1.2276639024395237,-1.2286870043963807,-0.1420219025378228,-1.1883088242619302,-1.1805156478749503,-0.3135336316259143,0.8124731460034831
-1.137602614019285,-1.142711247630327,-0.1293085254377885,-1.1450346788715335,-1.1805156478749503,-0.30233021949430994,0.1389608941915063
-1.1195903563352372,-1.1200860484813657,-0.2482481497419133,-1.1493620934105733,-1.1521334151559417,-0.36896802266159573,-0.3851876366548169
-1.1601179361243446,-1.174386526438873,-0.3298495802743282,-1.2012910678790494,-1.166324531515446,-0.4194561116775789,0.0994107675187915
-1.1466087428613085,-1.12913612814095,-0.11917467200656946,-1.1883088242619302,-1.2183586248336278,-0.3050573985655087,-0.26669081100995007
-1.1736271293873803,-1.174386526438873,-0.2717428388858864,-1.1709991661057715,-1.1710549036352806,-0.3850086215820997,-0.18697660745379463
-1.1916393870714281,-1.1879616459282498,-0.05096409545667612,-1.179653995183851,-1.1994371363542893,-0.262281334685251,0.43075721652011334
-1.1421056784402968,-1.1517613272899114,0.4717054985428092,-1.0368493153955418,-1.1095600660774292,0.06537850671009714,1.2341301785102352
-1.002510681388927,-1.0069600527365585,0.8537806686836856,-1.0714686317078592,-1.1568637872757763,0.2561849390816702,-1.5325573387672402
-1.1781301938083921,-1.1472362874601192,0.1755693806342233,-1.2056184824180889,-1.2562016017923059,-0.146903355122678,-0.5567533480809717
-1.2366700312815473,-1.269412362864511,-0.14885147938508475,-1.2705297005036842,-1.2562016017923059,-0.3296964938831034,-0.31634581529290356
-1.2681914822286309,-1.2920375620134725,-0.38250111356373057,-1.3051490168160016,-1.2562016017923059,-0.4574042755631384,-0.02300032185016949
-1.2681914822286309,-1.2784624425240956,-0.17700492355824896,-1.2748571150427237,-1.2562016017923059,-0.3419035097585851,0.3160246030473577
-1.2321669668605355,-1.251312203545342,0.00581507789645721,-1.2748571150427237,-1.327157183589827,-0.2514405847902074,0.01883965896059583
-1.2276639024395237,-1.224161964566588,1.1755324255446165,-1.0714686317078592,-1.1805156478749503,0.4523683590084546,0.9377941661815318
-1.124093420756249,-1.1653364467792884,0.6489739482433755,-1.097433118942097,-1.1190208103170984,0.15624675504287885,0.46065450220088994
-1.0700566477041058,-1.0748356501834426,0.11408881972747875,-1.1277250207153748,-1.1284815545567681,-0.16031076090132945,-0.4187839241141763
-1.1150872919142254,-1.1155610086515735,0.1744312457970457,-1.0757960462468987,-1.0669867169989167,-0.11183959125790789,0.6600883892524347
-1.038535196757022,-1.0069600527365585,0.19525727053932512,-1.0498315590126608,-1.019682995800569,-0.09278622084306189,0.36866666047943847
-0.9935045525469028,-1.0114850925663508,-0.19155712991912033,-1.0757960462468987,-1.0338741121600734,-0.3253083175844456,-0.8334585153002968
-1.0880689053881534,-1.0929358095026118,-0.17561198077708873,-1.088778289864018,-1.0480652285195777,-0.31516930649950037,0.4946272353102157
-1.0295290679149984,-1.0024350129067663,0.29725145358899524,-0.9632832682318673,-0.9439970418832137,-0.014722571771557724,0.5237087607438412
-0.9664861660208315,-0.9164592561407128,-0.10534509790353601,-0.9762655118489864,-0.9676489024823872,-0.2635342122196585,-0.2908004893036926
-0.9980076169679147,-0.9979099730769737,-0.1685370292545409,-1.006557413622264,-0.9771096467220566,-0.3003680843497136,0.4407977059055385
-0.9439708439157715,-0.9481345349492588,-0.1747270451093873,-0.9892477554661051,-0.9818400188418912,-0.30707606128646425,-0.7826310973770494
-1.0340321323360102,-1.0250602120557277,-0.30308542257662785,-1.05848638809074,-1.0102222515608998,-0.38884442527023105,-0.2576518462785042
-1.061050518862082,-1.0386353315451042,-0.3550090585279894,-1.0671412171688195,-1.0480652285195777,-0.42245758954420665,-0.2992193568433992
-1.0925719698091654,-1.0929358095026118,-0.4456045623168824,-1.136379849793454,-1.062256344879082,-0.4774285543937246,0.016877420828774765
-1.0880689053881534,-1.0884107696728196,-0.29907185925062474,-1.1493620934105733,-1.1332119266766028,-0.3978638442661857,-0.5804453834075065
-1.1511118072823203,-1.1653364467792884,-0.44338884106485965,-1.1753265806448114,-1.166324531515446,-0.4817286142525459,-0.30774463570121846
-1.1826332582294041,-1.1608114069494961,-0.5728279128067872,-1.2056184824180889,-1.1426726709162724,-0.5555184918031753,-0.02300032185016949
-1.1826332582294041,-1.1834366060984576,0.6253160781761717,-0.9632832682318673,-1.147403043036107,0.17639822353688026,2.6088062714261064
-0.8944371352846405,-0.8938340569917513,2.516331534276679,-0.6906561522723678,-0.83046811100718,1.4432352553404075,0.8369448156647291
-0.7908666536013658,-0.7852331010767364,0.7956545123119959,-0.8031689302873992,-0.8068162504080063,0.3290294825968933,-0.5661154573745398
-0.8584126199165449,-0.8350085392044517,1.3829585965119466,-0.6300723487258121,-0.8068162504080063,0.7545843579018817,1.5666842225588853
-0.664780849813032,-0.7128324638000598,0.41289747772179647,-0.7598947848970027,-0.6932873195319726,0.10912805064262204,-0.3716668286065534
-0.7098114940231511,-0.7807080612469443,0.5149142567406704,-0.8464430756777959,-0.8210073667675103,0.14611044896939868,-1.3303595077737094
-0.8764248776005927,-0.8802589375023744,0.09306407477059958,-0.9070268792243515,-0.8399288552468492,-0.12501107069415576,0.1257115986620039
-0.8584126199165449,-0.87120885784279,0.14039345292525468,-0.8680801483729945,-0.8399288552468492,-0.08961880378052474,0.235785534216422
-0.8268911689694614,-0.8214334197150748,1.2700171051397207,-0.5867982033354154,-0.7878947619286674,0.6934377279447616,2.612918469228101
-0.5026705306566023,-0.4368050341827302,2.03647994908528,-0.4223564508519075,-0.48515094625924415,1.3123751504990762,-0.02300032185016949
-0.5026705306566023,-0.5454059900977452,0.5821551810198765,-0.552178887023098,-0.5088028068584177,0.2728243866734706,-0.22269113935609783
-0.5296889171826736,-0.46848031299127635,0.20805627831876927,-0.5089047416327014,-0.5513761559369307,0.009746997790174933,-0.6601817090064959
-0.6152471411819006,-0.5680311892467069,0.5015000024016918,-0.5305418143278994,-0.5797583886559389,0.21439896905948347,0.4237655749427575
-0.5567073037087454,-0.5997064680552526,0.23217615917377105,-0.5738159597182964,-0.5513761559369307,0.02744590259384302,0.07838117011438026
-0.5431981104457095,-0.5182557511189916,0.05524131080494486,-0.5997804469525346,-0.522993923217922,-0.09517744688127194,-0.4269725503679126
-0.5972348834978528,-0.5906563883956683,0.18934038072000034,-0.6041078614915741,-0.5513761559369307,-0.002832374506568757,0.42144772333812497
-0.5386950460246978,-0.5318308706083685,1.5651368066277624,-0.2838791856026385,-0.541915411697261,1.041768124579517,1.1873705516041368
-0.3765847268682684,-0.40512975537418405,0.7432230154994034,-0.4959224980155819,-0.6507139704534601,0.3738107398977146,-2.016012090714226
-0.6557747209710079,-0.6178066273744218,0.5003624891364826,-0.5694885451792567,-0.5939495050154432,0.2065303118147571,0.32474622050844026
-0.6107440767608887,-0.6630570256723449,1.528062744379561,-0.35744523276631296,-0.5892191328956086,0.9720688556465743,2.619782841079867
-0.26400811634297006,-0.20150296303353152,2.3266671113735837,-0.04154397141641645,-0.24863234026750783,1.7139681165292118,0.663274392986779
-0.16494069908070724,-0.23770328167186983,1.4099288967248105,-0.18002123666568617,-0.20132861906915983,0.9974292854557587,0.22022171192867931
-0.12891618371261176,-0.160777604565401,1.1650506015002704,-0.04154397141641645,-0.08779968819312695,0.8614879125354704,0.30837232617109717
-0.07938247508148075,-0.09742704694830874,0.5503337675351336,-0.1756938221266466,-0.13037303727163949,0.35373463099642116,-0.8857728381173214
-0.20997134329082642,-0.1653026443951932,1.1618755753226813,-0.0545262150335352,-0.09726043243279621,0.8597971164277457,1.2688151883632188
-0.020842637608325262,-0.06575176813976262,1.352982739890522,0.14886226830132906,0.025729242682906783,1.0728792629697141,0.3581670227996332
0.037697199864829424,-0.06575176813976262,0.7982279299502981,-0.11943743311913048,-0.04995671123444903,0.5648805243014623,-1.1212998181327798
-0.1334192481336236,-0.12457728592706269,0.36399065960054044,-0.20598572389992367,-0.13037303727163949,0.20873633390032884,-0.505548384290128
-0.20546827886981459,-0.160777604565401,0.7412168371268417,-0.10212777496297215,-0.09253006031296157,0.5253592848631017,1.0522579262586813
-0.047861024134397086,-0.05670168848017824,0.756875258776161,-0.15405674943144793,-0.21078936330882994,0.491082446480666,-1.203703027820281
-0.22798360097487458,-0.23770328167186983,0.08719405879030272,-0.2622421129074398,-0.16348564211048192,-0.007218600848906949,-0.177509043484297
-0.25049892307993377,-0.2603284808208316,0.4209170358210111,-0.27955177106359813,-0.33377903842453294,0.21461834365847957,-1.1420224501381186
-0.4126092422363639,-0.40512975537418405,0.17252590833559095,-0.44399352354710614,-0.38108275962288013,0.018143140688551128,0.2691581648457033
-0.37208166244725577,-0.3463042375868848,0.5374842296109652,-0.4310112799299874,-0.5371850395774264,0.24336538012628323,-1.6283101824337722
-0.5972348834978528,-0.5997064680552526,0.12076084636228254,-0.5954530324134947,-0.683826575292303,-0.07136005714574045,-0.6042016117117854
-0.6737869786550557,-0.6766321451617214,0.0973492284837318,-0.5608337161011772,-0.6176013656146169,-0.06703242186641603,0.4314684352322908
-0.6152471411819006,-0.6675820655021371,-0.34779509426286415,-0.6517094214210107,-0.664905086812964,-0.374581670105367,0.2862991451603182
-0.5747195613927932,-0.5770812689062913,-0.24750518842440336,-0.6170901051086933,-0.6128709934947821,-0.30836097137126833,-0.7702968863311218
-0.6737869786550557,-0.6675820655021371,-0.04193422696743026,-0.7296028831237248,-0.7784340176889977,-0.1961606277536447,-1.2815291876169848
-0.8358972978114854,-0.8169083798852825,-0.35488404943622925,-0.8637527338339546,-0.8068162504080063,-0.399064791546647,-0.13313620448574953
-0.8494064910745209,-0.8485836586938282,-0.3770619566466983,-0.8377882465997166,-0.7973555061683367,-0.41032897899193255,0.45625764016406134
-0.7908666536013658,-0.776183021417152,-0.31488644171623764,-0.7858592721312405,-0.8351984831270146,-0.37625399306398716,-0.7471538358826623
-0.8809279420216045,-0.8621587781832053,-0.3804082076200501,-0.898372050146272,-0.8588503437261882,-0.4190745673650574,0.23761311794570586
-0.8494064910745209,-0.8304834993746592,-0.10156155276889388,-0.8897172210681928,-0.8635807158460228,-0.24678526281138546,-0.3916602926303493
-0.8944371352846405,-0.8938340569917513,-0.1529450792427822,-0.9632832682318673,-0.9534577861228829,-0.2911350107696001,-0.9203343783874541
-1.002510681388927,-1.0069600527365585,-0.264858746520691,-0.9935751700051447,-0.9771096467220566,-0.35932372153152004,0.1318260388592739
-0.9844984237048792,-0.9798098137578046,-0.3647029486947598,-0.9676106827709069,-0.9203451812840396,-0.4164345342365747,0.1694025096154005
-0.9619831015998193,-1.034110291715312,-0.36718770091992414,-1.0541589735517005,-1.0054918794410652,-0.42605824979153933,-0.6724295892172795
-1.038535196757022,-1.0114850925663508,-0.18845515672934549,-1.0628138026297795,-1.1142904381972638,-0.32957824184489487,-0.7671675882764288
-1.124093420756249,-1.124611088311158,0.07074664293475565,-1.0541589735517005,-1.0906385775980902,-0.1742465314815614,0.05760881549167196
-1.1150872919142254,-1.1517613272899114,-0.2769327454435946,-1.179653995183851,-1.1805156478749503,-0.39064465242601254,-0.6257256551759915
-1.1826332582294041,-1.1653364467792884,-0.5142099101928168,-1.166671751566732,-1.1379422987964374,-0.5217681391624458,0.2237315462694799
-1.1556148717033325,-1.1653364467792884,-0.35416682851082204,-1.136379849793454,-1.166324531515446,-0.42913144083703847,0.6288497655880436
-1.0835658409671416,-1.1200860484813657,-0.06407315795917559,-1.0628138026297795,-1.0717170891187513,-0.24629024142427483,0.6131188434175889
-1.0115168102309506,-1.02958525188552,-0.16089330281785993,-1.0801234607859382,-1.1379422987964374,-0.3152807457253821,-1.3429007474269177
-1.1646210005453563,-1.174386526438873,-0.38262239322368036,-1.218600726035208,-1.232549741193132,-0.455289533723292,-1.0038073138792947
-1.2726945466496429,-1.269412362864511,-0.44063154781308506,-1.2618748714256047,-1.2420104854328018,-0.4872662070623847,0.4439096089366433
-1.2231608380185115,-1.237737084055965,-0.48034860719699135,-1.2835119441208034,-1.2940445787509838,-0.5120172061936288,-1.0239821412469823
-1.3312343841227978,-1.3101377213326417,-0.5430633906546151,-1.3267860895112,-1.3176964393501578,-0.5477502194441223,-0.06635424933500857
-1.3357374485438098,-1.34633803997098,-0.5810706883687675,-1.3527505767454377,-1.3176964393501578,-0.5683345474499211,0.10727573042717227
-1.3222282552807743,-1.2920375620134725,-0.07179779844091803,-1.2099458969571284,-1.3318875557096617,-0.2882427833971473,0.6683882135146236
-1.2501792245445833,-1.2829874823538878,0.23573389086860305,-1.032521900856502,-1.2703927181518102,-0.08088701470433907,2.629761400800487
-0.9664861660208315,-0.8802589375023744,1.1138162522987953,-0.8204785884435579,-0.9581881582427175,0.4880227640086689,0.9334288476267069
-0.8539095554955332,-0.9164592561407128,0.9238400927720242,-0.8421156611387562,-0.8777718322055271,0.40623980342301674,-0.09683558210446123
-0.8629156843375568,-0.8757338976725823,0.3390322781601816,-0.898372050146272,-0.83046811100718,0.03184140385562809,0.08806367215593837
-0.8494064910745209,-0.8395335790342439,0.21661122926110882,-0.8377882465997166,-0.7784340176889977,-0.03422959295302229,0.16132966353991873
-0.8268911689694614,-0.8033332603959056,0.6273337007855632,-0.7382577122018039,-0.8068162504080063,0.24050659740778407,0.4529294598722958
-0.7683513314963062,-0.7671329417575673,0.5577499620683272,-0.5262143997888598,-0.7027480637716419,0.25874897890244586,2.6021302613519306
-0.43962762876243494,-0.42322991469335364,2.5059488326797625,-0.33580816007111425,-0.5797583886559389,1.6456447514603485,-1.2657411910930294
-0.6107440767608887,-0.7309326231192289,1.0345430475446817,-0.7339302976627644,-0.7642429013294934,0.4990282963833054,-1.6361277070152567
-0.8223881045484495,-0.8214334197150748,0.41118749667370075,-0.8421156611387562,-0.8541199716063536,0.0809289642874847,-0.6445068329227158
-0.8989401997056523,-0.9164592561407128,-0.010837237330316506,-0.9719380973099464,-0.9676489024823872,-0.2053282779018813,-0.4723046612385116
-0.9529769727577956,-0.952659574779051,0.7696984712993155,-0.7945141012093196,-0.8919629485650314,0.31589328590496973,1.3863782225124903
-0.786363589180354,-0.8259584595448669,1.222857379569379,-0.6387271778038917,-0.773703645569163,0.6556296156181133,1.1340559376080577
-0.642265527707972,-0.6359067866935909,0.8091464997100801,-0.6603642504990899,-0.6601747146931294,0.3888618433069425,-0.5425638154924055
-0.7098114940231511,-0.6404318265233832,2.212397869150765,-0.46130318170326445,-0.5750280165361042,1.4270613016784128,1.7437012807492083
-0.4846582729725545,-0.4820554324806533,1.4727569890959658,-0.46130318170326445,-0.42838648082122727,0.927055431659454,0.40748892794904534
-0.42611843549939943,-0.42322991469335364,0.5310651827672958,-0.48726766893750273,-0.4141953644617234,0.25663627203063866,-0.3814070795987583
-0.4756521441305304,-0.5001555917998225,0.2639189986490982,-0.4959224980155819,-0.4993420626187485,0.05965212863688512,-0.41937908742584973
-0.5296889171826736,-0.4865804723104455,0.1723055427912685,-0.552178887023098,-0.48988131837907917,-0.0029706022184132768,0.24528657800512554
-0.49366440181457816,-0.49563055197003025,0.5383041196003275,-0.46563059624230485,-0.4473079693005662,0.2727699732195115,0.5413651623857293
-0.41711230665737575,-0.4413300740125224,0.8479353327668395,-0.4310112799299874,-0.46149908566007053,0.49680977658271447,0.36702465340185914
-0.3630755336052321,-0.2920037596293769,3.8051064952137863,-0.0978003604239318,-0.3290486663046983,2.8829799724836502,2.6033100167697376
0.006175748917746563,0.002123829307121031,3.7254900364808936,-0.10645518950201173,-0.3101271778253589,2.7579928218599106,-1.8870754890215453
-0.2820203740270174,-0.3146289587783387,2.304376919015178,-0.34446298914919343,-0.38108275962288013,1.5573294782697358,-1.308049910841955
-0.46664601528850674,-0.5635061494169143,1.094403791901804,-0.46563059624230485,-0.5088028068584177,0.6539588153487019,0.6030303910309184
-0.3810877912892802,-0.41870487486356145,0.7136755316533699,-0.43533869446902695,-0.38581313174271475,0.40422330251552385,-0.3126617274631659
-0.4216153710783876,-0.41870487486356145,0.6091164135946133,-0.35744523276631296,-0.3716220153832108,0.3368487996924845,0.07462630004162205
-0.40810617781535125,-0.41870487486356145,1.3396026720098049,-0.35744523276631296,-0.3668916432633762,0.8853201483707616,1.0145076893983456
-0.26400811634297006,-0.2603284808208316,1.9675566854290432,-0.0978003604239318,-0.3006664335856897,1.403655213654046,-0.8028579523466995
-0.3765847268682684,-0.44585511384231535,0.9445718579534503,-0.2579146983684002,-0.3621612711435416,0.6004838717301612,0.5877613492533367
-0.2910265028690411,-0.32820407826771525,1.0742182422283642,-0.39206454907863036,-0.4473079693005662,0.6498858125749364,-1.5624522975693036
-0.511676659498626,-0.5092056714594069,0.5410478113949114,-0.5608337161011772,-0.5702976444162696,0.2398078636787561,0.17719604202919156
-0.4846582729725545,-0.540880950267953,-0.02727481772354023,-0.5694885451792567,-0.522993923217922,-0.1479554080250128,-0.7184060330642862
-0.5792226258138051,-0.5861313485658757,3.3320331523376714,-0.3228259164539955,-0.5088028068584177,2.3553686052888376,1.847651723431187
-0.33155408265814845,-0.42322991469335364,1.8242718421498472,-0.48294025439846316,-0.5135331789782528,1.1494025269514259,-1.5156290348703976
-0.5431981104457095,-0.5680311892467069,2.8630157493705815,-0.2882066001416781,-0.48988131837907917,2.023490728309342,2.6028191635151563
-0.19195908560677907,-0.09290200711851655,2.667035387444455,-0.16271157850952708,-0.2060589911889953,1.943435741895385,-0.2066880424827977
-0.2189774721328501,-0.1698276842249854,1.3873948287764544,-0.24925986929032107,-0.17294638635015203,0.9674344306430972,-0.053829781394949414
-0.22348053655386274,-0.23770328167186983,1.1052189247734345,-0.2016583093608841,-0.15402489787081264,0.7679887188462414,-0.11559700069366652
-0.23698972981689825,-0.21960312235270107,0.703899740239,-0.23195021113416195,-0.19186787482949055,0.45016590914350924,0.16284589138684294
-0.20997134329082642,-0.2467533613314542,0.3334759732086365,-0.3228259164539955,-0.22971085178816847,0.1641399301348617,-0.33057544332954664
-0.2550019875009456,-0.2558034409910386,0.8118762975430177,-0.27522435652455857,-0.27701457298651566,0.5254184591333986,0.38156808764236017
-0.1964621500277909,-0.2105530426931159,0.30656541703085194,-0.30984367283687597,-0.23917159602783775,0.13753333221961508,-0.8199060028738322
-0.3135418249741011,-0.3463042375868848,0.5824966068458071,-0.39639196361767,-0.38581313174271475,0.3095505199880057,-1.0659897715573996
-0.4621429508674949,-0.4277549545231458,0.6618509450233241,-0.3617726473053525,-0.4141953644617234,0.3792321663371447,1.128774430805753
-0.3045356961320774,-0.3372541579273004,0.005684109026411905,-0.40071937815670955,-0.3574308990237061,-0.09879815657935422,-0.7481932906874887
-0.40810617781535125,-0.46395527316148416,0.3849582199363278,-0.3617726473053525,-0.3905435038625494,0.17571167561051926,-0.08784457255320637
-0.41711230665737575,-0.47300535282106854,2.8971113118723752,-0.15405674943144793,-0.3905435038625494,2.136936819391454,2.6096682611010036
-0.05236408855540892,-0.13815240541643925,2.977305869098927,-0.1367470912752888,-0.2533627123873425,2.150018203144753,-1.441431958304846
-0.2685111807639819,-0.2558034409910386,0.6151416763147796,-0.3314807455320747,-0.3243182941848637,0.3492351315628105,-0.9599382807642437
-0.4036031133943394,-0.3010538392889621,1.3838615577667313,-0.31849850191495593,-0.3101271778253589,0.9198549050769474,0.6246455727636541
-0.3135418249741011,-0.3689294367358457,0.4073919954194314,-0.40937420723478873,-0.3621612711435416,0.19107083988675927,-0.402269212652796
-0.36757859802624393,-0.4096547952039771,1.7599997284069526,-0.46130318170326445,-0.664905086812964,1.0187897743989054,-2.6525056852129225
-0.7368298805492226,-0.8893090171619592,0.43825417710472186,-0.7988415157483596,-0.8257377388873454,0.10887371667031207,-0.34358503968401594
-0.7773574603383303,-0.7807080612469443,0.005440928134543865,-0.8031689302873992,-0.7642429013294934,-0.16189554012896099,0.3375904840428928
-0.7323268161282107,-0.7399827027788137,-0.10134659855700211,-0.7901866866702801,-0.7453214128501544,-0.23180926783260503,-0.2364350417755374
-0.7593452026542825,-0.7807080612469443,-0.16235180316015677,-0.8334608320606771,-0.7878947619286674,-0.2769147904312819,-0.7043942950540746
-0.844903426653509,-0.8531086985236209,-0.12924172473271514,-0.8334608320606771,-0.792625134048502,-0.25370339899350247,0.013814186405112842
-0.8404003622324973,-0.8350085392044517,-0.2488801056184803,-0.8377882465997166,-0.7784340176889977,-0.3284868238112691,0.23434181953822625
-0.8088789112854136,-0.8259584595448669,0.4517112467834054,-0.7036383958894865,-0.7689732734493284,0.14321446693399956,1.287677530067201
-0.6467685921289842,-0.6404318265233832,0.8230965490858102,-0.5305418143278994,-0.5797583886559389,0.4270727958940042,0.39319738200429477
-0.592731819076841,-0.6042315078850449,0.4299860633442655,-0.5738159597182964,-0.5561065280567653,0.16488075113061776,0.2501518844791853
-0.5567073037087454,-0.5906563883956683,0.030233167044057943,-0.634399763264852,-0.5939495050154432,-0.12111195161513695,-0.6650831042923109
-0.642265527707972,-0.6449568663531757,-0.13832501184818552,-0.6646916650381295,-0.6034102492551126,-0.23548458946268608,-0.0922754543358024
-0.6512716565499961,-0.6359067866935909,0.2374686616693204,-0.6127626905696534,-0.6176013656146169,0.020956879038381126,0.42847456990236676
-0.592731819076841,-0.6178066273744218,0.09584352523489437,-0.6127626905696534,-0.5986798771352778,-0.0739996150279831,-0.569304734508879
-0.664780849813032,-0.6630570256723449,-0.12367605963858722,-0.6993109813504469,-0.6601747146931294,-0.2323142524908353,-0.3019335272552747
-0.7008053651811271,-0.6675820655021371,0.11360739395643282,-0.6300723487258121,-0.6459835983336251,-0.06724032036337016,0.6113116866980767
-0.6197502056029124,-0.6087565477148374,-0.07225820045420962,-0.634399763264852,-0.5655672722964346,-0.183956618207523,0.0802340955549856
-0.6062410123398765,-0.5997064680552526,0.02292541853781985,-0.6733464941162091,-0.6932873195319726,-0.1373918573421903,-0.9142082356087551
-0.723320687286187,-0.7037823841404754,-0.2878999440691387,-0.7339302976627644,-0.6696354589327991,-0.3426362561133155,0.012476377895166302
-0.7188176228651748,-0.7128324638000598,-0.22569605620647396,-0.7339302976627644,-0.6554443425732948,-0.2999088994353723,0.3312898382409947
-0.6737869786550557,-0.6721071053319293,0.29727927807534493,-0.6170901051086933,-0.6034102492551126,0.06421429137412245,0.4314684352322908
-0.6152471411819006,-0.5499310299275377,0.4288847109423937,-0.5954530324134947,-0.5088028068584177,0.16464825230327393,0.3550323600515394
-0.5657134325507691,-0.5951814282254605,-0.1537744756269552,-0.6300723487258121,-0.5324546674575917,-0.23732626040793228,-0.02300032185016949
-0.5657134325507691,-0.5861313485658757,0.4001296216668857,-0.5348692288669397,-0.5135331789782528,0.1579178990400225,0.8240172845374468
-0.45313682202547123,-0.4413300740125224,0.3423307412180814,-0.4959224980155819,-0.42838648082122727,0.12593718396339243,-0.28560742432371816
-0.4891613373935663,-0.4865804723104455,0.768044139223919,-0.474285425320384,-0.4141953644617234,0.437458448382861,0.6401239023204655
-0.39910004897332757,-0.42322991469335364,0.2593044117927196,-0.4483209380861457,-0.3668916432633762,0.07798195857643274,-0.1847131311187774
-0.4216153710783876,-0.4277549545231458,0.9350180042948523,-0.38773713453959,-0.3716220153832108,0.5766427310772734,0.7905548605813958
-0.30903876055308926,-0.32820407826771525,0.5050536390341438,-0.4223564508519075,-0.33377903842453294,0.2614318759578139,-0.4649507778393369
-0.37208166244725577,-0.40060471554439187,0.21505272895801525,-0.4137016217738283,-0.3479701547840368,0.05820756743878,0.23384925584320101
-0.33605714707916107,-0.3101039189485465,0.4257017871445004,-0.35311781822727256,-0.26755382874684636,0.22283948733934794,-0.0547966884494242
-0.3405602115001729,-0.3372541579273004,0.2053244329546417,-0.41802903631286786,-0.3195879220650282,0.04929028922380313,-0.15033939388293352
-0.35857246918422025,-0.35535431724646915,0.010599902346060435,-0.4310112799299874,-0.33377903842453294,-0.09420401461608967,-0.3109040733028929
-0.39910004897332757,-0.35535431724646915,1.1308255692137663,-0.30984367283687597,-0.3195879220650282,0.7412288106485379,0.7855637244928586
-0.28652343844802924,-0.269378560480416,1.112338995108276,-0.2838791856026385,-0.3479701547840368,0.7285154883042136,-0.68198001961974
-0.3810877912892802,-0.35082927741667697,0.4516751956092388,-0.4266838653909478,-0.38581313174271475,0.21182207489696406,-0.537953931828831
-0.45313682202547123,-0.41870487486356145,0.9478250193837716,-0.37908230546151084,-0.3668916432633762,0.5886892453381682,0.8632986489980706
-0.33155408265814845,-0.3146289587783387,1.9207022979474084,-0.17136640758760624,-0.26282345662701173,1.3678369982077159,0.5804027749026862
-0.24599585865892193,-0.11100216643768612,3.181525277155223,-0.015579484182178182,-0.17767675846998665,2.37499657116511,0.5979463898290441
-0.15593457023868357,-0.19697792320373933,1.4477317703874766,-0.27955177106359813,-0.2817449451063503,0.9761110429842699,-1.1756460532767985
-0.3270510182371366,-0.3463042375868848,0.6823236243831027,-0.348790403688233,-0.29120568934602037,0.4091613466196837,0.16731872443706625
-0.3000326317110656,-0.35082927741667697,0.4468984515952246,-0.4223564508519075,-0.3574308990237061,0.21382121721789077,-0.9047891647437352
-0.42611843549939943,-0.3689294367358457,0.5062950645072449,-0.30118884375879684,-0.3101271778253589,0.27509032822619794,0.6286483286018113
-0.33605714707916107,-0.35082927741667697,1.0483628958745628,-0.3141710873759156,-0.28647531722618574,0.6917266443790783,0.581130643535687
-0.25049892307993377,-0.2603284808208316,0.8213853614568346,-0.3055162582978364,-0.2060589911889953,0.5311815099053544,0.10133547018182179
-0.23248666539588642,-0.21507808252290808,0.2721402385705266,-0.3141710873759156,-0.2439019681476732,0.11395876841094207,-0.5180085455268406
-0.3045356961320774,-0.27842864014000035,0.36766561245599927,-0.3661000618443921,-0.33377903842453294,0.16324781237971348,-0.6536029034478399
-0.39459698455231573,-0.3825045562252231,0.14845432727883873,-0.4526483526251853,-0.42365610870139264,-0.004651228543114881,-0.7982705545202499
-0.5026705306566023,-0.49563055197003025,-0.15211454940384334,-0.5262143997888598,-0.4141953644617234,-0.22116002287180017,0.40966311607934736
-0.4441306931834468,-0.4277549545231458,-0.06580822126434864,-0.5175595707107806,-0.4473079693005662,-0.1619943644606422,0.00974401095825554
-0.43962762876243494,-0.4911055121402377,-0.13574080810807887,-0.48726766893750273,-0.418925736581558,-0.20736165373174748,-0.2846299785328766
-0.4756521441305304,-0.47300535282106854,0.15012204143308397,-0.5002499125546223,-0.47569020201957485,-0.009645711595075228,0.43944157132145306
-0.4126092422363639,-0.3327291180975082,2.009892793146343,-0.2665695274464794,-0.28647531722618574,1.4013346316507047,0.788551030082796
-0.3000326317110656,-0.27390360031020816,0.7504762850507649,-0.348790403688233,-0.3290486663046983,0.44182273120309334,-0.7473268713698814
-0.4036031133943394,-0.45038015367210754,0.3897434465795576,-0.5262143997888598,-0.4567687135402359,0.1505511251581378,-0.8325576901174547
-0.5161797239196382,-0.5001555917998225,0.4818241051792742,-0.44399352354710614,-0.43311685294106234,0.23458547131205368,0.7788000708732629
-0.40810617781535125,-0.3915546358848075,0.17402144705459238,-0.46563059624230485,-0.418925736581558,0.0068798723364620635,-0.6065985781774639
-0.4891613373935663,-0.49563055197003025,1.1255537248454017,-0.40071937815670955,-0.4473079693005662,0.7064424049448593,1.3032481264910973
-0.30903876055308926,-0.18792784354415495,4.113851237064204,-0.04154397141641645,-0.1824071305898213,3.1127982669684133,1.9973446198146154
-0.020842637608325262,-0.05217664865038605,2.6143758834086346,0.010385003052060086,-0.016844106395605758,2.013570636069674,-0.08164145179629219


==> pic/Before_setting/____________________/____________SVM/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.1399870741007345,-2.0886269705141833,-0.2039627876752176,-1.9921449997177807,-2.050979296608637,-0.38350461344153386,0.5735222263697732
-1.9251385886582049,-1.7942338299349554,1.2581475368035655,-1.1297346647128201,-1.6773969773012292,0.9255640174322862,2.2001225337314736
-1.1424762488318512,-1.103932672714699,0.04805846845895332,-1.210428029391647,-1.0091581807936125,-0.08730109674204993,0.3756369097161443
-0.9838976048147453,-0.9262816396065456,0.3334961308357337,-1.018781288279434,-0.946017507107853,0.17738539399198108,-0.45529680088016894
-1.1322453685726832,-1.0430237470776187,-0.3111213675173101,-1.0843446470809803,-1.003896457986465,-0.3900806839203398,0.44489220264324564
-0.9480895239076589,-1.0480994908807078,0.5735455752387905,-0.519491094329193,-0.8249978825434813,0.44844447644733554,1.0152376027035013
-0.5490851938001048,0.022882451571307874,1.5832228973806122,-0.03028757096380698,-0.13045047200013152,1.4678094333491791,1.6272877841705617
0.09546026252748238,0.17515476566401192,1.1159611400815974,0.23700919953480695,0.3010107981858889,1.0736495155272765,0.08474687186040955
0.15173010395290631,0.14470030284547003,1.760387963185555,0.5345659817879802,0.31679596660732734,1.7444271100878586,0.4667005656491131
0.36146314926585116,0.31727559215053414,3.012498852952302,1.4322796638399276,0.5904055525789497,3.149560185849389,2.899587388948608
1.5635915797180964,1.5912872867261576,1.1317132365243097,1.3414996285762477,1.4533280929509904,1.2875496413583705,-0.5696759188000416
1.338512214016397,1.2664396833283895,2.55369939062795,0.9834228228139539,0.49569454205031127,2.5603096077278327,-2.067667372545621
0.468887391987116,0.5000023690617801,0.31327386023604203,0.43369927593944724,0.4851710964360183,0.3250528272813791,-0.443220065964599
0.31030874797001023,0.31727559215053414,1.178345621875126,0.20674918778024579,-0.06730979831437381,1.076944513163065,-0.9393054685395269
-0.047772061100870726,0.07363988960220982,0.6945504091771196,0.5295226464955528,0.00635432098567873,0.7042027826490692,1.5457041137830725
0.5865425149675468,0.6065929889266714,0.07899359356637695,0.38326592301517987,0.4220304227502606,0.09318958152568205,-0.9610266878228227
0.21311538550791503,0.1650032780578319,-0.035497564529956484,0.11596915251656593,0.1957763420429556,-0.04289732517935249,-0.0052159153613973675
0.23357714602625068,0.22083645989182296,-0.39490880471662654,0.21179252307267324,0.26944046134300814,-0.3799118948501266,-0.10673393130147271
0.21311538550791503,0.2969726169381741,-0.4288267005164986,0.17648917602568645,0.3746749174859414,-0.40797454366314395,0.10906768774245962
0.2796161071925068,0.2715938979227231,0.1719698484973158,0.49421929944856596,0.35888974906450105,0.180408901181554,-0.39738505392802614
0.1414992236937385,0.17515476566401192,0.210313321379202,0.06553579959230034,0.0010925981785331888,0.18329536462406765,0.1991416802199549
0.2438080262854185,0.12439732763310998,0.20890396279586032,0.05040579371501976,-0.15675908603586483,0.15859571891336444,-1.3359731938556716
-0.27285142680256824,-0.1750715567492072,-0.10678189321222023,-0.3228010179245528,-0.13045047200013152,-0.14724081952763074,0.00955143415345412
-0.24727422615464775,-0.2765864328110093,2.538889748698024,0.8220360934563004,-0.08309496673581229,2.546149474448154,1.86815673993201
0.5046954728942042,0.5507598070926802,0.3223475447027031,0.2571825407045132,0.43255386836455356,0.3268626793967512,-0.7663530753587481
0.21311538550791503,0.18023050946710104,-0.255122913815494,0.08066580546957912,0.32205768941447477,-0.24480838104420008,0.04557679712920474
0.25403890654458633,0.159927534254741,-0.34754875892836645,-0.02524423567137952,0.14315911397149084,-0.3419807205622826,-0.18265381058619248
0.2028845052487454,0.14977604664856095,0.5870653150361741,-0.02524423567137952,-0.28830215621452954,0.5056570300772844,-1.3520839759956986
-0.3188903879688243,-0.24105622618937833,1.206591270318827,0.37317925243032674,0.011616043792826141,1.1701445355465305,0.5884697931080053
-0.06823382161920637,0.10409435242074992,2.1841798593426436,0.4891759641561403,0.20629978765725043,2.167698894856025,2.0652531821193514
0.770698359632573,0.7537895592162863,0.5148740274722184,0.7110827170229125,0.5851438297718041,0.5445191033979648,-0.5339307598872606
0.571196194578796,0.6573504269575733,1.848977549707026,1.5835797226127262,0.7324720683719093,2.017809565426783,2.674099668517921
1.6965930230872799,1.677574931378687,1.085062193213559,1.5230596991036074,1.4007108648795257,1.2309694454872349,-1.098413613738695
1.236203411424719,1.0634099312047836,3.6603844522631332,2.4359033870328317,1.2639060718937136,4.112362474547765,2.4563714056298522
2.3155612787669466,2.372951832402036,1.0157744937803788,2.1786932871190725,2.268895128058714,1.3025348534649295,0.1674436735170627
2.417870081358625,2.408482039023667,1.7176264219128479,2.7586768457481385,2.5214578228017483,2.144130981484756,-0.14487004290385205
2.3769465603219535,2.4338607580391165,0.4183561731951845,2.13834660477966,2.279418573673005,0.6506845103075307,-0.4122825913747859
2.2132524761752648,2.1902250554907923,0.03398695362692261,2.0425232342235544,2.300465464901591,0.22920080239023566,-0.415634772154771
2.049558392028576,2.022725509988815,0.14204794162877182,1.9013098460356075,2.0952582754228737,0.32682792598315624,-0.44174075877276786
1.8756334276227211,2.18007356788461,-0.199927207463053,1.9870465460068616,2.1847075631443666,-0.020064062143249184,0.8723100552315005
2.289984078119024,2.251133981127872,0.8533119004037867,2.0374798989311254,1.6427501140082674,1.038992606626254,-2.002889134279725
1.3998974955714076,1.6115902619385178,1.4316076323449383,2.1282599341948054,1.9321448684013318,1.7428224314131573,2.2311518079717816
2.392292880710706,2.3424973695834943,-0.2979345130294887,2.1534766106569405,2.337297524551617,-0.12865527132894056,-0.6233244961896351
2.131405434101922,2.1597705926722504,1.2646122923847574,1.8357464872340594,1.2849529631222996,1.4117492519150923,-2.472376266234359
1.0367012463709417,1.0634099312047836,0.09077450251230812,0.8321227640411535,0.8324448017076932,0.1599453729103102,0.1006863295555445
1.1032019680555336,1.0583341874016925,-0.32069358357197597,0.973336152229099,0.9376792578506246,-0.2524753545360768,-1.0163482295901636
0.6939667576888117,0.4289419558185181,0.08727090169437224,1.0187261698609407,0.4167686999431132,0.16333951215342415,1.1876682829299148
1.2106262107767967,1.1446218320542256,-0.509498258406761,0.9935094933988052,1.0429137139935578,-0.4377193884183825,-0.9146511123265321
0.8423145214467478,0.7081078649884752,-0.14729355756014817,0.6404760229289407,0.45360075959313945,-0.12030450188898055,-1.4955678061485553
0.2386925861558337,0.27666964172581404,-0.34104236424146706,0.6303893523440858,0.49569454205031127,-0.29335917686920226,0.7680041581170344
0.571196194578796,0.5558355508957712,-0.4805831987663873,0.6404760229289407,0.7272103455647618,-0.4262446617816272,0.19218303545435617
0.6735049971704761,0.6522746831544823,-0.3274357056551204,0.33787590538333995,0.36941319467879397,-0.30457513957120996,-0.9560636855584709
0.30007786771084244,0.327427079756716,-0.46218758795149817,0.3681359171378993,0.5377883245074849,-0.42165255169463445,0.43643905296001884
0.49958003276461943,0.4949266252586892,-0.3892786515383563,0.6909093758532062,0.6798548403004426,-0.3319584510092036,0.6171687602940075
0.775813799762156,0.7588653030193754,-0.7861823796050239,0.5849993347122459,0.774565850829081,-0.7322707889882829,-0.6440319532239831
0.5302726735421229,0.6167444765328531,-0.833878496208201,0.4135259347697392,0.7324720683719093,-0.7812490980401825,0.23015506727531707
0.6479277965225556,0.6522746831544823,-0.23169010889049552,0.6303893523440858,0.8798003069720124,-0.17218214060511364,0.4132700841573041
0.8423145214467478,0.6370474517452133,-0.7765180114311696,0.4589159524015791,0.6588079490718567,-0.7248996883118485,-0.8001875251069982
0.5302726735421229,0.6421231955483023,1.4387654628768662,0.38326592301517987,-0.6460993071004973,1.270251239082322,-2.718575182514854
-0.5644315141888574,-0.6420399866334976,0.31749761280022853,-0.3177576826321271,-0.4356303948146346,0.23804067998634698,0.23820878127394354
-0.4518918313380078,-0.48976767254079534,0.23789979775058442,-0.731311176611114,-0.788165822893455,0.10743591943144996,-1.1575314890956994
-0.8764733620934824,-0.7537063503014816,-0.7252306926128035,-0.8775679000914869,-0.5461265737647115,-0.7455678705418315,0.4632683166130731
-0.6820866371692883,-0.5963582924056866,-0.630216851935364,-0.9078279118460463,-0.7829041000863095,-0.6662595570928475,-0.13690072552222243
-0.7127792779467935,-0.7993880445292926,-0.41662143675010693,-0.5447077707913268,-0.7250251492076973,-0.4527126464897323,0.7951598123736211
-0.39050654978299904,-0.39332854028208236,-0.2903757638950667,-0.3177576826321271,-0.7145017035934025,-0.3444071870228281,-0.9679327683407094
-0.743471918724297,-0.8653727139694637,-0.7011530503895824,-0.9431312588930331,-0.9091854474578268,-0.7378453382402852,-0.9631434425863221
-1.0862064074064273,-0.9922663090467168,-0.522266446476541,-1.1801680176370877,-1.0986074685151037,-0.5909925562270774,0.3184401878329892
-0.9480895239076589,-0.9465846148189058,-0.3208933602649327,-1.1448646705901009,-1.4564046194010716,-0.44130852793845166,-1.951290420373266
-1.654020261790253,-1.469386226537189,-0.4735482377267106,-1.5180714822296733,-1.3774787772938735,-0.5725739243017703,0.42085716909428067
-1.4852107375139794,-1.4541589951279181,-0.7937440867087038,-1.6038081822009276,-1.5826859667725905,-0.8549382487960375,-0.7839015791619807
-1.7460981841227652,-1.7384006481009644,-0.6684276712728382,-1.866061617407114,-1.8931276123942393,-0.7625865035805706,-0.7689337482592169
-1.9967547504723813,-2.0835512267110925,-0.7271522349499556,-2.2392684290466867,-2.014147236958611,-0.8243836922563876,-0.13013879881627305
-2.022331951120302,-2.0784754829080034,-0.3890661328239809,-2.0375350173496205,-2.287756822930233,-0.5539927247022493,0.7312981564101404
-1.7512136242523482,-1.7993095737380462,-0.6626193573308035,-1.7803249174358597,-1.687920422915522,-0.7477507430253091,-0.026898562239525685
-1.7409827439931804,-1.4947649455526382,-0.15821415252422355,-1.2255580352689275,-1.5353304615082715,-0.2842929916722924,1.6310902584892308
-1.1475916889614342,-1.154690110745601,0.21622834975061783,-0.6052277943004473,-0.9881112895650267,0.1065582564439461,1.9776434704643668
-0.4007374300421687,-0.4643889535253444,-0.2494058418482608,-0.4892310825746337,-0.2198997597216244,-0.28505111021871754,0.023344000831419933
-0.3700447892646634,-0.48976767254079534,-0.6997427816618538,-0.5295777649140462,-0.3672279983217276,-0.7078711257160321,-0.5839301216251915
-0.5746623944480252,-0.5811310609964174,-0.5225567825360088,-0.6707911531019934,-0.7671189316648691,-0.5627906100704528,-0.08277439546346872
-0.5848932747071931,-0.5608280857840556,-0.8600540212435643,-0.7363545119035396,-0.530341405343273,-0.8636864857276934,0.07791399355367482
-0.5337388734113522,-0.7029489122705797,0.006509467045889019,-0.6254011354701535,-0.9354940614935601,-0.09888492681186305,-1.2170672538920022
-0.9787821646851623,-1.0937811851085188,-0.2158297052657247,-1.3012080646553268,-1.293291212379528,-0.33963475781155567,-0.868061005526308
-1.2805931323306194,-1.15976585454869,-0.38366192298979496,-1.008694617694581,-1.13543952816513,-0.45763643392463493,1.1814797537255353
-0.8304344009272262,-0.7689335817107507,-0.6868737951012084,-0.7968745354126602,-0.6724079211362307,-0.713618306338532,-0.20584350940615692
-0.8867042423526501,-1.0024177966528969,-0.36096542487391714,-1.2053846940992194,-1.4195725597510451,-0.4656508877231351,-1.7653787597472992
-1.5261342585506525,-1.6267342844329822,-0.5876448482312593,-1.3264247411174606,-1.4669280650153644,-0.6612612947602348,0.8458473711735687
-1.2038615303868598,-1.210523292579592,-0.41337495172151173,-1.165038011759807,-1.1301778053579843,-0.4935799689046107,0.7411470327785159
-0.9122814430005706,-1.0531752346837988,-0.6134501720371915,-1.0238246235718598,-0.8776151106149479,-0.6579032224675503,-0.09710703231347886
-0.9276277633893214,-0.9618118462281767,-0.6409886382921572,-0.9229579177233268,-0.7934275457006025,-0.674727302287671,0.6159878885849436
-0.6769711970397053,-0.8349182511509236,-0.1499270603440675,-0.5951411237155941,-0.6040055246433256,-0.20433810641145092,0.7391498533897335
-0.37516022939424826,-0.2562834575986493,-0.4442964246631297,-0.5043610884519143,-0.41458350358604684,-0.4811025131370333,-0.5973150741788856
-0.5848932747071931,-0.5049949039500645,-0.8831254988469054,-0.7767011942429539,-0.5934820790290326,-0.8880992848747503,-0.28367708424164007
-0.6718557569101204,-0.6877216808613087,-0.35422466800735325,-0.4690577414049275,-0.4777241772718064,-0.3897302809128638,0.6041444533287408
-0.4211991905605043,-0.5608280857840556,-0.22928914799746658,-0.7767011942429539,-0.8670916650006549,-0.31494535971399834,-1.5922857842292528
-1.0145902455922506,-0.6674187056489486,-0.4691049128291491,-0.9481745941854605,-0.956540952722146,-0.5340575097727948,-0.4009681598843
-1.1424762488318512,-1.1293113917301498,-0.2020874351657081,-0.7716578589505264,-1.045990240443639,-0.2888800127898361,0.36171286011716985
-0.9890130449443302,-0.9719633338343567,-0.41709675965624204,-0.9481745941854605,-1.003896457986465,-0.47622834121886237,0.7290819741311351
-0.6974329575580409,-0.8450697387571037,-0.45921824188875865,-0.6808778236868466,-0.6303141386790571,-0.5017628501045762,-0.002023435550900485
-0.6769711970397053,-0.7131003998767597,-0.5047532206448936,-0.9935646118173004,-0.8407830509649217,-0.564490921317146,-0.5277128116394654
-0.8560116015751449,-0.8349182511509236,-0.5442211769169758,-1.043997964741566,-0.9249706158792671,-0.6031790306297656,-0.7246463612721257
-1.1066681679247627,-1.276507962019763,-0.6525028749326838,-1.2608613823159143,-1.1722715878151562,-0.705572159584058,0.3189844448325313
-0.9685512844259945,-1.0430237470776187,-0.7632378671436759,-1.1852113529295132,-1.1617481422008633,-0.8063867098514081,-0.9087376675242133
-1.2857085724602024,-1.367871350475385,-0.6086964879036472,-1.5785915057387938,-1.5563773527368574,-0.6918877665552846,-0.18261652087468003
-1.3317475336264604,-1.383098581884656,-0.8977537945077119,-1.3970314352114341,-1.282767766765235,-0.9269557258681393,0.29684879597720015
-1.2038615303868598,-1.342492631459936,-0.786242449134569,-1.5836348410312195,-1.4879749562439522,-0.8478055900369372,-1.3426458344837053
-1.6744820223085886,-1.4744619703402781,4.787154352695564,-0.6455744766398598,-1.5037601246653907,4.271935424343953,3.619972099861532
-0.37516022939424826,-0.39332854028208236,2.108781678030929,-0.5749677825458861,-0.4619390088503679,1.839786996101591,-0.47849170791200846
-0.5388543135409369,-0.5303736229655155,1.3977097597215813,-0.040374241548660095,-0.42510694920034164,1.2970877508568754,1.212256839899308
-0.05288750123045555,0.002579476358947813,0.15150980267650827,-0.12106760622748684,0.12211222274290494,0.1181124775630173,0.20241947322426454
0.04942130136122629,0.002579476358947813,0.02543569203842629,0.07562247017715346,0.25365529292156963,0.020378063080403557,-0.08167787979906334
0.03919042110205847,0.063488401996028,-0.21912329026634958,-0.17150095915175423,0.1326356683571979,-0.23004645428227563,-0.08169513064043017
0.02895954084288883,0.07363988960220982,0.2560417058175843,0.17648917602568645,0.21156151046439597,0.24861433193066107,0.6379933466119115
0.30519330784042725,0.26651815411963403,-0.35558851937134256,0.13614249368627396,0.22734667888583632,-0.34383024243063043,-0.6114071452112718
0.08011394213872974,-0.012647755050323133,0.05251476291403023,-0.11602427093505938,-0.009430847435759762,0.021667704397450235,-0.6324054866700451
-0.15008086369255075,-0.15984432533993628,3.012189403860706,0.41856927006216665,-0.13045047200013152,2.88510990941024,0.45118399882985805
0.04942130136122629,0.2715938979227231,0.3020422234276935,0.1310991583938465,0.1589442823929312,0.27933862376521373,-0.14585100966672526
0.01361322045413801,-0.0075720112472322165,-0.4755723988435022,-0.2774110002927129,-0.05152462989293344,-0.4846091058205047,-0.7121167812037766
-0.24727422615464775,-0.3019651518264603,-0.8064890660966141,-0.29254100616999346,-0.16202080884301223,-0.7981216667958144,-0.35706851532840916
-0.3649293491350804,-0.4339344907068025,-0.808752595187199,-0.4690577414049275,-0.3303959386717032,-0.8099582140451584,-0.35945870428662713
-0.4825844721155131,-0.5608280857840556,-0.6127375289821341,-0.665747817809566,-0.4935093456932468,-0.6376087552499663,-0.34858808341286646
-0.595124154966361,-0.6115855238149576,-0.5574037082189588,-0.7767011942429539,-0.8460447737720672,-0.6091362937248417,-0.9673210746066152
-0.942974083778074,-0.9364331272127258,-0.7677749369131032,-1.1246913294203928,-0.9618026755292934,-0.8040196110594215,-0.26194352089714246
-1.0197056857218336,-1.0125692842590768,-0.7693758808899182,-1.008694617694581,-0.9775878439507318,-0.8017502118421163,-0.056008627851999476
-1.0197056857218336,-0.9821148214405367,-0.6854626162290925,-1.0994746529582609,-1.1617481422008633,-0.7382683585996329,-0.759980214564939
-1.2805931323306194,-1.423704532309378,-0.9516650595939333,-1.2356447058537807,-1.2880294895723805,-0.9773899695662579,-0.4216301951362687
-1.413594575699803,-1.378022838081567,-0.8383641428197601,-1.3012080646553268,-1.2775060439580876,-0.8732361409653635,0.7106934048581258
-1.1373608087022662,-1.1140841603208789,-1.1283183967172592,-1.2406880411462062,-1.1038691913222511,-1.1241117027841325,-0.19519841717894573
-1.1885152099981071,-1.230826267791952,-0.9546268969654798,-1.4978981410599672,-1.3301232720295542,-0.9836009479262755,-0.6986218379624646
-1.4238254559589725,-1.464310482734098,-0.8368519379206822,-1.6038081822009276,-1.3774787772938735,-0.8845848290580813,-0.14126108022934836
-1.454518096736476,-1.3221896562475741,-0.87155005499635,-1.6038081822009276,-1.3038146579938208,-0.9109290610150004,0.11487743540811628
-1.3931328151814673,-1.362795606672296,-0.6408846542959372,-1.2810347234856205,-1.2301505386937683,-0.6963398887783973,0.8371499468506218
-1.0708600870176745,-1.1343871355332409,-0.8240177643828414,-1.376858094041726,-1.035466794829346,-0.8598524361614279,-0.41619689167173757
-1.2038615303868598,-1.220674780185772,-0.7786675449372769,-1.2205146999765,-1.093345745707958,-0.8164366824787597,0.11181361649126824
-1.1424762488318512,-1.195296061170321,4.276092124306029,-0.0655909180107938,-1.024943349215051,4.009184466275376,3.773105011865377
0.2642697868037541,0.4035632368030671,2.848584124206177,0.5648259935425396,0.527264878893192,2.8259860189625567,0.9185134726403097
0.6581586767817234,0.6421231955483023,0.896869362942966,0.6757793699759275,0.8166596332862547,0.9550920833179116,0.5116987479511109
0.8934689227425887,0.8756074104904484,0.19549662583027688,0.6404760229289407,0.8745385841648669,0.246704309807381,-0.7370155971024016
0.6070042754858843,0.6675019145637533,-0.17665527055846497,0.4639592876940066,0.7324720683719093,-0.1337470894634376,-0.018864297289146396
0.6223505958746351,0.7081078649884752,-0.2716188257585201,0.6354326876365132,0.9166323666220387,-0.21292228971904356,0.32744347590999234
0.7809292398917409,0.7385623278070154,0.10165960184528869,0.5900426700046733,0.8903237525863054,0.15225742942327847,-0.15398111397613862
0.7400057188550677,0.7233350963977444,-0.02439357547189121,0.8976861228426997,1.0008199315363842,0.05757284604509699,0.5087808815801343
0.9753159648159331,0.9263648485213504,-0.9113028864615779,0.7564727346547524,1.121839556100756,-0.8432670711675336,-0.22539806314434097
0.9036998030017566,0.9111376171120794,-0.8542281870220791,0.71612605231534,0.9587261490792124,-0.7860174375973878,0.12628795155585162
0.980431404945518,1.0380312121893325,-0.8045802657808806,0.8674261110881385,1.179718506979368,-0.7324366225976506,-0.056008627851999476
0.980431404945518,1.0684856750078726,-0.29197989337723634,0.9783794875215281,1.079745773643584,-0.21776372291635993,-0.38258487343043057
0.8423145214467478,0.8096227410502773,-0.40119995025598937,0.7060393817304869,0.8377065245148406,-0.3409306634440102,-0.1658055143322451
0.7962755602804917,0.8756074104904484,1.2187193993484164,1.4574963403020593,0.9692495946935054,1.3683011982495132,1.9749682225845238
1.645438621791439,1.642044724757056,-0.14205544907659823,1.3465429638686732,1.5480391034796288,-0.02607674723179241,-0.7182051082481085
1.3538585344051497,1.281666914737657,-0.39776415519488845,1.084289528662485,1.3059998543508873,-0.30865051866530835,-0.3752108969605102
1.2157416509063832,1.2106065014943985,0.2721619556648569,1.3314129579913927,1.3112615771580327,0.3910927656181386,0.3135693511325693
1.3743202949234854,1.317197121359288,-0.0867500703255181,1.2456762580201386,1.1534098929436347,0.0016392974481660252,-0.8471243467259505
1.031585806241357,1.0684856750078726,-0.6465798827978813,0.8321227640411535,0.9955582087292386,-0.5822024063644771,-0.6588716585961462
0.775813799762156,1.0278797245831526,-0.6540642276286622,0.8371660993335791,0.9955582087292386,-0.5804198091797721,0.5442651834652358
1.026470366111774,0.9060618733089886,-0.6861279317760236,0.6808227052683531,0.9587261490792124,-0.624458305285629,-0.6952450923223327
0.7553520392438204,0.7487138154131954,-0.097421968335833,0.892642787550274,0.9745113175006509,-0.019085494059198196,0.5818343887581742
1.0213549259821892,0.9771222865522505,-0.6183028343728273,0.6858660405607806,1.0481754368007035,-0.5524486760082609,-0.29730607828873407
0.9190461233905092,0.9111376171120794,-0.48021299753695607,0.6909093758532062,1.0481754368007035,-0.41313903138711067,-0.2138484340588997
0.8525454017059174,0.8197742286564573,0.19491868414450228,0.5648259935425396,0.3010107981858889,0.2178357523530931,-1.5312250406273265
0.23357714602625068,0.22083645989182296,-0.5622757111228192,0.10588248193171282,0.3273194122216203,-0.5374124865175047,-0.11941525716384327
0.20799994537833022,0.19038199707328107,-0.7010395098772984,0.07562247017715346,0.3746749174859414,-0.6735771716056989,0.07101535403294384
0.25915434667417114,0.21576071608873204,-0.7783439886076818,0.17648917602568645,0.43255386836455356,-0.739074720449096,0.1971978388533915
0.36146314926585116,0.3934117491968871,-1.1056523884383476,0.15127249956355274,0.527264878893192,-1.056257636228778,-0.09373964083243416
0.3461168288770985,0.27666964172581404,-0.9362831643806523,0.08570914076200657,0.42729214555740613,-0.8963570085890964,-0.3455655683760826
0.22846170589666587,0.2969726169381741,-0.3129732838088532,0.3681359171378993,0.42729214555740613,-0.28036811958943847,0.3626140183222159
0.3972712301729394,0.302048360741265,-0.8162408081316249,0.11596915251656593,0.4483390367859921,-0.7789826095857746,-0.3446149546514467
0.2796161071925068,0.2512909227103631,-0.24051691669217018,0.4286559406470198,0.49043281924316573,-0.2003212250345532,0.9934077930483785
0.7041976379479795,0.7436380716101062,-0.7475285474871548,0.4286559406470198,0.785089296443374,-0.6960909565094937,-0.24059418555891451
0.6274660360042199,0.5761385261081312,0.15095165663115193,0.9682928169366732,0.8429682473219862,0.22888447370757836,0.438608210053905
0.8320836411875799,0.8451529476719083,-0.5916478907815871,0.7917760817017392,1.1165778332936085,-0.5218293989656164,0.017236053366487307
0.8627762819650853,0.7284108402008352,-0.5413212293637486,0.5093493053258465,0.7903510192505214,-0.49152701986521713,-0.5555566553038118
0.6530432366521404,0.5862900137143112,-0.5732347596872472,0.5749126641273927,0.7324720683719093,-0.5196964508663311,-0.48809941119220196
0.47400283211669897,0.373108773984527,-0.922693343465466,0.23700919953480695,0.5798821069646568,-0.8760003772550221,-0.205847959374427
0.41261755056169025,0.4238662120154272,-0.8907229291177768,0.22692252894995382,0.5220031560860446,-0.8468034147548877,-0.31925947702639984
0.30519330784042725,0.2512909227103631,-0.7495786477189773,0.13614249368627396,0.4378155911716991,-0.7147688606370376,-0.03076324069930589
0.31542418809959505,0.14977604664856095,-0.4018277223469548,0.1563158348559802,0.27470218415015557,-0.38398055034312056,0.07013498980205363
0.36657858939543414,0.20560922848255203,0.15034413525279833,0.1815325113181139,0.03792465782855946,0.12054318272119224,-1.439024014828865
-0.19611982485880683,-0.0024962674441431033,-0.5161254747610408,-0.05046091213351322,0.19051461923581006,-0.5018822604787999,0.8049538519588565
0.1414992236937385,0.099018608617659,-0.3660585928638299,0.015102446668032954,0.08001844028573127,-0.3592265151635532,-0.6173393056103028
-0.083580142007959,0.1396245590423809,0.6566529070448862,0.39839592889246045,0.25365529292156963,0.6672067803861808,1.899089251052479
0.6888513175592287,0.6319717079421223,1.5870807719012059,0.347962575968193,-0.372489721128875,1.4567059185164832,-1.9036487897523653
-0.07846470187837419,-0.05325370547504325,-0.418296785030563,-0.0655909180107938,0.201038064850103,-0.40773665769276857,0.6040988301934176
0.18242274473040976,0.12439732763310998,-0.6964453285475839,-0.0655909180107938,0.25891701572871517,-0.6729215912681001,0.10939740075630132
0.24892346641500332,0.302048360741265,0.47440878048802987,0.71612605231534,0.45360075959313945,0.5207385284493244,1.4262311432629904


==> pic/Before_setting/____________________/____________SVM/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2493032446824823,-1.2568441183817587,-0.9774759714179241,-1.259155505846169,-1.2287392637215808,-0.9190077256560462,0.1863701063574947
-1.2277767163856141,-1.2353575964831307,-0.9102291411789096,-1.259155505846169,-1.2400333336510645,-0.8828152981547334,-0.4888544999921067
-1.2708297729793512,-1.2461008574324444,-1.0344675689187646,-1.289937043092503,-1.2739155434395144,-0.9540438076670011,-0.3811042784026898
-1.3031195654246546,-1.3213036840776422,-1.0803619055828566,-1.3412396051697266,-1.319091823157448,-0.9808072872159906,-0.1546667826564885
-1.3138828295730887,-1.2998171621790144,-0.9816664846163481,-1.3104580679233924,-1.2739155434395144,-0.9246986580262428,0.3063525871286867
-1.2815930371277857,-1.2783306402803865,-1.07167193527135,-1.3207185803388373,-1.285209613368998,-0.9748874373508809,-0.49644146438567716
-1.3246460937215232,-1.3213036840776422,-0.7254864596786766,-1.351500117585171,-1.4207384525227988,-0.7961498531604627,-0.7341940636558183
-1.3892256786121295,-1.364276727874898,-0.9199384146857891,-1.351500117585171,-1.3642681028753816,-0.8959282380883707,0.43299881281263136
-1.346172622018392,-1.3535334669255839,-0.9671936152466054,-1.351500117585171,-1.341679963016415,-0.9212100283772836,0.07684002997060409
-1.3354093578699575,-1.3320469450269559,-0.26980173891811793,-1.259155505846169,-1.307797753227965,-0.531285214555412,1.2378968807152366
-1.2170134522371796,-1.2353575964831307,-0.8856266995334103,-1.2386344810152796,-1.2061511238626141,-0.8667901244333147,-0.03970620789303756
-1.2170134522371796,-1.224614335533817,-0.932642939214876,-1.2386344810152796,-1.194857053933131,-0.8924644004529798,-0.03970620789303756
-1.2170134522371796,-1.213871074584503,-0.9596685219995011,-1.2488949934307245,-1.2400333336510645,-0.9104859270764148,-0.4873672539917836
-1.260066508830917,-1.2568441183817587,-1.0564744582351275,-1.289937043092503,-1.2513274035805477,-0.9647919628100432,-0.03970620789303756
-1.260066508830917,-1.2461008574324444,-1.0609524569359123,-1.289937043092503,-1.2626214735100314,-0.9678224516553128,-0.2665411674934089
-1.2815930371277857,-1.2783306402803865,-0.9873404893849755,-1.300197555507948,-1.285209613368998,-0.9281926025092465,0.07447760623012487
-1.2708297729793512,-1.2890739012297001,-0.9640969660734856,-1.269416018261614,-1.2513274035805477,-0.9127597269699165,0.4154912194531571
-1.2277767163856141,-1.224614335533817,-0.7538341667730242,-1.2488949934307245,-1.2174451937920978,-0.7946665188327058,-0.03970620789303756
-1.2277767163856141,-1.2353575964831307,-0.6436637024684564,-1.259155505846169,-1.2174451937920978,-0.7344474349561079,-0.26428035394256966
-1.2493032446824823,-1.2461008574324444,-0.6915003973913328,-1.269416018261614,-1.285209613368998,-0.7659959523939737,-0.7179351506446494
-1.3138828295730887,-1.3213036840776422,-0.5573137924876805,-1.351500117585171,-1.3642681028753816,-0.7042423789119413,-0.7318237979364912
-1.378462414463695,-1.3750199888242116,-1.056306796507039,-1.3822816548315053,-1.3755621728048653,-0.9704591049707078,0.19582277454915983
-1.3569358861668261,-1.3535334669255839,-1.061416416421012,-1.3720211424160604,-1.341679963016415,-0.9719100335742217,-0.15665571993613817
-1.367699150315261,-1.3535334669255839,-1.0932664225145612,-1.3822816548315053,-1.3642681028753816,-0.9900877045383227,0.07764937884465715
-1.3569358861668261,-1.364276727874898,-0.2303198625178694,-1.259155505846169,-1.341679963016415,-0.5140280538662535,1.1297889125379426
-1.2493032446824823,-1.2461008574324444,-0.7307314106462093,-1.259155505846169,-1.2513274035805477,-0.7850588068591108,-0.03970620789303756
-1.2493032446824823,-1.2568441183817587,-0.9835987145045278,-1.269416018261614,-1.2400333336510645,-0.9235731891908098,-0.03970620789303756
-1.2493032446824823,-1.2568441183817587,-0.7411381111639909,-1.269416018261614,-1.2513274035805477,-0.7901117376925592,0.1863701063574947
-1.2277767163856141,-1.2461008574324444,-1.0124578757031948,-1.2796765306770586,-1.2626214735100314,-0.9410244678662572,-0.4888544999921067
-1.2708297729793512,-1.2675873793310724,-0.8782725296930639,-1.2796765306770586,-1.2513274035805477,-0.8656826669799211,0.3016918626166097
-1.2385399805340482,-1.224614335533817,0.10850972656147345,-1.1462898692762777,-1.194857053933131,-0.29413300646361423,0.9742460615206198
-1.1416706031981392,-1.1494115088886192,-0.6642891850347216,-1.166810894107167,-1.1496807742151973,-0.735276475249897,0.06967375644500799
-1.1309073390497044,-1.1279249869899914,-0.9948045835187207,-1.1565503816917222,-1.1270926343562306,-0.9226055203090288,-0.14873333363644428
-1.1416706031981392,-1.1494115088886192,-0.7797307509586092,-1.166810894107167,-1.1157985644267474,-0.7992375081076267,0.06967375644500799
-1.1309073390497044,-1.1171817260406778,-0.7862815178425175,-1.1257688444453884,-1.081916354638297,-0.8005041047684891,0.178348043593771
-1.1093808107528358,-1.1171817260406778,1.2356133475171538,-0.941079620967384,-1.070622284708814,0.43140892983351453,1.4768890668709784
-0.9586951126747549,-0.9882625946489105,0.5621652826326982,-0.9102980837210501,-0.9350934455550133,0.040731560819687325,0.8933787026103327
-0.8618257353388453,-0.8593434632571433,-0.13457380018246706,-0.8692560340592714,-0.8786230959075966,-0.37839982678147904,-0.4432693001969818
-0.9048787919325828,-0.902316507054399,-0.5190150471078959,-0.9513401333828289,-0.9125053056960465,-0.6225719077513013,-0.3460361986524537
-0.9371685843778862,-0.9345462899023411,1.127464780652955,-0.7563903974893801,-0.8899171658370797,0.43853566883893214,1.9181284586577305
-0.7326665655576329,-0.6981945490174346,1.8690466807071762,-0.520398611934152,-0.6414476273884451,1.0315639340731473,2.200534156805728
-0.4851114901436424,-0.49407259098047007,0.6474918838478056,-0.5614406615959308,-0.5285069280936117,0.22067988318697337,-0.3137473617886233
-0.5174012825889458,-0.49407259098047007,1.3813192859218484,-0.33570938845614806,-0.46074250851671134,0.798407669194215,1.6179814260257521
-0.32366252791712696,-0.343666937690075,0.48442139765451925,-0.40753297536426064,-0.47203657844619445,0.1483023255358533,-0.742010810084317
-0.409768641104602,-0.4081265033859586,-0.19774192985673839,-0.40753297536426064,-0.37038994908084416,-0.31857719367055526,0.13959569651256098
-0.38824211280773324,-0.4081265033859586,0.8081439783638882,-0.3972724629488162,-0.35909587915136054,0.38662366002844895,0.049471652213702734
-0.3774788486592991,-0.3973832424366449,0.20730099510291317,-0.4588355374414843,-0.41556622879877775,-0.043549896382410885,-0.2175925709480656
-0.3990053769561679,-0.35441019863938916,1.1941669105541963,-0.17154118980903307,-0.28003738964497704,0.731772937362364,1.5697418387953113
-0.20526662228434908,-0.1932612843996799,0.05111585535808597,-0.26388580154803504,-0.28003738964497704,-0.12596627919245088,-0.7225023489123371
-0.2913727354718241,-0.28995063294350554,-0.5526356297169799,-0.3562304132870375,-0.2687433197154939,-0.5545357786165449,-0.1268155093890545
-0.3021359996202582,-0.32218041579144713,-0.5935418296919222,-0.36649092570248193,-0.25744924978601025,-0.5810105066063991,-0.03970620789303756
-0.3021359996202582,-0.22549106724762194,0.5674766116222726,-0.3049278512098138,-0.42686029872826087,0.21239569143410544,-1.6990596203701707
-0.5066380184405112,-0.5800186785749816,0.22247346593600423,-0.5101380995187076,-0.5059187882346449,-0.05862970454348487,-0.3152367158858819
-0.5389278108858145,-0.5263023738284116,0.41810071249028763,-0.5511801491804863,-0.6075654175999952,0.044540398674516896,-0.6878948732716308
-0.614270659924855,-0.6015052004736094,-0.37654206171123816,-0.592222198842265,-0.5398009980230948,-0.47104651641031686,0.14911171937207598
-0.5927441316279861,-0.5907619395242952,0.4631329359818942,-0.42805400019515005,-0.517212858164128,0.1212653851209119,0.8991384860084992
-0.4851114901436424,-0.41886976433527273,-0.11736266573619801,-0.4588355374414843,-0.43815436865774454,-0.2715702810537017,0.7824172537937115
-0.38824211280773324,-0.3973832424366449,-0.7922687009858307,-0.4485750250260394,-0.37038994908084416,-0.7331706620752992,-0.03970620789303756
-0.38824211280773324,-0.3973832424366449,-0.3872729845332347,-0.3972724629488162,-0.3478018092218774,-0.4437871122275164,0.2278273724271873
-0.35595232036243035,-0.343666937690075,-0.22779131765753569,-0.42805400019515005,-0.40427215886929413,-0.34426140336813665,-0.3936162495731981
-0.3990053769561679,-0.2792073719941914,0.2841284055974516,-0.32544887604070316,-0.39297808893981095,0.02846483948273276,-0.39736132937933333
-0.4420584335499049,-0.46184280813252804,-0.0017362141319506343,-0.4588355374414843,-0.4833306483756781,-0.20297282529953214,0.0506638695948089
-0.4312951694014708,-0.44035628623390016,0.26574255182833945,-0.3049278512098138,-0.38168401901032734,0.019398122779269885,1.0418428794815329
-0.3021359996202582,-0.2577208500955635,0.36836285946023883,-0.3049278512098138,-0.2687433197154939,0.1079766760328057,-0.12704059802341502
-0.31289926376869287,-0.37589672053801704,1.988796580818612,-0.15102016497814416,-0.31391959943342745,1.3275769063121918,1.6239460476216008
-0.10839724494843993,-0.05359889205859949,0.6072629685874219,-0.13049914014725433,-0.23486110992704348,0.3017747177484417,-1.1245934097348118
-0.2483196788780866,-0.30069389389281925,1.3894767442737674,-0.1920622146399229,-0.2913314595744607,0.8575537260403459,0.9087185339054558
-0.1299237732453082,-0.1180584577544826,-0.25586029428174,-0.1099781153163654,-0.14450855049117636,-0.3136824424217621,-0.8783764059192242
-0.23755641472965197,-0.24697758914624982,-0.6515848321729331,-0.3049278512098138,-0.24615517985652713,-0.6208331450302431,-0.8137155738576652
-0.3344257920655616,-0.32218041579144713,0.7153639263875353,-0.2844068263789244,-0.39297808893981095,0.33608597872128404,-0.3917729681061139
-0.3774788486592991,-0.3866399814873307,-0.43794602378244785,-0.4485750250260394,-0.42686029872826087,-0.4893869963482506,-0.2175925709480656
-0.3990053769561679,-0.3973832424366449,-0.20858163252347772,-0.40753297536426064,-0.40427215886929413,-0.3308071435267303,-0.12911998826461052
-0.409768641104602,-0.41886976433527273,0.5235134176201373,-0.4690960498569288,-0.5623891378820616,0.13840668453696328,-0.846564777718229
-0.5066380184405112,-0.5692754176256674,-0.7264552926883243,-0.6024827112577095,-0.5059187882346449,-0.7038657955020998,-0.4989237212144435
-0.5604543391826833,-0.5477888957270395,-0.3413370471605009,-0.592222198842265,-0.5510950679525785,-0.4492966653406418,0.053402356791414446
-0.5496910750342486,-0.5477888957270395,-0.6100436348612677,-0.4998775871032631,-0.4833306483756781,-0.6169624484125077,0.4245576517285995
-0.495874754292077,-0.49407259098047007,-0.9065532865410415,-0.5101380995187076,-0.41556622879877775,-0.8170866295290932,0.14348300067311598
-0.47434822599520826,-0.42961302528458645,-0.56736090723778,-0.5101380995187076,-0.5059187882346449,-0.594772657736684,-0.8596137033757792
-0.5712176033311174,-0.5692754176256674,-0.7645619995836498,-0.6230037360885989,-0.5398009980230948,-0.7318847569598033,-0.22643774922152002
-0.5927441316279861,-0.5907619395242952,0.03264926073630045,-0.6435247609194883,-0.7092120469653455,-0.22474493750942104,-1.3540887793551892
-0.7434298297060674,-0.751910853764004,-0.015822030966269673,-0.7461298850739352,-0.7543883266832789,-0.27494839589951514,0.15566031800554814
-0.7219033014091987,-0.7304243318653761,-0.4172068974646522,-0.7871719347357139,-0.8221527462601793,-0.5407267325120626,-1.0109248567566964
-0.8295359428935425,-0.8593434632571433,-0.6768899080707189,-0.8589955216438265,-0.8447408861191461,-0.7084420047033143,-0.4396873792593728
-0.87258899948728,-0.8808299851557712,-0.5138997049506435,-0.9102980837210501,-0.9576815854139801,-0.6194653872523409,-1.2540203029992125
-1.001748169268492,-1.0097491165475383,-0.830574484724849,-1.0231637202909414,-0.9802697252729468,-0.8158651245951631,-0.14467021093793217
-1.0125114334169265,-1.0097491165475383,-0.95993283241658,-1.0642057699527203,-1.0367400749203635,-0.8959360627051584,-0.5661611764359531
-1.0663277541590983,-1.063465421294108,-0.7051902922131451,-1.0744662823681648,-1.1157985644267474,-0.7520968599246,-1.0023191218933498
-1.1631971314950078,-1.0956952041420498,-0.4021135080336835,-1.0847267947836097,-1.1157985644267474,-0.5776020845521657,1.0612191660631618
-1.0555644900106642,-1.063465421294108,-0.588889989240307,-1.0231637202909414,-1.0593282147793304,-0.6781087810143545,-0.46618455464957165
-1.0986175466044017,-1.0849519431927357,-0.9580355654348378,-1.0847267947836097,-1.081916354638297,-0.8970502902447752,0.6081866160134544
-1.0340379617137954,-1.0312356384461663,-0.8641247409640281,-1.0231637202909414,-1.0141519350613968,-0.8385262798879538,0.17219604276812436
-1.0125114334169265,-1.0097491165475383,-0.820776745336869,-1.002642695460052,-1.0141519350613968,-0.810187700761496,0.3814577669412968
-0.9694583768231891,-0.956032811800969,-0.35575584133125254,-0.8282139843974926,-0.9125053056960465,-0.508561831414018,1.000244837659434
-0.8618257353388453,-0.8593434632571433,-1.0115691540994596,-0.9205585961364946,-0.8673290259781129,-0.9168720059946429,-0.4432693001969818
-0.9048787919325828,-0.8915732461050854,-1.0074662484456445,-0.9513401333828289,-0.9350934455550133,-0.9172410706015605,-0.5502561924920629
-0.9586951126747549,-0.9452895508516548,-0.9938138343173126,-0.9205585961364946,-0.9237993756255296,-0.9073307716278257,0.27132209560808734
-0.9264053202294517,-0.9130597680037132,-0.8991832660868109,-0.9616006457982733,-0.9463875154844964,-0.8539175225606026,-0.6560905661992137
-0.9909849051200579,-0.9775193336995963,-0.9919907276084724,-0.941079620967384,-0.9350934455550133,-0.9070061449388906,0.692767051745311
-0.9156420560810175,-0.9238030289530269,-1.0569197059847033,-0.9513401333828289,-0.9012112357665634,-0.9460200111463927,-0.03970620789303756
-0.9156420560810175,-0.9238030289530269,-0.3466689762258815,-0.8487350092283821,-0.9125053056960465,-0.5062632605975594,0.9844880036359118
-0.8080094145966737,-0.8056271585105739,-0.6389214505730255,-0.7871719347357139,-0.7769764665422457,-0.6724625712853927,0.4573292182901313
-0.7541930938545016,-0.7411675928146902,-0.7546344797180913,-0.7871719347357139,-0.7769764665422457,-0.7486390542040372,-0.5295382221025372
-0.8080094145966737,-0.8056271585105739,-0.6400057012296202,-0.7358693726584907,-0.7430942567537958,-0.6685161382825243,1.1531788149465623
-0.6788502448154612,-0.6981945490174346,-0.3386377505607077,-0.7153483478276013,-0.7882705364717294,-0.4788087260791283,-1.2879429031939424
-0.8187726787451078,-0.7733973756626319,-0.4588826247158181,-0.8076929595666033,-0.8560349560486298,-0.5683337837860183,-0.1394065293693092
-0.8295359428935425,-0.8163704194598876,-0.8967707683201849,-0.8692560340592714,-0.8673290259781129,-0.8450751361440977,-0.6396779649425405
-0.8941155277841487,-0.8915732461050854,-1.03170006317908,-0.8795165464747159,-0.8560349560486298,-0.9262838283706009,0.469305975547557
-0.8402992070419766,-0.8486002023078296,-0.9533327397956025,-0.8487350092283821,-0.833446816189663,-0.8771453509427677,0.26116983644335773
-0.8080094145966737,-0.8056271585105739,-1.0382193577249514,-0.8487350092283821,-0.7769764665422457,-0.9280493234414658,-0.2385203783663042
-0.8295359428935425,-0.8056271585105739,-0.46003708729745185,-0.7974324471511584,-0.833446816189663,-0.5648360429929828,0.860251427681219
-0.7326665655576329,-0.7304243318653761,-0.8345167670098095,-0.7974324471511584,-0.8108586763306962,-0.8009571838254699,-1.013723757762067
-0.8402992070419766,-0.8808299851557712,-0.5940228986844275,-0.9205585961364946,-0.9802697252729468,-0.668651898547381,-1.844962473911423
-1.0340379617137954,-1.0312356384461663,-0.2237973062933288,-1.043684745121831,-1.2174451937920978,-0.4800963289888329,-0.2516084585541995
-1.0555644900106642,-1.04197889939548,-1.034060145197266,-1.043684745121831,-1.0254460049908805,-0.9387927331969682,-0.03970620789303756
-1.0555644900106642,-1.1279249869899914,-0.6150634727781857,-1.0642057699527203,-1.1383867042857143,-0.7039058676635458,-0.03970620789303756
-1.0555644900106642,-1.074208682243422,-0.814848100742305,-1.0539452575372754,-1.081916354638297,-0.8131463866206377,0.28015255217436535
-1.0232746975653608,-1.0204923774968522,-0.17540383709935953,-1.0539452575372754,-1.104504494497264,-0.4433086400745457,-1.3071465446601123
-1.1524338673465733,-1.063465421294108,-0.7183563728851544,-1.1155083320299435,-1.194857053933131,-0.7665454260898432,0.1797639802917373
-1.1309073390497044,-1.0956952041420498,-0.5781847592906353,-1.0847267947836097,-1.081916354638297,-0.677607277913858,0.178348043593771
-1.1093808107528358,-1.1064384650913635,-1.038677709411637,-1.105247819614499,-1.104504494497264,-0.9444884215000101,0.39360672775382555
-1.0663277541590983,-1.052722160344794,-0.9969699375981063,-1.0539452575372754,-1.0254460049908805,-0.9167587915932524,0.1742077729959202
-1.0448012258622295,-1.0312356384461663,-1.0804992966439968,-1.0744662823681648,-1.0141519350613968,-0.9665963067868995,-0.14599051286302522
-1.0555644900106642,-1.0312356384461663,-0.901841877536887,-1.0847267947836097,-1.070622284708814,-0.8641688461735483,-0.1463257945821687
-1.0663277541590983,-1.1171817260406778,-1.0366072301258253,-1.1257688444453884,-1.070622284708814,-0.9437072252579263,-0.46753416967095307
-1.1093808107528358,-1.0956952041420498,-1.0431400291658361,-1.0949873071990541,-1.0593282147793304,-0.9464909644964394,-0.03970620789303756
-1.1093808107528358,-1.074208682243422,-0.9057459924591734,-1.1257688444453884,-1.1383867042857143,-0.8708476205952224,0.28527849384210735
-1.0770910183075328,-1.0849519431927357,-1.079539104221701,-1.1257688444453884,-1.104504494497264,-0.9697956259755244,-0.36159581723070494
-1.1093808107528358,-1.1171817260406778,-1.0882822341732743,-1.1360293568608328,-1.104504494497264,-0.9741049018549803,-0.03970620789303756
-1.1093808107528358,-1.1171817260406778,-1.013642036727449,-1.1360293568608328,-1.081916354638297,-0.93109512407053,-0.25636267571646915
-1.1309073390497044,-1.1279249869899914,-1.0540578404533403,-1.1565503816917222,-1.104504494497264,-0.9558058333323094,0.178348043593771
-1.1093808107528358,-1.1279249869899914,-0.919875412787282,-1.1155083320299435,-1.081916354638297,-0.8757904162565281,0.176950259930394
-1.087854282455967,-1.0849519431927357,-0.6929897828721142,-1.1257688444453884,-1.1270926343562306,-0.7495860542867566,-0.36262094337509726
-1.1201440749012703,-1.1386682479393055,-0.6678983183159511,-1.1565503816917222,-1.160974844144681,-0.7410800631202852,-0.6917655451365488
-1.1847236597918767,-1.192384552685875,-0.75646164921966,-1.2386344810152796,-1.2400333336510645,-0.7981225318513091,-0.7045929419347767
-1.2493032446824823,-1.2783306402803865,-0.7359957600184592,-1.2796765306770586,-1.2965036832984813,-0.7911697482077896,0.07333194923222856
-1.2385399805340482,-1.2675873793310724,-1.0821744833640625,-1.300197555507948,-1.2513274035805477,-0.9789989360229898,-0.6030130242339571
-1.29235630127622,-1.2890739012297001,-1.0455547013849082,-1.3104580679233924,-1.2626214735100314,-0.9597923912231519,-0.15427708579288865
-1.3031195654246546,-1.3213036840776422,-0.9346236365036329,-1.289937043092503,-1.285209613368998,-0.8992230133836822,-0.1546667826564885
-1.3138828295730887,-1.310560423128328,-0.14865481033243133,-1.1462898692762777,-1.319091823157448,-0.4526289713787391,1.8059406988895006
-1.1416706031981392,-1.0956952041420498,0.5235233171010107,-0.9000375713056052,-1.1157985644267474,-0.008063677454749738,2.366653007543911
-0.9048787919325828,-0.902316507054399,-0.2735009975309991,-0.9308191085519395,-0.9012112357665634,-0.46773168394367115,-0.24392620173264679
-0.9264053202294517,-0.9130597680037132,-0.3979755822509979,-0.8795165464747159,-0.9012112357665634,-0.5421251560387766,-0.14243693427740256
-0.9371685843778862,-0.956032811800969,-0.19304682924593042,-0.8692560340592714,-0.9125053056960465,-0.4102388357539113,0.8876891604731171
-0.8402992070419766,-0.8163704194598876,0.0666524897534827,-0.8795165464747159,-0.99156379520243,-0.2686946605671153,-1.6443784443538247
-1.0125114334169265,-1.04197889939548,0.05480109447493246,-0.9923821830446077,-1.160974844144681,-0.31019377059158026,-1.1979071386874547
-1.1309073390497044,-1.2353575964831307,-0.08287607882919863,-1.2283739685998352,-1.3642681028753816,-0.4348115069648149,-1.0209503395836783
-1.2277767163856141,-1.2675873793310724,-0.7480415399012132,-1.2283739685998352,-1.285209613368998,-0.7965594644675802,-1.0502898651159518
-1.3246460937215232,-1.2998171621790144,-0.2897109110706587,-1.0949873071990541,-1.2626214735100314,-0.5199087911927308,2.506749263237158
-1.087854282455967,-1.074208682243422,-0.19480298570840082,-0.9308191085519395,-1.0367400749203635,-0.4246328932342824,1.897782204999301
-0.8941155277841487,-0.9882625946489105,-0.4632664352922227,-0.9000375713056052,-0.9689756553434632,-0.5842095410717716,0.16389866548319934
-0.87258899948728,-0.8056271585105739,-0.5020457346626175,-0.8487350092283821,-0.8447408861191461,-0.5983241901338078,0.162679474624659
-0.8510624711904112,-0.8700867242064575,-0.6524649131893161,-0.9000375713056052,-0.8786230959075966,-0.6958955374982442,-0.03970620789303756
-0.8510624711904112,-0.8271136804092017,-0.5069178814804923,-0.8795165464747159,-0.9237993756255296,-0.6115248142838723,-1.1462017399912754
-0.9694583768231891,-0.9882625946489105,-0.5766290530102448,-0.9000375713056052,-0.9576815854139801,-0.6510323800656944,0.8962497331041845
-0.87258899948728,-0.8486002023078296,1.596517977830318,-0.592222198842265,-0.7882705364717294,0.8451832283505518,3.2996575536489536
-0.5174012825889458,-0.3973832424366449,1.9218530866958428,-0.4793565622723737,-0.5849772777410284,1.096120924334024,-0.3159874802128338
-0.5496910750342486,-0.5370456347777258,0.17084612817507333,-0.5717011740113757,-0.6188594875294788,-0.11148448476912436,0.14599933595561806
-0.5281645467373799,-0.5477888957270395,0.23523240899867895,-0.42805400019515005,-0.5059187882346449,-0.03508157304769864,0.42202069074706045
-0.47434822599520826,-0.5370456347777258,-0.20930412295994405,-0.4793565622723737,-0.49462471830516125,-0.33890164632167974,0.41579795626404026
-0.42053190525303663,-0.35441019863938916,-0.15686703055253487,-0.43831451261059495,-0.41556622879877775,-0.30134769331810013,-0.5790425214109377
-0.4851114901436424,-0.44035628623390016,1.7074882973004908,-0.2536252891325906,-0.38168401901032734,1.0515277794524804,0.7824172537937115
-0.38824211280773324,-0.4510995471832143,0.8825216965104841,-0.4793565622723737,-0.5059187882346449,0.39534191765222204,-1.5557298297076545
-0.5712176033311174,-0.5800186785749816,-0.13468458281235765,-0.5614406615959308,-0.5510950679525785,-0.3091905745750857,0.3337568747639274
-0.5281645467373799,-0.5907619395242952,-0.19681298088274868,-0.5819616864268201,-0.5736832078115452,-0.3581232603632825,-0.7784692457171976
-0.614270659924855,-0.6229917223722372,1.2663578734315415,-0.36649092570248193,-0.5510950679525785,0.6719139229469696,1.0932013556976437
-0.4851114901436424,-0.5370456347777258,1.6478070165685665,-0.40753297536426064,-0.49462471830516125,0.9353114142684265,1.147805458987823
-0.409768641104602,-0.3973832424366449,1.2766952203607758,-0.27414631396347994,-0.39297808893981095,0.7505381716663196,1.2154071229461523
-0.25908294302652074,-0.2577208500955635,-0.2000805534626264,-0.27414631396347994,-0.22356703999756036,-0.29134702107499905,0.13317567947502038
-0.23755641472965197,-0.2577208500955635,-0.23091680693678407,-0.2536252891325906,-0.18968483020910992,-0.30268471153005105,0.3042979547579072
-0.19450335813591446,-0.24697758914624982,0.8033712841342107,-0.29466733879436935,-0.25744924978601025,0.41775178885682945,-0.9761860536991064
-0.31289926376869287,-0.3651534595887029,0.3026734521745987,-0.2844068263789244,-0.28003738964497704,0.06936808701180164,0.7483395973507415
-0.21602988643278323,-0.24697758914624982,0.5580400602300929,-0.2125832394708118,-0.23486110992704348,0.27093109072102206,-0.21083739260420375
-0.23755641472965197,-0.26846411104487766,-0.43686280312964354,-0.33570938845614806,-0.23486110992704348,-0.46791105959267015,-0.6417134925321928
-0.31289926376869287,-0.23623432819693566,-0.0935731831934135,-0.32544887604070316,-0.28003738964497704,-0.23224474833790076,-0.12726685292012196
-0.32366252791712696,-0.3114371548421334,0.017381457330173378,-0.3049278512098138,-0.33650773929239425,-0.1430236907021068,0.1358699426547823
-0.3021359996202582,-0.30069389389281925,-0.5331065861854944,-0.36649092570248193,-0.2913314595744607,-0.5425683752349805,-0.2143749881537886
-0.32366252791712696,-0.32218041579144713,-0.42627802640100476,-0.37675143811792683,-0.31391959943342745,-0.46663084894222173,-0.5664346595364972
-0.38824211280773324,-0.3866399814873307,-0.6058582716817952,-0.3870119505333713,-0.30262552950394384,-0.5959331897133823,0.2278273724271873
-0.35595232036243035,-0.37589672053801704,0.05448368164022007,-0.3049278512098138,-0.3478018092218774,-0.12583520104329993,0.402681344207165
-0.3021359996202582,-0.2792073719941914,1.3422157642472388,0.013148033668970856,-0.18968483020910992,0.9438798441896141,2.9296630565397264
0.0638149814265101,0.032347195535911984,0.7000112621135737,0.12601367023886265,0.07007877816900782,0.4726537187217709,-0.03970620789303756
0.0638149814265101,0.07532023933316771,0.5217403805399924,0.10549264540797282,0.13784319774590767,0.3600338722087165,0.6828251004777397
0.16068435876241924,0.1397798050290518,1.335401945839773,0.47487109236398156,0.25078389704074205,1.1270925186454297,2.63272613009645
0.5266353398091875,0.5587669820522945,1.1214022355656514,0.5672157041029835,0.64607634457266,1.0255807491023416,0.3973421840956121
0.5912149246997943,0.5909967649002366,0.6652788476352881,0.649299803426541,0.6799585543611104,0.646524074911126,0.10411680904506701
0.6127414529966626,0.6232265477481785,0.9657276343662188,0.8237285144891006,0.7025466942200768,0.9701602221964554,2.036890954041716
0.9248761133012593,0.8380917667344563,1.564398682968037,0.9571151758898813,0.9058399529507782,1.5721441831563168,-0.1746299962381656
0.903349585004391,0.9777541590755372,0.9873505039360962,1.1110228621215519,1.0074865823161285,1.0923136471844297,1.5181362902040971
1.150904660418381,1.052956985720735,1.718990635738993,1.2033674738605538,1.2107798410468291,1.8799287640870395,0.025041702031210672
1.161667924566816,1.2570789437577,1.0052634715205928,1.1418043993678861,1.2220739109763121,1.1745861182083503,0.0895420100054503
1.1831944528636844,1.2033626390111296,1.0347415505523674,1.254670035937777,1.3237205403416634,1.2263207971591294,1.312230151325174
1.409222999980806,1.493430684642606,2.069254811896409,1.3880566973385577,1.289838330553213,2.3107865526545894,0.08409748800606895
1.4307495282776752,1.3967413360987808,2.846568230105512,1.8189982187872342,1.5157197291428808,3.3482801212246804,2.7357105879472647
1.915096414957221,1.9231611226151635,0.7053209888750299,1.7369141194636775,1.44795530956598,0.9529528669858519,-3.4024484167410343
1.2800638301995935,0.8166052448358289,2.818453246645341,1.1212833745369963,0.9623103025981949,2.830593583059662,-0.8625139171550572
1.1401413962699467,1.1818761171125023,1.2709280574715585,1.3880566973385577,1.289838330553213,1.4899827436555184,1.0631209565364055
1.323116886793331,1.2785654656563274,0.4834787152966588,1.3162331104304454,1.289838330553213,0.6779159840148774,-0.41664013704309416
1.2585373019027253,1.2785654656563274,1.3401309221307953,1.603527458062896,1.3237205403416634,1.664386238862301,2.8827126137252774
1.753647452730706,1.697552642679571,1.203323873139741,1.6650905325555645,1.5157197291428808,1.5638960563487503,-0.5659790120869773
1.656778075394797,1.4074845970480945,4.003430377236094,1.747174631879122,1.199485771117346,4.199501168362775,-0.6337028507832919
1.5491454339104527,1.525660467490548,2.4346296014370656,1.839519243618124,1.5383078690018472,2.9123694545502103,1.169539193912162
1.76441071687914,1.7727554693247678,1.3698773743723773,1.8292587312026796,1.6964248480146142,1.8267895031510504,1.1861428224861699
1.9904392639962618,2.0950532978041854,1.737881134142922,1.9010823181107916,1.7077189179440984,2.204757553804752,-0.37769029769758833
1.9258596791056561,1.9124178616658487,0.7656574664624538,1.8497797560335685,1.8319536871684148,1.1759193506555752,-1.2914991330950891
1.6890678678400992,1.7512689474261405,1.323770685260184,1.5932669456474515,1.3801908899890802,1.5614610081866511,-2.2850550562449623
1.2800638301995935,1.2570789437577,1.395302102377137,1.3777961849231133,1.2559561207647627,1.622519582754931,1.2261518063562256
1.495329113168281,1.5041739455919196,0.8923292781569048,1.3572751600922244,1.2446620508352795,1.082834609030299,-2.1139767951411956
1.1293781321215126,1.1711328561631884,0.9158453519157961,1.069980812459773,1.0639569319635451,1.0527491578427428,0.22028155349508033
1.17243118871525,1.117416551416619,1.0607940086448853,1.1110228621215519,0.9510162326687118,1.1536908797986503,-1.9102288423075484
0.8602965284106535,0.8918080714810267,2.2400924994499545,1.1828464490296648,1.0074865823161285,2.332635213238146,1.5990045305532812
1.1186148679730785,1.085186768568677,1.9266836328050758,1.0802413248752174,1.0752510018930284,1.9929063390034445,-1.0816610126854946
0.9464026415981285,0.9670108981262235,1.5119421349334774,0.9160731262281024,0.725134834079044,1.4765922723679508,-2.055515888635897
0.6235047171450977,0.7306591572413175,1.818161804011757,0.649299803426541,0.4201949459829922,1.5711239248352906,-1.2544481797064473
0.44052922662171257,0.4620776335084693,0.688253940514538,0.47487109236398156,0.32984238654712505,0.5657631996340873,0.18265174592574915
0.47281901906701596,0.472820894457783,2.135352157905443,0.8237285144891006,0.567017855066276,2.028562442805025,3.347498177947798
0.9679291698949968,1.0422137247714214,4.480930807165048,1.3367541352613346,1.199485771117346,4.633956867581669,2.70432303606472
1.409222999980806,1.428971118946723,1.9629098388914679,1.3367541352613346,1.289838330553213,2.129671350036608,-0.7825283832876601
1.2800638301995935,1.3859980751494672,0.5068009194532415,1.234149011106888,1.3124264704121793,0.6965973198671319,-0.7992210164425955
1.150904660418381,1.2141058999604442,0.018140684568493916,1.1315438869524408,1.199485771117346,0.20377022195469108,-0.23394993766576502
1.1186148679730785,1.1281598123659327,-0.03403656077159439,1.1212833745369963,1.2559561207647627,0.15810235224847202,0.025415967406489555
1.1293781321215126,1.2033626390111296,2.3379190549969078,1.4701407966621152,1.289838330553213,2.6456616968794515,2.5601714059881355
1.5599086980588868,1.6330930769836869,1.3456194117723024,1.5932669456474515,1.527013799072364,1.6456691755145256,-0.9450207341552297
1.3984597358323718,1.428971118946723,4.554977321870629,1.798477193956345,1.5834841487197808,5.291977180206397,3.371142404813459
1.9904392639962618,2.0950532978041854,3.9713047306837725,2.126813591250575,2.1143054354054995,4.873349520765218,0.24194720027742223
2.0442555847384334,2.062823514956244,1.1338508613752802,2.0447294919270176,2.1368935752644664,1.6787890173104394,0.239619486160311
2.098071905480605,2.1487696025507557,0.6427693164692563,2.054990004342462,2.2498342745593,1.1479378566688236,0.1819227034542105
2.1411249620743424,2.1595128635000695,1.0695595125676811,2.0960320540042408,2.2159520647708497,1.6234532957525394,-0.5901688948711349
2.0334923205899993,2.05208025400693,2.2962200954380276,1.9010823181107916,1.606072288578748,2.7273763317801274,-2.501841961436141
1.5599086980588868,1.6330930769836869,0.547116068919847,1.6856115573864534,1.752895197662032,0.900548951303008,0.7448997148675366
1.6998311319885344,1.665322859831629,0.8188635139217586,1.9010823181107916,1.7416011277325476,1.2635948144790918,1.6708589935610647
2.01196579229313,1.9231611226151635,0.710872137080447,1.8292587312026796,1.922306246604282,1.1249785117683466,-0.3765674269673407
1.9473862074025243,1.9876206883110465,1.2068042559471823,1.9729059050189046,1.8206596172389318,1.6746606250586893,-0.43666738719368864
1.8720433583634835,1.9339043835644771,0.12454768669058486,1.839519243618124,1.9336003165337652,0.48816313208946277,-0.4987677899705293
1.7859372451760085,1.6868093817302563,-0.11315881971093285,1.7369141194636775,1.8771299668863484,0.2181799075780261,0.2511578969301619
1.839753565918181,1.8264717740713372,0.35751829288671194,1.8497797560335685,1.8884240368158325,0.7373695419735781,-0.3280885370778137
1.7859372451760085,1.7834987302740815,-0.15249832669838806,1.7061325822173432,1.8771299668863484,0.17122101828307387,0.2511578969301619
1.839753565918181,1.7834987302740815,-0.09670742750487948,1.7779561691254562,1.9787765962516988,0.25291658727114574,0.07564672378086884
1.8612800942150494,1.8479582959699656,-0.21130061364015235,1.798477193956345,1.922306246604282,0.11872522135215656,-0.671989369092033
1.742884188582271,1.7942419912233962,-0.18374440723622162,1.6137879704783413,1.6738367081556478,0.10013116899471486,-0.9183476891873662
1.581435226355756,1.5686335112878038,-0.04470665614753014,1.4598802842466707,1.4931315892839137,0.21281111320463258,-0.5809618677223919
1.4845658490198468,1.4074845970480945,-0.26202875809214676,1.305972598015,1.3237205403416634,-0.02700510272539991,-0.46753416967095435
1.409222999980806,1.4719441627439778,0.07357548856272086,1.3162331104304454,1.1768976312583785,0.27088437501702056,-1.5253505586822826
1.150904660418381,1.1389030733152465,-0.42907826337224786,1.0494597876288831,1.2220739109763121,-0.23399894938642132,-0.2986978475900133
1.1078516038246435,1.1281598123659327,0.11318233875619307,1.3162331104304454,1.2333679809057962,0.32863050035773034,0.6127727299535933
1.2154842453089876,1.192619378061816,0.19507301899414078,1.4290987470003365,1.357602750130113,0.4462552965635544,1.5605972476209442
1.4845658490198468,1.5471469893891754,0.38635164676818834,1.6650905325555645,1.4366612396364968,0.6671089438851211,-0.528652449924941
1.3984597358323718,1.3752548142001526,-0.18861947239816904,1.234149011106888,1.3237205403416634,0.027427603219620376,-1.2179993650098302
1.1939577170121185,1.192619378061816,-0.256894532532072,1.0494597876288831,1.0978391417519957,-0.08424633992250155,-1.3890723458960055
0.9679291698949968,0.881064810531712,-0.3396766238280961,0.9673756883053266,0.6799585543611104,-0.1739847818890914,0.09414887717807563
0.989455698191866,0.9670108981262235,-0.47131545713399564,0.9673756883053266,1.0639569319635451,-0.29052380178992515,0.5602655491564639
1.0863250755277751,1.020727202872793,-0.28235845790329606,1.0494597876288831,1.1430154214699293,-0.10328327402636653,-0.6292133412730708
0.989455698191866,1.020727202872793,-0.6710746211155212,0.9365941510589924,1.0639569319635451,-0.4815198081617564,-0.43968737925937573
0.9248761133012593,0.881064810531712,-0.5794201916146735,0.8750310765663237,0.9284280928097446,-0.4090330433253903,-0.5794013612735618
0.8387700001137842,0.8058619838865152,-0.46606175113424547,0.8955521013972135,0.9510162326687118,-0.300430072456904,-0.03970620789303756
0.8387700001137842,0.8703215495823984,-0.33874452762030266,0.8852915889817691,0.9058399529507782,-0.18136954343299855,1.194312781251379
1.0325087547856036,1.1281598123659327,1.121781448627782,1.3880566973385577,1.1768976312583785,1.347427611107274,3.201237118999931
1.5599086980588868,1.5793767722371175,0.09467214064061796,1.5214433587393392,1.6399544983671974,0.39034705981695345,-0.1000605096438493
1.5491454339104527,1.5364037284398617,0.34441675911889513,1.675351044971009,1.6964248480146142,0.6911852159234597,1.3509260041829432
1.7967005093244435,1.7405256864768257,-0.2864851680891539,1.5932669456474515,1.7754833375209982,0.007867379413799046,-0.7946534875251998
1.656778075394797,1.7727554693247678,-0.3482738937984754,1.5932669456474515,1.6738367081556478,-0.07052756163432915,-0.27730486504913826
1.6137250188010595,1.6116065550850596,-0.5044937103375762,1.4496197718312263,1.606072288578748,-0.24590790013880273,-0.7575485225221772
1.4845658490198468,1.4826874236932923,-0.5970189508206941,1.398317209754003,1.606072288578748,-0.3412905798621991,0.32700347363088733
1.5491454339104527,1.5471469893891754,-0.4601726472407426,1.4496197718312263,1.6286604284377142,-0.19571405906745565,0.26260514255826095
1.6029617546526242,1.5901200331864311,0.10920412078343755,1.5932669456474515,1.752895197662032,0.4236030731446439,-0.1595587220081247
1.581435226355756,1.5686335112878038,-0.2819449686039213,1.4496197718312263,1.5383078690018472,-0.020546197926396576,-0.34040379668712273
1.5276189056135843,1.557890250338489,0.21806527860322905,1.6343089953092302,1.685130778085131,0.545345990474521,1.29523992778024
1.76441071687914,1.7405256864768257,0.20959195242228318,1.65483002014012,1.843247757097899,0.555211503535187,0.1354150821611364
1.7967005093244435,1.7405256864768257,0.01364860914924167,1.562485408401117,1.3350146102711467,0.23446802849566992,-3.407932532405765
1.17243118871525,0.9132945933796541,1.4096968631261149,0.7826864648273217,0.7477229739380102,1.3259160733998405,-3.393746793739749
0.6127414529966626,0.48356415540709674,0.6153859218123656,0.6185182661802068,0.5105475054188593,0.5861184445776914,0.5331481816062054
0.6988475661841376,0.6769428524947481,-0.010191458024133392,0.6800813406728754,0.6121941347842096,0.07268333074536747,0.38277390436265724
0.7634271510747443,0.7628889400892594,-0.12750019193011317,0.6287787785956521,0.7025466942200768,-0.04900134486143959,-1.0828669788947467
0.6019781888482284,0.6232265477481785,0.3606733089412824,0.8545100517354348,0.725134834079044,0.43669221232344346,2.041299865213552
0.9141128491528251,0.9240378543289678,-0.42937072722626174,0.8545100517354348,0.9736043725276781,-0.2674817289666735,0.027890610067871597
0.9248761133012593,0.9777541590755372,-0.3128106344085355,0.833989026904545,0.883251813091811,-0.17874852880587314,-0.8492489379638238
0.7957169435200467,0.7736322010385732,-0.6880732886688234,0.7108628779192097,0.8719577431623279,-0.5204739246674812,-0.24705841022711475
0.7634271510747443,0.7736322010385732,1.4105864430663417,1.1315438869524408,0.804193323585427,1.4924445452580355,2.6725117967113974
1.1831944528636844,1.192619378061816,1.0998906064051268,1.2649305483532223,1.1430154214699293,1.2444874166429158,-0.5547295828333092
1.0970883396762092,1.0744435076193632,0.27133158128426677,1.0289387627979942,0.9623103025981949,0.39436543289492293,-1.5433104758823417
0.8495332642622193,0.8058619838865152,-0.5534162009227328,0.8134680020736561,0.8945458830212941,-0.3862648004537881,0.23396511988392862
0.8925863208559569,0.8703215495823984,-0.4152730653483542,0.8750310765663237,0.9510162326687118,-0.2540195285101175,-0.10757449901845438
0.8818230567075218,0.8595782886330846,-0.3175178661750959,0.7211233903346541,0.8267814634443943,-0.1934000077423121,-0.99177406649741
0.731137358629441,0.7414024181906311,0.780970933369951,0.9571151758898813,0.883251813091811,0.8696534413718214,1.3598138327055265
0.9464026415981285,0.9347811152782814,0.567555120800067,1.0905018372906619,1.0639569319635451,0.7316662610504726,1.5729415367012463
1.2047209811605526,1.1603895952138747,-0.3762054793615396,1.1110228621215519,1.199485771117346,-0.17927816678182698,-0.616908638299294
1.1078516038246435,1.1066732904673044,-0.3067825372257742,1.0597203000443285,1.1430154214699293,-0.11892708731448712,0.3517811548149421
1.17243118871525,1.1711328561631884,0.0024679752279113004,1.234149011106888,1.3124264704121793,0.22487721010171613,0.4117992555863232
1.24777403775429,1.2785654656563274,-0.576200228098881,1.162325424198775,1.2333679809057962,-0.37178309039290675,-0.9944635237251047
1.0863250755277751,1.085186768568677,-0.7539339626958181,0.9365941510589924,1.0978391417519957,-0.5565599922160719,-0.6947141338708569
0.9786924340434309,0.9670108981262235,-0.7952847237511427,0.9571151758898813,1.0978391417519957,-0.5929329131687818,0.5614512640913502
1.075561811379341,1.052956985720735,-0.90464743619438,0.9160731262281024,1.120427281610962,-0.6969706208633117,-0.49910205811282005
1.0002189623403002,1.020727202872793,-0.8625115833611118,0.905812613812658,1.120427281610962,-0.6569783928341061,0.026826093249589553
1.0109822264887343,1.0314704638221075,0.3176759151598566,1.1725859366142195,1.1656035613288955,0.5054504101715397,1.4875303472159471
1.2585373019027253,1.3322817704028969,0.27149363521394143,1.3675356725076688,1.4818375193544304,0.5176123533516186,0.5320713876409796
1.3554066792386343,1.3430250313522114,-0.4265217939647103,1.234149011106888,1.3011324004826963,-0.2079558829377855,-0.9768155141903215
1.1939577170121185,1.2248491609097578,-0.3516400606300584,1.2238884986914436,1.3350146102711467,-0.13668414821768426,-0.03970620789303756
1.1939577170121185,1.1496463342645602,-0.5607517162499882,1.1315438869524408,1.2672501906942457,-0.3496130194386366,-0.360983859798505
1.1401413962699467,1.1389030733152465,-0.3137993236023629,1.0597203000443285,1.1768976312583785,-0.12090160088851544,0.2197825366785964
1.1831944528636844,1.1818761171125023,-0.6116198267725986,1.1007623497061074,1.1543094913994123,-0.41194167061864145,-1.069752957773581
1.0109822264887343,1.020727202872793,-0.5335565833969923,0.9776362007207711,1.1091332116814787,-0.34644950156267207,-0.1725093865981636
0.989455698191866,0.9670108981262235,-0.3291237772169568,0.8442495393199904,0.9510162326687118,-0.17680250864769403,-1.039659136308877
0.8280067359653501,0.848835027683771,-0.657323956070081,0.7519049275809884,0.8945458830212941,-0.4893228176181032,-0.2457940675299618
0.7957169435200467,0.7736322010385732,-0.30736975383111376,0.6390392910110966,0.6912526242905935,-0.20542746663951722,-1.352936822675551
0.5912149246997943,0.6124832867988639,-0.10095150090039935,0.5159131420257603,0.44278308584195947,-0.06782804775199217,-1.5498478857431675
0.36518637758267264,0.36538828496464415,-0.519417320810443,0.40304750545586854,0.32984238654712505,-0.4210066789825901,0.6377674687753303
0.4620557549185818,0.45133437255915565,0.02256958642194077,0.37226596820953517,0.27337203689970835,-0.0035026324030508174,-1.3680279582166062
0.26831700024676347,0.2794421973701327,-0.021392806466135453,0.17731623231608587,0.08137284809849096,-0.08360910819306525,-1.9600703545098157
-0.0007646034640956881,0.02160393458659829,-0.18666435353687133,-0.04841504082369682,-0.06545006098479288,-0.24351524410539122,-0.8541257013979887
-0.10839724494843993,-0.09657193585585522,-0.18993764836002852,-0.007372991161918064,0.0023143585921069705,-0.2275522876872703,1.295539578989148
0.0638149814265101,0.08606350028248237,-0.6612654372409822,0.05419008333074961,0.0926669180279741,-0.5876304382225814,-0.2002687208643182
0.04228845312964182,0.05383371743454033,-0.7416893348591025,-0.038154528408252356,0.013608428521591115,-0.6553287274004314,-0.68502189248407
-0.0438176600578332,-0.042855631109284836,-0.7994500018567042,-0.09971760290092002,-0.02027378126685931,-0.7042198752296976,-0.5331136382646517
-0.10839724494843993,-0.08582867490654057,-0.534480496796896,-0.058675553239141275,-0.042861921125826596,-0.5039509387025414,0.5444638238679206
-0.033054395909399056,-0.042855631109284836,-0.3200482993757119,0.013148033668970856,0.036196568380557397,-0.3250681772893267,0.8626784978958201
0.08534150972337932,0.07532023933316771,-0.3960418645795654,-0.027894015992807896,0.04749063831004054,-0.38970528023717826,-0.9985263208137559
-0.0438176600578332,-0.05359889205859949,0.154337570758658,0.043929570915305145,-0.03156785119634245,0.03931309066694461,1.1115777963073832
0.10686803802024761,0.10755002218110976,-0.23111399544019473,0.10549264540797282,0.16043133760487494,-0.2384147750341011,-0.19875754427164732
0.08534150972337932,0.268698936420819,0.5413808933705619,0.23887930680875444,0.19431354739332538,0.38855355641429884,0.4397038485673181
0.14992109461398512,0.1612663269276792,-0.42701888523839815,0.0849716205770839,0.10396098795745824,-0.40428377511325736,-0.9063320791867656
0.03152518898120672,0.05383371743454033,-0.6487203344096615,-0.04841504082369682,0.04749063831004054,-0.5837314590951097,-0.6057082721590304
-0.0438176600578332,-0.042855631109284836,-0.5521561057301599,-0.08945709048547557,0.0023143585921069705,-0.5175369305020486,-0.28640992307884466
-0.07610745250313657,-0.05359889205859949,-0.7097643101561594,-0.1407596525626988,-0.00897971133737617,-0.6384557427411778,-0.12254544559023016
-0.0868707166515707,-0.09657193585585522,0.2657981720330159,-0.1407596525626988,-0.08803820084375966,0.08293311474368918,-0.03970620789303756
-0.0868707166515707,-0.05359889205859949,0.06251444952593149,-0.08945709048547557,-0.06545006098479288,-0.06092401505646344,-0.3718773035240481
-0.1299237732453082,-0.1288017187037963,-0.37342996248126376,-0.20232272705536736,-0.06545006098479288,-0.39540011437046313,-0.12357322769566181
-0.1406870373937433,-0.15028824060242466,-0.11040092733995782,-0.23310426430170164,-0.23486110992704348,-0.2263881386707362,-1.0486139386528943
-0.26984620717495533,-0.26846411104487766,-0.29486796838141854,-0.24336477671714613,-0.18968483020910992,-0.3500819059087772,0.8269196634006888
-0.16221356569061157,-0.06434215300791318,0.5339950223024471,-0.09971760290092002,-0.00897971133737617,0.3031666875481019,0.5517659492649325
-0.0868707166515707,-0.10731519680516892,-0.23179396960909457,-0.15102016497814416,-0.03156785119634245,-0.2821152070663787,0.20942211383021483
-0.05458092420626829,-0.042855631109284836,0.04173349360976293,-0.06893606565458665,0.013608428521591115,-0.06496033624463848,0.45490465523558066
0.00999866068433845,0.02160393458659829,-0.2044449084118808,-0.038154528408252356,0.07007877816900782,-0.24116537037697608,0.20403231840832475
0.04228845312964182,0.04309045648522663,-0.40290340649598205,-0.04841504082369682,0.024902498451074253,-0.3998467639465394,-0.44302851076243815
-0.011527867612530782,-0.03211237015997114,-0.3312871285111945,-0.13049914014725433,-0.02027378126685931,-0.3546551413338002,-0.6928155601723676
-0.09763398080000579,-0.06434215300791318,3.3333805809680195,0.14653469506975156,-0.00897971133737617,2.5605818756776815,2.3744658621394836
0.2145006795045909,0.23646915357287696,5.200645326194061,0.36200545579408977,0.18301947746384123,4.254125398148895,1.2034536626524457
0.38671290587954094,0.3009287192687601,2.422426974866021,0.2183582819778646,0.32984238654712505,1.936803140646103,-0.8640576464407235
0.26831700024676347,0.25795567547150433,1.211856825095659,0.15679520748519693,0.21690168725229164,0.9134449532089436,-0.8846664324044223
0.14992109461398512,0.1612663269276792,0.4850589700007182,0.07471110816163944,0.20560761732280852,0.3267892478111212,0.11786213234218189
0.1714476229108534,0.1612663269276792,0.19207719574760526,0.05419008333074961,0.17172540753435808,0.08871698289252361,-0.5102177018204865
0.10686803802024761,0.11829328313042345,-0.388022255068249,0.013148033668970856,0.17172540753435808,-0.3689917163531076,-0.19875754427164732
0.08534150972337932,0.08606350028248237,0.3156886945137611,0.013148033668970856,0.04749063831004054,0.16885168846574616,-0.6789196165068497
-0.0007646034640956881,-0.021369109210657447,0.11896581003875689,-0.09971760290092002,-0.02027378126685931,-0.013968658438901839,-0.6912418026969955
-0.0868707166515707,-0.08582867490654057,-0.47281039319075807,-0.1407596525626988,-0.042861921125826596,-0.4623858783365808,0.292464887737973
-0.0438176600578332,-0.042855631109284836,-0.322852999696713,-0.12023862773180986,-0.00897971133737617,-0.34550206912242126,-0.28640992307884466
-0.07610745250313657,-0.08582867490654057,-0.8331444586265261,-0.1407596525626988,-0.02027378126685931,-0.7316247835397696,0.12597226750134763
-0.05458092420626829,-0.042855631109284836,-0.674862631721667,-0.12023862773180986,-0.00897971133737617,-0.6107323662006666,-0.2045764956025721
-0.07610745250313657,-0.07508541395722688,-0.8000323545552562,-0.16128067739358862,-0.02027378126685931,-0.7077973385333992,-0.03970620789303756
-0.07610745250313657,-0.07508541395722688,-0.16198666439224696,-0.17154118980903307,-0.08803820084375966,-0.2373228719065319,-0.8680985848649817
-0.18374009398748034,-0.17177476250105203,-0.47088056664475564,-0.2125832394708118,-0.08803820084375966,-0.4705344785494823,0.46981754558116334
-0.11916050909687408,-0.1288017187037963,-0.522633507645671,-0.2125832394708118,-0.08803820084375966,-0.5088860046548104,-0.03970620789303756
-0.11916050909687408,-0.1288017187037963,-0.7505939465160223,-0.2228437518862563,-0.07674413091427601,-0.6766266383061352,-0.20702506423192904
-0.1406870373937433,-0.13954497965311097,-0.5861226551679208,-0.23310426430170164,-0.08803820084375966,-0.5575643376708816,-0.20785749635301057
-0.16221356569061157,-0.17177476250105203,-0.5840309463595421,-0.2536252891325906,-0.13321448056169322,-0.5600160579612034,-0.46218632014872724
-0.21602988643278323,-0.21474780629830778,-0.4517116238828476,-0.29466733879436935,-0.21227297006807672,-0.4734732865074857,-0.7242309467377024
-0.3021359996202582,-0.3114371548421334,-0.7773780506342537,-0.33570938845614806,-0.25744924978601025,-0.71074912776265,0.30963135262846453
-0.25908294302652074,-0.2577208500955635,-1.0307088561982096,-0.3459699008715925,-0.22356703999756036,-0.891770656430599,-0.2125880952610955
-0.2806094713233895,-0.30069389389281925,-0.6805305136899855,-0.3151883636252587,-0.25744924978601025,-0.6418376644423286,0.04717916223666572
-0.26984620717495533,-0.3114371548421334,-0.830776022133152,-0.3562304132870375,-0.23486110992704348,-0.7502929483052752,-0.29969396928115355
-0.3021359996202582,-0.30069389389281925,-0.5457911400855361,-0.3870119505333713,-0.37038994908084416,-0.5594445762124555,-0.825715719066419
-0.3990053769561679,-0.3866399814873307,-1.0181523661027627,-0.43831451261059495,-0.30262552950394384,-0.8883968967960164,0.04970757247853937
-0.38824211280773324,-0.3973832424366449,-0.24070659240660564,-0.3459699008715925,-0.37038994908084416,-0.341221476474316,0.40618309264067193
-0.3344257920655616,-0.32218041579144713,-0.6252198251524903,-0.37675143811792683,-0.2687433197154939,-0.6062492298670632,0.048310482160233474
-0.32366252791712696,-0.32218041579144713,-0.1486673420452134,-0.3049278512098138,-0.25744924978601025,-0.26120436160432614,0.39923416847651017
-0.26984620717495533,-0.2792073719941914,-0.6732056417352299,-0.32544887604070316,-0.20097890013859357,-0.6332353629994133,0.22028155349508224
-0.23755641472965197,-0.22549106724762194,-0.7507461581872563,-0.29466733879436935,-0.17839076027962678,-0.6863071234339772,-0.12570724855577567
-0.2483196788780866,-0.24697758914624982,-0.6940031349344762,-0.33570938845614806,-0.24615517985652713,-0.6535560720670344,-0.5570287943285782


==> pic/Before_setting/____________________/____________SVM/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.802603754453105,-2.8601342388706645,-0.7331031453462692,-2.830923548138943,-2.9581785310744335,-0.7301641825379066,-0.006653271613265021
-2.7961532892655194,-2.807969837155121,-0.765610381814746,-2.7934231975981785,-2.8621464302557227,-0.746316852476295,0.05684154152892695
-2.7768018937027636,-2.7753670860829063,-0.5921697977442311,-2.8559237818327854,-2.944459659528903,-0.6529520436214327,-0.48164123480463855
-2.867108406328959,-2.8927369899428785,-0.7513119738547824,-2.955924716608157,-3.0061945814837894,-0.741625732340093,-0.6497703263634371
-2.989667244893083,-3.023147994231737,-0.6093883346367279,-3.030925417689686,-3.2805720123943933,-0.670760870636873,-1.288871914987536
-3.234784922021329,-3.2448467015227953,-0.6716976025186259,-3.224677228816967,-3.4109012920769306,-0.7082301051767222,-0.245291517740921
-3.2734877131468423,-3.32309330409611,-0.7508731709382658,-3.1246762940415955,-3.314869191258219,-0.7454518710519046,0.7951550044388949
-3.1186765486447916,-3.140517898091709,-0.7681008122450169,-3.1809268198527416,-3.2805720123943933,-0.7563422737498228,-0.8812607675114867
-3.2799381783344272,-3.2448467015227953,-0.6282382034603564,-3.105926118771214,-3.239415397757803,-0.680307789917725,1.1439858061229136
-3.0606223619565225,-2.990545243159522,-0.6612618542455501,-2.9996751255723817,-3.129664425393561,-0.6954506444218501,-0.4385889318615518
-3.1380279442075474,-3.1274767976628235,-0.7481803538567035,-3.193426936699664,-3.2188370904395076,-0.7447969956766202,-0.27531195934029334
-3.1831812005206457,-3.199202850021695,-0.732756879099222,-3.1559265861588996,-3.2188370904395076,-0.7355978714890435,0.5758926188714469
-3.067072827144108,-3.0948740465906086,-0.7761834425650991,-3.0934260019242927,-3.102226682302501,-0.7572041136879522,-0.17199535234347324
-3.0928746878944504,-3.0948740465906086,-0.3509331183030481,-2.6746720875524255,-3.0542106318931452,-0.5047350169982774,2.7124597703112143
-2.563936542512444,-2.4754217762185338,0.6313246730236503,-2.1121668294409615,-2.8827247375740175,0.09260823245010445,2.7063601793275267
-1.9833946756297542,-1.88205170670423,-0.23456661466554077,-1.4934110455183516,-1.8332310643409582,-0.35603574350095835,2.7069135696385462
-1.3447986220587957,-1.3734487899776833,2.0811630910504486,-0.8121546773611348,-1.9635603440234948,1.4294963098207858,2.709938307860577
-0.641697916611983,-0.023694895588004417,-0.20183699168495178,-0.06214766654585048,0.16286474553368527,-0.2143624423370894,2.712459770311211
0.13235790589826912,0.6544423267140576,1.9275955030119707,0.7628600453509629,0.6841818642638325,1.781666890062446,2.712459770311214
0.9838193106595472,1.7042509112393636,2.9297719616946702,1.669118516752766,1.4592981065862891,3.0720337030532496,2.7086706304577124
1.9191367628594365,2.421511434828082,1.2145291219624184,2.669127864506479,2.4676351651827577,1.5448193510013146,2.717627426291756
2.9512111928731066,3.921237984149949,0.11061337128417739,3.769138147035562,4.052164828691497,0.4690966459966865,2.7171568372440094
4.086493065888142,5.205786376395199,4.933890552332541,4.97539942276348,4.690092355558651,6.990611433465283,2.708190372173127
5.331432847092134,5.0753753721063415,3.871353319671048,4.681646676860825,4.498028153921227,5.364672858686476,-2.057001498271904
4.325160277828804,4.247265494872094,4.216653304785691,4.18789206140743,4.004148778282141,5.498454775095914,-1.225399013888254
3.7768707368840433,3.660415975572234,3.341804467491853,3.750387971765181,3.6680364254166498,4.3158652873746375,0.2971997129218255
3.9252314361985063,2.7279772949069,0.27004211256469873,2.5003762870730397,3.0712655131860878,0.5085614617953019,-2.79225485623415
2.69319258536969,1.8346619155282222,3.9950172352123805,1.9816214379258001,1.8914425602704896,4.179257278431595,-2.7941777888795998
1.5837125731049928,1.5607988065216207,2.9281643609416768,1.681618633599687,1.6513623082237114,3.0563699173365215,0.6025342639249192
1.8159293198580693,1.3977850511605483,4.017517824899273,2.487876170226119,1.6650811797692413,4.2916362776782035,0.1877422248868996
1.8997853672966794,1.5477577060927339,3.468836568549183,1.487866822472405,1.136904625266329,3.378878134150182,-2.782468121231427
0.8741614024705948,0.8891821344340014,2.2060544607364867,1.1191133754882234,0.8625271943557249,2.117828044477056,1.3034542530794897
1.3256939656015763,1.1695657936550459,2.3345090892078706,1.3503655371562702,0.848808322810195,2.229701206969438,-0.5685325106781519
1.1386304751615979,1.01959313872286,3.1118409931824447,1.562867523553934,0.9928564740382626,3.071082991618122,0.7070498013411919
1.3966490826650155,1.2608534966572469,4.486266950930465,2.1128726648184757,1.2397961618578057,4.6761271390117845,2.719718122642724
2.377119791178002,2.1802510768936942,1.4370636927457388,2.062872197430791,1.5896273862688255,1.5145481426339151,-2.7926697568470447
1.2998921048512337,0.34145591642079814,-0.6627275156877928,0.13160414458143171,0.560712020354061,-0.5922334642134693,-2.7875385751000588
0.33232232671341805,-0.5388183625289927,2.1112712397365825,-0.2246491855558287,-0.36531180896922694,1.5733372843932287,-2.4615419846751583
-0.43528303060924883,-0.5779416638156505,2.820524811498606,-0.7371539762796068,-1.0649742577912666,1.9795666751459506,-2.449972627239409
-1.1319332708684762,-1.0800240303277533,1.6326332272983415,-0.8184047357845954,-0.9963799000636159,1.081007589787781,1.2097354485525504
-0.802959546301619,-0.8387636723933666,1.9793130535569288,-0.4746515224942572,-0.7837373911078975,1.450454850343219,1.4833272978324745
-0.3836793091085653,-0.6105444148878643,2.010538358647868,-0.2558994776731316,-0.46820334556070364,1.5325173291141947,-0.4155974090730433
-0.49333721729751767,-0.4866539608134495,2.3975241730735126,0.09410379404066717,-0.5505165748338843,1.9248795865381005,2.7057118172442203
0.2936195355879051,0.3218942657774699,2.5472926830721896,0.11285396931105,-0.13895042846797867,2.041288547573105,-1.6951409545961693
-0.2288681446065146,-0.14758534966241915,1.4609042731076267,-0.23714930240274984,-0.5367977032883544,1.0503516355527318,-1.4095608157011603
-0.6352474514243978,-0.7931198208922662,1.34597283411036,-0.39965082141272806,-0.8180345699717234,0.9587001147674418,0.7403213236280067
-0.41593163504649294,-0.49969506124233504,1.362374361763057,-0.13714836762737845,-0.324155194332636,1.0450523217608672,0.6297828278366362
-0.22241767941892931,-0.2584347033079484,0.7964011361956645,-0.28089971136697495,-0.33101463010540094,0.5443513707969246,-0.7125931668331005
-0.42238210023407824,-0.44753065952679183,0.9823326781176341,-0.19339889343852473,-0.4476250382424088,0.7093738452170113,0.9424217365085729
-0.13856163198031926,-0.18670865094907685,1.8756787001222677,0.09410379404066717,-0.39960898783305293,1.4558925331960964,0.8225506634736085
0.11945697552309852,-0.0823798475179904,2.4770958581395592,0.7503599285040418,0.05997320894220857,2.2535890972309005,2.7166341489662105
0.9709183802843766,1.31301789837279,3.0061665046913664,1.1066132586413022,0.24517797480686712,2.721279310564652,-1.2526529643878535
0.5580886082789082,0.20452436191749793,2.525371044580252,0.7878602790448063,-0.15266930001350856,2.118029128330864,-0.17739089129344207
0.5129353519658099,0.21104491213194068,1.7023260258877488,0.625358760034828,0.01195715853285391,1.4609390818540797,-1.0957329444997221
0.17106069702378207,-0.05629764666021821,2.7417304344561035,0.8066104543151881,-0.05663719919479804,2.3961146989416915,2.7207581580446756
1.0289725669726455,0.7326889292873717,2.6402997970290505,1.0566127912536165,0.8145111439463703,2.4727139894393235,-1.245163057047548
0.616142794967177,0.6283601258562853,1.4915103287765836,0.656609052152131,0.560712020354061,1.34845299432124,0.33622090433294655
0.7387016335313011,0.7196478288584862,0.9709957420860797,0.4941075331421527,0.553852584581296,0.8601269419790505,-0.42755272707183584
0.6096923297795918,0.5435929730685283,1.7586708576642596,0.9003613306670988,0.4921176626264102,1.624906601130306,0.5338293907260261
0.79675582021957,0.6283601258562853,2.5542777090902096,1.425366238237798,0.7664950935370144,2.4604490524144063,0.5028347141244051
0.9773688454719619,0.784853331002915,1.4213821600825916,0.7191096363867377,0.6841818642638325,1.2956933320446165,-1.2897336766358207
0.5516381430913229,0.47838747092409956,0.7316257660724047,0.46285724102484876,0.560712020354061,0.6518914468098338,-0.1774912054652556
0.5064848867782246,0.5566340734974138,1.5939920036655788,0.4003566567902419,-0.14580986424074363,1.2719814991015959,-2.4739542764262548
-0.28047186610719815,-0.5127361616712217,0.5378824874675903,-0.24339936082621041,-0.4750627813334686,0.34664361863882326,-0.2574777007236285
-0.34497651798305234,-0.473612860384564,0.28558573573979784,-0.37465058771888576,-0.46820334556070364,0.13399483331345952,-0.3696253701105194
-0.44173349579683413,-0.46709231017012126,0.4972591880758681,-0.3246501203312001,-0.37217124474199187,0.3172673124369093,0.22970822045154157
-0.3643279135458094,-0.3236402054523771,1.5391832806022614,0.14410426142835286,-0.13895042846797867,1.2409483653834887,1.510732389162309
0.087204649585172,-0.1541058998768619,0.8308561203037815,-0.3184000619077395,-0.28985801546881124,0.5880981856124639,-1.463149261334094
-0.3514269831706388,-0.38884570759680587,-0.005904474583720362,-0.40590087983618867,-0.2829985796960463,-0.0892956696769996,-0.3256999555996096
-0.43528303060924883,-0.44753065952679183,0.1522036788718557,-0.4121509382596492,-0.37903068051475686,0.03395506532629964,0.40812143368826914
-0.3062737268575405,-0.20627030159240514,0.8725118005708593,-0.07464778339277163,-0.26242027237775023,0.6498159875162615,0.24718243105616264
-0.22241767941892931,-0.30407855480904883,0.6922881293755377,-0.09339795866315334,-0.1320909926952137,0.5130464793618403,0.3312324902013574
-0.11275977122997691,-0.0823798475179904,1.1030243755366842,-0.055897608122388795,0.01195715853285391,0.8707879299806002,0.5623682221753472
0.06785325402241496,0.06759280741419652,0.6663480113855411,-0.1308983092039179,-0.0909343780586228,0.476404633765972,-1.0884235242640807
-0.25467000535685697,-0.3236402054523771,-0.0923626788906094,-0.4371511719534926,-0.26927970815051516,-0.1607765500184287,-0.606105000432593
-0.42238210023407824,-0.41492790845457805,0.19961752802301902,-0.5184019314584811,-0.6191109325615363,0.04175125730040227,-1.2199672972301647
-0.764256755176106,-0.7670376200344939,-0.07618652280387853,-0.7871544436672925,-0.8797694919266092,-0.19325946049056575,-0.8071281817077627
-0.9771221063664256,-1.034380178826653,-0.2537737944354756,-1.0246566637587986,-0.9963799000636159,-0.33184504461258546,0.20117102531317105
-0.9126174544905714,-0.9561335762533386,-0.47936267232206,-1.0621570142995633,-0.94836384965426,-0.49995437408134,-0.46605921415699864
-1.0287258278671092,-1.034380178826653,-0.32417166274516335,-0.9559060211007313,-0.8866289276993742,-0.3781032765620216,0.5165535109997824
-0.8803651285526438,-0.8713664234655804,-0.2506856069709703,-0.9496559626772707,-0.8248940057444885,-0.32022783799724924,0.19808039605291933
-0.8158604766767896,-0.8713664234655804,-0.10207768591067196,-0.7996545605142136,-0.7494402122440728,-0.20094141921273395,0.2429678206727068
-0.7384548944257648,-0.8648458732511376,-0.35994753318361095,-0.9434059042538101,-0.8180345699717234,-0.4039864799065939,-0.5027453048747818
-0.8674641981774732,-0.8844075238944659,-0.42012845766771045,-0.9871563132180341,-0.8591911846083143,-0.45206480088077305,-0.43987691416368907
-0.9771221063664256,-0.9365719256100091,-0.28185553931292023,-1.0934073064168661,-1.0581148220185017,-0.3622911322410792,-0.661485413808292
-1.1448342012436468,-1.1256678818288537,-0.33069221438352336,-1.0934073064168661,-1.1472874870644485,-0.39664326534929684,0.1576879467319852
-1.0932304797429633,-1.0995856809710816,-0.49280631011097237,-1.187158182768777,-1.1267091797461524,-0.5188737931116466,-0.574032238908173
-1.2351407138698434,-1.2756405367610406,-0.24967486773605516,-1.4184103444368237,-1.4765404041571735,-0.36482927116359837,-0.8577717616188224
-1.448006065060163,-1.464736492979884,-0.23780420407543149,-1.2746590006972272,-1.4559620968388773,-0.34831988929135865,0.29421309189955613
-1.3641500176215517,-1.1126267813999682,0.6214384731650692,-0.8309048526315165,-1.0924120008823277,0.35160893880601635,2.717516600336291
-0.661049312174739,-0.5714211136012077,1.8460727867470448,-0.08089784181623219,-0.5436571390611193,1.3975007128271784,0.6739785018557
-0.4610848913595912,-0.6757499170322941,1.6489526659700573,-0.10589807551007449,-0.6259703683343012,1.271045317040425,1.0816238513437655
-0.13856163198031926,-0.1410647994479764,1.7030985578251263,0.36285630624947846,-0.2967174512415762,1.3581320858899009,1.0162771095047978
0.17751116221136737,-0.05629764666021821,0.842761858347188,-0.21214906870890646,-0.15952873578627352,0.6110269743718335,-1.6968826110440463
-0.33852605279546705,-0.3758046071679203,0.08443146393201852,-0.40590087983618867,-0.28985801546881124,-0.01560637238262415,0.049785312326470946
-0.3127241920451258,-0.41492790845457805,0.03116168538305591,-0.50590181461156,-0.3858901162875218,-0.0688858835915229,-0.8080964002421599
-0.538490473610616,-0.5192567118856645,-0.17543090678836845,-0.5559022819992457,-0.39274955206028794,-0.235226728693992,0.2103935036919363
-0.4675353565471765,-0.5062156114567778,0.18874118580111435,-0.5246519898819417,-0.5848137536977103,0.049341078529184935,0.34268167816733575
-0.3578774483582241,-0.30407855480904883,0.011043914935002704,-0.4121509382596492,-0.37217124474199187,-0.07951545673046306,-0.17113657685143008
-0.3965802394837359,-0.41492790845457805,-0.2383006185313275,-0.4996517561880995,-0.351592937423697,-0.2804956031806694,-0.34954475744315455
-0.4868867521099324,-0.6105444148878643,-0.1058895996820443,-0.6934035673153817,-0.646548675652596,-0.19305347285332636,-0.44300216533798625
-0.6029951254864702,-0.5844622140300932,1.2984936122797974,-0.018397257581625356,-0.43390616669687765,1.0342962176006052,2.7215838682669085
0.17751116221136737,0.7522505799307012,1.8328670577502848,0.8128605127386486,0.6979007358093636,1.7322520773936718,2.7186788709901344
1.0354230321602307,1.31301789837279,3.8916688499369188,1.6628684583293054,0.8419488870374301,3.803346620603672,-0.019613876114947543
1.041873497347816,0.9283054357206592,3.5487900420031373,1.681618633599687,0.9516998594016717,3.6072247251898313,2.2963390769949372
1.8417311806084107,1.345620649445005,2.62080575358376,1.381615829273573,1.2946716480399265,2.6066635443671324,-1.2186592730333612
1.403099547852601,1.4238672520183193,1.500014896458908,1.169113842875909,1.2397961618578057,1.4712206396125982,-1.1446248309138563
1.0096211714098895,1.1239219421539466,0.95278377927102,1.1753639012993695,1.2809527764943966,0.9671668512373255,0.37720455081765664
1.1515314055367685,0.9804698374362024,0.597921920399017,0.9378616812078634,1.1094668821752693,0.6055881038839064,-0.09429302044215628
1.1321800099740125,1.0391547893661883,1.74345588891847,1.4316162966612587,1.2878122122671616,1.7721788353381789,0.42780110677728544
1.2934416396636486,0.9217848855062164,0.7900086433676349,0.9566118564782451,0.8968243732195509,0.778188571070787,-1.0104459185521666
0.9515669847216207,0.9217848855062164,0.16197719294745383,0.7503599285040418,0.9448404236289067,0.17499665957605878,-0.6278018693643661
0.7516025639064717,0.8630999335762304,0.07642853454983428,0.7191096363867377,0.9105432447650808,0.09699024183147015,0.447228476365159
0.9128641935961077,0.9283054357206592,1.1687172019619263,1.1878640181462907,1.1026074464025042,1.16622372807898,-0.0002751174795927637
0.9257651239712783,0.8565793833617876,1.1756984966626287,1.0691129081005377,0.7047601715821286,1.1465612038824256,0.9528651496927855
1.2611893137257209,1.1760863438694886,0.6248754641723974,1.019112440712852,1.0408725244476185,0.6206437438334819,-1.1241013585486064
0.8806118676581801,0.8500588331473438,0.5307208955141149,0.7941103374682669,0.595009199217887,0.48758252076757624,-1.4752152690643876
0.3968269785892722,0.4066614185652269,0.4437722468590376,0.21910496250988196,0.005097722760087741,0.3187826198281269,-1.6756648612381737
-0.1256607016051475,-0.16714700030574742,-0.12716243671884656,-0.31215000348427785,-0.324155194332636,-0.18439011573877398,-1.0485575608411801
-0.42883256542166354,-0.42796900888346356,-0.20667919679398206,-0.40590087983618867,-0.3172957585598711,-0.24524049390416747,0.2962054938024933
-0.33207558760788175,-0.33016075566681985,-0.07187192596351706,-0.2558994776731316,-0.28985801546881124,-0.13264995195315074,0.7109923788466723
-0.11275977122997691,-0.16062645009130466,-0.10102993200796898,-0.08089784181623219,-0.04291832764926692,-0.13797714643558143,0.025918235115500912
-0.093408375667221,-0.043256546231332696,-0.3796209783655179,-0.1496484844742996,0.005097722760087741,-0.3730696386463546,-0.059863666317226616
-0.09985884085480631,-0.18670865094907685,-0.3501834220276525,-0.28714976979043555,-0.06349663496756298,-0.35377309759920234,-0.3383998246323074
-0.19016535348100283,-0.16714700030574742,-0.4174053422895316,-0.3246501203312001,-0.23498252928669042,-0.4158404473157441,-0.5583138169334823
-0.34497651798305234,-0.34320185609570536,-0.45289315503108224,-0.4371511719534926,-0.26927970815051516,-0.4455662247087861,0.09401207937985363
-0.3062737268575405,-0.31711965523793434,-0.4889943963396,-0.4121509382596492,-0.2555608366049853,-0.472553890338935,0.22521026225709848
-0.2288681446065146,-0.2127908518068479,-0.33469293281115203,-0.28714976979043555,-0.36531180896922694,-0.355696185231416,-0.9307622259848327
-0.49333721729751767,-0.5127361616712217,-0.5243463891308002,-0.5934026325400102,-0.43390616669687765,-0.5111590882262886,0.051516944228184446
-0.4675353565471765,-0.49969506124233504,-0.36580122379101987,-0.50590181461156,-0.39960898783305293,-0.3812352521648828,-0.03845576333167928
-0.4675353565471765,-0.46709231017012126,-0.19821731538176768,-0.6246529246573131,-0.7631590837896026,-0.27103420320111044,-0.8455703453295925
-0.699752103300252,-0.7344348689622802,-0.4474722972324822,-0.643403099927696,-0.646548675652596,-0.4518991736798254,0.6775675913528697
-0.499787682485103,-0.48013341059900677,-0.48608993893979946,-0.5246519898819417,-0.33101463010540094,-0.4752531549424547,0.2767064090987639
-0.40948116985890765,-0.4344895590979063,-0.5790883962404839,-0.5809025156930891,-0.39274955206028794,-0.5531272758891084,-0.5281009230415766
-0.5513914039857866,-0.473612860384564,-0.5661637100640642,-0.5809025156930891,-0.4133278593785828,-0.5415721806713403,0.30144319057806523
-0.4546344261720059,-0.42796900888346356,-0.39236223298261824,-0.5621523404227063,-0.5710948821521803,-0.412577439171614,-0.2399060465113863
-0.5126886128602748,-0.48013341059900677,-0.5269075653374076,-0.5496522235757851,-0.37903068051475686,-0.510901055356299,0.029189700610361618
-0.49333721729751767,-0.49969506124233504,0.31898804060635294,-0.21839912713236814,-0.4750627813334686,0.1875397618006015,1.5360666189659677
-0.041804654166537454,0.028469506127538808,-0.14346889040629818,-0.16214860132122186,-0.14580986424074363,-0.18771753392895588,-0.9107491653375465
-0.3062737268575405,-0.36928405695347755,-0.2805943540596667,-0.37465058771888576,-0.44076560246964264,-0.3129144771371333,-0.10437226972887177
-0.32562512242029645,-0.3758046071679203,-0.2715660586786834,-0.31215000348427785,-0.324155194332636,-0.2955085361569594,0.07166895779093214
-0.2933727964823699,-0.2845169041657194,-0.4965197171051675,-0.4496512888004138,-0.3104363227871061,-0.4830414165792888,-0.5430096490875497
-0.44173349579683413,-0.53229781231455,-0.6048413513538439,-0.5871525741165498,-0.37217124474199187,-0.5728883546393984,-0.3289667457635055
-0.5255895432354454,-0.5127361616712217,-0.6052383635164066,-0.5559022819992457,-0.33787406587816715,-0.571314335934828,0.1422283439683466
-0.4739858217347618,-0.44753065952679183,-0.3390372309373593,-0.4246510551065715,-0.351592937423697,-0.356990841523609,0.6122501948709644
-0.2869223312947835,-0.3627635067390348,-0.33282831892134174,-0.4746515224942572,-0.40646842360581786,-0.3603357773307766,-0.981000527846777
-0.5642923343609583,-0.5714211136012077,-0.342616310508131,-0.7371539762796068,-0.955223285427025,-0.3910131185744256,-1.2414138762283222
-0.9061669893029861,-0.9952568775399951,-0.4678952894370921,-0.9371558458303484,-1.0992714366550926,-0.4921161264176889,-0.8217190300289654
-1.1190323404933056,-1.2299966852599402,-0.5125046804925589,-1.293409175967609,-1.4696809683844072,-0.5403679953523822,-1.2355682069240572
-1.4351051346849923,-1.3408460389054695,-0.47162138291016614,-1.1746580659218557,-1.2981950740652797,-0.5016609577595017,1.46854531823685
-1.0545276886174515,-1.034380178826653,-0.5764713995268096,-1.1746580659218557,-1.0855525651095626,-0.5761234725152605,-0.5469876841635497
-1.189987457556745,-1.2430377856888257,-0.5655490874755555,-1.1371577153810912,-1.229600716337629,-0.5661864630090343,0.47965388874455817
-1.0545276886174515,-1.1061062311855254,-0.6471306093014023,-1.12465759853417,-1.0169582073819108,-0.6229968611097243,0.15527068269951044
-1.002923967116768,-0.9691746766822241,-0.6485856738024638,-1.0996573648403278,-0.9895204642908509,-0.6251052389651226,-0.1105951566964389
-1.0222753626795238,-1.0474212792555384,-0.6100860909750665,-1.1996582996156981,-1.1610063586099784,-0.6021767471145154,-0.6894173707668937
-1.1964379227443305,-1.2104350346166108,-0.6792026249179871,-1.2871591175441484,-1.1747252301555082,-0.6516794256215764,0.10970844853418248
-1.1577351316188187,-1.1647911831155116,-0.6089517705106018,-1.1996582996156981,-1.0718336935640316,-0.597910101153922,0.23172344086539345
-1.086780014555378,-1.086544580542196,-0.5457656430591341,-1.1059074232637884,-1.0169582073819108,-0.5483467957931053,0.2777414244433633
-1.002923967116768,-1.0082979779688819,0.3714923020944945,-0.4496512888004138,-0.8866289276993742,0.19552437590644778,2.7028411845292464
-0.26757093573202756,-0.23887305266462008,0.6377113449966649,-0.2683995945200538,-0.3858901162875218,0.4217630392426937,-0.7163443288557634
-0.4675353565471765,-0.44753065952679183,1.068753121493272,0.12535408615797114,-0.39960898783305293,0.8237101532251335,2.7191857251611964
0.32587186152583275,0.4849080211385423,1.182794118925934,0.7378598116571206,0.3823666902621686,1.0502999734280623,-0.22185013224120512
0.26781767483756386,0.25668876363304116,0.3864487651765404,0.10035385246412885,-0.11837212114968382,0.2625498242028632,-1.7616243302668235
-0.27402140091961286,-0.23887305266462008,0.11977748661551106,0.3316060141321745,-0.049777763422033085,0.07820663461573811,2.7190252011790954
0.5387372127161523,1.339100099230561,2.218065123422856,1.1628637844524485,0.1903024886247463,2.0796189228788364,2.069982751246388
1.222486522600209,1.1695657936550459,1.7852939559760184,1.8003697436454402,1.0888885748569732,1.8124009313020246,0.9037651380503721
1.5514602471670662,1.4695111035194197,0.9932357365715309,1.2128642518401342,1.1163263179480343,0.9912296686483925,-1.6104074968419047
0.9838193106595472,0.8239766322895727,1.0077813069905937,0.656609052152131,0.7253384789004235,0.9208066838053424,-0.7394466362296599
0.7451520987188864,0.6805245275718286,0.7743729312811444,0.9941122070190096,0.8282300154919001,0.7692477287734523,0.5836594103543463
0.9515669847216207,0.9478670863639874,0.6769258482220604,1.156613726028988,0.9654187309472017,0.6852694222683906,-0.152522751596071
0.9128641935961077,0.700086178215158,0.8253154125929493,0.9066113890905594,0.7596356577642495,0.7752379109447742,-1.145694493042212
0.5387372127161523,0.6935656280007152,0.1860197122025551,0.4878574747186921,0.5401337130357661,0.16043247067228364,-0.5357289979019779
0.3774755830265163,0.3936203181363414,0.22371407675287505,0.2816055467444888,0.2931940252162218,0.17474888442492742,0.06282978650789844
0.40972790896444394,0.40014086835078416,0.11861704692982508,0.3128558388617928,0.039394901623913715,0.07089060157675993,-0.9063161297780825
0.13235790589826912,0.14583940998751194,0.015148363984052804,-0.005897140734704212,0.16972418130645023,-0.029984696401093726,-0.20517791688579412
0.08075418439758555,0.07411335762863927,0.04409055063487104,0.03160320980606034,0.1148486951243294,-0.003441196701896396,0.17121767673256852
0.14525883627344086,0.13931885977306802,-0.12042606568685284,-0.06214766654585048,0.005097722760087741,-0.15356057523240255,-0.32977813451927873
0.05495232364724435,-0.004133244944674984,-0.15895042446123708,0.04410332665298148,0.13542700244262545,-0.17510230203053723,-0.03845576333167928
0.05495232364724435,0.06107225719975376,1.289012633481877,0.6816092858459744,0.21088079594304115,1.1413796766699429,2.7166660631761115
0.8999632632209371,0.9152643352917736,1.590379491491644,0.9253615643609411,0.8282300154919001,1.509434061599023,0.6306341857822966
1.1257295447864273,0.9609081867928742,0.7505236942630802,1.0066123238659308,1.0271536529020875,0.7429021810195037,-0.8596245793444819
0.8419090765326683,0.7066067284296007,0.3031280017227453,0.7378598116571206,0.883105501674021,0.3061566609034513,-0.019218591767743383
0.8483595417202536,0.9283054357206592,-0.08482676118386072,0.7128595779632773,0.7664950935370144,-0.06285720863580219,-0.7881811708234538
0.5967913994044212,0.7457300297162585,-0.1986561182982843,0.5191077668359961,0.6155875065361818,-0.1788691451891732,-0.5918008419380069
0.41617837415202924,0.4718669207096568,1.0103917365857895,1.0003622654424702,0.588149763445122,0.9508870947708985,-0.03845576333167928
0.41617837415202924,0.1523599602019547,0.24383289196977712,0.21910496250988196,0.24517797480686712,0.18204641334361238,-0.9661838758505448
0.11945697552309852,0.1523599602019547,0.06422205233065198,0.43785700733100646,0.265756282125162,0.03461482532961178,0.3163664223430486
0.2291148837120509,0.4457847198518846,0.295088654683544,0.8691110385497949,0.4646799195353492,0.31412310610857486,2.7227628247443323
1.0934772188484996,1.5086344048060774,2.5524557814705093,1.5816176988243158,0.9859970382654977,2.5062578794298886,0.8604138460274694
1.403099547852601,1.4108261515894338,1.2623944605089772,1.2628647192278197,0.7733545293097793,1.2276749825356965,-1.1627587500545475
1.0031707062223043,0.9217848855062164,1.0684123775958545,1.1191133754882234,0.9654187309472017,1.0585767074453698,0.6989030395004338
1.2547388485381357,1.0261136889373028,0.49819679349136387,0.7878602790448063,0.553852584581296,0.4692939083473901,-2.5610489903000593
0.371025117838931,0.5305518726396428,0.7919596745665143,1.019112440712852,0.4921176626264102,0.7591003067316557,2.718541381660459
1.2482883833505503,1.489072754162748,0.7901874480934807,1.2816148944982015,1.2946716480399265,0.823923199628758,-0.07530660772073264
1.2353874529753797,1.3977850511605483,1.1434167810128106,1.53161723143663,1.3838443130858733,1.218027066387095,1.4006549786142992
1.7385237376070435,1.5738399069505062,0.6412289324580472,1.3441154787328085,1.2397961618578057,0.6819826326901569,-1.5462870947101914
1.1837837314746962,1.0130725885084162,0.4661859714787831,1.3003650697685845,1.1094668821752693,0.5154823380045399,0.7220805608716828
1.4482528041656992,1.345620649445005,0.061265953499179744,1.094113141794381,1.2260772903122759,0.1181603250583118,-1.0312402406962413
1.0934772188484996,0.9935109378650879,0.1730159220990082,1.0003622654424702,0.8076517081736041,0.1845331774725224,-1.1433163248356317
0.7128997727809588,0.582716274355186,0.27288239130664144,1.0253624991363126,0.6224469423089467,0.2971904568511805,0.9370461989530342
1.0354230321602307,1.1174013919395027,0.853269844923527,1.6753685751762266,1.2878122122671616,0.9265141609462837,1.0543736952387848
1.4095500130401863,1.6716481601671498,0.5972308804318497,1.6128679909416197,1.6513623082237114,0.6886418077695335,-0.09282168296888942
1.3901986174774303,1.4108261515894338,0.12420790354540209,1.2316144271105158,1.3426876984492824,0.18551694155730433,-0.7647700956466349
1.1321800099740125,1.2738945970861324,1.1482162998517307,1.8316200357627441,1.4112820561769333,1.2757827932543802,2.721784907713393
2.086848857736658,2.395429233970311,2.1786540544011843,2.3691250601803646,2.1726794269538585,2.469064923282368,0.24968696046332164
2.196506765925609,2.3563059326836546,0.714282752434202,2.062872197430791,2.131522812317269,0.8865985993354323,-0.25651614099849224
2.112650718486999,1.8477030159571077,0.9136924095170961,2.075372314277712,1.9531774822253753,1.0884694624953435,-0.5456928008810737
1.9191367628594365,1.5934015575938345,0.5478949551041894,1.6128679909416197,1.5347519000867047,0.6394190088707586,-1.07198695944047
1.5321088516043093,1.60644265802272,0.6309458696895961,1.6628684583293054,1.719956665951362,0.7516424662366415,0.7669521677934374
1.8223797850456547,1.80857971467045,0.45448575439321454,1.562867523553934,1.3838443130858733,0.5358007528127924,-0.8731204005937457
1.5127574560415533,1.4955933043771907,0.6224059291191034,1.6753685751762266,1.5553302074050008,0.726365042966824,0.30227041097871715
1.6353162946056763,1.5151549550205201,0.922292946680822,1.8753704447269692,1.6445028724509465,1.0734267141326805,0.9712170339487162
2.0029928102980477,1.9650729198170798,0.3809447736281106,1.7503692762577556,1.9943340968619663,0.5182851567222472,-0.2434929459634493
1.9255872280470219,1.9715934700315236,1.5667698050453516,2.6253774555422535,2.083506761907913,1.838615896666699,-0.4516095355934406
1.7707760635449712,1.7890180640271218,0.783878089015281,1.5253671730131695,1.3907037488586382,0.8392514688661942,-0.9297943415768345
1.4418023389781138,1.3195384485872328,0.21064760051839723,1.3753657708501124,1.50045472122288,0.2932196852612384,-0.16489311550174046
1.3966490826650155,1.430387802232762,0.5925013611058024,1.2628647192278197,1.1094668821752693,0.6142816020267003,-1.0546250897433027
1.0354230321602307,0.9348259859351019,0.2140854870418816,0.8941112722436383,1.1163263179480343,0.24097057196823324,-0.3964516204495889
0.9128641935961077,0.9413465361495447,0.18937103216427767,0.8066104543151881,0.869386630128491,0.19702850611941364,-0.6302557740390338
0.7128997727809588,0.700086178215158,-0.028452526626889307,0.7066095195398167,0.8145111439463703,0.002607332830101683,0.5468454140391502
0.9064137284085224,0.8761410340051159,-0.2312170857361305,0.656609052152131,0.9105432447650808,-0.18676604669996494,-0.4587345254160112
0.7645034942816423,0.8044149816462445,-0.28900683283059975,0.669109168999052,0.9036838089923158,-0.2370633488324131,0.29134370120942893
0.8741614024705948,0.8565793833617876,-0.3253238935327512,0.7566099869275024,1.0271536529020875,-0.26655234627623703,-0.26849748043073496
0.79675582021957,0.8109355318606872,-0.3840618429838974,0.7191096363867377,0.9791376024927315,-0.32341300815710244,0.03887144773347415
0.8225576809699112,0.8044149816462445,-0.38453542177781147,0.5753582926471423,0.8968243732195509,-0.3289732855957733,-0.3468975891080375
0.7193502379685441,0.7196478288584862,-0.3909443324020373,0.6128586431879058,0.8968243732195509,-0.33288229058541985,0.07852150953761547
0.758053029094057,0.7652916803595867,-0.07449877335490912,0.5378579421063778,0.7390573504459533,-0.060549719933211336,-0.7179338415074106
0.532286747528567,0.5175107722107561,-0.4129799999511921,0.4691072994483104,0.6567441211727727,-0.36113561122605997,0.28002939251699155
0.635494190529934,0.726168379072929,-0.48370786596442344,0.5941084679175241,0.876246065901256,-0.4189502696938443,-0.01877825593795372
0.6419446557175194,0.36753811727857033,-0.17953087825663777,0.5628581758002201,0.5058365341719402,-0.16056463378364197,-0.01879232134709863
0.6483951209051046,0.608798475212957,-0.32976863872114076,0.5941084679175241,0.7390573504459533,-0.280497240967714,0.158038203357098
0.7128997727809588,0.6479217764996148,1.0922756443670316,1.1191133754882234,0.883105501674021,1.089069179884723,1.0541064344272009
1.0741258232857438,1.0391547893661883,0.3791756814616236,1.0441126744066953,1.0271536529020875,0.3972755082134679,-0.8828704905754033
0.7838548898443994,0.7392094795018145,-0.15716088467585124,0.6753592274225138,0.7802139650825443,-0.12860790310481204,-0.309481924281719
0.693548377218203,0.726168379072929,-0.28593909298499337,0.5253578252594567,0.7253384789004235,-0.2506328838042151,-0.6250049176265404
0.5000344215906393,0.5109902219963134,-0.4848630818058652,0.41285677363716416,0.6224469423089467,-0.4297885505373961,0.30116343835262827
0.6096923297795918,0.6544423267140576,-0.4606162356144676,0.5253578252594567,0.8350894512646652,-0.40048370357021706,0.11941600330492873
0.6612960512802752,0.6609628769285003,-0.4551468706907425,0.5441080005298384,0.8419488870374301,-0.3950046067338264,0.020408335105760015
0.6806474468430324,0.6544423267140576,-0.50756665515482,0.5003575915656133,0.7939328366280742,-0.4434206853695691,-0.11677364329304456
0.65484558609269,0.6674834271429431,-0.45534597378279457,0.4941075331421527,0.7116196073548936,-0.3987919270193708,0.020450350879088038
0.6741969816554458,0.6609628769285003,-0.1853099425177003,0.625358760034828,0.869386630128491,-0.144110812160792,0.39259937726763555
0.8161072157823259,0.8304971825040155,-0.16056071176269895,0.7503599285040418,0.9997159098110275,-0.11435117759112653,0.05799990054079376
0.8483595417202536,0.8109355318606872,-0.4001454624011588,0.7128595779632773,0.9585592951744366,-0.33677847103206815,-0.13457440531780546
0.8161072157823259,0.8761410340051159,-0.12405872697430122,0.7878602790448063,0.9105432447650808,-0.08398503504135307,0.05799990054079376
0.8483595417202536,0.7783327807884722,-0.33863827848979167,0.5816083510706029,0.7802139650825443,-0.2917688457835363,-0.8458523560151275
0.5774400038416652,0.5305518726396428,-0.6188111048844982,0.5003575915656133,0.7390573504459533,-0.5430015856531841,0.25861934829282024
0.6741969816554458,0.6870450777862713,-0.6647364569314369,0.5191077668359961,0.8350894512646652,-0.5843182980249347,-0.1364228407406121
0.6419446557175194,0.6740039773573858,-0.5501518811919881,0.475357357871771,0.7321979146731884,-0.4862912649608502,-0.37273427706955736
0.532286747528567,0.49142857135298507,-0.43297389066431036,0.36285630624947846,0.51955540571747,-0.39115336486503316,-0.7550473639911869
0.3000700007754915,0.26972986406192667,-0.6527296748150774,0.20035478723949912,0.31377233253451786,-0.5864847454876508,0.0024196532157625223
0.31297093115066216,0.26972986406192667,-0.7698790088257581,0.20035478723949912,0.4852582268536453,-0.6848265880392708,0.18602547457686414
0.3839260482141016,0.43926416963744186,-0.700070539399514,0.24410519620372426,0.51955540571747,-0.6233254816435654,0.1234818692595139
0.43552976971478513,0.4457847198518846,-0.7268763230071285,0.27535548832102824,0.6018686349906519,-0.6453694727130754,0.0017917207011346698
0.4484307000899557,0.4653463704952129,-0.7487269172173443,0.2816055467444888,0.6224469423089467,-0.6644839608003241,-0.05855010616325586
0.44198023490237043,0.45230527006632737,-0.520573281059528,0.4253568904840853,0.6773224284910676,-0.45841366799256156,0.48437906031389916
0.6096923297795918,0.6283601258562853,-0.6664737582743803,0.43785700733100646,0.6910413000365975,-0.5893252524627877,-0.33446532577531973
0.5129353519658099,0.5109902219963134,-0.446193947919569,0.5316078836829172,0.6498846854000078,-0.38881343648571703,0.4203626360431331
0.6612960512802752,0.608798475212957,-0.5225098347472162,0.5566081173767595,0.7459167862187183,-0.4571386268340955,-0.48974718468536427
0.5129353519658099,0.550113523282971,-0.6118995111912832,0.4191068320606247,0.6224469423089467,-0.5416830713052714,0.30067087968448925
0.6225932601547635,0.6283601258562853,-0.6211397453958901,0.5003575915656133,0.8282300154919001,-0.5450635403869151,-0.13698425665699915
0.5903409342168358,0.5957573747840715,-0.6952228119408541,0.46285724102484876,0.7733545293097793,-0.6123523754887465,0.1988626148402437
0.6677465164678605,0.6805245275718286,-0.6654468997486542,0.5316078836829172,0.8282300154919001,-0.5845965877346864,-0.2149221910065616
0.6096923297795918,0.5370724228540855,-0.42317604839980333,0.38785653994332076,0.43038274067152443,-0.3828215303280324,-1.1830260714470864
0.23556534889963623,0.2371271129897117,-0.5377495794399929,0.26910542989756764,0.36864781871663865,-0.48295560994693526,0.455720679837703
0.3903765134016869,0.4718669207096568,-0.6283456653990952,0.2566053130506465,0.4578204837625843,-0.5640778074002775,-0.42277484523767056
0.26781767483756386,0.5957573747840715,-0.6485574650435448,0.3753564230963996,0.47839879108088035,-0.5800270182147584,0.187197263290779
0.33877279190100335,0.2762504142763694,-0.5067584518238888,0.11285396931105,0.12856756666986052,-0.4689467553614013,-1.2999702831975009
-0.06115604972929336,-0.043256546231332696,-0.7725625722403734,-0.12464825078045731,0.13542700244262545,-0.6944366531095085,0.11081872299002864
-0.016002793416195104,-0.05629764666021821,-0.7292852614671892,-0.249649419249671,-0.09779381383138774,-0.6632395491329025,-0.8020098050521453
-0.24821954016927167,-0.2845169041657194,-0.571862476376458,-0.4246510551065715,-0.6053920610160051,-0.5490086054246486,-1.6964223022441276
-0.7384548944257648,-0.7409554191767229,-0.68779301289861,-0.7684042683969097,-0.5779543179249453,-0.6423882884507405,0.33297586990280437
-0.6352474514243978,-0.558380013172321,-0.7175629549831021,-0.7309039178561451,-0.7151430333802468,-0.6680820065386455,-0.8630432671713458
-0.8674641981774732,-0.7996403711067089,-0.7655118750375688,-0.7809043852438308,-0.7494402122440728,-0.7029128523489833,0.717160520587399
-0.661049312174739,-0.5779416638156505,-0.7418762186227479,-0.5309020483054034,-0.43390616669687765,-0.6796896546073705,0.6739785018557
-0.4610848913595912,-0.46709231017012126,-0.592459347968055,-0.35590041244850296,-0.36531180896922694,-0.5541318427426671,0.8800095207021857
-0.19661581866858813,-0.1932292011635196,-0.6923452200257383,-0.2558994776731316,-0.05663719919479804,-0.6318112394296512,-0.03845576333167928
-0.19661581866858813,-0.21931140202129065,-0.7823833994195551,-0.34965035402504235,-0.11837212114968382,-0.7068161202951228,-0.06013358471578356
-0.20306628385617342,-0.1541058998768619,-0.7821266847881236,-0.31215000348427785,-0.21440422196839434,-0.7078726940706237,-0.5157439474022101
-0.34497651798305234,-0.3953662578112486,-0.8191085169835285,-0.4246510551065715,-0.2555608366049853,-0.7375705716176956,0.04985613180934265
-0.31917465723271116,-0.3497224063101493,-0.8130100519601036,-0.44340123037695317,-0.23498252928669042,-0.7332086466774556,0.005558885206606052
-0.3062737268575405,-0.23887305266462008,-0.7841445811933293,-0.40590087983618867,-0.14580986424074363,-0.7091389428986398,0.0933772494627096
-0.26757093573202756,-0.2584347033079484,-0.700461581454369,-0.2933998282138961,-0.1320909926952137,-0.6395967331106029,0.09274847515685401
-0.2288681446065146,-0.2258319522357334,-0.8214876049050507,-0.35590041244850296,-0.08407494228585784,-0.7384000389230138,0.005071381187985802
-0.21596721423134402,-0.2127908518068479,-0.746700065650577,-0.28714976979043555,-0.029199456103737014,-0.6758266513205027,0.26575290547559277
-0.1256607016051475,-0.12802369901909086,-0.7267805027784198,-0.26214953609659214,-0.04291832764926692,-0.6598331915227119,-0.2103879841843602
-0.17726442310583107,-0.1149825985902042,-0.7225727708660262,-0.249649419249671,0.04625433739667867,-0.6551580374157692,0.19943787558397835
-0.10630930604239161,-0.06281819687466098,-0.5152061542302974,-0.19339889343852473,-0.33787406587816715,-0.4904431317404943,-0.9818718465763178
-0.3901297742961506,-0.38884570759680587,-0.6687779213441706,-0.31215000348427785,-0.23498252928669042,-0.6162178594004364,0.29458485817472096
-0.2933727964823699,-0.2584347033079484,-0.7357807386531768,-0.4184009966831098,-0.37217124474199187,-0.6735868195049467,-0.3236383944110838
-0.37722884392098,-0.31711965523793434,-0.7471955845903169,-0.40590087983618867,-0.1938259146500995,-0.6791677464691622,0.4713835378269559
-0.2288681446065146,-0.23887305266462008,-0.6642349678839893,-0.26214953609659214,-0.11837212114968382,-0.6086651613446644,0.4185792541248118
-0.093408375667221,-0.05629764666021821,-0.6118353325334253,-0.09339795866315334,0.10112982357879949,-0.5594728865822117,0.19703116950934907
-0.022453258603780404,-0.10194149816131867,-0.6915173153393717,-0.1996489518619853,-0.015480584558207113,-0.630048607039297,-0.3780749650159872
-0.1256607016051475,-0.18018810073463293,-0.7608820565102403,-0.2933998282138961,-0.20068535042286445,-0.6897676957757696,-0.7046931191358182
-0.32562512242029645,-0.2519141530935056,-0.6793990414615707,-0.38090064614234637,-0.48192221710623356,-0.6310151695712598,-0.985528364986157
-0.6029951254864702,-0.5779416638156505,-0.6606827537979023,-0.6246529246573131,-0.975801592745321,-0.6254542025380438,-0.9508655589014618
-0.8610137329898879,-0.6366266157456365,-0.6344360707771147,-0.2933998282138961,-0.5779543179249453,-0.5893018158259566,2.7218968733425775
-0.10630930604239161,-0.004133244944674984,0.5996634008173558,0.36285630624947846,-0.0909343780586228,0.46533187162168577,0.3903697290522462
0.022699997709316706,-0.10846204837576144,0.041777432403519096,-0.1308983092039179,-0.33101463010540094,-0.038571977828539945,-1.74854139821329
-0.499787682485103,-0.4084073582401353,-0.3195000534638809,-0.5496522235757851,-0.955223285427025,-0.36624836096037194,-2.041986716639515
-1.0738790841802075,-0.9170102749666809,-0.40655004469729655,-0.8246547942080559,-0.8523317488355494,-0.4345733118662,1.1512605751370035
-0.7578062899885207,-0.564900563386765,-0.5314597724645358,-0.718403801009224,-0.6053920610160051,-0.5226219789067571,0.008091030807793366
-0.7449053596133501,-0.8061609213211517,-0.3930965562306665,-0.4371511719534926,-0.6671269829708909,-0.4051296744191197,1.216184767214912
-0.3965802394837359,-0.34320185609570536,-0.6177961865741876,-0.48715163934117833,-0.351592937423697,-0.581517002161848,-0.19400026038741694
-0.44173349579683413,-0.4605717599556785,-0.700891429209324,-0.5309020483054034,-0.351592937423697,-0.646369480580475,-0.016108764683077873
-0.43528303060924883,-0.48013341059900677,-0.6349426344161139,-0.5809025156930891,-0.39274955206028794,-0.5966736198237689,-0.4403752406496337
-0.5513914039857866,-0.6040238646734215,-0.6775274126952039,-0.7559041515499885,-0.5779543179249453,-0.6349601388319731,-0.5596341593266267
-0.699752103300252,-0.7018321178900652,-0.5215971545314002,-0.5309020483054034,-0.5505165748338843,-0.5071006710852061,0.7006651189233385
-0.49333721729751767,-0.44753065952679183,-0.6866258568417528,-0.5934026325400102,-0.5573760106066492,-0.6403125418261076,-0.443332947351074
-0.6094455906740555,-0.53229781231455,-0.6862676503792903,-0.7059036841623028,-0.5985326252432401,-0.6406418711098978,-0.1526016360969461
-0.641697916611983,-0.5844622140300932,-0.6979063753554694,-0.718403801009224,-0.5367977032883544,-0.6493649835073226,0.12201430946415673
-0.5965446602988848,-0.649667716174522,-0.7137271607808989,-0.643403099927696,-0.5093599601972946,-0.6592112347092535,0.052709623035937396
-0.5707427995485436,-0.6040238646734215,-0.7358613351072308,-0.7246538594326846,-0.5710948821521803,-0.6793036253276508,-0.40191281154213604
-0.6739502425499108,-0.6757499170322941,-0.6428619822903902,-0.46840146407079547,-0.5367977032883544,-0.6010218965386372,0.6061102194465743
-0.49333721729751767,-0.4931745110278923,-0.6901601606047166,-0.6684033336215383,-0.5367977032883544,-0.6431355886504708,-0.758237423810605
-0.699752103300252,-0.6887910174611797,-0.7119119495323699,-0.7746543268203702,-0.7220024691530117,-0.6636130603560885,-0.3618211493182506
-0.7900586159264484,-0.7931198208922662,-0.7392792217698945,-0.8934054368661244,-0.9277855423359651,-0.6874387242875588,-0.6695069052888413
-0.964221175991255,-1.0213390783977674,-0.7665118680786102,-0.9871563132180341,-0.94836384965426,-0.7087449258154395,0.43996432947577846
-0.8352118722395466,-0.8518047728222521,-0.8303382895817296,-1.005906488488417,-0.8317534415172534,-0.7553434726728772,-0.39113724200384165
-0.9319688500533273,-0.9300513753955664,-0.844950128196348,-0.9684061379476524,-0.7837373911078975,-0.7655384096943707,0.24735364276108684
-0.8545632678023026,-0.8713664234655804,-0.804726527515657,-1.0309067221822592,-0.900347799244904,-0.7373590480686915,-0.6277692881052208
-1.0158248974919386,-0.9626541264677814,-0.8365439180385079,-1.1184075401107094,-1.0306770789274418,-0.7619147531808609,0.1060757007826595
-0.9771221063664256,-0.9756952268966669,-0.8529202219861398,-1.1121574816872488,-0.9072072350176703,-0.7732404815907707,-0.08638112106064849
-0.9900230367415962,-0.9756952268966669,-0.8243174359585048,-1.1059074232637884,-0.941504413881495,-0.7522519724387319,-0.08646476042841711
-1.002923967116768,-0.9104897247522381,-0.6468170293940549,-1.0309067221822592,-1.3187733813835758,-0.6293407478164649,-1.5052900950818213
-1.3964023435594792,-1.5429830955531996,-0.7650700870671984,-1.530911396059116,-1.565713069203119,-0.7200470164567758,-0.31786546665644067
-1.4673574606229187,-1.5429830955531996,-0.6391394708819408,-1.6746627397987126,-2.0870301879332662,-0.6464633324825213,-2.5532852623708906
-2.0995030490062923,-2.149394265496389,-0.6833930435180282,-2.224667881063254,-2.5534718204812927,-0.6872404083896335,-1.9307693234351055
-2.5316842165745164,-2.6971204835095923,-0.664840336805551,-2.4121696337670757,-2.731817150573185,-0.6816597783341806,0.8411092915265745
-2.344620726134539,-2.2211203178552603,-0.6985272665570712,-2.2184178226397937,-2.2447972107068637,-0.6927820093093748,0.6669071940126526
-2.1898095616324884,-2.208079217426375,-0.6692438882507573,-2.0996667125940407,-2.121327366797092,-0.6704483406424173,0.5633070096527057
-2.054349792693194,-1.934216108419773,-0.753682106614743,-1.9309151351606006,-2.0184358302056156,-0.7204394053306337,0.5784671901866011
-1.912439558566315,-2.0450654620653026,-0.7621326448223127,-2.043416186782894,-2.093889623706031,-0.727076245208911,-0.31272451045459876
-1.976944210442169,-1.7516407024153713,-0.8292784462109185,-1.487160987094891,-1.6411668627035347,-0.7612826248478625,2.7041488472488484
-1.3383481568712106,-0.9691746766822241,-0.34786388593051476,-0.8059046189376742,-0.9140666707904352,-0.388944459449284,2.7074214634730387
-0.6352474514243978,-0.23235250245017616,1.8581301655262272,-0.055897608122388795,-0.6328298041070661,1.441675143304587,2.7101692494672163
0.13880837108585556,-0.49969506124233504,1.466003939111552,0.14410426142835286,-0.39960898783305293,1.115379069854069,-1.4545212916262822
-0.2998232616699552,-0.473612860384564,0.8295352339734509,-0.537152106728864,-0.8866289276993742,0.49947840020074463,-2.1241459125421707
-0.9126174544905714,-0.7409554191767229,0.6256357573889741,-0.34965035402504235,-0.7494402122440728,0.39558596326719114,2.717210919764828
-0.16436349273066048,0.20452436191749793,1.2661456284344237,0.25035525462718483,-0.5230788317428244,0.9754662365198989,-1.4203913532307786
-0.5771932647361289,-0.5388183625289927,0.5255269018084079,-0.4371511719534926,-0.5573760106066492,0.3124597561773095,0.12068811051543084
-0.5320400084230307,-0.7735581702489367,0.4692975916160411,-0.4559013472238743,-0.680845854516422,0.26990768306654145,-0.10626797862279268
-0.5513914039857866,-0.6170649651023081,0.16023989160451044,-0.537152106728864,-0.5367977032883544,0.016364159764809563,-0.4236745777627266
-0.661049312174739,-0.7148732183189507,-0.09534176263675631,-0.6121528078103919,-0.5573760106066492,-0.18183331945272935,0.23732524254730555
-0.5836437299237142,-0.48013341059900677,0.0594785032514916,-0.6559032167746172,-0.975801592745321,-0.09165590278458775,-1.8587472661557614
-1.0996809449305498,-1.0930651307566388,-0.5219562565100189,-1.1184075401107094,-1.0032393358363807,-0.5313550138034695,0.32703345725860844
-1.002923967116768,-0.8713664234655804,0.1428041920441456,-0.5934026325400102,-0.8591911846083143,-0.012255306846166904,0.8272169570454575
-0.7707072203636913,-0.8452842226078093,-0.24968859898378287,-0.8246547942080559,-0.8180345699717234,-0.3180408559414128,-0.4813997899351987
-0.8932660589278155,-0.7735581702489367,-0.3796906793730054,-0.7371539762796068,-0.7220024691530117,-0.4114707452814679,0.24587659156681319
-0.8158604766767896,-0.8778869736800231,0.08975366570074861,-0.6746533920449989,-0.8180345699717234,-0.05013087539400804,0.7589110580140861
-0.5965446602988848,-0.4605717599556785,0.22536331900712975,-0.012147199158164784,-0.37217124474199187,0.1401312382614464,2.719297174288782
0.18396162739895267,0.42622306920855635,1.3254311860150594,0.3753564230963996,-0.14580986424074363,1.0428432822572897,-1.0949067589324883
-0.14501209716790456,-0.16062645009130466,0.53967889287684,-0.11839819235699674,-0.26927970815051516,0.3676940189012839,0.06925432020954747
-0.11275977122997691,-0.35624295652459204,0.08948023476773553,-0.48090158091771773,-0.33787406587816715,-0.019943385719922768,-1.0898977379689787
-0.42883256542166354,-0.4214484586690208,-0.172339883522702,-0.5621523404227063,-0.5985326252432401,-0.24069710982154885,-0.5069815233195217
-0.5642923343609583,-0.5518594629578782,-0.009550120855433008,-0.5121518730350206,-0.46820334556070364,-0.10055005378459869,0.7105558918681182
-0.3514269831706388,-0.38232515738236306,-0.26512147666090397,-0.5621523404227063,-0.46820334556070364,-0.30787719969470057,-0.6571355620626095
-0.5320400084230307,-0.6235855153167509,-0.4842123400657249,-0.6371530415042354,-0.5367977032883544,-0.4833701616232561,-0.26449648096872796
-0.5965446602988848,-0.6822704672467369,-0.5139733269886555,-0.7809043852438308,-0.6671269829708909,-0.5109998397748831,-0.10682980310739584
-0.6158960558616419,-0.590982764244536,-0.5327523007832549,-0.6621532751980777,-0.5299382675155894,-0.5202964649689737,-0.10700017031613526
-0.6352474514243978,-0.6366266157456365,0.8620551569208065,-0.055897608122388795,-0.46820334556070364,0.6774745903279742,2.7101692494672163
0.13880837108585556,0.3349353662063554,1.5188684965998538,0.33785607255563505,-0.022340020330972064,1.2371514386628233,-0.6840150482895127
-0.06115604972929336,-0.017174345373560503,0.39352125327247817,-0.08714790023969277,0.01195715853285391,0.27480895714035936,0.17479350284218753
0.003348602146560801,-0.10846204837576144,0.6616244621672016,0.09410379404066717,0.05997320894220857,0.5250377814401854,0.7444971193205268
0.24201581408722153,0.20452436191749793,-0.07364206289885285,0.0003529176887574713,0.07369208048773969,-0.11209081118245014,-1.1083705557731922
-0.093408375667221,-0.10194149816131867,0.3472953063024563,0.5003575915656133,0.09427038780603454,0.27049519846355347,1.0961630949023564
0.24846627927480797,0.32841481599191263,0.028434689434867023,0.2316050793568031,0.30691289676175293,-0.004404407038153855,-0.4290939930717039
0.12590744071068383,0.17844216105972574,0.049930062236474136,0.09410379404066717,0.2177402317158061,0.009659921597451744,0.48294596783642
0.2871690704003198,0.4327436194229991,0.22354706298975188,0.43785700733100646,0.4235233048987595,0.1800199344181454,0.1048210873788886
0.33232232671341805,0.26972986406192667,0.0022829311266320883,0.11285396931105,0.14914587398815538,-0.036880871716834726,-1.2601799085468786
-0.054705584541708055,-0.04977709644577545,-0.36047588771574324,-0.18714883501506416,-0.0017617130126772107,-0.35648009140824827,0.08939468749603172
-0.016002793416195104,0.008907855484210532,-0.5216889449374061,-0.14339842605083902,-0.049777763422033085,-0.4902414061806517,-0.33539344622297185
-0.10630930604239161,-0.06933874708910373,-0.5771310964285115,-0.18714883501506416,0.01195715853285391,-0.5347364885438248,0.26172208133707087
-0.016002793416195104,0.06759280741419652,-0.26507655160040344,-0.1308983092039179,-0.20068535042286445,-0.28672779472650956,-0.8020098050521453
-0.24821954016927167,-0.2519141530935056,-0.5638476067788585,-0.40590087983618867,-0.2829985796960463,-0.5344212863705069,-0.4311320488635744
-0.3643279135458094,-0.4018868080256925,-0.6329068276877851,-0.4496512888004138,-0.24184196505945538,-0.5896778842955807,-0.016324504010337096
-0.3578774483582241,-0.31711965523793434,-0.6351097974319297,-0.4559013472238743,-0.26927970815051516,-0.5921998273239922,-0.21536351469135095
-0.40948116985890765,-0.3953662578112486,-0.5722803839159978,-0.430901113530032,-0.39274955206028794,-0.5417268318257785,0.4957025927154847
-0.25467000535685697,-0.18670865094907685,-0.4978212005854481,-0.37465058771888576,-0.4133278593785828,-0.48679479348889154,-1.0645909227064063
-0.5578418691733719,-0.6105444148878643,-0.6103547458219134,-0.5184019314584811,-0.44076560246964264,-0.5743008932879936,0.6872597937711412
-0.3514269831706388,-0.3497224063101493,-0.6970854855456594,-0.5246519898819417,-0.36531180896922694,-0.6438574792067551,-0.4803699052823431
-0.4804362869223471,-0.4605717599556785,-0.5666774378323126,-0.6059027493869314,-0.5985326252432401,-0.5481194690357761,-1.0040832567736735
-0.7578062899885207,-0.7735581702489367,-0.5574894420701481,-0.5934026325400102,-0.6396892398798311,-0.5363345951689631,0.939026913597267
-0.4868867521099324,-0.4605717599556785,-0.6115487673634552,-0.537152106728864,-0.36531180896922694,-0.5746944602191992,0.34361583856316663
-0.37722884392098,-0.3366813058812626,-0.10772242274831104,-0.23089924397928926,-0.26927970815051516,-0.1520621629075397,0.8925551344362614
-0.10630930604239161,-0.1149825985902042,-0.429030336017983,-0.14339842605083902,-0.06349663496756298,-0.4162729571833433,-0.5101638049540004
-0.24821954016927167,-0.1932292011635196,-0.6868169002883995,-0.3621504708719635,-0.24870140083222034,-0.6319087117030592,-0.2566092552938428
-0.3127241920451258,-0.31711965523793434,-0.7335777689090321,-0.4121509382596492,-0.23498252928669042,-0.6695579208414748,-0.32432228561271303
-0.3965802394837359,-0.38884570759680587,-0.6025488299940835,-0.35590041244850296,-0.26927970815051516,-0.5622878977145842,0.7170460795104716
-0.17726442310583107,-0.18018810073463293,-0.6648279488320575,-0.23089924397928926,-0.008621148785442161,-0.6089272455826064,0.06967770890270882
-0.14501209716790456,-0.1410647994479764,-0.4879963435835637,-0.16839865974468243,0.053113773169443615,-0.4592580382022153,0.17696440375077038
-0.08050744529205041,-0.017174345373560503,-0.6138383036693618,-0.15589854289776017,0.025676030078383812,-0.5653856138773373,-0.27357674911312185
-0.15146256235548985,-0.14758534966241915,-0.7030664886999352,-0.3184000619077395,-0.11151268537691887,-0.6429143820447294,-0.404957049161845
-0.26112047054444226,-0.30407855480904883,-0.42220680141345673,-0.46840146407079547,-0.6877052902891869,-0.43894320545451654,-1.56795606003543
-0.7126530336754225,-0.7148732183189507,-0.6708289518471542,-0.6621532751980777,-0.5848137536977103,-0.6278222510504764,-0.03845576333167928
-0.7126530336754225,-0.6105444148878643,-0.7536910617763045,-0.7809043852438308,-0.5916731894704752,-0.6929487379460543,0.3317263101610567
-0.6094455906740555,-0.6366266157456365,-0.7705954217506832,-0.6934035673153817,-0.4750627813334686,-0.7041593519554442,0.258323505858008
-0.5255895432354454,-0.5192567118856645,-0.6080950600545455,-0.37465058771888576,-0.4201872951513478,-0.5707221561969347,0.4132545049183875
-0.3965802394837359,-0.34320185609570536,-0.7802640111833183,-0.4934016977646389,-0.24870140083222034,-0.7077198818349723,0.005985521541387491
-0.3836793091085653,-0.38232515738236306,-0.798771345077217,-0.5184019314584811,-0.2967174512415762,-0.7236089255253941,-0.21593418485702728
-0.43528303060924883,-0.42796900888346356,-0.6919243274323448,-0.4621514056473349,-0.24870140083222034,-0.6361427647436951,0.49743687309226114
-0.28047186610719815,-0.31711965523793434,1.1213427555216338,0.3253559557087139,-0.13895042846797867,0.9579288224241634,2.72122064780689
0.532286747528567,0.550113523282971,0.9652244389650372,0.43160694890754586,0.4921176626264102,0.8359309370437611,-0.635615430547938
0.33877279190100335,0.38709976792189865,-0.14522365431428663,0.3566062478260168,0.5401337130357661,-0.13596894176555932,0.26674936244231096
0.43552976971478513,0.43926416963744186,-0.22681144475322645,0.36285630624947846,0.6087280707634168,-0.2039233505358261,0.16278165683239404
0.5000344215906393,0.6609628769285003,0.3596608918920491,0.8566109217028737,0.7596356577642495,0.355586376476561,0.6208050399378593
0.7128997727809588,0.8304971825040155,-0.15719386952093634,0.8128605127386486,0.9036838089923158,-0.11660628584139664,-0.1750260380515397
0.6677465164678605,0.6805245275718286,-0.3874459985380124,0.5003575915656133,0.6910413000365975,-0.3398144014391216,-0.45021076123973686
0.532286747528567,0.5631546237118565,-0.3516550535776028,0.5628581758002201,0.6224469423089467,-0.30640988616828085,0.4790826149224099
0.6999988424057882,0.7131272786440435,-0.5383940525670401,0.5566081173767595,0.6224469423089467,-0.47706887653507873,-0.8395036104862148
0.43552976971478513,0.5566340734974138,-0.5866056573606461,0.3753564230963996,0.47153935530811536,-0.5246797864955155,-0.23969318349575258
0.371025117838931,0.3936203181363414,-0.6156259031697426,0.3066057804383311,0.51955540571747,-0.5484990812551458,0.002088312329968965
0.3839260482141016,0.40014086835078416,-0.6269158246030988,0.22535502093334253,0.2520374105796321,-0.5625433254496257,0.0020286448161181193
0.3968269785892722,0.45230527006632737,0.19800082285577136,1.0003622654424702,0.6498846854000078,0.20981262163746506,1.3562038385886728
0.8419090765326683,0.6740039773573858,-0.20696949328126943,0.48160741629523157,0.4509610479898193,-0.19178071118793996,-1.8275127187777587
0.24201581408722153,0.2762504142763694,-0.455012543267319,0.4503571241779276,0.4578204837625843,-0.40649597192238585,0.27017350371875815
0.33877279190100335,0.2762504142763694,-0.5512059037077841,0.34410613097909565,0.3960855618076985,-0.49812799250637313,-0.2419258471810049
0.27426814002514915,0.28929151470525494,-0.5360507852917642,0.40660671521370245,0.4372421764442894,-0.47943245226067016,0.4945084980298344
0.44198023490237043,0.3805792177074559,-0.5365045134775501,0.23785513778026368,0.38922612603493356,-0.48475800895605625,-0.17921898508241263
0.3968269785892722,0.4588258202807701,-0.2958524568336446,0.3128558388617928,0.2520374105796321,-0.2859423561173549,-0.5437672133028204
0.23556534889963623,0.20452436191749793,-0.4335380658426889,0.26910542989756764,0.3206317683072828,-0.39919164283527014,-0.01786507819962214
0.24201581408722153,0.1523599602019547,-0.42619184830835266,0.2066048456629608,0.27261571789792693,-0.391260271174926,0.023270090078410386
0.26136720964997856,0.198003811703054,1.0776076867399609,0.9003613306670988,0.4098044333532284,1.0185695446924456,1.7886448522968064
0.8354586113450818,0.7652916803595867,0.6873760740063273,0.7503599285040418,0.6910413000365975,0.6428288910752908,0.192551839213562
0.9128641935961077,0.7978944314318017,0.021581453544494894,0.6316088184582886,0.8419488870374301,0.03818085281009657,-0.8975202950036428
0.6225932601547635,0.6609628769285003,0.018473713977246852,0.45660718260138816,0.31377233253451786,-0.009588290365332165,-1.6346173552018395
0.10010557996034261,0.06759280741419652,-0.20000834769408044,0.14410426142835286,0.039394901623913715,-0.20014392227674224,0.5891295295146056
0.2936195355879051,0.4066614185652269,-0.45478030607748915,0.23785513778026368,0.30005346098898794,-0.41877135822020173,-0.36570222086540655
0.19041209258653796,0.19148326148861125,-0.5917339798815683,-0.012147199158164784,0.14228643821539042,-0.5424843418558571,-0.5973325083155616
0.0162495325217314,0.028469506127538808,-0.33800141725007177,-0.09339795866315334,-0.1801070431045696,-0.34562714710291126,-0.841334336898727
-0.2288681446065146,-0.3497224063101493,-0.5668869886128532,-0.4371511719534926,-0.30357688701434116,-0.5385428876117833,-0.734890075646336
-0.43528303060924883,-0.5257772621001072,-0.6482708998735748,-0.6996536257388423,-0.5779543179249453,-0.6116576664507812,-0.9539390172225771
-0.699752103300252,-0.6887910174611797,-0.6513652066984805,-0.6559032167746172,-0.5230788317428244,-0.6111984635276659,0.7468601740642761
-0.4804362869223471,-0.48013341059900677,-0.7025035075430982,-0.5871525741165498,-0.46820334556070364,-0.6504524166387163,-0.5549541900564681
-0.6287969862368125,-0.5844622140300932,-0.6915922401911034,-0.6996536257388423,-0.7082835976074818,-0.647321686137117,-0.77081264416839
-0.8352118722395466,-0.8387636723933666,-0.8301790369586264,-0.8746552615957416,-0.7357213406985428,-0.7535003971632979,0.008568433824612653
-0.8223109418643749,-0.7931198208922662,-0.7290364572284703,-0.8621551447488205,-0.900347799244904,-0.6787692853322268,-0.7895589807085787
-1.0287258278671092,-1.0278596286122101,-0.7939260056616402,-0.9996564300649564,-1.0855525651095626,-0.7308667069807163,0.2752451308556656
-0.9448697804284991,-1.0735034801133105,-0.35674770470497147,-0.3871507045658069,-0.93464497810873,-0.3799298592687308,1.7748103299628546
-0.4546344261720059,-0.4605717599556785,-0.6019756996541434,-0.5809025156930891,-0.48192221710623356,-0.5721771815316691,-0.46373969448883806
-0.5771932647361289,-0.5062156114567778,-0.5673722091167973,-0.4746515224942572,-0.4613439097879387,-0.5409733731636525,0.3707713408466015
-0.4610848913595912,-0.5453389127434355,-0.6209488512019361,-0.4559013472238743,-0.37217124474199187,-0.5815714035092938,0.07355219813586679
-0.42883256542166354,-0.38884570759680587,-0.7333506063107538,-0.5496522235757851,-0.33101463010540094,-0.6714184756572317,-0.03845576333167928
-0.42883256542166354,-0.4931745110278923,-0.7599477346539838,-0.5934026325400102,-0.40646842360581786,-0.6945875402270548,-0.5292922737951327
-0.5707427995485436,-0.38884570759680587,-0.7702790060421746,-0.5684023988461668,-0.4201872951513478,-0.7026102448538153,0.21142095731301228
-0.499787682485103,-0.4344895590979063,-0.7614557838609511,-0.6121528078103919,-0.4201872951513478,-0.6960826386670205,-0.2185484332919342
-0.5513914039857866,-0.49969506124233504,-0.655348462561064,-0.6559032167746172,-0.7425807764713078,-0.6181940362349199,-0.9448529737576741
-0.8094100114892043,-0.8126814715355944,-0.6368469495221805,-0.9371558458303484,-0.8934883634721391,-0.6123631025150035,-0.46023156917130426
-0.925518384865742,-0.9104897247522381,-0.6843691561282387,-0.8871553784426628,-0.7562996480168377,-0.6428519162721867,0.6516528047967258
-0.7384548944257648,-0.7409554191767229,-0.7348170140164598,-0.7746543268203702,-0.5985326252432401,-0.6782316027187995,0.28654691574849495
-0.6481483817995684,-0.649667716174522,-0.6664465942843102,-0.8184047357845954,-0.8797694919266092,-0.633268410169637,-1.369173869681035
-1.0222753626795238,-1.0213390783977674,-0.7612796656835737,-0.9434059042538101,-0.8729100561538443,-0.703203267429486,0.37140895246086364
-0.9126174544905714,-0.8192020217500372,-0.717159823460139,-0.8121546773611348,-0.7220024691530117,-0.6667431970401627,0.9592856219274006
-0.641697916611983,-0.6366266157456365,-0.7472640915762628,-0.749654093126528,-0.5573760106066492,-0.687309703063713,-0.03845576333167928
-0.641697916611983,-0.7083526681045079,-0.5402092638155691,-0.5684023988461668,-0.660267547198126,-0.5219904443912835,0.7409703045338064
-0.42238210023407824,-0.05629764666021821,-0.17240227114824755,-0.21839912713236814,-0.24870140083222034,-0.21826056705724675,0.07300758892289655
-0.3901297742961506,-0.3497224063101493,-0.4145981976453667,-0.30589994506081725,-0.22126365774116052,-0.4081387776828288,0.6498281877815515
-0.19016535348100283,-0.23887305266462008,-0.23725868548363954,0.03160320980606034,-0.14580986424074363,-0.2517946877917563,0.5680452992037639
-0.009552328228609802,0.04803115677086824,0.011470777636103914,0.25035525462718483,0.1560053097609203,-0.01710004374498951,0.7457035182152143
0.2291148837120509,0.21756546234638344,-0.29467873365830893,0.09410379404066717,0.14914587398815538,-0.28660188625581867,-0.12088019879663309
0.20331302296170972,0.40014086835078416,0.05068602712496282,0.43785700733100646,0.43038274067152443,0.04015195346251206,0.5402492324759901
0.3839260482141016,0.34145591642079814,-0.15079436181635011,0.41285677363716416,0.4509610479898193,-0.13905871801334185,0.0829974611117165
0.42262883933961454,0.5240313224251989,-0.3251477753553738,0.4941075331421527,0.6636035569455376,-0.28469984083493227,0.4653749204857002
0.5838904690292505,0.550113523282971,-0.4127143301581991,0.43785700733100646,0.7116196073548936,-0.3617346581762982,-0.196781837210407
0.532286747528567,0.5240313224251989,-0.36973910683502487,0.5316078836829172,0.7321979146731884,-0.32161220862421797,0.10088149235211466
0.5774400038416652,0.6022779249985143,-0.28288911420981744,0.41285677363716416,0.553852584581296,-0.25692929384206675,-0.8108510535553866
0.32587186152583275,0.35449701684968365,-0.5103642476266526,0.1628544366987357,0.34121007562557765,-0.4642956795973246,-0.26260443644332115
0.25491674446239326,0.38709976792189865,-0.6403724473762754,0.187854670392578,0.34806951139834263,-0.5758643860980492,-0.24390128488828353
0.19041209258653796,0.21104491213194068,-0.6659812243884943,0.050353385076443165,0.2520374105796321,-0.6017368624163646,-0.2661462890658528
0.11945697552309852,0.1523599602019547,-0.7081898858819986,0.05660344349990374,0.22459966748857105,-0.6368824410926216,0.10764748959320936
0.16461023183619677,0.2371271129897117,-0.7771983608754096,0.03160320980606034,0.27261571789792693,-0.6954211450996436,0.003067490006325753
0.17751116221136737,0.08063390784308204,-0.7174375827212401,-0.04339749127546765,0.14228643821539042,-0.646893074394238,-0.26648945489212883
0.10655604514792791,0.13931885977306802,-0.6798132176837931,0.0003529176887574713,0.28633458944345686,-0.6129373719501287,0.0033514636233789807
0.11945697552309852,0.13931885977306802,-0.6783393473434524,0.0003529176887574713,0.2177402317158061,-0.6137513999997984,-0.37240605573142366
0.0162495325217314,0.09367500827196872,-0.6084144608169079,0.025353151382599762,0.23831853903410094,-0.5529694736707071,0.32072675642200077
0.12590744071068383,0.1262777593441825,-0.6356232266947928,0.05660344349990374,0.27261571789792693,-0.5737249477550158,0.14924885988883616
0.18396162739895267,0.198003811703054,-0.682420214467057,0.10660391088758943,0.38922612603493356,-0.6124798259694619,0.0651178636880094
0.21621395333688032,0.25016821341859724,-0.647115684032133,0.04410332665298148,0.258896846352397,-0.5857273408122945,-0.49247033002443097
0.07430371921000026,0.028469506127538808,-0.7524880850732011,-0.018397257581625356,0.21088079594304115,-0.6754986054487825,0.06646092368750194
0.10655604514792791,0.11323665891529698,-0.6092502758959872,0.1378542030048923,0.23831853903410094,-0.5506039153607986,0.25419482535373594
0.19686255777412442,0.2371271129897117,-0.6338615971629404,0.16910449512219627,0.38922612603493356,-0.5700037423464819,0.04427853843201495
0.2226644185244656,0.21756546234638344,-0.34741627710512923,0.36285630624947846,0.34806951139834263,-0.3146458479081101,0.580190908402106
0.41617837415202924,1.2347712957994759,0.8377824900135731,1.0003622654424702,0.8076517081736041,0.7989689663357391,1.595152434799361
0.9386660543464489,0.9739492872217597,0.05231526951839667,0.7878602790448063,0.85566775858296,0.06875669914549128,-0.9141797394394494
0.6419446557175194,0.7326889292873717,-0.2573960080344355,0.6816092858459744,0.7047601715821286,-0.21970918490933294,-0.5693686969153674
0.4677820956527128,0.5631546237118565,-0.5606237486166954,0.34410613097909565,0.6018686349906519,-0.4992658809719825,-0.2590102157374529
0.3968269785892722,0.4197025189941136,-0.6044443391912813,0.26910542989756764,0.34121007562557765,-0.5443489001510563,-0.7256793352924309
0.17751116221136737,0.11975720912973974,-0.6144591948709635,0.10035385246412885,0.16286474553368527,-0.5574443101400034,-0.18356811250651217
0.13235790589826912,0.09367500827196872,-0.666623010967073,0.05660344349990374,0.2520374105796321,-0.6010016205434713,0.003224775056852203
0.14525883627344086,0.26972986406192667,-0.7031749954075228,0.08785373561720661,0.19716192439751123,-0.6334304457323289,-0.49624806091219215
0.003348602146560801,0.008907855484210532,-0.6853781043308416,-0.012147199158164784,-0.06349663496756298,-0.620442784891052,0.2154749013122783
0.08075418439758555,0.08063390784308204,-0.6662140585890949,0.13160414458143171,0.07369208048773969,-0.5996041476201459,0.17121767673256852
0.14525883627344086,0.28929151470525494,-0.695945194973487,0.09410379404066717,0.2520374105796321,-0.6259003031648025,0.2320578670568027
0.2291148837120509,0.1849627112741685,-0.7050842358524482,0.03160320980606034,0.231459103261336,-0.6356130124675364,-0.4917901583889326
0.087204649585172,0.10019555848641147,-0.7203841293803801,-0.018397257581625356,0.231459103261336,-0.6481422461795612,-0.20606676309666902
0.035600928084488455,0.06107225719975376,-0.7579208830872165,-0.03714743285200708,0.1560053097609203,-0.6804099648428223,0.2566616119250269
0.12590744071068383,0.14583940998751194,-0.644488836640741,0.03785326822952091,0.2177402317158061,-0.5844282213109624,-0.12188004031857338
0.10010557996034261,0.10671610870085423,-0.05676635944147114,0.36910636467293906,0.23831853903410094,-0.06275182518052973,0.8401636466531226
0.371025117838931,0.2632093138474839,-0.41049345009093124,0.29410566359140994,0.4372421764442894,-0.37201816978602775,0.022360350160793085
0.3903765134016869,0.36753811727857033,-0.6023995773013908,0.18160461196911742,0.4235233048987595,-0.5423571978616063,-0.42277484523767056
0.26781767483756386,0.30885316534858437,-0.6427784007824823,0.10035385246412885,0.3343506398528127,-0.579887499829504,-0.30513661297640565
0.18396162739895267,0.19148326148861125,-0.7236226143064269,-0.012147199158164784,0.2520374105796321,-0.6512399336092082,-0.3698913697946786
0.08075418439758555,0.04803115677086824,-0.6241879331387538,-0.07464778339277163,0.1148486951243294,-0.5711704788505608,-0.5626393634922913
-0.08050744529205041,-0.05629764666021821,-0.6971899624305443,-0.19339889343852473,-0.029199456103737014,-0.6351134682635333,-0.2949513841841617
-0.15791302754307515,-0.1541058998768619,-0.7576474521542035,-0.2558994776731316,-0.029199456103737014,-0.6845323227225579,0.09099908531034023
-0.11921023641756222,-0.1410647994479764,-0.7386274352609052,-0.249649419249671,0.039394901623913715,-0.6680223374550912,0.06891798895726815
-0.0869579104796357,-0.13454424923353364,-0.7196875670635831,-0.18714883501506416,0.018816594305618863,-0.65247811977032,-0.14541204379990766
-0.11921023641756222,-0.1541058998768619,-0.8273377134478349,-0.249649419249671,0.018816594305618863,-0.7412807818243161,0.004493737583899693
-0.10630930604239161,-0.14758534966241915,-0.7663891823652167,-0.1996489518619853,0.04625433739667867,-0.6904173896142638,0.11163315900269577
-0.06115604972929336,-0.04977709644577545,-0.742204574546672,-0.09964801708661392,0.14228643821539042,-0.6683044774010529,0.21744335607696014
0.0162495325217314,0.10671610870085423,-0.6984411477533874,-0.03714743285200708,0.23831853903410094,-0.6292386782460897,0.27846998939215695
0.1130065103355132,0.11975720912973974,-0.5685654843948756,0.09410379404066717,0.28633458944345686,-0.515214823610807,0.4210745460088203
0.25491674446239326,0.26972986406192667,-0.6459065879686292,0.1378542030048923,0.47153935530811536,-0.5785895104970098,0.187534310380581
0.32587186152583275,0.3349353662063554,-0.7280703445486704,0.17535455354565685,0.4578204837625843,-0.6503041633892241,-0.22185013224120512
0.26781767483756386,0.30885316534858437,-0.7199621920181377,0.10035385246412885,0.3274912040800478,-0.6459473433641582,-0.26410878995413756
0.19686255777412442,0.20452436191749793,-0.75127913826239,0.10660391088758943,0.34806951139834263,-0.6706870265543363,0.2511142928412542
0.2871690704003198,0.30233261513414045,-0.7689387168617939,0.15660437827527512,0.4578204837625843,-0.6851990648706391,0.1048210873788886
0.33232232671341805,0.34145591642079814,-0.5863674500631084,0.3316060141321745,0.51955540571747,-0.5220626602644776,0.287337342059041
0.43552976971478513,0.43926416963744186,-0.7296783930597418,0.29410566359140994,0.553852584581296,-0.6484655223556779,0.021915462717541637
0.454881165277541,0.4653463704952129,-0.6550798077142171,0.4003566567902419,0.6293063780817117,-0.579976093573144,0.021783262952473924
0.4742325608402981,0.4979491215674278,-0.7422403951929182,0.3253559557087139,0.6293063780817117,-0.6587609965152242,-0.19874217461458643
0.42262883933961454,0.43926416963744186,-0.7547358306251536,0.2816055467444888,0.6293063780817117,-0.6696887522510014,-0.03845576333167928
0.42262883933961454,0.4588258202807701,-0.7184823515700893,0.3066057804383311,0.6293063780817117,-0.6376269733364696,0.04215714607909972
0.4484307000899557,0.4849080211385423,-0.6199815445005945,0.30035572201487054,0.4235233048987595,-0.5531712950075699,-0.5810030197842575
0.27426814002514915,0.2762504142763694,-0.6223098865066011,0.3066057804383311,0.4921176626264102,-0.5555192495011747,0.0025414875422824727
0.2871690704003198,0.3218942657774699,-0.6850407932453559,0.2816055467444888,0.4509610479898193,-0.6099988563502711,0.3913747888000243
0.42262883933961454,0.45230527006632737,-0.6702605975933802,0.34410613097909565,0.6224469423089467,-0.5948180071022519,0.2033829649006613
0.5000344215906393,0.4457847198518846,-0.4252343922847288,0.475357357871771,0.588149763445122,-0.37361582625917134,0.38107383874893774
0.635494190529934,0.6022779249985143,-0.5961608147468347,0.45660718260138816,0.7184790431276585,-0.5253685669359335,-0.3336183742375696
0.5387372127161523,0.550113523282971,-0.5649192411123922,0.5253578252594567,0.7253384789004235,-0.4967751420967362,0.12067167173081643
0.5903409342168358,0.582716274355186,-0.6697274669750818,0.4003566567902419,0.595009199217887,-0.5950354113602933,-0.5724221142185087
0.41617837415202924,0.42622306920855635,-0.787509483150087,0.2816055467444888,0.595009199217887,-0.6985451616321302,0.062384248898629854
0.4484307000899557,0.4588258202807701,-0.7265924443856269,0.36285630624947846,0.6155875065361818,-0.6441361232914813,0.18258200781567022
0.5193858171533964,0.576195724140742,-0.6588469456777817,0.444107065754467,0.7253384789004235,-0.5813644293687469,0.10108343040382674
0.5645390734664935,0.576195724140742,-0.6592797784865906,0.3566062478260168,0.588149763445122,-0.5854018330316083,-0.15745715627945867
0.5258362823409817,0.43926416963744186,-0.6327575749950923,0.3066057804383311,0.553852584581296,-0.5650320146966408,-0.6559675775455083
0.32587186152583275,0.40014086835078416,-0.6767721940701786,0.187854670392578,0.3274912040800478,-0.6074484196583645,-0.7109017826666085
0.1130065103355132,0.1849627112741685,-0.759491021414344,0.06910356034682488,0.27947515367069187,-0.6790520095180114,0.3375235806741823
0.2291148837120509,0.25668876363304116,-0.8070309890908327,0.05660344349990374,0.30691289676175293,-0.7205156821494821,-0.34754739632526344
0.13235790589826912,0.13931885977306802,-0.7107421069270442,-0.06214766654585048,0.12170813089709434,-0.6428560921502654,-0.684504108353871
-0.06760651491687866,-0.05629764666021821,-0.7966519568409802,-0.2246491855558287,0.07369208048773969,-0.7158284409825963,-0.08113870411745239
-0.08050744529205041,-0.07585929730354764,-0.7436460570526984,-0.2246491855558287,-0.07035607074032794,-0.6742938933562136,-0.40182455953936497
-0.19016535348100283,-0.12802369901909086,-0.7636369627119627,-0.16839865974468243,0.053113773169443615,-0.6874409080036182,0.48140229027012754
-0.03535418897895215,-0.06281819687466098,-0.7890549947829202,-0.2558994776731316,-0.029199456103737014,-0.7109065078055318,-0.6549669725715838
-0.22241767941892931,-0.21931140202129065,-0.8035623565126536,-0.2246491855558287,-0.029199456103737014,-0.7218600275597297,0.3094861223464733
-0.11921023641756222,-0.1541058998768619,-0.7350255200281516,-0.28089971136697495,-0.049777763422033085,-0.6669019187179575,-0.2961527688251608
-0.19661581866858813,-0.1932292011635196,-0.7946310753819206,-0.23714930240274984,-0.029199456103737014,-0.7143415602109597,0.43845630711862654
-0.054705584541708055,-0.07585929730354764,-0.7463261876553817,-0.09964801708661392,0.12170813089709434,-0.6717594514266723,0.3024787722088808
0.048501858459659056,-0.010653795159117742,-0.7619447356822125,-0.12464825078045731,0.1560053097609203,-0.6848896093185303,-0.12264598624347592


==> pic/Before_setting/____________________/____________SVM/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
2.7701648721736976,2.5692823115568966,0.08162259893944102,2.402244710686166,2.3161733717230955,0.6907358916384329,-1.6133317031169545
2.2729716890748493,2.2236543427735156,-0.4717558152976407,2.034147415156379,2.01132825929362,-0.14651333111432932,-1.4593533160273133
1.8491895799905942,1.927876561795429,-0.6488708424693561,1.7442300761992893,1.6859317909700233,-0.42925513046657987,-0.809054331926709
1.625619490946146,1.4061112627666703,-0.9356623480581538,1.4217377553369082,1.5180957178346934,-0.810630591583136,-0.5195697789547475
1.4854710769182822,1.4858715632551425,-0.6888406864123751,1.6465051304834162,1.6551047571288404,-0.4774394757312098,0.6103809941326126
1.6423038259494633,1.5390450969141243,-0.7265596119514472,1.7898350508666967,1.720184050793559,-0.5202582780120314,-0.26759022343570715
1.5688927519348674,1.7816493442332288,-0.6068947560362737,1.8061225418193423,1.6996326948994376,-0.36154110433973813,0.12226527178030247
1.5989245549408382,1.3130575788634518,-0.7744064202610358,1.2230303657146335,1.0351388543228284,-0.6357473065740628,-0.824203660842226
1.3786913328970538,1.2399439700823522,-0.8153147996748155,1.1187904236177024,1.0693911141463652,-0.7027313042859111,-1.8380093728274347
0.9048562188028483,0.9076093847137162,-0.8083485363937079,1.1839403874282852,1.0693911141463652,-0.6798627784941662,1.5539755175683108
1.2752484558764872,1.2698540827655296,-0.9938798816495177,1.2686353403820412,1.4119137123817307,-0.8936786382429937,0.3249115053152504
1.3553332638924098,1.3595844208150611,-0.7990641855034117,1.6693076178171198,1.4119137123817307,-0.6340645968227316,0.5692008839043673
1.4988185449209366,1.6088353598415381,-0.9990672443659956,1.4315102499084957,1.3708110005934866,-0.9020028275611485,-0.7845218634994618
1.2919327908798046,1.9976668247228428,-0.7239101784861279,1.8126375382004005,2.1928652363583643,-0.4873612520432431,2.7985815759056547
1.999348595020449,2.4994920486294827,0.3602759636241656,2.5716346165936788,2.5593644164702054,1.1809032707778666,2.7957094994424114
2.776838606175024,2.8816768218034152,1.2388840028368056,3.0016243777435196,2.3881031173525225,2.527373767760112,-1.840436149304505
2.2095712160622436,1.9311999076491149,0.3974880366740558,2.249142295731299,2.0147534852759743,1.0748387214264559,-0.5275278436968461
2.0560753340317266,2.187097538382966,0.2599828398391006,2.431562194400928,2.2339679481466073,0.9144770961926623,0.09141556451436855
2.0794334030363704,2.1106605837481793,-0.14767806718914483,2.030889916965849,1.9256976097347789,0.2756401270836018,-0.45352441735582116
1.949295590010497,1.911259832526997,-0.2992136276172755,2.030889916965849,2.028454389205389,0.09314403516924519,0.3815448967384156
2.0527384670310638,2.1206306213092376,-0.41592603861519517,1.9917999386794998,1.9428237396465473,-0.07482496596524837,-0.77590255293458
1.832505244987278,1.8780263739901342,-0.5329971298356467,1.7507450725803473,1.4735677800640963,-0.2807697786022431,0.008280140154331634
1.832505244987278,1.8979664491122519,-0.8289083134244704,1.7149125924845274,1.8332165082112302,-0.652223626640051,-0.5052033632458963
1.6923568309594141,1.5589851720362433,-0.7733228793099763,1.480372722766433,1.5900254634641207,-0.6070032359978993,-0.950788854195911
1.4354180719083314,1.3861711876445526,-0.6869052799328023,1.584612664863363,1.4838434580111577,-0.4925547129433635,0.021179800719693657
1.4387549389089953,1.3728778042298062,-0.9310641742759929,1.3207553114305066,1.4290398422934991,-0.8137271188386114,-0.09486936784793833
1.4120600029036874,1.5058116383772613,-0.8988172888790885,1.4152227589558501,1.4495911981876206,-0.7661686241745604,0.5518281981216734
1.5522084169315513,1.562308517889929,-0.771908159175752,1.486887719147491,1.384511904522902,-0.613078305490426,-0.9945361796671703
1.2885959238791407,1.2731774286192163,-1.027922168234672,1.1969703801904013,1.3434091927346579,-0.9388916503520108,0.27164058611757186
1.3553332638924098,1.4526381047182795,-1.0187238205947597,1.2784078349536288,1.4804182320288035,-0.9251310531370662,-0.05694320214218509
1.3386489288890926,1.263207391058157,-0.659724919352127,1.486887719147491,1.3982128084523164,-0.4642696069493395,0.4920658607846866
1.4621130079136393,1.445991413010907,-0.9096953666689432,1.2718928385725707,1.3639605486287794,-0.793335282030599,-0.660025855393359
1.2885959238791407,1.3030875413023935,-0.8966925419102982,1.34681529695474,1.4769930060464507,-0.7674514849580668,0.4033208090991872
1.3887019338990434,1.37952449593718,-0.7845746378892905,1.4771152245759034,1.4735677800640963,-0.6224313202943934,0.6185212853985194
1.5455346829302246,1.4559614505719654,-0.801007258939414,1.5585526793391307,1.562623655605292,-0.6323878870605775,0.21156749169164296
1.5989245549408382,1.5988653222804787,-0.9239097372164288,1.4738577263853736,1.6208524973053033,-0.7932470719293173,-0.18092072370852158
1.5488715499308874,1.4792248715477698,-0.8877133692204927,1.493402715528549,1.6585299831111935,-0.7416710282548994,0.3765704491637949
1.6456406929501262,1.595541976426793,-0.730621265456503,1.5096902064811948,1.463292102117035,-0.5554115781853036,-1.2701795584876345
1.305280258882458,1.342967691546629,-0.805896943738865,1.4152227589558501,1.5009695879229263,-0.6470457654008706,1.0066895289309992
1.558882150932878,1.512458330084634,-0.8734841647790457,1.4282527517179673,1.497544361940572,-0.7407516887744703,-0.7399765367473634
1.3620069978937366,1.3662311125224336,-1.0372420204666963,1.1937128819998717,1.3605353226464263,-0.9523769973833163,-0.2263041410300482
1.301943391881795,1.3030875413023935,-1.075657305657134,1.219772867524105,1.4290398422934991,-0.9965847530467896,0.2448571146191829
1.3620069978937366,1.309734233009766,-0.9108474102089714,1.2523478494293954,1.4358902942582064,-0.7899605564817613,0.2428644213387115
1.4220706039056779,1.4194046461814154,-0.8026776554032685,1.3891627734316179,1.453016424169975,-0.6466013506370254,0.3442938506767971
1.5088291459229262,1.7384458481353064,-0.060314598730712154,2.0439199097279652,1.829791282228876,0.4033677125629185,2.7920399021962714
2.2362661520675506,2.2269776886272012,0.22613672733476417,2.0374049133469074,1.9873516774171445,0.7820075899042875,-1.4544736165097527
1.8158209099839608,1.66200889350052,0.1719948477775884,2.1937648264923038,1.8400669601759374,0.7397818010310426,0.8659685260948753
2.0494016000303996,2.0475170125281377,-0.2807260955710572,1.998314935060559,1.9942021293818517,0.1069806618817142,0.28167256213217334
2.1261495410456583,2.030900283259706,-0.7538388096008779,1.8843024983920402,2.1106598127818756,-0.5303792519826267,-0.5920447648292817
1.9559693240118237,2.163834117407161,0.24757720431713384,2.516257147354685,2.1825895584113026,0.9059061930754605,0.17670568669799172
2.0026854620211116,1.841469569599583,-0.35380302408778685,1.7409725780087595,1.8400669601759374,-0.030809559060915096,-1.055988935541028
1.7057042989620674,1.6021886681341655,-0.717937452754515,1.5064327082906652,1.6516795311464862,-0.5278680309002821,-0.8496106339895251
1.4754604759162926,1.4559614505719654,-0.8836032138823715,1.3924202716221463,1.5523479776582305,-0.7470754796411241,0.22636224136594063
1.5321872149275702,1.5323984052067516,-0.936283704874882,1.4673427300043156,1.6242777232876575,-0.807545870369326,0.14829569717751864
1.5688927519348674,1.6420688183784022,-0.2287234635307016,2.030889916965849,1.822940830264169,0.1596021450811558,1.2621165880400154
1.8992425850005463,1.8614096447217021,-0.592778722538646,1.7702900617235213,1.8914453499112418,-0.33145631047270424,-0.22198834376718113
1.835842111987941,1.927876561795429,-0.7738430656364271,1.7963500472477547,2.018178711258327,-0.5660411626842421,0.06938230593013824
1.8525264469912581,1.8049127652090333,-0.3396781569229685,1.9885424404889713,1.929122835717133,0.03799543507470187,0.6911262701868547
2.039390999028409,1.9378465993564886,-0.7399636185389187,1.9592249567742095,2.1312111686759985,-0.505474652813448,-0.253560918620654
1.9659799250138144,2.030900283259706,-0.682044596229411,1.998314935060559,2.186014784393657,-0.41845954529544754,0.5970066245676214
2.1294864080463225,2.0408703208207655,-0.7386057338860528,1.9396799676310352,2.001052581346559,-0.5153304053425162,-0.8506454207770986
1.8858951169978928,1.9544633286249193,-0.7754277921958292,1.7702900617235213,1.7133335988288518,-0.588619000698741,-1.157210377465014
1.5655558849342046,1.5722785554509884,-1.034225739803518,1.5096902064811948,1.7236092767759132,-0.928842718905953,0.4137449941759844
1.672335628955434,1.6487155100857749,-0.9976545243073616,1.542265188386485,1.7715624405288646,-0.8794839119044144,-0.054164629264082366
1.6556512939521169,1.6553622017931473,-0.9164301212004706,1.5585526793391307,1.6174272713229505,-0.7815511042975835,0.1835184054345892
1.7023674319614048,1.8580862988680151,-0.4250870515107545,2.1253573644911925,1.6859317909700233,-0.10087918373697975,-0.32756618112147434
1.6122720229434928,1.3263509622781982,-0.6041271514381592,1.724685087056115,1.278329899069938,-0.39795303836781176,0.05864246775037441
1.625619490946146,1.7018890437447567,-0.7011769859805438,1.5259776974338393,1.4804182320288035,-0.5196679056801417,-0.8589018698105821
1.39537566790037,1.3994645710592977,-0.9951330956798231,1.226287863905163,1.4084884863993765,-0.8993811384503183,-0.5884207864354011
1.2418797858698538,1.2299739325212928,-0.9968658278329094,1.213257871143047,1.3571100966640721,-0.8998764005767776,0.20711665010634484
1.2919327908798046,1.3030875413023935,-1.0490689674511953,1.226287863905163,1.3810866785405478,-0.9673555688878506,-0.2023086474495419
1.2385429188691899,1.2000638198381157,-1.0368850069738231,1.109017929046116,1.305731706928768,-0.9540725280403977,0.07459053815579032
1.255227253872507,1.2465906617897249,-1.036209814789122,1.1578804019040518,1.3297082888052436,-0.9546416572120054,-0.2695620025406136
1.1851530468585751,1.1734770530086254,-0.9925383309473061,1.0862154417124121,1.1858487975463896,-0.9074907149608812,0.07509963910013934
1.2018373818618924,1.143566940325448,-0.8397938914977889,1.0015204887586553,1.0693911141463652,-0.7343334766828763,-1.178260155343271
0.9048562188028483,0.8278490842252441,-1.0392425960759206,0.731148138944741,0.7645460017168899,-0.981976228678878,-0.24237316429117822
0.8447926127909069,0.8577591969084213,-1.0507941993208179,0.8581905683753758,0.9597838827110483,-0.9880111066387726,0.1628482727308872
0.8814981497982043,0.944166189104266,-1.1110189754400404,0.8125855937079682,1.0282884023581211,-1.0582288406473643,0.022254233059809107
0.8848350167988682,0.8344957759326166,-1.0735365588395243,0.7539506262784447,0.8159243914521955,-1.0193522543414015,-0.6062715925773347
0.7380128687696775,0.7115319793462209,-0.9849158761996055,0.5878182185614603,0.6583639962639272,-0.9283343194149283,-0.848654234018355
0.5378008487298722,0.5819214910524526,-0.9250047786021326,0.5324407493224663,0.6275369624227443,-0.8652103445693015,0.3914068841627565
0.6245593907471215,0.5985382203208847,-0.8449450861806751,0.6073632077046345,0.6412378663521586,-0.7746267451399732,-0.4132546446357273
0.5277902477278827,0.37587404812389796,-0.7918145781803412,0.366308341605482,0.4185981774991716,-0.737671200258039,-0.8182278412946838
0.3409256956907307,0.34596393544072074,-0.8305615425728412,0.21646342484114334,0.1719819067697077,-0.79714624649328,-1.3150305878485404
0.050618266633014435,0.020276041779457236,-0.7618924473112597,0.001468544266223055,-0.009555070295035108,-0.7471642206392328,-0.6145205016254157
-0.07951954639285895,-0.06945429627007436,-0.9281658980726438,-0.0473939285917129,-0.02668120020680362,-0.9101687567683515,0.4983159259715571
0.020586463627043743,0.010306004218398956,-1.0221656173397802,-0.09299890325912041,-0.10203617181858483,-1.013091456073907,-1.1956262212554198
-0.2296785614227124,-0.22565155139333296,-1.059962545826875,-0.21352633630869725,-0.21164340325390063,-1.0565733271159228,-0.07560650791980283
-0.2463628964260297,-0.21900485968596037,-0.9913174514723776,-0.36011375488250624,-0.39318038031864466,-1.0009641934564504,-1.3716172055678468
-0.5199859904804298,-0.4516390694440054,-0.8863566512783878,-0.42852121688361755,-0.37262902442452317,-0.9016159503926999,0.8404271563963994
-0.3631532414492497,-0.2522383182228233,-1.044618299243821,-0.3177662784056284,-0.24589566307743765,-1.0433383672155536,0.7647098655042962
-0.21633109342005902,-0.2090348221249009,-1.0627708186286595,-0.2591313109761036,-0.17054069146565767,-1.0577890804612093,0.12543913662325384
-0.19297302441541503,-0.11930448407536931,-1.1338756726133272,-0.2623888091666332,-0.08491004190681632,-1.1249786539779072,0.24161654963881585
-0.14625688640612702,-0.13924455919748704,-1.1231257663342191,-0.2623888091666332,-0.08491004190681632,-1.1152506662786157,-0.1735323457606494
-0.18296242341342558,-0.17580136358803802,-1.148396721417996,-0.28844879469086654,-0.17054069146565767,-1.1422373832427555,-0.5407414346964448
-0.29307903443531774,-0.3020885060281194,-1.0791922725900704,-0.2689038055476912,-0.19794249932448632,-1.0731247462497109,0.43256970689126417
-0.20965735941873234,-0.16250798017329168,-0.6562781224181308,-0.08648390687806236,-0.13628843164212065,-0.6473627807637397,0.7271071436995453
-0.06617207839020557,0.04021611690157616,-0.7374901917255481,-0.05390892497277095,-0.009555070295035108,-0.7243542876294772,0.024576434572480616
-0.06283521138954164,-0.13259786749011446,-0.9043198301740087,-0.2200413326897553,-0.09518571985387646,-0.9007504662368125,-0.7734845520733813
-0.22300482742138572,-0.21900485968596037,-1.0959467391372706,-0.3079937838340407,-0.17396591744801063,-1.0905070811019355,0.14233726246774514
-0.19630989141607896,-0.19574143871015576,-0.1694372228822399,0.2132059266506149,-0.08833526788916929,-0.11174168474154726,2.7933168562155597
0.36094689769471194,0.309407131050171,0.24851940659314353,0.2588109013180224,0.2130846185579519,0.3310824465278475,-0.461704281173369
0.25750402067414535,0.2628802890985617,0.6535847155240426,0.6790281678962754,0.3466684318697446,0.8479522027828723,0.8410153708703167
0.43769483870997067,0.4423409651976261,0.18102602243274238,0.2881283850327842,0.06237467533439069,0.2583530796615171,-1.5489446903315187
0.09066067064097456,0.10335968812161626,-0.4970407709105499,0.09267849360103808,0.12745396899911055,-0.46286579001013306,0.07172061204639117
0.10400813864362912,0.010306004218398956,-0.7239441797711634,-0.03762143402012525,0.04867377140497637,-0.7044892171662613,-0.08666429334775917
0.08398693663964787,0.10335968812161626,-0.29122915918772574,0.15782845741161974,0.2130846185579519,-0.2305753429098129,0.7545556570008439
0.2408196856708292,0.1565332217805981,-0.6659628217724239,0.13176847188738752,0.21650984454030608,-0.6244213560556869,-0.1927497171960106
0.19744041466220394,0.27617367251330804,-0.6244660867891565,0.14479846464950363,0.18910803668147622,-0.5881992982882981,-0.085177467767184
0.17741921265822388,0.1465631842195398,0.432169847429217,0.2555534031274928,0.24733687838148893,0.5600079432268744,1.071032646844361
0.40432616870333604,0.12329976324373518,0.31304451190453414,0.09267849360103808,-0.07805958994210915,0.31375712663301936,-2.445563020483395
-0.13958315240480032,-0.2522383182228233,-0.15254591783006813,-0.3340537693582729,-0.5815678093480958,-0.23853258953580372,-2.748691594180138
-0.6968399415155913,-0.7673569255442094,-0.4018161720173043,-0.8389659888902828,-1.0610994468776076,-0.5360238661692215,-1.310947777979931
-0.9370943655633568,-0.8205304592031912,-0.5603648308299494,-0.7770735232702302,-0.787081368289315,-0.6492827749685146,0.45065475665577015
-0.8603464245480981,-0.9202308348137823,-0.6285210733755779,-0.8682834726050446,-0.917239955618754,-0.7216237605882702,0.5573356450202411
-0.7635772815288593,-0.7241534294462871,-0.6670918644431634,-0.7086660612691195,-0.7391282045363636,-0.7355005395796527,-0.5115933801770959
-0.8570095575474348,-0.8271771509105644,-0.7441671107379217,-0.8552534798429285,-0.9446417634775833,-0.8169495669707186,-0.9755643519325167
-1.0305266415819327,-1.0199312104243734,-0.6517201168207423,-0.9855534074640924,-1.1056273846482048,-0.7603915377240065,0.5574423095185191
-0.9370943655633568,-0.9036141055453503,-0.4831854139315281,-0.8194209997471087,-0.8213336281128514,-0.5792473398926514,0.912263052135528
-0.7802616165321766,-0.8039137299347598,-0.8937937656880515,-0.8878284617482194,-0.7699552383775464,-0.9428712051635204,-0.2525259737243093
-0.826977754541464,-0.7640335796905232,-0.9369837313314963,-0.8910859599387484,-0.7939318202540221,-0.9816587389678556,0.10230568762432372
-0.8102934195381474,-0.7972670382273872,-0.8309153892793631,-0.8585109780334576,-0.7836561423069613,-0.8862392798200215,0.28940766869348694
-0.760240414528196,-0.7474168504220917,-0.9985947265077809,-0.8552534798429285,-0.7322777525716565,-1.0313214472867387,-0.04738348508339986
-0.770251015530186,-0.7740036172515826,-0.9301758073679561,-0.9041159527008651,-0.8418849840069734,-0.9803926167861029,-0.9213048785576928
-0.9370943655633568,-0.9202308348137823,-1.005354815330119,-0.9725234147019758,-0.8727120178481563,-1.0443986245335144,-0.24175768656387375
-0.9804736365719815,-0.8803506845695462,-0.1715911376200558,-0.6272286065058921,-0.859011113918742,-0.27519848958458804,2.8030208168986963
-0.4999647884764498,-0.6011896328598915,0.9034948272272174,-0.36011375488250624,-0.5575912274716202,0.7515701399497117,-0.2033755950751458
-0.5400071924844105,-0.5613094826156554,-0.029003582037114752,-0.663061086601712,-0.6123948431892787,-0.16321022579215766,-0.8270531441780089
-0.6968399415155913,-0.7374468128610323,-0.3512034258392598,-0.8389659888902828,-0.7459786565010714,-0.46994508738418267,-0.6879790388609729
-0.8236408875408007,-0.8371471884716233,-0.4383015509360425,-0.8617684762239866,-0.8144831761481443,-0.5507313970627798,0.08344982209930236
-0.8102934195381474,-0.4848725279808689,-0.6556515987394609,-0.4448087078362621,-0.369203798442169,-0.6807824426922373,2.8008135903099385
-0.3131002364392978,-0.08939437139219211,2.0094979605497594,0.08942099541050848,-0.17396591744801063,2.0547987806144024,0.059381731274716965
-0.3030896354373083,-0.37520211480921895,0.7281563671986097,-0.48715618431314117,-0.5404650975598517,0.5597092214571244,-1.3859384844917007
-0.5767127294917079,-0.6643332040799327,0.08564691770014404,-0.5620786426953099,-0.5952687132775102,-0.03284845685999334,-0.5107819727362582
-0.6734818725109473,-0.651039820665187,0.43952645879637003,-0.29822128926245306,-0.5370398715774981,0.3408406319962202,2.798788441119412
-0.16294122140944434,-0.4217289567608282,0.5846801113617002,-0.29822128926245306,-0.3144001827245105,0.514721160166589,-0.8869102328653465
-0.3431320394452685,-0.38184880651659153,0.39698785110350826,-0.07019641592541666,-0.28699837486568186,0.3706797644330823,0.6591497293937306
-0.21633109342005902,-0.20238813041752834,0.17336873303517691,-0.19723884535605155,-0.45825967398336453,0.10584435709113506,-1.1130988260482049
-0.4399011824645078,-0.4715791445661237,0.44964584124562756,-0.17443635802234778,-0.35207766853040107,0.41189598138081035,1.630123688017158
-0.1295725514028109,-0.2389449348080781,0.1306039501276424,-0.28193379830980736,-0.19451727334213334,0.09161597904489367,-0.28835098936698184
-0.1896361574147523,-0.21900485968596037,-0.11705057632854157,-0.2037538417371096,-0.25959656700685196,-0.14970243243523174,-0.6913104224926238
-0.3297845714426151,0.05018615446263562,0.6286759407950807,0.06987600626733433,-0.2630217929892062,0.6079749458015453,-0.06006431913551292
-0.3431320394452685,-0.6277763996893824,0.3696884860252085,-0.5588211445047808,-0.7699552383775464,0.1787729237536063,-2.7836078347409936
-0.8870413605534054,-1.1030148567665323,-0.22286157532138598,-1.2103207826105997,-1.2700382318011803,-0.455629947446251,-2.7710456325383483
-1.3742239426502643,-1.551666547014191,0.04970839278239428,-1.5328131034729802,-1.7221680614718626,-0.34086784742140014,-2.7831006230960997
-1.8146903867378352,-1.9903481997007908,0.21940847304890543,-1.562130587187742,-1.9208311684483745,-0.2137187889785892,1.9824833819192504
-1.5343935586821085,-1.5383731635994453,-0.43470508167870353,-1.558873088997213,-1.5988599261071306,-0.6688111851373325,-0.4306539364510608
-1.6011308986953765,-1.521756434331014,-0.17654765827881688,-1.3471357066128218,-1.4926779206541678,-0.4348396767475346,1.9928139090050057
-1.3041497356363323,-1.3755292167688136,-0.4734422123662178,-1.2917582373738272,-1.3453932034129608,-0.6518286034505403,0.07072490957274342
-1.2941391346343423,-1.4652595548183458,-0.363185378682009,-1.223350775372716,-1.3967715931482652,-0.5592008018205087,0.09135356941790108
-1.280791666631689,-1.2725054953045367,-0.7183573019555177,-1.3080457283264728,-1.222085068048229,-0.8395108918008571,-0.012426452530138
-1.2841285336323522,-1.3788525626225003,-0.6198257447466329,-1.2135782808011288,-1.294014813677656,-0.7612351948691297,0.27766613203525536
-1.2407492626237275,-1.302415607987714,-0.5715552537578268,-1.2917582373738272,-1.2118093901011682,-0.7199287264324306,-0.4637599812119786
-1.3174972036389863,-1.3057389538414004,-0.5034263455785993,-1.2494107608969487,-1.2392111979599973,-0.6652478844331193,0.9895149651534152
-1.1606644546078055,-1.1428950070107684,-0.1635143323674193,-1.0083558947977962,-1.191258034207046,-0.3744332081737531,0.7141185547969295
-1.0438741095845863,-1.0531646689612368,-0.5465311413364894,-1.177745800705309,-1.1227535145599732,-0.690880924476432,-0.8964634257977631
-1.1973699916151035,-1.1927451948160641,-0.6697781326339378,-1.2331232699443035,-1.191258034207046,-0.7975965868196974,-0.13402100592178634
-1.220728060619747,-1.2027152323771229,-0.2144074224740412,-1.0474458730841452,-1.133029192507034,-0.4071232904816285,0.39650976308289465
-1.1573275876071423,-1.2525654201824183,-0.5198531330749178,-1.1810032988958379,-1.191258034207046,-0.6709558066088994,-0.15293761475514608
-1.1840225236124495,-1.1262782777423366,-0.7289532024141706,-1.184260797086367,-1.133029192507034,-0.8371942280822968,0.02854969412857592
-1.1806856566117863,-1.1528650445718274,-0.6956699445155453,-1.145170818800018,-1.0713751248246683,-0.8030982281782969,0.5551600771263532
-1.0905902475938742,-1.0863981274981005,-0.6177216652256093,-1.2103207826105997,-1.2700382318011803,-0.7568098223619878,-1.6802228617372807
-1.3742239426502643,-1.3589124875003822,-0.8569125384753944,-1.3601656993749385,-1.3111409435894237,-0.9519226217940651,0.7484189788949754
-1.257433597627045,-1.2525654201824183,-0.8235232765704819,-1.324333219279118,-1.2871643617129487,-0.9251767348463477,0.07007829213794105
-1.2474229966250543,-1.2126852699381823,-0.16074556105854382,-0.9138884472724521,-1.1775571302776318,-0.3407007473535991,2.803593744466704
-0.79360908453483,-0.7374468128610323,1.6296086031120969,-0.5490486499331932,-0.9309408595481684,1.231604381615423,0.4752547739674144
-0.7101874095182447,-0.8703806470084868,0.6481850114490583,-0.9529784255588016,-0.9103895036540464,0.3555630486965844,-1.2776866812459688
-0.9437680995646834,-0.9601109850580184,-0.2908324775289776,-1.0148708911788542,-0.9275156335658148,-0.44897446664156576,-0.22284323877191298
-0.9838105035726448,-0.9700810226190779,-0.5740010128588645,-1.0604758658462612,-0.934366085530522,-0.6921512916952222,-0.16651295918005463
-1.0138423065786155,-0.9866977518875093,-0.504318379291885,-1.050703371274674,-0.9275156335658148,-0.6300636931379554,0.2428095478226438
-0.9737999025706547,-0.9202308348137823,0.5919423858301761,-0.81290600336605,-0.917239955618754,0.3206063875972938,0.3183746944826521
-0.9204100305600401,-0.9667576767653916,1.4255452241281839,-0.5913961264100717,-0.9103895036540464,1.093164493364301,1.6758520210719288
-0.6301026015023226,-0.6443931289578143,0.255850350323554,-0.7770735232702302,-0.8829876957952171,0.03702308160128768,-1.7640159518846303
-0.9571155675673374,-1.0365479396928048,-0.20647695608543032,-0.9399484327966849,-0.9549174414246441,-0.3740680032359357,0.18210351355621088
-0.9337574985626934,-0.9900210977411962,0.9338669751041223,-0.5783661336479556,-0.9138147296363999,0.7006559044480116,2.7952388967373367
-0.44991178346649846,-0.5181059865177324,1.5503159396795296,-0.39594623497832615,-0.45140922201865674,1.3737811187419684,0.008280140154331634
-0.44991178346649846,-0.4217289567608282,1.639350804639612,-0.2330713254518714,-0.30069927879509617,1.518059150951075,0.14805613594159525
-0.4232168474611911,-0.49484256554192835,2.680993005522136,-0.0311064376390672,-0.3760542504068768,2.6672046555425464,2.789839906507618
0.11068187264495581,-0.08939437139219211,2.0478707441339026,-0.22329883088028374,-0.3486524425480475,1.9087220328391215,-2.157157034081696
-0.3464689064459324,-0.5214293323714193,1.6452351936993186,-0.2330713254518714,-0.4890867078245474,1.4661441693921196,0.059696202604694666
-0.3364583054439418,-0.4217289567608282,0.5573645790057119,-0.5588211445047808,-0.5747173573833887,0.38766378422454817,-1.5826806374482136
-0.6467869365056399,-0.5779262118840873,0.13546696725255572,-0.6402585992680082,-0.6432218770304615,-0.012235981021290481,-0.5360267098902056
-0.7468929465255421,-0.7706802713978963,-0.02098611236032463,-0.8324509925092247,-0.7459786565010714,-0.18189190798967747,0.10080627690054976
-0.7302086115222253,-0.7175067377389145,-0.38063103801863296,-0.8357084906997538,-0.7048759447128272,-0.490616432918483,-0.19460332922761087
-0.7669141485295227,-0.7540635421294642,-0.22802527047671176,-0.8389659888902828,-0.7014507187304736,-0.3549027992716575,0.11975592598733689
-0.7468929465255421,-0.734123467007346,-0.28892890558588424,-0.8650259744145156,-0.8007822722187299,-0.4216771802803877,-0.3248139521320635
-0.806956552537484,-0.8205304592031912,-0.03775941295266712,-0.8943434581292774,-0.9001138257069856,-0.21828930084693451,-1.134202978068497
-1.0105054395779522,-1.026577902131746,-0.45781662181679106,-0.9855534074640924,-0.9309408595481684,-0.5849649521986398,0.18405384593659663
-0.9804736365719815,-0.9933444435948825,-0.5500834422578753,-1.1060808405136686,-1.0028706051775955,-0.6800205489052634,-0.6321812649329189
-1.0905902475938742,-1.1063382026202186,-0.5990829607993555,-1.1093383387041977,-1.0473985429481927,-0.7192504198440783,0.2665217757377564
-1.0472109765852495,-1.0299012479854324,-0.32878941206329865,-1.1419133206094885,-1.1364544184893874,-0.5136939600821591,-0.7986916291637621
-1.1840225236124495,-1.1528650445718274,-0.7096538063512455,-1.2266082735632455,-1.1227535145599732,-0.8218503513680702,0.04881924810282022
-1.177348789611123,-1.1694817738402594,-0.28828538126469666,-1.2266082735632455,-1.1878328082246925,-0.48816807336285656,0.1094806022205113
-1.1606644546078055,-1.1860985031086915,-0.7125819170154838,-1.2852432409927692,-1.1467300964364489,-0.82973193839482,-0.3950560967842983
-1.2274017946210742,-1.2160086157918686,-0.6973080064240228,-1.3341057138507058,-1.2768886837658873,-0.8302174124510998,-0.6260779656347766
-1.3308446716416398,-0.8770273387158594,-0.12338814918242319,-1.0050983966072666,-0.7699552383775464,-0.2902918520791066,2.793316856215557
-0.8870413605534054,-0.7540635421294642,0.8386015413342408,-0.8845709635576903,-0.9206651816011077,0.5124751596513075,-0.7341424977567274
-1.0171791735792788,-0.9202308348137823,-0.052798648008196426,-0.9985834002262085,-0.9103895036540464,-0.2497127342542251,0.12562719279736173
-0.9971579715752982,-1.026577902131746,0.0754573659322592,-1.0213858875599122,-0.9925949272305341,-0.14609936946306099,0.04723170261672556
-0.9904842375739715,-0.9767277143264504,-0.1331611852086225,-0.9660084183209177,-0.9240904075834613,-0.30459459571215447,0.6500832939952566
-0.8803676265520788,-0.8703806470084868,1.9409392027915777,-0.5197311662184314,-0.7905065942716686,1.6321585358868493,1.8713081140382921
-0.5533546604870639,-0.6111596704209509,1.084923184082438,-0.6304861046964212,-0.5918434872951566,0.8505516295941785,-0.7579167810909216
-0.6968399415155913,-0.734123467007346,0.03479266239456764,-0.7216960540312356,-0.6295209731010473,-0.10894505404966075,-0.1932685695606244
-0.7335454785228886,-0.8537639177400553,-0.03699571742309407,-0.8813134653671613,-0.7905065942716686,-0.20558282094936675,-0.6007736148491173
-0.8436620895447814,-0.8072370757884462,-0.37656188423011344,-0.816163501556579,-0.7425534305187173,-0.4897773176423531,0.27244351430648145
-0.7969459515354934,-0.7673569255442094,-0.2819044734396913,-0.816163501556579,-0.7528291084657786,-0.4051274035843678,0.23257839916597248
-0.7569035475275326,-0.7640335796905232,-0.36743687269518,-0.7933610142228759,-0.6843245888187052,-0.4692970829176185,0.36058172207952227
-0.6935030745149273,-0.6410697831041281,-0.4224596188769288,-0.7314685486028226,-0.6329461990834008,-0.5151406928009294,-0.28468887665684284
-0.7468929465255421,-0.6809499333483642,-0.5234524357726764,-0.81290600336605,-0.7322777525716565,-0.6171712413644204,-0.2692982700843293
-0.7969459515354934,-0.7673569255442094,-0.630334141898209,-0.803133508794463,-0.7083011706951808,-0.7084062775316186,0.23257839916597248
-0.7569035475275326,-0.7740036172515826,-0.3554659202681776,-0.9041159527008651,-1.006295831159949,-0.5140115261630397,-1.8644809006058791
-1.0939271145945375,-1.0631347065222958,-0.4794376056211877,-1.0279008839409702,-0.9960201532128876,-0.6106044916472516,-0.07123554053263956
-1.1072745825971908,-1.0431946314001774,-0.5285616288681657,-1.0604758658462612,-0.9994453791952412,-0.6529551095802092,0.9851362538765942
-0.9437680995646834,-0.9335242182285275,-0.7963760839100127,-1.0213858875599122,-0.8864129217775712,-0.8702152347835291,0.2008829559261999
-0.9103994295580494,-0.9202308348137823,-0.821255690869949,-0.9985834002262085,-0.8658615658834492,-0.8912150465928066,-0.18299985408064195
-0.9437680995646834,-0.9235541806674686,-0.833623991647563,-1.0181283893693833,-0.8624363399010956,-0.9016255668736048,0.0468007033087046
-0.9370943655633568,-0.926877526521155,-0.5704818798576848,-0.9204034436535102,-0.845310209989327,-0.6716807232958418,0.2775516458508566
-0.8903782275540694,-0.8803506845695462,-0.35355701479017665,-0.8650259744145156,-0.7802309163246078,-0.47011432629383093,0.7131115936034809
-0.7669141485295227,-0.7573868879831506,-0.5431141788633822,-0.803133508794463,-0.7014507187304736,-0.6244718500376715,0.24981100945917256
-0.7235348775208986,-0.7241534294462871,-0.483810604226471,-0.8259359961281667,-0.7014507187304736,-0.5790566750597395,-0.010139414846072904
-0.726871744521562,-0.7274767752999733,-0.31202211169772714,-0.7249535522217646,-0.6466471030128151,-0.4116109436770493,0.43221028224174596
-0.6501238035063033,-0.6643332040799327,-0.5205133246926914,-0.7607860323175845,-0.6158200691716322,-0.6002615951270998,-0.17327375267886364
-0.6834924735129373,-0.58457290359146,0.7396938032414088,-0.5751086354574265,-0.6500723289951686,0.5313834918480764,-0.37548476166513006
-0.7535666805268693,-0.5712795201767142,2.8272790342175225,-0.38617374040673846,-0.530189419612791,2.6300216145688355,2.78775790069448
-0.2530366304273564,-0.4217289567608282,2.9405711492830178,-0.49041368250366957,-0.5130632897010224,2.569605936625735,-1.5586189196986286
-0.5633652614890545,-0.5779262118840873,1.062122989044578,-0.6923785703164738,-0.5986939392598638,0.832439121068769,-0.20595345338883816
-0.6034076654970153,-0.6045129787135783,0.9607371572953312,-0.7151810576501776,-0.7631047864128393,0.691177416590157,-1.3950329338300087
-0.863683291548762,-0.9036141055453503,0.5750537475454581,-1.0018408984167375,-0.9823192492834734,0.26119863438097185,-1.0147945718681577
-1.0438741095845863,-0.9734043684727641,1.5360389000968806,-0.6956360685070028,-0.8727120178481563,1.2182232243495403,2.8011841915716618
-0.5700389954903812,-0.5646328284693416,2.408758716771599,-0.6532885920301243,-0.550740775506913,2.065006770362744,0.24066446177689998
-0.5266597244817566,-0.5712795201767142,1.987356790418912,-0.5620786426953099,-0.4890867078245474,1.716698701308755,0.4692028302726753
-0.4399011824645078,-0.46825579871243744,0.9778464705868485,-0.6044261191721884,-0.5541660014892666,0.7619395793679622,-1.1078272476222404
-0.6534606705069667,-0.5712795201767142,1.7016971609412734,-0.5588211445047808,-0.5541660014892666,1.4497016466806358,0.3716247867376605
-0.5867233304936985,-0.5147826406640461,1.553680066822459,-0.5816236318384846,-0.478811029877486,1.3293461037721446,0.7256109105500117
-0.4532486504671618,-0.4449923777366328,0.6212813279917114,-0.5751086354574265,-0.5473155495245594,0.4464173206846959,-0.5861407534180576
-0.5667021284897179,-0.5878962494451463,0.5311779226474972,-0.6956360685070028,-0.6123948431892787,0.3370703930722033,-0.366869128846858
-0.6367763355036493,-0.6875966250557373,0.3436546687766879,-0.8194209997471087,-0.7014507187304736,0.1435026123261852,-0.5168568219118308
-0.7335454785228886,-0.7872970006663278,0.6084018412278032,-0.8780559671766323,-0.8384597580246199,0.33280726871779015,-1.1544588466704326
-0.9437680995646834,-0.8903207221306051,0.21925296717175752,-0.8943434581292774,-0.8624363399010956,0.006292229824613922,0.3164446453893188
-0.8903782275540694,-0.8903207221306051,0.23564858682346002,-0.806391006984992,-0.7973570462363757,0.04731344226595194,0.48451760870105276
-0.806956552537484,-0.8869973762769189,-0.15576620620345985,-0.943205930987214,-0.8487354359716807,-0.320179452947779,-0.3663044887711849
-0.873693892550752,-0.8404705343253096,-0.20953490499007385,-0.9334334364156268,-0.917239955618754,-0.3700697158503657,-0.40938044439472854
-0.9471049665653474,-0.9534642933506459,-0.2680376160260251,-1.0148708911788542,-0.9720435713364126,-0.4338472717168193,-0.6662962270577292
-1.0638953115885668,-1.0996915109128456,-0.24946974761026205,-1.0963083459420815,-1.1124778366129118,-0.43581474572324047,0.10704030739054671
-1.0472109765852495,-0.9900210977411962,-0.3641407481223217,-1.0148708911788542,-0.9240904075834613,-0.5094071139477604,0.5790650501598108
-0.9504418335660108,-0.9866977518875093,-0.42166425548384223,-1.050703371274674,-1.0131462831246563,-0.5672602820358938,-0.08815464918296635
-0.9671261685693274,-0.9866977518875093,-0.3901292303241282,-1.037673378512558,-0.9994453791952412,-0.5458821526035519,-0.7658787802240499
-1.1006008485958643,-1.1030148567665323,-0.2653703485533587,-1.223350775372716,-1.2255102940305824,-0.4783824479906188,-1.2060675344685032
-1.3041497356363323,-1.3356490665245775,-0.5990662935027694,-1.3829681867086416,-1.2768886837658873,-0.7543112847002158,-0.24149893751932291
-1.3441921396442937,-1.3223556831098322,-0.30775928392287766,-1.2428957645158907,-1.2392111979599973,-0.5102139795735513,1.2894810427164323
-1.1406432526038255,-1.1462183528644547,-0.11559202120429588,-1.1158533350852564,-1.1227535145599732,-0.33450377650692203,-0.5338683193528996
-1.2307386616217375,-1.136248315303396,-0.4929352824154728,-1.2461532627064196,-1.2905895876953022,-0.6661008128401821,-0.7494136723035001
-1.3542027406462838,-1.3422957582319501,-0.7248450471516397,-1.4318306595665782,-1.3419679774306066,-0.8593943352390931,-0.5179928598572378
-1.437624415662869,-1.4220560587204227,-0.43069959696314275,-1.5295556052824513,-1.5474815363718264,-0.6639578054348836,-0.9358001025782898
-1.5844465636920597,-1.5549898928678774,-0.6481619823455512,-1.601220565474091,-1.6159860560188992,-0.8324808971944623,-0.3914858956439297
-1.6445101697040012,-1.687923727015332,-0.43459507752123555,-1.6435680419509695,-1.6296869599483141,-0.6754072122987753,0.684259925606087
-1.5444041596840985,-1.56163658457525,-0.39411054745963925,-1.4872081288055727,-1.5269301804777042,-0.6173625830324893,0.5582478960905926
-1.460982484667513,-1.4287027504277954,-0.05679813249698623,-1.2135782808011288,-1.3419679774306066,-0.3218277886841616,1.1300610017746537
-1.2874654006330157,-1.2126852699381823,1.2683157818403252,-0.9594934219398596,-1.174131904295278,0.8498667179847049,2.787095627512516
-0.840325222544118,-0.3386453104186692,0.04426902054153517,-0.4773836897415535,-0.21506862923625483,-0.015746145696205645,2.7989736674194736
-0.3464689064459324,-0.34196865627235606,4.8807168079670245,-0.3796587440256804,-0.5164885156833766,4.440127129785929,-0.848654234018353
-0.5133122564791032,-0.5646328284693416,2.4657755383169033,-0.6011686209816594,-0.639796651048108,2.091837544642766,-1.0526862278689917
-0.7135242765189079,-0.7241534294462871,2.7798454081903023,-0.6044261191721884,-0.7288525265893029,2.375144316353291,0.890668010589572
-0.5533546604870639,-0.5280760240787918,1.251065129873758,-0.6565460902206539,-0.6671984589069372,0.9881300319332695,-0.9895577107697167
-0.7402192125242153,-0.750740196275778,0.30588024113998413,-0.8389659888902828,-0.8144831761481443,0.09246486839977835,-0.4352558995634485
-0.8203040205401374,-0.7208300835926008,3.501831528075645,-0.45783870059837933,-0.6363714250657544,3.1718638765942164,2.2055107253138955
-0.4298905814625178,-0.4217289567608282,2.5625928640719122,-0.4154912241215003,-0.45140922201865674,2.290135005839043,-0.5661336825332962
-0.5400071924844105,-0.5878962494451463,1.5908323042776054,-0.4610961987889078,-0.5404650975598517,1.3744575104484271,0.07937233456559621
-0.5266597244817566,-0.5081359489566735,2.1390656907315377,-0.33731126754880253,-0.5267641936304374,1.9413088556169737,1.4087760062831447
-0.26304723142934705,-0.26220835578388274,1.9095378493504838,-0.40246123135938416,-0.3829047023715839,1.7067710288744387,-0.6162432446593993
-0.38651131045389375,-0.4316989943218871,1.5520183373528293,-0.40897622774044223,-0.3212506346892183,1.4136590053210547,0.008280140154331634
-0.38651131045389375,-0.40511222749239617,0.7842049854852301,-0.4708686933604954,-0.3966056063009982,0.6478540438047966,-0.3197775015391782
-0.44991178346649846,-0.4383456860292602,1.7598855267636115,-0.291706292881395,-0.31782540870686465,1.6529858938680648,1.2662641022397043
-0.20965735941873234,-0.20238813041752834,2.337927039777977,-0.07019641592541666,-0.1808163694127178,2.342873430821325,1.0112945637057957
-0.009445339378926948,-0.07942433383113265,0.5369371403098426,-0.2037538417371096,-0.1431388836068278,0.5057568064376853,-0.5564723804838101
-0.12623568440214697,-0.22232820553964608,-0.0697026202057736,-0.30473628564351113,-0.19794249932448632,-0.10346383084311511,-0.6011010455006985
-0.24969976342669364,0.026922733486830996,0.6159457930085834,-0.10277139783070807,-0.21506862923625483,0.5683704013255917,-0.3116454801912708
-0.3131002364392978,-0.2389449348080781,0.3771971031372264,-0.2786763001192789,-0.30069927879509617,0.30628628721358797,-0.3494309976883959
-0.3831744434532298,-0.41840561090714135,0.04894553061765053,-0.4643536969794374,-0.42058218817747395,-0.03281949519439567,0.19809057309530634
-0.3464689064459324,-0.3785254606629058,-0.1482325881465629,-0.4773836897415535,-0.35207766853040107,-0.2104510267035798,-0.07741329726293805
-0.3631532414492497,-0.38184880651659153,0.7338360818562396,-0.2330713254518714,-0.30412450477744973,0.6771756489007954,0.7131351115031606
-0.22634169442204966,-0.2854717767596874,0.36524298467977584,-0.33731126754880253,-0.34180199058333977,0.2961980254848019,0.09211628452703678
-0.20965735941873234,-0.14589125090486083,3.8818898919006903,0.20017593388849764,-0.09176049387152348,4.073340097173806,2.081176615494017
0.20411414866353064,0.20306006373220734,2.4808504413871266,0.05358851531468862,-0.18424159539507198,2.455973066200184,-1.4386942430506622
-0.10621448239816689,-0.13259786749011446,2.467200592175011,0.18714594112638155,-0.09518571985387646,2.604718166430028,0.9929719666933646
0.0939975376416385,-0.032897491879523406,1.4158188565324257,-0.14837637249811442,-0.24589566307743765,1.355721529864592,-0.8952320557221052
-0.09620388139617626,-0.17247801773435112,0.09797038344994152,-0.16792136164128973,-0.09861094583623065,0.08167777864666827,-0.25384096253378385
-0.14959375340679096,-0.14256790505117392,0.322629207479311,-0.12231638697388222,-0.256171341024499,0.27758151777135187,-0.9840132266133282
-0.34980577344659636,-0.4616091070050643,-0.022199491551789446,-0.438293711455204,-0.4068812842480596,-0.0995744700002765,-0.3518539179570291
-0.41987998046052716,-0.41840561090714135,0.12474439533984884,-0.3079937838340407,-0.3144001827245105,0.08365347795889001,1.0680882479505547
-0.21633109342005902,-0.16250798017329168,-0.2768072807977439,-0.30473628564351113,-0.2732974709362675,-0.3061554581317796,-0.15908985480127322
-0.24969976342669364,-0.16250798017329168,0.503044692720997,0.027528529790456415,-0.11916230173035212,0.5190036194064522,1.3216590026257697
0.010575862625053119,-0.056160912855328024,-0.16652627953348534,-0.04413643040118446,0.07607557926380623,-0.13814744842015717,-0.02387963716739083
0.00390212862372643,0.030246079340516697,-0.1454736505426732,-0.0213339430674807,0.014421511581440566,-0.12253279809797084,0.10487100891945877
0.023923330627706494,0.030246079340516697,-0.4772291888235354,-0.08322640868753275,0.0452485454226234,-0.46282244069073697,-0.376747977273485
-0.05616147738821495,-0.09604106309956469,-0.3896377117478055,-0.08648390687806236,0.010996285599086376,-0.37042902087655555,0.2848316832211559
0.000565261623062493,0.006982658364712075,0.07527152557532468,0.027528529790456415,0.017846737563793538,0.11498117727924805,0.7975618005765444
0.1640717446555705,0.16650325934165755,-0.2635764474218016,0.06987600626733433,0.11032783908734205,-0.22928613147705465,-0.4303083190679103
0.0706394686369945,0.0036593125110263754,-0.31783083123093325,-0.03762143402012525,0.041823319440269215,-0.2934127005110766,-0.10312132848811784
0.0472813996323505,0.05018615446263562,-0.37356677103359937,0.06661850807680587,0.13087919498146475,-0.33696612738981746,-0.1674823605724229
0.010575862625053119,0.0036593125110263754,0.5044789135922271,0.12525347550632948,0.09320170917557354,0.592129146654179,1.1017125690929181
0.23748281867016527,0.19973671787852162,-0.25570064976599294,0.12525347550632948,0.1788323587344149,-0.20520260369894763,-0.5641996292582551
0.11401873964561857,0.09671299641424368,0.5377431707727443,0.3988833235107734,0.23363597445207337,0.6543136920828211,0.039874430750601236
0.12069247364694526,0.242940213976444,1.6425207577773138,0.5096382619887626,0.31584139802856176,1.906842461511295,1.87023103247855
0.5144427797252281,0.3526106271480933,1.1940138070245205,0.2132059266506149,0.0246971895285007,1.221425218573731,-2.594834368750475
-0.07284581239153226,-0.08274767968481953,0.132778532313225,0.021013533409398363,0.041823319440269215,0.16004986706795127,0.4814263895144681
0.023923330627706494,0.09671299641424368,1.115806684618603,0.21972092303167295,-0.1260127536950593,1.1708881715677113,0.264965551772878
0.07731320263832119,0.04686280860894874,1.5045780444069745,0.2848708868422546,0.07607557926380623,1.657363894326961,0.7713038979793255
0.23748281867016527,0.043539462755261854,0.891789218161865,-0.05390892497277095,-0.03353165217151078,0.9136288493745119,-1.1057345462701569
-0.0027716053776002583,0.0036593125110263754,0.08428436620423403,-0.07345391411594626,-0.09518571985387646,0.08078835331748757,-0.70087272736126
-0.14959375340679096,-0.13924455919748704,-0.035883342048940746,-0.2493588164045171,-0.18766682137742619,-0.07089522752326513,-0.6367105482446467
-0.27973156643266434,-0.35193869383341436,0.06602000925930304,-0.1353463797359983,-0.22876953316566914,0.05404686968479665,0.5669805148049148
-0.169614955410771,-0.10933444651430985,-0.014363362061855603,-0.060423921353829006,-0.15341456155388916,-0.003443730071723365,0.8049533366438365
-0.009445339378926948,-0.026250800172150826,-0.4485944399427609,-0.10602889602123651,0.03154764149320786,-0.4385781078198713,-0.2660282270127674
-0.06617207839020557,-0.06613095041638749,-0.178914081048105,-0.060423921353829006,0.010996285599086376,-0.15798783402700597,0.30161343968096693
-0.006108472378264195,-0.04286752944058286,-0.15490984050486833,-0.0213339430674807,0.014421511581440566,-0.12477288082369366,0.2501767860195255
0.043944532631687745,0.05018615446263562,-0.04541803573395947,0.11548098093474184,0.052098997387330565,-0.007494278731076603,-0.5832603793305455
-0.07951954639285895,-0.09604106309956469,0.2234131243996369,0.04381602074310212,0.007571059616732187,0.2648090388672997,1.053689816564411
0.13403994164959981,-0.04619087529426975,0.1328965367730543,-0.17443635802234778,-0.11231184976564497,0.12335879751540384,-1.12525656734374
-0.10621448239816689,-0.07610098797744695,-0.45790295841310685,-0.16466386345076012,-0.09518571985387646,-0.4600415851355718,-0.5989464862113998
-0.2296785614227124,-0.25556166407651015,-0.4741735733404139,-0.2167838344992257,-0.12943797967741347,-0.4766988469661187,0.427713380524998
-0.14625688640612702,-0.10601110066062415,-0.6010405347833877,-0.2167838344992257,-0.11916230173035212,-0.6078704718023954,-0.3884016472965286
-0.22634169442204966,-0.23562158895439242,-0.7287681954220654,-0.2623888091666332,-0.1431388836068278,-0.7308689819605597,0.19271965777427938
-0.1896361574147523,-0.20571147627121522,-0.3756520165094807,-0.2493588164045171,-0.18424159539507198,-0.39692867614639304,-0.5413981590682757
-0.2997527684366444,-0.3386453104186692,-0.6479119728967604,-0.41223372593097185,-0.24932088905979186,-0.668891082486411,-0.3315657068330039
-0.3664901084499125,-0.3785254606629058,-0.4553976970632569,-0.46761119516996585,-0.3349515386186326,-0.500923515958735,-0.30135951944481576
-0.42655371446185386,-0.391818844077651,-0.5644483184935328,-0.4480662060267917,-0.30069927879509617,-0.5959778866667927,0.4083791062343273
-0.34980577344659636,-0.2389449348080781,-0.2920213557944609,-0.31125128202456914,-0.19109204735977914,-0.3154928212927789,0.6942497746521741
-0.21633109342005902,0.13659314665848035,2.707486840156432,0.19040343931691114,0.07950080524615921,2.8803606639748223,1.6652430902147934
0.11401873964561857,0.10668303397530314,4.721861137551264,0.5454707420845825,0.16170622882264757,5.258443676915177,2.7885777126261186
0.7013073317623801,0.7248253627609661,2.8191613940882503,0.6073632077046345,0.6652144482286343,3.318235087110786,-0.6955197519911072
0.5378008487298722,0.5187779198324114,2.0361853024974192,0.7050881534205076,0.6515135442992199,2.5103180063568966,1.069246508177659
0.7780552727776389,0.7912922798346931,2.1755969047158876,0.8679630629469622,0.7679712276992442,2.732848087950025,0.7322193476931794
0.9482354898114724,0.8411424676399892,1.3776947490133464,0.8256155864700844,0.8159243914521955,1.8038788301964017,-0.517459528053946
0.8214345437862629,0.7779988964199479,0.731699834452805,0.652968182372042,0.7816721316286585,1.0177159990669822,-0.4429663151062217
0.7146547997650335,0.7813222422736348,0.5942788074656093,0.6627406769436296,0.8159243914521955,0.8719976911814803,0.1802844664164777
0.7546972037729949,0.9042860388600293,1.7973074410775203,1.0145504815207713,0.7953730355580728,2.304034423440969,-0.33361695030843025
0.6746123957570722,0.5918915286135121,1.0381529164593426,0.6562256805625716,0.6960414820698171,1.3438569099914093,-0.16479308922285113
0.6345699917491121,0.6384183705651214,0.6937325661946006,0.5617582330372282,0.6378126403698045,0.9200855562470375,-0.6012641124489614
0.4944215777212481,0.49883784471029363,-0.04224524915583801,0.43145830541606367,0.6104108325109758,0.10127811367603065,0.20117026966309906
0.5378008487298722,0.5520113783692755,1.0088986441644645,0.5682732294182862,0.4802522451815373,1.2650740419962898,-0.6842951278608921
0.38096809969869205,0.409107506660762,0.08178127160294026,0.30767337417595836,0.3843459176756346,0.18816501184504056,-0.44506278703957475
0.28086208967878934,0.3526106271480933,0.059497762759247924,0.3304758615096621,0.4185981774991716,0.18223082812636487,0.8378001769293285
0.46105290771461466,0.46892773202711646,0.30685494464433666,0.40539831989183145,0.5213549569697803,0.47279557042148646,0.3513751828399626
0.5378008487298722,0.475574423734489,-0.13337852675610468,0.3695658397960116,0.4905279231285974,-0.0220180131236788,-0.37484660385408797
0.451042306712624,0.409107506660762,0.218131258111516,0.4412307999876513,0.514504505005073,0.368166726408815,-0.2457199895293663
0.3943155677013454,0.37587404812389796,-0.07191303707901624,0.2685833958896089,0.39462159562269594,0.022209502997737444,-0.35360876718442835
0.31423075968542397,0.2894670559280532,-0.37873613306976434,0.18063094474532349,0.31584139802856176,-0.32098445868574715,-0.5264224657817258
0.19744041466220394,0.22632348470801195,-0.4028198766177165,0.15782845741161974,0.3089909460638546,-0.34308958534927697,0.47556817976192095
0.2975464246821066,0.3027604393427984,0.035868036370299915,0.2848708868422546,0.4117477255344632,0.14614529275165775,0.605730260761526
0.42768423770798003,0.39249077739233,-0.14506580179521242,0.4151708144634179,0.5350558608991958,-0.02538346313541962,-0.036712375452475
0.4176736367059894,0.4489876569049987,0.9078739927322376,0.4835782764645292,0.545331538846256,1.1556002791092814,0.7894123366763575
0.5911907207404868,0.542041340808216,0.9814999419985118,0.4151708144634179,0.4459999853580003,1.168239066649358,-1.2337351844270092
0.30755702568409726,0.3293472061722899,-0.10459310551419221,0.19040343931691114,0.25418733034619606,-0.03783932339178288,-0.8023016607860596
0.13070307464893588,0.1432398383658529,-0.6190532155498693,0.09267849360103808,0.2507621043638419,-0.5766770802459893,0.35483448265063616
0.20411414866353064,0.25623359739118917,-0.27279879596879764,0.11548098093474184,0.14115487292852488,-0.23757770435579267,-0.6451921619382435
0.0639657346356678,0.06680288373106648,-0.6810027235198167,-0.0213339430674807,0.07950080524615921,-0.662223938954998,-0.4378355809538755
-0.029466541382908197,-0.07277764212376006,-0.6344009622652065,-0.07019641592541666,0.05552422336968353,-0.6150251511819388,0.4940423580719884
0.0706394686369945,0.05018615446263562,-0.3077219491785249,-0.08974140506859081,-0.016405522259743486,-0.2955854028686405,-0.6282996806596605
-0.06283521138954164,-0.006310725050033085,-0.6484241589208498,-0.10928639421176611,0.0452485454226234,-0.6345927979686713,-0.04058015310990224
-0.07284581239153226,-0.06613095041638749,-0.32433924387482194,-0.20049634354657997,-0.10203617181858483,-0.3355193883554734,-0.7259123157493294
-0.22300482742138572,0.09671299641424368,0.914974261077897,0.18063094474532349,0.0007206076520250257,0.9393045878444967,0.8293800143240043
-0.05949834438887889,-0.04619087529426975,0.5472098618876919,-0.14837637249811442,-0.13971365762447482,0.5198865488281901,-0.9520773481426424
-0.25637349742802035,-0.19906478456384144,1.6785197849816709,0.10570848636315418,-0.18424159539507198,1.7484087997644424,2.4190564742751257
0.22079848366684796,0.2097067554395799,1.1626812895183272,0.281613388651725,0.2850143641873789,1.3227711519710534,0.8616340085853489
0.40432616870333604,0.409107506660762,0.6606201480859824,0.34676335246230783,0.3603693357991589,0.8073282215527132,-0.5186186980194158


==> pic/Before_setting/____________________/____________SVM/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.274530595270176,-1.2586970059778768,-0.8712201056046284,-1.2759878158876468,-1.212185445637921,-0.786801319119674,0.13114481015728632
-1.2398765429806815,-1.2240174588393715,-0.8170008292678258,-1.2759878158876468,-1.2845370231172883,-0.7540654540751668,-0.7804440160905308
-1.3784927521386594,-1.3453958738241403,-0.8893405112977866,-1.4077584336324722,-1.3568886005966554,-0.800924083618641,-0.05217058992264408
-1.3784927521386594,-1.4320947416704028,-0.7892528840500208,-1.4736437425048847,-1.4292401780760227,-0.7423053266236705,-0.239331767626629
-1.4131468044281539,-1.3800754209626453,-0.8446062457531384,-1.3418731247600595,-1.3026249174871296,-0.7715645463481682,0.7959858738274584
-1.2572035691254284,-1.2586970059778768,-0.8580594234469905,-1.2924591431057495,-1.266449128747446,-0.7801227633170603,-0.6002398406735622
-1.3611657259939118,-1.3280561002548872,-0.8503038671139117,-1.3748157791962659,-1.5196796499252312,-0.7793681363000114,-0.9847158307473771
-1.534435987441384,-1.5187936095166663,-0.9129600623878038,-1.4901150697229877,-1.5015917555553888,-0.8169042684712351,0.3343138636754763
-1.465127882862395,-1.4667742888089081,-0.902846637474976,-1.523057724159194,-1.5196796499252312,-0.8119564038088337,-0.7188906571172642
-1.5864170658756254,-1.5361333830859185,-0.837315171978774,-1.4736437425048847,-1.5196796499252312,-0.7718433837967089,0.9246194980944987
-1.4131468044281539,-1.3453958738241403,-0.8154939583553055,-1.2430451614514404,-1.2483612343776047,-0.7524389232916611,0.8902254809108009
-1.2398765429806815,-1.2586970059778768,-0.7371569859525466,-1.2430451614514404,-1.212185445637921,-0.7020082235712778,0.40300030143228716
-1.153241412256945,-1.2066776852701193,-0.8717331561225172,-1.2924591431057495,-1.194097551268079,-0.7869673074770227,-0.5892417955079919
-1.2572035691254284,-1.2586970059778768,-0.8629015490184082,-1.2759878158876468,-1.1760096568982374,-0.7812006500927919,0.31320891057796796
-1.1878954645464395,-1.2066776852701193,-0.886118327081374,-1.2595164886695431,-1.194097551268079,-0.7957361236731795,-0.14228523103937954
-1.205222490691187,-1.171998138131614,-0.4853368509513658,-1.0618605620523058,-1.194097551268079,-0.5388406770475935,-0.32342783733821473
-1.2572035691254284,-1.2760367795471297,-0.16982557039371637,-1.0453892348342022,-1.2845370231172883,-0.32987273377132836,1.5006922872049553
-0.9626441246647259,-1.0159401760083409,-0.3999124844480685,-1.0948032164885122,-1.1036580794188704,-0.48360986435747455,-1.001862630336733
-1.153241412256945,-1.1893379117008662,-0.7631226164264119,-1.2759878158876468,-1.1760096568982374,-0.7187743717651861,-0.41021806031287594
-1.222549516835934,-1.2066776852701193,-0.7111419643337583,-1.3089304703238531,-1.3388007062268132,-0.6920289747540066,-0.9594264682843334
-1.395819778283406,-1.4147549681011506,-0.8434108624480349,-1.4407010880686786,-1.3749764949664969,-0.7736004849185616,-0.2399884735133096
-1.4304738305729006,-1.4320947416704028,-0.862069543422382,-1.506586396941091,-1.4292401780760227,-0.7863890158788267,-0.05217058992264408
-1.4304738305729006,-1.4320947416704028,-0.9207891174484468,-1.506586396941091,-1.4292401780760227,-0.8213702955415966,-0.43046102683670534
-1.4997819351518895,-1.5361333830859185,-0.791180020686753,-1.5889430330316068,-1.6282070161442819,-0.749456050211081,-1.1073839681605209
-1.6903792227441086,-1.7095311187784448,-0.7802819233584501,-1.6712996691221222,-1.7367343823633326,-0.7454423056739884,-0.7512315558990972
-1.8116684057573396,-1.7962299866247076,-0.7214135585083044,-1.5560003785954004,-1.7186464879934904,-0.7078920564945211,1.4859931118974592
-1.5517630135861316,-1.4147549681011506,-0.3978474347989349,-1.2595164886695431,-1.3749764949664969,-0.49645402226173546,1.6933108282297367
-1.2398765429806815,-1.1893379117008662,-0.351438603644956,-1.160688525360925,-1.139833868158554,-0.4532005631274403,0.494034479703271
-1.135914386112198,-1.1026390438546037,-0.15960598391879477,-0.9465612715255832,-1.0313065019395034,-0.31066349082363875,1.3752453253664136
-0.8586819677962425,-0.8772219874543199,-0.11058888872000111,-0.6336060543816232,-0.8142517695014018,-0.24510234356694718,1.2182747460743397
-0.5987765756250345,-0.5304265160692675,-0.2529742986936633,-0.4524214549824887,-0.579109142693459,-0.33597113248272387,-0.1330287422237632
-0.6161036017697822,-0.599785610346278,-0.4292594973822503,-0.48536410941869507,-0.6152849314331426,-0.4512036961401988,0.6777580031228987
-0.4601603664670567,-0.3743685539459944,-0.579106939170591,-0.4524214549824887,-0.38014230462519977,-0.5571196479254147,0.026779405392014444
-0.4428333403223099,-0.4437276482230048,-0.08920590390976108,-0.04063827452990968,-0.325878621515674,-0.15888399087030955,1.8370563567834621
-0.026984712848376467,-0.010233308991689779,-0.5130329060675105,-0.13946623783852874,-0.09073599470773117,-0.4915298868478965,-0.7874466451882989
-0.20025497429584874,-0.18363104468421595,-0.24527113225359223,0.1405463248692249,-0.27161493840614903,-0.29425520210794526,-0.6570078421637704
-0.33887118345382655,-0.18363104468421595,-0.4521906593899017,-0.3371221644557668,-0.5610212483236177,-0.47279738488389256,-0.7483452595903549
-0.4948144187565512,-0.47840719536151005,-0.5422598220808524,-0.4688927822005915,-0.4705817764744083,-0.5332090599922192,-0.13158913120356525
-0.5121414449012988,-0.5477662896385206,-0.47612919495754746,-0.386536146110076,-0.48866967084425045,-0.48158695514258876,0.8240333759355964
-0.3215441573090789,-0.3050094596689839,-0.6874130471371256,-0.40300747332817954,-0.3439665158855162,-0.634924699893834,-0.5920793475067634
-0.4428333403223099,-0.4090481010844996,-0.765054162986798,-0.5347780910730042,-0.4344059877347247,-0.6943933931918451,-0.3670417477069951
-0.5121414449012988,-0.46106742179225707,-0.7189057819238154,-0.600663399945417,-0.5610212483236177,-0.6670935592669877,-0.6097549318324307
-0.633430627914529,-0.6171253839155311,-0.6730077375269162,-0.7159626904721395,-0.5971970370633004,-0.6369351032875515,-0.2962196635852888
-0.685411706348771,-0.6864844781925414,-0.6935075616267454,-0.798319326562655,-0.7057244032823511,-0.6542496104642775,-0.13426889793389946
-0.7027387324935179,-0.721164025331046,-0.5469305192200994,-0.6994913632540359,-0.6876365089125097,-0.5497307966324796,0.11253124645686259
-0.6680846802040235,-0.599785610346278,-0.6024455781238581,-0.7324340176902423,-0.7599880863918769,-0.5937257191887418,-0.8706430184140764
-0.8413549416514957,-0.8598822138850669,-0.7325013413527048,-0.9465612715255832,-0.9046912413506112,-0.6885304134811151,-0.5587456387239659
-0.945317098519979,-0.9119015345928251,-0.7693199997351305,-0.9300899443074804,-0.8685154526109276,-0.7106211460387538,-0.05217058992264408
-0.945317098519979,-0.9465810817313304,-0.8174803643659454,-0.9795039259617896,-0.8685154526109276,-0.7441069768652351,0.206003510511472
-0.893336020085737,-0.9119015345928251,-0.7419961421753707,-0.9795039259617896,-0.9227791357204526,-0.6958157645014266,-0.6488213506923556
-1.014625203098968,-1.0159401760083409,-0.7839492158689912,-1.0453892348342022,-0.9589549244601361,-0.7242351876935106,0.12218803165175225
-0.9799711508094735,-0.9465810817313304,-0.7072459437830375,-1.0618605620523058,-1.0132186075696619,-0.6761857866940163,-0.5718608503434177
-1.083933307677957,-1.0679594967160984,-0.7085806806756026,-1.1277458709247186,-1.1036580794188704,-0.680142582433148,-0.4938215538115834
-1.1705684384016926,-1.1893379117008662,-0.5657276423976862,-0.9959752531798931,-1.0855701850490282,-0.5825610814228793,0.7561395970069799
-1.014625203098968,-1.0159401760083409,-0.24201831376753086,-0.6171347271635205,-0.9408670300902947,-0.3257822424716887,2.650388044480497
-0.47748739261180434,-0.2529901389612264,0.23134974131807154,-0.05710960174801249,-0.3077907271458326,0.07371772129187311,2.6400709662808306
0.11163149630960134,0.7527167280554247,-0.43009303175180985,0.5523295053218039,0.8317466181541996,-0.3607872036187074,2.609844977904727
0.7527314636652476,1.4636474443947816,0.6097223079990081,1.2276539212640336,1.3743834492494524,0.6847145425701331,2.6307780283621054
1.4631395355998835,1.6197054065180547,3.465923373640763,1.6888510833709227,1.030713456222458,3.34797481279225,-2.0148674734450975
0.8913476728232254,1.0648326523019709,2.4919839732224944,1.013526667428693,0.6146918857160981,2.187846930971569,0.26874126153622546
0.9779828035469611,0.7180371809169201,1.936705996190293,1.4582525023174775,0.7232192519351488,1.7973462400984865,2.6115498681108438
1.705717901626344,2.243937255011149,4.072904236374407,2.2159335543502228,1.609526076057395,4.459243503309638,-0.2252140063774021
1.6537368231921032,0.9434542373172038,3.076423099606613,1.8041503738976437,1.048801350592301,2.86417703532178,-0.9810746562712718
1.3765044048761477,1.2902497087022562,1.6051534419448203,1.4417811750993745,1.2477681886605594,1.6002027027397405,-1.134761312192438
1.064617934270697,0.7700565016246769,1.222307331111455,0.6841001230666293,0.6508676744557816,1.0446454006008679,-1.9325486984708706
0.5448071499282816,0.6139985395014037,0.8756290033286981,0.6841001230666293,0.4519008363875216,0.7352760317827729,0.5545710617272974
0.7007503852310055,0.5793189923628992,0.34542088367830137,0.4699728692312884,0.4699887307573638,0.2536174046963274,-1.1728327155344311
0.4061909407703038,0.38858148310112006,-0.012421900821450893,0.338202251486463,0.3795492589081545,-0.04766526365720774,-0.533785856970689
0.2849017577570728,0.2672030681163521,0.15053374503304687,0.3217309242683602,0.3433734701684709,0.09062940841076839,0.6484589496498647
0.4581720192045451,0.4752803509473835,0.6844027775044321,0.914698704120073,0.596603991346256,0.6305108141571721,2.610579124503687
1.1339260388496857,1.238230387994498,1.538706094104696,1.3923671934450648,1.338207660509768,1.5437004041463007,1.1897806124750283
1.4804665617446302,1.3769485765485188,1.2135237627756819,1.8865070099881607,1.121152928071668,1.271493455950865,0.06651698618232456
1.5151206140341256,1.5330065386717922,0.6346879735846175,1.5076664839717873,1.5009987098383453,0.7172535006366318,-0.05217058992264408
1.5151206140341256,1.4463076708255294,0.6877508797409077,1.4747238295355818,1.4105592379891352,0.7572457288204895,-0.583906651081646
1.3591773787314008,1.5676860858102966,1.1017047390259818,1.8535643555519536,1.2296802942907181,1.1777337866488993,-1.1371995795849374
1.04729090812595,0.7873962751939306,0.3980498533470528,0.8982273769019702,0.6508676744557816,0.3798175439856834,0.010655814799584188
1.064617934270697,1.1341917465789815,1.4685920123443599,1.5570804656260973,1.103065033701825,1.5100502487215093,1.8282075186255908
1.5844287186131145,1.498326991533286,1.3709815274114345,1.62296577449851,1.2477681886605594,1.3916580782164696,-0.46212319141430586
1.4631395355998835,1.5503463122410444,0.43448476017312054,1.359424539008859,1.283943977400244,0.4950021827415592,-1.2416838526635257
1.116599012704939,0.9781337844557083,0.6648753415702767,1.4582525023174775,1.0668892449621423,0.6893996667323012,0.13455532922854221
1.168580091139181,1.0301531051634665,1.13241547675088,1.4747238295355818,1.1392408224415096,1.1755744741052014,1.6167192648466024
1.636409797047355,1.5503463122410444,0.8615285370409338,1.326481884572652,1.2115923999208766,0.8745593521535296,-0.6339977293067685
1.4631395355998835,1.8104429157798339,1.4139865736929353,1.9688636460786761,1.6999655479066036,1.570736378200187,1.256293999092323
1.8443341107843216,1.8104429157798339,1.202142220216953,1.5735517928442,1.2296802942907181,1.2185541675493798,-2.1501998086340497
1.2032341434286746,1.0821724258712246,0.37530505471301306,0.9311700313381773,0.6327797800859395,0.33493487639421815,-2.5747590609076134
0.49282607149403956,0.4232610302396253,-0.30717179000761585,0.37114490592266935,0.3795492589081545,-0.28387580716028704,0.08368752384217742
0.527480123783534,0.5619792187936462,0.00877457361772235,0.38761623314077287,0.07205505462084451,-0.052535303831810896,-2.1473359958866958
-0.009657686703629627,-0.010233308991689779,-0.3508741334172633,-0.024166947311806138,-0.01838441722836402,-0.35746602046275683,-0.1988229099865884
-0.04431173899312408,-0.010233308991689779,-0.3804264723967683,-0.10652358340232237,-0.10882388907757336,-0.38677157369431087,-0.27336107266371545
-0.09629281742736537,-0.06225262969944725,-0.0229169017283009,0.3052595970502566,0.05396716025100313,-0.0710389767095016,2.2525113566378123
0.44084499305979824,0.21518374740859386,-0.21828536884062755,0.1405463248692249,0.10823084336052809,-0.24424124820907087,-1.5580761271521488
0.059650417875359275,0.18050420027008862,-0.4748576669706876,0.05818968877870937,0.18058242083989523,-0.44236817673668755,0.4555484856374867
0.18093960088858949,0.23252352097784687,-0.4539399291059286,0.15701765208732843,0.3071976814287881,-0.41904565535285837,0.16137234953217003
0.23292067932283153,0.2498632945470991,-0.4308727944522835,0.10760367043301854,0.2529339983192624,-0.4052087551509892,-0.33464075785583497
0.16361257474384264,0.09380533242382592,-0.3358370287449125,0.008775707124399481,0.017791371511319553,-0.3466406782780503,-0.9799909348605301
-0.06163876513787092,-0.16629127111496295,-0.33556875838930333,0.12407499765112208,-0.01838441722836402,-0.3375734663020159,0.539300093208181
0.0769774440201069,0.11114510599307893,-0.43797600547899385,0.05818968877870937,0.017791371511319553,-0.4217808022861745,-0.70318798372002
-0.07896579128261853,-0.07959240326870025,-0.5555739695816442,-0.17240889227473508,-0.07264810033788978,-0.5219225131502102,-0.12630922818211565
-0.09629281742736537,-0.2009708182534682,-0.40124134144242846,-0.20535154671094144,-0.1811754665569397,-0.41094749382563955,-1.0186501158996086
-0.3215441573090789,-0.35702878037674135,-0.6290609373493905,-0.40300747332817954,-0.27161493840614903,-0.5890512599549024,-0.12930041243466261
-0.33887118345382655,-0.3223492332382361,-0.34983250945022404,-0.13946623783852874,-0.1811754665569397,-0.3648908319152621,1.1081205261902083
-0.07896579128261853,-0.16629127111496295,-0.45401633838310435,-0.1888802194928379,-0.19926336092678187,-0.4537378474078247,-1.0159728872957945
-0.3042171311643321,-0.23565036539197343,-0.4661774378458697,-0.3371221644557668,-0.23543914966646545,-0.4658631523923133,0.3323703355323806
-0.21758200044059633,-0.23565036539197343,-0.14335541525435977,-0.27123685558335414,-0.5971970370633004,-0.24208164177436106,-1.7960037725526885
-0.6161036017697822,-0.6171253839155311,-0.5623358525175466,-0.6171347271635205,-0.524845459583934,-0.5532610164670512,-0.05217058992264408
-0.6161036017697822,-0.5824458367770258,-0.6257564345581059,-0.6830200360359332,-0.6876365089125097,-0.6053401146600123,-0.2954801209378226
-0.6680846802040235,-0.6518049310540363,-0.5916265654264142,-0.6336060543816232,-0.5610212483236177,-0.5763657513119398,0.35706562432307026
-0.5814495494802877,-0.6171253839155311,-0.6695969555755741,-0.6171347271635205,-0.524845459583934,-0.6293703470789561,0.1090586173765718
-0.5467954971907932,-0.5651060632077728,-0.6740921377533978,-0.6665487088178296,-0.5067575652140919,-0.6336506164859709,-0.21243435286677484
-0.5814495494802877,-0.5477662896385206,-0.39160124833511367,-0.6336060543816232,-0.5971970370633004,-0.4371882274597693,0.1090586173765718
-0.5467954971907932,-0.5824458367770258,-0.23617848706866632,-0.41947880054628234,-0.5610212483236177,-0.3154722877202101,0.10809317302148667
-0.5121414449012988,-0.4957469689307623,-0.46893660947811916,-0.6171347271635205,-0.7057244032823511,-0.49674793518907934,-1.3266490857164424
-0.7893738632172537,-0.7731833460388042,-0.3520353545137949,-0.8642046354350678,-1.0855701850490282,-0.43826716224073475,-0.47035884635498715
-0.8760089939409902,-0.8078628931773094,-0.6158752362248897,-0.8312619809988614,-0.7599880863918769,-0.6034380635814997,0.2876903422890364
-0.8067008893620012,-0.8772219874543199,-0.6906616908954613,-0.8477333082169641,-0.8685154526109276,-0.6563925735643945,0.2834287632017426
-0.7373927847830124,-0.7558435724695511,-0.6871778512089203,-0.7324340176902423,-0.7599880863918769,-0.6515977794787732,-0.7150572378896989
-0.8760089939409902,-0.8945617610235721,-0.5755362239880691,-0.9959752531798931,-1.194097551268079,-0.593498223694552,-2.0063709501398046
-1.274530595270176,-1.2240174588393715,-0.2041918408327454,-0.897147289871274,-1.1760096568982374,-0.34476536204094765,2.6059027112363444
-0.7720468370725068,-0.6171253839155311,-0.07207876002090491,-0.6336060543816232,-0.6876365089125097,-0.21745443423084887,-0.05217058992264408
-0.7720468370725068,-0.7558435724695511,-0.13768049030065818,-0.600663399945417,-0.7238122976521932,-0.25718887866392226,0.9483545843453871
-0.5641225233355401,-0.5651060632077728,-0.4790615001924471,-0.6500773815997268,-0.579109142693459,-0.4982817066141328,-0.13254310767540814
-0.5814495494802877,-0.6171253839155311,-0.41103431190307665,-0.5841920727273141,-0.5971970370633004,-0.44739907638035015,0.3509024283253974
-0.4948144187565512,-0.47840719536151005,-0.5449974438861801,-0.41947880054628234,-0.45249388210456687,-0.5369852380700812,-0.290426213765404
-0.5467954971907932,-0.5651060632077728,-0.6321758134235594,-0.6994913632540359,-0.5971970370633004,-0.607646619023696,-0.6932256416991671
-0.685411706348771,-0.6864844781925414,-0.458349823360287,-0.6665487088178296,-0.6333728258029839,-0.48409118334769907,0.6046158741674132
-0.5467954971907932,-0.33968900680748915,-0.03380717879199094,-0.13946623783852874,-0.39823019899504114,-0.13328973866696814,2.5921814986555116
0.024996365585864825,-0.1316117239764577,0.7491017376132604,-0.04063827452990968,-0.1811754665569397,0.45377172191976495,-1.0002159015076777
-0.20025497429584874,-0.23565036539197343,-0.0516756602465502,-0.3206508372376633,-0.36205441025535756,-0.1725084777375523,-0.8082171552240519
-0.37352523574332097,-0.3743685539459944,-0.3295624423727605,-0.43595012776438513,-0.3439665158855162,-0.3744616583265573,-0.28557798886162344
-0.4255063141775623,-0.4957469689307623,0.4395400026549832,-0.3371221644557668,-0.4705817764744083,0.19702716525834132,0.7326988649650309
-0.2522360527300908,-0.14895149754571071,0.4135537925374001,-0.12299491062042518,-0.10882388907757336,0.21951930561105323,0.5578362114829363
-0.11361984357211298,-0.09693217683795248,-0.3318028305863711,-0.25476552836525057,-0.21735125529662327,-0.364584313891902,-1.0958939263108796
-0.3561982095985734,-0.3223492332382361,-0.34708747897315795,-0.4524214549824887,-0.45249388210456687,-0.3956132448292295,-0.82794010910148
-0.5294684710460457,-0.5824458367770258,-0.4853091566308196,-0.6830200360359332,-0.6695486145426676,-0.5083943157051619,-1.1706681354849655
-0.7720468370725068,-0.6518049310540363,-0.43466850393962475,-0.6171347271635205,-0.6876365089125097,-0.468514707905724,1.3652400736237316
-0.47748739261180434,-0.5824458367770258,-0.5875282763774369,-0.6830200360359332,-0.6333728258029839,-0.5784102824638214,-1.2399242176594696
-0.7373927847830124,-0.7385037989002989,-0.6512575530737658,-0.7324340176902423,-0.6152849314331426,-0.6221960848007415,-0.05217058992264408
-0.7373927847830124,-0.7731833460388042,-0.6368400132752897,-0.897147289871274,-0.8685154526109276,-0.6222579711175522,-1.0465005618732264
-0.945317098519979,-0.9639208553005826,-0.7869391147068101,-0.9630325987436867,-0.9408670300902947,-0.7244356846747919,0.2920615439895082
-0.8760089939409902,-0.8425424403158147,-0.747776052711525,-0.897147289871274,-0.832339663871244,-0.6956705849014393,0.20272510923611814
-0.8240279155067481,-0.8252026667465616,-0.49736885724903745,-0.6500773815997268,-0.7419001920220347,-0.514685826285711,0.4528114555805603
-0.7200657586382647,-0.6864844781925414,-0.6251361052974646,-0.7489053449083458,-0.9408670300902947,-0.6129389299460594,-1.456457080658409
-1.014625203098968,-1.033279949577593,-0.6806305845575052,-1.1277458709247186,-1.139833868158554,-0.6638878932605939,-0.9239636977946218
-1.1878954645464395,-1.2760367795471297,-0.4693393825051707,-1.3748157791962659,-1.6282070161442819,-0.556163301035782,-2.7556098234246473
-1.7077062488888564,-1.726870892347697,-0.5943195588043649,-1.6218856874678131,-1.7186464879934904,-0.6378237814438876,0.24854905515230014
-1.655725170454614,-1.726870892347697,-0.636987040129909,-1.6877709963402256,-1.7909980654728574,-0.6660146664436938,0.2452077257625741
-1.603744092020373,-1.6921913452091917,-0.5766004855631981,-1.737184977994535,-1.8452617485823832,-0.6330216947153524,-1.0325386636101839
-1.777014353467845,-1.74421066591695,-0.605388467175527,-1.5395290513772975,-1.6643828048839653,-0.6384669138782667,1.4742960495262036
-1.517108961296637,-1.4147549681011506,-0.7516450257305022,-1.4736437425048847,-1.447328072445864,-0.7201078215945228,0.23665007639034194
-1.465127882862395,-1.605492477362929,-0.789732095753739,-1.5724717058135038,-1.5920312274045982,-0.7458912902218859,-0.5283992093473764
-1.5517630135861316,-1.5534731566551716,-0.7965642140737018,-1.4571724152867813,-1.465415966815706,-0.7458736019414729,0.8205701191535484
-1.395819778283406,-1.4841140623781612,-0.7859483812587363,-1.4571724152867813,-1.447328072445864,-0.739702839670594,0.04173835187268658
-1.3784927521386594,-1.3627356473933925,-0.6408588942990068,-1.3912871064143686,-1.393064389336339,-0.6486146032040665,-0.6136541230345988
-1.4824549090071426,-1.5014538359474134,-0.7792717568468084,-1.4571724152867813,-1.465415966815706,-0.735849733013608,0.33017295881549646
-1.4131468044281539,-1.4320947416704028,-0.6448984431649148,-1.3912871064143686,-1.3749764949664969,-0.6521881838571517,0.1363086242440449
-1.3784927521386594,-1.3453958738241403,-0.6658720400626226,-1.3583444519781622,-1.3207128118569718,-0.6627778568560886,0.4157323543373202
-1.2918576214149229,-1.2586970059778768,-0.7429545655828074,-1.3418731247600595,-1.3568886005966554,-0.711783074842301,-0.6040066396477953
-1.395819778283406,-1.3974151945318976,-0.7706841361187212,-1.3748157791962659,-1.3207128118569718,-0.7266627207090451,0.4173741190540176
-1.3091846475596705,-1.3800754209626453,-0.7399822770401129,-1.3748157791962659,-1.3388007062268132,-0.7084478270627593,0.13240905429576857
-1.274530595270176,-1.2586970059778768,-0.8002071344061826,-1.3089304703238531,-1.2302733400077626,-0.7440179051615413,-0.14382828996260724
-1.2918576214149229,-1.1893379117008662,-0.6259975103845165,-1.160688525360925,-1.1760096568982374,-0.6288834944837355,0.9595288345734644
-1.1012603338227038,-1.154658364562361,-0.6544767973410758,-1.1936311797971313,-1.2845370231172883,-0.6509679024218825,-1.2928880659603186
-1.343838699849165,-1.3800754209626453,-0.7039532007881634,-1.2265738342333377,-1.3026249174871296,-0.6825393644713978,0.9700673702453031
-1.153241412256945,-1.1199788174238565,-0.7541057631293502,-1.1936311797971313,-1.1579217625283953,-0.7110707061310211,0.037341277674911896
-1.135914386112198,-1.1199788174238565,-0.8231122778642764,-1.1936311797971313,-1.1036580794188704,-0.7544739442253002,-0.14138408462820823
-1.153241412256945,-1.1199788174238565,-0.8523030325036568,-1.2265738342333377,-1.139833868158554,-0.7739616593025777,-0.23119432511776
-1.1878954645464395,-1.171998138131614,-0.7051851864595937,-1.160688525360925,-1.1217459737887119,-0.6786825628545231,0.6687465390112196
-1.0492792553884625,-1.0159401760083409,-0.6443663123773504,-1.0124465803979958,-0.9951307131998197,-0.63338670772682,0.035580388476275364
-1.0319522292437149,-1.0852992702853512,-0.8065927038569566,-1.160688525360925,-1.0855701850490282,-0.7431663829584149,-0.48949164240091136
-1.1185873599674514,-1.1199788174238565,-0.837003537373902,-1.1771598525790277,-1.0674822906791868,-0.7618038620349976,0.21458072315047919
-1.0666062815332094,-1.0852992702853512,-0.8250232447809445,-1.1771598525790277,-1.1036580794188704,-0.7557039408595198,-0.5804083875213908
-1.1705684384016926,-1.154658364562361,-0.7653863772353879,-1.1771598525790277,-1.212185445637921,-0.7196526045217252,-0.2317950759070054
-1.205222490691187,-1.1893379117008662,-0.8061370117460588,-1.2265738342333377,-1.2302733400077626,-0.7460870989328666,-0.5946850847537893
-1.3091846475596705,-1.3627356473933925,-0.8323703245857127,-1.3748157791962659,-1.2845370231172883,-0.7649612036677943,-0.14446041203184837
-1.3265116737044174,-1.310716326685635,-0.8266909897083572,-1.4077584336324722,-1.3749764949664969,-0.7634093484862986,-0.4226072461395276
-1.395819778283406,-1.4320947416704028,-0.813219349134141,-1.4901150697229877,-1.573943333034756,-0.7579557816198542,-0.05217058992264408
-1.395819778283406,-1.4320947416704028,-0.7990811338998998,-1.424229760850575,-1.3388007062268132,-0.7457397805703871,-0.05217058992264408
-1.395819778283406,-1.3974151945318976,-0.5454283228266522,-1.2595164886695431,-1.3388007062268132,-0.5829078913607763,1.2625545952120145
-1.153241412256945,-1.154658364562361,-0.7345668907931858,-1.2265738342333377,-1.2483612343776047,-0.7020766108296997,-0.6787536631055517
-1.274530595270176,-1.2933765531163819,-0.7585068963353828,-1.2759878158876468,-1.2483612343776047,-0.7168613204715943,0.22280251019725356
-1.222549516835934,-1.2413572324086244,-0.6072817943975796,-1.1771598525790277,-1.1760096568982374,-0.6180570441669532,0.49218293709436545
-1.1185873599674514,-1.033279949577593,-0.25792482018849255,-0.8477333082169641,-1.0674822906791868,-0.38324567443848073,-0.23000479863805431
-1.153241412256945,-1.2066776852701193,-0.31598378765121077,-0.9795039259617896,-1.1036580794188704,-0.4238762112356652,0.3953887480651438
-1.0666062815332094,-1.1026390438546037,-0.6150370861352391,-1.1442171981428213,-1.0674822906791868,-0.6202884717083926,-0.4043291216551419
-1.135914386112198,-1.1026390438546037,-0.1798517964161622,-0.7489053449083458,-1.0132186075696619,-0.3038291910162973,2.6242342512443355
-0.6161036017697822,-0.6171253839155311,1.7499384677754881,-0.20535154671094144,-0.6695486145426676,1.173976215612071,2.6242342512443377
-0.04431173899312408,0.05912578528532069,1.7485726262214178,0.2064316337416376,-0.2897028327759904,1.2402402706870388,-1.6005039691101537
-0.40817928803281545,-0.2529901389612264,0.6400857201369291,0.008775707124399481,-0.21735125529662327,0.3957311896529516,2.608582760945114
0.18093960088858949,-0.044912856130195015,1.022887819932229,-0.15593756505663153,-0.325878621515674,0.6350880336775062,-2.1875999844707663
-0.33887118345382655,-0.3917083275152466,0.241800584189401,-0.386536146110076,-0.38014230462519977,0.037436367566567035,-0.7483452595903549
-0.4948144187565512,-0.5477662896385206,-0.03896922962474986,-0.6171347271635205,-0.5971970370633004,-0.19114771447843873,-0.9257745440127592
-0.685411706348771,-0.6864844781925414,0.06432605849086181,-0.5512494182911077,-0.7057244032823511,-0.11861525307700163,0.8509107982011866
-0.4948144187565512,-0.5477662896385206,-0.4385917484190353,-0.5841920727273141,-0.48866967084425045,-0.46531803957214746,-0.5286818376081603
-0.5987765756250345,-0.5477662896385206,-0.5070409076030971,-0.5512494182911077,-0.48866967084425045,-0.5117861277955492,0.4329783238840598
-0.4948144187565512,-0.5651060632077728,-0.5711731925224057,-0.5347780910730042,-0.4705817764744083,-0.5553849809212,0.2655035752010335
-0.4255063141775623,-0.4957469689307623,-0.6796515815063506,-0.5841920727273141,-0.48866967084425045,-0.6339022070471722,-0.5230922628552511
-0.5294684710460457,-0.5130867425000153,-0.13324734104889852,-0.3206508372376633,-0.39823019899504114,-0.22528128821308377,1.0663269556396773
-0.28689010501958445,-0.3917083275152466,-0.5253336237131566,-0.48536410941869507,-0.36205441025535756,-0.5189082827665291,-0.5122974967135295
-0.3908522618880678,-0.3050094596689839,-0.23826511594421274,-0.3700648188919732,-0.41631809336488335,-0.309088203843502,-0.44231706822687084
-0.47748739261180434,-0.5477662896385206,-0.006442926331561891,-0.17240889227473508,-0.41631809336488335,-0.11516065070675476,1.2939501881790914
-0.1829279481511019,-0.16629127111496295,-0.5259828820729674,-0.1888802194928379,-0.07264810033788978,-0.5023217797150031,0.02322109574403319
-0.1656009220063543,-0.16629127111496295,-0.1767025229374932,0.008775707124399481,-0.054560205968047594,-0.21861129002723198,0.7748084340334446
0.024996365585864825,0.07646555885457369,-0.5177102768912203,-0.05710960174801249,0.017791371511319553,-0.48755693990269483,-0.2709502772114967
-0.026984712848376467,-0.02757308256094201,-0.6005107682199682,-0.13946623783852874,-0.00029652285852263516,-0.5533559722971222,-0.346281012028906
-0.09629281742736537,-0.09693217683795248,-0.6583781098001812,-0.10652358340232237,-0.03647231159820621,-0.5994574430651782,-0.05217058992264408
-0.09629281742736537,-0.044912856130195015,-0.5554299120756185,-0.07358092896611602,0.035879265881160936,-0.5176892088630576,0.17086314684126958
-0.04431173899312408,-0.06225262969944725,-0.5224478284730597,-0.15593756505663153,-0.01838441722836402,-0.49580748882091663,-0.3470912335774081
-0.11361984357211298,-0.02757308256094201,-0.42597807319142095,-0.1888802194928379,-0.12691178344741474,-0.42694269477943925,-0.4994805912318892
-0.21758200044059633,-0.2009708182534682,-0.5459926754563807,-0.28770818280145694,-0.1811754665569397,-0.5212439164934414,-0.2038082579774307
-0.2522360527300908,-0.28766968609973087,-0.5561913588931832,-0.3041795100195605,-0.23543914966646545,-0.5317450662978283,-0.35717399062543087
-0.3215441573090789,-0.3743685539459944,-0.49815088371032007,-0.5183067638549014,-0.6152849314331426,-0.511161575429415,-1.5947670401629803
-0.6680846802040235,-0.6864844781925414,-0.6810774568210953,-0.6336060543816232,-0.6695486145426676,-0.6409299540728548,-0.6251012898666449
-0.7893738632172537,-0.7385037989002989,-0.5984202586116064,-0.6665487088178296,-0.6152849314331426,-0.5817924928657447,1.1187565280879075
-0.5467954971907932,-0.5130867425000153,-0.7305797906192675,-0.5841920727273141,-0.4705817764744083,-0.6715365876018182,0.1882250544935538
-0.4948144187565512,-0.5477662896385206,-0.7738157993022658,-0.5841920727273141,-0.48866967084425045,-0.7012064449350142,0.10666649263919471
-0.4601603664670567,-0.4437276482230048,-0.6991375641581599,-0.5677207455092106,-0.4705817764744083,-0.6504552508536136,-0.6837705524399263
-0.5987765756250345,-0.5824458367770258,-0.7041883967163687,-0.6994913632540359,-0.5971970370633004,-0.6574822679906346,-0.3756031991271134
-0.6680846802040235,-0.6344651574847833,-0.696994341262389,-0.6830200360359332,-0.5429333539537754,-0.6502752262190769,0.4389128671722152
-0.5641225233355401,-0.47840719536151005,-0.4414480853691246,-0.4524214549824887,-0.39823019899504114,-0.45857380290580146,0.4300645165939295
-0.4601603664670567,-0.4957469689307623,-0.5847084535952015,-0.5183067638549014,-0.41631809336488335,-0.5626415659616884,0.184679396021335
-0.40817928803281545,-0.3743685539459944,-0.6928931416638001,-0.4524214549824887,-0.2897028327759904,-0.6382755346986121,0.1043443130695772
-0.37352523574332097,-0.3743685539459944,-0.5573637811957955,-0.3700648188919732,-0.325878621515674,-0.5351223984336256,0.5702491405813055
-0.23490902658534318,-0.2529901389612264,-0.6808187413000695,-0.3700648188919732,-0.2535270440363068,-0.6267936652801921,-0.5083759605761071
-0.33887118345382655,-0.35702878037674135,-0.6014548152762933,-0.3041795100195605,-0.21735125529662327,-0.5651232931166846,-0.05217058992264408
-0.33887118345382655,-0.3050094596689839,-0.2039031378308734,-0.10652358340232237,-0.27161493840614903,-0.2522617318505938,1.1854732672644002
-0.06163876513787092,-0.010233308991689779,-0.5540396689439969,-0.17240889227473508,-0.03647231159820621,-0.5212392272241485,-0.34790593148805665
-0.13094686971685982,-0.09693217683795248,-0.6187358067016867,-0.1888802194928379,-0.09073599470773117,-0.5720036662560565,-0.2764503252159684
-0.1829279481511019,-0.1316117239764577,-0.7033475712730347,-0.28770818280145694,-0.21735125529662327,-0.6411691627503552,-0.2783456469226692
-0.23490902658534318,-0.27032991253047867,-0.26468952547553337,-0.024166947311806138,-0.12691178344741474,-0.2919942232539553,0.9362743798265242
-0.009657686703629627,0.18050420027008862,0.5018027445404789,0.4370302147950813,0.14440663210021165,0.3563446715939731,2.660897331260321
0.6314422806520166,0.8740951430401933,0.5326660362243093,1.0958833035192084,0.9040981956335666,0.537391055789553,2.6109188042733598
1.3245233264419056,2.0878792928878758,-0.568900758863577,1.820621701115748,2.3330418508510666,-0.4029991249321102,2.6121238220987877
2.0869124768107836,2.937528197781252,3.334323578542739,2.6277167348028017,2.839502893206635,4.076284658382864,2.6462622746284237
2.935936757903396,3.873875970520893,0.13959001969467216,3.5171684045803726,4.196094970944768,0.587880778215663,2.649247380601038
3.871596169719745,3.1629452541815373,1.6817535512167652,3.1877418602183103,3.1289092031241035,2.238691011720488,-2.7331194121442377
2.84930162717966,2.105219066457128,5.089492714036837,2.4630034626217707,2.1702508015224895,5.435429208566438,-2.7285754310896264
1.9309692415080575,1.9838406514723594,4.861426221204241,2.2159335543502228,1.9893718578240722,5.22484703422326,1.1261208495848367
2.2948367905477505,1.9491611043338548,5.420113921806108,2.841843988638144,1.6457018647970796,6.0536079216759395,0.6464893083739568
2.520088130429464,2.243937255011149,3.361862963771208,2.051220282169192,1.8627565972351794,3.5083766381645125,-2.723337848230202
1.636409797047355,1.0301531051634665,2.1731384375886424,0.9476413585562801,1.030713456222458,1.9608385793343541,-2.7285754310896255
0.8393665943889833,0.5619792187936462,1.6882796502346415,0.585272159758011,0.6870434631954653,1.4334157661521871,-1.215824868690895
0.527480123783534,0.5793189923628992,1.1694745935704047,0.4370302147950813,0.4699887307573638,0.9478843918478747,-0.5252724557854933
0.4061909407703038,0.3712417095318678,1.3279981779543106,0.4699728692312884,0.542340308236731,1.0946640879120022,0.15423595309794438
0.4581720192045451,0.4579405773781305,1.0221722951196466,0.38761623314077287,0.39763715327799665,0.8127743333997134,0.08438067748383468
0.49282607149403956,0.4752803509473835,1.1448793615717185,0.5688008325399068,0.6146918857160981,0.96553531600979,0.4233328082542297
0.6141152545072698,0.4926201245166357,0.6396006285350057,0.38761623314077287,0.4519008363875216,0.5033308100789042,-0.31914364141061957
0.5448071499282816,0.4579405773781305,0.44061014412831734,0.3546735787045665,0.4880766251272052,0.3343137904685115,-0.7263279806448061
0.37153688848080935,0.3192223888241096,0.5602374374985051,0.2064316337416376,0.234846103949421,0.3886007756389976,-1.2278523030967698
0.0769774440201069,0.04178601171606846,0.016779731629608993,0.025247034342503024,0.16249452647005386,-0.05726394028468196,-0.12450585590013173
0.059650417875359275,0.04178601171606846,-0.0009849990211207075,0.05818968877870937,0.18058242083989523,-0.06712839565979394,0.6006110786546675
0.21559365317808393,0.18050420027008862,-0.07149371014949422,0.05818968877870937,0.0901429489906867,-0.1328367933648249,-1.1850403639615759
-0.06163876513787092,0.007106464577563224,-0.24033792705897708,-0.007695620093703328,-0.054560205968047594,-0.27642567937283025,-0.5697074376621176
-0.1829279481511019,-0.16629127111496295,-0.37115472551251405,-0.20535154671094144,-0.03647231159820621,-0.38194911695329226,0.02322109574403319
-0.1656009220063543,-0.2009708182534682,-0.42661310219757526,-0.28770818280145694,-0.21735125529662327,-0.4337521002011513,-0.6536098800725281
-0.3042171311643321,-0.3050094596689839,-0.486323468470696,-0.386536146110076,-0.3077907271458326,-0.48431349201205354,0.10164578025936646
-0.26956307887483766,-0.3050094596689839,-0.45271985022836364,-0.3041795100195605,-0.2535270440363068,-0.4533892208026485,0.48311037831075093
-0.14827389586160744,-0.16629127111496295,-0.4806287576595341,-0.23829420114714778,-0.07264810033788978,-0.4668761921505979,-0.12713991320463075
-0.1656009220063543,-0.11427195040720549,0.13158033416116757,-0.05710960174801249,-0.01838441722836402,0.015869348917102732,0.6244486114959737
-0.009657686703629627,-0.044912856130195015,-0.1042770825922106,-0.04063827452990968,-0.00029652285852263516,-0.161716221237292,0.3877863702691889
0.09430447016485373,0.11114510599307893,-0.22363901615640072,0.041718361560605835,0.2167582095795788,-0.24427457708567604,0.01996970229210101
0.11163149630960134,0.11114510599307893,-0.3714886155320925,0.025247034342503024,0.12631873773037028,-0.36600421706642877,-0.33995605671479284
0.042323391730612434,0.04178601171606846,-0.30997650145146405,0.041718361560605835,0.16249452647005386,-0.3143161728014024,0.09328619492338762
0.0769774440201069,0.07646555885457369,-0.5426549512402373,-0.007695620093703328,0.16249452647005386,-0.501029319721115,-0.2691763878551038
0.024996365585864825,0.04178601171606846,-0.41009940808846057,-0.07358092896611602,-0.054560205968047594,-0.4067850118403476,-0.9272893390780612
-0.1829279481511019,-0.18363104468421595,-0.4948316811735228,-0.25476552836525057,-0.16308757218709832,-0.4817700329469755,-0.05217058992264408
-0.1829279481511019,-0.1316117239764577,-0.49535225796111415,-0.1888802194928379,-0.01838441722836402,-0.47403675387543387,0.32478783841073555
-0.09629281742736537,-0.06225262969944725,0.11937660543641503,0.338202251486463,0.017791371511319553,0.04598477980183474,2.624234251244336
0.527480123783534,0.7006974073476664,2.8166017755248336,0.7005714502847321,0.3795492589081545,2.390534036025618,-0.8632023599732452
0.3195558100465673,0.4926201245166357,1.1513336670325105,0.40408756035887566,0.27102189268910454,0.8798288091317913,-0.19156667540009115
0.2849017577570728,0.21518374740859386,2.781918078781201,0.7335141047209391,0.3433734701684709,2.3725533290607066,1.3490884892223702
0.6314422806520166,0.7006974073476664,2.311720993998644,0.6182148141942166,0.7232192519351488,1.9923736567774968,-0.38505676419714013
0.5448071499282816,0.4752803509473835,1.0750907027775456,0.5358581781037011,0.5785160969764145,0.8986262396559791,-0.05217058992264408
0.5448071499282816,0.4752803509473835,1.2952811013638572,0.6017434869761138,0.6146918857160981,1.1039193880752651,0.3523238445106532
0.6487693067967649,0.5793189923628992,0.7806106715195053,0.5358581781037011,0.668955568825623,0.6578598505697529,0.01424144087554262
0.6660963329415118,0.6313383130706559,0.0902716091123565,0.4699728692312884,0.668955568825623,0.06132538588498216,-0.5821517465893735
0.527480123783534,0.527299671655141,0.09092098507013133,0.4370302147950813,0.6146918857160981,0.061704196539380855,-0.25492853243529284
0.4754990453492927,0.4752803509473835,1.1530119369777105,0.6017434869761138,0.5785160969764145,0.9947722760032222,1.105561784119049
0.7700584898099944,0.9087746901786978,1.3345292454861706,0.8652847224657646,0.7955708294145152,1.1826970891120805,-0.5743959247844945
0.6314422806520166,0.5966587659321515,0.33964353089786636,0.4699728692312884,0.6146918857160981,0.27200283954438514,-0.584788468761842
0.49282607149403956,0.5099598980858887,0.99495057139171,0.8158707408114547,0.6508676744557816,0.8830643871493496,1.1705524339607494
0.8047125420994896,0.7700565016246769,1.89322047402696,0.9476413585562801,0.9040981956335666,1.7384542116647805,0.7273648007085162
1.0126368558364562,0.9954735580249621,0.9728418601455014,0.8982273769019702,0.9945376674827752,0.9047533868023973,-0.4309071240500502
0.9086746989679723,0.9087746901786978,0.549730764993718,0.8488133952476603,0.849834512524041,0.507048600497881,-0.8845453012903649
0.6834233590862586,0.7353769544861724,0.130052589610019,0.5523295053218039,0.6327797800859395,0.09796392046062757,-0.3825909406839986
0.5967882283625229,0.5619792187936462,-0.03001094011381123,0.4370302147950813,0.542340308236731,-0.04451740795465629,-0.7881819212435631
0.4061909407703038,0.38858148310112006,-0.14809099707030043,0.23937428817784392,0.3433734701684709,-0.1649911155286493,-0.3273793139500974
0.33688283619131487,0.3192223888241096,-0.4333129522074135,0.2064316337416376,0.4699887307573638,-0.3942681486866214,-0.05217058992264408
0.33688283619131487,0.33656216239336256,-0.24256876043800435,0.3217309242683602,0.4338129420176802,-0.23114018379403387,0.5039654809691967
0.4754990453492927,0.3712417095318678,0.045545663623668554,0.38761623314077287,0.36146136453831307,0.005116931350862588,0.22023702749893187
0.5448071499282816,0.4926201245166357,0.7777399876177955,0.6676287958485265,0.6327797800859395,0.6869863015487374,0.9590654961605974
0.8047125420994896,0.8220758223324351,0.38605368502894144,0.7170427775028364,0.9040981956335666,0.35915314286750183,0.14271325773514743
0.8566936205337317,0.9434542373172038,0.5322435067392884,0.8817560496838674,1.048801350592301,0.5126497554720217,0.14130445883641066
0.9086746989679723,0.8567553694709411,0.07826468058052974,0.8488133952476603,1.048801350592301,0.1102060668836815,0.07588705798008526
0.9433287512574674,1.0648326523019709,-0.06275559342684679,0.8982273769019702,1.0668892449621423,-0.014074506371891823,-0.05217058992264408
0.9433287512574674,0.9087746901786978,-0.13379946349036045,0.8158707408114547,1.030713456222458,-0.08202005540649467,-0.17961843950202708
0.9086746989679723,0.9087746901786978,0.5856143137650904,1.0464693218648984,1.0126255618526165,0.5826257469342285,0.6521464735423531
1.099271986560192,1.099512199440477,-0.11026869886324063,0.914698704120073,1.0849771393319838,-0.05765789285086395,-0.48888000456527686
0.9779828035469611,0.9261144637479516,-0.15455903209340133,0.7664567591571448,0.8860103012637237,-0.11508115590403145,-0.686389746597282
0.8047125420994896,0.8047360487631828,-0.42801839786860196,0.7005714502847321,0.8860103012637237,-0.3571666087078322,-0.3120157201330308
0.7354044375205007,0.7006974073476664,-0.2174662990206526,1.2111825940459309,0.8679224068938823,-0.1307787920521362,2.6373538828186858
1.4458125094551366,1.498326991533286,2.0591877155436538,1.3429532117907563,1.338207660509768,2.000420913034821,-0.7078599719457372
1.2552152218629167,1.2902497087022562,0.4136713905015027,1.0629406490830027,1.2658560830304009,0.44177945010153225,-0.4188013900825021
1.1512530649944341,1.1515315201482352,0.2487549455930484,0.99705534021059,1.1392408224415096,0.27831866166106384,-0.23803203722590818
1.099271986560192,1.0301531051634665,0.004334280289643451,0.8817560496838674,0.9945376674827752,0.035448189875744156,-0.6760411822692576
0.9260017251127206,0.8740951430401933,0.009676373605443524,0.7664567591571448,0.7955708294145152,0.018544186068142204,-1.1380627689164124
0.6314422806520166,0.6313383130706559,0.10450928282473745,0.7170427775028364,0.7593950406748324,0.10339770959207735,0.3472928192067594
0.7354044375205007,0.6660178602091619,0.14791998328341033,0.6511574686304237,0.7051313575653066,0.13594880959684272,-0.18336690566612657
0.7007503852310055,0.6139985395014037,-0.05804050305615103,0.7005714502847321,0.7955708294145152,-0.030836644860937654,0.27743591761024006
0.7873855159547428,0.7873962751939306,0.0035773021947146906,0.7829280863752491,0.9040981956335666,0.03612297256768088,0.5990228020887846
0.9606557774022143,0.960794010886456,0.01876863659698609,0.7664567591571448,0.8317466181541996,0.03155350816120327,-0.6243236438538269
0.8047125420994896,0.7353769544861724,0.06866545276574064,0.7664567591571448,0.849834512524041,0.08509964528890501,-0.05217058992264408
0.8047125420994896,0.7180371809169201,0.7397378821236227,0.9805840129924858,0.8860103012637237,0.7115914653932429,0.7273648007085162
1.0126368558364562,0.9087746901786978,3.189965286324309,1.4911951567536845,1.103065033701825,3.1500405190525846,1.5258983022748682
1.4458125094551366,1.5330065386717922,2.0644770955720446,1.359424539008859,1.5009987098383453,2.0466477252288433,-0.409819343753424
1.3418503525866525,1.3942883501177712,2.120565797344696,1.6888510833709227,1.5190866042081865,2.181161597069451,0.9748922159427884
1.636409797047355,1.5850258593795503,0.9917991517501961,1.375895866226962,1.428647132358978,1.0302919028116186,-0.9830940129372421
1.3591773787314008,1.3596088029792666,0.3094766543574519,1.1288259579554154,1.2477681886605594,0.34792407865989994,-1.0166408029557912
1.0819449604154452,1.0648326523019709,0.21449571870084377,0.9311700313381773,1.0849771393319838,0.24014349435945037,-0.23976906009790133
1.0299638819812031,0.9781337844557083,0.057808338327927554,0.8488133952476603,1.103065033701825,0.09700280413257957,0.010803641634224722
1.04729090812595,1.0301531051634665,-0.022902231382279096,0.8158707408114547,1.030713456222458,0.014550067668980997,-0.8060874465894
0.8393665943889833,0.8394155959016874,-0.13442041014031347,0.7829280863752491,0.9945376674827752,-0.08606796397765482,0.5296565494614872
0.9953098296917094,0.960794010886456,0.1136649899179134,0.9311700313381773,1.0668892449621423,0.1557773015109311,0.5172772486235212
1.1512530649944341,1.1688712937174874,-0.1787546662100665,0.9641126857743829,1.2658560830304009,-0.10473257999000016,-0.17607822145815533
1.116599012704939,1.0474928787327187,-0.3098214191363037,0.8817560496838674,1.0668892449621423,-0.23779929864689167,-0.6123483473761974
0.9606557774022143,0.960794010886456,0.23711933263287577,1.0464693218648984,1.103065033701825,0.2834673200054241,0.9649903948439055
1.23788819571817,1.1688712937174874,-0.2524874431222783,0.9805840129924858,1.2115923999208766,-0.17430105250978367,-0.6033752482865524
1.0819449604154452,1.099512199440477,-0.30643903709329223,0.9805840129924858,1.2477681886605594,-0.21730180096289559,0.3230263504278648
1.1859071172839277,1.2729099351330024,0.08165455949375273,1.0464693218648984,1.2296802942907181,0.1352539443524226,-0.05217058992264408
1.1859071172839277,1.1168519730097293,-0.07256981971950656,1.0464693218648984,1.283943977400244,0.0005577712989736977,0.25617098164037105
1.2725422480076636,1.2729099351330024,-0.03324494292561617,1.1123546307373111,1.4105592379891352,0.05034965379413639,0.19169317692628382
1.3418503525866525,1.3075894822715084,-0.16527732213459123,1.0958833035192084,1.4105592379891352,-0.07588652626097135,-0.4750788041025246
1.220561169573423,1.1862110672867396,-0.32215682818136016,1.0629406490830027,1.356295554879611,-0.22562418903214335,-0.11355602205950559
1.2032341434286746,1.1862110672867396,-0.24946646902244532,0.9805840129924858,1.2296802942907181,-0.17084494934109734,-0.5443829745050778
1.064617934270697,1.0648326523019709,-0.2742665566745981,0.9805840129924858,1.1754166111811923,-0.19126505129225144,0.32390503178700514
1.168580091139181,1.2035508408559918,-0.3561278224635492,1.013526667428693,1.1754166111811923,-0.2697379636860442,-0.6702779435408823
0.9953098296917094,0.960794010886456,-0.47955567623709744,0.8652847224657646,1.121152928071668,-0.386001040661335,0.200917338320091
1.064617934270697,1.0474928787327187,0.5912783903066036,1.2111825940459309,1.2296802942907181,0.6355558044606596,0.8880184643514734
1.3245233264419056,1.4463076708255294,-0.017586803404839296,1.2935392301364463,1.428647132358978,0.06944628603514298,-0.05217058992264408
1.3245233264419056,1.3769485765485188,-0.25478777689809023,1.1782399396097238,1.338207660509768,-0.1648876967363254,-0.5971399014724811
1.168580091139181,1.1862110672867396,-0.01848719221699124,1.1123546307373111,1.3201197661399267,0.06264755596874044,0.4423152929719487
1.3071963002971587,1.2902497087022562,0.1731718529141545,1.161768612391621,1.2115923999208766,0.23869275541817778,-0.7804440160905308
1.099271986560192,1.0821724258712246,-0.29246395963475247,0.9641126857743829,1.1754166111811923,-0.21331739220579066,-0.48888000456527686
0.9779828035469611,0.9261144637479516,-0.09496920373348582,0.7335141047209391,0.9040981956335666,-0.06256321917750086,-0.369280168259963
0.8913476728232254,0.8740951430401933,-0.4147180681285922,0.7170427775028364,0.9945376674827752,-0.33911765215810874,-0.11635296021441684
0.8740206466784786,0.8394155959016874,-0.3919305226346011,0.7170427775028364,0.8860103012637237,-0.3221362586116178,0.01216606491309928
0.8913476728232254,0.8914349166094456,-0.48278906165959085,0.7005714502847321,0.9221860900034081,-0.40298889150596634,-0.5014471819650649
0.7700584898099944,0.7873962751939306,-0.7099942082041165,0.6017434869761138,0.8860103012637237,-0.6040449612583328,-0.1827269236381038
0.7354044375205007,0.7353769544861724,-0.5632825161285729,0.5358581781037011,0.7413071463049902,-0.4836009545959692,-0.7081521686400419
0.5621341760730284,0.5966587659321515,-0.7538794164479435,0.4699728692312884,0.7413071463049902,-0.6464375915159156,0.35130752683619765
0.6660963329415118,0.6660178602091619,-0.5913060815747435,0.6017434869761138,0.8136587237843566,-0.5016626580361614,0.34531527757740005
0.7700584898099944,0.7700565016246769,-0.6303280554125965,0.6182148141942166,0.8860103012637237,-0.5334250901780333,0.013107576935091576
0.7873855159547428,0.7700565016246769,-0.7815943166378357,0.6017434869761138,0.8860103012637237,-0.6662814535490633,-0.24752860752607495
0.7354044375205007,0.7180371809169201,-0.7190527793789436,0.5688008325399068,0.849834512524041,-0.6130045762196875,-0.2489650635378649
0.6834233590862586,0.7006974073476664,-0.5172993896046456,0.5358581781037011,0.6870434631954653,-0.4458617954957684,-0.7130112914453531
0.5101530976387871,0.4752803509473835,-0.49259731985557237,0.5523295053218039,0.6508676744557816,-0.4219296770957986,0.8964285942884356
0.7527314636652476,0.7527167280554247,1.8168029943932666,1.2276539212640336,0.8860103012637237,1.7595140165725967,2.6307780283621054
1.4631395355998835,1.3075894822715084,2.4864209721311274,1.4747238295355818,1.464822921098661,2.472763113999116,-0.6469272212930823
1.289869274152412,1.2902497087022562,1.1400129520207138,1.1288259579554154,1.2296802942907181,1.1097844150331568,-0.41713488644541724
1.1859071172839277,1.1688712937174874,0.13509063338963168,0.9641126857743829,1.121152928071668,0.1683714710501363,-0.7305220473612765
0.9953098296917094,0.9954735580249621,0.2552728127534378,0.914698704120073,1.030713456222458,0.2702930956468252,-0.11544257198333349
0.9779828035469611,0.8914349166094456,-0.12223723165978786,0.8323420680295575,1.0126255618526165,-0.07260998363251708,-0.3058582525925004
0.9086746989679723,0.9954735580249621,0.572490880762582,1.013526667428693,1.1392408224415096,0.5762658269301183,0.6521464735423531
1.099271986560192,1.0301531051634665,0.8074914493500173,1.161768612391621,1.2296802942907181,0.8262428735916898,0.5717000024239693
1.2725422480076636,1.2208906144252456,2.4508448244379193,1.7712077194614382,1.3743834492494524,2.5291753691816568,2.6303308454155627
2.0349313983765414,2.3132963492881595,2.7300867173039753,2.1006342638235016,2.0074597521939137,2.9556342361884687,-0.49546745802483605
1.8963151892185637,1.4636474443947816,1.2875477416465029,1.606494447280407,1.6818776535367623,1.3789598256800149,-0.72831497084904


==> pic/Before_setting/____________________/____________SVM/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.081124393057302,-2.0888682607605995,-0.8114925883164599,-2.160305410794657,-2.050866375045559,-1.064901407153716,-0.18579668792997475
-2.0950062425305793,-2.079075938304489,-0.10526776845612935,-2.067107189514119,-2.026375480882971,-0.563964636565274,0.9079413600265434
-1.975622337060389,-1.9951417458235405,-0.7488926456856481,-2.078071686135359,-1.9529027983952054,-1.011396377035369,-0.028108263886540915
-1.970069597271078,-1.9881472297834615,0.12115553463263044,-2.0369548238057096,-1.9572247208944857,-0.39384192509129445,-0.23755188134265287
-1.9908923714809947,-2.0091307779036987,-0.7059645498367302,-2.072589437824739,-1.9629872842268594,-0.9836913427375478,-0.3049566223252489
-2.0200442553748785,-2.0399066484800463,-0.8269150183491487,-2.0986301173001833,-1.9874781783894482,-1.0702546442077088,-0.36261982307722496
-2.0561370640054015,-1.986748326575446,-0.7801675826727731,-2.0369548238057096,-1.954343439228299,-1.0342567655512365,0.41267360738558856
-1.9964451112703063,-2.0231198099838563,-0.5962538528165442,-2.1123357380767334,-2.068154065042681,-0.9187903027498363,-0.9267651327515412
-2.1033353522145464,-2.0846715511365517,-0.3205642754828468,-2.179493279881827,-2.137304825031166,-0.7446519607691795,-0.6891333266537523
-2.178297339370247,-2.140627679457184,-0.5087710716863089,-2.127411920930938,-2.0739166283750543,-0.8598086662772384,0.44096809700978307
-2.1172172016878243,-2.1378298730411522,-0.991741035750036,-2.193198900658377,-2.1084920083692973,-1.189693970631281,-0.1295903793804666
-2.1241581264244633,-2.126638647377026,-0.9271614554674797,-2.2000517110466515,-2.111373290035484,-1.1491048507002801,-0.2445953276347891
-2.1449809006343803,-2.1658079372014685,-0.8980227811603175,-2.2411685733763007,-2.1747614866915956,-1.1341489977548347,-0.7771708758947509
-2.2296601824213758,-2.2287585815621793,-0.8248455138779346,-2.291879370249535,-2.1992523808541837,-1.0881508942163882,0.37746808042864477
-2.1769091544229195,-2.202179420609879,-0.7343483428603478,-2.163046534949967,-2.1661176416930346,-1.0151153302938474,0.8138744582263033
-2.071407098426007,-1.979753810535367,0.7827037070995061,-1.8683756882541476,-1.9197680592340562,0.09864072375785911,1.0601768426849358
-1.9325886036932276,-1.9447812303349719,0.8561775348861387,-1.8848224331860075,-1.8520579400786648,0.18159797564356842,1.1389184908321193
-1.7785000745398423,-1.7964974902852973,1.421720984113648,-1.509288423908544,-1.7353660325980962,0.7653436960994603,2.9165642169765156
-1.38286736455142,-1.2733076904873877,4.896955624575454,-1.3845672748419418,-1.5019822176369588,3.5546991401289723,-0.9303959688464122
-1.507804009810922,-1.5181157518901527,3.82395478679046,-1.4270546992492457,-1.4155437676513523,2.7731695869957984,1.0566298748771163
-1.3481627408682253,-1.3992089792088098,1.900301595952139,-1.3598971574441523,-1.3593587751607086,1.237398412847198,0.4858624074775146
-1.2662598289758857,-1.277504400111435,1.5687071540381143,-1.316039170959193,-1.4602036334772492,0.9785751548468299,-0.6387243895499237
-1.3509391107628808,-1.3054824642717515,1.2073719301264814,-1.3448209745899466,-1.2887673743391297,0.6901220777880201,0.5335432526376435
-1.2620952741339022,-1.201963626878582,2.5063416016560605,-1.0227388863410283,-1.1144498335348234,1.9720594666662212,2.0152476583380468
-0.949753660985148,-0.96275117830788,3.5976572972489573,-0.6088291388892252,-0.9329290885650503,3.253905261769694,2.9198917598043854
-0.47082985415705797,-0.5542714415672662,3.5944028345724512,-0.3566457166007103,-0.7254768085995953,3.27989291237726,-1.113026398927849
-0.6540702672043271,-0.720740923321147,1.2684852188009248,-0.6129408251221903,-0.6678511752758569,1.0377809393131572,-0.19478349854761742
-0.6748930414142439,-0.7361288586093208,1.833174933243473,-0.7431442224994134,-0.7370019352643425,1.5326883358175067,-0.5397829535398104
-0.7540195834119283,-0.715145310489083,1.0948381311632436,-0.8404541300129157,-0.9314884477319572,0.788333272090868,-1.3304512493591847
-0.9636355104584262,-0.9823358232201014,0.476120484855576,-1.0049215793315132,-0.9718263910585726,0.1901369195740894,0.4235380238333649
-0.8845089684607418,-0.8956038243231221,-0.06259771876025987,-0.9487285341476597,-0.8695408919089392,-0.2614747798221149,-0.04658392724593057
-0.8803444136187583,-0.8886093082830425,0.43739815615783506,-0.7637026536642377,-0.8839473002398729,0.24212845589337414,1.073315745731233
-0.6943276306768331,-0.7627080195616207,1.0230576510177596,-0.34568121997946977,-0.6347164361147083,0.947040220455392,2.134424387665379
-0.3222940647929838,-0.3878019598133862,0.25520730161200894,-0.47451405527903806,-0.43014543781543957,0.16750222411654792,-0.24862827682953725
-0.35422231858152364,-0.43956137850997046,0.14105846752173187,-0.37172189945491496,-0.37972300865716896,0.06873900977056434,-0.7202246612141211
-0.47082985415705797,-0.4535504105901287,-0.2799958255508591,-0.5211131659193068,-0.40565454365285086,-0.36671070837207465,-0.07225298412639772
-0.47082985415705797,-0.5067087324947295,-0.40892518382047083,-0.5896412698020554,-0.5122619653017657,-0.5055247850766811,-0.06436833704457011
-0.46944166920973046,-0.46474163625425485,-0.23660298986411274,-0.3607574028336744,-0.40853582531903815,-0.3086123042335137,0.16422413193331234
-0.427796120789896,-0.3654195084851329,-0.006818667727190175,-0.4690318069684183,-0.4503144094787478,-0.09895064005032306,0.25621972388253167
-0.3694923530021293,-0.42976905605385984,0.666907742589522,-0.11131510470046888,-0.29184391783846925,0.6755504963876127,0.8560526345644358
-0.20291015932279338,-0.19755112352323745,-0.01208229572469491,-0.3333461612805755,-0.3105722486686843,-0.07930979678326418,-0.800059870888614
-0.33756409921358943,-0.3878019598133862,-0.32817471128021464,-0.4155798859398742,-0.39124813532191727,-0.39630574227551363,0.24304376130719815
-0.28064851637315025,-0.2926765416683118,-0.2620391512091277,-0.37172189945491496,-0.3249786569996189,-0.3357273848996779,-0.8256427405311055
-0.41807882615860137,-0.39759428226949683,-0.46361556252625175,-0.5293365383852369,-0.443111205313281,-0.5517449817126957,-0.8763224659287525
-0.5610618757333645,-0.5696593768554399,0.36808259448923125,-0.6650221840730797,-0.6822575836067916,0.17947862007669815,-1.123136329680858
-0.7429141038333061,-0.6619869885844832,-0.23484031639080202,-0.7609615295089274,-0.6520041261118291,-0.3768481203479182,0.010886238992002212
-0.729032254360028,-0.7808937612658264,-0.009623796306348187,-0.6348698183646695,-0.7686960335923981,-0.1336569722444904,1.2211261766296297
-0.5124754025768925,-0.35143047640497566,-0.0801050590046433,-0.48273742774496725,-0.5713282394585972,-0.19561803688149584,-1.0974748432922063
-0.6915512607821781,-0.6689815046245619,-0.06708078924008586,-0.7952255814503018,-0.8191184627506687,-0.24772481368562738,-1.3148837701357874
-0.901167187828675,-0.7808937612658264,0.7134176731001566,-0.9048705476627004,-0.9991985668873486,0.3834617822873596,-0.9394194077021213
-1.0413738675087822,-1.024302919460575,0.2644520297120167,-0.825377947158711,-0.9041162719031811,0.06986835393363079,2.120559376290332
-0.6971040005714891,-0.650795762920357,-0.10205952300106488,-0.6403520666752902,-0.6548854077780165,-0.24293794881426395,-0.17935223108320822
-0.7151504048867499,-0.6955606655768627,0.16022320867947595,-0.5485244074724066,-0.5914972111219055,0.05480086874596044,1.3581091196895867
-0.47499440899904155,-0.4171789271817181,0.9020096128156311,-0.2607063711648616,-0.4762459444744297,0.8639576580004413,1.1902883424277209
-0.25288481742659397,-0.2912776384602963,-0.16368248492307155,-0.42517382048345903,-0.4258235153161591,-0.24797014205029755,-1.6092664993028671
-0.5346863617341368,-0.5276922806149662,-0.19166958012931623,-0.64583431498591,-0.650563485278736,-0.32798875262799626,-0.7347063139337975
-0.6499057123623436,-0.6591891821684511,-0.37119909300713566,-0.6444637529082543,-0.6750543794413247,-0.49302671117385805,0.19709361272295378
-0.6040956091005265,-0.7081507944490044,-0.7457806861085867,-0.6581693736848042,-0.587175288622625,-0.8443701012292031,-0.0398960972911297
-0.5985428693112155,-0.6661836982085307,-0.34856934405298545,-0.6239053217434298,-0.7110704002686608,-0.47448193288906026,-0.7510138121772527
-0.7151504048867499,-0.7347299554013043,0.17509873492510702,-0.5636005903266113,-0.6678511752758569,0.05572403324800249,1.5648088456745561
-0.4402897853158466,-0.47313505550234997,-0.13184395459670142,-0.47451405527903806,-0.4676020994758687,-0.2344375758445378,-0.7542646310798395
-0.5610618757333645,-0.5151021517428236,-0.33147410736645544,-0.5101486692980671,-0.5093806836355793,-0.4166092701749127,0.7058820122001851
-0.4264079358425685,-0.4339657656779074,-0.6313738058652612,-0.5211131659193068,-0.43446736031472005,-0.7149560269257768,-0.5726520699800833
-0.5152517724715475,-0.5696593768554399,-0.24201040477276883,-0.39776257893035916,-0.46616145864277553,-0.3084610508901056,0.9773686637445663
-0.3320113594242784,-0.336042541116802,0.407924406995222,-0.4457322516482835,-0.41285774781831863,0.31082267717003115,-1.1938642693171166
-0.5346863617341368,-0.6913639559528151,0.22723817976965818,-0.5238542900746171,-0.641919640280175,0.12067332635838145,0.3826848447774804
-0.4555598197364523,-0.5011131196626664,0.27859193184970377,-0.2744119919414116,-0.3653166003262354,0.25022860876641406,1.39791578401928
-0.19596923458615478,-0.2213324780595063,-0.16345525025098415,-0.3566457166007103,-0.4013326211535714,-0.23403108472023146,-1.660932380319734
-0.4902644434196472,-0.48572518437449264,-0.4363807809801382,-0.5238542900746171,-0.506499401969392,-0.5338464001935886,-0.4046340136214252
-0.548568211207415,-0.5570692479832982,-0.471668913362434,-0.6705044323836995,-0.6750543794413247,-0.6030170751336493,-1.3526859391049464
-0.7706778027798625,-0.7836915676818574,-0.5477989475702464,-0.8500480645565006,-0.7845430827564258,-0.6844337306538584,-0.4902714243865032
-0.8400870501462523,-0.852237824874632,-0.5882762468710578,-0.9295406650604899,-0.8335248710816033,-0.7324358952765727,0.03797125502207645
-0.8220406458309906,-0.8102707286341574,0.005712618341991221,-0.470402369046073,-0.7168329636010343,-0.10837206895944992,2.9182247449757
-0.33062317447695083,-0.18635989785911128,1.3585959624947925,0.06411684123936713,-0.07574779287445328,1.5322215967808839,2.9230631374602534
0.21076895498088946,0.46552899707625217,2.266063402628503,0.49310277154537474,0.17924563458308498,2.5778275076225152,-0.5260570011477476
0.1205369334045829,0.22631654850555022,1.0691631808407809,0.08193414824888216,0.16916114875143085,1.2193525168393262,-0.08643115576193423
0.11776056350992786,0.12139880790436519,2.94527168893286,0.2436604734121692,0.14467025458884317,3.3429475087398854,0.6866386923003133
0.2662963528740021,0.20952971000936096,1.636055916172041,0.15046225213163092,0.025097065442086886,1.8342493556441524,-0.3696865810463911
0.20660440013890688,0.24170448379372395,0.8946739127234989,0.19843192484955524,0.09568846626366571,1.0257327283265114,-0.6870640458422893
0.08444412477406048,0.05844816354365378,0.4211874657372272,-0.0030407005657259517,0.052469241270862936,0.47147398332190055,-0.6143619318192918
-0.02105793122285176,-0.08284106046594178,1.6883391479277434,0.027111665142683348,-0.021003441216903222,1.8402896896161363,0.7559105393636717
0.1371951527725171,0.04306022825548005,0.9618172649843519,0.2381782251015494,0.09568846626366571,1.1433998268983063,0.8467162274798972
0.3176591959251302,0.3158463538185615,1.3773935335044178,0.5958949273694979,0.2930562603974666,1.7713604966117071,1.5943417084486529
0.6549881381257846,0.9257681525134503,1.5879014228651127,1.134525823887903,0.8880409244650576,2.4131771025588615,2.922708046637538
1.2949413988438985,0.9607407327138454,2.888036795424383,1.0783327787040495,0.9024473327959921,3.8735476936035154,-2.068381766495531
0.8257348866471032,0.6333973820381477,1.1425843723474385,0.8247787943378789,0.7338923553240595,1.6006880366443217,-0.7683022939548487
0.6730345424410463,0.6935502199828281,0.6967101475490525,0.8974185844535928,0.8203308053096661,1.1162805619030416,1.1197691239607714
0.9284605727493603,0.9341615717615455,0.8990581297019083,0.9632055641810312,0.9615136069528227,1.3986528831980476,0.5819232510683329
1.0742199922187794,0.9523473134657503,0.5724833915611139,1.2482824763332658,1.0897306410981389,1.053183692255021,0.36063325398854484
1.1727811234790522,1.2251334390288318,0.16891718155730573,1.2085361760812716,1.3274363785585563,0.5683560994099764,0.023908045022595827
1.1949920826362974,1.1999531812845474,0.740507383923412,1.3154400181383599,1.1199840985931013,1.2637726015804136,-0.6653438391984027
1.0575617728508453,1.0936365374753467,-0.07173075524178393,1.0975206477912183,1.1257466619254748,0.2200329217252392,0.09888105079977398
1.0964309513760238,1.1006310535154253,-0.418665463239268,0.9988401782000602,1.0623584652693638,-0.23658795991278106,-0.8926725259648105
0.9090259834867711,0.9103802172252766,-0.20617665241512195,0.9494999434044812,0.9053286144621785,-0.000502920010693126,-0.31594289907051465
0.8548867705409869,1.1915597620364522,0.4881973015805826,1.1783838103728623,1.1127808944276345,0.9449948070290349,1.7294760018282083
1.2519076654767365,1.1509915690039942,0.02362564308569453,1.0687388441604646,1.0897306410981389,0.32679948653946184,-0.9695029679890441
1.0422917384302397,1.032084796322651,-0.5542539528315765,1.1098557064901136,1.135831147757129,-0.38719492634194386,0.06863788108448103
1.0742199922187794,1.0796475053951886,-0.702626639399288,0.9357943226279313,1.1127808944276345,-0.5943735915494583,-0.5051392222413446
0.9756588609585058,0.9285659589294825,-0.5714210829736822,0.8754895912111127,0.9442259169557018,-0.44789832065422586,-0.19598229509218512
0.9478951620119496,0.9523473134657503,-0.5038296804271879,0.9974696161224056,1.0609178244362707,-0.33897589878458034,0.343960810314404
1.040903553482912,1.0041067321623356,-0.4553645046872364,1.134525823887903,1.0522739794377098,-0.26126488624188066,0.4485372364310241
1.158899274005775,1.1244124080516942,-0.5557765535157329,1.175642686217552,1.206422548578708,-0.3855983233724532,-0.39744946248086255
1.0839372868500732,1.0880409246432827,1.0864214616140628,1.5374710747184654,1.271251386067912,1.8799475370999816,2.3387168384445802
1.6336585259918806,1.5063129838400073,0.6099886667608952,1.3620391287786295,1.3187925335599964,1.1665141840821922,-1.2892910092933172
1.333810577369077,1.303472018677717,0.5104303527173599,1.1372669480432134,1.0580365427700833,0.9465333246466052,-0.7829171440631033
1.1658401987424136,1.1132211823875682,-0.2889825074978184,0.9577233158704114,1.0321050077744016,-0.07614150070433877,-0.6497990245227521
1.032574443798945,0.927167055721466,0.7670835700639841,0.9933579298894405,0.7223672286593122,1.1649427076263263,-2.0414205642785115
0.5869670757067224,0.5550588023892635,0.2090080535343979,0.7233572005914105,0.674826081167229,0.462706171066295,0.5055992730896794
0.7091273510715688,0.827844927952344,0.08200312901314218,1.0413276026073648,1.0032921911125323,0.39996625308075573,1.7637531054017372
1.1047600610599908,1.0922376342673303,0.4384264893349086,1.4511256638262027,1.1041370494290734,0.9699276018858151,1.5605197530031352
1.4781818118911676,1.5230998223361976,-0.17600707730747286,1.4799074674569572,1.5046352010290498,0.17300268323370016,0.18100188014195406
1.5392619495735904,1.551077886496513,0.13038999223898448,1.3990443048753132,1.3490459910549586,0.5316744942229936,-1.0025751833231225
1.3129878031591602,1.3188599539658905,-0.14624061907573024,1.1523431308974181,1.1300685844247553,0.11953559034789456,-1.4447619459786518
0.989540710431783,0.9383582813855931,-0.6033815754121896,0.793255866551814,0.981682578616131,-0.4869892102620015,-0.6217127012702665
0.8659922501196101,0.8432328632405177,0.07253886911128732,0.7082810177372059,0.7007576161629108,0.29503674820813436,-1.3866877703059168
0.5758615961281002,0.5494631895572004,0.00396535060916099,0.46295040583696545,0.4716957237010534,0.15034571022384044,0.02641774221192074
0.5966843703380169,0.6529820269503689,-0.07188866408170907,0.5369607580303339,0.3362754853902704,0.029702958692643482,-1.6523535312791393
0.2621317980320185,0.26828364474602384,-0.40982513582687347,0.42457466766262597,0.414070090377316,-0.32713935734114136,0.9591040760195072
0.46897135518385946,0.4669279002842677,-0.7566930856156087,0.31904138768319246,0.39534175954710093,-0.7408901935852072,-0.6410122569685583
0.35097563466099757,0.36620686930713026,-0.2784552515028089,0.22173148016969005,0.2642434437355984,-0.23531164379885597,-1.2249855125045641
0.11637237856259935,0.11440429186428659,-0.6081368139738379,0.09563976902543211,0.22678678207516825,-0.594342069448975,0.4172417544991152
0.21215713992821797,0.16756261376888637,0.0033247285675134628,0.5602603133504688,0.32330971789242896,0.15509626177060734,2.2939575544392232
0.6827518370723409,0.6361951884541797,-0.4692296711196879,0.6822403382617617,0.5322026386909781,-0.3855839838213937,-1.5147463560617906
0.3731865938182418,0.381594804595304,-0.570008890096303,0.24777215964513427,0.3348348445571762,-0.5398115765786601,-0.9081759631642468
0.20243984529692335,0.20113629076126585,-0.606083999054811,0.05863459292874735,0.04814731877158245,-0.6208180479256508,-1.4145989551480578
-0.06409166459001375,-0.011496996857136238,-0.7538507264969562,0.15183281420928563,-0.18091457369027494,-0.7556775072801547,1.8015818905597445
0.29128368192590237,0.2892671928662616,-0.8478616901558041,0.28751845989712843,0.3391567670564567,-0.8424464812299723,0.4237121857766844
0.39123299813350354,0.37599919176324087,-0.8778849107288884,0.36564049832346207,0.458729956203213,-0.8689937506567732,-0.08580522334877862
0.3884566282388475,0.451539964996094,-0.703525307593984,0.42320410558497124,0.414070090377316,-0.6662690183834254,0.25314809752387235
0.45508950571058226,0.4935070612365676,-0.7456343315740219,0.3519348775469121,0.4284764987082506,-0.7224604404567855,-0.2264973864164164
0.4231612519220424,0.4263597072518096,-0.9470528340512208,0.3834578053329771,0.5278807161916976,-0.944485414059864,0.24457486613560755
0.4884059444464487,0.486512545196489,-1.0821663133120472,0.36838162247877243,0.5019491811960157,-1.1030236492547407,-0.5725335778854274
0.384292073396864,0.4585344810361726,-0.9568200735158588,0.3258941980714679,0.47457700536724073,-0.9610407056851237,0.04985539434305447
0.40927940244876426,0.4095728687556204,-0.7258405226799907,0.3560465637798772,0.4284764987082506,-0.6965094334545627,-0.05198427961897694
0.4134439572907478,0.39558383667546215,-0.35267625770274585,0.3395998188480179,0.44144226620609106,-0.26956861263889836,0.1505518817988385
0.45925406055256485,0.4585344810361726,0.025458926202874228,0.7493978800668547,0.5653373778521268,0.22846847684994825,2.0522092062613475
0.8993086888554764,0.6921513167748115,0.6619085798035993,0.8590428462792533,0.5970314761801823,1.026397376423231,0.20933919954871583
0.9617770114852277,0.7718887996317122,-0.40070236983900304,0.8617839704345628,0.9456665577887949,-0.22668706605440472,-0.09705010121224934
0.9562242716959166,1.0097023449943987,-0.48632234018280446,0.9481293813268266,1.0609178244362707,-0.32678845243339555,0.3248298725584921
1.0450681083248956,1.0488716348188412,-0.4174920593393365,1.013916361054265,1.0176985994434669,-0.22943420747143423,0.0440874999427186
1.0714436223241235,1.075450795771141,-0.750641197230185,1.0755916545487392,1.0465114161053362,-0.6360408432451198,0.610888135933482
1.2269203364248362,1.2335268582769268,-0.9508002804231028,1.2277240451684415,1.3519272727211449,-0.8812378621857948,0.4167428051653201
1.3407515021057157,1.3426413085021585,-0.7154930003239204,1.3935620565646936,1.3692149627182668,-0.5560504261210198,0.2504595463076952
1.417101674208745,1.4699415004315968,-0.8235617021712262,1.3154400181383599,1.3072674068952481,-0.7155449181598862,-1.2274302425053916
1.1408528696905134,1.2754939545174004,-0.28525945354836385,1.175642686217552,1.2107444710779882,-0.043105674198501295,-0.18093609201569022
1.1158655406386129,1.1188167952196313,-0.8560601117148444,1.1112262685677683,1.2597262594031648,-0.7658943463095754,0.38830363553737707
1.2213675966355253,1.1915597620364522,-0.7786282924364296,1.1221907651890088,1.2366760060736701,-0.672798307658555,-0.5317982014428486
1.1144773556912855,1.0502705380268567,-0.7130255142236267,1.1276730134996287,1.2323540835743898,-0.5834730405656082,0.2732344315053445
1.1936038976889698,1.2055487941166105,-0.8905766732614084,1.0961500857135635,1.1487969152549704,-0.8255210525517753,-0.94109531581417
0.9923170803264391,1.0264891834905878,-0.9859754373752082,0.954982191715101,1.0349862894405888,-0.9513160005383532,-0.4918917845260679
0.8979205039081489,1.0097023449943987,-0.8159872131016461,0.8494489117356685,0.937022712790235,-0.74831108716532,-0.05347624615737345
0.9020850587501325,0.9061835076012291,-0.9129149969581358,0.7946264286294696,0.9715980927844768,-0.8686796361090057,-0.284922595614216
0.8548867705409869,0.8152547990802023,-1.0916601008831563,0.8042203631730546,0.9471071986218881,-1.0859059889000366,0.3309311246186894
0.9437306071699659,0.9089813140172611,-1.0148881608219897,0.8055909252507092,0.9586323252866363,-0.9948369862185737,-0.5881823687116
0.8285112565417592,0.8810032498569448,-1.0605520594179034,0.7822913699305745,0.9600729661197296,-1.0483756400432793,0.35152513540356484
0.9215196480127217,0.9257681525134503,-1.089323563576947,0.8754895912111127,1.0681210286017375,-1.0810609922983128,-0.1595673588954603
0.9020850587501325,0.8949922819371029,-0.9008471669150762,0.8083320494060187,0.9788012969499447,-0.8536947290586273,-0.30368756133373
0.8507222156990034,0.8530251856966283,-0.7915947906741853,0.8069614873283639,0.9672761702851963,-0.7196226099758792,-0.24245375259961255
0.8132412221211535,0.8068613798321072,-0.9260098763665622,0.684981462417071,0.8894815652981507,-0.892322039657908,-0.29414542456101506
0.7646547489646804,0.7998668637920285,-0.8351160075316024,0.694575396960656,0.864990671135563,-0.7824874588900023,-0.08502725656456143
0.7618783790700253,0.7998668637920285,-0.6713016337556014,0.8028498010953988,0.9427852761226087,-0.5732315822039301,0.34947800248614364
0.8534985855936594,0.8320416375763915,-0.9511700181946349,0.779550245775265,0.9672761702851963,-0.9146917449424699,0.11677935475332815
0.8951441340134929,0.830642734368376,-0.7368017070318676,0.9659466883363416,1.0061734727787197,-0.6310397169383096,0.6102539437325933
1.0464562932722232,1.134204730507805,-0.9257646683305809,0.986505119501166,1.0421894936060556,-0.8780775918958892,-0.6905680081773227
0.9062496135921161,0.798467960584013,-0.7437086140139592,0.9179770156184173,0.973038733617571,-0.6503724768424319,0.06527054283636642
0.9367896824333274,1.0236913770745568,-1.0933072313028633,0.8631545325122184,1.0493926977715224,-1.086527580247002,-0.20914750535253382
0.9062496135921161,0.9089813140172611,-0.7649094805385429,0.8261493564155337,0.901006691962899,-0.6934793225997875,-0.5973428143478656
0.7896420780165807,1.1356036337158204,0.20669719246232265,1.2729525937310553,1.0753242327672043,0.5831363668948087,0.6212808413765737
0.9409542372753109,0.9341615717615455,-0.04018750160795678,0.7850324940858848,0.7598238903197413,0.16542339933083183,-1.4590007156753408
0.6313889940212118,0.5620533184293421,-0.13171557342603057,0.4369097263615212,0.5610154553528462,-0.0030210536360441276,-1.0112371511106644
0.4314903616060095,0.4319553200838727,-0.6631032121965611,0.34097038092567256,0.3737321470506995,-0.6373100793589238,-1.0685772773671305
0.22603898940149514,0.2235187420895182,-0.923699015294487,0.1326449451221159,0.29737818289674706,-0.9402655862391927,-0.23241882112507906
0.19411073561295625,0.22631654850555022,-0.5687250783895945,0.08193414824888216,0.1821269162492723,-0.5630534029168891,-0.7653715600187339
0.056680425827504155,0.045858034671512095,-0.39078749202809354,-0.07019824237082001,0.025097065442086886,-0.4008001569621981,-0.7244658551414199
-0.06964440437932483,-0.07444764121784665,-0.5575559165412307,-0.1853254568938384,-0.08583227870610739,-0.590909353983155,-0.5558240835861689
-0.16126461090295988,-0.16677525294689,0.09114258455319979,-0.2826353644073408,-0.3321818611650857,0.019956994994133517,-1.2414564901358274
-0.3792096476334239,-0.35702608923703877,-0.030480601293534023,-0.3593868407560197,-0.2399808478471055,-0.0790517643700893,0.2997422969419457
-0.31257677016168917,-0.3178567994125962,-0.5344421705736514,-0.3991331410080139,-0.37972300865716896,-0.6072869568855536,-0.9678601651358504
-0.47499440899904155,-0.4185778303897337,-0.6524283178552801,-0.537559910851167,-0.4546363319780283,-0.7399767003129769,-0.49046979854745004
-0.548568211207415,-0.5612659576073458,-0.6230277459599494,-0.6677633082283891,-0.551159267795289,-0.722879362328076,-0.23230710349871275
-0.5763319101539702,-0.5878451185596456,-0.5014507773346571,-0.5403010350064764,-0.4820085078068033,-0.5951112929770183,0.5311768610877867
-0.47221803910438553,-0.4339657656779074,-0.3550988103933047,-0.5005547347544823,-0.35667275532767445,-0.4367815079990723,0.061821336159395196
-0.4486188949998137,-0.4619438298382238,-0.6304777052939787,-0.5923823939573659,-0.5093806836355793,-0.7266632198942342,-0.8888145039461371


==> pic/Before_setting/____________________/____________SVM/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2101103916912663,-1.1723314137454965,-0.6467241725113587,-1.192695218749115,-1.152186649054099,-0.5874125911979,-0.03400939431881525
-1.2101103916912663,-1.195854906063287,-0.5794913190029103,-1.2041442492363341,-1.2127016295275637,-0.5473442802295453,0.641089023421467
-1.1395027690842137,-1.1488079214277063,-0.5837367132472284,-1.112552005338584,-1.091671668580634,-0.5467502378902003,0.6281478396948162
-1.068895146477161,-1.1017609367921253,-0.5705584052271375,-1.1240010358258026,-1.1037746646753273,-0.5398050929726189,-0.5754284492986107
-1.1277348319830378,-1.1135226829510207,-0.6303385318904272,-1.1697971577746775,-1.1400836529594058,-0.576910203594913,-0.14401746982108235
-1.1395027690842137,-1.1723314137454965,-0.6629713309864375,-1.1697971577746775,-1.127980656864713,-0.5961220206282417,0.07635014468345913
-1.1277348319830378,-1.1252844291099158,-0.6671873719732738,-1.14689909680024,-1.091671668580634,-0.5984519628187869,-0.14401746982108235
-1.1395027690842137,-1.1370461752688112,-0.646439772061091,-1.2041442492363341,-1.152186649054099,-0.5872839618130432,-0.3650880113256285
-1.1748065803877397,-1.1370461752688112,-0.5450161790084223,-1.1354500663130216,-1.0795686724859412,-0.5238796769337134,0.8574108820092132
-1.0806630835783362,-1.1017609367921253,-0.6401511301781978,-1.14689909680024,-1.091671668580634,-0.5817748118763131,-0.25125804656857065
-1.104198957780687,-1.1370461752688112,-0.6578248569668903,-1.158348127287459,-1.0795686724859412,-0.5926892733951328,-0.14332121617866295
-1.1159668948818626,-1.0782374444743348,-0.5766442487155623,-1.1240010358258026,-1.0553626802965552,-0.5423468081095718,0.18530829271427116
-1.0924310206795118,-1.1017609367921253,-0.6289490139107016,-1.1354500663130216,-1.067465676391248,-0.5748847651176257,0.0749575952954178
-1.0806630835783362,-1.0899991906332303,-0.5920611013806736,-1.158348127287459,-1.1884956373381779,-0.5554730240692088,-1.4461256339422275
-1.2336462658936171,-1.2546636368577635,-0.6234058795383841,-1.2842874626468652,-1.224804625622257,-0.5753232635324671,-0.14726360975393113
-1.2454142029947923,-1.231140144539973,-0.6672424256384174,-1.2842874626468652,-1.2369076217169497,-0.6011614100704661,-0.26126291871165147
-1.2689500771971431,-1.2546636368577635,-0.6685473410071345,-1.2842874626468652,-1.224804625622257,-0.601673565362716,0.19474912030178812
-1.3395576998041958,-1.3134723676522393,-0.6307207765323009,-1.3415326150829594,-1.3337315904744935,-0.5816389449681899,0.4327816287583619
-1.2924859513994942,-1.2781871291755538,-0.6398790580960724,-1.3186345541085218,-1.2853196060957217,-0.5861345275190186,0.19627417706592545
-1.2689500771971431,-1.2664253830166583,-0.6969338978758328,-1.3186345541085218,-1.2490106178116425,-0.6187905591904992,0.08036986299148388
-1.257182140095968,-1.2546636368577635,-0.6637449523947346,-1.2957364931340842,-1.2369076217169497,-0.5989746728324669,-0.03400939431881525
-1.257182140095968,-1.2664253830166583,-0.6785522357461412,-1.3300835845957404,-1.2853196060957217,-0.608693020545223,-0.7180200023922975
-1.3277897627030202,-1.3487576061289246,-0.7090013481738915,-1.3186345541085218,-1.2974226021904143,-0.6259177353573157,0.3149051077792741
-1.2924859513994942,-1.3017106214933438,-0.6221089873933786,-1.352981645570178,-1.3579375826638795,-0.5779193354847849,-1.070285465550146
-1.3983973853100728,-1.3958045907645056,-0.6804647635447308,-1.433124858980709,-1.3821435748532656,-0.6113419163652694,-0.15271226616662237
-1.4101653224112485,-1.407566336923401,-0.7065161709365633,-1.4216758284934905,-1.3579375826638795,-0.625690607804256,0.20421498987229583
-1.3866294482088977,-1.407566336923401,-0.6250207000766476,-1.4674719504423657,-1.4063495670426513,-0.5811158077395948,-0.3888984598089953
-1.4219332595124237,-1.4310898292411915,-0.6125074064121714,-1.4789209809295842,-1.4426585553267302,-0.5749477667524475,-0.3925824293469609
-1.4572370708159503,-1.4663750677178768,-0.6599637309953948,-1.5132680723912406,-1.4547615514214234,-0.6015142267645556,-0.2755655880790328
-1.4807729450183011,-1.4781368138767723,-0.38099598162235804,-1.5132680723912406,-1.4668645475161162,-0.4491969811233945,-0.2772666880350907
-1.5043088192206522,-1.5016603061945628,-0.469301342988582,-1.5590641943401158,-1.5757915123683526,-0.5018955743607628,-0.8914482239428472
-1.58668437892888,-1.6192777677835144,-0.6794235056576611,-1.6277583772634283,-1.5999975045577386,-0.6142031003026506,-0.28522783582944145
-1.6102202531312308,-1.642801260101305,-0.6146730245197148,-1.685003529699522,-1.6484094889365106,-0.5818404396263479,-0.5401271336259378
-1.6572920015359327,-1.6663247524190954,-0.6562568059522145,-1.6621054687250845,-1.6605124850312039,-0.6031305441349818,-0.5476530479650771
-1.7043637499406343,-1.7604187216902571,-0.5816342372580012,-1.8109428650589283,-1.8420574264515983,-0.5697124490111051,-1.3375013078173474
-1.8220431209523889,-1.7957039601669431,-0.5876325428096693,-1.7994938345717097,-1.8057484381675195,-0.5718389112506518,0.5078343030570452
-1.774971372547687,-1.7839422140080474,-0.7004889035041798,-1.7765957735972722,-1.7452334576940545,-0.6271589580323482,0.2327283331538574
-1.7514354983453362,-1.7251334832135716,-0.6485672309339082,-1.730799651648397,-1.7452334576940545,-0.6008376691208875,-0.16635627442498516
-1.7632034354465114,-1.7016099908957814,-0.7186072995289905,-1.7536977126228346,-1.7210274655046685,-0.6362254134802069,0.3645583253855407
-1.7278996241429854,-1.7251334832135716,-0.7120019033831385,-1.7765957735972722,-1.7573364537887477,-0.6332231229694213,-0.2966902742253636
-1.7514354983453362,-1.7251334832135716,-0.7122954359579562,-1.7651467431100532,-1.7331304615993617,-0.6330865147177691,-0.03400939431881525
-1.7514354983453362,-1.7839422140080474,-0.7016237004384249,-1.7994938345717097,-1.7936454420728263,-0.6283771487974031,-0.16635627442498516
-1.7632034354465114,-1.7604187216902571,-0.7138478319019751,-1.7765957735972722,-1.7331304615993617,-0.6338963759800701,0.09884651224930144
-1.7514354983453362,-1.7486569755313621,-0.6297189824691787,-1.7079015906739596,-1.7089244694099757,-0.5903783297031617,1.0247656465305675
-1.6572920015359327,-1.6663247524190954,-0.6655690942735737,-1.6621054687250845,-1.6484094889365106,-0.6077204657911641,-0.03400939431881525
-1.6572920015359327,-1.6545630062602004,-0.704924767774824,-1.673554499212303,-1.6242034967471246,-0.628086378787149,-0.03400939431881525
-1.6572920015359327,-1.6545630062602004,-0.6633709266649559,-1.6621054687250845,-1.6121005006524318,-0.6062036266702163,0.351223345915884
-1.621988190232406,-1.6075160216246196,-0.6204500065099704,-1.5819622553145534,-1.5878945084630458,-0.582182198993225,0.7279583051159829
-1.5513805676253538,-1.583992529306829,-0.19393158545873773,-1.3758797065446156,-1.5757915123683526,-0.3424934970899512,1.4570353124888589
-1.4101653224112485,-1.06647569831544,-0.5017543044604207,-1.1354500663130216,-1.0069506959177834,-0.49584244162061314,3.420244176452293
-1.068895146477161,-0.6900998212307934,0.07266487478657357,-0.7690810907220214,-0.6196548208876085,-0.09009020079766886,3.431072557551887
-0.6923211592395472,-0.27843870566946094,-0.2940779856636444,-0.36836502366936463,-0.1960499575733544,-0.30505670434671694,3.4104029981879886
-0.2804433606984069,0.18026939452745233,-0.046538573387949526,0.07814716533216721,0.2759668901196716,-0.0656307773116184,3.456039550242668
0.1785061862474352,0.6507392408832612,6.983715055748021,0.5475574153081366,0.03390696822581199,5.840939804708054,-0.19656250353156982
0.15497031204508482,0.18026939452745233,2.779652872372129,0.536108384820918,0.2759668901196716,2.457326634367191,3.3957459241773194
0.6492236702944529,0.8977359102200605,5.8091633089294685,0.8795792994374807,0.40909984716129466,5.140515950593818,-2.039705016056881
0.3314893685627157,0.18026939452745233,3.7922747651140862,0.51321032384648,0.2759668901196716,3.2643142355422223,0.833497210212744
0.46093667667564586,0.3449338407519849,5.757483246283003,0.8681302689502621,0.34858486668782895,5.266639895886002,2.735548034361801
0.8845824123179609,0.8271654332666887,2.1370838438529556,1.326091488439012,0.9053226870437056,2.244062619949959,3.4558550380066357
1.4612113302755574,1.9445313183617337,2.454916415032687,1.9328901042616067,1.8493563824297576,2.955992954934085,3.394369617869739
2.0849119966378558,2.6972830725310266,8.902476638243781,2.6083829030075134,2.006695331660766,10.960523052841992,3.4378979425720755
2.7792202856072064,2.4738098955120185,6.307783375692919,2.6541790249563886,2.285064241838705,7.754474160019628,-2.2263375119908813
2.296734864459013,2.3679541800819615,3.8277001678974503,2.207666835954857,1.958283347281994,4.482335044451726,-1.5755771035885633
1.9790005627272769,1.8857225875672579,3.453843512881796,2.035931378646575,1.8493563824297576,4.040326229783743,0.5636123307280871
2.096679933739031,2.179766241539638,2.871337706886959,2.138972653031544,2.0309013238501525,3.472827984493547,-0.9739423387463284
1.9083929401202238,1.6504876643893536,3.7743895644126026,1.612317250619481,1.3652365386420393,3.9991709458549694,-2.691127525681203
1.3906037076685052,1.379967502734763,4.995677893940926,1.8641959213382935,1.4015455269261174,5.501801941635952,3.4333284702809665
2.0143043740308024,1.9445313183617337,4.845815685850773,2.2763610188781693,1.873562374619144,5.727076839521131,-0.9852668320526787
1.8260173804119963,1.7445816336605153,2.773319156931636,1.7840527079277628,1.6678114410093636,3.110039453464974,-1.0733423271172011
1.6259624496920142,1.5916789335948776,2.0491184584378317,1.4749288847728557,1.3652365386420393,2.205135487975653,-1.9250241228431486
1.2729243366567502,1.2035413103513357,2.60107711212493,1.3146424579517935,0.9053226870437056,2.588265806922656,-2.5013333734410357
0.837510663913259,0.8506889255844796,2.097490604654486,1.1200089396690747,0.8811166948543202,2.0951554414559768,1.3304566731375504
1.0611014688355929,1.085923848762383,2.1620461149332924,1.303193427464575,1.2078975894110298,2.2642137820602755,1.6931173910667388
1.3552998963649787,1.403490995052554,2.404399719824415,1.4863779152600753,1.2563095737898018,2.5492712755129325,-0.16560000653866416
1.3317640221626283,1.415252741211449,3.32254737060778,1.6008682201322626,1.474163503494276,3.5974088420777983,1.2208819602634193
1.5553548270849609,1.3564440104169733,2.7266294089749143,1.5092759762345123,1.3168245542632675,2.91846687427361,0.0297222213780673
1.567122764186136,1.4975849643237158,4.849850062788527,1.944339134748825,1.4620605073995832,5.423096150405679,2.7014031939529684
2.0731440595366806,2.0739105261095814,4.419170784874524,2.0817275005954503,1.8493563824297576,5.097810228347544,-0.8592576876771036
1.9083929401202238,1.779866872137201,2.8488865091399957,1.7153585250044496,1.6315024527252844,3.201776769725482,-2.0268479928406085
1.5200510157814344,1.4975849643237158,2.0241030253467223,1.4291327628239807,1.3652365386420393,2.186831477506468,-1.1875634624798512
1.3082281479602769,1.2153030565102307,0.8590684525867511,1.234499244541262,1.2563095737898018,0.9601286563120518,-0.4981125612170466
1.2258525882520486,1.2388265488280217,0.6287796888152449,1.1887031225923868,1.2321035816004164,0.7239028454236854,-0.5716364092248247
1.1317090914426449,1.1329708333979638,0.5512300132849501,1.0055186347968863,1.0747646323694078,0.6142604871640489,-0.23880703685464733
1.0964052801391193,1.14473257955686,0.41908223516719645,1.1200089396690747,1.2200005855057237,0.5103573717683181,0.37802880497793445
1.1670129027461715,1.1329708333979638,0.8667852935197848,1.0284166957713246,1.0384556440853285,0.907869302833054,-1.3912799525785835
0.9316541607226626,0.8859741640611645,0.911589127298034,0.9368244518735743,0.8932196909490129,0.915766408232761,0.2485471349876151
0.9787259091273645,0.9683063871734313,0.30192483949807447,0.8681302689502621,0.9537346714224775,0.34496505030587776,-0.5945373571214295
0.8845824123179609,0.8624506717433745,0.5449372619460096,0.8795792994374807,0.977940663611864,0.5836574493318749,0.25087749811591553
0.9316541607226626,0.9683063871734313,0.9793798231575582,0.8795792994374807,0.7721897300020836,0.9532614529861737,-1.658709437830785
0.6609916073956281,0.18026939452745233,1.883020507028286,0.8681302689502621,0.2759668901196716,1.7651580425331899,1.077874802281323
0.837510663913259,0.8624506717433745,0.7455106794973485,0.8108851165141675,0.6511597690551533,0.7116547697218863,-1.685731475976514
0.5668481105862246,0.6154540024065752,0.4161606728353059,0.5475574153081366,0.5543358002976104,0.39172793207900597,0.11683137296376266
0.590383984788575,0.6036922562476803,0.2556217065571179,0.5590064457953551,0.6269537768657678,0.2533321378315156,-0.25928680110823055
0.5550801734850495,0.5448835254532034,0.19866105811914336,0.4788632323848234,0.5543358002976104,0.1890564224815426,-0.48752189813997104
0.48447255087799623,0.48607479465872755,0.4818505234421297,0.43306711043594837,0.4333058393506801,0.41990936499107234,-0.570146312176854
0.40209699116976894,0.4272660638642517,0.09021505697599837,0.3529238970254177,0.4575118315400666,0.07772382610603551,-0.03400939431881525
0.40209699116976894,0.43902781002314667,0.09733302622694302,0.38727098848707325,0.3969968510666009,0.08039033825875452,-0.5785989212421903
0.31972143146154053,0.3096486022753,0.16432205200990968,0.21553553117879246,0.2759668901196716,0.1167712190789214,-0.6663670274119249
0.22557793465213696,0.23907812532192818,1.2573928089089048,0.42161807994872985,0.3122758784037508,1.07093251140449,1.5763652307493017
0.46093667667564586,0.4625513023409376,0.8599799038462905,0.3529238970254177,0.28806988621436436,0.7031993321236728,-1.4187881086591303
0.24911380885448733,0.20379288684524224,0.3201443411875446,0.1353923177682608,0.19124591745682049,0.23059616213840667,-0.59502505546493
0.16673824914626,0.10969891757408154,1.1893916175785058,0.29567874458932414,0.08231895260458391,0.9432950693198108,0.12892709486849765
0.19027412334861038,0.09793717141518554,0.4431693877978102,0.10104522630660424,0.15493692917274235,0.3262533008957326,-0.11509515889090526
0.1785061862474352,0.18026939452745233,1.2096758926287043,0.3300258360509797,0.2638638940249789,1.0131562929900026,1.1038623701704884
0.3432573056638909,0.32141034843419497,1.0844995783923308,0.3529238970254177,0.4212028432559874,0.9223302261432471,0.4380981552171032
0.41386492827094407,0.41550431770535673,0.48140063584912585,0.31857680556376117,0.36068786278252274,0.39521948418865394,-0.6549988003001386
0.31972143146154053,0.28612510995750906,0.3155358797629076,0.26133165312766754,0.2517608979302862,0.24332388710348002,-0.9825458439584795
0.1785061862474352,0.2273163791630332,0.5791190650540631,0.30712777507654265,0.2638638940249789,0.4742681907791027,1.022585815564111
0.3314893685627157,0.23907812532192818,0.1308783202538698,0.24988262264044903,0.30017288230905703,0.09545162417600617,-0.4283305781967942
0.27264968305683873,0.21555463300413827,0.1650611670333005,0.14684134825547931,0.21545190964620697,0.10661949953030415,-0.9115333961313393
0.1432023749439086,0.12146066373297651,-0.06311181393892014,0.06669813484494869,0.14283393307804856,-0.08595425781442549,0.04784495569946298
0.15497031204508482,0.14498415605076642,-0.1649361768004066,0.04380007387051064,0.14283393307804856,-0.1718107471621299,-0.6056352807348401
0.07259475233685646,0.07441367909739563,-0.18060461949686707,0.05524910435773017,0.11862794088866313,-0.18498116730032765,-0.28311421913404144
0.037290941033329854,0.015604948302919787,-0.1285193514382304,0.020902012896073605,0.08231895260458391,-0.14637665797773455,0.5514573125915444
0.11966650074155823,0.08617542525629059,-0.23855590776012062,-0.01344507856558296,0.11862794088866313,-0.23388654443746065,-0.44523005750585043
0.060826815235681266,0.09793717141518554,-0.052064748100388636,0.03235104338329212,0.14283393307804856,-0.0809535941477339,0.2156956830863197
0.09613062653920681,0.10969891757408154,0.6826609196255381,0.22698456166601097,0.17914292136212775,0.540353098468492,0.7923670580187747
0.21380999755096178,0.2626016176397191,0.22799057207707807,0.18118843971713589,0.2638638940249789,0.16512411937491264,0.1274043239415134
0.23734587175331215,0.25083987148082315,0.02985021342367201,0.15829037874269886,0.2517608979302862,0.00010840042521309026,-0.03400939431881525
0.23734587175331215,0.2273163791630332,2.8867529288155436,0.6277006287186683,0.32437887449844355,2.5495405716911343,3.4202441764522975
0.7433671671038565,0.8271654332666887,5.52624363265747,1.1543560311307313,0.7479837378126971,5.343315423623476,1.0614198564542594
0.9198862236214874,0.8742124179022696,2.301176054564042,0.7650889945652924,0.7842927260967762,2.1560744161322822,-0.9541998947291506
0.7669030413062069,0.709547971677737,1.4493765501086247,0.6849457811547618,0.7479837378126971,1.3549185624154043,0.11143286129259672
0.7904389155085573,0.7330714639955269,1.5429975254869517,0.776538025052512,0.796395722191469,1.4651235627181314,-0.03400939431881525
0.7904389155085573,0.7565949563133179,1.0688387675428155,0.7078438421291988,0.8084987182861628,1.019137816971307,-0.2512580465685659
0.7551351042050317,0.7565949563133179,2.5211864816957337,0.9253754213863558,0.796395722191469,2.4294196619077404,1.0591088242796325
0.9316541607226626,0.9094976563789554,1.2427180065929326,0.8681302689502621,0.844807706570241,1.2074839811683755,-1.1642355115445302
0.7433671671038565,0.7448332101544229,0.8030638071302272,0.6505986896931053,0.530129808108224,0.7238353203368221,-1.8597248122739458
0.4491687395744707,0.48607479465872755,0.06344155945011463,0.3987200189742928,0.5180268120135313,0.06436269220371191,0.27440610307145563
0.4962404879791714,0.49783654081762246,0.5593056162538721,0.51321032384648,0.5180268120135313,0.5101828670406742,0.7302059974447084
0.6139198589909264,0.6036922562476803,0.2601453696823631,0.5246593543336985,0.6390567729604605,0.2545197073392786,0.04075799898791708
0.6256877960921016,0.6154540024065752,0.46974719694048217,0.51321032384648,0.5664387963923032,0.43416731095604943,-1.0784921155023013
0.46093667667564586,0.43902781002314667,0.24088754543157145,0.3414748665381992,0.3969968510666009,0.20423613488626863,-0.11094154511549753
0.4491687395744707,0.45078955618204264,-0.09556392742776494,0.43306711043594837,0.5180268120135313,-0.07096899102175953,0.12019835437632018
0.47270461377682105,0.5331217792943084,0.44720533024263065,0.5017612933592615,0.6148507807710751,0.4167195648280235,0.7336025102969838
0.590383984788575,0.6507392408832612,0.13354170437884297,0.5590064457953551,0.6390567729604605,0.14240467941204418,-0.18419433217842543
0.5668481105862246,0.5331217792943084,0.325673581684654,0.490312262872043,0.5664387963923032,0.30185435345044764,-0.1094297779601042
0.5550801734850495,0.5448835254532034,1.2149016204434524,0.9711715433352308,0.6511597690551533,1.2191085492668374,3.4429198016433498
1.0964052801391193,1.2741117873047065,6.125858734914356,1.5092759762345123,1.244206577695109,6.277905799649347,0.7213939710585603
1.2258525882520486,1.1800178180335448,2.2453190886073817,1.1543560311307313,1.1352796128428726,2.287914735725274,-0.5044330323615691
1.1434770285438212,1.121209087239069,2.874753838992687,1.326091488439012,1.1957945933163372,3.001681240414186,1.1242215860186366
1.3435319592638035,1.2741117873047065,1.179214712750656,1.2688463360029183,1.3168245542632675,1.2859561612309953,-0.16585113366122697
1.319996085061452,1.2976352796224975,1.2208240641318953,1.1772540921051682,1.244206577695109,1.3087304731801557,-1.092784435168198
1.1317090914426449,1.1329708333979638,0.8229543571534036,1.0971108786946366,1.1352796128428726,0.8949112462030583,0.23905412906230025
1.1787808398473467,1.1564943257157547,0.3398835588610372,1.0742128177201995,1.2200005855057237,0.4268435028420195,-0.44039216735070763
1.1081732172402945,1.1800178180335448,1.0536718741725268,1.2116011835668248,1.2684125698844955,1.1576912283921532,0.4457480460660628
1.190548776948523,1.1564943257157547,0.37081073800897385,1.039865726258543,1.1352796128428726,0.44525836301650995,-0.4395968977361698
1.1199411543414697,1.074162102603488,0.34905058117259224,0.9597225128480114,1.0384556440853285,0.40521934140012367,-0.9916242456216945
0.9551900349250141,0.8859741640611645,0.2698661248889464,0.8795792994374807,0.5785417924869959,0.30514878357224434,-0.3154149805323477
0.9081182865203122,0.9447828948556414,1.607589238116652,1.108559909181856,1.0021466558012495,1.654011661600056,1.242716771469272
1.1199411543414697,0.5331217792943084,-0.6009487459104632,0.42161807994872985,0.6390567729604605,-0.5089619729233444,-3.4540624346862487
0.531544299282698,0.0038432021440237833,1.2441289850653505,0.23843359215322948,0.09442194869927663,0.9966713008032791,-1.856033255824456
0.24911380885448733,0.28612510995750906,0.6673749824887956,0.3529238970254177,0.28806988621436436,0.5578130076564517,0.9277317390745335
0.3903290540685927,0.3802190792286708,0.7266079644326251,0.3529238970254177,0.3969968510666009,0.6153450727470012,0.2778870906266575
0.43740080247329444,0.36845733306977585,0.443610012807342,0.30712777507654265,0.3848938549719082,0.36826017493188956,-0.6522203242107367
0.3432573056638909,0.3566955869108809,0.5588642737202685,0.42161807994872985,0.3848938549719082,0.48397631046418726,0.9102057047530145
0.48447255087799623,0.48607479465872755,0.22697997203671147,0.3987200189742928,0.530129808108224,0.20683438060859524,0.042581593946617875
0.4962404879791714,0.49783654081762246,0.32936165541358503,0.38727098848707325,0.4696148276347593,0.28919695559947445,-0.11043093349516558
0.48447255087799623,0.45078955618204264,0.40369897567453655,0.490312262872043,0.530129808108224,0.3657422833090217,-0.26378235911511466
0.4491687395744707,0.40374257154646176,1.1098277867492734,0.6277006287186683,0.4938208198241448,1.0005166119928586,0.891237097852011
0.590383984788575,0.5801687639298893,0.6832684668259495,0.5590064457953551,0.6511597690551533,0.6378230357617231,0.4916378881898337
0.6727595444968033,0.674262733201051,1.1686864820454799,0.6505986896931053,0.6753657612445397,1.0794472816153142,0.3358250350999316
0.7315992300026803,0.6977862255188421,2.3301107345941166,1.1543560311307313,0.7842927260967762,2.3106153907970257,1.1369240195019006
0.9198862236214874,0.8742124179022696,0.95954217422731,0.8795792994374807,0.9900436597065567,0.9784277789400035,0.4614777982098293
1.0022617833297158,0.9565446410145363,0.6907760516478688,0.8681302689502621,1.0021466558012495,0.7193543887445499,-0.45270679683652876
0.9316541607226626,0.8977359102200605,0.6623766445753396,0.7879870555397305,0.844807706570241,0.6669834190864291,-0.669761585258282
0.8257427268120838,0.709547971677737,0.6834708738436516,0.6391496592058867,0.6027477846763813,0.646230612724309,-1.0415000191270527
0.6609916073956281,0.5919305100887843,0.9111585476255071,0.7879870555397305,0.6632627651498471,0.8874766637745908,0.8554979629612991
0.8022068526097336,0.8036419409488987,0.15482262036473896,0.7421909335908554,0.8206017143808555,0.1914571315662475,-0.3953329895877583
0.7433671671038565,0.5919305100887843,0.6524074955809996,0.7650889945652924,0.6390567729604605,0.625144490772456,-1.2024672618101
0.5550801734850495,0.5213600331354135,0.33074295448121577,0.6849457811547618,0.6269537768657678,0.3400218470452573,1.2509426998411148
0.7551351042050317,0.8271654332666887,0.809631174500275,0.8108851165141675,0.844807706570241,0.8051906733398024,0.7676106326533786
0.8845824123179609,0.8624506717433745,1.73536259811609,0.9940696043096678,0.9416316753277848,1.7343385072602537,1.1767598985287893
1.0846373430379432,1.109447341080174,1.357144179497568,0.9940696043096678,1.0626616362747152,1.3818855489754946,-0.3780585547541834
1.0257976575320662,0.9565446410145363,0.6213600333068489,0.9253754213863558,1.0142496518959432,0.6605293451485267,-0.6595281495892362
0.9198862236214874,0.7801184486311078,0.4241616533007631,0.7421909335908554,0.7237777456233117,0.4293464168125723,-1.6620387411986373
0.6492236702944529,0.4743130484998326,0.33590997578100024,0.6391496592058867,0.5543358002976104,0.3185785231638635,0.040275628708518814
0.6609916073956281,0.6625009870421561,-0.0669608087483123,0.6162515982314487,0.6753657612445397,-0.026247027984016128,-0.6270142991722248
0.5668481105862246,0.5331217792943084,-0.027971790047739625,0.42161807994872985,0.48171782372945204,-0.01659214681643067,-1.0144743816555917
0.41386492827094407,0.15674590220966242,0.12844669640408043,0.26133165312766754,0.19124591745682049,0.08242229804606833,-0.7326224760478022
0.30795349436036534,0.3919808253875658,-0.0349331433626538,0.31857680556376117,0.21545190964620697,-0.04246022352877061,-0.9847213862741668
0.16673824914626,0.12146066373297651,-0.1043811241395984,0.12394328728104229,0.046009964320504707,-0.12475259705699523,-0.604287106474425
0.08436268943803163,0.13322240989187145,-0.17821239424156435,0.08959619581938573,0.07021595650989121,-0.1813162036306124,-0.6138601136329125
0.0019871297298032597,-0.05496552865045205,-0.19701211198725732,-0.059241200514458046,-0.014505016152959934,-0.20995856374055916,-0.03400939431881525
0.0019871297298032597,0.05089018677960466,-0.30724370439774856,-0.047792170027239525,0.046009964320504707,-0.29222967704418895,0.302990954049098
0.04905887813450504,-0.0432037824915571,-0.32669141160971676,-0.11648635295055165,-0.026608012247652645,-0.31375071634468393,-1.2021144665602501
-0.11569224128195067,-0.0432037824915571,-0.28437895186759765,-0.11648635295055165,-0.03871100834234536,-0.2798472799470475,0.656841319835407
-0.021548744472547107,0.039128440620709706,0.04362243568681051,0.05524910435773017,0.10652494479397041,-0.005537181851145386,1.1512736936908758
0.1432023749439086,0.08617542525629059,-0.31594818460085206,-0.0019960480783644437,0.08231895260458391,-0.2963777453919323,-0.9344072445198103
0.013755066830979488,0.039128440620709706,-0.3366359690972332,-0.024894109052801476,0.09442194869927663,-0.3136348657118443,-0.03400939431881525
0.013755066830979488,-0.05496552865045205,-0.31761805880425914,-0.1393844139249897,-0.03871100834234536,-0.3084320163040439,-0.7904152857285531
-0.0921563670796003,-0.03144203633266109,0.0022027063489034734,0.07814716533216721,-0.0024020200582672213,-0.04415846564172557,1.0830377803086644
0.060826815235681266,0.027366694461814747,-0.2846184092191878,-0.03634313954002,0.07021595650989121,-0.2746169882635289,-0.5334195491291
-0.009780807371371924,-0.06672727480934701,-0.366981105764037,-0.059241200514458046,-0.0024020200582672213,-0.34157391698535566,0.2193588382560847
0.025523003932154672,0.027366694461814747,-0.47297382687631717,-0.03634313954002,0.05811296041519849,-0.42407894302010724,-0.36937381866552504
-0.021548744472547107,0.015604948302919787,-0.16421793520455835,-0.0019960480783644437,0.10652494479397041,-0.17342460176422247,0.6432952274010104
0.07259475233685646,0.05089018677960466,-0.2335542431441501,0.020902012896073605,0.10652494479397041,-0.22734618565186732,0.2981303721014838
0.11966650074155823,0.10969891757408154,-0.115940241247534,0.12394328728104229,0.20334891355151427,-0.1229778332136722,0.21272300359340876
0.15497031204508482,0.13322240989187145,-0.3193335936304156,0.06669813484494869,0.09442194869927663,-0.2974226753786546,-1.013939485317712
0.013755066830979488,0.015604948302919787,-0.48376401909715266,-0.08213926148889508,0.03390696822581199,-0.4336504544535396,-0.37018979050091844
-0.03331668157372229,-0.019680290173766133,-0.5120933697284921,-0.07069023100167657,0.046009964320504707,-0.4545561534946611,0.3903460812058893
0.025523003932154672,0.015604948302919787,-0.41631682157962624,-0.07069023100167657,0.046009964320504707,-0.37975526993461456,-0.36937381866552504
-0.021548744472547107,-0.019680290173766133,-0.42065451551135924,-0.09358829197611461,0.02180397213111928,-0.3845269338417071,-0.03400939431881525
-0.021548744472547107,-0.007918544014871175,-0.3684096961909439,-0.07069023100167657,0.05811296041519849,-0.34197742147259863,-0.03400939431881525
-0.021548744472547107,-0.019680290173766133,-0.17361900082243464,0.00945298240885509,0.046009964320504707,-0.18363316602682744,0.5586321496860341
0.060826815235681266,0.039128440620709706,-0.3874435224724192,-0.047792170027239525,0.07021595650989121,-0.3557825950185145,-0.2837144717239576
0.025523003932154672,-0.007918544014871175,-0.4669152493026199,-0.08213926148889508,0.046009964320504707,-0.4196408083102051,-0.20169160649217388
0.0019871297298032597,0.015604948302919787,0.6903099219190584,0.3414748665381992,0.05811296041519849,0.5441838340903823,1.6509923475207513
0.23734587175331215,0.1920311406863473,0.014409356316886807,0.10104522630660424,0.11862794088866313,-0.024831602144809013,-1.2389815701691973
0.060826815235681266,0.05089018677960466,-0.09582341022390374,0.08959619581938573,0.09442194869927663,-0.1125208309128345,0.3821657346897504
0.11966650074155823,0.12146066373297651,-0.2213850348868213,0.05524910435773017,0.02180397213111928,-0.22317651782062595,-0.77420658805548
0.013755066830979488,0.015604948302919787,0.2002998830990808,0.20408650069157394,0.09442194869927663,0.1311113787847521,1.0585768932730182
0.16673824914626,-0.019680290173766133,1.6589642878031523,-0.09358829197611461,-0.2444619419521263,1.1590741733326737,-2.885397955096853
-0.2451395493948803,-0.3372474364639368,0.6969438885688594,-0.4256101761054582,-0.43810987946721347,0.39168186825905044,-1.4547820712426653
-0.43342654301368744,-0.4901501365295744,-0.17705783278061493,-0.5286514504904269,-0.42600688337252074,-0.23726541233069798,-0.4970460660039487
-0.49226622851956436,-0.47838839037067943,-0.2732348898204542,-0.5172024200032084,-0.4018008911831348,-0.30420987642912156,0.24758736416795796
-0.4569624172160383,-0.454864898052889,-0.2578091659486374,-0.5172024200032084,-0.43810987946721347,-0.29567349416965494,-0.49954222056828906
-0.5158021027219153,-0.5136736288473649,-0.061990323814733524,-0.5973456334137395,-0.6075518247929153,-0.1730414528111661,-0.9777945229448017
-0.6334814737336697,-0.6430528365952125,-0.2884535101533719,-0.7232849687731463,-0.6559638091716872,-0.3343682589256197,-0.32509817837256266
-0.6687852850371964,-0.6900998212307934,-0.1284439461812328,-0.7118359382859273,-0.6438608130769939,-0.2239621409190714,-0.22971781192624366
-0.6923211592395472,-0.7018615673896883,-0.3938904762573307,-0.7576320602348023,-0.6559638091716872,-0.40661599306716417,-0.13242117696186465
-0.7040890963407224,-0.7018615673896883,0.3262750625451859,-0.7805301212092398,-0.9222297232549327,0.04961214231141958,-2.007868577616593
-0.9394478383642313,-0.9488582367264877,-0.3765072162587856,-0.9179184870558651,-0.8980237310655468,-0.40782561440362936,0.2800136575694699
-0.9041440270607047,-0.9018112520909068,-0.051586029085591595,-0.9751636394919587,-0.9948476998230901,-0.21261070136790197,-1.175054117396357
-1.0335913351736343,-1.019428713679859,-0.14679710303643653,-1.0896539443641464,-1.091671668580634,-0.2806245472243608,-1.1067589504589117
-1.1512707061853888,-1.1605696675866017,-0.24581738182542057,-1.2270423102107717,-1.200598633432871,-0.35050268357913,-0.3661491607391168
-1.1865745174889153,-1.2193783983810775,-0.2047449993677144,-1.1240010358258026,-1.1642896451487919,-0.31729671322570874,0.6367194543746044
-1.1159668948818626,-1.0782374444743348,-0.2528495743350574,-1.1240010358258026,-1.067465676391248,-0.3443986368732248,0.4046259797473576
-1.068895146477161,-1.0547139521565445,-0.29545471866900025,-1.0782049138769274,-1.0311566881071692,-0.36701247936121423,0.29084203866906594
-1.0335913351736343,-1.0429522059976495,-0.3544233908365717,-1.112552005338584,-1.1037746646753273,-0.4077753161299572,-0.9994839948449045
-1.1395027690842137,-1.1370461752688112,0.016290965350928974,-1.0438578224152713,-1.1158776607700198,-0.17300704944536185,1.1799455347061782
-1.0100554609712835,-0.9723817290442781,-0.09332844856741483,-0.9866126699791777,-0.9585387115390114,-0.23249858600426085,0.7122799573909903
-0.9276799012630556,-0.9253347444086972,0.09265098597021838,-0.8492243041325525,-0.8859207349708536,-0.0966982857124385,0.8008555170458036
-0.8335364044536521,-0.854764267455326,-0.2999013458007211,-0.87212236510699,-0.8375087505920816,-0.35428354814226315,-0.4415909365926926
-0.8806081528583538,-0.8782877597731163,-0.23482230386736233,-0.87212236510699,-0.8496117466867749,-0.3135433537640166,0.1722146994585645
-0.8570722786560029,-0.8194790289786406,-0.35172654399806935,-0.8950204260814276,-0.8738177388761608,-0.390747258395367,-0.2390096062340147
-0.8806081528583538,-0.8665260136142214,-0.4822962909936034,-0.9179184870558651,-0.8738177388761608,-0.4762510692655721,-0.5495696287622669
-0.9394478383642313,-0.9253347444086972,-0.38898561216158895,-0.9751636394919587,-0.9222297232549327,-0.4189325739371023,0.17533930694003996
-0.9159119641618804,-0.9370964905675927,-0.45546441310006147,-0.9866126699791777,-0.9464357154443181,-0.46238492963825295,-0.6582720878316666
-0.986519586768933,-0.9723817290442781,-0.361944804304238,-0.9637146090047402,-0.9585387115390114,-0.40218917955251027,0.0719493041710985
-0.9747516496677574,-0.9959052213620686,0.9043984924274567,-0.6660398163370521,-0.9585387115390114,0.4552270335391827,3.4519345761841382
-0.586409725328968,-0.34900918262283226,2.416688363224964,-0.288221810258833,-0.38969789508844155,1.6673997603026047,1.5971659029897627
-0.38635479460898564,-0.31372394414614635,0.8395947840492769,-0.4027121151310207,-0.4986248599406787,0.4892575161134614,-0.30888368377009523
-0.4216586059125117,-0.46662664421178396,0.9830386740879296,-0.5515495114648644,-0.6317578169823012,0.5426000353140763,-2.065923259478292
-0.6805532221383715,-0.6900998212307934,0.08886337208369365,-0.6545907858498337,-0.6317578169823012,-0.07413246720695593,-0.230273801748992
-0.7040890963407224,-0.7724320443430597,0.9710630016415972,-0.37981405415658315,-0.7164787896451518,0.5603964893339207,1.3476920339896292
-0.5393379769242662,-0.5960058519596316,0.1648320811660206,-0.6431417553626146,-0.6075518247929153,-0.018514186719136964,-0.9829801555196699
-0.6570173479360206,-0.6783380750718979,-0.16956675101234653,-0.7003869077987087,-0.6922727974557659,-0.2543696525367531,-0.03400939431881525
-0.6570173479360206,-0.6900998212307934,-0.15852046792734786,-0.6774888468242711,-0.6922727974557659,-0.24638264352772202,-0.619476101229173
-0.7276249705430733,-0.7606702981841642,-0.27511454197066426,-0.826326243158115,-0.8011997623080029,-0.33571844653427335,-1.1258711551947387
-0.8570722786560029,-0.854764267455326,-0.31922368198851164,-0.8377752736453334,-0.7890967662133097,-0.3639091650881693,0.1709908175963842
-0.8335364044536521,-0.8194790289786406,-0.24324721060031726,-0.8034281821836774,-0.7648907740239237,-0.31173355829766136,0.27167676238659055
-0.798232593150126,-0.7841937905019546,0.027566921368357165,-0.7461830297475838,-0.752787777929231,-0.12398345942821198,0.7740031368557136
-0.7040890963407224,-0.7136233135485833,0.2006775616786795,-0.6889378773114897,-0.6559638091716872,0.00425341544282849,0.6568413198354047
-0.6217135366324945,-0.5489588673240507,0.6434015248088278,-0.5057533895159894,-0.5107278560353714,0.34266611889210574,1.5141154553265006
-0.43342654301368744,-0.4078179134173081,0.5335600045755386,-0.4027121151310207,-0.4139038872778275,0.2750264002149095,-0.4044387316669236
-0.4804982914183892,-0.5136736288473649,0.34217820084257833,-0.5172024200032084,-0.4865218638459854,0.12927919223079162,0.2468242293211145
-0.4451944801148626,-0.43134140573509855,0.7020587262997873,-0.4027121151310207,-0.4018008911831348,0.40610156532994346,0.894553393522877
-0.32751510910310866,-0.3725326749406227,0.29737821560253236,-0.39126308464380216,-0.35338890680436286,0.1211016830650922,-0.757413283485536
-0.4216586059125117,-0.4195796595762031,0.3949356584975474,-0.4141611456182397,-0.4139038872778275,0.18766448089751742,0.7048683748300812
-0.32751510910310866,-0.34900918262283226,0.5121734820921694,-0.299670840746052,-0.29287392633089826,0.29000568599876503,0.14684157797286593
-0.3039792349007578,-0.3019621979872514,0.43674108963876485,-0.34546696269492705,-0.46231587165659943,0.2101698736228128,-1.563236235545607
-0.5040341656207401,-0.5019118826884699,2.90917444715772,-0.16228247489942674,-0.4502128755619067,2.148450841364493,3.448480581662957
-0.06862049287724889,0.12146066373297651,6.0616143691648565,0.29567874458932414,0.14283393307804856,5.063786556081617,3.129539668021062
0.3667931798662423,-0.1490594979216133,4.194099073399443,0.07814716533216721,-0.06291700053173133,3.211314795048663,-2.383841755387594
0.013755066830979488,-0.13729775176271833,1.8887293894611838,-0.16228247489942674,-0.12343198100519649,1.3769453110889902,-0.958505483819601
-0.11569224128195067,-0.17258299023940374,1.3755186663865417,-0.1851805358738648,-0.1355349770998892,0.9772210475867872,-0.03400939431881525
-0.11569224128195067,-0.1843447363982992,0.9526483334046039,-0.27677277977161446,-0.280770930236205,0.6211013413817854,-1.242998144088704
-0.2804433606984069,-0.3254856903050418,0.9411871257177352,-0.34546696269492705,-0.4986248599406787,0.5755960295367618,-2.0027549527893926
-0.5393379769242662,-0.46662664421178396,0.043172026258118106,-0.5057533895159894,-0.5349338482247573,-0.08994958426490218,-0.03400939431881525
-0.5393379769242662,-0.5489588673240507,-0.027875250445355156,-0.5629985419520834,-0.4865218638459854,-0.13724644698638044,0.15578475792135565
-0.5158021027219153,-0.5254353750062604,0.1939766043723591,-0.49430435902877085,-0.5228308521300646,0.024830887777763672,0.8153972214445706
-0.4098906688113365,-0.4431031518939935,0.08327438140024357,-0.48285532854155233,-0.38969789508844155,-0.047052721039587624,-0.21823625142660785
-0.5393379769242662,-0.5607206134829458,0.0909277540676556,-0.6087946639009586,-0.5349338482247573,-0.06095680740347682,-0.22380354655898618
-0.562873851126617,-0.5489588673240507,0.40057220145811795,-0.5286514504904269,-0.4865218638459854,0.16997033228467742,0.8247829299060444
-0.4569624172160383,-0.43134140573509855,0.29335773253998565,-0.5057533895159894,-0.4744188677512927,0.09239374546568878,-0.4064356553183959
-0.5040341656207401,-0.5371971211651553,-0.039922740528326256,-0.574447572439302,-0.5107278560353714,-0.1466831846792664,-0.03400939431881525
-0.5040341656207401,-0.4901501365295744,1.0874788035678076,-0.39126308464380216,-0.4865218638459854,0.683174374325313,0.9072041127032858
-0.38635479460898564,-0.4078179134173081,0.13007469329348018,-0.49430435902877085,-0.46231587165659943,-0.01990827694288185,-0.5837579732213793
-0.4569624172160383,-0.47838839037067943,0.08538722887378096,-0.49430435902877085,-0.4502128755619067,-0.046321479886796184,0.05909717093108199
-0.4451944801148626,-0.454864898052889,0.06231171995491098,-0.5057533895159894,-0.4744188677512927,-0.06664253531670328,-0.8697159033763441
-0.5511059140254418,-0.5724823596418412,-0.14396966681687084,-0.6087946639009586,-0.5712428365088366,-0.22553863934638824,-0.12916789489102004
-0.562873851126617,-0.5842441058007362,-0.2221547425274542,-0.5515495114648644,-0.5228308521300646,-0.2721957351674691,0.4430974524727725
-0.5040341656207401,-0.5254353750062604,-0.2294972968128649,-0.540100480977646,-0.4986248599406787,-0.27863529636340517,0.15423330708560495
-0.4804982914183892,-0.47838839037067943,0.01287887747178761,-0.49430435902877085,-0.42600688337252074,-0.09884751599392723,0.3404354372010884
-0.43342654301368744,-0.43134140573509855,0.23483751291727445,-0.4256101761054582,-0.38969789508844155,0.06806904545960653,0.3364199430292931
-0.38635479460898564,-0.39605616725841314,-0.027196929279682116,-0.44850823707989573,-0.38969789508844155,-0.1255586008199164,-0.5837579732213793
-0.4569624172160383,-0.46662664421178396,-0.2434522920259232,-0.49430435902877085,-0.4502128755619067,-0.28292060122002866,-0.12711595956870833
-0.4687303543172135,-0.4431031518939935,-0.3334099808705262,-0.49430435902877085,-0.38969789508844155,-0.34591901936493835,0.24606521952748894
-0.43342654301368744,-0.4431031518939935,-0.08261574894633117,-0.5172024200032084,-0.4986248599406787,-0.17613656204481362,-0.6822607346780029
-0.5158021027219153,-0.5019118826884699,-0.2859013422595241,-0.5629985419520834,-0.5107278560353714,-0.3201358076389541,-0.41152344576920985
-0.562873851126617,-0.5724823596418412,0.11941091576819944,-0.6545907858498337,-0.6922727974557659,-0.05834014117922581,-1.5607513040519028
-0.7511608447454242,-0.7371468058663737,-0.3015274510357498,-0.7461830297475838,-0.7164787896451518,-0.3460063471196277,0.36532627860270045
-0.7040890963407224,-0.7018615673896883,-0.406407553230549,-0.7347339992603648,-0.6680668052663798,-0.4138034944930114,0.2620694831758492
-0.6687852850371964,-0.6900998212307934,-0.3205721054077628,-0.7118359382859273,-0.6317578169823012,-0.35391334128810314,-0.1318636031225273
-0.6805532221383715,-0.6783380750718979,-0.46404384842629265,-0.7576320602348023,-0.6438608130769939,-0.4532578724981833,-0.1321415980339058
-0.6923211592395472,-0.7018615673896883,-0.23484174224676135,-0.7690810907220214,-0.7164787896451518,-0.3025660790875434,-0.23083295960491407
-0.7158570334418976,-0.7606702981841642,-0.3846021923776455,-0.8034281821836774,-0.7164787896451518,-0.4031615583945453,-0.42991238237281076
-0.7629287818465994,-0.8077172828197451,-0.41499429425642004,-0.8492243041325525,-0.7890967662133097,-0.4267446510035744,-0.2342559781316333
-0.7864646560489502,-0.7841937905019546,-0.3197331240794729,-0.7805301212092398,-0.7406847818345378,-0.35959813938063223,0.167404808058509
-0.7629287818465994,-0.7606702981841642,-0.3212186598258945,-0.7461830297475838,-0.7164787896451518,-0.35819771632402925,0.7669769409324523
-0.6687852850371964,-0.7018615673896883,-0.09305807245127724,-0.6774888468242711,-0.6317578169823012,-0.19593667914642357,0.35740744089604154
-0.6217135366324945,-0.6077675981185265,-0.013358825260862319,-0.6889378773114897,-0.8254057544973888,-0.15755865655451756,-1.9691654563754555
-0.8570722786560029,-0.854764267455326,-0.47264233075515644,-0.860673334619771,-0.8617147427814675,-0.4670163790972048,0.4784911354691811
-0.798232593150126,-0.7959555366608501,-0.5560513078555778,-0.8377752736453334,-0.752787777929231,-0.5192218658014754,-0.13501096071562912
-0.8100005302513011,-0.7959555366608501,-0.48328777880187634,-0.87212236510699,-0.8133027584026956,-0.4737454286586499,-0.3379026703397363
-0.8453043415548277,-0.8430025212964309,-0.5267828486732052,-0.9179184870558651,-0.8496117466867749,-0.5033369723537746,-0.34059994793755066
-0.8806081528583538,-0.9018112520909068,-0.5635526958786954,-0.9293675175430837,-0.8617147427814675,-0.5277156899163187,-0.1371214412075074
-0.8923760899595296,-0.8900495059320118,-0.5153024635247818,-0.8950204260814276,-0.8496117466867749,-0.49532043525502845,0.4830944336409342
-0.8335364044536521,-0.8312407751375355,-0.5728283252429329,-0.8950204260814276,-0.8133027584026956,-0.5323136155695855,-0.23780016545575394
-0.8570722786560029,-0.8782877597731163,-0.5124366071526455,-0.9408165480303027,-0.8617147427814675,-0.4950880554715429,-0.5465099241068162
-0.9159119641618804,-0.9135729982498023,-0.6002603794077853,-0.9751636394919587,-0.8738177388761608,-0.5518846198252954,0.07003438793332895
-0.9041440270607047,-0.9253347444086972,-0.36629267403189797,-0.9980617004663963,-1.043259684201862,-0.4105578548275397,-1.3825167943195467
-1.0571272093759851,-1.0429522059976495,-0.5021311350570256,-1.112552005338584,-1.091671668580634,-0.4981821720587702,-0.6816819388383986
-1.1277348319830378,-1.1370461752688112,-0.6076021509396632,-1.1697971577746775,-1.1037746646753273,-0.5628852405403603,-0.2540255453233446
-1.1512707061853888,-1.1488079214277063,-0.5443808440575947,-1.2155932797235527,-1.1642896451487919,-0.5264207009877154,-0.3661491607391168
-1.1865745174889153,-1.1723314137454965,-0.5398091720490015,-1.2155932797235527,-1.200598633432871,-0.5247521628764994,-0.36937381866552255
-1.2218783287924415,-1.2076166522221825,-0.45153238118672645,-1.1354500663130216,-1.152186649054099,-0.4679196999047402,0.9819475382609207
-1.1159668948818626,-1.1135226829510207,-0.3124400789550148,-1.032408791928053,-1.0553626802965552,-0.3760403849455639,1.1722378843631576
-0.986519586768933,-0.9959052213620686,-0.5041938863044607,-1.020959761440834,-0.9827447037283974,-0.4948459251358791,-0.351885489788547
-1.0218233980724591,-1.0076669675209635,-0.47594300671478923,-1.0782049138769274,-1.0795686724859412,-0.4810285885300295,-0.8895520743859635
-1.1159668948818626,-1.1135226829510207,-0.5846152888583881,-1.1812461882618965,-1.1037746646753273,-0.5489132144398372,-0.2533270813519017
-1.1395027690842137,-1.1370461752688112,-0.6037536127364985,-1.158348127287459,-1.1037746646753273,-0.5599851674805671,0.2970692226880029
-1.104198957780687,-1.1135226829510207,-0.5565861894363566,-1.1354500663130216,-1.091671668580634,-0.5308906506436426,-0.2526330380385058
-1.1277348319830378,-1.1370461752688112,-0.5724588655754291,-1.158348127287459,-1.127980656864713,-0.5420337224025799,0.1860067566857141
-1.104198957780687,-1.1252844291099158,-0.6108111795064918,-1.1697971577746775,-1.127980656864713,-0.5655102625857434,-0.5805685036180441
-1.1630386432865645,-1.1488079214277063,-0.6058018830435761,-1.192695218749115,-1.1400836529594058,-0.5625508317830507,-0.03400939431881525
-1.1630386432865645,-1.184093159904392,-0.6215229006856594,-1.2155932797235527,-1.152186649054099,-0.5725211860350944,-0.36721713426457914
-1.1983424545900905,-1.184093159904392,-0.6538191157625455,-1.2384913406979903,-1.176392641243485,-0.5921682848062574,-0.25831157423901724
-1.2218783287924415,-1.231140144539973,-0.4173127449912519,-1.101102974851365,-1.176392641243485,-0.4465770228312689,0.8690634346409523
-1.1277348319830378,-1.1488079214277063,-0.5381523437378086,-1.192695218749115,-1.1642896451487919,-0.5229119346300208,-0.36403362082561175
-1.1630386432865645,-1.195854906063287,-0.5656791763095965,-1.2041442492363341,-1.176392641243485,-0.5389912611246371,0.077059852329776
-1.1512707061853888,-1.1605696675866017,-0.4961135215848806,-1.192695218749115,-1.1642896451487919,-0.49737569082035576,-0.5875756716859829
-1.2101103916912663,-1.1488079214277063,-0.23523324947210703,-1.101102974851365,-1.1642896451487919,-0.3385808367255322,1.091154635248322
-1.0924310206795118,-1.0782374444743348,-0.45144869178817293,-1.0782049138769274,-1.043259684201862,-0.46365045330286386,0.4018585641381073
-1.04535927227481,-1.031190459838754,-0.504777298604276,-1.0896539443641464,-1.043259684201862,-0.49736149220700343,-0.14161853982570105
-1.0571272093759851,-1.0429522059976495,-0.4939530566047617,-1.0896539443641464,-1.1158776607700198,-0.4911712109139856,-0.03400939431881525
-1.0571272093759851,-1.0429522059976495,-0.3103117068697426,-0.9637146090047402,-1.0553626802965552,-0.3745671217459489,0.8295539983739576
-0.9629837125665822,-0.9841434752031736,-0.17731659805268196,-0.9522655785175211,-0.9464357154443181,-0.28305493518051555,-0.03400939431881525
-0.9629837125665822,-0.9488582367264877,-0.37453076358834675,-0.9866126699791777,-1.019053692012476,-0.4128643630234811,-0.665885047508648
-1.0335913351736343,-1.0547139521565445,-0.49700690428370337,-1.101102974851365,-1.0553626802965552,-0.49316335175819,-0.24855930554683453
-1.0571272093759851,-1.0547139521565445,-0.5803839841776612,-1.101102974851365,-1.0311566881071692,-0.5439257441749332,0.18188145385437918
-1.0335913351736343,-1.0429522059976495,-0.5345197802802486,-1.112552005338584,-1.043259684201862,-0.5165990803518239,-0.3558342611608466
-1.068895146477161,-1.0782374444743348,-0.4056956388924246,-1.101102974851365,-1.0311566881071692,-0.4363333515547644,0.18255822767310392
-1.04535927227481,-1.031190459838754,-0.36901880889842104,-1.0667558833897088,-1.019053692012476,-0.41171642398165914,0.3964271877087375
-0.9982875238701082,-0.9959052213620686,-0.5257459611600271,-1.020959761440834,-0.9585387115390114,-0.5068877062942984,0.17856005619017618
-0.9747516496677574,-0.9841434752031736,-0.570395266345,-1.0438578224152713,-0.9706417076337042,-0.5361571173783483,-0.45654805741008264
-1.0218233980724591,-1.031190459838754,-0.6285811197502634,-1.0782049138769274,-0.9827447037283974,-0.5728278509532164,-0.14095222932720639
-1.0335913351736343,-1.031190459838754,-0.5417790365438722,-1.0438578224152713,-0.9827447037283974,-0.5179234842838412,0.2878154725232113
-0.9982875238701082,-0.9959052213620686,-0.5448511484719136,-1.0667558833897088,-0.9706417076337042,-0.5201766660062715,-0.1402941195733086
-1.0100554609712835,-1.0076669675209635,-0.5355952836343805,-1.032408791928053,-0.9585387115390114,-0.5137860334832507,-0.14062215884879017
-1.0218233980724591,-1.031190459838754,-0.5823723086100149,-1.0896539443641464,-0.9948476998230901,-0.5445701224833841,-0.2478950643356023
-1.04535927227481,-1.0429522059976495,-0.5595736335239285,-1.0667558833897088,-0.9948476998230901,-0.5295915152173347,0.3964271877087375
-0.9982875238701082,-0.9959052213620686,-0.504598896028248,-1.032408791928053,-0.9585387115390114,-0.49356292335518576,0.28484478144466957
-0.9629837125665822,-0.9723817290442781,-0.36688926268284955,-1.020959761440834,-0.9464357154443181,-0.406253124257427,-0.03400939431881525
-0.9629837125665822,-0.9606199828853832,-0.07724749475914396,-0.9179184870558651,-0.9343327193496255,-0.2184435796890661,0.17661582341113052
-0.9394478383642313,-0.9606199828853832,-0.48325001094391645,-1.020959761440834,-0.9222297232549327,-0.479679682566121,-0.4527067968365257
-0.986519586768933,-0.9841434752031736,-0.5480839857920331,-1.032408791928053,-0.9585387115390114,-0.5215679918982133,0.0719493041710985
-0.9747516496677574,-0.9723817290442781,-0.5635400413632476,-1.0438578224152713,-0.9706417076337042,-0.5315713924804489,-0.45654805741008264
-1.0218233980724591,-1.031190459838754,-0.6395711098103581,-1.0553068529024903,-0.9706417076337042,-0.5792356223334166,-0.14095222932720639
-1.0335913351736343,-1.0429522059976495,-0.4220932165047321,-1.0896539443641464,-1.1037746646753273,-0.44868606978045594,-1.2140339060729237
-1.1630386432865645,-1.1723314137454965,-0.6067476449996385,-1.2041442492363341,-1.127980656864713,-0.5630331071615379,-0.03400939431881525
-1.1630386432865645,-1.1488079214277063,-0.5795743561068532,-1.2155932797235527,-1.176392641243485,-0.5483003369487974,-0.4782863809131704
-1.2101103916912663,-1.195854906063287,-0.6686046777034156,-1.2384913406979903,-1.176392641243485,-0.6008504730031938,0.30353981455132834
-1.1748065803877397,-1.184093159904392,-0.6402839373609375,-1.2155932797235527,-1.152186649054099,-0.5837273473848655,0.07741814022218584
-1.1630386432865645,-1.1723314137454965,-0.6599587083268924,-1.2270423102107717,-1.1642896451487919,-0.5957933038814176,-0.4782863809131704
-1.2101103916912663,-1.2076166522221825,-0.5107172890177469,-1.2499403711852093,-1.2490106178116425,-0.5096442351426426,0.19102341159461217
-1.1865745174889153,-1.195854906063287,-0.5326337356428537,-1.2041442492363341,-1.152186649054099,-0.5193692423820152,-0.14579753576771604
-1.1983424545900905,-1.2076166522221825,-0.6329467971207957,-1.2613894016724276,-1.200598633432871,-0.5804038540837024,-0.25831157423901724
-1.2218783287924415,-1.231140144539973,-0.5626851440464565,-1.2842874626468652,-1.2490106178116425,-0.5406198797715873,-0.7113140160386409
-1.2924859513994942,-1.3134723676522393,-0.579162105912887,-1.3300835845957404,-1.2732166100010285,-0.5511288515103235,-0.03400939431881525
-1.2924859513994942,-1.3134723676522393,-0.4438233677890212,-1.352981645570178,-1.4063495670426513,-0.4784559003117371,-1.3005690369348866
-1.4219332595124237,-1.4428515754000864,-0.6177668578582929,-1.4216758284934905,-1.4184525631373441,-0.5763432894026722,0.4440879857187087
-1.374861511107722,-1.372281098446715,-0.6059257537901491,-1.433124858980709,-1.3821435748532656,-0.5699686271783866,-0.5055798476664072
-1.4219332595124237,-1.372281098446715,-0.49647071811370314,-1.3644306760573963,-1.3337315904744935,-0.5053974927146725,0.5636123307280871
-1.3630935740065468,-1.407566336923401,-0.6309086373801841,-1.4102267980062715,-1.3579375826638795,-0.5828993671841096,-0.26899263042569355
-1.3866294482088977,-1.372281098446715,-0.5017569136388635,-1.387328737031834,-1.3458345865691863,-0.5093199287615588,0.4391760263347616
-1.3395576998041958,-1.36051935228782,-0.2060195830370337,-1.2041442492363341,-1.3579375826638795,-0.33305992581349425,0.6661771402969504
-1.2689500771971431,-1.3134723676522393,-0.5088381587032255,-1.3415326150829594,-1.3216285943798003,-0.5127100424591771,-0.7202849381806253
-1.3395576998041958,-1.3369958599700298,-0.5106566908484124,-1.387328737031834,-1.3700405787585723,-0.5162137701939032,-0.734195928934581
-1.4101653224112485,-1.419328083082296,-0.5163917302951995,-1.4789209809295842,-1.4547615514214234,-0.5221995286289243,-0.9869069310832596
-1.5043088192206522,-1.5016603061945628,-0.5730361463059038,-1.5361661333656782,-1.56368851627366,-0.5557333864296287,0.08848186705604956
-1.4925408821194763,-1.4898985600356673,-0.5791277952163638,-1.5132680723912406,-1.5273795279895812,-0.5591808097515832,-0.6443015446317351
-1.5513805676253538,-1.5487072908301436,-0.6215064628614696,-1.5361661333656782,-1.515276531894888,-0.5814218318353443,0.4630055079504094
-1.5043088192206522,-1.4898985600356673,-0.5816472179207542,-1.5476151638528968,-1.5515855201789668,-0.5613262704897041,-0.7689569625679878
-1.5749164418277048,-1.572230783147934,-0.5671255743793757,-1.5476151638528968,-1.56368851627366,-0.5527281682401607,0.4666070652132298
-1.527844693423003,-1.5134220523534578,-0.4232153589235294,-1.4102267980062715,-1.491070539705502,-0.4695789649392712,0.7061877994178514
-1.4572370708159503,-1.4663750677178768,-0.6185298468644355,-1.4560229199551467,-1.4426585553267302,-0.5778152709575421,0.2075467994414023
-1.4337011966135995,-1.419328083082296,-0.29259244991722283,-1.3644306760573963,-1.3821435748532656,-0.3901698900028526,1.0454448465471595
-1.3277897627030202,-1.3252341138111343,-0.605032044944021,-1.3758797065446156,-1.3216285943798003,-0.567809746865876,-0.38292389641690977
-1.3630935740065468,-1.36051935228782,-0.624229140566556,-1.398777767519053,-1.3337315904744935,-0.578859786294494,-0.26899263042569355
-1.3866294482088977,-1.3840428446056106,-0.5662662414592319,-1.433124858980709,-1.4547615514214234,-0.5497605826586487,-1.0986765907893605
-1.4925408821194763,-1.5134220523534578,-0.5850940731026463,-1.5705132248273344,-1.5515855201789668,-0.5630360474053648,-0.8884184047569019
-1.5749164418277048,-1.595754275465724,-0.5898237308659524,-1.593411285801772,-1.56368851627366,-0.565849923573479,-0.15916350920182373
-1.58668437892888,-1.583992529306829,-0.6435370610434499,-1.604860316288991,-1.5515855201789668,-0.5944069286564323,0.34281826794712134
-1.5513805676253538,-1.5487072908301436,-0.5066613863578389,-1.5247171028784592,-1.5273795279895812,-0.5189117203383105,0.21449805681579706
-1.527844693423003,-1.5251837985123533,-0.4034795984114735,-1.5705132248273344,-1.6484094889365106,-0.47032964437069635,-1.514403781792143
-1.6690599386371079,-1.7016099908957814,-0.21831422754800123,-1.7536977126228346,-1.8904694108303701,-0.39386495975893276,-1.838470214870888
-1.833811058053564,-1.8662744371203144,-0.5670670635527955,-1.8567389870078033,-1.8420574264515983,-0.5635643489083739,-0.44199209952800456
-1.8691148693570907,-1.8662744371203144,-0.5903163437559574,-1.8796370479822408,-1.866263418640984,-0.575378361691361,-0.3092487226671049
-1.892650743559441,-1.8897979294381042,-0.35061033746022946,-1.925433169931116,-2.0357053639666858,-0.46921226376044334,-1.0050846953388093
-1.9750263032676694,-1.972130152550371,-0.5179377337520336,-1.959780261392772,-1.963087387398528,-0.5442856978711326,0.10872835653949828
-1.9632583661664937,-1.972130152550371,-0.5639896680384072,-1.8681880174950223,-1.9509843913038347,-0.5648500396300029,0.3924416638010718
-1.9279545548629675,-1.9368449140736852,-0.5906489487779564,-1.9139841394438974,-1.902572406925063,-0.5768519641498792,0.10640741750115172
-1.9161866177617919,-1.9133214217558947,-0.5628351718069189,-1.9139841394438974,-1.902572406925063,-0.5635978978443481,-0.03400939431881525
-1.9161866177617919,-1.8780361832792092,-0.3460634526468431,-1.8109428650589283,-1.8420574264515983,-0.45389977547315585,1.7840188008238715
-1.7632034354465114,-1.7839422140080474,-0.42158455716730364,-1.685003529699522,-1.7694394498834403,-0.48392965423624285,1.2945496713623812
-1.6455240644347569,-1.642801260101305,-0.3094873369407325,-1.593411285801772,-1.5999975045577386,-0.4184443929406721,-0.03400939431881525
-1.6455240644347569,-1.642801260101305,-0.2894930068449928,-1.5819622553145534,-1.6484094889365106,-0.4095210293590584,0.477731875425053
-1.5984523160300552,-1.642801260101305,-0.40430801256707,-1.604860316288991,-1.5999975045577386,-0.46912458418170633,-0.16007704288710675
-1.6102202531312308,-1.595754275465724,-0.22826211173803226,-1.5018190419040216,-1.56368851627366,-0.3702567996865072,0.34557891016152376
-1.5749164418277048,-1.6192777677835144,-0.4286988083389673,-1.5590641943401158,-1.6484094889365106,-0.4801710048486911,0.4666070652132298
-1.527844693423003,-1.572230783147934,-0.42889293121511335,-1.5132680723912406,-1.5273795279895812,-0.4770119515943797,0.08935680463729859
-1.5160767563218274,-1.5251837985123533,-0.4580178855831307,-1.5361661333656782,-1.539482524084274,-0.49455344626596487,-0.5257180876670161
-1.563148504726529,-1.595754275465724,-0.534199438396931,-1.5819622553145534,-1.56368851627366,-0.5363502185199405,0.21539519562855736
-1.5396126305241782,-1.536945544671248,-0.5061370719497535,-1.5476151638528968,-1.515276531894888,-0.5190228339116512,0.08979897739340818
-1.527844693423003,-1.5251837985123533,-0.4498570277085895,-1.5018190419040216,-1.491070539705502,-0.48642319460895417,0.7061877994178514
-1.4572370708159503,-1.4310898292411915,-0.5084011865435136,-1.4789209809295842,-1.4184525631373441,-0.5171917656555565,0.08676870256129621
-1.4454691337147747,-1.4663750677178768,-0.45756780230174365,-1.4789209809295842,-1.5515855201789668,-0.49150000305167707,-0.3950811961415821
-1.4807729450183011,-1.4663750677178768,-0.3903815226284995,-1.5247171028784592,-1.5878945084630458,-0.4604386013111129,-1.3719245097583272
-1.6102202531312308,-1.583992529306829,-0.5578310937008888,-1.6163093467762093,-1.5757915123683526,-0.5494979585722081,0.34557891016152376
-1.5749164418277048,-1.5604690369890386,-0.557560521896368,-1.5819622553145534,-1.56368851627366,-0.5486320316348822,0.09114472056419878
-1.563148504726529,-1.583992529306829,-0.5770290373064177,-1.5476151638528968,-1.539482524084274,-0.5576956976206485,0.3400974906022409
-1.527844693423003,-1.5016603061945628,-0.264534323385015,-1.444573889467928,-1.4668645475161162,-0.38248894278500467,1.1996525952422958
-1.4101653224112485,-1.4428515754000864,-0.20881531773851905,-1.387328737031834,-1.4426585553267302,-0.3479916776554808,-0.03400939431881525
-1.4101653224112485,-1.3958045907645056,-0.38593496072623973,-1.444573889467928,-1.4305555592320374,-0.4489273833817234,-0.7486825468921486
-1.4807729450183011,-1.4663750677178768,-0.5673490505130035,-1.5018190419040216,-1.4668645475161162,-0.5508285696856379,-0.2772666880350907
-1.5043088192206522,-1.5251837985123533,-0.5202597721072243,-1.5476151638528968,-1.491070539705502,-0.5263016839384468,0.08848186705604956
-1.4925408821194763,-1.5251837985123533,-0.49631416740713374,-1.5476151638528968,-1.5757915123683526,-0.516396668438113,-1.1325352648820632
-1.5984523160300552,-1.6192777677835144,-0.5653073031520331,-1.6392074077506469,-1.6121005006524318,-0.5547079198518292,-0.5382799885919701
-1.6455240644347569,-1.6663247524190954,-0.6279537427936865,-1.6506564382378655,-1.6242034967471246,-0.5876186344383886,-0.03400939431881525
-1.6455240644347569,-1.642801260101305,-0.5719969105321272,-1.6392074077506469,-1.6121005006524318,-0.5580333481852545,0.22186124055311887
-1.621988190232406,-1.595754275465724,-0.603275350327929,-1.6506564382378655,-1.6121005006524318,-0.5747882648074077,-0.16100401089128535
-1.6337561273335817,-1.595754275465724,-0.5277720534503406,-1.6506564382378655,-1.6605124850312039,-0.5374039189775653,-0.5438623198938869
-1.6808278757382835,-1.6780864985779909,-0.6270425524519915,-1.673554499212303,-1.6484094889365106,-0.5877234905697386,0.48348177733228753
-1.6337561273335817,-1.642801260101305,-0.4305563477018744,-1.604860316288991,-1.6242034967471246,-0.4826220750327909,0.7307699940437923
-1.563148504726529,-1.5604690369890386,0.6560410374804756,-1.2957364931340842,-1.515276531894888,0.1545573856666358,3.457654864944396
-1.2336462658936171,-1.1488079214277063,0.8600369796247272,-1.2155932797235527,-1.2732166100010285,0.2893510168369199,-0.8267889023646415
-1.316021825601845,-1.3369958599700298,0.2013956728156056,-1.2270423102107717,-1.2974226021904143,-0.09290520782879341,0.8933070005190669
-1.2218783287924415,-1.2546636368577635,-0.18903878881329406,-1.2842874626468652,-1.2611136139063357,-0.32344681118642493,-0.8241981196586093
-1.3042538885006694,-1.3487576061289246,-0.2924347250803542,-1.3071855236213028,-1.3216285943798003,-0.38518914209028804,-0.03400939431881525
-1.3042538885006694,-1.2664253830166583,2.1413944023288836,-1.020959761440834,-1.2127016295275637,1.160863713785999,3.4317968639799528
-0.9512157754654065,-0.9606199828853832,1.4312231258632189,-0.9064694565686461,-1.0311566881071692,0.7313672575053376,-0.8739494723178696
-1.04535927227481,-0.9841434752031736,0.2871634776872616,-0.9064694565686461,-0.9706417076337042,0.00600778605653126,0.5040363332156232
-0.986519586768933,-0.9606199828853832,0.35227559095738314,-0.860673334619771,-0.9101267271602395,0.06296038437542503,0.7077014951105667
-0.9041440270607047,-0.8312407751375355,1.1329024476851495,-0.6316927248753961,-0.8496117466867749,0.6267674802346435,2.663005405682648
-0.5981776624301437,-0.6077675981185265,0.6195222584706461,-0.48285532854155233,-0.5954488286982225,0.3153541814184203,0.7357407050173654
-0.5040341656207401,-0.5254353750062604,0.40986218130379104,-0.49430435902877085,-0.4865218638459854,0.18030732488982623,0.7189614112988656
-0.4098906688113365,-0.454864898052889,0.5869092891308012,-0.4599572675671148,-0.5712428365088366,0.2964226299344938,-1.1393705369655707
-0.5511059140254418,-0.5489588673240507,0.1402744936621658,-0.49430435902877085,-0.5712428365088366,-0.02006394651883094,-0.5098018971798477
-0.6099455995313189,-0.5960058519596316,0.21965365988710736,-0.6431417553626146,-0.7164787896451518,0.004718124749221345,-0.9988846934168908
-0.7276249705430733,-0.7253850597074788,0.07072397217241823,-0.7919791516964584,-0.8254057544973888,-0.1087639406455211,-0.43105003463733377
-0.774696718947775,-0.7959555366608501,0.18508002340640275,-0.5515495114648644,-0.8011997623080029,-0.004563521364365266,1.8738632174442962
-0.5511059140254418,-0.5254353750062604,-0.015076643118156242,-0.5629985419520834,-0.5833458326035292,-0.13299508058521245,-0.12916789489102004
-0.562873851126617,-0.5842441058007362,0.016885010052898816,-0.4714062980543333,-0.5349338482247573,-0.10064195685363062,0.8247829299060444
-0.4569624172160383,-0.43134140573509855,0.24909432484670635,-0.5172024200032084,-0.6559638091716872,0.03840766469101942,-1.616821003567031
-0.6570173479360206,-0.7253850597074788,-0.2947915959677566,-0.6889378773114897,-0.6922727974557659,-0.33992807152521426,-0.7170538857142305
-0.7393929076442485,-0.7253850597074788,-0.4675685223552419,-0.7461830297475838,-0.6801698013610731,-0.45660662173991123,0.16508303050949083
-0.7158570334418976,-0.7136233135485833,-0.3041286062548616,-0.7576320602348023,-0.7648907740239237,-0.3511206122582828,-0.7268396234133095
-0.798232593150126,-0.8312407751375355,-0.046590626497883855,-0.6087946639009586,-0.7648907740239237,-0.1675955055515708,1.1780094024429781
-0.6570173479360206,-0.5960058519596316,0.13932899262394763,-0.48285532854155233,-0.5954488286982225,-0.015434658264743361,1.1369240195019004
-0.5158021027219153,-0.5371971211651553,-0.05805046436607003,-0.5286514504904269,-0.6680668052663798,-0.16586206846870435,-1.5440656001203934
-0.7040890963407224,-0.6900998212307934,-0.14854329570929617,-0.7461830297475838,-0.7164787896451518,-0.24398790288668296,-0.4287812309783708
-0.7511608447454242,-0.7724320443430597,-0.1331621887888516,-0.6660398163370521,-0.7648907740239237,-0.2343210094408985,-0.43334506724033095
-0.798232593150126,-0.7959555366608501,0.051234974711592364,-0.540100480977646,-0.7648907740239237,-0.09952471445996776,1.0770078360461597
-0.6687852850371964,-0.6900998212307934,-0.2767191867130007,-0.7576320602348023,-0.7164787896451518,-0.33041256294108406,-0.8168430647485245
-0.7629287818465994,-0.7489085520252692,0.04124182127557835,-0.826326243158115,-0.8859207349708536,-0.13650455059100244,-1.4357354810085412
-0.9276799012630556,-0.9606199828853832,-0.2585983771981304,-0.8950204260814276,-0.9101267271602395,-0.3293822336523401,0.696497403125224
-0.8453043415548277,-0.8077172828197451,-0.33833487041081667,-0.8377752736453334,-0.8496117466867749,-0.3790058595827899,-0.5449936503500424
-0.9041440270607047,-0.9253347444086972,-0.1504739572980634,-0.9522655785175211,-0.9585387115390114,-0.2713591227124007,-0.8638601020115746
-0.9982875238701082,-0.9959052213620686,0.11528586987955655,-0.814877212670896,-0.9706417076337042,-0.08632006686798961,1.453976759244125
-0.8335364044536521,-0.8312407751375355,-0.4387361221201261,-0.8835713955942085,-0.8375087505920816,-0.4451736846611281,-0.33969555102422555
-0.8688402157571786,-0.8665260136142214,-0.34510379681557257,-0.9064694565686461,-0.8738177388761608,-0.38709499808680153,-0.23961972591233377
-0.8923760899595296,-0.854764267455326,-0.3362740108177525,-0.87212236510699,-0.9222297232549327,-0.3843936176579296,-0.757954753462459
-0.9747516496677574,-0.9606199828853832,-0.4222630087918988,-0.9637146090047402,-0.9343327193496255,-0.4392832831081701,0.2828946029996329
-0.9394478383642313,-0.9606199828853832,-0.17211206981278193,-0.9522655785175211,-0.9827447037283974,-0.28538863434928397,-0.7667298487248062
-1.0218233980724591,-1.031190459838754,-0.3477096485558815,-0.9980617004663963,-0.9706417076337042,-0.3943705183502889,0.1798762756979718
-0.9982875238701082,-0.9723817290442781,-0.4203596131178591,-0.9980617004663963,-0.9585387115390114,-0.4409405377195716,-0.03400939431881525
-0.9982875238701082,-1.019428713679859,-0.4080623594284487,-1.0553068529024903,-1.0069506959177834,-0.43587657085458864,-0.45914829533679813
-1.04535927227481,-1.0547139521565445,-0.2855135531134595,-0.9866126699791777,-1.0069506959177834,-0.35729561433551615,0.7192546242293997
-0.9629837125665822,-0.9606199828853832,0.12837474830851958,-0.7919791516964584,-0.9464357154443181,-0.07358031705957271,1.2297419120608595
-0.8217684673524769,-0.854764267455326,-0.29849388971920104,-0.8377752736453334,-0.8133027584026956,-0.3517971322065171,0.16918199219713242
-0.798232593150126,-0.7606702981841642,0.11196614691729113,-0.6316927248753961,-0.7043757935504591,-0.0565503745532986,1.0770078360461597
-0.6687852850371964,-0.7489085520252692,-0.215605508947584,-0.7576320602348023,-0.7648907740239237,-0.29231636397650573,-1.2082598999633811
-0.8100005302513011,-0.7959555366608501,-0.17683977069225598,-0.7690810907220214,-0.8133027584026956,-0.26688035232499274,0.2698838817021013
-0.774696718947775,-0.7841937905019546,-0.33511149136255247,-0.814877212670896,-0.8133027584026956,-0.3749451064245913,-0.736909830231539
-0.8570722786560029,-0.8430025212964309,-0.4619506350205375,-0.9179184870558651,-0.8375087505920816,-0.4614044211476878,-0.4440098181492142
-0.9041440270607047,-0.8782877597731163,-0.23999780499708595,-0.7919791516964584,-0.8254057544973888,-0.3112020778130787,1.2107666672203239
-0.7629287818465994,-0.7606702981841642,-0.3598802266318928,-0.7805301212092398,-0.7406847818345378,-0.3864112154850118,-0.03400939431881525
-0.7629287818465994,-0.7841937905019546,-0.3333448818683778,-0.7919791516964584,-0.7164787896451518,-0.3699020479601555,-0.03400939431881525
-0.7629287818465994,-0.7606702981841642,0.8250381775167646,-0.4370592065926772,-0.728581785739845,0.4754229526944206,3.4703058224054937
-0.3510509833054596,-0.13729775176271833,2.6678041111627757,-0.23097665782273935,-0.728581785739845,1.6726770958873545,-3.3064601455756533
-0.774696718947775,-0.854764267455326,1.1739840274968667,-0.8950204260814276,-1.0795686724859412,0.552935004930951,-3.146854181932314
-1.1395027690842137,-1.1488079214277063,0.47931590227330984,-0.9866126699791777,-1.1037746646753273,0.11085484537215864,0.2970692226880029
-1.104198957780687,-1.06647569831544,0.11561756168910049,-1.1240010358258026,-1.1037746646753273,-0.1244260289498908,-0.47125668175819635
-1.1512707061853888,-1.1605696675866017,0.23721975806503337,-1.0553068529024903,-1.152186649054099,-0.05045562605436752,0.9624099049420796
-1.04535927227481,-1.06647569831544,0.43941530185427574,-0.814877212670896,-1.0311566881071692,0.10467780774150663,2.2257826613258347
-0.798232593150126,-0.8077172828197451,0.27479818966995456,-0.7232849687731463,-0.7890967662133097,0.03451400282517459,-0.4380156599060797
-0.8453043415548277,-0.8077172828197451,-0.2112645535427975,-0.860673334619771,-0.8617147427814675,-0.29791537982712624,-0.23840309673130702
-0.8688402157571786,-0.8782877597731163,-0.13411643057485323,-0.9293675175430837,-0.9464357154443181,-0.25630041264978376,-1.0620610522864078
-0.986519586768933,-0.9488582367264877,-0.09871646728130644,-0.6774888468242711,-0.8980237310655468,-0.20413355119988938,3.462627655848258
-0.5981776624301437,-0.17258299023940374,0.2271759865672286,-0.2653237492843954,-0.280770930236205,0.09833573950220861,3.429866052693998
-0.17453192678782764,0.23907812532192818,2.177861519605545,0.1353923177682608,-0.5107278560353714,1.4976178684139851,-1.870448001564214
-0.4216586059125117,-0.4431031518939935,1.3676310547244253,-0.21952762733552034,-0.4139038872778275,0.9112292853140183,-0.03400939431881525
-0.4216586059125117,-0.454864898052889,0.4922641459842047,-0.4370592065926772,-0.4744188677512927,0.23729824689962684,-0.8652468846113306
-0.527570039823091,-0.5254353750062604,-0.05411053968794547,-0.540100480977646,-0.4986248599406787,-0.15454948034451324,0.06062768981190222
-0.5158021027219153,-0.5136736288473649,-0.08682311441484514,-0.5286514504904269,-0.4865218638459854,-0.17918129761392165,-0.31714493290661333
-0.5511059140254418,-0.5607206134829458,0.18024019308334838,-0.5973456334137395,-0.5954488286982225,-0.005236447681255526,-0.6049603977520567
-0.6217135366324945,-0.6548145827541074,-0.2807532375034501,-0.6889378773114897,-0.6075518247929153,-0.3258012679740059,-0.22752500052447974
-0.6452494108348454,-0.6195293442774221,1.0663091690424982,-0.3225689017204895,-0.5470368443194505,0.6659313395324524,2.6904722953034694
-0.315747172001933,-0.39605616725841314,0.6371309514866512,-0.24242568830995787,-0.3775948989937488,0.3861371966586502,0.2365587704935413
-0.2804433606984069,-0.26667695951056547,0.2156543111699475,-0.3225689017204895,-0.5107278560353714,0.0519685341312627,-0.5709400011744283
-0.3510509833054596,-0.46662664421178396,0.4132385234382657,-0.4370592065926772,-0.5107278560353714,0.1768041500214606,-1.3066291309186941
-0.5158021027219153,-0.5842441058007362,0.1650864760641959,-0.6545907858498337,-0.6801698013610731,-0.025771751391048637,-1.5440656001203934
-0.7040890963407224,-0.7018615673896883,-0.006287755992427415,-0.7118359382859273,-0.8011997623080029,-0.15289717640006825,0.558148360670518
-0.6334814737336697,-0.666576328913003,-0.14568846311608083,-0.6545907858498337,-0.6559638091716872,-0.23457760225795043,-0.8102461517954693
-0.7276249705430733,-0.6548145827541074,0.1244847893975751,-0.5515495114648644,-0.6317578169823012,-0.03779356653476273,0.7600718863182218
-0.6334814737336697,-0.7018615673896883,-0.08008497631571451,-0.7461830297475838,-0.752787777929231,-0.20111021407196636,-1.5864829092721233
-0.8217684673524769,-0.8194790289786406,-0.05947240138794777,-0.87212236510699,-0.8738177388761608,-0.20199736353845354,-0.13560508757678685
-0.8335364044536521,-0.8782877597731163,-0.3572938132709829,-0.826326243158115,-0.8133027584026956,-0.38835697838064664,0.16978137681812344
-0.8100005302513011,-0.8194790289786406,0.1984214703086311,-0.6431417553626146,-0.7648907740239237,-0.0033138800424777296,1.1815637097648557
-0.6687852850371964,-0.6783380750718979,-0.2948293638257165,-0.7118359382859273,-0.6801698013610731,-0.33961737319568863,-0.523280438337384
-0.7276249705430733,-0.6783380750718979,-0.3557889043746234,-0.6774888468242711,-0.6680668052663798,-0.3799816435790006,-0.03400939431881525
-0.7276249705430733,-0.7253850597074788,-0.30976704086980317,-0.8034281821836774,-0.7648907740239237,-0.3569986497089942,-0.43105003463733377
-0.774696718947775,-0.7724320443430597,-0.44116520202093373,-0.826326243158115,-0.7648907740239237,-0.4432018867859658,-0.3352524382814099
-0.8100005302513011,-0.8077172828197451,-0.23996884311637062,-0.8377752736453334,-0.8375087505920816,-0.31300288920107383,0.3711816403757432
-0.7629287818465994,-0.7606702981841642,-0.4990328008856337,-0.7805301212092398,-0.752787777929231,-0.48140509052161384,-0.33437927003804446
-0.798232593150126,-0.7959555366608501,-0.49677723135127383,-0.8377752736453334,-0.7769937701186169,-0.4806810366315105,-0.03400939431881525
-0.798232593150126,-0.8194790289786406,-0.5182704040034936,-0.87212236510699,-0.7890967662133097,-0.4956200511270525,-0.13501096071562912
-0.8100005302513011,-0.8077172828197451,-0.339587341292833,-0.7690810907220214,-0.7406847818345378,-0.3728388363723519,0.2698838817021013
-0.774696718947775,-0.7724320443430597,-0.018345356641864454,-0.6774888468242711,-0.728581785739845,-0.15149670308288707,1.0705484335440378
-0.6452494108348454,-0.6195293442774221,-0.06288122779403561,-0.5973456334137395,-0.5712428365088366,-0.17059988187635333,0.4525051931137377
-0.586409725328968,-0.5960058519596316,-0.08356366347460895,-0.574447572439302,-0.5591398404141433,-0.17864639941001875,0.34979655798908593
-0.5393379769242662,-0.5607206134829458,-0.06421106081688167,-0.49430435902877085,-0.5107278560353714,-0.15682887295849504,0.7251672146418684
-0.4451944801148626,-0.4431031518939935,-0.2440783643932787,-0.4599572675671148,-0.4865218638459854,-0.28900270918353277,-0.40543450945549386
-0.49226622851956436,-0.5607206134829458,-0.31445769141538915,-0.585896602926521,-0.5228308521300646,-0.3415785158282645,-0.5033373251301095
-0.5511059140254418,-0.5842441058007362,-0.18745012528891988,-0.5057533895159894,-0.5107278560353714,-0.2462849118333373,0.2514661073978076
-0.5158021027219153,-0.5019118826884699,0.0024250735816931067,-0.4256101761054582,-0.4865218638459854,-0.10262337962952565,0.9097757343071671
-0.3981227317101613,-0.36077092878172723,-0.27651417051685584,-0.4370592065926772,-0.43810987946721347,-0.30611188749139984,-0.5852200705056906
-0.4687303543172135,-0.43134140573509855,1.059629737458331,-0.1393844139249897,-0.3775948989937488,0.7358459650670227,3.140169562605985
-0.06862049287724889,-0.17258299023940374,0.6447580366812518,-0.0019960480783644437,-0.1355349770998892,0.45822326765029064,0.9920065177914157
0.07259475233685646,0.08617542525629059,2.7093602353037816,0.4559651714103864,0.17914292136212775,2.3599967481752215,2.5400737954384973
0.43740080247329444,0.23907812532192818,1.8121580253880258,0.5933535372570117,0.3122758784037508,1.5989551184649193,1.1251360992285393
0.6139198589909264,0.5801687639298893,0.44568678838890735,0.5933535372570117,0.5422328042029166,0.4093773236469246,-0.8564507206928909
0.48447255087799623,0.48607479465872755,0.24701076540118963,0.4559651714103864,0.530129808108224,0.22811783815575704,0.1191725822120578
0.5080084250803476,0.5095982869765185,0.16833412047197832,0.6162515982314487,0.5180268120135313,0.1666984314670761,-0.5677792617668914
0.42563286537211925,0.5095982869765185,0.1021744220570631,0.5819045067697931,0.4333058393506801,0.11158182694094437,1.2826343434190506
0.6256877960921016,0.6389774947243652,0.1367103559092689,0.5704554762825736,0.48171782372945204,0.1321773051280335,-1.3023098414701932
0.42563286537211925,0.4625513023409376,0.9975490981620039,0.7650889945652924,0.37279085887721547,0.9134855203665767,2.444378817893641
0.8022068526097336,0.7330714639955269,1.7929799767681234,0.6162515982314487,0.34858486668782895,1.5401228876062079,-2.780068718362791
0.35502524276506714,0.3566955869108809,0.7471326100468687,0.5704554762825736,0.4333058393506801,0.6866149873389163,1.5361058651225918
0.590383984788575,0.6389774947243652,-0.12429091685379064,0.536108384820918,0.6390567729604605,-0.08594905584457782,-0.3343792700380423
0.5433122363838732,0.6507392408832612,0.11350301824957525,0.5819045067697931,0.4212028432559874,0.1003333838797301,-1.2460281910806017
0.35502524276506714,0.32141034843419497,-0.2661911516962079,0.3414748665381992,0.3969968510666009,-0.22942530242671338,0.044496368653253696
0.3667931798662423,0.3919808253875658,0.08301685548793689,0.28422971410210457,0.19124591745682049,0.042653037518232476,-1.6788920470669613
0.11966650074155823,0.1920311406863473,-0.0642081254911335,0.3300258360509797,0.2275549057408997,-0.0682460488048233,1.775361523704144
0.3785611169674175,0.4625513023409376,-0.20836666950527555,0.38727098848707325,0.3364818705931363,-0.18314857866174125,-0.34661152742027324
0.3314893685627157,0.28612510995750906,-0.12834825456184223,0.27278068361488605,0.2275549057408997,-0.12640589364786045,-0.9015159988503746
0.20204206044978557,0.20379288684524224,-0.25728733026007267,0.10104522630660424,0.09442194869927663,-0.2469782439449924,-1.0047598123341086
0.060826815235681266,0.06265193293850066,-0.23400693560397998,0.03235104338329212,-0.03871100834234536,-0.23774795157722095,-0.6166545749308117
-0.021548744472547107,-0.03144203633266109,-0.3080358509729898,0.1353923177682608,-0.014505016152959934,-0.287936594363083,0.5586321496860341
0.060826815235681266,0.06265193293850066,-0.34498834066947764,-0.01344507856558296,-0.026608012247652645,-0.32325692672184003,-0.5334195491291
-0.009780807371371924,-0.0432037824915571,-0.48740669312117857,-0.07069023100167657,-0.0024020200582672213,-0.43757463705551974,-0.3718337044186794
-0.056852555776073704,-0.019680290173766133,-0.3699451324750845,-0.059241200514458046,0.02180397213111928,-0.34433211699792615,0.13657102892914463
-0.03331668157372229,0.027366694461814747,-0.34776052753551656,-0.07069023100167657,-0.03871100834234536,-0.33051422752571596,-0.4583648698435274
-0.0921563670796003,-0.12553600560382286,-0.2963150952605213,-0.1851805358738648,-0.15974096928927517,-0.2993936062588423,-0.8073497459839837
-0.1980678009901785,-0.19610648255719418,-0.24778476760077056,-0.2653237492843954,-0.29287392633089826,-0.27196596893405195,-1.1766378019530268
-0.3510509833054596,-0.3254856903050418,0.01847856578685327,-0.11648635295055165,-0.3654919028990556,-0.05532488343925465,2.1476244398524127
-0.06862049287724889,-0.03144203633266109,-0.13042574766747939,-0.024894109052801476,-0.1355349770998892,-0.1588274345915694,0.9065051917822317
0.060826815235681266,0.08617542525629059,-0.3406177710893651,-0.01344507856558296,0.02180397213111928,-0.32062924086581024,-0.5334195491291
-0.009780807371371924,-0.0432037824915571,-0.37665724401924794,-0.10503732246333312,-0.07501999662642457,-0.3549005972612968,-0.9630262470934399
-0.13922811548430156,-0.17258299023940374,-0.540136754402498,-0.1393844139249897,-0.09922598881581053,-0.4810649394932405,0.1395711871269692
-0.11569224128195067,-0.11377425944492789,-0.4136535679135752,-0.0019960480783644437,-0.08712299272111729,-0.3770782784513328,1.002266676912518
0.025523003932154672,0.039128440620709706,-0.4257602211177373,-0.0019960480783644437,-0.05081400443703861,-0.3905274437564411,-0.956261561272269
-0.10392430418077549,-0.10201251328603293,-0.5506959691016826,-0.10503732246333312,-0.05081400443703861,-0.48861562385743884,-0.03400939431881525
-0.10392430418077549,-0.10201251328603293,-0.5437809287041285,-0.11648635295055165,-0.07501999662642457,-0.48268415941206,0.31055455289027317
-0.056852555776073704,-0.05496552865045205,-0.248475482364047,-0.1393844139249897,-0.08712299272111729,-0.2577953004631859,-0.6310408756866597
-0.13922811548430156,-0.10201251328603293,-0.33463388124859367,-0.01344507856558296,-0.05081400443703861,-0.3138054878098193,1.0942643850787859
0.013755066830979488,0.06265193293850066,-0.1180741578369972,0.12394328728104229,0.14283393307804856,-0.13016182896418732,0.890486695181963
0.1432023749439086,0.08617542525629059,-0.30570311498618347,0.05524910435773017,0.08231895260458391,-0.28770172668097466,-0.44328114441017735
0.08436268943803163,0.027366694461814747,-0.39217415867764144,0.00945298240885509,0.08231895260458391,-0.3586123409642075,-0.6138601136329125
0.0019871297298032597,0.027366694461814747,-0.43264590825780963,-0.03634313954002,0.046009964320504707,-0.39281226451287266,-0.20250956850276816
-0.021548744472547107,-0.0432037824915571,-0.4082090604863965,-0.059241200514458046,0.03390696822581199,-0.373252380410098,-0.03400939431881525
-0.021548744472547107,-0.019680290173766133,-0.45449555991478,-0.07069023100167657,0.03390696822581199,-0.4102048119608481,-0.28799862746375177
-0.056852555776073704,-0.05496552865045205,-0.052538640135066456,0.11249425679382377,0.03390696822581199,-0.07640858031820766,1.41592420328881
0.1432023749439086,0.15674590220966242,-0.1920505634898452,0.16973940922991737,0.20334891355151427,-0.18316965040916774,0.04784495569946298
0.15497031204508482,0.14498415605076642,-0.47497754546148346,0.07814716533216721,0.15493692917274235,-0.4200132643252412,-0.3606527579851141
0.10789856364038304,0.13322240989187145,-0.44798259391526507,0.11249425679382377,0.15493692917274235,-0.3963006250758025,0.2957522830817681
0.15497031204508482,0.18026939452745233,-0.44380751702998106,0.07814716533216721,0.15493692917274235,-0.39585344414607027,-0.44231359890169425
0.09613062653920681,0.09793717141518554,-0.1313762713742,0.18118843971713589,0.19124591745682049,-0.1330518499083328,0.7923670580187747
0.21380999755096178,0.2273163791630332,-0.39238008808624125,0.15829037874269886,0.2275549057408997,-0.34961126196349257,-0.5182505490998157
0.1432023749439086,0.14498415605076642,-0.3482306362614523,0.06669813484494869,0.14283393307804856,-0.3190635735931038,-0.5251354944284482
0.07259475233685646,0.015604948302919787,-0.2946507655613052,-0.047792170027239525,0.03390696822581199,-0.28296777077270546,-0.6152539855543405
-0.009780807371371924,0.015604948302919787,-0.37056383391333897,0.10104522630660424,0.10652494479397041,-0.33551413728373397,0.641639225880913
0.08436268943803163,0.08617542525629059,-0.48251813639070446,0.05524910435773017,0.13073093698335583,-0.4282838058212601,-0.03400939431881525
0.08436268943803163,0.08617542525629059,-0.44658877079110876,0.05524910435773017,0.14283393307804856,-0.39641242973209395,0.21449805681579887
0.11966650074155823,0.13322240989187145,0.44837261144848883,0.38727098848707325,0.20334891355151427,0.3655086470110802,2.1043380542537737
0.42563286537211925,0.43902781002314667,-0.009115192211993103,0.4559651714103864,0.4333058393506801,-0.005058525234291357,-0.49870718410864734
0.35502524276506714,0.4625513023409376,0.006126258432299315,0.536108384820918,0.3364818705931363,-0.0006519792978121003,-0.5835497351233119
0.27264968305683873,0.2743633637986141,-0.3996649142986045,0.21553553117879246,0.30017288230905703,-0.3498261887611848,0.12554042419254888
0.2961855572591891,0.29788685611640403,-0.5256935166733264,0.21553553117879246,0.34858486668782895,-0.45347688296785743,-0.1134175223825172
0.2844176201580139,0.2743633637986141,-0.4461613873621743,0.28422971410210457,0.32437887449844355,-0.38452636841020194,0.20476389398333705
0.31972143146154053,0.3449338407519849,-0.3750427496282898,0.24988262264044903,0.3122758784037508,-0.32882209207301694,-0.19209880259209616
0.2961855572591891,0.2743633637986141,0.0736009175529365,0.4559651714103864,0.36068786278252274,0.07335081654038587,1.6335612950189609
0.5433122363838732,0.5919305100887843,1.4902195205517454,0.9597225128480114,0.6390567729604605,1.4754754701498725,2.5415305487999995
0.9434220978238389,0.9683063871734313,1.8117620173298663,1.2802953664901369,1.0142496518959432,1.8960610777329017,1.3758900223224482
1.1787808398473467,1.097685594921279,0.46516945859200937,1.1200089396690747,1.2078975894110298,0.5525096999178971,-0.03400939431881525
1.1787808398473467,1.1682560718746497,0.09091138147292689,1.1658050616179496,1.1836915972216444,0.183614935848266,-0.5758530916946758
1.0846373430379432,1.121209087239069,0.3106618692022522,1.2802953664901369,1.1473826089375652,0.42218216090416033,1.273377415335591
1.3082281479602769,1.3446822642580782,0.2812636686218101,1.4291327628239807,1.3531335425473456,0.422204539426621,0.8941969394776415
1.4729792673767326,1.43877623352924,0.4630873341946362,1.3375405189262306,1.2805155659791883,0.5734310425639954,-1.5835810896179994
1.190548776948523,1.1564943257157547,0.057836848466546534,1.1314579701562932,1.111073620653487,0.14528069022000567,-1.1155760700984192
1.0022617833297158,1.0153533718090122,-0.023694107220191565,1.1429070006435116,0.9900436597065567,0.0530908654084722,-0.6620554980953793
0.896350349419137,0.9447828948556414,-0.28303926919612993,0.9482734823607928,1.0021466558012495,-0.19293804509270476,0.6056671928610186
1.0022617833297158,0.9683063871734313,-0.23275779142447822,0.9139263908991373,0.9658376675171713,-0.15089651638785243,-0.8016212989346192
0.8728144752167857,0.8742124179022696,0.13765161703251746,1.085661848207418,0.9053226870437056,0.20645413420393213,0.8937859862602006
1.0257976575320662,1.0035916256501172,0.20654612583227813,1.2459482750284803,1.1231766167481798,0.31366159362051715,1.5645385358167105
1.2964602108591017,1.2741117873047065,0.15391293030064854,1.2688463360029183,1.3047215581685736,0.2749772328042477,0.1652744655333657
1.3317640221626283,1.3564440104169733,0.015570375494482194,1.371887610387887,1.3047215581685736,0.13222300455879682,-0.29819704791507606
1.2846922737579265,1.2505882949869165,-0.13899370260856214,1.1887031225923868,1.2563095737898018,-0.0319255309391208,-0.6995688491880111
1.1670129027461715,1.14473257955686,0.03528519734953444,1.2573973055157,1.1957945933163372,0.14304885667818204,-0.23759997805778205
1.1317090914426449,1.3093970257813925,0.910146577766458,1.5779701591578243,1.3168245542632675,1.087232607489019,2.9014234820281777
1.6377303867931894,1.6740111567071434,0.6933696402494964,1.7955017384149814,1.7041204292934418,0.9128139887807325,-0.03400939431881525
1.6377303867931894,1.6034406797537726,0.008735045498356395,1.5550720981833874,1.65570844491467,0.16701147947863437,0.2176666399814478
1.684802135197891,1.5916789335948776,0.1896407368655361,1.9099920432871687,1.7283264214828282,0.3944262591777499,0.8404851805599441
1.8495532546143467,1.8151521106138861,0.2978892232005594,1.7726036774405443,1.65570844491467,0.4838018183016879,-1.4961273078727246
1.567122764186136,1.6034406797537726,0.08214069336683676,1.5436230676961689,1.558884476157126,0.23460367677910618,-0.224852133035447
1.5318189528826105,1.5328702028004018,-0.007093209377727031,1.566521128670606,1.5346784839677405,0.13475577331282326,-0.41781534662671926
1.4612113302755574,1.43877623352924,0.23127481021252108,1.6237662811066995,1.5467814800624333,0.39755167554007526,0.8716001560706174
1.6259624496920142,1.6152024259126676,0.5774497126863446,1.5779701591578243,1.1836915972216444,0.6965216865686211,-2.7444638385370235
1.1199411543414697,1.121209087239069,-0.10341103159455663,1.1429070006435116,1.0747646323694078,-0.0057005789909986395,0.5131990921399746
1.2140846511508734,1.2741117873047065,-0.03900991945010445,1.1543560311307313,1.0142496518959432,0.04269786995402119,-1.7847032118636248
0.9081182865203122,0.8859741640611645,-0.15470578381447883,0.8681302689502621,0.7600867339073909,-0.09421463410849559,-1.3816647915395786
0.6845274815979785,0.7330714639955269,-0.3490895778048298,0.7650889945652924,0.7237777456233117,-0.27237745228809024,0.4088436275749202
0.7551351042050317,0.6977862255188421,-0.028801052186330004,0.6277006287186683,0.5543358002976104,-0.004862961324365487,-1.9287476398894634
0.4491687395744707,0.5095982869765185,-0.3593127303205787,0.4788632323848234,0.4938208198241448,-0.29994649774975457,0.3515099774190302
0.5080084250803476,0.5801687639298893,-0.18456574374983958,0.7421909335908554,0.6632627651498471,-0.12486697756792142,1.7198058844391388
0.7786709784073821,0.8271654332666887,-0.2796290077418985,0.8337831774886056,0.844807706570241,-0.19996667283074024,0.836810833606675
0.9198862236214874,0.9094976563789554,-0.2980023857300342,0.8452322079758241,0.9416316753277848,-0.21565693218921259,-0.3171449329066112
0.8728144752167857,0.8977359102200605,-0.4034750975786596,0.799436086026949,0.8811166948543202,-0.31841537548070686,-0.6049603977520567
0.7786709784073821,0.7448332101544229,-0.262525386442963,0.7421909335908554,0.711674749528619,-0.20011598444354217,-0.7596929175900538
0.6609916073956281,0.6036922562476803,-0.5179094241659289,0.6505986896931053,0.711674749528619,-0.4288884154471797,0.33661867121456407
0.7198312929015052,0.7448332101544229,-0.4995151075207896,0.6849457811547618,0.6995717534339252,-0.41371594056572003,-0.6207191303308934
0.6256877960921016,0.6272157485654701,-0.5221993049026972,0.6505986896931053,0.711674749528619,-0.4325855584521121,0.48823196627293103
0.70806335580033,0.709547971677737,-0.4821038640834452,0.730741903103637,0.7721897300020836,-0.3951079918147819,-0.2544936647935686
0.6727595444968033,0.6507392408832612,-0.5537679505708019,0.5933535372570117,0.711674749528619,-0.4631953563320591,0.039957491564932814
0.6845274815979785,0.686024479359946,-0.17633482943410855,0.8337831774886056,0.7479837378126971,-0.11126304737727234,0.8516966494686491
0.8257427268120838,0.7918801947900027,0.103428327987223,0.8795792994374807,0.8811166948543202,0.15860219365638825,0.10991783779665089
0.8492786010144353,0.8036419409488987,-0.39387925679002656,0.8223341470013871,0.9174256831383993,-0.3058819956065371,0.5393107004149791
0.9434220978238389,0.8977359102200605,0.21228273078613097,0.9826205738224494,0.7237777456233117,0.25881387062281663,-1.6553937234562768
0.6727595444968033,0.6977862255188421,-0.30042448607850725,0.730741903103637,0.7842927260967762,-0.2280716594033059,0.4837588068674343
0.7551351042050317,0.8154036871077937,-0.24268525879319416,0.776538025052512,0.7721897300020836,-0.17404303304915766,0.6947360847468166
0.8728144752167857,0.9212594025378504,-0.47083527899511796,0.8452322079758241,0.9537346714224775,-0.3748021527749365,0.394203858256119
0.9434220978238389,0.8859741640611645,-0.47058734181358863,0.8566812384630427,0.977940663611864,-0.37405234033848594,-0.03400939431881525
0.9434220978238389,0.9565446410145363,-0.34100223353291514,0.8566812384630427,0.9416316753277848,-0.2551487668903167,-0.38648424847913737
0.8845824123179609,0.8742124179022696,-0.12646912424732076,0.776538025052512,0.7600867339073909,-0.06926739401520715,-1.2447786871664195
0.6845274815979785,0.674262733201051,-0.3923845236895941,0.7650889945652924,0.7842927260967762,-0.3112794916687105,0.18741711662805247
0.7198312929015052,0.7801184486311078,-0.3365421691322137,0.6620477201803238,0.6511597690551533,-0.26977245908313513,-1.060751432339949
0.5550801734850495,0.5801687639298893,0.09061745752134281,0.51321032384648,0.19124591745682049,0.06790084843453151,-1.3945469057822755
0.3432573056638909,0.3449338407519849,-0.3988926627089898,0.4559651714103864,0.4454088354453728,-0.33711410740108816,0.7528365215743799
0.46093667667564586,0.3802190792286708,-0.28800707972180484,0.42161807994872985,0.3122758784037508,-0.24895029312304595,0.19678705807123154
0.4962404879791714,0.6507392408832612,-0.30161016199238727,0.536108384820918,0.4696148276347593,-0.24819829435144203,-0.798224786082332
0.3785611169674175,0.3449338407519849,-0.20322150007494977,0.24988262264044903,0.02180397213111928,-0.1986504739381204,-2.9255791255072996
-0.056852555776073704,0.06265193293850066,-0.10318351123434241,0.1926374702043544,0.05811296041519849,-0.1189382648892011,2.3541165311525702
0.27264968305683873,0.41550431770535673,-0.3976122083881742,0.30712777507654265,0.2759668901196716,-0.3481054047788899,-0.5924337591086041
0.19027412334861038,0.18026939452745233,-0.5346255824661051,0.21553553117879246,0.2275549057408997,-0.461973320632769,0.6146767222579193
0.2844176201580139,0.33317209459308994,-0.46862328274075327,0.23843359215322948,0.30017288230905703,-0.40704631157289733,-0.2727826826209675
0.24911380885448733,0.28612510995750906,-0.4596531881721703,0.24988262264044903,0.30017288230905703,-0.39792474540100026,0.20642588902952375
0.2844176201580139,0.3096486022753,-0.5354130325201493,0.21553553117879246,0.3122758784037508,-0.4624209539077054,-0.43196487482239765
0.22557793465213696,0.2626016176397191,-0.5245280618923782,0.16973940922991737,0.19124591745682049,-0.45773915591450315,-0.678159244346062
0.13143443784273343,0.09793717141518554,-0.5292039053503012,0.1353923177682608,0.19124591745682049,-0.4610483249508683,0.0480393840842972
0.1432023749439086,0.10969891757408154,-0.5219534550639221,0.15829037874269886,0.17914292136212775,-0.4553991364780212,-0.03400939431881525
0.1432023749439086,0.18026939452745233,-0.4722975278239373,0.22698456166601097,0.13073093698335583,-0.41801710263477776,-0.6069898444467192
0.060826815235681266,0.06265193293850066,-0.558752655526894,0.04380007387051064,0.14283393307804856,-0.48752450439931544,0.13246065728460807
0.08436268943803163,0.06265193293850066,-0.4436701437849664,0.12394328728104229,0.14283393307804856,-0.3913036806919005,0.38016969090553676
0.1432023749439086,0.14498415605076642,-0.4031321863018116,0.14684134825547931,0.2396579018355924,-0.35640468276051657,0.5389710558090959
0.22557793465213696,0.21555463300413827,-0.24240901202556023,0.3414748665381992,0.28806988621436436,-0.20921328732129463,1.012734111975459
0.3785611169674175,0.3566955869108809,-0.38143204056961494,0.27278068361488605,0.2638638940249789,-0.3344664178349195,-1.4407189932753728
0.16673824914626,0.15674590220966242,-0.4937115119104173,0.1353923177682608,0.11862794088866313,-0.43437188222843,-0.2784141280997918
0.13143443784273343,0.09793717141518554,-0.4522770407143083,0.06669813484494869,0.05811296041519849,-0.4043941990758437,-0.7724483999468419
0.025523003932154672,0.039128440620709706,-0.5291702469483887,-0.01344507856558296,0.07021595650989121,-0.466506045750916,0.3851961361145701
0.08436268943803163,0.08617542525629059,-0.427810513538108,-0.0019960480783644437,-0.026608012247652645,-0.39111770398727363,-1.4422182840816162
-0.11569224128195067,-0.11377425944492789,-0.4846380286460375,-0.024894109052801476,-0.03871100834234536,-0.43357649601266174,0.7431976591046827
-0.009780807371371924,-0.05496552865045205,-0.5031774808420588,-0.09358829197611461,-0.06291700053173133,-0.45121910240251817,-0.6252019369935793
-0.0921563670796003,-0.19610648255719418,-0.5060398800527584,-0.17373150538664525,-0.17184396538396843,-0.4572806160940891,-0.11993610005938825
-0.10392430418077549,-0.13729775176271833,-0.5943410015040127,-0.15083344441220822,-0.08712299272111729,-0.5228140144584678,0.22441356608800295
-0.06862049287724889,-0.03144203633266109,-0.563617925339766,-0.10503732246333312,-0.11132898491050325,-0.4996437245436557,-0.8890226544106744
-0.18629986388900333,-0.21962997487498462,-0.2875538001968253,-0.2538747187971769,-0.4139038872778275,-0.3080593215512611,-1.962780423683391
-0.4451944801148626,-0.5371971211651553,-0.5304630948668078,-0.5057533895159894,-0.4744188677512927,-0.48989216715382855,-0.6840033458080048
-0.527570039823091,-0.5607206134829458,-0.30859897691041216,-0.6431417553626146,-0.8859207349708536,-0.3562332313630006,-3.4409444230245643
-0.9512157754654065,-0.9488582367264877,-0.435585800068261,-0.9751636394919587,-1.1037746646753273,-0.45219477331242786,-1.1889270015675124
-1.0806630835783362,-1.1135226829510207,-0.4523951060388461,-1.0667558833897088,-1.176392641243485,-0.4694700879616621,0.5091122363055708
-1.0218233980724591,-1.0782374444743348,-0.47090905351558876,-0.9866126699791777,-1.1400836529594058,-0.4774878438794306,-1.1034377444027506
-1.1395027690842137,-1.1135226829510207,-0.39094901893981365,-0.8835713955942085,-1.0795686724859412,-0.4191214783204116,2.835338619740255
-0.8335364044536521,-0.7018615673896883,-0.3023754992591285,-0.6316927248753961,-0.752787777929231,-0.3425228995282207,1.9020029314821003
-0.6099455995313189,-0.7018615673896883,-0.5369743649003349,-0.7003869077987087,-0.6922727974557659,-0.501802039424661,-0.5164470438678552
-0.6687852850371964,-0.6783380750718979,-0.5776529571015578,-0.6431417553626146,-0.6438608130769939,-0.5285326881807295,0.06384481448490112
-0.6570173479360206,-0.6783380750718979,-0.592101282728693,-0.6660398163370521,-0.6438608130769939,-0.5375920694522011,0.35630174362142325
-0.6099455995313189,-0.5842441058007362,-0.5357821660403477,-0.6202436943881771,-0.5833458326035292,-0.49760322045804134,-0.4199595139580455
-0.6570173479360206,-0.6430528365952125,-0.5635123840717537,-0.574447572439302,-0.5833458326035292,-0.5155460709771498,1.0393462350168385
-0.527570039823091,-0.5254353750062604,-0.5629496495110978,-0.48285532854155233,-0.5107278560353714,-0.5113787402627965,1.0069985311190517
-0.3981227317101613,-0.3725326749406227,-0.5865655845149376,-0.4256101761054582,-0.3291829146149769,-0.5256874494117945,-0.03400939431881525
-0.3981227317101613,-0.38429442109951767,-0.5551732540801066,-0.37981405415658315,-0.3412859107096696,-0.5019669192515723,0.5172012818680642
-0.32751510910310866,-0.3254856903050418,-0.530400539813641,-0.2538747187971769,-0.256564938046819,-0.47879159071379185,0.8702454671395907
-0.20983573809135422,-0.25491521335167056,-0.608905892178081,-0.2653237492843954,-0.2081529536680471,-0.5372580502143728,0.14222803276134346
-0.18629986388900333,-0.1843447363982992,-0.5652116115326425,-0.21952762733552034,-0.11132898491050325,-0.5027064659649176,-0.03400939431881525
-0.18629986388900333,-0.13729775176271833,-0.5790527161066716,-0.17373150538664525,-0.08712299272111729,-0.5119226225450595,0.4043476578095002
-0.12746017838312584,-0.11377425944492789,-0.40841675109044523,-0.1966295663610833,-0.2686679341415123,-0.3867727775197147,-1.678892047066965
-0.3510509833054596,-0.34900918262283226,-0.4888645715761062,-0.3111198712332705,-0.29287392633089826,-0.45026841099999304,0.9659061130096663
-0.2216036751925294,-0.21962997487498462,-0.5484910176291136,-0.21952762733552034,-0.18394696147866113,-0.49074836866926536,0.4077110111506343
-0.16276398968665245,-0.1490594979216133,-0.582835437783616,-0.21952762733552034,-0.14763797319458247,-0.5166069586974628,-0.03400939431881525
-0.16276398968665245,-0.16082124408050877,-0.6373617879638973,-0.21952762733552034,-0.14763797319458247,-0.5579638378055507,-0.20846664536786128
-0.18629986388900333,-0.06672727480934701,-0.06314442866945542,0.16973940922991737,-0.03871100834234536,-0.09288539259582289,2.2454472767484153
0.11966650074155823,0.18026939452745233,-0.009257261978204843,0.37582195799985474,0.2396579018355924,-0.015627495538299795,1.52862912579192
0.3432573056638909,0.3919808253875658,-0.15004044229978827,0.3300258360509797,0.34858486668782895,-0.1361054564694999,-0.11269398590813268
0.3314893685627157,0.28612510995750906,-0.2996771521430215,0.38727098848707325,0.37279085887721547,-0.2537602807210454,0.9123614469883384
0.47270461377682105,0.41550431770535673,-0.45175774897472537,0.37582195799985474,0.4696148276347593,-0.38423705595671676,-0.34105415616513624
0.42563286537211925,0.41550431770535673,-0.4396717735097226,0.3529238970254177,0.40909984716129466,-0.3761804737422591,-0.11145902595045278
0.41386492827094407,0.41550431770535673,-0.47852394080096916,0.37582195799985474,0.4212028432559874,-0.4082380778389433,0.043614281428848434
0.42563286537211925,0.4743130484998326,-0.4067049343435698,0.5017612933592615,0.4938208198241448,-0.3387243935021258,0.8953861852608559
0.5668481105862246,0.6036922562476803,-0.5291874022966503,0.490312262872043,0.6027477846763813,-0.44570816821526055,-0.18485016160139986
0.5433122363838732,0.49783654081762246,-0.30100528919987973,0.5475574153081366,0.48171782372945204,-0.2478938785941962,0.4204976544668606
0.6139198589909264,0.6154540024065752,-0.43030188757423804,0.5819045067697931,0.6148507807710751,-0.3558364115326633,-0.5573811474659548
0.531544299282698,0.5331217792943084,-0.3355369179076549,0.6277006287186683,0.6027477846763813,-0.269534161116562,0.42149657105759836
0.6021519218897512,0.6036922562476803,-0.47934126594818366,0.5475574153081366,0.6269537768657678,-0.3993501228346986,-0.10893897286049292
0.590383984788575,0.5919305100887843,-0.2688155938329219,0.5475574153081366,0.6148507807710751,-0.21369865440959637,-0.25928680110823055
0.5550801734850495,0.5684070177709943,-0.08435607096769444,0.5475574153081366,0.5785417924869959,-0.05073468534989204,0.1927468575917559
0.590383984788575,0.5919305100887843,-0.19148182781877077,0.6620477201803238,0.6632627651498471,-0.13876504522756655,-0.25928680110823055
0.5550801734850495,0.6154540024065752,-0.39827096071552603,0.5017612933592615,0.5785417924869959,-0.33266651113733264,-0.5631073154434947
0.47270461377682105,0.5331217792943084,-0.3804833432878043,0.4445161409231679,0.4575118315400666,-0.3218233065533106,-0.49457653708829324
0.40209699116976894,0.3566955869108809,-0.5056435458472934,0.4559651714103864,0.4575118315400666,-0.4285302585666524,0.27718462106596947
0.4491687395744707,0.4743130484998326,-0.6224442015938204,0.3643729275126362,0.4696148276347593,-0.5301622617786661,-0.03400939431881525
0.4491687395744707,0.48607479465872755,-0.5185051648338865,0.37582195799985474,0.3969968510666009,-0.4437349881741966,-1.036359760837223
0.2961855572591891,0.28612510995750906,-0.6096733167875764,0.29567874458932414,0.3848938549719082,-0.5215216516450775,0.12480686180859568
0.31972143146154053,0.49783654081762246,0.22198730908636868,0.7192928726164174,0.5059238159188385,0.24410858038122807,3.44395758769328
0.837510663913259,1.0035916256501172,2.2470475388668305,1.2688463360029183,0.9658376675171713,2.3265866570484293,2.407666726392576
1.2376205253532246,1.0506386102856982,0.9777235166820538,1.2459482750284803,0.9658376675171713,1.0319495650580506,-1.9120501706603896
0.9081182865203122,0.8859741640611645,0.147161941997687,0.8681302689502621,0.711674749528619,0.17373831757463698,-1.239806328674232
0.70806335580033,0.6977862255188421,-0.22831240365251768,0.5819045067697931,0.5785417924869959,-0.17557287709472466,-0.7689569625679911
0.590383984788575,0.5684070177709943,-0.4200418151835232,0.5704554762825736,0.6511597690551533,-0.3458769386958082,0.1161755435408016
0.6139198589909264,0.6036922562476803,-0.41469391258819,0.51321032384648,0.5422328042029166,-0.3468680019078034,-0.9312181139996233
0.47270461377682105,0.48607479465872755,-0.42514647711852416,0.5246593543336985,0.4696148276347593,-0.35493620688097877,0.6568413198354053
0.5786160476873998,0.6036922562476803,-0.5423751685885962,0.5017612933592615,0.5785417924869959,-0.4576212822933894,-0.5608018778786813
0.4962404879791714,0.49783654081762246,-0.5107966080424088,0.43306711043594837,0.5059238159188385,-0.4336842295621159,-0.33969555102421656
0.4491687395744707,0.6036922562476803,0.0513065314303868,0.6620477201803238,0.4575118315400666,0.05906867010698694,-0.41952876605666756
0.3903290540685927,0.29788685611640403,-0.06692760695262737,0.5819045067697931,0.3969968510666009,-0.03643349015734072,1.6034471516449151
0.6374557331932768,0.6507392408832612,0.8723915700104187,1.0513147567457615,0.7600867339073909,0.9263832266072525,3.390466128428404
1.1787808398473467,1.2035413103513357,0.4471179879942571,1.2116011835668248,1.1473826089375652,0.540529085883194,0.3046429165411021
1.2376205253532246,1.2623500411458115,-0.057914852316504284,1.2573973055157,1.292618562073881,0.05259674109866528,0.301355030027893
1.2964602108591017,1.2505882949869165,-0.36481790114655305,1.1772540921051682,1.2805155659791883,-0.25486044708325173,-0.5654330205912937
1.2023167140496982,1.2035413103513357,-0.3869875033100747,1.2116011835668248,1.1836915972216444,-0.28085839712975985,-0.5062706246976796
1.1199411543414697,1.109447341080174,-0.4135835767018465,1.0742128177201995,1.1836915972216444,-0.30859214650631167,0.23959484891057967
1.1670129027461715,1.1682560718746497,-0.44419524094658464,1.234499244541262,1.2078975894110298,-0.3374487800264336,-0.4411905617967428
1.0964052801391193,1.085923848762383,-0.48811756378792587,1.1314579701562932,1.1957945933163372,-0.37978917069463636,0.7213939710585603
1.2258525882520486,1.1917795641924407,-0.5062919919197961,1.1772540921051682,1.292618562073881,-0.3942363477366813,0.03319398254444041
1.2376205253532246,1.2505882949869165,-0.3490460697542957,1.1887031225923868,1.2563095737898018,-0.23832593566181873,0.10013637541986568
1.261156399555575,1.2035413103513357,-0.18894446701258596,1.108559909181856,1.0505586401800213,-0.09951911040549417,-1.5039045308171572
1.0022617833297158,1.0035916256501172,-0.3226858008642941,0.9940696043096678,1.0021466558012495,-0.23013142585553015,-0.6620554980953793
0.896350349419137,0.9683063871734313,-0.40647056488994315,0.9139263908991373,0.9537346714224775,-0.3127014890785223,0.6056671928610186
1.0022617833297158,1.0035916256501172,-0.2600618653867101,1.1887031225923868,0.9900436597065567,-0.16939111496971823,-0.17357519515805514
0.9787259091273645,0.9447828948556414,-0.42395382165230955,0.9024773604119177,0.9537346714224775,-0.3324763753698565,-0.8047353431724054
0.8492786010144353,0.8859741640611645,-0.5634632662875676,0.8337831774886056,0.9174256831383993,-0.4630923347118148,0.18098564120635283
0.8845824123179609,0.9683063871734313,-0.5574186478185394,0.8566812384630427,0.9658376675171713,-0.4577087356995243,0.03721232878987219
0.896350349419137,0.9330211486967454,-0.14004357078449325,1.0513147567457615,0.9900436597065567,-0.05044303577951878,0.46351684015438527
0.9787259091273645,0.9800681333323262,-0.2078422898677291,1.0284166957713246,0.9416316753277848,-0.11735134995704434,0.946914540585763
1.1434770285438212,1.14473257955686,-0.4685058697108262,1.0284166957713246,1.0868676284641006,-0.3664148685208143,-0.9878466722437798
0.9787259091273645,0.9918298794912223,0.13102430378774577,1.2802953664901369,1.111073620653487,0.2373633720438793,2.4183004429426243
1.3906037076685052,1.403490995052554,0.2798631920926246,1.4634798542856373,1.3894425308314249,0.4144107320803386,-0.5573811474659531
1.2964602108591017,1.3093970257813925,-0.3798375063937444,1.2230502140540433,1.3410305464526528,-0.26594090672684845,-0.16686530088693785
1.2729243366567502,1.2623500411458115,-0.42822315510884057,1.3146424579517935,1.3652365386420393,-0.31191205874127526,-0.1673782580551486
1.2493884624543998,1.2153030565102307,-0.43941300823765556,1.2230502140540433,1.3047215581685736,-0.32439433617252106,0.3676479976313109
1.319996085061452,1.3093970257813925,0.15663886947878838,1.4291327628239807,1.3652365386420393,0.29618240950080305,0.9585922064774824
1.496515141579084,1.5211084566415058,0.04733979744376223,1.566521128670606,1.5467814800624333,0.19860222562920604,-0.09833441425868553
1.4847472044779089,1.485823218164821,0.05581349581359798,1.6008682201322626,1.522575487873048,0.2080358848616749,0.4171058108191986
1.567122764186136,1.5799171874359828,0.10134789955583769,1.6237662811066995,1.5951934644412054,0.26509867949835647,0.15683334439782212
1.6024265754896627,1.5093467104826108,0.07823560122092389,1.6581133725683561,1.5951934644412054,0.249503236720731,0.9782260842954297
1.79071356910847,1.7681051259783052,0.34232679355489715,1.921441073774388,1.8614593785244502,0.5788943925488057,0.8879444057090572
1.9672326256261008,1.8739608414083628,0.23452656407635095,1.7840527079277628,1.7283264214828282,0.41931098767685426,-1.8299817881339482
1.614194512590838,1.6504876643893536,-0.3489010646623358,1.6008682201322626,1.6799144371040564,-0.20945161041815688,-0.1603075139082498
1.5906586383884875,1.5916789335948776,-0.45224494781946156,1.5321740372089494,1.7041204292934418,-0.3194946585726551,0.15613300407225647
1.6259624496920142,1.6269641720715635,-0.3796313812967613,1.566521128670606,1.6920174331987492,-0.24294688065991873,0.09205825424947064
1.6494983238943646,1.7092963951838294,-0.37628615361521733,1.6008682201322626,1.7525324136722138,-0.23401264822826096,0.34281826794712134
1.7201059465014166,1.6975346490249343,0.08846566805954628,1.6466643420811375,1.7162234253881357,0.2615950774150758,-0.5931511593716916
1.614194512590838,1.6034406797537726,-0.35865097743801755,1.5207250067217308,1.5467814800624333,-0.22978017980451063,-0.9180962314448737
1.4494433931743822,1.415252741211449,-0.4600458695278153,1.326091488439012,1.474163503494276,-0.3405622469362827,-0.5524714687309895
1.3552998963649787,1.3682057565758683,-0.5305331513079975,1.3146424579517935,1.4378545152101967,-0.41235903060472706,-0.0998047004287397
1.3435319592638035,1.2858735334636024,-0.5549448857368985,1.2230502140540433,1.4015455269261174,-0.43984323621032484,-0.23177200333242992
1.3082281479602769,1.2976352796224975,-0.4082180621520242,1.234499244541262,1.2563095737898018,-0.29735886957458085,-0.2992112039749466
1.261156399555575,1.2623500411458115,-0.4047680107265398,1.1543560311307313,1.1957945933163372,-0.2980342460946602,-0.9693972084541228
1.0964052801391193,1.085923848762383,-0.20613275615199114,1.0742128177201995,1.0384556440853285,-0.1164362556090566,-0.652066693263943
0.9904938462285406,1.0388768641268031,-0.3810306184661865,1.0971108786946366,1.1473826089375652,-0.27478708262543244,1.0847771873074492
1.1787808398473467,1.14473257955686,-0.56089466056953,1.0971108786946366,1.2078975894110298,-0.45208817062598405,-0.1694703186627774
1.1552449656449963,1.109447341080174,-0.5211176699792247,1.085661848207418,1.111073620653487,-0.41545790938174243,-0.7139805696674562
1.0375655946332425,1.074162102603488,-0.5106734548199076,0.9482734823607928,0.977940663611864,-0.41102520281429006,0.035353127182611126
1.0493335317344177,0.9094976563789554,-0.4091649982383859,0.8452322079758241,0.8569107026649347,-0.32208243752956356,-1.7645973556269852
0.7551351042050317,0.7801184486311078,-0.5441453657031299,0.7650889945652924,0.8327047104755482,-0.44802843524449476,0.6947360847468166
0.8728144752167857,0.8859741640611645,-0.6085671555867415,0.8337831774886056,0.8569107026649347,-0.5062426620331859,-0.6763292731812104
0.7669030413062069,0.8389271794255836,-0.6148592546310714,0.7192928726164174,0.7600867339073909,-0.5159944832910488,-0.4703361611530576
0.6962954186991548,0.6977862255188421,-0.6135380318970867,0.5933535372570117,0.6753657612445397,-0.5174428423741467,-0.5495696287622661
0.6139198589909264,0.686024479359946,-0.5855397207806805,0.6162515982314487,0.711674749528619,-0.49093082713341557,0.1155253922946494
0.6374557331932768,0.6977862255188421,-0.5838613015178732,0.7192928726164174,0.6753657612445397,-0.48818595873922277,0.6359966862186898
0.7433671671038565,0.7448332101544229,-0.4687823773963044,1.016967665284106,0.8206017143808555,-0.3733744382243501,2.1568491072273406
1.0964052801391193,1.074162102603488,-0.44736656688491444,1.1314579701562932,1.111073620653487,-0.3403006657568406,0.4467018381940584
1.1787808398473467,1.1800178180335448,-0.5276674253947834,1.1543560311307313,1.2805155659791883,-0.4163324308779472,-0.10173985649079632
1.1670129027461715,1.1917795641924407,-0.5361537130506058,1.1543560311307313,1.244206577695109,-0.42398456621931996,0.5767623568980791
1.2729243366567502,1.2858735334636024,-0.5347821984021356,1.2116011835668248,1.3168245542632675,-0.4221715415108129,-0.36743155365965463
1.2140846511508734,1.1917795641924407,-0.5166800445131315,1.1200089396690747,1.2200005855057237,-0.40759386287737176,-0.6400187926997104
1.1081732172402945,1.1682560718746497,-0.6055352902361806,1.039865726258543,1.1231766167481798,-0.4964422639264556,-0.23961972591233527
1.072869405936768,1.1329708333979638,-0.5681443933318373,1.0742128177201995,1.1473826089375652,-0.4589752771408445,0.31072649098768135
1.1317090914426449,1.121209087239069,-0.48017222405276183,1.039865726258543,1.1352796128428726,-0.37545439686388166,-0.5801364410810402
1.0375655946332425,1.0388768641268031,-0.18616125636762615,1.1543560311307313,0.9537346714224775,-0.09299401827054078,1.0064284282025988
1.2140846511508734,1.2035413103513357,-0.26177616085310623,1.2802953664901369,1.292618562073881,-0.14523676062843072,0.30266249367057024
1.2729243366567502,1.2388265488280217,-0.5741139326911732,1.1887031225923868,1.3168245542632675,-0.4610410497321683,-0.03400939431881525
1.2729243366567502,1.2270648026691255,-0.4914152391923494,1.1772540921051682,1.2321035816004164,-0.3807744790704233,-0.8342225767368333
1.1317090914426449,1.1682560718746497,-0.5477528158181777,1.0742128177201995,1.111073620653487,-0.4393509589767682,-0.03400939431881525
1.1317090914426449,1.1329708333979638,-0.549117937979463,1.1658050616179496,1.2563095737898018,-0.4369705677308162,0.8534470566698147
1.2846922737579265,1.2858735334636024,-0.301935200396902,1.3375405189262306,1.3410305464526528,-0.1842550024659383,0.03254655116810255
1.2964602108591017,1.2976352796224975,-0.5421595199902969,1.1772540921051682,1.3168245542632675,-0.4293419669052036,-0.5654330205912937
1.2023167140496982,1.2153030565102307,-0.5826435979386074,1.2001521530796062,1.3289275503579603,-0.4684039605760678,0.5057177261141708
1.2964602108591017,1.2976352796224975,-0.5099345354848999,1.2459482750284803,1.377339534736732,-0.393642230006469,0.1652744655333657
1.3317640221626283,1.3329205180991834,-0.5533240640882165,1.2459482750284803,1.4136485230208113,-0.43683673637611176,0.032037519080248496
1.3435319592638035,1.3446822642580782,-0.17086390407519622,1.5207250067217308,1.4499575113048895,-0.036707322352728444,0.6911201720644288
1.4729792673767326,1.43877623352924,-0.4420647162890971,1.4520308237984187,1.4862664995889687,-0.3146984800685267,0.48251450411424807
1.567122764186136,1.6269641720715635,-0.42628949296486407,1.589419189645044,1.6678114410093636,-0.29281272488204424,0.09321909815894487
1.5906586383884875,1.5799171874359828,-0.2514717324288634,1.4520308237984187,1.510472491778354,-0.12186415932106429,-0.7945789878830966
1.4494433931743822,1.4975849643237158,-0.5042747708361882,1.3833366408751055,1.510472491778354,-0.38256412004490487,0.030798364982705086
1.4612113302755574,1.5211084566415058,-0.4470447247239922,1.4291327628239807,1.5467814800624333,-0.32142188788006454,0.548168173788674
1.567122764186136,1.5563936951181918,-0.47604580834543647,1.5092759762345123,1.65570844491467,-0.3468893375232656,-0.03400939431881525
1.567122764186136,1.5328702028004018,-0.4914972978543762,1.4863779152600753,1.6193994566305918,-0.36508859238225766,-0.3520806255132071
1.5082830786802592,1.415252741211449,-0.5963023861689443,1.3947856713623252,1.522575487873048,-0.4773416735527686,-0.41924213455350884
1.437675456073207,1.403490995052554,-0.46313761552363897,1.3375405189262306,1.4862664995889687,-0.34321918444884725,-0.4235868647065374
1.367067833466154,1.3682057565758683,-0.44694081419250675,1.2459482750284803,1.3168245542632675,-0.3325317373967862,-0.2966902742253636
1.319996085061452,1.2858735334636024,-0.5888274160775603,1.2573973055157,1.3894425308314249,-0.4733118306501866,0.03216404573427557
1.3317640221626283,1.3211587719402873,-0.5666043257559606,1.2459482750284803,1.3168245542632675,-0.4506016888942923,0.09808443247931224
1.3552998963649787,1.3093970257813925,-0.5263318521793632,1.2230502140540433,1.3410305464526528,-0.4119707299424012,-0.16560000653866416
1.3317640221626283,1.415252741211449,-0.48379911254720864,1.2802953664901369,1.4136485230208113,-0.3663404451695877,0.23017825927743973
1.378835770567329,1.3682057565758683,-0.4767866845642762,1.303193427464575,1.4136485230208113,-0.35833862185512083,-0.42728304564000147
1.3082281479602769,1.3211587719402873,-0.47081818887631743,1.2459482750284803,1.4257515191155041,-0.353763351157495,0.23119241533731608
1.3552998963649787,1.3446822642580782,-0.46262791251483343,1.3833366408751055,1.4378545152101967,-0.3408542608958482,0.623943666780441
1.4729792673767326,1.5446319489592968,-0.43356036007255816,1.4291327628239807,1.5830904683465126,-0.30699692601360096,0.15968706759358495
1.5082830786802592,1.5093467104826108,-0.5447296259859391,1.3947856713623252,1.5467814800624333,-0.42300243682510663,-0.09821485102459655
1.496515141579084,1.4975849643237158,-0.5202790147982401,1.4062347018495436,1.522575487873048,-0.397649958254626,-0.03400939431881525
1.496515141579084,1.5328702028004018,-0.40599432459466683,1.4634798542856373,1.5830904683465126,-0.275573987368623,0.5449157851400287
1.6024265754896627,1.5799171874359828,-0.45935430678154493,1.4863779152600753,1.6193994566305918,-0.3310009132699436,-0.3503329813857654
1.5435868899837857,1.6152024259126676,-0.4451127585460035,1.4749288847728557,1.5951934644412054,-0.3185898299477726,-0.225557651478028
1.5082830786802592,1.5093467104826108,-0.2931159815717754,1.6581133725683561,1.607296460535898,-0.14817383803895193,0.6722506294447962
1.6377303867931894,1.7092963951838294,-0.5227417531009602,1.566521128670606,1.7283264214828282,-0.3928916762264894,-0.03400939431881525
1.6377303867931894,1.7563433798194101,-0.5655769617440989,1.612317250619481,1.7283264214828282,-0.43825257686508934,0.2805856485565122
1.6965700722990662,1.6975346490249343,-0.5631524479055663,1.566521128670606,1.7283264214828282,-0.43579135404418534,-0.09636054180565702
1.684802135197891,1.6857729028660393,-0.5628329540052426,1.5550720981833874,1.6678114410093636,-0.4369308367437187,-0.5337205799638222
1.5906586383884875,1.5563936951181918,-0.5655209948665004,1.497826945747294,1.65570844491467,-0.4409608681234691,-0.28753259217357563
1.5435868899837857,1.5799171874359828,-0.6400791168531759,1.4520308237984187,1.6193994566305918,-0.5199084253002129,-0.09785881337188426
1.5318189528826105,1.5563936951181918,-0.4861582664657486,1.4520308237984187,1.4499575113048895,-0.365724539478709,-0.8655889576526054
1.378835770567329,1.3682057565758683,-0.6464357930639657,1.3375405189262306,1.4620605073995832,-0.5297781704397678,0.03153621423472063
1.3906037076685052,1.3917292488936592,-0.5076935121203588,1.4291327628239807,1.474163503494276,-0.38604320753114973,-0.16485233260560264
1.367067833466154,1.3682057565758683,-0.5179854817175372,1.2802953664901369,1.4015455269261174,-0.4016599356636592,-0.2966902742253636
1.319996085061452,1.3329205180991834,-0.5124451522120458,1.303193427464575,1.3894425308314249,-0.3937054703790375,0.561551566158961
1.4259075189720307,1.5681554412770866,-0.3561964580473924,1.4749288847728557,1.5709874722518198,-0.22526309829134042,0.2261980309746771
1.4729792673767326,1.4740614720059249,-0.2020386942573568,1.497826945747294,1.607296460535898,-0.059392233298347065,0.6762109660266483
1.6024265754896627,1.6034406797537726,-0.42207508271455446,1.5207250067217308,1.6799144371040564,-0.2893716092626586,-0.16053882914559306
1.5788907012873123,1.6269641720715635,-0.5052483857721278,1.497826945747294,1.6678114410093636,-0.3760889994898651,0.21997983882611935
1.6259624496920142,1.6504876643893536,-0.5388375792263551,1.5092759762345123,1.6920174331987492,-0.4121967768930287,-0.22311086717124973
1.5906586383884875,1.5916789335948776,-0.49605683718321025,1.4634798542856373,1.5830904683465126,-0.371954903582872,-0.7945789878830966
1.4494433931743822,1.4975849643237158,-0.5021946685521083,1.3604385799006686,1.510472491778354,-0.3806762447702562,-0.09881715362033558
1.437675456073207,1.450537979688135,-0.5183415041160605,1.326091488439012,1.4620605073995832,-0.3994794307373616,-0.4235868647065374
1.367067833466154,1.3682057565758683,-0.4197543489485851,1.303193427464575,1.3410305464526528,-0.30371448303971416,-0.8220520340384604
1.2258525882520486,1.2388265488280217,-0.4363974502523623,1.1314579701562932,1.2078975894110298,-0.32864078960216625,-0.5044330323615691
1.1434770285438212,1.1800178180335448,-0.5792478174247337,1.062763787232981,1.2078975894110298,-0.47054981083367,-0.1702718625938128
1.1199411543414697,1.1329708333979638,-0.5145740461330065,1.039865726258543,1.2200005855057237,-0.4068759784732472,-0.10241045512616245
1.1081732172402945,1.1564943257157547,-0.45602421233496926,1.0284166957713246,1.0989706245587934,-0.3551754974939721,-0.6508403890993693
1.0022617833297158,0.9800681333323262,-0.6130648573864806,0.9482734823607928,1.0989706245587934,-0.5054969960944401,0.1753393069400415
1.0375655946332425,1.0388768641268031,-0.6512015227192439,0.9597225128480114,1.1473826089375652,-0.5415489339951808,0.1047156486840375
1.0611014688355929,1.074162102603488,-0.6314973332663462,0.9711715433352308,1.1715886011269516,-0.5223430854055179,0.03507567709660544
1.072869405936768,1.1329708333979638,-0.21355110707116587,1.016967665284106,1.0747646323694078,-0.12201722791208952,-0.5855868108092123
0.9787259091273645,0.9918298794912223,-0.2445119446210149,0.9482734823607928,0.9658376675171713,-0.16016920355336803,0.45645257313347387
1.0611014688355929,1.097685594921279,-0.3465059040812849,1.0513147567457615,1.111073620653487,-0.24635528920801572,0.5877562484199831
1.1670129027461715,1.1682560718746497,-0.5339997710165939,1.0513147567457615,1.244206577695109,-0.42516477255237106,-0.1697364501447891
1.1434770285438212,1.1564943257157547,-0.55439173990702,1.0284166957713246,1.1957945933163372,-0.44691046407244744,-0.3065343308688043
1.0964052801391193,1.097685594921279,-0.647111570280657,1.0055186347968863,1.1836915972216444,-0.536990638807855,-0.10268242753494528
1.0846373430379432,1.097685594921279,-0.5930415654100255,0.9826205738224494,1.1715886011269516,-0.4852442322252145,-0.24043889058003245
1.0493335317344177,1.074162102603488,-0.5619588792268967,0.9482734823607928,1.0868676284641006,-0.4576828012411533,-0.5185740234851048
0.9669579720261893,0.9447828948556414,-0.44700643503034376,0.8795792994374807,1.026352647990636,-0.3516994382075661,-0.17442620613877602
0.9434220978238389,0.9447828948556414,-0.5393276481673784,0.9024773604119177,1.0142496518959432,-0.4369421579389669,0.17747551817737048
0.9787259091273645,0.9447828948556414,-0.5368814129183093,0.8681302689502621,1.0505586401800213,-0.43529665173772863,0.036056601031516214
0.9904938462285406,0.9918298794912223,-0.6018545874363505,0.9024773604119177,1.0868676284641006,-0.49601581548524676,-0.10393355567046182
0.9787259091273645,1.0035916256501172,-0.6186230597643053,0.8795792994374807,1.0626616362747152,-0.5128720574331287,-0.10407538966914048
0.9669579720261893,0.9683063871734313,-0.40139662603110643,0.8681302689502621,0.8811166948543202,-0.3107447693768315,-0.7360934534186314
0.8492786010144353,0.8036419409488987,-0.5698460342827857,0.776538025052512,0.9174256831383993,-0.4707942782862219,-0.17733941800226702
0.8257427268120838,0.8742124179022696,-0.6028268977830686,0.776538025052512,0.9537346714224775,-0.5004587626455153,0.39777230202757685
0.896350349419137,0.8977359102200605,-0.4856107955989832,0.776538025052512,0.9053226870437056,-0.3932014824307513,-0.5315356287920221
0.8139747897109088,0.8154036871077937,-0.6090784893320738,0.7879870555397305,0.8932196909490129,-0.5074062572451292,0.4707875784452317
0.896350349419137,0.8977359102200605,-0.6196060025131781,0.799436086026949,0.9537346714224775,-0.5161546511887503,-0.31831009973207536
0.8492786010144353,0.8742124179022696,-0.6382398417393685,0.7879870555397305,0.9174256831383993,-0.5343096641737479,-0.2490044298439897
0.8139747897109088,0.8742124179022696,-0.5749645900929947,0.753639964078074,0.844807706570241,-0.4776314509166025,-0.46669251383085103
0.7433671671038565,0.7330714639955269,-0.651929809652097,0.7192928726164174,0.8206017143808555,-0.5484223570676158,0.5502195394268207
0.837510663913259,0.8271654332666887,-0.6100243817470584,0.776538025052512,0.9053226870437056,-0.5076725503537812,0.32506062343286424
0.896350349419137,0.8742124179022696,-0.3193542061401139,0.9368244518735743,0.9900436597065567,-0.22610143217121348,0.8188927219209651
1.0375655946332425,1.0388768641268031,-0.4700890539604704,0.9482734823607928,1.0989706245587934,-0.3689357003875091,-0.17273443732167418
1.014029720430891,1.0271151179679072,-0.6298180660205449,0.9139263908991373,1.0384556440853285,-0.5233920864990774,-0.3822204397594499
0.9551900349250141,0.9565446410145363,-0.6138650924148946,0.8337831774886056,0.9174256831383993,-0.5104967676358679,-0.807874756406031
0.8257427268120838,0.8271654332666887,-0.6865766988175839,0.7879870555397305,0.9174256831383993,-0.5785872483089959,0.4697359180853067
0.9081182865203122,0.9330211486967454,-0.5984608290357699,0.8452322079758241,0.977940663611864,-0.49521650894437585,0.17877829997920133
0.9434220978238389,0.9212594025378504,-0.6109783626152158,0.8681302689502621,0.9900436597065567,-0.5064395829787243,-0.24549430681500725
0.9081182865203122,0.8742124179022696,-0.6507518960440843,0.8108851165141675,0.9053226870437056,-0.5456231821186364,-0.24679708861683186
0.8728144752167857,0.8742124179022696,-0.5864250150263305,0.753639964078074,0.8206017143808555,-0.48799199060265597,-0.8190670240395175
0.7433671671038565,0.7448332101544229,-0.669325789395551,0.730741903103637,0.8569107026649347,-0.563629913832686,0.6232481561450308
0.8492786010144353,0.7683567024722128,-0.6517117475637381,0.7421909335908554,0.844807706570241,-0.547883890362658,-0.5356644772108868
0.7669030413062069,0.8036419409488987,-0.6727494228893018,0.6963948116419804,0.8569107026649347,-0.5673194046645815,0.11143286129259672
0.7904389155085573,0.8271654332666887,-0.6117385467545323,0.753639964078074,0.8811166948543202,-0.5102788880292042,0.32807169276411524
0.8492786010144353,0.8506889255844796,-0.527376893375175,0.8452322079758241,0.9053226870437056,-0.42875791385578355,0.6826407240984245
0.9669579720261893,1.0035916256501172,-0.5037734171983997,0.9024773604119177,1.026352647990636,-0.40220024944486726,0.24682422932111248
1.014029720430891,1.0388768641268031,-0.6247811122661353,0.9139263908991373,1.0384556440853285,-0.5186327615639423,-0.3822204397594499


==> pic/Before_setting/____________________/__________________/Output/An Naier-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8122605251879699,9.4,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364,买进,0.0,2021-09-15,9.48
0.21699240764811759,9.44,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145,买进,0.0,2021-09-16,9.41
0.5541378423720559,9.41,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187,买进,0.0,2021-09-17,9.26
0.9241755146300368,9.2,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745,买进,0.0,2021-09-22,9.3
1.3312169541138161,9.35,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312,买进,0.0,2021-09-23,9.49
1.779373690515148,9.46,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874,买进,0.0,2021-09-24,9.27
2.2727572535257896,9.26,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876,买进,0.0,2021-09-27,8.82
2.815479172837495,8.82,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303,买进,0.0,2021-09-28,8.79
3.3910933296832435,8.79,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922,卖出,-0.0034013605442178158,2021-09-29,8.67
3.0018685188637373,8.67,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354,持有,0.0,2021-09-30,8.96
2.386509574997687,8.96,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336,买进,0.0,2021-10-08,9.46
2.386509574997687,9.5,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172,卖出,0.06026785714285704,2021-10-11,9.68
2.25768164465602,9.68,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077,持有,0.0,2021-10-12,9.8
2.139817793492367,9.81,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607,买进,0.0,2021-10-13,9.8
2.1823036003071725,9.75,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423,卖出,-0.006116207951070387,2021-10-14,9.86
2.21930736753297,9.6,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374,持有,0.0,2021-10-15,9.71
1.9369823286991037,9.77,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998,持有,0.0,2021-10-18,9.69
1.762927571748127,9.71,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035,持有,0.0,2021-10-19,9.46
1.751963492570113,9.58,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154,持有,0.0,2021-10-20,9.2
1.7341468639058395,9.38,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018,持有,0.0,2021-10-21,9.07
1.5477575178795973,9.07,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696,买进,0.0,2021-10-22,9.1
1.5532395574686044,9.0,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256,买进,0.0,2021-10-25,8.91
1.7615570618508756,8.9,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432,卖出,-0.011111111111111072,2021-10-26,8.76
1.738258393597595,8.68,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941,买进,0.0,2021-10-27,8.17
1.8300825567134646,8.18,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807,买进,0.0,2021-10-28,7.99
1.8849029526035357,8.18,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439,买进,0.0,2021-10-29,8.21
1.938352838596355,8.21,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416,卖出,0.0036674816625918262,2021-11-01,8.4
1.883532442706284,8.41,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559,持有,0.0,2021-11-02,8.15
1.5779087356191364,8.18,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785,持有,0.0,2021-11-03,8.3
1.5422754782905903,8.31,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157,持有,0.0,2021-11-04,8.6
1.598466384077913,8.71,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991,持有,0.0,2021-11-05,8.62
1.5039012011675403,8.52,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155,持有,0.0,2021-11-08,8.67
1.4531923349692246,8.68,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363,持有,0.0,2021-11-09,8.7
0.9927010094926259,8.69,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767,买进,0.0,2021-11-10,8.74
1.0283342668211723,8.73,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673,卖出,0.004602991944764203,2021-11-11,8.8
1.0406688558964383,8.81,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112,买进,0.0,2021-11-12,8.75
0.9981830490816334,8.71,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944,买进,0.0,2021-11-15,8.9
1.0159996777459064,8.9,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894,买进,0.0,2021-11-16,8.88
1.0653380340469705,8.88,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195,卖出,-0.002247191011235907,2021-11-17,8.94
1.0392983459991862,9.0,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047,持有,0.0,2021-11-18,8.86
0.9639203016503388,8.86,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676,买进,0.0,2021-11-19,8.98
1.1379750586013149,8.98,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362,卖出,0.013544018058690857,2021-11-22,8.98
1.0502624251772008,8.99,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217,买进,0.0,2021-11-23,9.03
1.1393455684985665,9.01,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406,买进,0.0,2021-11-24,9.15
1.4093360182571677,9.14,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234,买进,0.0,2021-11-25,9.19
1.5491280277768489,9.19,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834,卖出,0.005470459518599445,2021-11-26,9.34
1.5148652803455542,9.24,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978,持有,0.0,2021-11-29,8.97
1.3545156223670967,8.95,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147,买进,0.0,2021-11-30,9.48
1.4970486516812818,9.48,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781,卖出,0.0592178770949722,2021-12-01,9.5
1.5491280277768489,9.5,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696,持有,0.0,2021-12-02,9.38
1.4888255922977707,9.38,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786,买进,0.0,2021-12-03,9.26
1.4244116271269371,9.28,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126,卖出,-0.010660980810234692,2021-12-06,9.06
1.3572566421615997,9.06,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302,买进,0.0,2021-12-07,9.04
1.4833435527087637,9.07,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363,卖出,0.0011037527593818748,2021-12-08,9.33
1.4161885677434263,9.33,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505,持有,0.0,2021-12-09,9.42
1.4216706073324332,9.44,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296,持有,0.0,2021-12-10,9.41
1.3517746025725927,9.4,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549,持有,0.0,2021-12-13,9.13
1.2339107514089396,9.06,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183,买进,0.0,2021-12-14,9.22
1.2887311472990106,9.26,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188,卖出,0.02207505518763789,2021-12-15,9.35
1.150309647676581,9.46,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276,买进,0.0,2021-12-16,9.35
1.2037595336694005,9.36,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344,买进,0.0,2021-12-17,9.3
1.1722378060326095,9.3,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244,买进,0.0,2021-12-20,9.22
1.2530978899704646,9.19,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176,买进,0.0,2021-12-21,9.51
1.4093360182571677,9.54,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853,买进,0.0,2021-12-22,9.37
1.4668974339417427,9.47,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475,卖出,-0.007337526205450578,2021-12-23,9.21
1.3408105233945786,9.21,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733,买进,0.0,2021-12-24,9.03
1.4847140626060154,9.0,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466,卖出,-0.02280130293159618,2021-12-27,9.14
1.4435987656884621,9.23,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724,持有,0.0,2021-12-28,9.2
1.3709617411341177,9.2,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042,持有,0.0,2021-12-29,9.12
1.3737027609286216,9.1,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896,持有,0.0,2021-12-30,9.21
1.3339579739083192,9.21,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689,买进,0.0,2021-12-31,9.22
1.320252874935802,9.22,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872,卖出,0.0010857763300759812,2022-01-04,9.44
1.30380675616878,9.44,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438,买进,0.0,2022-01-05,9.44
1.4161885677434263,9.45,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432,卖出,0.0010593220338982825,2022-01-06,9.48
1.309288795757787,9.46,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839,持有,0.0,2022-01-07,9.46
1.3243644046275567,9.46,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381,持有,0.0,2022-01-10,9.48
1.2805080879155006,9.52,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059,持有,0.0,2022-01-11,9.87
1.2393927909979465,9.87,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775,持有,0.0,2022-01-12,9.79
1.2448748305869535,10.77,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517,买进,0.0,2022-01-13,10.77
1.2585799295594715,11.85,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868,卖出,0.10027855153203344,2022-01-14,11.06
1.290101657196262,10.39,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069,持有,0.0,2022-01-17,10.24
1.2599504394567231,10.29,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138,买进,0.0,2022-01-18,9.82
1.3298464442165645,9.72,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763,买进,0.0,2022-01-19,10.8
1.3723322510313691,10.76,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803,卖出,0.10699588477366245,2022-01-20,10.82
1.192795454491386,10.47,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803,买进,0.0,2022-01-21,10.22
1.254468399867716,10.22,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975,卖出,-0.02387774594078319,2022-01-24,10.24
1.1955364742858896,10.14,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608,买进,0.0,2022-01-25,9.58
1.2339107514089396,9.45,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228,买进,0.0,2022-01-26,9.4
1.2736555384292412,9.3,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724,买进,0.0,2022-01-27,8.58
1.369591231236866,8.57,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726,卖出,-0.07849462365591402,2022-01-28,9.44
1.377814290620376,9.7,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774,持有,0.0,2022-02-07,10.03
1.3599976619561036,10.03,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311,买进,0.0,2022-02-08,10.32
1.4915666120922748,10.36,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429,卖出,0.032901296111665014,2022-02-09,10.33
1.3874078599011386,10.33,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659,买进,0.0,2022-02-10,10.4
1.4449692755857138,10.5,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266,卖出,0.0164569215876089,2022-02-11,10.58
1.3490335827780897,10.4,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514,持有,0.0,2022-02-14,10.99
1.2750260483264926,10.72,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383,买进,0.0,2022-02-15,10.83
1.3490335827780897,10.71,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958,买进,0.0,2022-02-16,10.77
1.4559333547637276,10.66,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732,买进,0.0,2022-02-17,10.84
1.6217650523311935,10.71,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955,卖出,0.004690431519699879,2022-02-18,11.1
1.6382111710982155,10.98,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827,买进,0.0,2022-02-21,11.41
1.5970958741806613,11.11,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106,卖出,0.011839708561019945,2022-02-22,10.89
1.5847612851053958,10.88,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452,持有,0.0,2022-02-23,10.75
1.3846668401066358,10.72,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356,买进,0.0,2022-02-24,10.3
1.4257821370241888,10.35,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348,买进,0.0,2022-02-25,10.59
1.5587215970576114,10.56,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075,卖出,0.02028985507246385,2022-02-28,10.51
1.5326819090098278,10.5,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198,买进,0.0,2022-03-01,10.92
1.6039484236669208,10.8,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918,卖出,0.02857142857142864,2022-03-02,10.82
1.6258765820229488,10.9,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333,持有,0.0,2022-03-03,11.05
1.631358621611956,11.0,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296,买进,0.0,2022-03-04,11.17
1.5655741465438708,11.29,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457,买进,0.0,2022-03-07,11.52
1.6628803492487474,11.2,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894,卖出,-0.007971656333038075,2022-03-08,10.37
1.6066894434614238,9.9,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197,买进,0.0,2022-03-09,9.83
1.697143096680042,9.99,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956,卖出,0.009090909090909077,2022-03-10,10.53
1.6203945424339419,10.28,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582,持有,0.0,2022-03-11,10.5
1.4367462162022027,10.52,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126,买进,0.0,2022-03-14,9.91
1.34218103329183,10.01,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883,卖出,-0.04847908745247147,2022-03-15,9.29
1.0625970142524668,9.4,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558,持有,0.0,2022-03-16,9.68
1.0050355985678918,9.76,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394,持有,0.0,2022-03-17,9.67
0.9392511234998068,9.55,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488,持有,0.0,2022-03-18,9.7
0.8926537869932462,9.65,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104,持有,0.0,2022-03-21,9.7
0.8296103317196641,9.64,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336,买进,0.0,2022-03-22,9.58
0.8296103317196641,9.56,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856,卖出,-0.008298755186721999,2022-03-23,9.42
0.7747899358295927,9.5,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081,买进,0.0,2022-03-24,9.24
0.8350923713086712,9.25,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035,卖出,-0.02631578947368421,2022-03-25,9.36
0.8186462525416497,9.23,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755,买进,0.0,2022-03-28,9.06
0.8227577822334051,9.22,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482,买进,0.0,2022-03-29,9.0
0.8487974702811891,8.98,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619,卖出,-0.026030368763557504,2022-03-30,9.07
0.659667104460443,9.07,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685,持有,0.0,2022-03-31,9.05
0.5623609017555669,9.05,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516,买进,0.0,2022-04-01,9.15
0.5856595700088469,9.11,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243,卖出,0.006629834254143504,2022-04-06,9.33
0.5541378423720559,9.4,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976,买进,0.0,2022-04-07,9.03
0.5966236491868614,9.0,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549,买进,0.0,2022-04-08,8.9
0.6158107877483859,8.9,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871,卖出,-0.011111111111111072,2022-04-11,8.68
0.5116520355572508,8.65,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316,买进,0.0,2022-04-12,8.83
0.5760660007280844,8.82,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723,卖出,0.019653179190751435,2022-04-13,8.7
0.5774365106253364,8.8,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348,持有,0.0,2022-04-14,8.75
0.5486558027830489,8.67,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482,持有,0.0,2022-04-15,8.4
0.49520591679022935,8.45,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482,买进,0.0,2022-04-18,8.61
0.5239866246325169,8.54,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105,卖出,0.010650887573964481,2022-04-19,8.7
0.4828713277149633,8.7,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064,持有,0.0,2022-04-20,8.67
0.4472380703864173,8.6,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624,持有,0.0,2022-04-21,8.58
0.4431265406946618,8.56,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543,持有,0.0,2022-04-22,8.82
0.39515869429084927,9.7,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992,买进,0.0,2022-04-25,9.7
0.49657642668748136,10.67,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733,卖出,0.10000000000000007,2022-04-26,9.6
0.4527201099754243,9.4,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218,买进,0.0,2022-04-27,10.28
0.4979469365847328,9.98,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355,卖出,0.061702127659574474,2022-04-28,10.7
0.5130225454545023,10.07,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355,持有,0.0,2022-04-29,10.16
0.5157635652490064,9.7,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858,持有,0.0,2022-05-05,10.0
0.5061699959682439,9.8,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803,买进,0.0,2022-05-06,10.18
0.5418032532967899,9.99,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573,卖出,0.019387755102040764,2022-05-09,10.42
0.5185045850435098,10.2,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431,持有,0.0,2022-05-10,10.34
0.5335801939132794,10.36,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328,买进,0.0,2022-05-11,10.07
0.6391094560016665,10.01,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638,卖出,-0.03378378378378375,2022-05-12,10.5
0.5212456048380134,10.48,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597,持有,0.0,2022-05-13,10.14
0.5500263126803009,10.19,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563,买进,0.0,2022-05-16,9.92
0.6212928273373934,9.59,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914,卖出,-0.05888125613346415,2022-05-17,9.03
0.5308391741187759,9.03,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808,买进,0.0,2022-05-18,9.37
0.6582965945631915,9.38,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988,买进,0.0,2022-05-19,9.29
0.7350451488092911,9.42,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581,卖出,0.0042643923240937255,2022-05-20,9.39
0.6898183221999825,9.41,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125,持有,0.0,2022-05-23,9.44
0.611699258056631,9.5,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315,持有,0.0,2022-05-24,8.95
0.5253571345297684,8.92,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539,持有,0.0,2022-05-25,9.08
0.5143930553517544,9.11,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475,买进,0.0,2022-05-26,9.09
0.5527673324748044,9.1,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788,买进,0.0,2022-05-27,9.08
0.5335801939132794,9.1,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686,卖出,0.0,2022-05-30,8.99
0.48561234750946686,9.01,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931,持有,0.0,2022-05-31,8.91
0.3855651250100867,8.85,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912,持有,0.0,2022-06-01,8.91
0.39927022398260475,8.98,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214,买进,0.0,2022-06-02,9.0
0.4376445011056548,9.0,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243,卖出,0.0022271714922048524,2022-06-06,9.07
0.2197334274426216,9.07,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242,持有,0.0,2022-06-07,9.0
0.04430816059439342,9.05,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228,买进,0.0,2022-06-08,8.94
0.00456337357409188,8.93,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648,卖出,-0.013259668508287402,2022-06-09,8.84
-0.0817787499527707,8.85,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403,持有,0.0,2022-06-10,8.84
-0.10233639841154722,8.89,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959,买进,0.0,2022-06-13,9.05
-0.0817787499527707,8.93,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714,卖出,0.004499437570303616,2022-06-14,9.11
-0.055739061904986675,9.17,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368,买进,0.0,2022-06-15,9.0
0.027862041827371908,9.05,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798,卖出,-0.013086150490730558,2022-06-16,9.03
-0.11467098748681323,9.07,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324,持有,0.0,2022-06-17,8.87
-0.2092361703971863,8.9,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131,买进,0.0,2022-06-20,8.88
-0.1818259724521503,8.91,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865,买进,0.0,2022-06-21,8.95
-0.14071067553459723,8.96,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027,买进,0.0,2022-06-22,9.0
-0.05710957180223867,8.98,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569,卖出,0.0022321428571428093,2022-06-23,9.0
-0.05848008169949018,9.0,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572,持有,0.0,2022-06-24,8.95
-0.0900018093362812,8.94,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391,买进,0.0,2022-06-27,8.91
-0.03381090354895815,8.9,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414,卖出,-0.004474272930648674,2022-06-28,8.93
-0.06807365098025268,8.92,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715,买进,0.0,2022-06-29,8.87
-0.03518141344621015,8.94,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249,买进,0.0,2022-06-30,8.84
0.012786432957602392,8.84,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659,买进,0.0,2022-07-01,8.85
0.05938376946416293,8.85,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144,买进,0.0,2022-07-04,8.92
0.08953498720370197,8.83,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813,买进,0.0,2022-07-05,8.58
0.15257844247728403,8.35,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586,卖出,-0.0543601359003398,2022-07-06,8.31
0.134761813813011,8.33,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157,买进,0.0,2022-07-07,8.24
0.15943099196354302,8.23,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043,卖出,-0.012004801920768264,2022-07-08,8.37
0.09912855648446448,8.33,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266,持有,0.0,2022-07-11,8.31
0.0264915319301204,8.31,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972,买进,0.0,2022-07-12,8.24
0.03882612100538641,8.28,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648,买进,0.0,2022-07-13,8.27
0.127909264326752,8.27,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562,买进,0.0,2022-07-14,8.27
0.16080150186079503,8.27,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133,买进,0.0,2022-07-15,8.32
0.14435538309377352,8.33,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778,买进,0.0,2022-07-18,8.54
0.17176558103880904,8.54,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966,卖出,0.025210084033613335,2022-07-19,8.55
0.03608510121088291,9.3,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164,买进,0.0,2022-07-20,8.95
0.19232322949758557,8.85,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853,买进,0.0,2022-07-21,8.63
0.29922300148322467,8.53,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428,买进,0.0,2022-07-22,8.49
0.30059351138047663,8.48,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536,卖出,-0.005861664712778304,2022-07-25,8.4
0.31841014004474966,8.39,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495,买进,0.0,2022-07-26,8.47
0.3746010458320727,8.45,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176,买进,0.0,2022-07-27,8.5
0.46779571884519383,8.51,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378,卖出,0.007100591715976391,2022-07-28,8.59
0.48835336730397033,8.68,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426,持有,0.0,2022-07-29,8.63
0.4431265406946618,8.65,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521,买进,0.0,2022-08-01,8.62
0.5719544710363295,8.58,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959,卖出,-0.00809248554913298,2022-08-02,8.22
0.592512119495106,8.15,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432,买进,0.0,2022-08-03,8.27
0.736415658706543,8.27,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051,卖出,0.014723926380368001,2022-08-04,8.46
0.7514912675763126,8.51,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236,买进,0.0,2022-08-05,8.6
0.8268693119251607,8.65,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634,卖出,0.016451233842538257,2022-08-08,8.79
0.666519653946702,8.84,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366,买进,0.0,2022-08-09,8.76
0.8008296238773767,8.83,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373,买进,0.0,2022-08-10,8.9
0.9817369303146118,9.01,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528,卖出,0.020385050962627375,2022-08-11,8.88
0.9488446927805693,8.93,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536,持有,0.0,2022-08-12,8.82
0.7939770743911176,8.86,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458,买进,0.0,2022-08-15,8.77
0.8775781781234762,8.77,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034,买进,0.0,2022-08-16,8.76
1.0146291678486543,8.88,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883,卖出,0.012542759407069694,2022-08-17,8.87
0.9392511234998068,8.82,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673,买进,0.0,2022-08-18,8.8
0.9159524552465262,8.77,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046,买进,0.0,2022-08-19,8.75
0.9598087719585833,8.84,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638,卖出,0.007981755986317023,2022-08-22,8.81
0.9584382620613313,8.8,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871,持有,0.0,2022-08-23,8.85
0.9433626531915618,8.83,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754,买进,0.0,2022-08-24,8.79
1.061226504355215,8.89,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067,卖出,0.006795016987542525,2022-08-25,8.59
1.1078238408617753,8.59,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717,持有,0.0,2022-08-26,8.42
1.0105176381568992,8.44,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483,持有,0.0,2022-08-29,8.6
0.9132114354520228,8.58,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059,持有,0.0,2022-08-30,8.73
0.8090526832608871,8.78,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622,持有,0.0,2022-08-31,8.58
0.7939770743911176,8.56,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303,买进,0.0,2022-09-01,8.52
0.8542795098701962,8.6,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543,卖出,0.004672897196261582,2022-09-02,8.67
0.8159052327471461,8.66,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817,买进,0.0,2022-09-05,8.73
0.8241282921306572,8.74,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081,买进,0.0,2022-09-06,8.74
0.8159052327471461,8.69,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053,卖出,-0.005720823798627084,2022-09-07,8.76
0.8186462525416497,8.82,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879,买进,0.0,2022-09-08,8.8
0.9598087719585833,8.85,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775,买进,0.0,2022-09-09,8.67
1.094118741889258,8.69,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455,卖出,-0.018079096045197758,2022-09-13,8.88
1.0406688558964383,8.78,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182,持有,0.0,2022-09-14,8.83
0.8899127671987422,8.91,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365,持有,0.0,2022-09-15,8.68
-0.0913723192335332,8.72,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143,持有,0.0,2022-09-16,8.4
-0.0872607895417777,8.4,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607,持有,0.0,2022-09-19,8.38
-0.10918894789780623,8.41,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232,持有,0.0,2022-09-20,8.4
-0.1982720912191718,8.39,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168,买进,0.0,2022-09-21,8.52
-0.04888651241872767,8.5,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563,卖出,0.013110846245530324,2022-09-22,8.39
-0.11878251717856873,8.39,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123,持有,0.0,2022-09-23,8.31
-0.15715679430161827,8.33,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805,买进,0.0,2022-09-26,8.41
-0.13659914584284175,8.39,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052,卖出,0.007202881152461044,2022-09-27,8.41
-0.14071067553459723,8.4,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945,持有,0.0,2022-09-28,8.38
-0.16537985368512928,8.4,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327,持有,0.0,2022-09-29,8.36
-0.1941605615274168,8.37,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996,买进,0.0,2022-09-30,8.31
-0.11467098748681323,8.36,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926,卖出,-0.0011947431302269758,2022-10-10,8.3
-0.20512464070543082,8.32,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115,持有,0.0,2022-10-11,8.37
-0.3353230809443499,8.42,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916,持有,0.0,2022-10-12,8.42
-0.6162776098809652,8.4,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363,持有,0.0,2022-10-13,8.47
-0.8698219408725449,8.52,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294,持有,0.0,2022-10-14,8.5
-1.0973265838163404,8.5,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569,买进,0.0,2022-10-17,8.43
-1.082250974946571,8.42,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717,卖出,-0.00941176470588236,2022-10-18,8.41
-1.1521469797064117,8.39,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562,买进,0.0,2022-10-19,8.37
-1.1110316827888582,8.37,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502,买进,0.0,2022-10-20,8.33
-1.1082906629943547,8.36,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836,买进,0.0,2022-10-21,8.3
-1.0808804650493191,8.35,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579,买进,0.0,2022-10-24,8.21
-1.075398425460312,8.18,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624,卖出,-0.020359281437125742,2022-10-25,8.16
-1.1192547421723689,8.33,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935,买进,0.0,2022-10-26,8.28
-1.0575817967960388,8.25,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803,卖出,-0.009603841536614654,2022-10-27,8.33
-1.1000676036108439,8.2,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172,买进,0.0,2022-10-28,8.34
-1.0397651681317657,8.38,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966,卖出,0.021951219512195305,2022-10-31,8.31
-1.0849919947410744,8.33,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244,买进,0.0,2022-11-01,8.2
-1.094585564021837,8.25,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133,卖出,-0.009603841536614654,2022-11-02,8.19
-1.1206252520696207,8.17,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392,买进,0.0,2022-11-03,8.21
-1.0836214848438226,8.22,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694,买进,0.0,2022-11-04,8.22
-1.01235497018673,8.22,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786,卖出,0.0,2022-11-07,8.25
-1.0288010889537513,8.26,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702,买进,0.0,2022-11-08,8.33
-0.9095667278928464,8.33,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628,卖出,0.008474576271186475,2022-11-09,8.27
-0.9328653961461265,8.31,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841,买进,0.0,2022-11-10,8.3
-0.9013436685093354,8.35,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146,卖出,0.00481347773766536,2022-11-11,8.34
-0.9109372377900979,8.3,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373,持有,0.0,2022-11-14,8.32
-0.936976925837882,8.32,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722,买进,0.0,2022-11-15,8.3
-0.8383002132357539,8.32,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298,买进,0.0,2022-11-16,8.4
-0.6820620849490507,8.41,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736,卖出,0.010817307692307675,2022-11-17,8.42
-0.7314004412501148,8.6,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332,买进,0.0,2022-11-18,9.26
-0.6916556542298132,9.7,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294,卖出,0.12790697674418602,2022-11-21,10.19
-0.7807387975511788,11.21,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381,持有,0.0,2022-11-22,9.71
-0.7766272678594238,10.22,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727,买进,0.0,2022-11-23,9.8
-0.6450583177232527,10.78,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289,卖出,0.05479452054794508,2022-11-24,10.78
-0.6848031047435542,11.86,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283,买进,0.0,2022-11-25,11.86
-0.5244534467650956,13.05,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878,卖出,0.100337268128162,2022-11-28,13.05
-0.5655687436826492,14.36,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297,持有,0.0,2022-11-29,14.36
-0.6436878078260008,15.38,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058,持有,0.0,2022-11-30,15.8
-0.7026197334078272,17.3,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271,持有,0.0,2022-12-01,17.38
-0.7327709511473668,18.11,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216,持有,0.0,2022-12-02,19.12
-0.7492170699143879,19.89,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887,持有,0.0,2022-12-05,19.8
-0.8657104111807894,19.5,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697,持有,0.0,2022-12-06,20.88
-0.923271826865364,20.6,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186,买进,0.0,2022-12-07,22.97
-0.8862680596395659,20.67,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238,买进,0.0,2022-12-08,20.67
-0.8492642924137679,18.6,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853,买进,0.0,2022-12-09,18.6
-0.6957671839215682,17.63,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511,卖出,-0.05215053763440873,2022-12-12,16.81
-0.7917028767291934,16.92,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576,买进,0.0,2022-12-13,17.9
-0.7560696194006469,17.77,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814,卖出,0.050236406619385214,2022-12-14,19.69
-0.8245951142632358,20.49,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341,持有,0.0,2022-12-15,18.17
-0.898602648714832,17.85,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887,持有,0.0,2022-12-16,19.99
-0.8890090794340695,20.06,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351,持有,0.0,2022-12-19,21.6
-0.8862680596395659,22.96,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616,持有,0.0,2022-12-20,23.07
-0.9164192773791054,23.2,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786,持有,0.0,2022-12-21,25.38
-0.9520525347076515,27.5,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145,买进,0.0,2022-12-22,27.92
-0.905455198201091,27.0,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249,买进,0.0,2022-12-23,25.13
-0.861598881489034,22.62,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327,卖出,-0.16222222222222218,2022-12-26,22.62
-0.8698219408725449,22.6,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725,持有,0.0,2022-12-27,24.88
-0.9081962179955945,25.09,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429,持有,0.0,2022-12-28,24.4
-0.9794627326526872,23.5,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175,持有,0.0,2022-12-29,24.0
-1.075398425460312,25.1,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603,持有,0.0,2022-12-30,26.4
-1.0891035244328295,26.5,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284,持有,0.0,2023-01-03,27.0
-1.1165137223778654,26.18,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575,持有,0.0,2023-01-04,24.99
-1.163111058884426,24.23,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324,持有,0.0,2023-01-05,25.45
-1.1411829005283973,25.6,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722,持有,0.0,2023-01-06,25.8
-1.1398123906311457,26.68,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412,持有,0.0,2023-01-09,26.0
-1.1576290192954186,25.35,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451,持有,0.0,2023-01-10,26.29
-1.2384891032332739,26.87,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344,持有,0.0,2023-01-11,28.92
-1.231636553747015,28.0,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371,持有,0.0,2023-01-12,27.53
-1.2905684793288417,27.05,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344,持有,0.0,2023-01-13,24.78
-1.344018365321661,25.56,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716,买进,0.0,2023-01-16,22.82
-1.3015325585068558,22.0,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506,买进,0.0,2023-01-17,20.54
-1.2960505189178488,20.2,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338,卖出,-0.08181818181818185,2023-01-18,19.82
-1.3097556178903667,19.3,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057,买进,0.0,2023-01-19,17.87
-1.2672698110755614,17.62,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336,卖出,-0.08704663212435232,2023-01-20,17.7
-1.2672698110755614,17.62,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199,买进,0.0,2023-01-30,18.06
-1.2617877714865542,18.08,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769,卖出,0.02610669693530064,2023-01-31,17.84
-1.305644088198611,17.8,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284,买进,0.0,2023-02-01,17.55
-1.2782338902535755,17.62,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542,卖出,-0.010112359550561782,2023-02-02,18.29
-1.3467593851161646,18.1,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416,买进,0.0,2023-02-03,17.52
-1.3220902069656326,17.52,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686,买进,0.0,2023-02-06,17.46
-1.268640320972813,17.43,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329,卖出,-0.005136986301369855,2023-02-07,17.09
-1.4043208008007395,17.15,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458,买进,0.0,2023-02-08,17.17
-1.3522414247051717,17.1,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602,买进,0.0,2023-02-09,16.95
-1.2837159298425826,16.96,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665,卖出,-0.008187134502924008,2023-02-10,16.73
-1.357723464294179,16.73,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995,买进,0.0,2023-02-13,17.07
-1.3303132663491433,17.13,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915,卖出,0.023909145248057297,2023-02-14,16.94
-1.3837631523419627,16.94,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915,买进,0.0,2023-02-15,16.96
-1.3220902069656326,16.96,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269,买进,0.0,2023-02-16,16.72
-1.2343775735415186,16.68,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777,卖出,-0.016509433962264217,2023-02-17,17.56
-1.2645287912810579,17.3,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583,持有,0.0,2023-02-20,18.37
-1.249453182411288,17.89,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373,持有,0.0,2023-02-21,17.68
-1.2987915387123523,17.5,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984,买进,0.0,2023-02-22,17.89
-1.2275250240552598,18.2,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532,卖出,0.03999999999999996,2023-02-23,18.38
-1.2960505189178488,18.19,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345,买进,0.0,2023-02-24,17.71
-1.237118593336022,17.43,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193,买进,0.0,2023-02-27,17.56
-1.2330070636442667,17.57,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615,买进,0.0,2023-02-28,18.79
-1.2275250240552598,18.54,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728,买进,0.0,2023-03-01,19.46
-1.1918917667267133,19.03,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031,卖出,0.026429341963322653,2023-03-02,19.17
-1.1987443162129723,19.16,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079,持有,0.0,2023-03-03,20.16
-1.224784004260756,19.8,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052,持有,0.0,2023-03-06,19.4
-1.2535647121030435,19.01,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211,买进,0.0,2023-03-07,18.75
-1.2453416527195327,19.13,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029,卖出,0.0063124671225669345,2023-03-08,19.24
-1.263158281383806,19.0,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842,买进,0.0,2023-03-09,18.28
-1.2138199250827417,17.88,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581,买进,0.0,2023-03-10,16.82
-1.1727046281651885,16.29,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563,买进,0.0,2023-03-13,16.6
-1.1425534104256492,16.61,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613,买进,0.0,2023-03-14,15.48
-0.9410884555296375,15.86,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282,买进,0.0,2023-03-15,15.4
-0.7204363620721008,15.55,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001,买进,0.0,2023-03-16,16.94
-0.4778561102585351,17.24,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667,卖出,0.10868167202572332,2023-03-17,16.94
-0.7451055402226328,16.95,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993,持有,0.0,2023-03-20,17.27
-0.8629693913862859,17.0,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607,持有,0.0,2023-03-21,16.9
-0.8766744903588034,16.78,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952,持有,0.0,2023-03-22,16.78
-1.0164664998784854,16.7,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463,买进,0.0,2023-03-23,16.8


==> pic/Before_setting/____________________/__________________/Output/Fangda Chemical-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.466175437707119,33.97,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597,买进,0.0,2021-11-01,34.7
-1.435214125191453,34.64,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057,卖出,0.019723285251692722,2021-11-02,34.19
-1.4295847956431498,34.58,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746,买进,0.0,2021-11-03,34.75
-1.4070674774499379,35.0,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538,卖出,0.012145748987854301,2021-11-04,34.99
-1.4380287899656043,34.9,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716,持有,0.0,2021-11-05,34.43
-1.4633607729329676,34.4,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317,持有,0.0,2021-11-08,34.28
-1.494322085448634,34.33,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562,买进,0.0,2021-11-09,36.18
-1.4858780911261795,35.7,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074,卖出,0.03990678706670564,2021-11-10,35.54
-1.494322085448634,35.5,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433,买进,0.0,2021-11-11,36.12
-1.4802487615778765,35.99,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565,买进,0.0,2021-11-12,38.66
-1.4718047672554222,39.08,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064,卖出,0.08585718255070843,2021-11-15,34.93
-1.553430045705815,34.91,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667,买进,0.0,2021-11-16,33.95
-1.5168394036418458,33.51,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641,买进,0.0,2021-11-17,34.18
-1.4830634263520281,34.05,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044,买进,0.0,2021-11-18,34.51
-1.4633607729329676,34.32,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116,买进,0.0,2021-11-19,36.2
-1.4802487615778765,36.1,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203,买进,0.0,2021-11-22,36.68
-1.454916778610513,36.8,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305,买进,0.0,2021-11-23,36.59
-1.435214125191453,36.22,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083,卖出,-0.015760869565217345,2021-11-24,36.0
-1.4408434547397557,36.0,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711,持有,0.0,2021-11-25,37.4
-1.4380287899656043,37.4,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405,持有,0.0,2021-11-26,40.1
-1.4577314433846649,39.47,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201,买进,0.0,2021-11-29,41.04
-1.4323994604173012,41.1,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492,卖出,0.04129718773752224,2021-11-30,41.21
-1.4295847956431498,41.0,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675,持有,0.0,2021-12-01,40.56
-1.446472784288059,40.92,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883,持有,0.0,2021-12-02,40.43
-1.466175437707119,40.48,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898,持有,0.0,2021-12-03,40.7
-1.4971367502227855,40.7,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008,持有,0.0,2021-12-06,40.59
-1.5112100740935428,40.59,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257,买进,0.0,2021-12-07,38.62
-1.4999514149969368,38.99,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345,卖出,-0.03941857600394189,2021-12-08,38.85
-1.4971367502227855,38.75,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225,买进,0.0,2021-12-09,38.49
-1.4802487615778765,38.31,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386,买进,0.0,2021-12-10,38.59
-1.4633607729329676,38.79,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104,买进,0.0,2021-12-13,38.62
-1.446472784288059,38.6,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466,卖出,-0.004898169631348227,2021-12-14,37.75
-1.443658119513907,37.9,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693,持有,0.0,2021-12-15,38.83
-1.446472784288059,38.89,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017,买进,0.0,2021-12-16,37.39
-1.4042528126757865,37.39,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005,卖出,-0.038570326562098224,2021-12-17,36.88
-1.412696806998241,36.5,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205,买进,0.0,2021-12-20,35.8
-1.3704768353859687,35.56,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288,买进,0.0,2021-12-21,36.15
-1.3817354944825746,36.15,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534,买进,0.0,2021-12-22,36.2
-1.35358884674106,36.63,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963,买进,0.0,2021-12-23,37.8
-1.3367008580961508,37.8,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292,买进,0.0,2021-12-24,36.98
-1.3479595171927568,36.81,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066,买进,0.0,2021-12-27,37.4
-1.331071528547848,37.56,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418,买进,0.0,2021-12-28,37.28
-1.238187591000849,37.56,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146,卖出,0.0,2021-12-29,37.28
-1.249446250097455,36.3,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199,持有,0.0,2021-12-30,36.78
-1.2804075626131213,36.85,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554,买进,0.0,2021-12-31,37.11
-1.2635195739682124,37.04,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808,买进,0.0,2022-01-04,36.2
-1.2184849375817888,36.0,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907,买进,0.0,2022-01-05,34.16
-1.2128556080334858,34.1,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862,买进,0.0,2022-01-06,34.2
-1.179079630743668,34.19,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995,买进,0.0,2022-01-07,32.51
-1.167820971647062,32.49,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546,买进,0.0,2022-01-10,33.53
-1.1453036534538503,34.21,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081,买进,0.0,2022-01-11,33.89
-1.0833810284225178,33.91,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018,卖出,-0.008769365682549086,2022-01-12,34.5
-1.1115276761640325,34.45,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123,持有,0.0,2022-01-13,34.11
-1.1284156648089414,34.11,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986,买进,0.0,2022-01-14,34.38
-1.1002690170674265,34.41,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256,卖出,0.008795074758135362,2022-01-17,35.15
-1.1002690170674265,35.11,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276,买进,0.0,2022-01-18,35.15
-1.0946396875191235,35.1,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821,买进,0.0,2022-01-19,34.25
-1.080566363648366,34.09,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323,买进,0.0,2022-01-20,33.0
-1.0636783750034573,33.17,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331,买进,0.0,2022-01-21,32.47
-1.0045704147462762,32.83,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497,买进,0.0,2022-01-24,34.02
-0.939833124940792,34.9,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586,买进,0.0,2022-01-25,34.07
-0.9004278181026714,34.4,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554,卖出,-0.014326647564469915,2022-01-26,33.55
-0.9482771192632465,33.89,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026,持有,0.0,2022-01-27,33.38
-0.9736091022306098,33.61,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573,买进,0.0,2022-01-28,33.9
-0.9313891306183377,34.56,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425,买进,0.0,2022-02-07,34.4
-0.875095835135308,34.59,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522,买进,0.0,2022-02-08,34.68
-0.8019145510073695,34.75,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296,卖出,0.004625614339404353,2022-02-09,35.42
-0.8863544942319139,35.03,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751,持有,0.0,2022-02-10,35.09
-0.8722811703611566,34.88,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878,买进,0.0,2022-02-11,33.92
-0.7399919259760368,33.41,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074,买进,0.0,2022-02-14,33.74
-0.6696253066222497,33.78,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232,卖出,0.011074528584256348,2022-02-15,34.02
-0.6358493293324322,34.0,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294,买进,0.0,2022-02-16,35.24
-0.6217760054616746,35.45,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354,卖出,0.042647058823529496,2022-02-17,35.38
-0.6414786588807351,35.01,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368,持有,0.0,2022-02-18,35.52
-0.6780693009447043,35.7,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602,买进,0.0,2022-02-21,35.58
-0.6696253066222497,35.18,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239,卖出,-0.0145658263305323,2022-02-22,34.99
-0.8103585453298239,35.0,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032,买进,0.0,2022-02-23,35.91
-0.7456212555243399,36.08,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794,卖出,0.03085714285714281,2022-02-24,36.29
-0.7568799146209458,36.72,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093,买进,0.0,2022-02-25,36.47
-0.7202892725569766,35.9,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936,卖出,-0.02233115468409587,2022-02-28,36.5
-0.8131732101039755,36.5,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295,持有,0.0,2022-03-01,36.54
-0.9173158067475804,36.7,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147,持有,0.0,2022-03-02,36.18
-1.0355317272619426,36.2,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345,买进,0.0,2022-03-03,35.54
-0.9595357783598524,35.14,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738,买进,0.0,2022-03-04,35.1
-0.8300611987488843,34.85,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391,买进,0.0,2022-03-07,33.3
-0.7990998862332179,33.3,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289,买进,0.0,2022-03-08,32.6
-0.7709532384917032,32.6,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748,买进,0.0,2022-03-09,31.33
-0.6893279600413103,32.1,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466,卖出,-0.015337423312883436,2022-03-10,32.96
-0.711845278234522,32.51,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755,买进,0.0,2022-03-11,32.93
-0.5148187440439184,32.52,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532,买进,0.0,2022-03-14,32.2
-0.3459388575948293,31.58,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418,买进,0.0,2022-03-15,30.35
-0.34312419282067785,31.45,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351,卖出,-0.0041165294490183345,2022-03-16,32.6
-0.3177922098533146,33.6,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194,买进,0.0,2022-03-17,33.25
-0.12358034043686249,33.2,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262,买进,0.0,2022-03-18,33.88
0.04529954601222629,34.15,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325,买进,0.0,2022-03-21,36.46
0.18040345517149753,36.0,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232,卖出,0.05417276720351395,2022-03-22,36.58
0.1916621142681037,36.86,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375,买进,0.0,2022-03-23,38.0
0.2620287336218908,37.8,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897,买进,0.0,2022-03-24,37.61
0.557568534907796,37.8,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793,买进,0.0,2022-03-25,38.11
0.8812549839352165,37.41,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627,买进,0.0,2022-03-28,37.37
1.2387174102524545,37.37,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866,买进,0.0,2022-03-29,36.65
1.258420063671515,36.94,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734,买进,0.0,2022-03-30,38.22
1.3963386376049376,38.02,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395,卖出,0.029236599891716446,2022-03-31,38.46
1.311898694380393,38.08,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988,持有,0.0,2022-04-01,39.5
0.9122162964508826,39.4,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727,持有,0.0,2022-04-06,36.95
0.5519392053594931,36.96,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655,持有,0.0,2022-04-07,36.33
0.2282527563320727,36.5,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785,持有,0.0,2022-04-08,36.42
-0.06165771540552972,36.04,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358,持有,0.0,2022-04-11,33.47
-0.32342153940161744,33.68,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962,买进,0.0,2022-04-12,33.72
-0.42193480649691967,33.65,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676,卖出,-0.0008907363420427891,2022-04-13,32.88
-0.6471079884290379,33.0,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735,持有,0.0,2022-04-14,32.81
-0.8328758635230357,32.66,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855,买进,0.0,2022-04-15,34.1
-0.8244318692005814,33.58,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996,卖出,0.0281690140845071,2022-04-18,33.65
-0.8919838237802168,33.75,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207,买进,0.0,2022-04-19,33.17
-0.8385051930713388,33.53,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256,卖出,-0.006518518518518485,2022-04-20,32.77
-0.8385051930713388,32.74,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274,买进,0.0,2022-04-21,31.37
-0.6949572895896133,31.3,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444,买进,0.0,2022-04-22,30.2
-0.6893279600413103,28.93,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849,买进,0.0,2022-04-25,27.18
-0.6780693009447043,27.0,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078,买进,0.0,2022-04-26,24.46
-0.6414786588807351,23.55,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263,卖出,-0.12777777777777774,2022-04-27,26.75
-0.6583666475256438,26.07,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804,买进,0.0,2022-04-28,27.0
-0.45571078378673724,28.0,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388,卖出,0.07403145377828921,2022-04-29,28.51
-0.4782281019799491,28.28,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939,持有,0.0,2022-05-05,28.84
-0.6977719543637647,27.8,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918,买进,0.0,2022-05-06,27.85
-0.6611813122997955,27.65,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626,买进,0.0,2022-05-09,27.67
-0.6302199997841291,27.5,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714,买进,0.0,2022-05-10,28.92
-0.5570387156561907,29.3,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445,卖出,0.06545454545454547,2022-05-11,28.79
-0.5880000281718568,28.71,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989,买进,0.0,2022-05-12,28.56
-0.6077026815909172,28.56,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557,买进,0.0,2022-05-13,29.29
-0.5992586872684628,30.19,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726,卖出,0.05707282913165275,2022-05-16,31.32
-0.6274053350099776,31.42,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136,持有,0.0,2022-05-17,32.5
-0.6977719543637647,32.7,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096,买进,0.0,2022-05-18,34.6
-0.6836986304930074,33.5,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633,买进,0.0,2022-05-19,35.02
-0.5851853633977053,35.6,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074,卖出,0.06268656716417914,2022-05-20,34.5
-0.5570387156561907,34.02,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285,买进,0.0,2022-05-23,34.81
-0.41349081217446493,34.98,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048,买进,0.0,2022-05-24,33.57
-0.38534416443295016,33.98,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532,买进,0.0,2022-05-25,34.22
-0.25305492004783037,34.5,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178,买进,0.0,2022-05-26,34.78
-0.036325732438166426,35.5,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816,买进,0.0,2022-05-27,35.2
-0.07291637450213591,34.88,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955,卖出,-0.017464788732394293,2022-05-30,35.0
-0.23335226662877043,35.41,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777,买进,0.0,2022-05-31,34.98
0.011523568722408737,34.82,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805,卖出,-0.0166619598983337,2022-06-01,35.4
-0.10387768701780205,35.36,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172,持有,0.0,2022-06-02,35.4
-0.19957628933895238,34.8,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783,买进,0.0,2022-06-06,35.8
-0.09543369269534778,36.0,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521,卖出,0.03448275862068974,2022-06-07,35.9
-0.1123216813402563,35.93,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028,买进,0.0,2022-06-08,35.8
-0.14891232340422578,35.83,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098,买进,0.0,2022-06-09,36.1
-0.0841750335987416,35.99,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177,卖出,0.00446553167736544,2022-06-10,38.8
-0.07010170972798449,38.3,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319,持有,0.0,2022-06-13,36.68
-0.14328299385592294,35.96,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361,持有,0.0,2022-06-14,35.79
-0.39097349398125303,35.79,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091,持有,0.0,2022-06-15,34.73
-0.42193480649691967,34.96,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133,持有,0.0,2022-06-16,34.73
-0.4528961190125858,34.9,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283,持有,0.0,2022-06-17,35.01
-0.4022321530778592,34.98,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006,买进,0.0,2022-06-20,34.21
-0.35719751669143546,34.34,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413,买进,0.0,2022-06-21,32.89
-0.32342153940161744,32.96,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628,买进,0.0,2022-06-22,32.35
-0.17424430637158908,32.5,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667,买进,0.0,2022-06-23,34.06
-0.26149891437028516,34.08,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437,买进,0.0,2022-06-24,34.18
-0.13202433475931677,34.07,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717,卖出,-0.00029342723004689,2022-06-27,33.65
-0.21364961320971,33.5,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363,买进,0.0,2022-06-28,35.0
-0.18550296546819525,34.81,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767,卖出,0.039104477611940365,2022-06-29,33.31
-0.17142964159743765,33.46,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827,买进,0.0,2022-06-30,33.9
-0.1404683290817715,34.0,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256,买进,0.0,2022-07-01,33.91
-0.1404683290817715,33.7,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716,卖出,-0.008823529411764622,2022-07-04,33.7
-0.12076567566271107,33.94,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134,持有,0.0,2022-07-05,33.66
-0.1770589711457405,33.55,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551,持有,0.0,2022-07-06,33.05
-0.20520561888725522,33.15,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729,买进,0.0,2022-07-07,32.94
-0.17142964159743765,32.94,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991,卖出,-0.006334841628959302,2022-07-08,31.75
-0.23335226662877043,31.74,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006,买进,0.0,2022-07-11,30.41
-0.12358034043686249,30.65,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964,卖出,-0.034341524889729046,2022-07-12,30.49
-0.14328299385592294,30.66,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545,买进,0.0,2022-07-13,30.53
-0.12358034043686249,30.03,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262,买进,0.0,2022-07-14,31.3
0.04529954601222629,31.4,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554,卖出,0.04562104562104553,2022-07-15,31.2
0.025596892593165846,31.29,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976,持有,0.0,2022-07-18,30.68
-0.036325732438166426,30.66,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986,持有,0.0,2022-07-19,30.97
-0.30090422120840554,31.13,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252,持有,0.0,2022-07-20,32.84
-0.46415477810919176,32.82,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909,买进,0.0,2022-07-21,32.0
-0.40786148262616206,32.32,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196,卖出,-0.015234613040828763,2022-07-22,31.8
-0.6358493293324322,31.8,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911,持有,0.0,2022-07-25,31.75
-0.5682973747527966,31.86,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506,持有,0.0,2022-07-26,32.38
-0.7793972328141577,32.66,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582,持有,0.0,2022-07-27,32.48
-0.804729215781521,32.54,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177,持有,0.0,2022-07-28,32.5
-0.8779104999094595,32.6,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294,持有,0.0,2022-07-29,31.52
-0.8441345226196416,30.89,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557,持有,0.0,2022-08-01,31.56
-0.9088718124251258,31.33,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596,买进,0.0,2022-08-02,30.45
-0.8807251646836108,30.5,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074,买进,0.0,2022-08-03,31.1
-0.7850265623624605,31.45,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663,卖出,0.031147540983606534,2022-08-04,32.22
-0.8356905282971874,32.25,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721,买进,0.0,2022-08-05,32.93
-0.8525785169420962,32.86,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645,买进,0.0,2022-08-08,32.62
-0.815987874878127,32.59,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864,买进,0.0,2022-08-09,32.77
-0.804729215781521,32.73,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155,卖出,0.004295796256520204,2022-08-10,33.98
-0.9933117556496702,34.03,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832,持有,0.0,2022-08-11,34.17
-1.0749370341000632,34.19,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702,持有,0.0,2022-08-12,33.18
-1.2184849375817888,33.13,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374,买进,0.0,2022-08-15,32.45
-1.1312303295830928,32.46,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587,买进,0.0,2022-08-16,32.43
-1.0721223693259119,32.42,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755,买进,0.0,2022-08-17,31.64
-1.0580490454551543,31.7,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245,卖出,-0.022208513263417717,2022-08-18,32.22
-1.0524197159068513,32.24,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141,买进,0.0,2022-08-19,32.0
-0.8891691590060654,31.97,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491,买进,0.0,2022-08-22,32.44
-0.8328758635230357,32.11,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447,买进,0.0,2022-08-23,31.74
-0.6471079884290379,31.81,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257,买进,0.0,2022-08-24,30.83
-0.4444521246901313,30.8,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793,买进,0.0,2022-08-25,31.1
-0.21927894275801282,31.21,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142,买进,0.0,2022-08-26,34.18
0.028411557367317767,33.93,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216,买进,0.0,2022-08-29,32.55
0.2986193756858597,32.1,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834,买进,0.0,2022-08-30,31.91
0.5969738417459169,32.1,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754,买进,0.0,2022-08-31,31.5
0.9262896203216402,32.34,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067,买进,0.0,2022-09-01,32.03
1.188053444317728,31.78,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388,卖出,-0.017316017316017385,2022-09-02,32.5
1.1120574954156381,32.5,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212,持有,0.0,2022-09-05,32.34
1.007914898772033,32.51,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399,买进,0.0,2022-09-06,33.33
1.2021267681884855,33.33,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321,买进,0.0,2022-09-07,33.0
1.2499760693490607,33.1,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286,买进,0.0,2022-09-08,32.71
1.5398865410866631,32.89,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704,卖出,-0.006344410876132956,2022-09-09,32.69
1.4610759274104217,32.71,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333,持有,0.0,2022-09-13,32.67
1.2978253705096359,31.99,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262,持有,0.0,2022-09-14,31.7
1.1458334727054555,32.0,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278,持有,0.0,2022-09-15,31.0
1.1402041431571528,31.0,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291,持有,0.0,2022-09-16,30.95
1.1514628022537585,30.95,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098,买进,0.0,2022-09-19,30.83
1.3062693648320902,31.21,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878,卖出,0.00840064620355417,2022-09-20,30.79
1.204941432962637,30.69,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137,买进,0.0,2022-09-21,31.05
1.593365171795541,31.09,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608,卖出,0.013033561420658148,2022-09-22,32.78
1.4610759274104217,32.99,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586,持有,0.0,2022-09-23,32.05
1.2105707625109399,32.04,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231,持有,0.0,2022-09-26,31.09
1.2246440863816974,31.39,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152,持有,0.0,2022-09-27,32.39
1.1205014897380923,32.5,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497,买进,0.0,2022-09-28,31.43
1.159906796576213,31.82,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089,买进,0.0,2022-09-29,31.48
1.2978253705096359,31.6,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301,买进,0.0,2022-09-30,31.36
1.4160412910239981,31.36,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205,买进,0.0,2022-10-10,29.0
1.4892225751519366,28.9,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758,买进,0.0,2022-10-11,27.5
1.5455158706349659,27.7,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197,卖出,-0.041522491349480946,2022-10-12,27.83
1.3738213194117257,27.7,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449,买进,0.0,2022-10-13,28.31
1.4160412910239981,28.5,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772,买进,0.0,2022-10-14,28.79
1.6046238308921472,28.81,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342,买进,0.0,2022-10-17,29.9
1.6581024616010254,30.22,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689,买进,0.0,2022-10-18,31.3
1.8382410071467197,31.3,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108,卖出,0.03573792190602256,2022-10-19,31.09
1.829797012824266,31.0,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128,持有,0.0,2022-10-20,31.21
1.6299558138595105,31.51,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495,持有,0.0,2022-10-21,31.75
1.621511819537056,31.99,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736,买进,0.0,2022-10-24,31.1
1.6975077684391462,31.11,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463,卖出,-0.02750859643638634,2022-10-25,30.87
1.8072796946310536,31.1,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495,持有,0.0,2022-10-26,31.43
1.3597479955409681,31.8,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448,持有,0.0,2022-10-27,30.6
1.0754668533516685,30.3,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576,买进,0.0,2022-10-28,29.45
1.1148721601897895,29.84,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163,买进,0.0,2022-10-31,29.3
1.182424114769425,29.25,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249,买进,0.0,2022-11-01,29.51
1.1796094499952736,29.6,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928,卖出,0.011965811965812015,2022-11-02,29.83
1.1289454840605466,29.8,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065,持有,0.0,2022-11-03,31.12
1.1711654556728188,30.9,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926,买进,0.0,2022-11-04,31.0
1.2302734159300002,31.1,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294,卖出,0.0064724919093852055,2022-11-07,30.66
1.1767947852211222,30.66,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574,持有,0.0,2022-11-08,30.55
1.0923548419965776,30.76,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882,持有,0.0,2022-11-09,30.66
1.0839108476741233,30.66,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564,持有,0.0,2022-11-10,29.82
1.0163588930944878,30.5,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813,买进,0.0,2022-11-11,29.83
1.0529495351584566,29.93,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256,卖出,-0.018688524590163944,2022-11-14,29.69
1.0529495351584566,29.85,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528,持有,0.0,2022-11-15,30.89
1.0276175521910933,30.83,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313,持有,0.0,2022-11-16,29.43
0.9488069385148521,29.28,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634,买进,0.0,2022-11-17,28.57
1.0867255124482746,28.57,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904,卖出,-0.024248633879781448,2022-11-18,28.2
1.0501348703843052,28.2,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106,持有,0.0,2022-11-21,28.58
1.0163588930944878,28.79,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618,买进,0.0,2022-11-22,27.92
1.0839108476741233,28.16,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161,卖出,-0.021882598124348698,2022-11-23,27.76
1.0135442283203362,27.97,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978,持有,0.0,2022-11-24,27.84
1.041690876061851,27.88,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643,持有,0.0,2022-11-25,28.6
1.030432216965245,28.54,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756,持有,0.0,2022-11-28,29.5
1.0473202056101538,29.47,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462,买进,0.0,2022-11-29,29.25
1.0754668533516685,29.47,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917,买进,0.0,2022-11-30,28.72
1.1261308192863952,28.9,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116,卖出,-0.019341703427214127,2022-12-01,29.0
0.8643669952903075,29.14,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808,买进,0.0,2022-12-02,29.74
0.9769535862563667,29.54,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897,卖出,0.013726835964310178,2022-12-05,29.36
0.9037723021284283,29.5,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814,买进,0.0,2022-12-06,29.35
0.9347336146440944,29.48,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612,买进,0.0,2022-12-07,29.34
1.0839108476741233,29.34,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384,卖出,-0.004748982360922679,2022-12-08,28.86
1.0613935294809114,29.07,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507,买进,0.0,2022-12-09,29.61
1.1458334727054555,29.76,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564,卖出,0.023735810113519135,2022-12-12,30.07
1.1036135010931833,29.99,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276,持有,0.0,2022-12-13,29.3
1.0670228590292143,29.5,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709,持有,0.0,2022-12-14,29.43
1.00228556922373,29.63,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022,买进,0.0,2022-12-15,29.54
1.041690876061851,29.41,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175,卖出,-0.007424907188660104,2022-12-16,28.93
0.8981429725801255,28.95,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156,持有,0.0,2022-12-19,28.27
0.737707080453491,28.5,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357,买进,0.0,2022-12-20,28.15
0.8896989782576707,28.28,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667,卖出,-0.007719298245613996,2022-12-21,28.0
0.8531083361937017,28.09,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256,持有,0.0,2022-12-22,27.69
0.8531083361937017,27.99,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066,持有,0.0,2022-12-23,27.01
0.8108883645814294,27.15,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057,持有,0.0,2022-12-26,27.71
0.7799270520657633,27.97,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766,买进,0.0,2022-12-27,27.23
0.878440319161065,27.36,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915,卖出,-0.021809081158383963,2022-12-28,26.58
0.8756256543869136,26.65,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295,持有,0.0,2022-12-29,26.72
0.8165176941297323,26.92,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247,持有,0.0,2022-12-30,27.35
0.7517804043242481,27.38,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315,买进,0.0,2023-01-03,27.64
0.7545950690984,27.8,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911,卖出,0.015339663988312699,2023-01-04,29.17
0.7320777509051881,29.23,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823,持有,0.0,2023-01-05,29.2
0.6926724440670672,29.35,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611,持有,0.0,2023-01-06,31.5
0.5125338985213722,31.5,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754,持有,0.0,2023-01-09,31.53
0.35772733594304107,31.58,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592,买进,0.0,2023-01-10,31.84
0.38024465413625297,32.0,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398,买进,0.0,2023-01-11,31.85
0.3943179780070101,31.98,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795,卖出,-0.0006249999999999867,2023-01-12,31.8
0.3999473075553129,32.0,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321,持有,0.0,2023-01-13,32.12
0.35491267116888914,31.9,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503,持有,0.0,2023-01-16,31.65
0.3746153245879496,31.66,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882,买进,0.0,2023-01-17,32.05
0.4083913018777677,32.02,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145,买进,0.0,2023-01-18,32.35
0.4646845973607971,32.11,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916,买进,0.0,2023-01-19,33.74
0.7799270520657633,33.4,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472,买进,0.0,2023-01-20,34.0
1.1261308192863952,34.21,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932,买进,0.0,2023-01-30,33.28
1.2471614045749093,33.31,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953,卖出,-0.026308097047646844,2023-01-31,33.05
1.1852387795435766,33.3,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317,买进,0.0,2023-02-01,33.35
1.2162000920592426,33.37,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944,卖出,0.002102102102102111,2023-02-02,33.84
1.2246440863816974,33.82,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654,买进,0.0,2023-02-03,34.3
1.3090840296062416,34.1,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986,卖出,0.008279124778237763,2023-02-06,33.19
1.252790734123212,33.4,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869,买进,0.0,2023-02-07,33.1
1.2640493932198178,33.19,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995,卖出,-0.006287425149700624,2023-02-08,33.03
1.1683507908986674,33.0,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613,持有,0.0,2023-02-09,34.06
1.0191735578686392,33.96,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062,持有,0.0,2023-02-10,33.76
1.0670228590292143,33.6,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647,持有,0.0,2023-02-13,33.58
0.9685095919339125,33.4,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376,买进,0.0,2023-02-14,33.46
0.9825829158046696,33.65,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666,买进,0.0,2023-02-15,33.46
1.0191735578686392,33.57,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988,卖出,-0.0023774145616641397,2023-02-16,32.3
1.007914898772033,32.4,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205,持有,0.0,2023-02-17,32.42
1.0135442283203362,32.2,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604,持有,0.0,2023-02-20,32.21
0.9994709044495786,32.39,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063,买进,0.0,2023-02-21,32.02
1.1514628022537585,31.87,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411,卖出,-0.016054337758567447,2023-02-22,31.76
1.188053444317728,31.85,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127,持有,0.0,2023-02-23,31.39
1.1317601488346984,31.45,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899,持有,0.0,2023-02-24,32.68
1.0529495351584566,32.59,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764,买进,0.0,2023-02-27,31.25
1.1711654556728188,31.35,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216,卖出,-0.038048481129180786,2023-02-28,31.75
1.1430188079313042,31.68,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452,持有,0.0,2023-03-01,31.68
1.1233161545122436,31.88,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091,买进,0.0,2023-03-02,31.46
1.1345748136088498,31.6,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564,卖出,-0.008782936010037566,2023-03-03,32.06
1.1542774670279103,32.06,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983,持有,0.0,2023-03-06,32.35
1.1683507908986674,32.27,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755,持有,0.0,2023-03-07,31.47
1.148648137479607,31.48,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548,持有,0.0,2023-03-08,32.3
1.1261308192863952,32.7,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755,持有,0.0,2023-03-09,32.88
1.0332468817393963,32.88,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256,持有,0.0,2023-03-10,32.18
1.0332468817393963,32.25,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848,持有,0.0,2023-03-13,32.2
1.0219882226427905,32.22,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784,持有,0.0,2023-03-14,32.44
0.8643669952903075,32.44,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317,持有,0.0,2023-03-15,32.2
0.8108883645814294,32.38,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818,持有,0.0,2023-03-16,31.73
0.6926724440670672,32.11,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391,买进,0.0,2023-03-17,31.95
0.77429772251746,32.18,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979,卖出,0.0021800062285892334,2023-03-20,31.61
0.7067457679378243,31.88,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545,持有,0.0,2023-03-21,32.03
0.7517804043242481,32.31,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297,买进,0.0,2023-03-22,33.35
0.8165176941297323,33.33,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725,买进,0.0,2023-03-23,33.85


==> pic/Before_setting/____________________/__________________/Output/Fengdong Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.1774494871280154,6.64,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224,持有,0.0,2021-09-15,6.69
-2.170265826394958,6.67,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755,买进,0.0,2021-09-16,7.06
-2.1451230138292554,7.13,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045,卖出,0.06896551724137931,2021-09-17,6.84
-2.1415311834627264,6.75,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734,买进,0.0,2021-09-22,6.95
-2.1463202906180987,6.92,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997,买进,0.0,2021-09-23,7.13
-2.1570957817176852,7.05,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357,卖出,0.01878612716763004,2021-09-24,6.96
-2.1822385942833877,7.0,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501,买进,0.0,2021-09-27,6.76
-2.167871272817272,6.74,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603,卖出,-0.03714285714285711,2021-09-28,6.8
-2.181041317494545,6.76,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152,持有,0.0,2021-09-29,6.4
-2.1714631031838008,6.41,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974,买进,0.0,2021-09-30,6.49
-2.1570957817176852,6.51,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633,买进,0.0,2021-10-08,6.91
-2.1606876120842142,6.91,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638,买进,0.0,2021-10-11,6.75
-2.122374754841239,6.75,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595,买进,0.0,2021-10-12,6.54
-2.0984292190643794,6.52,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554,买进,0.0,2021-10-13,6.43
-2.0948373886978504,6.43,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231,卖出,-0.013803680981595071,2021-10-14,6.38
-2.115191094108181,6.39,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643,买进,0.0,2021-10-15,6.24
-2.0960346654866937,6.16,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933,买进,0.0,2021-10-18,6.28
-2.0924428351201647,6.31,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638,买进,0.0,2021-10-19,6.16
-2.087653727964793,6.19,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355,买进,0.0,2021-10-20,6.22
-2.073286406498677,6.18,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192,买进,0.0,2021-10-21,6.08
-2.0948373886978504,6.08,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135,卖出,-0.016181229773462726,2021-10-22,6.04
-2.104415603008594,6.07,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547,买进,0.0,2021-10-25,5.96
-2.0924428351201647,5.97,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024,卖出,-0.01647446457990124,2021-10-26,5.9
-2.1020210494309084,5.89,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564,持有,0.0,2021-10-27,5.6
-2.111599263741652,5.58,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095,持有,0.0,2021-10-28,5.62
-2.1415311834627264,5.63,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665,买进,0.0,2021-10-29,5.81
-2.1283611387854537,5.81,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593,买进,0.0,2021-11-01,5.83
-2.121177478052396,5.84,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245,买进,0.0,2021-11-02,5.82
-2.1068101565862802,5.82,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333,买进,0.0,2021-11-03,5.93
-2.1008237726420655,5.93,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533,买进,0.0,2021-11-04,5.91
-2.073286406498677,5.9,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942,买进,0.0,2021-11-05,5.98
-2.039762656411074,5.96,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249,卖出,0.010169491525423662,2021-11-08,5.96
-2.0529327010883462,5.98,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232,买进,0.0,2021-11-09,5.98
-2.0493408707218177,6.03,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513,买进,0.0,2021-11-10,6.14
-2.036170826044545,6.12,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177,买进,0.0,2021-11-11,6.1
-2.0158171206342144,6.1,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933,买进,0.0,2021-11-12,6.13
-2.0062389063234707,6.15,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195,卖出,0.008196721311475526,2021-11-15,6.4
-2.017014397423057,6.42,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406,买进,0.0,2021-11-16,6.44
-1.9894770312796692,6.46,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582,买进,0.0,2021-11-17,6.34
-1.978701540180082,6.33,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118,卖出,-0.020123839009287908,2021-11-18,6.18
-2.0134225670565282,6.2,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108,买进,0.0,2021-11-19,6.26
-1.9990552455904127,6.29,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834,买进,0.0,2021-11-22,6.16
-1.978701540180082,6.16,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226,卖出,-0.020667726550079476,2021-11-23,6.11
-1.984687924124297,6.13,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094,持有,0.0,2021-11-24,6.14
-1.9966606920127268,6.12,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997,买进,0.0,2021-11-25,6.08
-1.9894770312796692,6.1,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825,买进,0.0,2021-11-26,6.12
-1.9403886829371069,5.95,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571,买进,0.0,2021-11-29,5.81
-1.9188377007379334,5.82,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415,买进,0.0,2021-11-30,6.1
-1.8170691736862807,6.09,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578,买进,0.0,2021-12-01,6.13
-1.6889605572800825,6.19,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653,买进,0.0,2021-12-02,6.03
-1.6290967178379339,6.1,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957,买进,0.0,2021-12-03,6.03
-1.481831672810248,6.04,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937,卖出,-0.009836065573770428,2021-12-06,5.97
-1.5057772085871075,5.98,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508,持有,0.0,2021-12-07,5.94
-1.5560628337185123,5.95,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679,持有,0.0,2021-12-08,5.97
-1.577613815917686,5.99,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657,买进,0.0,2021-12-09,6.08
-1.5812056462842148,6.07,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309,卖出,0.013355592654424051,2021-12-10,5.94
-1.6099402892164463,5.93,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427,买进,0.0,2021-12-13,5.96
-1.5991647981168595,5.95,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446,买进,0.0,2021-12-14,6.08
-1.570430155184628,6.13,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228,买进,0.0,2021-12-15,6.03
-1.523736360419752,6.03,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529,买进,0.0,2021-12-16,6.13
-1.4770425656548762,6.14,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375,买进,0.0,2021-12-17,6.09
-1.3644985475036366,6.07,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289,买进,0.0,2021-12-20,5.97
-1.3261856902606615,6.57,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926,卖出,0.08237232289950576,2021-12-21,6.57
-1.3740767618143803,7.22,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941,买进,0.0,2021-12-22,6.58
-1.3609067171371076,6.36,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173,卖出,-0.11911357340720215,2021-12-23,6.23
-1.3860495297028101,6.2,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675,持有,0.0,2021-12-24,6.36
-1.4219678333680994,6.28,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906,买进,0.0,2021-12-27,6.11
-1.487818056754463,6.17,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062,卖出,-0.017515923566879033,2021-12-28,6.72
-1.4961989942763636,6.75,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389,买进,0.0,2021-12-29,7.04
-1.5225390836309092,6.96,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603,卖出,0.031111111111111107,2021-12-30,6.76
-1.5991647981168595,6.67,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252,买进,0.0,2021-12-31,6.6
-1.529722744363967,6.69,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231,买进,0.0,2022-01-04,6.88
-1.4961989942763636,6.8,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194,买进,0.0,2022-01-05,6.87
-1.484226226387934,6.83,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059,卖出,0.004411764705882389,2022-01-06,6.72
-1.5177499764755373,6.8,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168,买进,0.0,2022-01-07,6.74
-1.439926985200744,6.66,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916,卖出,-0.0205882352941176,2022-01-10,6.72
-1.528525467575124,6.72,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639,买进,0.0,2022-01-11,6.58
-1.484226226387934,6.63,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105,买进,0.0,2022-01-12,6.65
-1.4985935478540497,6.65,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868,买进,0.0,2022-01-13,7.32
-1.438729708411901,7.39,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376,卖出,0.1112781954887217,2022-01-14,8.05
-1.5357091283081818,8.86,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324,买进,0.0,2022-01-17,8.86
-1.5824029230730579,9.75,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927,卖出,0.1004514672686231,2022-01-18,9.75
-1.6470558696705786,10.73,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899,买进,0.0,2022-01-19,10.73
-1.5907838605949587,11.8,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545,买进,0.0,2022-01-20,11.8
-1.4926071639098348,12.89,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401,卖出,0.09237288135593219,2022-01-21,12.98
-1.483028949599091,12.71,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932,买进,0.0,2022-01-24,13.29
-1.3213965831052896,14.0,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467,买进,0.0,2022-01-25,12.01
-1.2435735918304962,11.78,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147,买进,0.0,2022-01-26,12.65
-1.2196280560536368,11.51,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107,买进,0.0,2022-01-27,11.39
-1.0987031003804966,10.25,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612,卖出,-0.1094700260642919,2022-01-28,10.25
-1.1298322968904135,10.2,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553,买进,0.0,2022-02-07,10.81
-0.9334789035201663,10.78,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317,买进,0.0,2022-02-08,11.89
-0.801778456747439,12.69,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404,卖出,0.17717996289424864,2022-02-09,13.08
-0.7862138584924805,14.19,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336,持有,0.0,2022-02-10,14.39
-0.8173430550023976,14.39,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356,买进,0.0,2022-02-11,15.83
-0.7706492602375214,15.33,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426,卖出,0.0653231410701876,2022-02-14,14.42
-0.8592477426119017,14.62,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234,持有,0.0,2022-02-15,13.68
-1.0113018947949595,14.24,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237,持有,0.0,2022-02-16,12.81
-1.0484174752490913,12.01,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875,买进,0.0,2022-02-17,13.3
-0.9406625642532239,12.43,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642,买进,0.0,2022-02-18,12.56
-0.8460776979346292,12.72,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367,买进,0.0,2022-02-21,12.56
-0.6209896616321497,12.25,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675,卖出,-0.03694968553459124,2022-02-22,11.64
-0.518023857791654,11.49,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846,买进,0.0,2022-02-23,11.21
-0.25941207140157174,10.8,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954,卖出,-0.06005221932114878,2022-02-24,10.1
-0.5431666703573567,10.12,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807,持有,0.0,2022-02-25,10.16
-0.79818662638091,10.45,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667,持有,0.0,2022-02-28,10.07
-1.0280637698387611,9.92,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227,持有,0.0,2022-03-01,10.15
-1.2208253328424798,10.01,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174,买进,0.0,2022-03-02,9.85
-1.0627847967152073,9.85,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821,买进,0.0,2022-03-03,9.4
-0.9670026536077693,9.41,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573,买进,0.0,2022-03-04,9.01
-0.7538873851937202,8.88,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564,买进,0.0,2022-03-07,8.66
-0.7251527422614886,8.71,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686,卖出,-0.019144144144144136,2022-03-08,8.33
-0.6976153761181002,8.31,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016,买进,0.0,2022-03-09,8.21
-0.7275472958391745,8.35,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183,买进,0.0,2022-03-10,8.2
-0.6233842152098357,7.97,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577,买进,0.0,2022-03-11,9.02
-0.52041841136934,8.81,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116,卖出,0.10539523212045179,2022-03-14,8.32
-0.5467585007238857,8.24,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014,买进,0.0,2022-03-15,8.06
-0.4892892148594229,8.18,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425,卖出,-0.0072815533980583125,2022-03-16,8.3
-0.5467585007238857,8.39,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466,买进,0.0,2022-03-17,8.8
-0.5252075185247123,8.6,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474,买进,0.0,2022-03-18,8.51
-0.5108401970585964,8.36,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244,卖出,-0.027906976744186074,2022-03-21,8.88
-0.6904317153850424,8.87,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694,持有,0.0,2022-03-22,9.4
-0.9310843499424799,9.16,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595,持有,0.0,2022-03-23,9.07
-0.9693972071854552,8.89,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865,持有,0.0,2022-03-24,8.55
-1.0927167164362817,8.7,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735,买进,0.0,2022-03-25,8.52
-0.891574215910662,8.31,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371,买进,0.0,2022-03-28,8.7
-0.7251527422614886,8.64,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145,卖出,0.03971119133574008,2022-03-29,9.03
-0.8233294389466125,9.04,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551,持有,0.0,2022-03-30,8.9
-0.9945400197511577,8.89,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481,买进,0.0,2022-03-31,9.36
-0.9334789035201663,9.23,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723,卖出,0.03824521934758154,2022-04-01,9.34
-0.9047442605879347,9.36,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431,买进,0.0,2022-04-06,9.54
-0.891574215910662,9.3,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364,买进,0.0,2022-04-07,8.9
-0.9454516714085958,8.81,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681,卖出,-0.052688172043010774,2022-04-08,8.92
-0.9885536358069428,8.81,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097,买进,0.0,2022-04-11,8.2
-0.8125539478470257,8.19,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783,买进,0.0,2022-04-12,8.31
-0.8472749747234719,8.27,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354,买进,0.0,2022-04-13,7.58
-0.7754383673928937,7.66,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164,买进,0.0,2022-04-14,7.56
-0.6389488134647946,7.47,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755,买进,0.0,2022-04-15,7.3
-0.5659149293453734,7.2,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763,买进,0.0,2022-04-18,7.33
-0.5802822508114887,7.43,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683,卖出,0.03194444444444438,2022-04-19,7.32
-0.6317651527317365,7.67,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733,持有,0.0,2022-04-20,7.15
-0.6138060008990921,6.99,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162,持有,0.0,2022-04-21,6.71
-0.6880371618073565,6.63,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286,持有,0.0,2022-04-22,6.51
-0.700009929695786,6.45,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165,买进,0.0,2022-04-25,5.95
-0.662894349241654,5.98,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688,卖出,-0.07286821705426352,2022-04-26,5.72
-0.7598737691379347,5.6,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799,买进,0.0,2022-04-27,6.04
-0.6928262689627284,5.96,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104,买进,0.0,2022-04-28,5.91
-0.5958468490664477,5.9,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552,买进,0.0,2022-04-29,6.18
-0.6150032776879353,6.19,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556,买进,0.0,2022-05-05,6.24
-0.5012619827478524,6.05,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871,买进,0.0,2022-05-06,6.28
-0.4605545719271913,6.26,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567,买进,0.0,2022-05-09,6.44
-0.3803370270747123,6.32,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325,卖出,0.009584664536741293,2022-05-10,6.69
-0.48809193807057977,6.48,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763,买进,0.0,2022-05-11,6.57
-0.2270855981028115,6.56,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026,买进,0.0,2022-05-12,6.99
-0.24624202672429912,7.01,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868,买进,0.0,2022-05-13,6.66
0.038709849020328514,6.71,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092,买进,0.0,2022-05-16,6.73
0.11054645635090711,6.66,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004,卖出,-0.007451564828613983,2022-05-17,6.78
0.013567036454625966,7.15,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591,买进,0.0,2022-05-18,6.71
0.14287292964966736,6.4,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528,买进,0.0,2022-05-19,6.6
0.12491377781702291,6.6,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187,卖出,0.03124999999999989,2022-05-20,6.62
-0.19715367838173717,6.62,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176,买进,0.0,2022-05-23,6.82
-0.2665957321346299,6.8,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934,买进,0.0,2022-05-24,6.31
-0.2294801516804974,6.31,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397,卖出,-0.0720588235294118,2022-05-25,6.51
-0.28216033038958843,6.5,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985,买进,0.0,2022-05-26,6.55
-0.004392115378018469,6.55,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627,买进,0.0,2022-05-27,6.46
-0.011575776111076158,6.43,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223,卖出,-0.01832061068702292,2022-05-30,6.49
-0.06784778518669621,6.53,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127,买进,0.0,2022-05-31,6.43
-0.018759436844134274,6.43,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248,买进,0.0,2022-06-01,6.39
0.12251922423933659,6.4,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009,买进,0.0,2022-06-02,6.5
0.08660092057404772,6.48,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786,买进,0.0,2022-06-06,6.81
0.12132194745049386,6.8,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977,买进,0.0,2022-06-07,6.42
0.1584375279046259,6.49,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961,卖出,-0.04558823529411759,2022-06-08,6.29
-0.007983945744547527,6.22,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833,持有,0.0,2022-06-09,6.22
-0.22828287489165466,6.17,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518,持有,0.0,2022-06-10,6.22
-0.348010553775952,6.2,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096,买进,0.0,2022-06-13,6.3
-0.28216033038958843,6.26,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668,卖出,0.009677419354838646,2022-06-14,6.31
-0.3228677412102495,6.32,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136,买进,0.0,2022-06-15,6.54
-0.20673189269248118,6.45,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083,卖出,0.020569620253164538,2022-06-16,6.66
-0.2127182766366957,6.65,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054,持有,0.0,2022-06-17,6.56
-0.34561600019826616,6.56,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828,买进,0.0,2022-06-20,6.73
-0.35519421450900973,6.8,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909,卖出,0.03658536585365857,2022-06-21,6.83
-0.397098902118514,6.79,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131,买进,0.0,2022-06-22,6.62
-0.30490858937760507,6.61,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304,卖出,-0.026509572901325437,2022-06-23,6.75
-0.38991524138545586,6.81,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299,持有,0.0,2022-06-24,6.89
-0.535983009624299,7.0,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895,持有,0.0,2022-06-27,6.82
-0.5838740811780178,6.82,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916,持有,0.0,2022-06-28,6.94
-0.6054250633771913,6.93,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656,买进,0.0,2022-06-29,6.74
-0.5228129649470259,6.76,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794,买进,0.0,2022-06-30,6.68
-0.3923097949631418,6.73,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123,卖出,-0.004437869822485113,2022-07-01,6.61
-0.4066771164292576,6.61,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853,持有,0.0,2022-07-04,6.62
-0.39111251817429904,6.62,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288,买进,0.0,2022-07-05,6.48
-0.32167046442140634,6.45,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966,买进,0.0,2022-07-06,6.41
-0.31448680368834864,6.46,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478,卖出,0.0015503875968991916,2022-07-07,6.41
-0.3324459555209931,6.41,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605,持有,0.0,2022-07-08,7.05
-0.39829617890735675,7.05,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579,持有,0.0,2022-07-11,7.28
-0.5371802864131417,7.29,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734,持有,0.0,2022-07-12,7.13
-0.5347857328354558,7.18,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825,买进,0.0,2022-07-13,7.56
-0.40787439321810076,7.45,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089,卖出,0.0376044568245126,2022-07-14,7.46
-0.4605545719271913,7.3,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507,买进,0.0,2022-07-15,7.09
-0.3923097949631418,7.08,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803,卖出,-0.03013698630136983,2022-07-18,7.13
-0.35758876808669565,7.1,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499,买进,0.0,2022-07-19,7.2
-0.30490858937760507,7.21,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768,买进,0.0,2022-07-20,7.92
-0.2713848392900017,8.06,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115,买进,0.0,2022-07-21,7.92
-0.18518091049330768,7.82,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996,买进,0.0,2022-07-22,7.86
-0.052283186931737245,7.99,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802,买进,0.0,2022-07-25,7.67
0.14526748322735325,7.77,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592,卖出,-0.02753441802252824,2022-07-26,7.8
0.09977096525132037,7.7,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197,买进,0.0,2022-07-27,7.83
0.3535936444860305,7.88,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492,卖出,0.02337662337662334,2022-07-28,7.71
0.2901379746773532,7.72,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984,持有,0.0,2022-07-29,7.84
0.1728048493707417,7.85,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606,持有,0.0,2022-08-01,8.2
0.17998851010379938,8.13,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486,买进,0.0,2022-08-02,7.58
0.2542196710120639,7.66,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039,卖出,-0.05781057810578113,2022-08-03,7.68
0.10815190277322122,7.56,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769,持有,0.0,2022-08-04,8.45
0.03631529544264262,8.58,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788,买进,0.0,2022-08-05,8.67
0.1009682420401631,8.5,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041,卖出,-0.009324009324009333,2022-08-08,8.75
0.038709849020328514,8.67,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914,持有,0.0,2022-08-09,8.86
-0.10017425848545645,8.81,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995,买进,0.0,2022-08-10,8.57
-0.048691356565208614,8.66,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037,卖出,-0.01702610669693534,2022-08-11,8.99
-0.07143961555322484,8.88,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091,买进,0.0,2022-08-12,9.12
-0.02115399042182017,8.88,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597,买进,0.0,2022-08-15,8.74
0.1320974385500806,8.75,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153,买进,0.0,2022-08-16,8.58
0.1584375279046259,8.67,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034,卖出,-0.00914285714285715,2022-08-17,8.93
0.1344919921277665,8.9,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432,买进,0.0,2022-08-18,8.53
0.21949864413561773,8.5,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269,卖出,-0.04494382022471914,2022-08-19,8.48
0.26619243890049377,8.45,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608,买进,0.0,2022-08-22,8.12
0.3080971265099976,8.13,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759,买进,0.0,2022-08-23,8.21
0.27816520678892326,8.26,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573,买进,0.0,2022-08-24,7.71
0.20632859945834509,7.7,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024,买进,0.0,2022-08-25,7.54
0.27936248357776644,7.53,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746,买进,0.0,2022-08-26,7.67
0.37394734989636125,7.55,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144,卖出,0.0026560424966798903,2022-08-29,7.76
0.3715527963186753,7.75,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909,买进,0.0,2022-08-30,7.54
0.3511990909083446,7.55,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061,买进,0.0,2022-08-31,7.18
0.37634190347404717,7.22,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139,卖出,-0.04370860927152319,2022-09-01,7.15
0.35958002843024545,7.15,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518,持有,0.0,2022-09-02,7.28
0.3464099837529728,7.31,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724,买进,0.0,2022-09-05,7.08
0.3799337338405762,7.12,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147,买进,0.0,2022-09-06,7.15
0.35958002843024545,7.19,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373,卖出,0.009831460674157343,2022-09-07,7.05
0.40986565356165056,7.05,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027,持有,0.0,2022-09-08,6.81
0.40986565356165056,6.8,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414,买进,0.0,2022-09-09,6.85
0.4661376626372702,6.86,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478,买进,0.0,2022-09-13,6.9
0.5834707879438816,6.74,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736,买进,0.0,2022-09-14,6.73
0.6672801631628897,6.79,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557,卖出,0.007418397626112733,2022-09-15,6.54
0.7020011900393358,6.54,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169,持有,0.0,2022-09-16,6.56
0.6768583774736338,6.48,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886,持有,0.0,2022-09-19,6.41
0.5930490022546252,6.45,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978,买进,0.0,2022-09-20,6.47
0.5750898504219808,6.45,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787,卖出,0.0,2022-09-21,6.63
0.5499470378562783,6.55,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173,买进,0.0,2022-09-22,6.79
0.6373482434418154,6.75,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123,卖出,0.030534351145038195,2022-09-23,6.45
0.6074163237207411,6.43,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414,持有,0.0,2022-09-26,6.21
0.5152260109798321,6.22,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702,持有,0.0,2022-09-27,6.32
0.5355797163901629,6.29,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092,买进,0.0,2022-09-28,6.08
0.6553073952744602,6.13,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329,卖出,-0.025437201907790166,2022-09-29,6.07
0.6840420382066914,6.05,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826,持有,0.0,2022-09-30,6.1
0.6313618594976004,6.17,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113,持有,0.0,2022-10-10,6.26
0.56670891290008,6.19,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696,买进,0.0,2022-10-11,6.89
0.5786816807885099,7.08,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466,卖出,0.1437802907915993,2022-10-12,7.14
0.42902208218313814,7.0,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798,持有,0.0,2022-10-13,7.12
0.40986565356165056,7.09,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312,持有,0.0,2022-10-14,7.15
0.3990901624620638,7.17,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035,买进,0.0,2022-10-17,7.2
0.4577567251153693,7.25,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107,卖出,0.011157601115760122,2022-10-18,7.33
0.46972949300379924,7.33,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497,买进,0.0,2022-10-19,8.06
0.529593332445948,8.09,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215,卖出,0.10368349249658933,2022-10-20,7.68
0.48170226089222873,7.41,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562,持有,0.0,2022-10-21,7.21
0.41465476071702234,7.21,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773,买进,0.0,2022-10-24,7.04
0.4936750287806586,7.0,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747,买进,0.0,2022-10-25,6.92
0.47332132337032784,6.92,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266,卖出,-0.011428571428571439,2022-10-26,7.29
0.4936750287806586,7.2,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488,买进,0.0,2022-10-27,7.61
0.5655116361112372,7.62,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696,买进,0.0,2022-10-28,7.46
0.6577019488521462,7.61,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971,买进,0.0,2022-10-31,7.96
0.6612937792186748,7.96,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844,买进,0.0,2022-11-01,8.09
0.7451031544376833,8.09,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125,卖出,0.016331658291457274,2022-11-02,7.98
0.7510895383818978,7.92,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925,买进,0.0,2022-11-03,7.86
1.1366126643893353,7.95,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276,买进,0.0,2022-11-04,7.94
1.3066259684050376,7.93,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161,卖出,-0.0025157232704403096,2022-11-07,8.11
1.1402044947558643,8.05,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027,持有,0.0,2022-11-08,8.23
1.1402044947558643,8.38,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526,持有,0.0,2022-11-09,9.05
1.0683678874252858,9.03,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152,买进,0.0,2022-11-10,8.41
1.1030889143017326,8.33,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295,卖出,-0.07751937984496117,2022-11-11,8.0
1.1042861910905755,7.78,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178,买进,0.0,2022-11-14,8.19
1.1785173519988394,8.1,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184,卖出,0.041131105398457504,2022-11-15,8.1
1.1976737806203275,8.1,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951,买进,0.0,2022-11-16,8.13
1.2754967718951207,8.1,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265,买进,0.0,2022-11-17,8.45
1.2515512361182608,8.45,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555,卖出,0.04320987654320983,2022-11-18,8.2
1.2288029771302447,8.04,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326,持有,0.0,2022-11-21,8.39
1.1641500305327241,8.3,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477,持有,0.0,2022-11-22,7.9
1.1677418608992531,7.9,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398,买进,0.0,2022-11-23,7.96
1.1928846734649556,7.83,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202,卖出,-0.008860759493670921,2022-11-24,7.75
1.2048574413533848,7.73,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622,持有,0.0,2022-11-25,8.3
1.2300002539190873,8.09,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146,持有,0.0,2022-11-28,7.83
1.2371839146521455,7.77,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763,买进,0.0,2022-11-29,8.61
1.5209385136079299,8.82,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178,卖出,0.13513513513513523,2022-11-30,8.55
1.4562855670104093,8.65,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382,持有,0.0,2022-12-01,8.54
1.4874147635203265,8.5,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696,买进,0.0,2022-12-02,8.51
1.5101630225083436,8.54,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782,卖出,0.004705882352941076,2022-12-05,8.57
1.4514964598550375,8.48,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567,持有,0.0,2022-12-06,8.47
1.3569115935364429,8.46,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839,持有,0.0,2022-12-07,8.6
1.3533197631699136,8.56,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195,持有,0.0,2022-12-08,8.34
1.3652925310583437,8.26,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027,持有,0.0,2022-12-09,8.01
1.4083944954566907,8.08,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799,持有,0.0,2022-12-12,8.36
1.3593061471141283,8.28,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369,持有,0.0,2022-12-13,8.13
1.2910613701500788,8.0,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267,持有,0.0,2022-12-14,8.11
1.3150069059269385,7.98,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481,买进,0.0,2022-12-15,8.92
1.2479594057517318,8.72,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701,卖出,0.09273182957393486,2022-12-16,8.44
1.141401771544707,8.46,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667,持有,0.0,2022-12-19,8.14
1.106680744668261,8.36,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915,买进,0.0,2022-12-20,8.34
1.086327039257931,8.21,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445,卖出,-0.017942583732057246,2022-12-21,8.22
1.008504047983137,8.12,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205,买进,0.0,2022-12-22,7.4
1.141401771544707,7.06,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897,买进,0.0,2022-12-23,7.31
1.1354153876004924,7.3,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024,卖出,0.03399433427762043,2022-12-26,7.41
1.1042861910905755,7.39,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759,买进,0.0,2022-12-27,7.35
1.0994970839352036,7.3,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734,卖出,-0.012178619756427585,2022-12-28,7.16
1.0108986015608232,7.14,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129,持有,0.0,2022-12-29,7.17
0.7379194937046252,7.18,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869,买进,0.0,2022-12-30,7.24
0.9103273512980131,7.2,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267,买进,0.0,2023-01-03,7.6
1.0444223516484268,7.61,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334,卖出,0.056944444444444464,2023-01-04,7.72
0.891170922676526,7.69,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546,持有,0.0,2023-01-05,7.8
0.8768036012104106,7.72,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112,持有,0.0,2023-01-06,7.61
0.7403140472823114,7.6,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932,持有,0.0,2023-01-09,7.59
0.6074163237207411,7.62,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452,持有,0.0,2023-01-10,7.72
0.6157972612426419,7.66,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794,持有,0.0,2023-01-11,7.56
0.6445319041748735,7.56,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324,买进,0.0,2023-01-12,7.48
0.7163685115054517,7.55,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272,卖出,-0.0013227513227512947,2023-01-13,7.66
0.7474977080153687,7.68,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056,持有,0.0,2023-01-16,7.69
0.7714432437922286,7.7,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337,持有,0.0,2023-01-17,7.43
0.6852393149955346,7.47,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447,买进,0.0,2023-01-18,7.44
0.7403140472823114,7.45,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774,买进,0.0,2023-01-19,7.54
0.7606677526926414,7.54,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677,买进,0.0,2023-01-20,7.67
0.7846132884695012,7.81,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645,买进,0.0,2023-01-30,7.78
1.1713336912657812,7.71,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043,买进,0.0,2023-01-31,7.78
1.1210480661343771,7.73,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552,卖出,0.0025940337224384514,2023-02-01,8.03
0.9965312800947079,8.05,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258,买进,0.0,2023-02-02,7.95
1.0025176640389224,7.95,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413,卖出,-0.01242236024844727,2023-02-03,8.15
0.9582184228517328,8.09,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766,持有,0.0,2023-02-06,8.1
0.9725857443178482,8.08,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871,持有,0.0,2023-02-07,8.35
1.0228713694492533,8.3,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414,买进,0.0,2023-02-08,8.21
1.0851297624690874,8.14,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084,卖出,-0.019277108433734955,2023-02-09,8.29
1.0875243160467738,8.34,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068,持有,0.0,2023-02-10,8.28
1.1222453429232198,8.28,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693,买进,0.0,2023-02-13,8.24
1.1581636465885088,8.24,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962,卖出,-0.004830917874396033,2023-02-14,8.15
1.09829980714636,8.24,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207,持有,0.0,2023-02-15,8.4
1.070762441002972,8.43,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995,持有,0.0,2023-02-16,8.19
1.0647760570587574,8.25,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589,持有,0.0,2023-02-17,8.03
1.0743542713695011,8.1,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799,持有,0.0,2023-02-20,8.3
0.9749802978955344,8.33,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648,买进,0.0,2023-02-21,8.49
1.008504047983137,8.78,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185,卖出,0.0540216086434573,2023-02-22,8.69
0.9642048067959472,8.59,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746,买进,0.0,2023-02-23,8.31
0.9989258336723934,8.26,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027,卖出,-0.03841676367869617,2023-02-24,8.37
0.9989258336723934,8.25,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024,持有,0.0,2023-02-27,8.09
0.9665993603736336,8.21,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505,买进,0.0,2023-02-28,8.29
0.980966681839749,8.25,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754,卖出,0.0048721071863579955,2023-03-01,8.48
0.9103273512980131,8.45,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384,持有,0.0,2023-03-02,8.52
0.9366674406525592,8.55,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027,持有,0.0,2023-03-03,8.36
0.9366674406525592,8.41,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482,持有,0.0,2023-03-06,8.16
0.918708288819914,8.18,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994,持有,0.0,2023-03-07,7.92
0.9175110120310712,7.93,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615,持有,0.0,2023-03-08,8.05
0.9055382441426413,8.08,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976,持有,0.0,2023-03-09,8.06
0.8289125296566909,7.94,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883,持有,0.0,2023-03-10,7.98
0.8061642706686747,7.98,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649,持有,0.0,2023-03-13,8.12
0.7079875739835508,8.29,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195,持有,0.0,2023-03-14,8.37
0.7307358329715675,8.42,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547,持有,0.0,2023-03-15,8.14
0.7558786455372696,8.03,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525,持有,0.0,2023-03-16,7.89
0.7283412793938816,7.92,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727,持有,0.0,2023-03-17,8.13
0.703198466828179,8.16,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391,持有,0.0,2023-03-20,7.95
0.7055930204058649,7.93,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482,买进,0.0,2023-03-21,8.35
0.8935654762542122,8.61,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198,卖出,0.08575031525851194,2023-03-22,8.99
0.9007491369872695,8.91,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884,买进,0.0,2023-03-23,8.97


==> pic/Before_setting/____________________/__________________/Output/Magnificent Blast-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,买进,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,买进,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,卖出,0.024358974358974373,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,买进,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,卖出,-0.0008316008316008139,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,买进,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,-0.009897070467141725,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,买进,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,买进,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,买进,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,卖出,0.08275634685130251,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,买进,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,买进,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,买进,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,买进,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,买进,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.003663003663003644,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,买进,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,-0.023708996427411512,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,买进,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,卖出,0.042795051822133105,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,买进,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,卖出,0.0648387096774193,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,买进,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,买进,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,买进,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,买进,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.004117647058823546,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,买进,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.06360424028268552,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,买进,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.0061688311688310946,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,买进,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,买进,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.00032299741602060756,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,买进,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.004718693284936443,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,买进,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,-0.016780821917808168,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,买进,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0029651593773164673,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,买进,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,买进,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,买进,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.01953519703603913,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,买进,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,买进,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,买进,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,卖出,0.11517367458866538,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,卖出,-0.013044861597200133,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,买进,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,卖出,0.0019292604501607304,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,买进,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,卖出,0.007936507936507936,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,买进,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,卖出,-0.01517027863777085,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,买进,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,-0.007563819728963189,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,买进,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,买进,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.0019907100199071754,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,买进,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.011132940406024881,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,买进,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,买进,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.0436187399030694,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,买进,0.0,2023-03-23,31.34


==> pic/Before_setting/____________________/__________________/Output/Red Bean Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,买进,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,买进,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,0.0033557046979866547,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,买进,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,买进,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,买进,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.02325581395348847,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,买进,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,买进,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,买进,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,买进,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,-0.009063444108761405,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,买进,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,买进,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,买进,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,买进,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.02337662337662334,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,买进,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,买进,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,买进,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,买进,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,买进,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.056097560975609646,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,买进,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,买进,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,买进,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,买进,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,0.0,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,买进,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,买进,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.005524861878453044,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,买进,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,买进,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,买进,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,买进,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,买进,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,买进,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,买进,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.006329113924050638,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,买进,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.015576323987538885,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,买进,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.01506024096385537,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,买进,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,买进,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,买进,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,买进,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,卖出,0.02941176470588238,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,持有,0.0,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,买进,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,买进,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,买进,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,买进,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,买进,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,买进,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.015923566878980975,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,买进,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,买进,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,卖出,0.05750798722044734,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,卖出,0.039877300613497035,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,持有,0.0,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,买进,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,买进,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.07142857142857142,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,买进,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,买进,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,买进,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,-0.0026737967914439117,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,买进,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,买进,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,买进,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,卖出,0.03439153439153448,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.0025575447570331936,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,买进,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,-0.005102040816326535,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,买进,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,0.0025906735751295936,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,买进,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,卖出,0.00956937799043063,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,卖出,0.09112149532710273,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,卖出,0.04228329809725143,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,卖出,0.03703703703703711,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,卖出,0.051233396584440316,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,卖出,0.08990825688073398,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,持有,0.0,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,买进,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,-0.027868852459016383,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,买进,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,买进,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.04046242774566473,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,买进,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,卖出,0.1154684095860567,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,卖出,-0.029411764705882377,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,持有,0.0,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,卖出,0.07590132827324486,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,持有,0.0,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,买进,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,-0.006837606837606844,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,买进,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,买进,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,买进,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,买进,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,买进,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,0.0,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,买进,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,买进,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,买进,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,-0.02586206896551715,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,买进,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.0,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,买进,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.05919661733615208,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,买进,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,买进,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.021317829457364403,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,买进,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,卖出,0.05479452054794508,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,买进,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,-0.013232514177693815,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,买进,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,-0.009779951100244507,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,买进,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,卖出,0.06845965770171156,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,买进,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,买进,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,买进,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,-0.007042253521126611,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/Before_setting/____________________/__________________/Output/ST Yi Paper-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2583599393318512,13.6,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233,持有,0.0,2022-11-11,13.59
-1.228935390962533,13.51,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043,买进,0.0,2022-11-14,13.65
-1.1700862942238963,13.79,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528,卖出,0.02072538860103622,2022-11-15,13.9
-1.1953073356833122,13.83,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764,买进,0.0,2022-11-16,13.82
-1.0397775800169164,13.79,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386,买进,0.0,2022-11-17,13.89
-0.9515039349089617,13.91,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105,卖出,0.008701957940536693,2022-11-18,13.5
-1.0986266767555524,13.53,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431,持有,0.0,2022-11-21,13.39
-1.0818126491159423,13.58,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756,持有,0.0,2022-11-22,13.29
-1.157475773494189,13.31,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195,持有,0.0,2022-11-23,13.18
-1.157475773494189,13.22,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327,持有,0.0,2022-11-24,13.25
-1.1742898011337988,13.35,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804,持有,0.0,2022-11-25,13.27
-1.308802022250682,13.11,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001,买进,0.0,2022-11-28,13.16
-1.220528377142728,13.2,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032,买进,0.0,2022-11-29,13.18
-1.1070336905753582,13.2,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659,买进,0.0,2022-11-30,13.02
-0.99774251091789,13.13,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195,买进,0.0,2022-12-01,13.19
-0.99774251091789,13.18,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338,买进,0.0,2022-12-02,13.28
-0.9052653589000335,13.29,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836,卖出,0.008345978755690398,2022-12-05,13.33
-0.9178758796297409,13.37,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386,持有,0.0,2022-12-06,13.11
-0.9052653589000335,13.03,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723,持有,0.0,2022-12-07,13.16
-0.8758408105307152,13.16,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343,买进,0.0,2022-12-08,13.3
-0.7077005341346113,13.35,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518,卖出,0.014437689969604825,2022-12-09,13.34
-0.8127882068821761,13.32,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232,持有,0.0,2022-12-12,13.64
-0.7791601516029554,14.88,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383,买进,0.0,2022-12-13,14.45
-0.6824794926751956,14.48,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669,卖出,-0.026881720430107548,2022-12-14,13.99
-0.7581426170534429,14.11,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416,持有,0.0,2022-12-15,13.72
-0.8548232759812019,13.85,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314,持有,0.0,2022-12-16,13.61
-0.9767249763683775,13.63,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879,持有,0.0,2022-12-19,13.27
-0.9851319901881825,13.17,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786,买进,0.0,2022-12-20,13.2
-0.9136723727198385,13.13,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534,买进,0.0,2022-12-21,13.22
-0.8422127552514944,13.4,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715,买进,0.0,2022-12-22,13.0
-0.7539391101435395,13.0,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938,买进,0.0,2022-12-23,13.12
-0.7161075479544163,13.11,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275,卖出,0.008461538461538418,2022-12-26,13.22
-0.7119040410445138,13.43,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494,持有,0.0,2022-12-27,13.35
-0.7455320963237346,13.27,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251,持有,0.0,2022-12-28,13.13
-0.7119040410445138,13.14,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509,持有,0.0,2022-12-29,13.05
-0.678275985765293,13.08,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498,买进,0.0,2022-12-30,13.19
-0.4891181748196767,13.21,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217,买进,0.0,2023-01-03,13.15
-0.4554901195404559,13.15,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297,买进,0.0,2023-01-04,13.57
-0.3840305020721118,13.39,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542,卖出,0.01825095057034222,2023-01-05,13.6
-0.42606557117113764,13.55,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496,持有,0.0,2023-01-06,13.41
-0.4218620642612351,13.46,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985,持有,0.0,2023-01-09,13.28
-0.37982699516220936,13.28,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103,买进,0.0,2023-01-10,13.12
-0.3335884191532803,13.06,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478,卖出,-0.01656626506024088,2023-01-11,12.87
-0.42606557117113764,12.9,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763,持有,0.0,2023-01-12,12.75
-0.47650765408996915,12.75,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738,买进,0.0,2023-01-13,12.81
-0.4596936264503584,12.77,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437,买进,0.0,2023-01-16,12.86
-0.26212880168493624,12.78,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919,卖出,0.0007830853563038204,2023-01-17,12.81
-0.24111126713542375,12.75,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646,持有,0.0,2023-01-18,12.83
-0.1612446358472747,12.76,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896,持有,0.0,2023-01-19,12.9
-0.14443060820766393,12.91,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009,买进,0.0,2023-01-20,13.02
0.1540183823954198,13.15,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542,买进,0.0,2023-01-30,13.17
0.3557867140707444,13.17,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137,卖出,0.0015209125475284847,2023-01-31,13.39
0.23808852059347207,13.4,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313,持有,0.0,2023-02-01,13.5
0.1918499445845438,13.5,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314,持有,0.0,2023-02-02,13.41
0.13720435475580978,13.46,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004,买进,0.0,2023-02-03,13.3
0.21286747913405632,13.3,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695,买进,0.0,2023-02-06,13.44
0.2717165758726929,13.45,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064,卖出,0.011278195488721696,2023-02-07,13.51
0.26751306896279037,13.51,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974,买进,0.0,2023-02-08,13.67
0.36419372789054943,13.66,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384,买进,0.0,2023-02-09,13.7
0.6878637599530496,13.7,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107,买进,0.0,2023-02-10,13.73
0.9652952160066208,13.75,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487,买进,0.0,2023-02-13,13.65
0.9610917090967176,13.66,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038,卖出,-0.006545454545454535,2023-02-14,13.65
0.8055619534303227,13.69,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285,持有,0.0,2023-02-15,13.69
0.549148031926264,13.73,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672,买进,0.0,2023-02-16,13.42
0.7929514327006144,13.41,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577,买进,0.0,2023-02-17,13.44
0.9190566399976925,13.48,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816,买进,0.0,2023-02-20,13.65
1.2679477135196071,13.68,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905,卖出,0.014836795252225466,2023-02-21,13.77
0.8980391054481792,13.67,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344,持有,0.0,2023-02-22,13.98
0.885428584718471,13.91,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748,持有,0.0,2023-02-23,13.83
0.9064461192679842,13.83,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636,买进,0.0,2023-02-24,13.91
0.868614557078861,13.88,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616,买进,0.0,2023-02-27,13.64
1.1208249716730172,13.64,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966,买进,0.0,2023-02-28,13.69
1.4823265659246398,13.69,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239,买进,0.0,2023-03-01,13.8
1.8606421878158728,13.87,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795,买进,0.0,2023-03-02,13.87
2.2599753442566186,13.87,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956,卖出,0.0,2023-03-03,13.81
1.8690492016356777,13.66,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858,持有,0.0,2023-03-06,13.5
1.4697160451949316,13.6,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985,买进,0.0,2023-03-07,13.17
1.7135194459692813,13.27,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308,卖出,-0.02426470588235295,2023-03-08,13.35
1.3267968102582435,13.38,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864,持有,0.0,2023-03-09,13.2
1.234319658240387,13.2,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085,持有,0.0,2023-03-10,12.89
0.868614557078861,12.9,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692,买进,0.0,2023-03-13,12.87
0.8139689672501277,12.87,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705,买进,0.0,2023-03-14,12.7
0.8307829948897377,12.79,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614,买进,0.0,2023-03-15,12.94
1.1460460131324322,12.89,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451,买进,0.0,2023-03-16,12.65
1.3898494139067818,12.65,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142,买进,0.0,2023-03-17,12.81
1.7639615288881128,12.75,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784,卖出,0.00790513833992092,2023-03-20,12.69
1.8017930910772362,12.69,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978,买进,0.0,2023-03-21,12.91
1.8858632292752877,12.87,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818,卖出,0.014184397163120546,2023-03-22,13.07
1.902677256914899,12.97,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116,买进,0.0,2023-03-23,13.03


==> pic/Before_setting/____________________/__________________/Output/Transfer of intellectual education-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.2608820201041664,25.0,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593,买进,0.0,2021-09-15,24.1
-1.4973600885138485,23.96,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169,买进,0.0,2021-09-16,22.83
-1.2469577346051957,23.07,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162,买进,0.0,2021-09-17,22.16
-0.9719256409678231,21.5,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007,买进,0.0,2021-09-22,21.74
-0.6702113292910038,21.74,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876,买进,0.0,2021-09-23,22.21
-0.33770984295328516,21.9,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705,买进,0.0,2021-09-24,21.99
0.02763129635606079,22.63,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045,买进,0.0,2021-09-27,22.08
0.42991704525848656,21.22,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768,买进,0.0,2021-09-28,21.42
0.8732523603754455,21.0,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125,卖出,-0.010367577756833123,2021-09-29,20.0
0.3868150007332265,20.0,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021,持有,0.0,2021-09-30,21.11
0.15283247331038702,21.09,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765,买进,0.0,2021-10-08,21.35
0.4155496970833999,21.36,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158,卖出,0.012802275960170677,2021-10-11,21.78
0.154884951621114,22.11,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904,买进,0.0,2021-10-12,21.16
0.36423773931523334,23.28,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836,买进,0.0,2021-10-13,23.28
0.5859053968737125,24.79,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127,买进,0.0,2021-10-14,25.61
1.043608060165758,25.94,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781,买进,0.0,2021-10-15,23.91
1.328902545356764,23.08,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517,买进,0.0,2021-10-18,23.45
1.8625469061456963,23.85,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164,卖出,0.03336221837088402,2021-10-19,23.52
2.0021154312751093,23.62,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022,持有,0.0,2021-10-20,23.13
1.7250308593270096,23.02,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737,持有,0.0,2021-10-21,23.44
1.5033632017685306,23.65,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325,持有,0.0,2021-10-22,22.78
1.5567276378474233,22.92,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593,持有,0.0,2021-10-25,22.78
1.2324360647526111,22.98,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379,持有,0.0,2021-10-26,22.36
1.226278629820431,21.96,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006,持有,0.0,2021-10-27,21.59
1.3596897200176643,21.44,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023,持有,0.0,2021-10-28,21.6
1.4541037223110902,21.4,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307,持有,0.0,2021-10-29,21.52
1.070290278205205,21.8,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849,持有,0.0,2021-11-01,21.94
0.6844243557885923,21.97,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886,持有,0.0,2021-11-02,21.15
0.3498703911401467,21.1,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728,买进,0.0,2021-11-03,21.35
0.3765526091795931,21.64,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227,买进,0.0,2021-11-04,21.3
0.8137304893643724,21.07,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557,买进,0.0,2021-11-05,21.67
1.1339171058377313,21.62,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021,卖出,0.026103464641670654,2021-11-08,21.15
0.984086189154685,21.19,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726,买进,0.0,2021-11-09,21.45
0.7849957930141991,21.42,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475,买进,0.0,2021-11-10,21.92
0.7090540955173125,21.65,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098,卖出,0.01073762838468706,2021-11-11,22.08
0.5653806137664462,22.08,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423,持有,0.0,2021-11-12,21.93
0.4278645669477596,21.72,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648,买进,0.0,2021-11-15,22.22
0.6084826582917063,22.07,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993,卖出,0.01611418047882143,2021-11-16,21.2
0.5982202667380728,21.31,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022,持有,0.0,2021-11-17,21.96
0.42991704525848656,21.82,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236,持有,0.0,2021-11-18,21.37
0.5079112210660995,21.38,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736,买进,0.0,2021-11-19,21.19
0.5038062644446463,21.19,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266,卖出,-0.0088868101028998,2021-11-22,21.37
0.3745001308688668,21.21,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499,买进,0.0,2021-11-23,21.55
0.579747961941533,21.54,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086,买进,0.0,2021-11-24,21.81
0.577695483630806,22.5,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631,买进,0.0,2021-11-25,23.99
0.7583135749747527,23.97,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602,卖出,0.06533333333333328,2021-11-26,22.73
0.42581208863703335,22.27,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331,持有,0.0,2021-11-29,23.43
0.17951469134983414,23.43,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077,买进,0.0,2021-11-30,23.66
0.22056425756436723,23.38,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525,卖出,-0.0021340162185232913,2021-12-01,23.15
0.2267216924965467,23.78,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753,买进,0.0,2021-12-02,23.29
0.2020919527678273,22.81,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999,买进,0.0,2021-12-03,22.4
0.2821386068861672,22.09,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877,买进,0.0,2021-12-06,21.71
0.2657187804003535,21.65,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945,买进,0.0,2021-12-07,21.88
0.33550304296506,21.88,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666,买进,0.0,2021-12-08,21.99
0.42581208863703335,22.21,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159,买进,0.0,2021-12-09,22.98
0.5284360041733664,22.87,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803,买进,0.0,2021-12-10,22.79
0.6967392256529528,23.07,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882,买进,0.0,2021-12-13,22.84
0.803468097810739,22.7,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345,卖出,-0.016038144776766405,2021-12-14,23.4
0.7234214436923991,23.1,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237,买进,0.0,2021-12-15,23.18
0.8691474037539922,23.38,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631,买进,0.0,2021-12-16,23.67
1.3555847633962104,23.41,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646,卖出,0.0012831479897348647,2021-12-17,22.94
1.207806325023891,23.15,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292,持有,0.0,2021-12-20,21.98
0.9122494482792523,22.0,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075,持有,0.0,2021-12-21,22.3
0.7542086183532988,22.23,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229,持有,0.0,2021-12-22,22.25
0.6905817907207725,22.25,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654,持有,0.0,2021-12-23,22.39
0.5818004402522592,22.86,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259,持有,0.0,2021-12-24,22.12
0.4093922621512197,21.26,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644,买进,0.0,2021-12-27,22.16
0.6638995726813262,22.39,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603,卖出,0.05315145813734708,2021-12-28,21.47
0.6125876149131596,21.48,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452,持有,0.0,2021-12-29,21.01
0.33345056465433376,20.97,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033,持有,0.0,2021-12-30,21.16
0.3026633899934334,21.19,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082,买进,0.0,2021-12-31,21.0
0.30061091168270715,20.88,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464,卖出,-0.014629542236904306,2022-01-04,21.05
0.30471586830416036,21.02,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835,持有,0.0,2022-01-05,20.84
0.10973042878512768,20.8,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276,持有,0.0,2022-01-06,20.89
0.0009490783166143976,20.71,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135,持有,0.0,2022-01-07,20.0
-0.09141244566608522,19.76,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773,买进,0.0,2022-01-10,19.82
-0.056520314383732354,19.85,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134,卖出,0.004554655870445337,2022-01-11,19.93
-0.007260834926292072,20.11,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943,买进,0.0,2022-01-12,19.94
0.15283247331038702,19.78,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767,买进,0.0,2022-01-13,19.5
0.17540973472838017,19.41,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124,买进,0.0,2022-01-14,18.9
0.14462256006748053,19.02,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351,买进,0.0,2022-01-17,19.16
0.12409777696021364,19.07,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917,卖出,0.0026288117770767987,2022-01-18,18.87
-0.0031558783048388377,18.4,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427,持有,0.0,2022-01-19,18.31
0.0009490783166143976,18.31,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405,持有,0.0,2022-01-20,17.44
-0.13246201188061904,17.33,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964,买进,0.0,2022-01-21,17.05
-0.13656696850207226,17.06,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736,卖出,-0.015579919215233676,2022-01-24,17.35
-0.1673541431629719,17.3,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314,持有,0.0,2022-01-25,16.6
-0.15093431667715895,16.59,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756,买进,0.0,2022-01-26,16.55
0.23287912742872693,16.61,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266,卖出,0.001205545509342952,2022-01-27,15.73
0.0871531673671338,15.91,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816,持有,0.0,2022-01-28,16.2
0.007106513248794615,16.51,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583,持有,0.0,2022-02-07,16.64
0.04610360115260071,16.64,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569,买进,0.0,2022-02-08,16.71
0.10357299385294746,16.91,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275,卖出,0.016225961538461512,2022-02-09,16.85
0.06457590594914063,16.85,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612,买进,0.0,2022-02-10,16.74
0.07894325412422733,16.74,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597,卖出,-0.006528189910979405,2022-02-11,16.41
-0.017523226479925526,16.36,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884,买进,0.0,2022-02-14,16.66
0.3806575658010463,16.78,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987,买进,0.0,2022-02-15,17.09
0.8178354459858257,17.39,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427,买进,0.0,2022-02-16,17.1
1.3001678490065907,16.87,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543,买进,0.0,2022-02-17,16.62
1.8297072531740697,16.61,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197,买进,0.0,2022-02-18,16.7
2.4126110934204417,16.68,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807,买进,0.0,2022-02-21,18.37
2.507025095713868,18.2,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316,买进,0.0,2022-02-22,18.06
3.1576607202142193,18.06,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614,买进,0.0,2022-02-23,18.6
3.8739756506578247,18.6,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042,买进,0.0,2022-02-24,17.56
3.564051425738099,17.58,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936,买进,0.0,2022-02-25,17.6
3.5763662956024582,17.3,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062,卖出,-0.0159271899886233,2022-02-28,17.54
3.0345120215706194,17.58,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256,买进,0.0,2022-03-01,18.01
3.7385120821498643,17.74,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454,卖出,0.009101251422070543,2022-03-02,17.88
3.1473983286605867,18.1,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412,持有,0.0,2022-03-03,17.82
2.578861836589301,17.71,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944,持有,0.0,2022-03-04,18.5
2.6404361859111014,17.64,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495,买进,0.0,2022-03-07,16.87
2.6999580569221746,16.51,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485,卖出,-0.06405895691609971,2022-03-08,15.2
2.457765616256428,14.96,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158,持有,0.0,2022-03-09,14.48
1.9508034735069426,14.8,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681,买进,0.0,2022-03-10,14.71
2.180681044308329,14.5,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012,卖出,-0.020270270270270316,2022-03-11,15.0
2.1129492600543487,15.09,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567,买进,0.0,2022-03-14,14.72
2.2340454803872216,14.78,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277,卖出,-0.020543406229290954,2022-03-15,14.2
2.1273166082294352,14.2,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737,买进,0.0,2022-03-16,14.48
2.2053107840370485,14.55,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094,买进,0.0,2022-03-17,14.95
2.5603895317927607,14.85,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839,卖出,0.020618556701030855,2022-03-18,14.81
2.648646099154008,14.97,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309,持有,0.0,2022-03-21,14.86
2.4557131379457013,14.87,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858,持有,0.0,2022-03-22,15.01
2.320249569437742,15.02,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721,持有,0.0,2022-03-23,14.98
1.9651708216820294,14.94,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375,买进,0.0,2022-03-24,14.48
1.8666518627671496,14.5,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202,卖出,-0.029451137884872792,2022-03-25,14.35
1.716820946084103,14.62,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524,持有,0.0,2022-03-28,15.79
1.753765555677183,15.46,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716,买进,0.0,2022-03-29,15.67
1.8194448616204362,15.58,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173,卖出,0.007761966364812368,2022-03-30,15.2
1.7291358159484629,15.05,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024,持有,0.0,2022-03-31,14.82
1.530045419807977,14.75,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822,持有,0.0,2022-04-01,14.86
1.2406459779955177,15.81,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995,持有,0.0,2022-04-06,16.35
0.7849957930141991,17.0,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406,持有,0.0,2022-04-07,16.38
0.5838529185629862,16.14,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676,买进,0.0,2022-04-08,15.56
0.7336838352460325,15.27,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318,买进,0.0,2022-04-11,15.27
0.9676663626688721,15.31,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983,卖出,0.0026195153896529746,2022-04-12,16.8
0.9943485807083184,16.0,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663,买进,0.0,2022-04-13,16.26
1.0333456686121252,16.12,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094,买进,0.0,2022-04-14,16.64
1.070290278205205,16.66,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182,卖出,0.033498759305210866,2022-04-15,15.97
1.043608060165758,15.85,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126,买进,0.0,2022-04-18,16.9
1.0867101046910181,16.55,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064,买进,0.0,2022-04-19,16.72
1.5957247257512301,16.61,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819,买进,0.0,2022-04-20,16.3
1.7927626435809898,17.42,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828,卖出,0.048765803732691286,2022-04-21,16.26
1.4828384186612638,15.38,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904,持有,0.0,2022-04-22,14.63
1.3206926321138577,13.95,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705,持有,0.0,2022-04-25,13.17
1.226278629820431,12.6,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254,持有,0.0,2022-04-26,11.85
1.123654714284098,11.28,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764,持有,0.0,2022-04-27,12.69
0.8568325338896318,12.64,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308,买进,0.0,2022-04-28,12.49
1.3432698935318508,12.69,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565,买进,0.0,2022-04-29,13.38
1.876914254320783,13.13,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305,买进,0.0,2022-05-05,13.41
1.6880862497339297,12.86,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338,买进,0.0,2022-05-06,13.45
1.7393982075020964,13.44,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717,卖出,0.045101088646967345,2022-05-09,13.44
1.5074681583899838,13.12,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752,买进,0.0,2022-05-10,13.57
2.057532345664729,13.35,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574,卖出,0.01753048780487808,2022-05-11,13.34
1.7086110328411968,13.34,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918,持有,0.0,2022-05-12,13.81
1.5669900294010568,13.83,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809,买进,0.0,2022-05-13,14.16
1.5998296823726834,14.1,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583,卖出,0.01952277657266808,2022-05-16,13.7
1.2652757177242377,13.68,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515,持有,0.0,2022-05-17,13.63
1.1133923227304645,13.65,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587,买进,0.0,2022-05-18,13.82
1.1154448010411915,13.5,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484,卖出,-0.010989010989011014,2022-05-19,13.74
1.1400745407699115,13.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356,持有,0.0,2022-05-20,13.75
1.1503369323235444,13.8,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941,持有,0.0,2022-05-23,14.02
1.0867101046910181,14.0,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392,买进,0.0,2022-05-24,13.17
1.1441794973913648,13.18,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125,卖出,-0.058571428571428594,2022-05-25,13.52
1.0025584939512249,13.5,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365,持有,0.0,2022-05-26,13.55
0.8588850122003587,13.62,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138,持有,0.0,2022-05-27,14.91
0.7767858797712927,15.05,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253,买进,0.0,2022-05-30,15.16
1.2550133261706045,14.65,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878,卖出,-0.026578073089701018,2022-05-31,14.46
0.9491940578723321,14.38,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662,持有,0.0,2022-06-01,14.34
0.6885293124100456,14.35,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923,持有,0.0,2022-06-02,14.25
0.5510132655913595,14.3,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243,持有,0.0,2022-06-06,14.37
0.4648091765408395,14.5,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835,买进,0.0,2022-06-07,14.53
0.5612756571449931,14.36,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184,买进,0.0,2022-06-08,15.4
0.516121134309006,15.33,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546,买进,0.0,2022-06-09,14.42
0.5345934391055459,14.15,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588,卖出,-0.07697325505544682,2022-06-10,14.51
0.399129870597587,14.29,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473,持有,0.0,2022-06-13,15.94
0.1076779504744007,15.71,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168,买进,0.0,2022-06-14,15.94
0.33550304296506,16.0,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473,买进,0.0,2022-06-15,16.02
0.38476252242250025,15.78,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174,买进,0.0,2022-06-16,17.62
0.4730190897837466,17.0,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034,卖出,0.07731305449936633,2022-06-17,16.25
0.34576543451869346,15.7,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284,买进,0.0,2022-06-20,16.28
0.7808908363927458,16.0,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836,买进,0.0,2022-06-21,15.35
1.2591182827920575,15.53,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961,卖出,-0.02937500000000004,2022-06-22,15.05
0.9101969699685253,14.95,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377,持有,0.0,2022-06-23,15.1
0.8157829676750987,15.11,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338,买进,0.0,2022-06-24,14.99
0.8301503158501854,15.0,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993,卖出,-0.007279947054930473,2022-06-27,15.05
0.7501036617318455,15.06,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719,买进,0.0,2022-06-28,14.87
0.8137304893643724,14.8,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903,卖出,-0.01726427622841964,2022-06-29,14.26
0.6782669208564128,14.18,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052,持有,0.0,2022-06-30,14.35
0.6782669208564128,14.28,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858,持有,0.0,2022-07-01,14.02
0.5920628318058927,13.94,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255,持有,0.0,2022-07-04,14.15
0.43402200187993983,14.17,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608,买进,0.0,2022-07-05,13.74
0.4360744801906668,13.8,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694,卖出,-0.026111503175723305,2022-07-06,13.76
0.41965465370485316,13.75,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556,持有,0.0,2022-07-07,13.81
0.5058587427553732,13.7,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912,持有,0.0,2022-07-08,13.61
0.34371295620796644,13.61,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791,持有,0.0,2022-07-11,13.3
0.38476252242250025,14.63,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411,持有,0.0,2022-07-12,14.63
0.3745001308688668,15.0,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689,买进,0.0,2022-07-13,14.24
0.45044182836575347,14.5,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721,卖出,-0.03333333333333333,2022-07-14,14.3
0.34371295620796644,14.18,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034,买进,0.0,2022-07-15,14.32
0.40528730552976644,14.33,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856,买进,0.0,2022-07-18,14.65
0.5017537861339201,14.65,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399,买进,0.0,2022-07-19,15.63
0.5345934391055459,15.43,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084,卖出,0.053242320819112586,2022-07-20,15.2
0.5038062644446463,15.06,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762,买进,0.0,2022-07-21,15.09
0.5633281354557192,14.7,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753,卖出,-0.0239043824701196,2022-07-22,14.76
0.3539753477615999,14.84,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645,买进,0.0,2022-07-25,14.9
0.5099636993768265,14.96,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512,卖出,0.008086253369272304,2022-07-26,15.02
0.3888674790439535,14.97,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715,持有,0.0,2022-07-27,15.21
0.35192286945087364,15.34,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846,买进,0.0,2022-07-28,15.05
0.3888674790439535,15.22,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614,卖出,-0.007822685788787432,2022-07-29,14.9
0.42581208863703335,14.96,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292,持有,0.0,2022-08-01,15.02
0.47917652471592614,14.94,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336,买进,0.0,2022-08-02,14.01
0.9266167964543383,14.07,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676,卖出,-0.05823293172690758,2022-08-03,13.97
0.6680045293027793,14.13,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048,买进,0.0,2022-08-04,14.46
0.8116780110536455,14.46,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988,卖出,0.023354564755838646,2022-08-05,14.56
0.8588850122003587,14.5,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354,持有,0.0,2022-08-08,14.46
0.7542086183532988,14.49,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763,买进,0.0,2022-08-09,14.48
0.7829433147034721,14.48,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633,卖出,-0.0006901311249137189,2022-08-10,14.62
0.6002727450487991,14.62,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651,持有,0.0,2022-08-11,14.99
0.45865174160865996,14.99,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127,持有,0.0,2022-08-12,15.12
0.4935438728910128,15.09,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579,持有,0.0,2022-08-15,15.11
0.516121134309006,15.08,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588,买进,0.0,2022-08-16,15.34
0.7193164870709459,15.27,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713,卖出,0.012599469496021188,2022-08-17,15.24
0.680319399167139,15.51,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002,买进,0.0,2022-08-18,15.03
0.6905817907207725,15.55,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319,买进,0.0,2022-08-19,16.53
0.8055205761214652,16.0,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407,买进,0.0,2022-08-22,15.6
0.7603660532854789,15.53,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221,买进,0.0,2022-08-23,15.48
0.8609374905110858,15.45,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389,卖出,-0.005151320025756605,2022-08-24,14.7
0.7111065738280394,14.55,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033,持有,0.0,2022-08-25,14.16
0.5140686559982798,14.34,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655,买进,0.0,2022-08-26,15.58
0.579747961941533,15.57,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524,卖出,0.08577405857740589,2022-08-29,15.71
0.5694855703878995,15.55,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214,持有,0.0,2022-08-30,15.97
0.5982202667380728,15.86,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158,买进,0.0,2022-08-31,15.33
0.5428033523484531,15.55,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676,卖出,-0.019546027742748974,2022-09-01,15.53
0.5510132655913595,15.72,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393,持有,0.0,2022-09-02,15.93
0.4093922621512197,15.93,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782,持有,0.0,2022-09-05,15.59
0.3149782598577938,15.5,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565,买进,0.0,2022-09-06,15.38
0.34576543451869346,15.2,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324,卖出,-0.019354838709677465,2022-09-07,15.09
0.31292578154706685,14.9,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046,持有,0.0,2022-09-08,14.46
0.3231881731007003,14.59,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139,持有,0.0,2022-09-09,14.62
0.28008612857544024,14.59,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746,持有,0.0,2022-09-13,14.87
0.2903485201290737,14.6,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463,持有,0.0,2022-09-14,14.67
0.1076779504744007,14.74,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176,持有,0.0,2022-09-15,14.45
0.07073334088132086,14.4,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645,买进,0.0,2022-09-16,14.1
0.09331060229931401,13.96,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304,买进,0.0,2022-09-19,14.15
0.09536308061004099,14.29,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811,卖出,0.023638968481375235,2022-09-20,14.44
0.005054034938067633,14.3,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346,持有,0.0,2022-09-21,14.39
-0.11809466370553234,14.3,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393,买进,0.0,2022-09-22,13.99
-0.06473022762663883,13.95,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707,卖出,-0.024475524475524573,2022-09-23,13.38
-0.12425209863771183,13.25,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734,持有,0.0,2022-09-26,13.26
-0.23919088403840533,13.29,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164,持有,0.0,2022-09-27,13.87
-0.4177564970716243,13.82,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553,持有,0.0,2022-09-28,13.6
-0.49780315118996427,13.85,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014,买进,0.0,2022-09-29,13.23
-0.43622880186816426,13.23,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047,卖出,-0.04476534296028875,2022-09-30,12.98
-0.5901646751726639,12.99,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593,买进,0.0,2022-10-10,12.54
-0.6004270667262973,12.59,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356,卖出,-0.03079291762894537,2022-10-11,12.36
-0.7687302882058836,12.19,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832,买进,0.0,2022-10-12,12.66
-0.6722638076017308,12.57,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579,买进,0.0,2022-10-13,12.91
-0.5819547619297574,12.97,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385,卖出,0.031821797931583164,2022-10-14,13.43
-0.5675874137546707,13.62,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886,持有,0.0,2022-10-17,14.77
-0.5388527174044974,16.25,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598,持有,0.0,2022-10-18,16.25
-0.5614299788224912,16.24,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253,持有,0.0,2022-10-19,15.75
-0.6291617630764706,15.57,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367,买进,0.0,2022-10-20,15.15
-0.5778498053083042,15.09,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541,买进,0.0,2022-10-21,15.63
-0.4895932379470578,15.68,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636,卖出,0.039098740888005294,2022-10-24,15.07
-0.4875407596363308,15.01,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665,持有,0.0,2022-10-25,14.83
-0.5860597185512106,15.1,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662,持有,0.0,2022-10-26,16.0
-0.5696398920653977,16.0,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645,买进,0.0,2022-10-27,15.67
-0.2268760141740449,15.5,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474,卖出,-0.03125,2022-10-28,15.71
-0.2905028418065719,15.74,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382,买进,0.0,2022-10-31,16.5
-0.1796690130273316,16.48,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823,卖出,0.047013977128335466,2022-11-01,16.13
-0.3931267573429049,15.97,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595,买进,0.0,2022-11-02,16.13
-0.3849168440999977,16.05,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106,卖出,0.005009392611145903,2022-11-03,15.94
-0.3972317139643582,15.95,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541,买进,0.0,2022-11-04,16.66
-0.3007652333602046,16.66,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343,卖出,0.04451410658307216,2022-11-07,17.26
-0.3274474513996517,17.03,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851,持有,0.0,2022-11-08,16.91
-0.3397623212640114,16.6,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845,买进,0.0,2022-11-09,16.54
-0.2001937961345985,17.35,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573,卖出,0.04518072289156626,2022-11-10,16.35
-0.5347477607830441,16.55,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095,持有,0.0,2022-11-11,16.14
-0.8775116386743969,16.01,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276,持有,0.0,2022-11-14,16.25
-1.0252900770467164,16.13,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463,买进,0.0,2022-11-15,16.2
-0.978083075900003,16.12,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864,卖出,-0.0006199628022317428,2022-11-16,16.61
-0.91856120488893,16.41,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565,买进,0.0,2022-11-17,16.66
-0.9760305975892763,16.83,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735,卖出,0.02559414990859221,2022-11-18,17.9
-1.082759469747063,17.88,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264,持有,0.0,2022-11-21,16.97
-1.0252900770467164,16.87,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034,买进,0.0,2022-11-22,17.57
-0.9288235964425634,17.17,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337,卖出,0.017783046828690023,2022-11-23,17.0
-0.9575582927927364,16.75,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156,持有,0.0,2022-11-24,16.84
-0.9472959012391033,16.84,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204,持有,0.0,2022-11-25,16.24
-0.9165087265782034,15.88,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619,持有,0.0,2022-11-28,16.03
-0.9226661615103832,16.01,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992,持有,0.0,2022-11-29,16.64
-1.0252900770467164,16.78,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904,持有,0.0,2022-11-30,16.54
-1.051972295086163,16.78,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491,买进,0.0,2022-12-01,17.32
-0.7564154183415239,17.1,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433,买进,0.0,2022-12-02,17.3
-0.7810451580702437,17.36,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344,卖出,0.015204678362572981,2022-12-05,17.36
-0.8775116386743969,17.36,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523,持有,0.0,2022-12-06,17.12
-0.9555058144820098,16.98,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083,持有,0.0,2022-12-07,17.29
-0.9472959012391033,17.29,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436,买进,0.0,2022-12-08,17.78
-0.6414766329408303,17.77,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005,买进,0.0,2022-12-09,17.5
-0.6353191980086509,17.28,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228,卖出,-0.02757456387169378,2022-12-12,17.43
-0.8036224194882369,17.42,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462,买进,0.0,2022-12-13,17.32
-0.8631442904993102,17.28,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497,买进,0.0,2022-12-14,18.0
-0.5491151089581308,17.87,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078,卖出,0.03414351851851851,2022-12-15,17.63
-0.6599489377373703,17.56,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175,买进,0.0,2022-12-16,17.65
-0.5819547619297574,18.0,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944,卖出,0.02505694760820053,2022-12-19,18.83
-0.7194708087484437,18.33,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582,买进,0.0,2022-12-20,17.07
-0.5285903258508646,17.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641,卖出,-0.07146753955264587,2022-12-21,17.36
-0.5655349354439445,17.56,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544,持有,0.0,2022-12-22,17.52
-0.6517390244944639,17.41,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758,买进,0.0,2022-12-23,18.0
-0.6599489377373703,17.4,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384,卖出,-0.0005743825387709111,2022-12-26,17.28
-0.9945029023858163,17.28,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408,持有,0.0,2022-12-27,16.84
-1.294164735751909,16.85,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211,持有,0.0,2022-12-28,16.45
-1.5650918727678285,16.21,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116,买进,0.0,2022-12-29,16.78
-1.3926836946667889,16.94,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535,卖出,0.04503392967304136,2022-12-30,17.26
-1.433733260881322,17.19,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707,买进,0.0,2023-01-03,17.09
-1.251062691226649,17.07,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634,买进,0.0,2023-01-04,17.27
-1.2449052562944691,17.14,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004,买进,0.0,2023-01-05,17.42
-1.2366953430515626,17.42,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291,买进,0.0,2023-01-06,17.05
-1.2387478213622893,16.98,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013,买进,0.0,2023-01-09,17.69
-1.2120656033228425,17.13,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083,卖出,0.008833922261484014,2023-01-10,16.97
-1.2592726044695557,17.04,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928,买进,0.0,2023-01-11,16.6
-1.1628061238654026,16.5,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242,买进,0.0,2023-01-12,16.85
-1.0909693829899696,16.95,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979,卖出,0.02727272727272723,2023-01-13,16.61
-1.1853833852833962,16.56,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177,持有,0.0,2023-01-16,16.72
-1.1997507334584825,16.65,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016,买进,0.0,2023-01-17,16.39
-1.1607536455546759,16.25,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014,卖出,-0.02402402402402394,2023-01-18,16.19
-1.1771734720404892,16.13,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211,买进,0.0,2023-01-19,16.01
-1.1751209937297626,16.09,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294,买进,0.0,2023-01-20,16.24
-1.119704079340143,16.55,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712,卖出,0.028589185829707948,2023-01-30,16.64
-1.294164735751909,17.68,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051,买进,0.0,2023-01-31,17.63
-1.222327994876476,17.59,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436,卖出,-0.005090497737556553,2023-02-01,19.39
-1.2161705599442958,19.45,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612,买进,0.0,2023-02-02,18.9
-0.93703350968547,18.83,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111,买进,0.0,2023-02-03,19.62
-0.8857215519173034,19.65,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865,卖出,0.04354753053637814,2023-02-06,20.13
-1.0293950336681694,19.8,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425,持有,0.0,2023-02-07,19.75
-1.0540247733968897,19.61,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114,持有,0.0,2023-02-08,19.43
-1.0724970781934295,19.62,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049,买进,0.0,2023-02-09,19.55
-1.0478673384647097,19.99,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622,买进,0.0,2023-02-10,19.31
-1.015027685493083,19.05,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208,买进,0.0,2023-02-13,19.19
-0.8364620724598635,19.19,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483,卖出,0.007349081364829426,2023-02-14,18.77
-1.0376049469110764,18.77,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944,买进,0.0,2023-02-15,18.9
-1.0232375987359896,18.93,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888,买进,0.0,2023-02-16,18.43
-0.725628243680624,18.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052,买进,0.0,2023-02-17,18.13
-0.725628243680624,18.33,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446,买进,0.0,2023-02-20,18.67
-0.7092084171948106,18.68,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452,买进,0.0,2023-02-21,18.9
-0.3808118874785445,18.7,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385,卖出,0.0010706638115631465,2023-02-22,18.64
-0.6620014160480973,18.5,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635,买进,0.0,2023-02-23,18.47
-0.6558439811159171,18.4,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445,卖出,-0.005405405405405482,2023-02-24,18.23
-0.8467244640134969,18.14,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273,持有,0.0,2023-02-27,17.88
-0.9082988133352965,17.95,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894,持有,0.0,2023-02-28,18.18
-0.8980364217816634,18.18,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797,持有,0.0,2023-03-01,18.57
-0.9206136831996566,18.45,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493,持有,0.0,2023-03-02,18.54
-0.9082988133352965,18.62,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837,持有,0.0,2023-03-03,19.06
-0.9452434229283767,18.9,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317,持有,0.0,2023-03-06,18.21
-1.070444599882703,18.26,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905,买进,0.0,2023-03-07,17.68
-1.051972295086163,17.7,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591,卖出,-0.030668127053669343,2023-03-08,17.9
-1.119704079340143,18.04,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127,买进,0.0,2023-03-09,17.48
-1.0930218613006961,17.47,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347,卖出,-0.03159645232815966,2023-03-10,17.2
-1.1771734720404892,17.05,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169,持有,0.0,2023-03-13,17.5
-1.1730685154190361,17.42,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358,持有,0.0,2023-03-14,17.1
-1.1628061238654026,17.25,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753,持有,0.0,2023-03-15,17.07
-1.203855690079936,17.07,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782,持有,0.0,2023-03-16,16.62
-1.2674825177124622,17.56,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622,买进,0.0,2023-03-17,17.11
-0.9945029023858163,17.13,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829,卖出,-0.024487471526195886,2023-03-20,16.52
-1.0745495565041563,16.67,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116,买进,0.0,2023-03-21,17.95
-1.062234686639796,17.9,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289,卖出,0.07378524295140952,2023-03-22,18.5
-1.058129730018343,18.5,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059,买进,0.0,2023-03-23,18.15


==> pic/Before_setting/____________________/__________________/Output/Xingmei United-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.5221372432379774,2.93,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076,买进,0.0,2021-09-15,2.94
-1.4941402056873834,2.95,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148,买进,0.0,2021-09-16,2.86
-1.449344945606433,2.88,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976,买进,0.0,2021-09-17,2.86
-1.4549443531165518,2.83,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334,买进,0.0,2021-09-22,2.84
-1.4549443531165518,2.86,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334,卖出,0.01060070671378085,2021-09-23,2.93
-1.4549443531165518,2.93,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561,持有,0.0,2021-09-24,2.87
-1.5025393169525618,2.89,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334,持有,0.0,2021-09-27,2.77
-1.5025393169525618,2.78,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636,买进,0.0,2021-09-28,2.81
-1.4353464268311358,2.81,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361,卖出,0.010791366906474911,2021-09-29,2.74
-1.4577440568716111,2.77,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058,持有,0.0,2021-09-30,2.84
-1.4829413906671458,2.88,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334,买进,0.0,2021-10-08,2.94
-1.4829413906671458,2.93,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661,买进,0.0,2021-10-11,2.99
-1.4549443531165518,2.96,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438,买进,0.0,2021-10-12,2.93
-1.3793523517299475,2.93,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756,买进,0.0,2021-10-13,2.97
-1.2225689414466208,2.96,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888,买进,0.0,2021-10-14,2.96
-1.244966571487096,2.98,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917,买进,0.0,2021-10-15,2.93
-1.1889724963859076,2.92,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225,卖出,-0.020134228187919483,2021-10-18,3.1
-1.233767756466858,3.07,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242,持有,0.0,2021-10-19,2.99
-1.4633434643817298,2.97,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029,买进,0.0,2021-10-20,2.95
-1.3289576841388784,2.96,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432,买进,0.0,2021-10-21,2.85
-1.326157980383819,2.84,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334,卖出,-0.04054054054054058,2021-10-22,2.83
-1.326157980383819,2.83,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025,持有,0.0,2021-10-25,2.83
-1.3205585728737,2.83,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147,买进,0.0,2021-10-26,2.79
-1.1413775325498976,2.77,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565,卖出,-0.021201413427561856,2021-10-27,2.68
-1.1889724963859076,2.67,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754,持有,0.0,2021-10-28,2.61
-1.2141698301814428,2.62,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321,买进,0.0,2021-10-29,2.76
-1.2281683489567394,2.84,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425,卖出,0.08396946564885487,2021-11-01,2.94
-1.2589650902623928,2.97,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812,持有,0.0,2021-11-02,3.0
-1.2393671639769774,3.02,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875,买进,0.0,2021-11-03,3.16
-1.1805733851207296,3.15,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548,卖出,0.043046357615894,2021-11-04,3.31
-1.2477662752421554,3.35,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936,持有,0.0,2021-11-05,3.3
-1.2421668677320368,3.31,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922,买进,0.0,2021-11-08,3.39
-1.2029710151612047,3.44,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866,买进,0.0,2021-11-09,3.4
-1.1105807912442442,3.4,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204,买进,0.0,2021-11-10,3.64
-1.0769843461835316,3.65,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234,卖出,0.07352941176470588,2021-11-11,3.54
-1.0937825687138878,3.55,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745,买进,0.0,2021-11-12,3.46
-1.040588197367759,3.55,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053,买进,0.0,2021-11-15,3.37
-0.9593967884710364,3.38,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738,卖出,-0.04788732394366196,2021-11-16,3.36
-0.9649961959811552,3.34,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162,持有,0.0,2021-11-17,3.47
-1.004192048551987,3.48,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407,买进,0.0,2021-11-18,3.4
-0.9845941222665711,3.42,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008,卖出,-0.017241379310344845,2021-11-19,3.36
-0.9649961959811552,3.39,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162,持有,0.0,2021-11-22,3.29
-1.004192048551987,3.3,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875,持有,0.0,2021-11-23,3.26
-1.048987308632937,3.26,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885,买进,0.0,2021-11-24,3.25
-1.032189086102581,3.24,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261,买进,0.0,2021-11-25,3.27
-0.9845941222665711,3.31,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845,买进,0.0,2021-11-26,3.17
-0.9369991584305611,3.16,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367,卖出,-0.045317220543806616,2021-11-29,3.11
-0.9705956034912738,3.13,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157,买进,0.0,2021-11-30,3.11
-0.9481979734507985,3.11,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052,买进,0.0,2021-12-01,3.14
-0.8614071570439567,3.13,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054,卖出,0.006430868167202578,2021-12-02,3.07
-0.855807749533838,3.07,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659,买进,0.0,2021-12-03,3.09
-0.8138121932079467,3.11,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608,卖出,0.013029315960912065,2021-12-06,3.03
-0.8866044908394913,3.04,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717,持有,0.0,2021-12-07,2.98
-0.9481979734507985,2.97,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868,买进,0.0,2021-12-08,3.07
-0.9090021208799667,3.07,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493,买进,0.0,2021-12-09,3.38
-0.8698062683091352,3.51,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532,买进,0.0,2021-12-10,3.72
-0.603834411578491,4.09,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335,买进,0.0,2021-12-13,4.09
-0.45545011256034246,4.5,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516,卖出,0.10024449877750614,2021-12-14,4.5
-0.3658595923984413,4.59,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607,持有,0.0,2021-12-15,4.17
-0.5254427064368278,4.27,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387,持有,0.0,2021-12-16,4.22
-0.6766267092100356,4.07,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495,买进,0.0,2021-12-17,4.64
-0.6206326341088476,4.95,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293,卖出,0.21621621621621617,2021-12-20,4.61
-0.623432337863907,4.2,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607,买进,0.0,2021-12-21,4.45
-0.539441225212125,4.4,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579,买进,0.0,2021-12-22,4.27
-0.3882572224389166,4.1,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428,买进,0.0,2021-12-23,3.97
-0.25667114595112417,4.01,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386,卖出,-0.02195121951219509,2021-12-24,4.06
-0.3322631473377286,3.99,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856,买进,0.0,2021-12-27,3.89
-0.315464924807372,3.88,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524,买进,0.0,2021-12-28,3.82
-0.15308210701392622,3.81,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766,卖出,-0.018041237113402022,2021-12-29,3.92
-0.3210643323174907,3.93,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427,买进,0.0,2021-12-30,4.31
-0.26227055346124334,4.37,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334,卖出,0.1119592875318066,2021-12-31,4.51
-0.26227055346124334,4.45,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711,买进,0.0,2022-01-04,4.53
-0.14748269950380752,4.54,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076,卖出,0.020224719101123563,2022-01-05,4.53
-0.1698803295442828,4.49,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055,持有,0.0,2022-01-06,4.44
-0.3378625548478473,4.56,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864,持有,0.0,2022-01-07,4.26
-0.43585218627492656,4.11,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375,买进,0.0,2022-01-10,4.27
-0.343461962357966,4.31,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213,卖出,0.04866180048661783,2022-01-11,4.57
-0.4022557412142138,4.52,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016,买进,0.0,2022-01-12,4.5
-0.30146640603207475,4.55,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744,买进,0.0,2022-01-13,4.3
-0.19787736709487683,4.22,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587,买进,0.0,2022-01-14,4.33
-0.21747529338029276,4.25,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097,买进,0.0,2022-01-17,4.6
-0.052292771831787634,4.55,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743,买进,0.0,2022-01-18,4.5
0.12128886098189605,4.7,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172,买进,0.0,2022-01-19,4.72
0.3032696050607578,4.7,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386,买进,0.0,2022-01-20,4.35
0.30046990130569795,4.28,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567,买进,0.0,2022-01-21,3.94
0.49364946040479757,3.9,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395,买进,0.0,2022-01-24,3.96
0.6952281307690747,3.98,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568,买进,0.0,2022-01-25,3.65
0.9080056161535898,3.65,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546,买进,0.0,2022-01-26,3.63
1.1291822128032833,3.65,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264,买进,0.0,2022-01-27,3.6
1.361557624473214,3.62,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967,买进,0.0,2022-01-28,3.91
1.605131851163383,3.78,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048,卖出,0.044198895027624224,2022-02-07,3.69
1.4035531807991057,3.76,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954,买进,0.0,2022-02-08,3.76
1.6499271112443334,3.79,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931,卖出,0.007978723404255386,2022-02-09,3.79
1.3895546620238084,3.8,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513,持有,0.0,2022-02-10,3.75
1.2243721404753034,3.71,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522,持有,0.0,2022-02-11,3.62
1.2943647343517886,3.56,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859,买进,0.0,2022-02-14,3.7
1.5351392572868976,3.72,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658,卖出,0.04494382022471914,2022-02-15,3.61
1.344759401942858,3.61,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307,买进,0.0,2022-02-16,3.6
1.4007534770440457,3.54,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103,买进,0.0,2022-02-17,3.47
1.512741627246423,3.45,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034,买进,0.0,2022-02-18,3.46
1.7647149652017693,3.47,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124,卖出,0.005797101449275368,2022-02-21,3.61
1.5547371835723136,3.56,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367,持有,0.0,2022-02-22,3.48
1.563136294837492,3.52,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464,持有,0.0,2022-02-23,3.53
1.308363253127086,3.52,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858,买进,0.0,2022-02-24,3.3
1.3111629568821446,3.3,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887,买进,0.0,2022-02-25,3.3
1.5435383685520763,3.32,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919,买进,0.0,2022-02-28,3.27
1.7983114102624824,3.28,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685,买进,0.0,2022-03-01,3.32
1.9606942280559279,3.3,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558,买进,0.0,2022-03-02,3.34
2.23506519605175,3.33,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097,买进,0.0,2022-03-03,3.32
2.5234346828228698,3.34,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912,买进,0.0,2022-03-04,3.34
2.8258026883692855,3.32,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834,卖出,-0.005988023952095814,2022-03-07,3.36
2.5066364602925124,3.37,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639,持有,0.0,2022-03-08,3.2
2.5206349790678098,3.21,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523,买进,0.0,2022-03-09,3.15
2.5178352753127506,3.19,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011,买进,0.0,2022-03-10,3.19
2.719413945677028,3.15,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705,卖出,-0.012539184952978068,2022-03-11,3.23
2.716614241921968,3.22,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655,持有,0.0,2022-03-14,3.15
2.512235867802632,3.14,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764,持有,0.0,2022-03-15,2.92
2.2994583824181167,2.95,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137,买进,0.0,2022-03-16,3.21
2.3330548274788296,3.3,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966,买进,0.0,2022-03-17,3.21
2.2462640110719874,3.22,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656,卖出,-0.02424242424242413,2022-03-18,3.33
2.1902699359707993,3.33,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827,买进,0.0,2022-03-21,3.32
2.198669047235978,3.3,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564,买进,0.0,2022-03-22,3.37
2.2014687509910367,3.38,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651,卖出,0.024242424242424267,2022-03-23,3.34
2.176271417195502,3.33,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223,买进,0.0,2022-03-24,3.26
2.251863418582107,3.26,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334,卖出,-0.021021021021021106,2022-03-25,3.34
2.251863418582107,3.46,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383,持有,0.0,2022-03-28,3.67
1.9634939318109876,3.58,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253,持有,0.0,2022-03-29,3.54
1.6891229638151652,3.52,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742,持有,0.0,2022-03-30,3.44
1.5967327398982043,3.44,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827,持有,0.0,2022-03-31,3.41
1.3391599944327393,3.37,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686,持有,0.0,2022-04-01,3.51
1.0955857677425702,3.57,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396,持有,0.0,2022-04-06,3.59
0.8632103560726397,3.6,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617,持有,0.0,2022-04-07,3.45
0.642033759422946,3.47,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572,持有,0.0,2022-04-08,3.35
0.43205597779349036,3.32,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722,买进,0.0,2022-04-11,3.21
0.5356450167306883,3.28,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783,买进,0.0,2022-04-12,3.38
0.3508645688967677,3.32,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976,买进,0.0,2022-04-13,3.23
0.4964491641598569,3.23,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757,买进,0.0,2022-04-14,3.23
0.6980278345241341,3.21,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375,买进,0.0,2022-04-15,3.11
0.9108053199086497,3.1,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005,卖出,-0.03426791277258563,2022-04-18,3.15
0.6896287232589561,3.17,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807,买进,0.0,2022-04-19,3.18
0.8996065048884118,3.18,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175,买进,0.0,2022-04-20,3.24
1.117983397783046,3.26,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184,卖出,0.025157232704402396,2022-04-21,3.07
0.8856079861131145,3.06,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697,持有,0.0,2022-04-22,2.97
0.6644313894634214,2.92,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379,持有,0.0,2022-04-25,2.67
0.45445360783396566,2.66,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082,买进,0.0,2022-04-26,2.7
0.5384447204857481,2.66,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427,卖出,0.0,2022-04-27,2.73
0.40405894024289635,2.68,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303,买进,0.0,2022-04-28,2.63
0.6000382030970548,2.65,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817,买进,0.0,2022-04-29,2.78
0.8072162809714513,2.84,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374,买进,0.0,2022-05-05,2.81
1.025593173866085,2.73,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535,买进,0.0,2022-05-06,2.76
1.1879759916595312,2.76,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762,买进,0.0,2022-05-09,2.85
1.2803662155764912,2.8,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772,买进,0.0,2022-05-10,2.86
1.5211407385116005,2.87,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485,卖出,0.025000000000000102,2022-05-11,2.8
1.635928592469036,2.79,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117,持有,0.0,2022-05-12,2.84
1.473545774675591,2.83,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883,买进,0.0,2022-05-13,2.86
1.529539849776779,2.88,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662,买进,0.0,2022-05-16,2.91
1.6163306661836203,2.93,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817,买进,0.0,2022-05-17,2.85
1.8739034116490865,2.85,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917,卖出,-0.027303754266211625,2022-05-18,2.9
1.3335605869226204,2.86,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092,持有,0.0,2022-05-19,2.92
1.0283928776211448,2.93,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359,持有,0.0,2022-05-20,2.91
0.5720411655464609,2.97,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698,持有,0.0,2022-05-23,3.02
0.42925627403843103,2.99,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782,买进,0.0,2022-05-24,2.88
0.5608423505262234,2.86,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154,买进,0.0,2022-05-25,2.99
0.7708201321556791,3.01,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516,卖出,0.05244755244755242,2022-05-26,3.0
0.42085716277325297,3.01,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513,买进,0.0,2022-05-27,2.99
0.5664417580363421,3.01,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924,卖出,0.0,2022-05-30,2.97
0.8100159847265106,2.98,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875,买进,0.0,2022-05-31,3.05
0.8688097635827584,3.07,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083,卖出,0.030201342281879148,2022-06-01,3.06
0.5944387955869361,3.03,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305,买进,0.0,2022-06-02,3.01
0.5188467942003322,3.01,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908,买进,0.0,2022-06-06,3.04
0.7400233908500253,3.03,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901,买进,0.0,2022-06-07,2.98
0.8352133185220452,2.99,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628,卖出,-0.013201320132013068,2022-06-08,2.96
0.7148260570544906,2.97,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946,买进,0.0,2022-06-09,2.9
0.9975961363154915,2.87,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127,买进,0.0,2022-06-10,2.89
1.1823765841494125,2.9,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163,卖出,0.010452961672473799,2022-06-13,2.85
1.2355709554955407,2.83,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667,持有,0.0,2022-06-14,2.85
1.0815872489672729,2.83,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364,持有,0.0,2022-06-15,2.85
1.1067845827628076,2.85,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517,买进,0.0,2022-06-16,2.99
1.1095842865178676,2.99,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615,卖出,0.0491228070175439,2022-06-17,2.92
1.1039848790077487,2.91,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087,买进,0.0,2022-06-20,2.95
1.0535902114166795,2.94,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527,卖出,0.010309278350515396,2022-06-21,3.01
0.7960174659512138,3.06,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671,买进,0.0,2022-06-22,2.99
0.9332029499491249,2.96,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788,买进,0.0,2022-06-23,3.04
1.229971547985422,3.02,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888,卖出,0.02027027027027029,2022-06-24,3.0
1.0955857677425702,3.02,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049,持有,0.0,2022-06-27,3.3
1.1487801390886994,3.3,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392,买进,0.0,2022-06-28,3.63
1.1515798428437583,3.69,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212,卖出,0.11818181818181822,2022-06-29,3.42
1.0843869527223329,3.51,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874,持有,0.0,2022-06-30,3.76
0.9304032461940651,3.63,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773,买进,0.0,2022-07-01,3.46
1.0591896189267982,3.43,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558,卖出,-0.055096418732782294,2022-07-04,3.37
0.922004134928887,3.34,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305,买进,0.0,2022-07-05,3.26
0.9556005799895998,3.26,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188,买进,0.0,2022-07-06,3.37
1.0591896189267982,3.34,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335,买进,0.0,2022-07-07,3.31
1.137581324068462,3.34,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581,买进,0.0,2022-07-08,3.37
1.1459804353336396,3.33,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293,买进,0.0,2022-07-11,3.41
1.473545774675591,3.37,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306,卖出,0.012012012012012022,2022-07-12,3.35
1.0927860639875113,3.36,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865,持有,0.0,2022-07-13,3.49
0.8296139110119265,3.43,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673,持有,0.0,2022-07-14,3.43
0.8324136147669858,3.48,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753,持有,0.0,2022-07-15,3.38
0.8100159847265106,3.34,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887,买进,0.0,2022-07-18,3.55
0.8660100598276991,3.56,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108,卖出,0.06586826347305395,2022-07-19,3.56
0.7540219096253226,3.56,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039,持有,0.0,2022-07-20,3.67
0.6868290195038966,3.7,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038,持有,0.0,2022-07-21,3.64
0.7036272420342533,3.64,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028,买进,0.0,2022-07-22,3.6
0.8856079861131145,3.6,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685,买进,0.0,2022-07-25,3.6
1.0703884339470355,3.63,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781,买进,0.0,2022-07-26,3.63
1.0031955438256102,3.62,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588,卖出,-0.00275482093663906,2022-07-27,3.59
0.8044165772163918,3.64,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549,持有,0.0,2022-07-28,3.53
0.8128156884815699,3.54,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976,持有,0.0,2022-07-29,3.51
0.7904180584410946,3.49,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715,持有,0.0,2022-08-01,3.47
0.35926368016194576,3.44,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214,持有,0.0,2022-08-02,3.27
0.1464861947774307,3.26,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853,持有,0.0,2022-08-03,3.2
-0.01869632677107444,3.23,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034,买进,0.0,2022-08-04,3.34
0.33406634636641114,3.36,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043,买进,0.0,2022-08-05,3.37
0.4404550890586684,3.34,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287,卖出,-0.005952380952380958,2022-08-08,3.39
0.1296879722470741,3.4,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388,持有,0.0,2022-08-09,3.31
0.009300710779519559,3.32,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526,持有,0.0,2022-08-10,3.27
0.034498044575054204,3.29,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283,买进,0.0,2022-08-11,3.33
0.2892710862854605,3.38,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232,卖出,0.027355623100303907,2022-08-12,3.39
0.2136790848988566,3.37,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902,买进,0.0,2022-08-15,3.42
0.28367167877534183,3.44,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639,卖出,0.020771513353115677,2022-08-16,3.44
0.22767760367415332,3.44,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271,持有,0.0,2022-08-17,3.52
0.16328441730778728,3.51,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333,持有,0.0,2022-08-18,3.46
0.12688826849201473,3.45,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033,买进,0.0,2022-08-19,3.46
0.2668734562449852,3.48,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638,买进,0.0,2022-08-22,3.62
0.24727552995956928,3.65,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803,卖出,0.04885057471264366,2022-08-23,3.58
0.2192784924089753,3.6,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072,买进,0.0,2022-08-24,3.55
0.37046249518218316,3.58,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625,买进,0.0,2022-08-25,3.52
0.42645657028337164,3.5,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681,买进,0.0,2022-08-26,3.65
0.4796509416295003,3.76,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604,卖出,0.07428571428571422,2022-08-29,4.02
0.5160470904452729,4.16,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747,持有,0.0,2022-08-30,4.42
0.23047730742921269,4.86,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524,持有,0.0,2022-08-31,4.86
0.23887641869439122,5.35,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597,买进,0.0,2022-09-01,5.35
0.33126664261135175,5.89,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426,卖出,0.10093457943925235,2022-09-02,5.89
0.2948704937955792,5.48,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863,买进,0.0,2022-09-05,5.3
0.32286753134617324,4.87,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274,卖出,-0.11131386861313873,2022-09-06,4.77
0.2696731600000446,4.8,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709,持有,0.0,2022-09-07,4.98
0.16048471355272745,4.78,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753,买进,0.0,2022-09-08,5.11
0.19968056612355933,4.95,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626,卖出,0.03556485355648534,2022-09-09,4.6
0.2192784924089753,4.25,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951,持有,0.0,2022-09-13,4.14
0.16048471355272745,3.98,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646,买进,0.0,2022-09-14,3.96
0.18848175110332194,3.99,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573,买进,0.0,2022-09-15,3.89
0.5608423505262234,3.87,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021,卖出,-0.030075187969924838,2022-09-16,3.92
0.4404550890586684,3.92,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668,买进,0.0,2022-09-19,3.94
0.42645657028337164,3.93,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352,买进,0.0,2022-09-20,4.01
0.5720411655464609,3.94,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946,买进,0.0,2022-09-21,3.97
0.6112370181172927,3.92,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537,买进,0.0,2022-09-22,3.87
0.7876183546860352,3.84,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893,卖出,-0.02040816326530614,2022-09-23,3.7
0.7120263532994313,3.68,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156,持有,0.0,2022-09-26,3.69
0.37046249518218316,3.68,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923,持有,0.0,2022-09-27,3.78
0.2920707900405199,3.76,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987,买进,0.0,2022-09-28,3.62
0.3032696050607578,3.66,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106,买进,0.0,2022-09-29,3.55
0.48805005289467834,3.56,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767,买进,0.0,2022-09-30,3.56
0.8912073936232336,3.54,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516,买进,0.0,2022-10-10,3.48
1.2131733254550658,3.48,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334,买进,0.0,2022-10-11,3.5
1.2131733254550658,3.48,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579,买进,0.0,2022-10-12,3.57
1.3279611794125017,3.56,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338,卖出,0.022988505747126457,2022-10-13,3.56
1.1879759916595312,3.59,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797,持有,0.0,2022-10-14,3.65
1.1515798428437583,3.63,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412,持有,0.0,2022-10-17,3.71
0.8324136147669858,3.72,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321,买进,0.0,2022-10-18,3.72
0.913605023663709,3.72,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247,买进,0.0,2022-10-19,3.68
1.0703884339470355,3.68,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257,卖出,-0.01075268817204302,2022-10-20,3.7
0.9975961363154915,3.7,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105,持有,0.0,2022-10-21,3.67
0.9052059123985304,3.68,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863,持有,0.0,2022-10-24,3.55
0.8212147997467485,3.55,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866,买进,0.0,2022-10-25,3.55
0.9667993950098371,3.58,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032,卖出,0.008450704225352183,2022-10-26,3.6
0.9108053199086497,3.62,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503,持有,0.0,2022-10-27,3.96
0.6924284270140154,4.06,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497,持有,0.0,2022-10-28,3.84
0.6952281307690747,3.94,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295,买进,0.0,2022-10-31,3.82
0.8044165772163918,3.78,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409,卖出,-0.0406091370558376,2022-11-01,4.02
0.8156153922366293,4.06,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807,买进,0.0,2022-11-02,3.97
0.8688097635827584,3.93,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453,卖出,-0.03201970443349741,2022-11-03,3.97
0.7848186509309759,3.93,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374,买进,0.0,2022-11-04,4.03
0.8296139110119265,3.99,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034,买进,0.0,2022-11-07,4.04
0.8240145035018078,4.02,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194,买进,0.0,2022-11-08,3.96
0.7932177621961545,3.96,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777,卖出,-0.014925373134328263,2022-11-09,3.93
0.8100159847265106,3.93,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013,持有,0.0,2022-11-10,4.1
0.7064269457893126,4.18,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666,买进,0.0,2022-11-11,4.02
0.8212147997467485,4.0,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375,买进,0.0,2022-11-14,3.94
0.9444017649693623,3.95,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179,卖出,-0.012499999999999956,2022-11-15,4.12
0.8716094673378177,4.1,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834,持有,0.0,2022-11-16,4.24
0.8128156884815699,4.23,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196,买进,0.0,2022-11-17,4.18
0.7960174659512138,4.18,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493,卖出,-0.011820330969267306,2022-11-18,4.05
0.7568216133803819,4.08,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586,持有,0.0,2022-11-21,4.0
0.7148260570544906,3.98,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891,买进,0.0,2022-11-22,3.89
0.7540219096253226,3.88,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932,卖出,-0.02512562814070354,2022-11-23,3.85
0.7400233908500253,3.84,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124,持有,0.0,2022-11-24,3.85
0.7512222058702632,3.85,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462,持有,0.0,2022-11-25,3.93
0.6700307969735401,3.87,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644,持有,0.0,2022-11-28,3.97
0.2696731600000446,3.94,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893,买进,0.0,2022-11-29,4.12
0.3508645688967677,4.13,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014,卖出,0.04822335025380709,2022-11-30,4.15
0.31166871632593585,4.2,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372,买进,0.0,2022-12-01,4.18
0.38166131020242106,4.15,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336,卖出,-0.011904761904761862,2022-12-02,4.2
0.3396657538765298,4.27,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502,持有,0.0,2022-12-05,4.2
0.35926368016194576,4.18,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309,买进,0.0,2022-12-06,4.18
0.4404550890586684,4.18,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014,卖出,0.0,2022-12-07,4.29
0.43205597779349036,4.29,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132,持有,0.0,2022-12-08,4.22
0.28367167877534183,4.19,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174,买进,0.0,2022-12-09,4.12
0.32006782759111385,4.12,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299,卖出,-0.01670644391408121,2022-12-12,4.08
0.2892710862854605,4.06,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627,买进,0.0,2022-12-13,4.49
0.3368660501214705,4.52,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516,买进,0.0,2022-12-14,4.38
0.40685864399795574,4.4,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428,买进,0.0,2022-12-15,4.32
0.6588319819533027,4.32,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812,买进,0.0,2022-12-16,4.29
0.700827538279194,4.25,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446,卖出,-0.01620370370370377,2022-12-19,4.19
0.6672310932184807,4.16,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307,持有,0.0,2022-12-20,4.02
0.6616316857083621,4.02,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953,持有,0.0,2022-12-21,4.08
0.681229611993778,4.04,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604,买进,0.0,2022-12-22,4.06
0.6784299082387186,4.01,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828,买进,0.0,2022-12-23,4.11
0.7036272420342533,4.11,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126,卖出,0.02493765586034926,2022-12-26,4.21
0.6924284270140154,4.21,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498,持有,0.0,2022-12-27,4.12
0.709226649544372,4.08,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316,买进,0.0,2022-12-28,4.12
0.7848186509309759,4.07,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374,买进,0.0,2022-12-29,4.24
0.8296139110119265,4.18,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376,买进,0.0,2022-12-30,4.49
0.8828082823580552,4.54,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289,卖出,0.08612440191387569,2023-01-03,4.43
0.8128156884815699,4.46,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887,持有,0.0,2023-01-04,4.6
0.7932177621961545,4.57,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523,买进,0.0,2023-01-05,4.44
0.8324136147669858,4.44,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238,卖出,-0.0284463894967177,2023-01-06,4.28
0.745622798360144,4.27,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334,持有,0.0,2023-01-09,4.25
0.745622798360144,4.22,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202,持有,0.0,2023-01-10,4.26
0.7204254645646093,4.25,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015,持有,0.0,2023-01-11,4.14
0.7120263532994313,4.14,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333,买进,0.0,2023-01-12,4.23
0.7540219096253226,4.21,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281,卖出,0.016908212560386545,2023-01-13,4.32
0.7736198359107385,4.33,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165,持有,0.0,2023-01-16,4.3
0.7876183546860352,4.26,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657,买进,0.0,2023-01-17,4.21
0.9080056161535898,4.21,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038,买进,0.0,2023-01-18,4.37
0.9779982100300756,4.33,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403,卖出,0.028503562945368197,2023-01-19,4.28
0.8856079861131145,4.29,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747,持有,0.0,2023-01-20,4.34
0.8520115410524018,4.39,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074,买进,0.0,2023-01-30,4.34
0.8828082823580552,4.3,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369,卖出,-0.020501138952163978,2023-01-31,4.39
0.8772088748479364,4.39,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676,持有,0.0,2023-02-01,4.43
0.7904180584410946,4.41,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196,买进,0.0,2023-02-02,4.36
0.8324136147669858,4.34,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095,卖出,-0.015873015873015938,2023-02-03,4.35
0.7792192434208572,4.34,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299,持有,0.0,2023-02-06,4.27
0.7876183546860352,4.27,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072,持有,0.0,2023-02-07,4.33
0.7484225021152039,4.35,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586,持有,0.0,2023-02-08,4.23
0.6952281307690747,4.21,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866,持有,0.0,2023-02-09,4.27
0.6644313894634214,4.26,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334,买进,0.0,2023-02-10,4.42
0.6644313894634214,4.49,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363,卖出,0.053990610328638604,2023-02-13,4.42
0.6056376106071736,4.45,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334,持有,0.0,2023-02-14,4.33
0.6056376106071736,4.34,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955,买进,0.0,2023-02-15,4.41
0.614036721872352,4.4,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576,卖出,0.013824884792626843,2023-02-16,4.29
0.48805005289467834,4.28,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384,买进,0.0,2023-02-17,4.22
0.5244462017104509,4.19,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542,买进,0.0,2023-02-20,4.17
0.5552429430161042,4.16,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505,卖出,-0.007159904534606264,2023-02-21,4.16
0.5580426467711636,4.14,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533,买进,0.0,2023-02-22,4.17
0.7344239833399067,4.17,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816,卖出,0.007246376811594264,2023-02-23,4.1
0.6308349444027087,4.11,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993,持有,0.0,2023-02-24,4.08
0.35366427265182704,4.08,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519,买进,0.0,2023-02-27,3.98
0.3648630876720645,4.0,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082,卖出,-0.01960784313725492,2023-02-28,4.04
0.3060693088158171,4.04,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879,买进,0.0,2023-03-01,4.1
0.31166871632593585,4.1,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342,买进,0.0,2023-03-02,4.11
0.3844610139574804,4.1,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334,卖出,0.0,2023-03-03,4.08
0.33126664261135175,4.07,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635,持有,0.0,2023-03-06,4.05
0.3144684200809952,4.06,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444,买进,0.0,2023-03-07,3.95
0.35366427265182704,3.93,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631,卖出,-0.03201970443349741,2023-03-08,4.09
0.3620633839170051,4.09,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694,持有,0.0,2023-03-09,4.5
0.34526516138664853,4.41,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298,买进,0.0,2023-03-10,4.4
0.4348556815485497,4.4,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399,卖出,-0.002267573696145076,2023-03-13,4.34
0.43205597779349036,4.33,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529,持有,0.0,2023-03-14,4.23
0.3676627914271238,4.23,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186,持有,0.0,2023-03-15,4.22
0.3284669388562924,4.17,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073,买进,0.0,2023-03-16,4.18
0.3788616064473617,4.23,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784,卖出,0.014388489208633212,2023-03-17,4.29
0.3760619026923024,4.25,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933,持有,0.0,2023-03-20,4.39
0.3956598289777178,4.36,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588,持有,0.0,2023-03-21,4.83
0.37046249518218316,4.99,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812,持有,0.0,2023-03-22,4.75
0.32006782759111385,4.5,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337,持有,0.0,2023-03-23,4.63


==> pic/Before_setting/____________________/__________________/Output/Zhaohe Industrial-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2480527600173368,28.59,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774,买进,0.0,2021-09-15,28.51
1.0909555589494362,28.51,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556,买进,0.0,2021-09-16,27.96
1.520382867509741,27.91,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277,卖出,-0.021045247281655608,2021-09-17,27.93
0.7117803822419313,27.76,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454,持有,0.0,2021-09-22,28.3
0.16129111967260293,28.3,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443,买进,0.0,2021-09-23,28.1
0.33032101772293654,28.1,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066,卖出,-0.007067137809187254,2021-09-24,27.4
0.1818488099760218,27.41,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125,持有,0.0,2021-09-27,26.61
0.12931249031172895,26.55,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164,持有,0.0,2021-09-28,26.6
0.17499624654154938,26.52,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891,买进,0.0,2021-09-29,25.85
0.25951119556671537,25.88,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363,买进,0.0,2021-09-30,26.25
0.3554470836493373,26.66,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296,卖出,0.03013910355486867,2021-10-08,26.78
0.19555393684496825,26.82,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795,买进,0.0,2021-10-11,26.78
0.30747913960802636,26.93,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608,卖出,0.004101416853094684,2021-10-12,26.93
0.16814368310707614,26.93,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799,持有,0.0,2021-10-13,27.55
-0.0534225346075495,27.4,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304,持有,0.0,2021-10-14,27.41
-0.211031493600428,27.25,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176,买进,0.0,2021-10-15,26.8
0.14758599280365728,26.79,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309,买进,0.0,2021-10-18,26.45
0.3120475152310082,26.46,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832,卖出,-0.012318029115341482,2021-10-19,26.55
0.012818911925688983,26.8,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926,买进,0.0,2021-10-20,26.69
0.6706650016350936,26.67,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645,买进,0.0,2021-10-21,26.2
0.4787932254698505,26.2,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795,卖出,-0.017622797150356296,2021-10-22,26.0
0.35773127146082784,26.15,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271,持有,0.0,2021-10-25,26.14
0.17271205873005804,26.14,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954,持有,0.0,2021-10-26,25.92
-0.035149032115621974,25.75,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241,买进,0.0,2021-10-27,25.41
0.1590069318611124,25.4,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979,买进,0.0,2021-10-28,24.65
0.3919940886331931,24.64,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181,买进,0.0,2021-10-29,24.77
0.28692144930460745,24.77,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547,卖出,0.005275974025973985,2021-11-01,25.29
0.35316289583784594,25.36,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683,买进,0.0,2021-11-02,24.79
0.5107718548307245,24.8,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557,卖出,-0.022082018927444744,2021-11-03,25.0
0.5541714232490536,25.0,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858,买进,0.0,2021-11-04,25.37
0.7391906359798234,25.5,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925,买进,0.0,2021-11-05,25.6
0.8808102802922648,25.58,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257,卖出,0.0031372549019607174,2021-11-08,25.49
0.5930026160444,25.5,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195,买进,0.0,2021-11-09,25.89
1.3079534010410792,25.88,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467,买进,0.0,2021-11-10,26.22
2.0959981960054708,26.37,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543,卖出,0.018933539412673957,2021-11-11,26.43
1.2896798985491518,26.69,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264,持有,0.0,2021-11-12,26.78
1.0269983002276883,26.7,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977,持有,0.0,2021-11-15,27.35
0.5473188598145803,27.52,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627,持有,0.0,2021-11-16,27.01
0.4239727179940671,26.99,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316,买进,0.0,2021-11-17,27.48
0.460519722977923,27.45,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761,卖出,0.0170433493886625,2021-11-18,27.96
0.2709321346241705,27.71,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027,持有,0.0,2021-11-19,27.75
0.3668680227067924,27.68,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566,买进,0.0,2021-11-22,27.92
0.4513829717319584,27.65,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332,买进,0.0,2021-11-23,27.97
0.5610239866835259,27.97,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155,卖出,0.011573236889692596,2021-11-24,28.29
0.4833616010928324,28.15,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944,买进,0.0,2021-11-25,28.34
0.7163487578649131,28.12,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202,买进,0.0,2021-11-26,28.19
0.9721777927519041,27.81,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274,卖出,-0.011024182076813736,2021-11-29,28.1
0.7803060165866602,28.15,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624,买进,0.0,2021-11-30,28.31
0.8100004581360437,28.63,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136,卖出,0.017051509769094156,2021-12-01,28.99
0.5564556110605441,28.99,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897,持有,0.0,2021-12-02,30.25
0.5541714232490536,30.0,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062,持有,0.0,2021-12-03,28.55
0.5267611695111615,28.41,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622,买进,0.0,2021-12-06,27.33
0.668380813823603,27.22,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216,买进,0.0,2021-12-07,27.44
0.8488316509313909,27.63,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958,买进,0.0,2021-12-08,27.44
1.1937440104665298,27.44,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257,卖出,-0.006876583423814612,2021-12-09,27.25
1.200596573901003,27.15,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498,持有,0.0,2021-12-10,27.73
1.1434918786137283,27.89,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863,买进,0.0,2021-12-13,27.55
1.915547358897683,27.55,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285,买进,0.0,2021-12-14,27.56
2.76298103696084,27.6,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603,买进,0.0,2021-12-15,28.66
3.694929664049163,28.63,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167,买进,0.0,2021-12-16,28.29
4.720529991408616,28.31,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119,买进,0.0,2021-12-17,27.84
5.848918770285166,27.82,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115,卖出,-0.01730837160014124,2021-12-20,27.96
4.608604788645558,29.09,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163,持有,0.0,2021-12-21,28.36
3.491636948826465,28.25,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867,持有,0.0,2021-12-22,28.19
2.548267382680686,28.19,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496,持有,0.0,2021-12-23,28.33
2.3335537284005334,28.35,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197,持有,0.0,2021-12-24,27.2
2.340406291835007,27.21,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151,持有,0.0,2021-12-27,27.25
1.9109789832747004,27.4,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752,买进,0.0,2021-12-28,27.35
2.0091990591688127,27.35,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897,卖出,-0.0018248175182480715,2021-12-29,27.35
1.7739277145852408,27.35,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064,持有,0.0,2021-12-30,27.42
1.5820559384199986,27.42,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804,持有,0.0,2021-12-31,27.55
1.349068781647917,27.55,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186,买进,0.0,2022-01-04,28.08
1.3719106597628272,28.1,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614,卖出,0.019963702359346667,2022-01-05,28.63
1.3148059644755523,28.2,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984,持有,0.0,2022-01-06,28.37
1.0064406099242686,28.47,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917,买进,0.0,2022-01-07,28.78
1.081818807703471,28.6,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331,卖出,0.00456621004566219,2022-01-10,28.95
1.1275025639332912,28.8,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998,持有,0.0,2022-01-11,28.43
1.1137974370643449,28.5,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313,买进,0.0,2022-01-12,28.81
1.2439961423193313,28.97,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381,买进,0.0,2022-01-13,29.28
1.483835862525886,29.27,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438,卖出,0.010355540214014523,2022-01-14,28.87
1.120650000498818,28.82,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069,买进,0.0,2022-01-17,29.16
1.1297867517447817,29.29,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004,卖出,0.016308119361554435,2022-01-18,28.26
0.7940111434556067,28.39,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938,买进,0.0,2022-01-19,28.69
1.0041564221127781,28.68,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544,卖出,0.01021486438886929,2022-01-20,27.6
1.0178615489817244,27.95,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942,买进,0.0,2022-01-21,27.7
1.1069448736298733,27.69,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474,卖出,-0.009302325581395278,2022-01-24,27.81
1.1137974370643449,29.01,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072,买进,0.0,2022-01-25,26.68
1.2257226398274037,26.52,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306,卖出,-0.08583247156153057,2022-01-26,26.63
1.2257226398274037,27.61,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694,买进,0.0,2022-01-27,25.7
1.2622696448112605,25.72,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556,买进,0.0,2022-01-28,26.17
1.435867918484575,26.6,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434,卖出,0.03421461897356153,2022-02-07,26.63
1.2348593910733674,26.63,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697,买进,0.0,2022-02-08,27.15
1.335363654778972,27.02,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306,卖出,0.014645137063462283,2022-02-09,27.18
1.2439961423193313,27.15,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079,买进,0.0,2022-02-10,26.9
1.481551674714394,26.9,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465,卖出,-0.009208103130755065,2022-02-11,26.37
1.5729191871740347,26.36,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433,买进,0.0,2022-02-14,26.51
1.8401691611184792,26.6,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106,买进,0.0,2022-02-15,26.52
2.308427662474133,26.58,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572,卖出,-0.0007518796992482378,2022-02-16,26.93
2.2558913428098393,26.94,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283,持有,0.0,2022-02-17,27.12
1.7465174608473495,27.1,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992,持有,0.0,2022-02-18,26.91
1.4381521062960656,27.0,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901,持有,0.0,2022-02-21,27.14
1.1229341883103086,27.05,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717,持有,0.0,2022-02-22,26.82
1.0292824880391789,28.42,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752,持有,0.0,2022-02-23,27.32
1.068113680834526,27.15,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822,买进,0.0,2022-02-24,26.26
1.040703427096633,26.42,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324,卖出,-0.026887661141804676,2022-02-25,26.31
0.7277696969223683,26.31,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827,买进,0.0,2022-02-28,26.57
0.7734534531521886,26.55,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417,买进,0.0,2022-03-01,26.65
0.8419790874969176,26.64,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296,卖出,0.003389830508474571,2022-03-02,26.61
0.784874392209643,27.51,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312,持有,0.0,2022-03-03,26.61
0.6295496210282557,26.64,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382,买进,0.0,2022-03-04,26.3
0.704927818807458,26.2,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985,买进,0.0,2022-03-07,26.09
0.9082205340301561,26.06,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386,卖出,-0.005343511450381701,2022-03-08,25.5
0.7780218287751697,25.8,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184,持有,0.0,2022-03-09,24.59
0.6729491894465849,25.12,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678,持有,0.0,2022-03-10,25.05
0.5975709916673818,24.8,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633,持有,0.0,2022-03-11,25.31
0.3120475152310082,25.3,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886,买进,0.0,2022-03-14,24.83
0.29834238836206256,24.8,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306,卖出,-0.019762845849802372,2022-03-15,23.51
0.29834238836206256,23.89,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783,买进,0.0,2022-03-16,24.14
0.412551778936612,24.57,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975,卖出,0.028463792381749675,2022-03-17,24.3
0.28006888587013423,24.39,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013,买进,0.0,2022-03-18,24.63
0.3234684542884633,24.7,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307,买进,0.0,2022-03-21,25.0
0.3828573373872294,25.0,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054,卖出,0.01214574898785428,2022-03-22,25.12
0.40341502769064824,25.12,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357,持有,0.0,2022-03-23,24.93
0.3234684542884633,25.0,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409,持有,0.0,2022-03-24,24.52
0.10875480000831009,24.47,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417,持有,0.0,2022-03-25,24.65
0.021955663171652744,24.76,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533,持有,0.0,2022-03-28,24.4
-0.11281141770631556,24.69,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195,买进,0.0,2022-03-29,24.0
-0.03743321992711332,24.24,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063,买进,0.0,2022-03-30,24.08
0.04708172909805349,24.01,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065,买进,0.0,2022-03-31,24.45
0.04251335347507161,24.43,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631,卖出,0.01749271137026231,2022-04-01,24.37
-0.1379374836327163,24.22,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987,持有,0.0,2022-04-06,24.73
-0.30696738168304993,24.73,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874,买进,0.0,2022-04-07,24.31
-0.30239900606006725,24.31,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112,卖出,-0.016983420946219234,2022-04-08,23.88
-0.5765015434389865,23.89,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413,买进,0.0,2022-04-11,23.59
-0.49883915784829297,23.6,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487,卖出,-0.012138970280452036,2022-04-12,23.72
-0.4554395894299639,23.68,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697,买进,0.0,2022-04-13,23.32
-0.2315891839038469,23.32,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716,买进,0.0,2022-04-14,23.34
-0.2452943107727925,23.39,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461,买进,0.0,2022-04-15,23.0
-0.20874730578893747,22.51,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483,卖出,-0.03762291577597259,2022-04-18,22.9
-0.24986268639577522,22.98,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956,持有,0.0,2022-04-19,23.2
-0.3617878891588333,23.56,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573,买进,0.0,2022-04-20,23.12
0.25951119556671537,23.12,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339,买进,0.0,2022-04-21,22.33
0.29148982492758935,22.51,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246,卖出,-0.026384083044982673,2022-04-22,22.65
0.17728043435303992,22.65,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847,买进,0.0,2022-04-25,20.75
0.2709321346241705,20.75,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454,卖出,-0.08388520971302423,2022-04-26,19.56
0.12702830250023842,19.56,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142,买进,0.0,2022-04-27,20.95
0.3782889617642467,20.84,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513,卖出,0.06543967280163605,2022-04-28,20.41
0.16814368310707614,21.08,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625,买进,0.0,2022-04-29,21.11
0.4833616010928324,21.28,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715,卖出,0.009487666034155733,2022-05-05,21.99
0.39884665206766556,21.5,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196,持有,0.0,2022-05-06,21.42
0.204690688090932,21.42,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311,买进,0.0,2022-05-09,21.93
0.5313295451341433,21.51,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585,买进,0.0,2022-05-10,22.6
0.46508809860090483,22.6,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312,卖出,0.0506741050674105,2022-05-11,22.31
0.19098556122198557,22.49,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063,持有,0.0,2022-05-12,22.6
-0.11737979332929745,22.66,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084,买进,0.0,2022-05-13,22.9
-0.08768535177991481,23.09,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154,买进,0.0,2022-05-16,22.82
-0.13108492019824308,22.78,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525,买进,0.0,2022-05-17,23.03
-0.24072593514981064,23.2,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413,买进,0.0,2022-05-18,23.23
-0.15164261050166275,23.23,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278,卖出,0.001293103448275911,2022-05-19,23.38
-0.11281141770631556,23.59,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231,买进,0.0,2022-05-20,23.89
0.024239850983144087,24.12,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374,买进,0.0,2022-05-23,24.0
0.026524038794634622,24.45,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874,卖出,0.013681592039800924,2022-05-24,23.15
-0.0031704027547480034,23.01,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306,买进,0.0,2022-05-25,24.05
-0.0031704027547480034,24.08,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034,买进,0.0,2022-05-26,23.93
0.24352188088627838,23.92,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035,卖出,-0.006644518272425108,2022-05-27,23.99
0.1658594952955848,24.0,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554,持有,0.0,2022-05-30,24.15
0.05850266815550859,24.06,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819,持有,0.0,2022-05-31,24.12
-0.035149032115621974,23.86,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124,买进,0.0,2022-06-01,24.57
-0.0534225346075495,24.58,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477,卖出,0.030176026823134906,2022-06-02,25.36
-0.17905286423955405,25.3,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316,持有,0.0,2022-06-06,25.54
-0.18590542767402726,25.7,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899,买进,0.0,2022-06-07,25.39
-0.10139047864886046,25.26,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418,买进,0.0,2022-06-08,25.31
-0.14707423487868007,25.46,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873,卖出,0.007917656373713352,2022-06-09,24.58
-0.30696738168304993,24.85,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283,持有,0.0,2022-06-10,25.13
-0.48741821879083785,24.85,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767,买进,0.0,2022-06-13,25.69
-0.4897024066023284,25.67,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457,卖出,0.0329979879275654,2022-06-14,25.92
-0.6610164924641525,26.15,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445,买进,0.0,2022-06-15,25.6
-0.5696489800045134,25.87,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446,卖出,-0.010707456978967404,2022-06-16,25.51
-0.44858702599549066,25.73,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306,持有,0.0,2022-06-17,25.77
-0.44858702599549066,25.77,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729,买进,0.0,2022-06-20,25.77
-0.41432420882312615,25.77,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966,买进,0.0,2022-06-21,26.66
-0.2727045645106846,26.88,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185,卖出,0.04307334109429567,2022-06-22,25.55
-0.30468319387155857,25.78,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669,持有,0.0,2022-06-23,26.36
-0.44401865037250876,26.45,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256,持有,0.0,2022-06-24,26.26
-0.5239652237746937,26.52,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807,买进,0.0,2022-06-27,27.12
-0.5011233456597834,27.12,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896,买进,0.0,2022-06-28,27.16
-0.4691447162989095,27.17,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963,卖出,0.0018436578171091708,2022-06-29,27.01
-0.5810699190619684,27.02,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277,买进,0.0,2022-06-30,26.8
-0.626753675291788,26.8,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653,买进,0.0,2022-07-01,26.54
-0.594775045930914,27.18,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705,卖出,0.014179104477611903,2022-07-04,26.97
-0.6450271777837155,26.92,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728,持有,0.0,2022-07-05,26.2
-0.7615207561697563,26.48,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016,持有,0.0,2022-07-06,25.66
-0.9351190298430718,26.08,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481,买进,0.0,2022-07-07,26.1
-0.9077087761051797,26.1,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678,买进,0.0,2022-07-08,26.05
-0.7889310099076484,26.18,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016,卖出,0.003065134099616793,2022-07-11,25.9
-0.9031404004821979,25.9,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855,买进,0.0,2022-07-12,25.29
-0.8551724564408869,25.45,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664,买进,0.0,2022-07-13,25.67
-0.7706575074157201,25.64,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145,买进,0.0,2022-07-14,26.43
-0.7181211877514273,27.23,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545,卖出,0.06201248049921996,2022-07-15,27.43
-0.7432472536778288,27.48,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578,买进,0.0,2022-07-18,28.54
-0.6518797412181888,28.54,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542,买进,0.0,2022-07-19,31.39
-0.5765015434389865,32.28,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425,卖出,0.13104414856341984,2022-07-20,30.49
-0.5285335993976755,30.53,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653,买进,0.0,2022-07-21,31.64
-0.44858702599549066,31.38,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138,买进,0.0,2022-07-22,32.23
-0.3183883207405042,32.25,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535,卖出,0.02772466539196944,2022-07-25,31.62
-0.3960507063311978,32.05,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021,买进,0.0,2022-07-26,32.26
-0.2886938791911216,32.79,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568,卖出,0.02308892355694234,2022-07-27,34.51
-0.17905286423955405,34.5,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686,持有,0.0,2022-07-28,37.96
-0.227020808280865,37.42,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796,买进,0.0,2022-07-29,36.64
-0.1881896154855178,36.23,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875,卖出,-0.03180117584179596,2022-08-01,36.49
-0.17676867642806351,36.12,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804,买进,0.0,2022-08-02,35.92
-0.1036746664603518,36.27,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276,卖出,0.004152823920265938,2022-08-03,34.41
-0.0922537274028967,34.36,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166,持有,0.0,2022-08-04,34.98
-0.1265165445752612,34.98,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232,持有,0.0,2022-08-05,35.01
-0.14707423487868007,35.03,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528,买进,0.0,2022-08-08,36.35
-0.09910629083736992,35.93,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183,买进,0.0,2022-08-09,39.03
0.056218480344017246,38.61,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785,买进,0.0,2022-08-10,38.8
0.3440261445918822,38.24,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073,卖出,-0.009583009583009517,2022-08-11,37.96
-0.044285783361585736,38.14,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064,持有,0.0,2022-08-12,37.96
-0.3229566963634869,37.76,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455,买进,0.0,2022-08-15,37.97
-0.29783063043708535,38.06,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306,卖出,0.007944915254237402,2022-08-16,38.27
-0.29783063043708535,38.77,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725,持有,0.0,2022-08-17,38.69
-0.34123019885541445,38.31,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882,买进,0.0,2022-08-18,39.89
-0.2315891839038469,39.97,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364,卖出,0.04333072304881223,2022-08-19,38.92
-0.2727045645106846,38.61,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905,持有,0.0,2022-08-22,39.33
-0.27042037669919405,39.29,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762,买进,0.0,2022-08-23,38.34
-0.01915971743518499,38.54,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294,卖出,-0.019088826673453806,2022-08-24,37.31
-0.1036746664603518,37.31,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868,持有,0.0,2022-08-25,36.0
-0.20646311797744613,36.65,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194,持有,0.0,2022-08-26,36.1
-0.17905286423955405,35.8,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366,买进,0.0,2022-08-29,37.66
-0.08768535177991481,38.87,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844,买进,0.0,2022-08-30,36.37
-0.1265165445752612,36.6,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059,买进,0.0,2022-08-31,34.86
-0.09453791521438804,35.8,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795,卖出,-0.021857923497267874,2022-09-01,33.85
-0.35265113791286956,34.06,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282,买进,0.0,2022-09-02,36.33
-0.34123019885541445,36.73,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723,买进,0.0,2022-09-05,36.2
-0.3183883207405042,36.41,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306,卖出,-0.008712224339776758,2022-09-06,37.93
-0.3183883207405042,38.4,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996,买进,0.0,2022-09-07,39.53
-0.30239900606006725,39.3,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378,买进,0.0,2022-09-08,37.5
-0.2727045645106846,37.61,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484,买进,0.0,2022-09-09,36.67
-0.15164261050166275,36.67,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888,买进,0.0,2022-09-13,37.0
-0.026012280869658216,36.32,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098,卖出,-0.009544586855740425,2022-09-14,37.04
-0.08540116396842347,36.62,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605,买进,0.0,2022-09-15,36.2
0.008250536302707103,36.13,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715,卖出,-0.013380666302566764,2022-09-16,38.18
0.04708172909805349,38.0,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409,持有,0.0,2022-09-19,37.31
-0.07169603709947783,37.7,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417,买进,0.0,2022-09-20,38.28
0.015103099737179517,38.28,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687,买进,0.0,2022-09-21,37.64
0.12245992687725654,37.31,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063,卖出,-0.025339602925809793,2022-09-22,38.96
0.028808226606125968,38.98,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655,买进,0.0,2022-09-23,37.5
0.09504967313936445,36.44,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823,卖出,-0.0651616213442791,2022-09-26,38.07
-0.11052722989482422,37.8,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991,买进,0.0,2022-09-27,39.94
-0.012307154000711763,39.8,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902,卖出,0.052910052910052914,2022-09-28,37.82
-0.26128362545322953,37.91,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687,买进,0.0,2022-09-29,37.4
-0.2384417473383201,37.4,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827,买进,0.0,2022-09-30,35.8
-0.21331568141191937,35.78,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535,卖出,-0.04331550802139031,2022-10-10,35.3
-0.47142890411040084,35.29,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816,买进,0.0,2022-10-11,35.43
-0.48284984316785595,35.59,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725,卖出,0.008500991782374732,2022-10-12,38.97
-0.6952793096365179,40.05,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459,买进,0.0,2022-10-13,42.87
-0.5879224824964409,44.71,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651,买进,0.0,2022-10-14,42.22
-0.48284984316785595,43.0,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914,买进,0.0,2022-10-17,42.2
-0.3640720769703246,42.25,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247,买进,0.0,2022-10-18,43.27
-0.3572195135358514,42.88,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874,卖出,0.014911242603550357,2022-10-19,42.84
-0.42117677225759936,43.11,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584,持有,0.0,2022-10-20,41.96
-0.5422387262666212,41.8,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214,买进,0.0,2022-10-21,41.2
-0.5102600969057473,40.79,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604,卖出,-0.024162679425837275,2022-10-24,42.34
-0.5079759090942567,41.69,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727,买进,0.0,2022-10-25,43.64
-0.41432420882312615,43.64,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585,卖出,0.04677380666826584,2022-10-26,46.07
-0.37092464040479706,48.0,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735,持有,0.0,2022-10-27,50.68
-0.418892584446108,48.25,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278,买进,0.0,2022-10-28,47.3
-0.36635626478181516,45.91,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195,卖出,-0.04849740932642494,2022-10-31,46.2
-0.4394502747495269,46.34,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614,买进,0.0,2022-11-01,48.04
-0.32524088417497743,48.06,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622,卖出,0.03711696158826065,2022-11-02,49.09
-0.5673647921930219,48.19,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318,买进,0.0,2022-11-03,49.8
-0.5559438531355677,50.14,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444,卖出,0.040464826727536894,2022-11-04,49.96
-0.4965549700368016,49.96,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324,买进,0.0,2022-11-07,48.97
-0.4782814675448741,49.2,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005,卖出,-0.01521216973578859,2022-11-08,49.25
-0.48741821879083785,49.25,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306,买进,0.0,2022-11-09,47.9
-0.48741821879083785,47.89,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927,卖出,-0.02761421319796953,2022-11-10,47.51
-0.5582280409470582,49.9,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418,持有,0.0,2022-11-11,50.37
-0.6061959849883691,49.61,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716,持有,0.0,2022-11-14,48.86
-0.7409630658663374,48.76,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507,持有,0.0,2022-11-15,49.09
-0.9488241567120175,49.1,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583,买进,0.0,2022-11-16,48.38
-0.8437515173834318,48.02,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493,卖出,-0.021995926680244363,2022-11-17,48.18
-0.7843626342846666,48.19,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936,持有,0.0,2022-11-18,48.85
-0.8940036492362341,48.56,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979,持有,0.0,2022-11-21,49.7
-1.1955164403530438,49.42,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659,买进,0.0,2022-11-22,49.16
-1.0516126082291117,49.16,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964,买进,0.0,2022-11-23,53.12
-1.0150656032452559,52.15,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119,卖出,0.06082180634662331,2022-11-24,50.96
-0.9396874054660537,50.7,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192,买进,0.0,2022-11-25,49.75
-0.8551724564408869,49.34,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026,买进,0.0,2022-11-28,48.79
-0.8277622027029948,48.01,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916,卖出,-0.02695581678151612,2022-11-29,45.58
-0.8711617711213239,45.35,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767,持有,0.0,2022-11-30,46.46
-0.9648134713924544,47.3,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553,买进,0.0,2022-12-01,49.31
-0.9351190298430718,49.19,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986,卖出,0.03995771670190276,2022-12-02,52.0
-0.9922237251303465,52.27,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528,持有,0.0,2022-12-05,52.44
-1.0835912375899859,52.47,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164,买进,0.0,2022-12-06,50.81
-1.0653177350980583,50.81,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871,买进,0.0,2022-12-07,48.48
-0.9808027860728914,48.09,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523,卖出,-0.05353276913993306,2022-12-08,47.59
-0.999076288564819,47.41,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487,买进,0.0,2022-12-09,45.5
-0.9168455273511436,45.31,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027,卖出,-0.044294452647120744,2022-12-12,45.65
-1.0127814154337653,46.05,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788,持有,0.0,2022-12-13,43.24
-1.1110014913278778,43.3,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316,持有,0.0,2022-12-14,44.73
-1.1772429378611164,44.72,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548,持有,0.0,2022-12-15,43.88
-1.1475484963117337,44.0,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876,持有,0.0,2022-12-16,42.19
-1.2389160087713729,42.2,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864,买进,0.0,2022-12-19,42.88
-1.2343476331483911,42.58,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335,卖出,0.009004739336492783,2022-12-20,46.27
-1.3120100187390846,45.93,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247,持有,0.0,2022-12-21,44.04
-1.3348518968539949,44.11,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137,买进,0.0,2022-12-22,42.81
-1.266326262509265,42.82,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398,卖出,-0.029245069145318502,2022-12-23,40.89
-1.2845997650011927,41.3,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235,持有,0.0,2022-12-26,43.45
-1.4650506021089813,43.45,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654,买进,0.0,2022-12-27,44.17
-1.3919565921412695,44.07,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345,卖出,0.01426927502876864,2022-12-28,44.15
-1.825952276324557,44.61,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896,持有,0.0,2022-12-29,44.63
-2.097770625891985,44.91,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067,买进,0.0,2022-12-30,44.4
-1.7802685200947375,44.43,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623,卖出,-0.01068804275217094,2023-01-03,44.87
-1.9036146619152507,44.86,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482,买进,0.0,2023-01-04,44.12
-1.7437215151108816,44.66,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127,买进,0.0,2023-01-05,44.3
-1.5427129876996748,44.31,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439,卖出,-0.007836990595611158,2023-01-06,44.33
-1.6729116929546606,44.21,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541,买进,0.0,2023-01-09,44.66
-1.5564181145686204,44.66,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192,买进,0.0,2023-01-10,47.83
-1.4033775311987238,46.33,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451,卖出,0.037393640841916743,2023-01-11,48.28
-1.4696189777319633,46.9,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372,买进,0.0,2023-01-12,48.24
-1.4033775311987238,48.6,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996,买进,0.0,2023-01-13,48.88
-1.3348518968539949,48.88,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007,买进,0.0,2023-01-16,49.07
-1.3531253993459225,49.07,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922,买进,0.0,2023-01-17,50.19
-1.3051574553046115,50.2,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613,买进,0.0,2023-01-18,51.01
-1.259473699074792,50.98,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944,卖出,0.015537848605577569,2023-01-19,51.56
-1.2252108819024272,51.89,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307,买进,0.0,2023-01-20,49.57
-1.1087173035163864,50.5,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292,卖出,-0.026787434958566208,2023-01-30,49.39
-1.0835912375899859,49.38,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076,持有,0.0,2023-01-31,50.15
-1.2777472015667202,49.9,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484,买进,0.0,2023-02-01,49.38
-1.0721702985325308,48.89,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764,卖出,-0.02024048096192381,2023-02-02,49.95
-1.0995805522704227,50.0,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586,买进,0.0,2023-02-03,48.5
-1.085875425401477,48.72,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847,卖出,-0.025600000000000022,2023-02-06,47.82
-1.0493284204176212,48.6,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848,持有,0.0,2023-02-07,47.85
-1.1475484963117337,47.86,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669,买进,0.0,2023-02-08,47.51
-0.9533925323349993,47.21,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804,买进,0.0,2023-02-09,48.15
-0.7729416952272115,47.88,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152,买进,0.0,2023-02-10,47.32
-0.7318263146203737,47.68,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406,卖出,-0.004177109440267394,2023-02-13,47.99
-0.7660891317927382,48.0,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069,持有,0.0,2023-02-14,47.85
-0.7843626342846666,47.78,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298,持有,0.0,2023-02-15,47.48
-0.9511083445235088,47.48,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013,买进,0.0,2023-02-16,47.21
-0.8254780148915043,47.15,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584,买进,0.0,2023-02-17,46.86
-0.6975634974480084,47.1,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735,卖出,-0.001060445387062506,2023-02-20,46.84
-0.6450271777837155,47.1,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504,持有,0.0,2023-02-21,47.5
-0.7181211877514273,47.33,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322,持有,0.0,2023-02-22,47.8
-0.7386788780548461,47.32,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743,持有,0.0,2023-02-23,48.89
-0.6792899949560809,49.49,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306,持有,0.0,2023-02-24,47.88
-0.6792899949560809,47.09,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903,买进,0.0,2023-02-27,48.1
-0.47599727973338274,48.7,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273,卖出,0.0341898492248885,2023-02-28,47.88
-0.7295421268088823,47.88,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806,买进,0.0,2023-03-01,47.04
-0.5445229140781126,49.5,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526,卖出,0.033834586466165356,2023-03-02,48.13
-0.5673647921930219,48.06,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619,买进,0.0,2023-03-03,45.9
-0.37092464040479706,45.4,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923,卖出,-0.055347482313774524,2023-03-06,44.46
-0.3617878891588333,44.47,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493,持有,0.0,2023-03-07,42.98
-0.3960507063311978,42.98,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499,持有,0.0,2023-03-08,42.75
-0.44401865037250876,43.0,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203,买进,0.0,2023-03-09,41.76
-0.5034075334712749,41.71,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997,买进,0.0,2023-03-10,40.85
-0.4051874575771624,40.85,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216,卖出,-0.020618556701030914,2023-03-13,40.19
-0.5810699190619684,40.19,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515,持有,0.0,2023-03-14,38.62
-0.7044160608824817,38.83,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943,买进,0.0,2023-03-15,39.1
-0.6039117971768778,39.11,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895,卖出,0.007210919392222538,2023-03-16,37.93
-0.6153327362343329,38.39,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609,持有,0.0,2023-03-17,37.4
-0.6495955534066983,37.37,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683,持有,0.0,2023-03-20,37.2
-0.7889310099076484,37.18,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284,买进,0.0,2023-03-21,37.95
-0.7021318730709902,38.28,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018,买进,0.0,2023-03-22,38.12
-0.5285335993976755,38.08,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109,买进,0.0,2023-03-23,37.08


==> pic/Before_setting/____________________/__________________/Output/Zhejiang Guangxia-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.7917319341171183,4.33,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028,持有,0.0,2021-12-08,4.35
-0.9697834468191293,4.35,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405,持有,0.0,2021-12-09,4.34
-0.9223030434319264,4.33,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904,持有,0.0,2021-12-10,4.37
-0.9401081947021271,4.39,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814,买进,0.0,2021-12-13,4.35
-0.8214071862341205,4.33,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191,卖出,-0.013667425968109251,2021-12-14,4.56
-0.8154721358107198,4.6,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907,持有,0.0,2021-12-15,4.9
-0.8273422366575207,4.92,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663,持有,0.0,2021-12-16,5.1
-0.8629525391979226,5.03,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986,买进,0.0,2021-12-17,5.1
-0.8510824383511222,5.09,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873,卖出,0.011928429423459166,2021-12-20,5.02
-0.9401081947021271,5.05,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541,持有,0.0,2021-12-21,5.21
-1.052874152746734,5.24,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807,买进,0.0,2021-12-22,5.35
-1.005393749359531,5.32,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328,买进,0.0,2021-12-23,5.11
-1.017263850206332,5.08,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868,买进,0.0,2021-12-24,4.95
-1.041004051899933,4.96,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075,卖出,-0.02362204724409451,2021-12-27,4.86
-1.207185463755143,4.9,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928,买进,0.0,2021-12-28,4.95
-1.1597050603679402,4.92,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238,买进,0.0,2021-12-29,4.84
-1.1775102116381413,4.84,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202,卖出,-0.016260162601626032,2021-12-30,4.97
-1.1715751612147411,4.95,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199,买进,0.0,2021-12-31,5.2
-1.0647442535935345,5.18,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894,买进,0.0,2022-01-04,5.23
-1.041004051899933,5.25,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946,买进,0.0,2022-01-05,5.19
-1.005393749359531,5.16,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188,卖出,-0.017142857142857116,2022-01-06,5.09
-1.005393749359531,5.07,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874,买进,0.0,2022-01-07,5.06
-0.9994586989361309,5.21,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297,买进,0.0,2022-01-10,5.49
-0.9579133459723284,5.52,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071,买进,0.0,2022-01-11,5.49
-0.9401081947021271,5.46,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037,买进,0.0,2022-01-12,5.53
-0.8926277913149242,5.45,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842,卖出,-0.0018315018315017925,2022-01-13,5.67
-0.9044978921617253,5.64,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509,买进,0.0,2022-01-14,5.43
-0.5365247659109034,5.46,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224,卖出,-0.031914893617021226,2022-01-17,5.4
-0.6374206231087093,5.4,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585,持有,0.0,2022-01-18,5.34
-0.7383164803065152,5.32,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717,买进,0.0,2022-01-19,5.48
-0.6730309256491117,5.47,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286,卖出,0.02819548872180441,2022-01-20,5.05
-0.7086412281895136,5.05,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845,买进,0.0,2022-01-21,5.13
-0.5958752701449067,5.18,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593,买进,0.0,2022-01-24,4.87
-0.4771742616769001,4.85,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808,卖出,-0.06370656370656372,2022-01-25,4.68
-0.512784564217302,4.72,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734,买进,0.0,2022-01-26,4.74
-0.4712392112534993,4.69,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454,买进,0.0,2022-01-27,4.48
-0.35847325320889295,4.53,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749,买进,0.0,2022-01-28,4.53
-0.2694474968578875,4.59,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007,卖出,0.013245033112582695,2022-02-07,4.76
-0.26351244643448724,4.8,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384,持有,0.0,2022-02-08,4.88
-0.2872526481280887,4.87,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278,买进,0.0,2022-02-09,4.84
-0.23977224474088582,4.86,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623,卖出,-0.0020533880903490323,2022-02-10,4.76
-0.35253820278549275,4.73,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848,持有,0.0,2022-02-11,4.66
-0.42969385828969725,4.61,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494,买进,0.0,2022-02-14,4.71
-0.26351244643448724,4.73,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076,买进,0.0,2022-02-15,4.63
-0.20416194220048395,4.63,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903,买进,0.0,2022-02-16,4.7
-0.08546093373247682,4.7,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539,卖出,0.01511879049676032,2022-02-17,4.67
-0.21009699262388418,4.65,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379,持有,0.0,2022-02-18,4.68
-0.1982268917770832,4.68,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558,买进,0.0,2022-02-21,4.8
-0.1388763875430799,4.77,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004,买进,0.0,2022-02-22,4.82
-0.032045479921873746,4.78,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185,买进,0.0,2022-02-23,4.9
0.11633078066313503,4.86,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691,卖出,0.01673640167364018,2022-02-24,4.67
0.033240074735530305,4.69,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568,持有,0.0,2022-02-25,4.74
-0.02017537907507277,4.79,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585,买进,0.0,2022-02-28,4.84
0.08072047812273316,4.88,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606,买进,0.0,2022-03-01,4.9
0.5495894615713609,4.85,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481,卖出,-0.0061475409836066084,2022-03-02,4.9
0.3537327975991493,4.91,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465,持有,0.0,2022-03-03,4.85
0.08665552854613338,4.84,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715,买进,0.0,2022-03-04,4.68
0.1697462344737381,4.67,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391,买进,0.0,2022-03-07,4.71
0.18161633532053856,4.76,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012,卖出,0.019271948608137014,2022-03-08,4.57
0.02136997388872933,4.59,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036,买进,0.0,2022-03-09,4.39
0.17568128489713833,4.39,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702,买进,0.0,2022-03-10,4.49
0.34186269675234887,4.42,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423,买进,0.0,2022-03-11,4.52
0.5080441086075583,4.65,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454,卖出,0.052036199095022724,2022-03-14,4.42
0.525849259877759,4.39,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563,持有,0.0,2022-03-15,4.05
0.4724338060671559,4.15,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829,持有,0.0,2022-03-16,4.33
0.270642091671544,4.45,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243,买进,0.0,2022-03-17,4.26
0.3477977471757491,4.25,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963,买进,0.0,2022-03-18,4.34
0.5021090581841581,4.38,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107,卖出,0.03058823529411762,2022-03-21,4.31
0.43682350352675453,4.34,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765,持有,0.0,2022-03-22,4.34
0.15194108320353744,4.36,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338,持有,0.0,2022-03-23,4.29
-0.032045479921873746,4.32,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106,持有,0.0,2022-03-24,4.21
-0.1388763875430799,4.18,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327,买进,0.0,2022-03-25,4.22
0.06291532685253196,4.19,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816,买进,0.0,2022-03-28,4.22
0.13413593193333623,4.25,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287,卖出,0.014319809069212316,2022-03-29,4.15
0.1994214865907403,4.15,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838,持有,0.0,2022-03-30,4.17
0.18755138574393984,4.15,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061,持有,0.0,2022-03-31,4.22
0.270642091671544,4.22,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198,持有,0.0,2022-04-01,4.29
0.08665552854613338,4.28,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202,持有,0.0,2022-04-06,4.42
0.045110175582330755,4.4,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307,买进,0.0,2022-04-07,4.24
0.18161633532053856,4.23,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188,买进,0.0,2022-04-08,4.21
0.18161633532053856,4.18,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185,买进,0.0,2022-04-11,4.12
0.40714825140975236,4.13,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414,买进,0.0,2022-04-12,4.17
0.6504853187691668,4.17,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777,买进,0.0,2022-04-13,4.0
1.1727697560283983,4.0,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515,买进,0.0,2022-04-14,4.09
1.3864315712708106,4.05,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374,卖出,0.012499999999999956,2022-04-15,4.02
1.2024450081453995,3.93,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808,持有,0.0,2022-04-18,4.01
0.6208100666521646,3.98,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157,买进,0.0,2022-04-19,4.04
0.7513811759669727,4.07,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559,买进,0.0,2022-04-20,3.94
1.0600037979837909,3.91,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632,买进,0.0,2022-04-21,3.72
1.321146016613407,3.64,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056,买进,0.0,2022-04-22,3.65
1.5585480335494202,3.62,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359,卖出,-0.005494505494505499,2022-04-25,3.29
1.5110676301622175,3.29,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715,买进,0.0,2022-04-26,3.18
2.110507722925653,3.15,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654,卖出,-0.04255319148936174,2022-04-27,3.23
1.813755201755635,3.18,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852,持有,0.0,2022-04-28,3.13
1.89091085725984,3.15,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769,买进,0.0,2022-04-29,3.39
2.5378313534104784,3.5,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283,卖出,0.11111111111111115,2022-05-05,3.58
2.4903509500232754,3.5,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202,买进,0.0,2022-05-06,3.53
3.196621950407917,3.52,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547,买进,0.0,2022-05-09,3.54
3.3212580092993247,3.52,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453,卖出,0.0,2022-05-10,3.58
2.864259126697498,3.6,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096,买进,0.0,2022-05-11,3.54
3.612075480045942,3.55,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367,买进,0.0,2022-05-12,3.65
3.891022849945758,3.65,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995,卖出,0.028169014084507067,2022-05-13,3.76
3.042310639399508,3.78,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173,持有,0.0,2022-05-16,3.76
2.6802725635720868,3.77,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192,买进,0.0,2022-05-17,3.82
2.858324076274098,3.82,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543,卖出,0.013262599469495973,2022-05-18,3.92
2.5556365046806793,3.88,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335,持有,0.0,2022-05-19,3.94
1.8434304538726374,3.94,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927,持有,0.0,2022-05-20,3.94
1.2024450081453995,3.98,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018,买进,0.0,2022-05-23,3.99
1.784079949638634,4.0,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155,买进,0.0,2022-05-24,3.8
2.187663378429858,3.8,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013,卖出,-0.050000000000000044,2022-05-25,3.91
1.5110676301622175,3.91,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256,持有,0.0,2022-05-26,3.96
0.8997574365519816,3.97,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929,持有,0.0,2022-05-27,3.96
0.3537327975991493,3.96,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664,持有,0.0,2022-05-30,3.94
-0.1388763875430799,4.04,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584,买进,0.0,2022-05-31,4.2
0.30625239421194644,4.25,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294,买进,0.0,2022-06-01,4.39
0.7988615793541757,4.43,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863,卖出,0.042352941176470524,2022-06-02,4.38
0.2587719908247436,4.34,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056,持有,0.0,2022-06-06,4.5
-0.00830527822827232,4.45,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374,买进,0.0,2022-06-07,4.46
0.24096683955454293,4.45,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682,买进,0.0,2022-06-08,4.45
0.2053565370141405,4.45,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754,买进,0.0,2022-06-09,4.46
0.6860956213095692,4.5,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827,买进,0.0,2022-06-10,4.58
1.2143151089921997,4.61,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943,买进,0.0,2022-06-13,4.56
1.7959500504854344,4.52,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175,卖出,-0.019522776572668273,2022-06-14,4.62
1.7544046975216319,4.62,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015,持有,0.0,2022-06-15,4.55
1.4161068233878116,4.55,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297,持有,0.0,2022-06-16,4.61
0.8166667306243763,4.61,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315,买进,0.0,2022-06-17,4.6
1.3508212687304082,4.6,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926,买进,0.0,2022-06-20,4.57
1.4398470250814137,4.58,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202,买进,0.0,2022-06-21,4.6
1.5170026805856176,4.6,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946,买进,0.0,2022-06-22,4.57
1.8493655042960375,4.62,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973,买进,0.0,2022-06-23,4.5
1.9977417648810463,4.55,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279,卖出,-0.015151515151515213,2022-06-24,4.44
1.451717125928214,4.4,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862,持有,0.0,2022-06-27,4.48
1.0006532937497874,4.5,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302,买进,0.0,2022-06-28,4.48
1.273665613226204,4.51,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438,买进,0.0,2022-06-29,4.35
1.4635872267750145,4.34,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235,买进,0.0,2022-06-30,4.37
1.5110676301622175,4.52,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893,卖出,0.04147465437788012,2022-07-01,4.81
1.2855357140730046,4.95,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697,买进,0.0,2022-07-04,5.15
1.8196902521790363,4.99,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618,卖出,0.008080808080808088,2022-07-05,4.87
1.6000933865132227,4.85,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923,买进,0.0,2022-07-06,4.7
1.784079949638634,4.69,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585,买进,0.0,2022-07-07,4.6
1.505132579738817,4.58,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892,买进,0.0,2022-07-08,4.62
1.8968459076832405,4.61,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566,卖出,0.006550218340611408,2022-07-11,4.5
1.3270810670368072,4.51,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532,持有,0.0,2022-07-12,4.59
0.7632512768137732,4.61,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407,持有,0.0,2022-07-13,4.52
0.22909673870774142,4.52,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371,持有,0.0,2022-07-14,4.48
-0.2516423455876868,4.61,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267,持有,0.0,2022-07-15,4.43
-0.6849010264959121,4.35,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565,持有,0.0,2022-07-18,4.64
-0.7501865811533163,4.65,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216,买进,0.0,2022-07-19,5.1
-0.3881485053258946,5.12,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763,卖出,0.10107526881720424,2022-07-20,5.15
-0.7027061777661133,5.17,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214,持有,0.0,2022-07-21,5.2
-1.0884844552871358,5.16,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146,持有,0.0,2022-07-22,5.12
-1.420847278997556,5.12,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166,买进,0.0,2022-07-25,5.05
-1.3436916234933514,5.04,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409,买进,0.0,2022-07-26,5.09
-1.052874152746734,5.09,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516,买进,0.0,2022-07-27,5.03
-0.6967711273427132,5.02,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185,卖出,-0.013752455795677855,2022-07-28,5.14
-0.7679917324235169,5.11,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711,买进,0.0,2022-07-29,5.15
-0.6908360769193124,5.16,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218,卖出,0.009784735812133037,2022-08-01,5.17
-1.0825494048637356,5.12,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872,持有,0.0,2022-08-02,4.95
-1.4327173798443562,4.95,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204,买进,0.0,2022-08-03,4.86
-1.118159707404138,4.92,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348,买进,0.0,2022-08-04,4.95
-1.2309256654487444,4.95,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333,买进,0.0,2022-08-05,4.93
-1.2249906150253442,4.9,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015,买进,0.0,2022-08-08,4.82
-1.035069001476533,4.85,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188,卖出,-0.010204081632653206,2022-08-09,4.85
-1.035069001476533,4.92,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623,持有,0.0,2022-08-10,4.86
-1.15377000994454,4.89,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995,买进,0.0,2022-08-11,4.93
-1.0766143544403355,4.93,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835,卖出,0.008179959100204507,2022-08-12,5.07
-1.31995142179975,5.07,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652,买进,0.0,2022-08-15,4.93
-1.2131205141785433,4.94,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806,卖出,-0.02564102564102562,2022-08-16,5.28
-1.32588647222315,5.29,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586,买进,0.0,2022-08-17,5.2
-1.308081320952949,5.21,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095,买进,0.0,2022-08-18,5.18
-1.15377000994454,5.17,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377,买进,0.0,2022-08-19,5.16
-1.1122246569807372,5.13,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677,买进,0.0,2022-08-22,5.22
-0.8748226400447235,5.21,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487,卖出,0.015594541910331399,2022-08-23,5.37
-0.8688875896213234,5.39,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763,买进,0.0,2022-08-24,5.36
-0.8807576904681238,5.36,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047,买进,0.0,2022-08-25,5.43
-0.7501865811533163,5.44,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604,买进,0.0,2022-08-26,5.46
-0.678965976072512,5.38,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244,买进,0.0,2022-08-29,5.62
-0.2872526481280887,5.6,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573,买进,0.0,2022-08-30,5.77
0.1460060327801372,5.69,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456,买进,0.0,2022-08-31,5.47
0.6208100666521646,5.5,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632,买进,0.0,2022-09-01,5.45
1.0303285458667897,5.45,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224,卖出,-0.00909090909090906,2022-09-02,5.48
0.757316226390373,5.48,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364,持有,0.0,2022-09-05,5.5
0.46649875564375565,5.55,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039,买进,0.0,2022-09-06,5.56
0.6089399658053642,5.54,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684,卖出,-0.0018018018018017634,2022-09-07,5.47
0.25283694040134336,5.46,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966,买进,0.0,2022-09-08,5.33
0.3181224950587469,5.3,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188,卖出,-0.029304029304029332,2022-09-09,5.25
0.3181224950587469,5.26,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794,持有,0.0,2022-09-13,5.24
-0.06765578246227562,5.19,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673,持有,0.0,2022-09-14,5.21
0.02136997388872933,5.2,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175,买进,0.0,2022-09-15,5.17
0.25283694040134336,5.17,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333,卖出,-0.005769230769230817,2022-09-16,5.03
0.14007098235673646,5.02,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698,买进,0.0,2022-09-19,4.94
0.2647070412481438,4.98,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356,买进,0.0,2022-09-20,5.1
0.5021090581841581,5.07,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684,买进,0.0,2022-09-21,5.08
0.5614595624181614,5.04,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005,卖出,-0.005917159763313658,2022-09-22,4.98
0.4427585539501548,5.01,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654,持有,0.0,2022-09-23,4.99
0.3240575454821471,4.87,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112,持有,0.0,2022-09-26,4.74
0.14007098235673646,4.76,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592,买进,0.0,2022-09-27,4.84
0.21129158743754073,4.85,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127,卖出,0.018907563025210055,2022-09-28,4.75
0.19348643616734007,4.81,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809,买进,0.0,2022-09-29,4.69
0.18755138574393984,4.69,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246,卖出,-0.024948024948024786,2022-09-30,4.62
-0.2872526481280887,4.68,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964,持有,0.0,2022-10-10,4.64
-0.3703433540556934,4.69,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312,买进,0.0,2022-10-11,4.73
0.05104522600573151,4.73,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623,买进,0.0,2022-10-12,5.03
0.1638111840503379,5.01,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711,买进,0.0,2022-10-13,5.1
0.22909673870774142,5.1,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201,买进,0.0,2022-10-14,5.09
0.2231616882843412,5.11,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853,买进,0.0,2022-10-17,5.18
0.30031734378854624,5.19,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034,卖出,0.01565557729941293,2022-10-18,5.13
0.02136997388872933,5.11,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956,持有,0.0,2022-10-19,5.04
-0.043915580768674196,5.09,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846,买进,0.0,2022-10-20,5.01
-0.04985063119207442,5.06,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902,卖出,-0.005893909626719106,2022-10-21,5.06
-0.08546093373247682,5.05,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939,买进,0.0,2022-10-24,4.98
0.015434923465329107,4.98,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484,买进,0.0,2022-10-25,5.13
0.05104522600573151,5.12,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201,买进,0.0,2022-10-26,5.18
0.270642091671544,5.15,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603,买进,0.0,2022-10-27,5.18
0.46649875564375565,5.14,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907,卖出,-0.0019417475728156649,2022-10-28,5.06
0.35966784802254953,5.09,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327,买进,0.0,2022-10-31,5.06
0.8522770331647788,5.06,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799,买进,0.0,2022-11-01,5.19
0.9769130920561866,5.19,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856,买进,0.0,2022-11-02,5.2
1.1727697560283983,5.2,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681,卖出,0.0019267822736030416,2022-11-03,5.12
0.9056924869753817,5.13,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947,买进,0.0,2022-11-04,5.2
0.9591079407859848,5.2,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088,卖出,0.013645224171540018,2022-11-07,5.23
0.6682904700393675,5.23,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707,买进,0.0,2022-11-08,5.24
0.7395110751201723,5.24,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658,卖出,0.0019120458891012976,2022-11-09,5.35
0.680160570886169,5.32,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245,持有,0.0,2022-11-10,5.43
0.6504853187691668,5.48,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205,持有,0.0,2022-11-11,5.45
0.128200881509936,5.44,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402,持有,0.0,2022-11-14,5.33
-0.026110429498472993,5.37,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627,买进,0.0,2022-11-15,5.34
0.11039573023973481,5.39,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282,卖出,0.0037243947858472204,2022-11-16,5.43
-0.35847325320889295,5.42,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936,持有,0.0,2022-11-17,5.43
-0.346603152362092,5.4,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287,持有,0.0,2022-11-18,5.38
-0.7679917324235169,5.3,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298,买进,0.0,2022-11-21,5.32
-0.5662000180279051,5.29,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568,卖出,-0.0018867924528301486,2022-11-22,5.26
-0.678965976072512,5.26,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854,买进,0.0,2022-11-23,5.22
-0.34066810193869174,5.19,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851,卖出,-0.013307984790874411,2022-11-24,5.23
-0.5187196146407022,5.22,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705,买进,0.0,2022-11-25,5.25
-0.43562890871309745,5.21,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091,买进,0.0,2022-11-28,5.23
-0.32879800109189133,5.3,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986,卖出,0.017274472168905923,2022-11-29,5.27
-0.33473305151529154,5.26,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315,持有,0.0,2022-11-30,5.21
-0.578070118874706,5.22,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517,买进,0.0,2022-12-01,5.25
-0.48310931210030034,5.24,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155,买进,0.0,2022-12-02,5.35
-0.43562890871309745,5.41,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844,卖出,0.03244274809160304,2022-12-05,5.38
-0.8095370853873195,5.38,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415,持有,0.0,2022-12-06,5.37
-1.0291339510531325,5.37,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015,持有,0.0,2022-12-07,5.37
-1.3852369764571535,5.4,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584,买进,0.0,2022-12-08,5.46
-1.0647442535935345,5.44,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345,买进,0.0,2022-12-09,5.41
-0.7145762786129138,5.47,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749,买进,0.0,2022-12-12,5.38
-0.32879800109189133,5.38,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497,买进,0.0,2022-12-13,5.49
-0.3940835557492948,5.55,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007,卖出,0.03159851301115241,2022-12-14,5.49
-0.578070118874706,5.59,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284,买进,0.0,2022-12-15,5.54
-0.41782375744289624,5.54,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156,卖出,-0.008944543828264727,2022-12-16,5.53
-0.48904436252370054,5.53,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428,持有,0.0,2022-12-19,5.45
-0.5424598163343036,5.42,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913,买进,0.0,2022-12-20,5.41
-0.423758807866297,5.44,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255,卖出,0.003690036900369089,2022-12-21,5.4
-0.4653041608300991,5.42,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402,买进,0.0,2022-12-22,5.27
-0.45343405998329867,5.26,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194,卖出,-0.029520295202952056,2022-12-23,5.28
-0.5187196146407022,5.28,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048,买进,0.0,2022-12-26,5.26
-0.45343405998329867,5.26,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436,卖出,-0.003787878787878875,2022-12-27,5.22
-0.4712392112534993,5.23,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259,买进,0.0,2022-12-28,5.31
-0.41782375744289624,5.43,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036,买进,0.0,2022-12-29,5.35
-0.16855163966008155,5.35,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682,买进,0.0,2022-12-30,5.46
-0.10920113542607825,5.46,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895,卖出,0.020560747663551465,2023-01-03,5.44
-0.22196709347068463,5.48,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698,买进,0.0,2023-01-04,5.48
-0.16855163966008155,5.5,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276,卖出,0.003649635036496272,2023-01-05,5.45
-0.43562890871309745,5.45,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684,持有,0.0,2023-01-06,5.33
-0.512784564217302,5.37,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223,买进,0.0,2023-01-09,5.32
-0.4653041608300991,5.33,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173,卖出,-0.0074487895716946065,2023-01-10,5.26
-0.512784564217302,5.26,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898,买进,0.0,2023-01-11,5.14
-0.4771742616769001,5.15,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288,买进,0.0,2023-01-12,5.07
-0.4712392112534993,5.1,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452,卖出,-0.009708737864077808,2023-01-13,5.05
-0.5009144633705015,5.06,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691,买进,0.0,2023-01-16,5.04
-0.32879800109189133,5.08,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302,买进,0.0,2023-01-17,4.95
-0.17448669008348178,4.93,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316,卖出,-0.02952755905511818,2023-01-18,4.98
-0.20416194220048395,4.98,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188,持有,0.0,2023-01-19,5.0
-0.20416194220048395,5.01,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445,持有,0.0,2023-01-20,5.01
-0.4415639591364977,5.06,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388,持有,0.0,2023-01-30,4.93
-0.6433556735321095,4.94,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207,买进,0.0,2023-01-31,5.0
-0.6374206231087093,5.03,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585,卖出,0.018218623481781347,2023-02-01,5.09
-0.7383164803065152,5.09,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016,持有,0.0,2023-02-02,5.07
-0.8807576904681238,5.08,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467,持有,0.0,2023-02-03,5.03
-0.9697834468191293,5.03,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026,买进,0.0,2023-02-06,5.02
-0.8866927408915241,5.03,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439,买进,0.0,2023-02-07,4.99
-0.8510824383511222,5.01,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052,卖出,-0.003976143141153173,2023-02-08,4.92
-0.9638483963957285,4.9,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253,买进,0.0,2023-02-09,4.9
-0.8926277913149242,4.9,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284,卖出,0.0,2023-02-10,4.93
-0.8748226400447235,4.9,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977,买进,0.0,2023-02-13,4.94
-0.833277287080921,4.94,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637,买进,0.0,2023-02-14,4.93
-0.7739267828469176,4.95,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891,卖出,0.002024291497975665,2023-02-15,4.92
-0.8273422366575207,4.92,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188,持有,0.0,2023-02-16,4.82
-0.8273422366575207,4.78,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582,持有,0.0,2023-02-17,4.8
-0.8451473879277219,4.84,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996,持有,0.0,2023-02-20,4.86
-0.9104329425851254,4.86,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917,买进,0.0,2023-02-21,4.79
-0.7739267828469176,4.79,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428,买进,0.0,2023-02-22,4.86
-0.7501865811533163,4.86,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651,买进,0.0,2023-02-23,4.82
-0.7205113290363145,4.84,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188,卖出,-0.0041152263374486546,2023-02-24,4.79
-0.7205113290363145,4.84,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195,买进,0.0,2023-02-27,4.73
-0.7086412281895136,4.72,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171,卖出,-0.024793388429752088,2023-02-28,4.81
-0.7264463794597148,4.8,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085,持有,0.0,2023-03-01,4.86
-0.7501865811533163,4.84,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872,持有,0.0,2023-03-02,4.98
-1.0231989006297324,4.98,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256,买进,0.0,2023-03-03,4.96
-0.9460432451255278,4.97,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251,买进,0.0,2023-03-06,4.91
-0.9104329425851254,4.91,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188,卖出,-0.012072434607645796,2023-03-07,4.8
-0.9104329425851254,4.8,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774,买进,0.0,2023-03-08,4.87
-0.9044978921617253,4.89,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863,买进,0.0,2023-03-09,4.9
-0.8036020349639192,4.88,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823,卖出,-0.002044989775051081,2023-03-10,4.87
-0.8688875896213234,4.84,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498,买进,0.0,2023-03-13,4.84
-0.833277287080921,4.84,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556,卖出,0.0,2023-03-14,4.73
-0.8688875896213234,4.73,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498,持有,0.0,2023-03-15,4.82
-0.833277287080921,4.75,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363,买进,0.0,2023-03-16,4.75
-0.6552257743789105,4.78,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039,卖出,0.006315789473684263,2023-03-17,4.77
-0.6849010264959121,4.8,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839,买进,0.0,2023-03-20,4.82
-0.5068495137939018,4.82,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188,卖出,0.004166666666666763,2023-03-21,4.92
-0.5068495137939018,4.95,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021,持有,0.0,2023-03-22,4.96
-0.6492907239555102,4.98,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204,买进,0.0,2023-03-23,4.91


==> pic/Before_setting/____________________/__________________/Output/__________/An Naier-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8122605251879699,9.4,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364,买进,0.0,2021-09-15,9.48
0.21699240764811759,9.44,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145,买进,0.0,2021-09-16,9.41
0.5541378423720559,9.41,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187,买进,0.0,2021-09-17,9.26
0.9241755146300368,9.2,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745,买进,0.0,2021-09-22,9.3
1.3312169541138161,9.35,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312,买进,0.0,2021-09-23,9.49
1.779373690515148,9.46,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874,买进,0.0,2021-09-24,9.27
2.2727572535257896,9.26,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876,买进,0.0,2021-09-27,8.82
2.815479172837495,8.82,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303,买进,0.0,2021-09-28,8.79
3.3910933296832435,8.79,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922,卖出,-0.0034013605442178158,2021-09-29,8.67
3.0018685188637373,8.67,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354,持有,0.0,2021-09-30,8.96
2.386509574997687,8.96,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336,买进,0.0,2021-10-08,9.46
2.386509574997687,9.5,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172,卖出,0.06026785714285704,2021-10-11,9.68
2.25768164465602,9.68,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077,持有,0.0,2021-10-12,9.8
2.139817793492367,9.81,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607,买进,0.0,2021-10-13,9.8
2.1823036003071725,9.75,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423,卖出,-0.006116207951070387,2021-10-14,9.86
2.21930736753297,9.6,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374,持有,0.0,2021-10-15,9.71
1.9369823286991037,9.77,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998,持有,0.0,2021-10-18,9.69
1.762927571748127,9.71,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035,持有,0.0,2021-10-19,9.46
1.751963492570113,9.58,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154,持有,0.0,2021-10-20,9.2
1.7341468639058395,9.38,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018,持有,0.0,2021-10-21,9.07
1.5477575178795973,9.07,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696,买进,0.0,2021-10-22,9.1
1.5532395574686044,9.0,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256,买进,0.0,2021-10-25,8.91
1.7615570618508756,8.9,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432,卖出,-0.011111111111111072,2021-10-26,8.76
1.738258393597595,8.68,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941,买进,0.0,2021-10-27,8.17
1.8300825567134646,8.18,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807,买进,0.0,2021-10-28,7.99
1.8849029526035357,8.18,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439,买进,0.0,2021-10-29,8.21
1.938352838596355,8.21,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416,卖出,0.0036674816625918262,2021-11-01,8.4
1.883532442706284,8.41,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559,持有,0.0,2021-11-02,8.15
1.5779087356191364,8.18,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785,持有,0.0,2021-11-03,8.3
1.5422754782905903,8.31,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157,持有,0.0,2021-11-04,8.6
1.598466384077913,8.71,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991,持有,0.0,2021-11-05,8.62
1.5039012011675403,8.52,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155,持有,0.0,2021-11-08,8.67
1.4531923349692246,8.68,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363,持有,0.0,2021-11-09,8.7
0.9927010094926259,8.69,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767,买进,0.0,2021-11-10,8.74
1.0283342668211723,8.73,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673,卖出,0.004602991944764203,2021-11-11,8.8
1.0406688558964383,8.81,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112,买进,0.0,2021-11-12,8.75
0.9981830490816334,8.71,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944,买进,0.0,2021-11-15,8.9
1.0159996777459064,8.9,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894,买进,0.0,2021-11-16,8.88
1.0653380340469705,8.88,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195,卖出,-0.002247191011235907,2021-11-17,8.94
1.0392983459991862,9.0,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047,持有,0.0,2021-11-18,8.86
0.9639203016503388,8.86,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676,买进,0.0,2021-11-19,8.98
1.1379750586013149,8.98,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362,卖出,0.013544018058690857,2021-11-22,8.98
1.0502624251772008,8.99,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217,买进,0.0,2021-11-23,9.03
1.1393455684985665,9.01,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406,买进,0.0,2021-11-24,9.15
1.4093360182571677,9.14,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234,买进,0.0,2021-11-25,9.19
1.5491280277768489,9.19,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834,卖出,0.005470459518599445,2021-11-26,9.34
1.5148652803455542,9.24,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978,持有,0.0,2021-11-29,8.97
1.3545156223670967,8.95,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147,买进,0.0,2021-11-30,9.48
1.4970486516812818,9.48,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781,卖出,0.0592178770949722,2021-12-01,9.5
1.5491280277768489,9.5,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696,持有,0.0,2021-12-02,9.38
1.4888255922977707,9.38,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786,买进,0.0,2021-12-03,9.26
1.4244116271269371,9.28,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126,卖出,-0.010660980810234692,2021-12-06,9.06
1.3572566421615997,9.06,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302,买进,0.0,2021-12-07,9.04
1.4833435527087637,9.07,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363,卖出,0.0011037527593818748,2021-12-08,9.33
1.4161885677434263,9.33,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505,持有,0.0,2021-12-09,9.42
1.4216706073324332,9.44,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296,持有,0.0,2021-12-10,9.41
1.3517746025725927,9.4,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549,持有,0.0,2021-12-13,9.13
1.2339107514089396,9.06,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183,买进,0.0,2021-12-14,9.22
1.2887311472990106,9.26,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188,卖出,0.02207505518763789,2021-12-15,9.35
1.150309647676581,9.46,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276,买进,0.0,2021-12-16,9.35
1.2037595336694005,9.36,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344,买进,0.0,2021-12-17,9.3
1.1722378060326095,9.3,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244,买进,0.0,2021-12-20,9.22
1.2530978899704646,9.19,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176,买进,0.0,2021-12-21,9.51
1.4093360182571677,9.54,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853,买进,0.0,2021-12-22,9.37
1.4668974339417427,9.47,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475,卖出,-0.007337526205450578,2021-12-23,9.21
1.3408105233945786,9.21,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733,买进,0.0,2021-12-24,9.03
1.4847140626060154,9.0,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466,卖出,-0.02280130293159618,2021-12-27,9.14
1.4435987656884621,9.23,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724,持有,0.0,2021-12-28,9.2
1.3709617411341177,9.2,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042,持有,0.0,2021-12-29,9.12
1.3737027609286216,9.1,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896,持有,0.0,2021-12-30,9.21
1.3339579739083192,9.21,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689,买进,0.0,2021-12-31,9.22
1.320252874935802,9.22,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872,卖出,0.0010857763300759812,2022-01-04,9.44
1.30380675616878,9.44,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438,买进,0.0,2022-01-05,9.44
1.4161885677434263,9.45,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432,卖出,0.0010593220338982825,2022-01-06,9.48
1.309288795757787,9.46,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839,持有,0.0,2022-01-07,9.46
1.3243644046275567,9.46,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381,持有,0.0,2022-01-10,9.48
1.2805080879155006,9.52,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059,持有,0.0,2022-01-11,9.87
1.2393927909979465,9.87,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775,持有,0.0,2022-01-12,9.79
1.2448748305869535,10.77,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517,买进,0.0,2022-01-13,10.77
1.2585799295594715,11.85,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868,卖出,0.10027855153203344,2022-01-14,11.06
1.290101657196262,10.39,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069,持有,0.0,2022-01-17,10.24
1.2599504394567231,10.29,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138,买进,0.0,2022-01-18,9.82
1.3298464442165645,9.72,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763,买进,0.0,2022-01-19,10.8
1.3723322510313691,10.76,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803,卖出,0.10699588477366245,2022-01-20,10.82
1.192795454491386,10.47,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803,买进,0.0,2022-01-21,10.22
1.254468399867716,10.22,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975,卖出,-0.02387774594078319,2022-01-24,10.24
1.1955364742858896,10.14,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608,买进,0.0,2022-01-25,9.58
1.2339107514089396,9.45,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228,买进,0.0,2022-01-26,9.4
1.2736555384292412,9.3,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724,买进,0.0,2022-01-27,8.58
1.369591231236866,8.57,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726,卖出,-0.07849462365591402,2022-01-28,9.44
1.377814290620376,9.7,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774,持有,0.0,2022-02-07,10.03
1.3599976619561036,10.03,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311,买进,0.0,2022-02-08,10.32
1.4915666120922748,10.36,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429,卖出,0.032901296111665014,2022-02-09,10.33
1.3874078599011386,10.33,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659,买进,0.0,2022-02-10,10.4
1.4449692755857138,10.5,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266,卖出,0.0164569215876089,2022-02-11,10.58
1.3490335827780897,10.4,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514,持有,0.0,2022-02-14,10.99
1.2750260483264926,10.72,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383,买进,0.0,2022-02-15,10.83
1.3490335827780897,10.71,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958,买进,0.0,2022-02-16,10.77
1.4559333547637276,10.66,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732,买进,0.0,2022-02-17,10.84
1.6217650523311935,10.71,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955,卖出,0.004690431519699879,2022-02-18,11.1
1.6382111710982155,10.98,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827,买进,0.0,2022-02-21,11.41
1.5970958741806613,11.11,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106,卖出,0.011839708561019945,2022-02-22,10.89
1.5847612851053958,10.88,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452,持有,0.0,2022-02-23,10.75
1.3846668401066358,10.72,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356,买进,0.0,2022-02-24,10.3
1.4257821370241888,10.35,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348,买进,0.0,2022-02-25,10.59
1.5587215970576114,10.56,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075,卖出,0.02028985507246385,2022-02-28,10.51
1.5326819090098278,10.5,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198,买进,0.0,2022-03-01,10.92
1.6039484236669208,10.8,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918,卖出,0.02857142857142864,2022-03-02,10.82
1.6258765820229488,10.9,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333,持有,0.0,2022-03-03,11.05
1.631358621611956,11.0,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296,买进,0.0,2022-03-04,11.17
1.5655741465438708,11.29,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457,买进,0.0,2022-03-07,11.52
1.6628803492487474,11.2,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894,卖出,-0.007971656333038075,2022-03-08,10.37
1.6066894434614238,9.9,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197,买进,0.0,2022-03-09,9.83
1.697143096680042,9.99,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956,卖出,0.009090909090909077,2022-03-10,10.53
1.6203945424339419,10.28,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582,持有,0.0,2022-03-11,10.5
1.4367462162022027,10.52,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126,买进,0.0,2022-03-14,9.91
1.34218103329183,10.01,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883,卖出,-0.04847908745247147,2022-03-15,9.29
1.0625970142524668,9.4,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558,持有,0.0,2022-03-16,9.68
1.0050355985678918,9.76,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394,持有,0.0,2022-03-17,9.67
0.9392511234998068,9.55,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488,持有,0.0,2022-03-18,9.7
0.8926537869932462,9.65,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104,持有,0.0,2022-03-21,9.7
0.8296103317196641,9.64,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336,买进,0.0,2022-03-22,9.58
0.8296103317196641,9.56,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856,卖出,-0.008298755186721999,2022-03-23,9.42
0.7747899358295927,9.5,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081,买进,0.0,2022-03-24,9.24
0.8350923713086712,9.25,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035,卖出,-0.02631578947368421,2022-03-25,9.36
0.8186462525416497,9.23,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755,买进,0.0,2022-03-28,9.06
0.8227577822334051,9.22,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482,买进,0.0,2022-03-29,9.0
0.8487974702811891,8.98,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619,卖出,-0.026030368763557504,2022-03-30,9.07
0.659667104460443,9.07,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685,持有,0.0,2022-03-31,9.05
0.5623609017555669,9.05,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516,买进,0.0,2022-04-01,9.15
0.5856595700088469,9.11,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243,卖出,0.006629834254143504,2022-04-06,9.33
0.5541378423720559,9.4,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976,买进,0.0,2022-04-07,9.03
0.5966236491868614,9.0,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549,买进,0.0,2022-04-08,8.9
0.6158107877483859,8.9,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871,卖出,-0.011111111111111072,2022-04-11,8.68
0.5116520355572508,8.65,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316,买进,0.0,2022-04-12,8.83
0.5760660007280844,8.82,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723,卖出,0.019653179190751435,2022-04-13,8.7
0.5774365106253364,8.8,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348,持有,0.0,2022-04-14,8.75
0.5486558027830489,8.67,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482,持有,0.0,2022-04-15,8.4
0.49520591679022935,8.45,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482,买进,0.0,2022-04-18,8.61
0.5239866246325169,8.54,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105,卖出,0.010650887573964481,2022-04-19,8.7
0.4828713277149633,8.7,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064,持有,0.0,2022-04-20,8.67
0.4472380703864173,8.6,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624,持有,0.0,2022-04-21,8.58
0.4431265406946618,8.56,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543,持有,0.0,2022-04-22,8.82
0.39515869429084927,9.7,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992,买进,0.0,2022-04-25,9.7
0.49657642668748136,10.67,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733,卖出,0.10000000000000007,2022-04-26,9.6
0.4527201099754243,9.4,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218,买进,0.0,2022-04-27,10.28
0.4979469365847328,9.98,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355,卖出,0.061702127659574474,2022-04-28,10.7
0.5130225454545023,10.07,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355,持有,0.0,2022-04-29,10.16
0.5157635652490064,9.7,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858,持有,0.0,2022-05-05,10.0
0.5061699959682439,9.8,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803,买进,0.0,2022-05-06,10.18
0.5418032532967899,9.99,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573,卖出,0.019387755102040764,2022-05-09,10.42
0.5185045850435098,10.2,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431,持有,0.0,2022-05-10,10.34
0.5335801939132794,10.36,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328,买进,0.0,2022-05-11,10.07
0.6391094560016665,10.01,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638,卖出,-0.03378378378378375,2022-05-12,10.5
0.5212456048380134,10.48,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597,持有,0.0,2022-05-13,10.14
0.5500263126803009,10.19,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563,买进,0.0,2022-05-16,9.92
0.6212928273373934,9.59,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914,卖出,-0.05888125613346415,2022-05-17,9.03
0.5308391741187759,9.03,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808,买进,0.0,2022-05-18,9.37
0.6582965945631915,9.38,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988,买进,0.0,2022-05-19,9.29
0.7350451488092911,9.42,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581,卖出,0.0042643923240937255,2022-05-20,9.39
0.6898183221999825,9.41,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125,持有,0.0,2022-05-23,9.44
0.611699258056631,9.5,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315,持有,0.0,2022-05-24,8.95
0.5253571345297684,8.92,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539,持有,0.0,2022-05-25,9.08
0.5143930553517544,9.11,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475,买进,0.0,2022-05-26,9.09
0.5527673324748044,9.1,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788,买进,0.0,2022-05-27,9.08
0.5335801939132794,9.1,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686,卖出,0.0,2022-05-30,8.99
0.48561234750946686,9.01,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931,持有,0.0,2022-05-31,8.91
0.3855651250100867,8.85,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912,持有,0.0,2022-06-01,8.91
0.39927022398260475,8.98,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214,买进,0.0,2022-06-02,9.0
0.4376445011056548,9.0,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243,卖出,0.0022271714922048524,2022-06-06,9.07
0.2197334274426216,9.07,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242,持有,0.0,2022-06-07,9.0
0.04430816059439342,9.05,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228,买进,0.0,2022-06-08,8.94
0.00456337357409188,8.93,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648,卖出,-0.013259668508287402,2022-06-09,8.84
-0.0817787499527707,8.85,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403,持有,0.0,2022-06-10,8.84
-0.10233639841154722,8.89,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959,买进,0.0,2022-06-13,9.05
-0.0817787499527707,8.93,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714,卖出,0.004499437570303616,2022-06-14,9.11
-0.055739061904986675,9.17,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368,买进,0.0,2022-06-15,9.0
0.027862041827371908,9.05,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798,卖出,-0.013086150490730558,2022-06-16,9.03
-0.11467098748681323,9.07,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324,持有,0.0,2022-06-17,8.87
-0.2092361703971863,8.9,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131,买进,0.0,2022-06-20,8.88
-0.1818259724521503,8.91,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865,买进,0.0,2022-06-21,8.95
-0.14071067553459723,8.96,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027,买进,0.0,2022-06-22,9.0
-0.05710957180223867,8.98,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569,卖出,0.0022321428571428093,2022-06-23,9.0
-0.05848008169949018,9.0,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572,持有,0.0,2022-06-24,8.95
-0.0900018093362812,8.94,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391,买进,0.0,2022-06-27,8.91
-0.03381090354895815,8.9,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414,卖出,-0.004474272930648674,2022-06-28,8.93
-0.06807365098025268,8.92,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715,买进,0.0,2022-06-29,8.87
-0.03518141344621015,8.94,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249,买进,0.0,2022-06-30,8.84
0.012786432957602392,8.84,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659,买进,0.0,2022-07-01,8.85
0.05938376946416293,8.85,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144,买进,0.0,2022-07-04,8.92
0.08953498720370197,8.83,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813,买进,0.0,2022-07-05,8.58
0.15257844247728403,8.35,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586,卖出,-0.0543601359003398,2022-07-06,8.31
0.134761813813011,8.33,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157,买进,0.0,2022-07-07,8.24
0.15943099196354302,8.23,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043,卖出,-0.012004801920768264,2022-07-08,8.37
0.09912855648446448,8.33,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266,持有,0.0,2022-07-11,8.31
0.0264915319301204,8.31,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972,买进,0.0,2022-07-12,8.24
0.03882612100538641,8.28,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648,买进,0.0,2022-07-13,8.27
0.127909264326752,8.27,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562,买进,0.0,2022-07-14,8.27
0.16080150186079503,8.27,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133,买进,0.0,2022-07-15,8.32
0.14435538309377352,8.33,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778,买进,0.0,2022-07-18,8.54
0.17176558103880904,8.54,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966,卖出,0.025210084033613335,2022-07-19,8.55
0.03608510121088291,9.3,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164,买进,0.0,2022-07-20,8.95
0.19232322949758557,8.85,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853,买进,0.0,2022-07-21,8.63
0.29922300148322467,8.53,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428,买进,0.0,2022-07-22,8.49
0.30059351138047663,8.48,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536,卖出,-0.005861664712778304,2022-07-25,8.4
0.31841014004474966,8.39,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495,买进,0.0,2022-07-26,8.47
0.3746010458320727,8.45,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176,买进,0.0,2022-07-27,8.5
0.46779571884519383,8.51,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378,卖出,0.007100591715976391,2022-07-28,8.59
0.48835336730397033,8.68,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426,持有,0.0,2022-07-29,8.63
0.4431265406946618,8.65,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521,买进,0.0,2022-08-01,8.62
0.5719544710363295,8.58,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959,卖出,-0.00809248554913298,2022-08-02,8.22
0.592512119495106,8.15,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432,买进,0.0,2022-08-03,8.27
0.736415658706543,8.27,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051,卖出,0.014723926380368001,2022-08-04,8.46
0.7514912675763126,8.51,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236,买进,0.0,2022-08-05,8.6
0.8268693119251607,8.65,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634,卖出,0.016451233842538257,2022-08-08,8.79
0.666519653946702,8.84,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366,买进,0.0,2022-08-09,8.76
0.8008296238773767,8.83,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373,买进,0.0,2022-08-10,8.9
0.9817369303146118,9.01,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528,卖出,0.020385050962627375,2022-08-11,8.88
0.9488446927805693,8.93,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536,持有,0.0,2022-08-12,8.82
0.7939770743911176,8.86,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458,买进,0.0,2022-08-15,8.77
0.8775781781234762,8.77,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034,买进,0.0,2022-08-16,8.76
1.0146291678486543,8.88,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883,卖出,0.012542759407069694,2022-08-17,8.87
0.9392511234998068,8.82,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673,买进,0.0,2022-08-18,8.8
0.9159524552465262,8.77,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046,买进,0.0,2022-08-19,8.75
0.9598087719585833,8.84,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638,卖出,0.007981755986317023,2022-08-22,8.81
0.9584382620613313,8.8,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871,持有,0.0,2022-08-23,8.85
0.9433626531915618,8.83,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754,买进,0.0,2022-08-24,8.79
1.061226504355215,8.89,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067,卖出,0.006795016987542525,2022-08-25,8.59
1.1078238408617753,8.59,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717,持有,0.0,2022-08-26,8.42
1.0105176381568992,8.44,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483,持有,0.0,2022-08-29,8.6
0.9132114354520228,8.58,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059,持有,0.0,2022-08-30,8.73
0.8090526832608871,8.78,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622,持有,0.0,2022-08-31,8.58
0.7939770743911176,8.56,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303,买进,0.0,2022-09-01,8.52
0.8542795098701962,8.6,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543,卖出,0.004672897196261582,2022-09-02,8.67
0.8159052327471461,8.66,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817,买进,0.0,2022-09-05,8.73
0.8241282921306572,8.74,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081,买进,0.0,2022-09-06,8.74
0.8159052327471461,8.69,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053,卖出,-0.005720823798627084,2022-09-07,8.76
0.8186462525416497,8.82,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879,买进,0.0,2022-09-08,8.8
0.9598087719585833,8.85,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775,买进,0.0,2022-09-09,8.67
1.094118741889258,8.69,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455,卖出,-0.018079096045197758,2022-09-13,8.88
1.0406688558964383,8.78,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182,持有,0.0,2022-09-14,8.83
0.8899127671987422,8.91,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365,持有,0.0,2022-09-15,8.68
-0.0913723192335332,8.72,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143,持有,0.0,2022-09-16,8.4
-0.0872607895417777,8.4,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607,持有,0.0,2022-09-19,8.38
-0.10918894789780623,8.41,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232,持有,0.0,2022-09-20,8.4
-0.1982720912191718,8.39,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168,买进,0.0,2022-09-21,8.52
-0.04888651241872767,8.5,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563,卖出,0.013110846245530324,2022-09-22,8.39
-0.11878251717856873,8.39,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123,持有,0.0,2022-09-23,8.31
-0.15715679430161827,8.33,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805,买进,0.0,2022-09-26,8.41
-0.13659914584284175,8.39,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052,卖出,0.007202881152461044,2022-09-27,8.41
-0.14071067553459723,8.4,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945,持有,0.0,2022-09-28,8.38
-0.16537985368512928,8.4,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327,持有,0.0,2022-09-29,8.36
-0.1941605615274168,8.37,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996,买进,0.0,2022-09-30,8.31
-0.11467098748681323,8.36,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926,卖出,-0.0011947431302269758,2022-10-10,8.3
-0.20512464070543082,8.32,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115,持有,0.0,2022-10-11,8.37
-0.3353230809443499,8.42,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916,持有,0.0,2022-10-12,8.42
-0.6162776098809652,8.4,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363,持有,0.0,2022-10-13,8.47
-0.8698219408725449,8.52,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294,持有,0.0,2022-10-14,8.5
-1.0973265838163404,8.5,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569,买进,0.0,2022-10-17,8.43
-1.082250974946571,8.42,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717,卖出,-0.00941176470588236,2022-10-18,8.41
-1.1521469797064117,8.39,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562,买进,0.0,2022-10-19,8.37
-1.1110316827888582,8.37,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502,买进,0.0,2022-10-20,8.33
-1.1082906629943547,8.36,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836,买进,0.0,2022-10-21,8.3
-1.0808804650493191,8.35,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579,买进,0.0,2022-10-24,8.21
-1.075398425460312,8.18,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624,卖出,-0.020359281437125742,2022-10-25,8.16
-1.1192547421723689,8.33,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935,买进,0.0,2022-10-26,8.28
-1.0575817967960388,8.25,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803,卖出,-0.009603841536614654,2022-10-27,8.33
-1.1000676036108439,8.2,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172,买进,0.0,2022-10-28,8.34
-1.0397651681317657,8.38,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966,卖出,0.021951219512195305,2022-10-31,8.31
-1.0849919947410744,8.33,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244,买进,0.0,2022-11-01,8.2
-1.094585564021837,8.25,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133,卖出,-0.009603841536614654,2022-11-02,8.19
-1.1206252520696207,8.17,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392,买进,0.0,2022-11-03,8.21
-1.0836214848438226,8.22,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694,买进,0.0,2022-11-04,8.22
-1.01235497018673,8.22,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786,卖出,0.0,2022-11-07,8.25
-1.0288010889537513,8.26,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702,买进,0.0,2022-11-08,8.33
-0.9095667278928464,8.33,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628,卖出,0.008474576271186475,2022-11-09,8.27
-0.9328653961461265,8.31,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841,买进,0.0,2022-11-10,8.3
-0.9013436685093354,8.35,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146,卖出,0.00481347773766536,2022-11-11,8.34
-0.9109372377900979,8.3,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373,持有,0.0,2022-11-14,8.32
-0.936976925837882,8.32,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722,买进,0.0,2022-11-15,8.3
-0.8383002132357539,8.32,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298,买进,0.0,2022-11-16,8.4
-0.6820620849490507,8.41,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736,卖出,0.010817307692307675,2022-11-17,8.42
-0.7314004412501148,8.6,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332,买进,0.0,2022-11-18,9.26
-0.6916556542298132,9.7,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294,卖出,0.12790697674418602,2022-11-21,10.19
-0.7807387975511788,11.21,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381,持有,0.0,2022-11-22,9.71
-0.7766272678594238,10.22,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727,买进,0.0,2022-11-23,9.8
-0.6450583177232527,10.78,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289,卖出,0.05479452054794508,2022-11-24,10.78
-0.6848031047435542,11.86,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283,买进,0.0,2022-11-25,11.86
-0.5244534467650956,13.05,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878,卖出,0.100337268128162,2022-11-28,13.05
-0.5655687436826492,14.36,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297,持有,0.0,2022-11-29,14.36
-0.6436878078260008,15.38,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058,持有,0.0,2022-11-30,15.8
-0.7026197334078272,17.3,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271,持有,0.0,2022-12-01,17.38
-0.7327709511473668,18.11,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216,持有,0.0,2022-12-02,19.12
-0.7492170699143879,19.89,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887,持有,0.0,2022-12-05,19.8
-0.8657104111807894,19.5,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697,持有,0.0,2022-12-06,20.88
-0.923271826865364,20.6,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186,买进,0.0,2022-12-07,22.97
-0.8862680596395659,20.67,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238,买进,0.0,2022-12-08,20.67
-0.8492642924137679,18.6,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853,买进,0.0,2022-12-09,18.6
-0.6957671839215682,17.63,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511,卖出,-0.05215053763440873,2022-12-12,16.81
-0.7917028767291934,16.92,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576,买进,0.0,2022-12-13,17.9
-0.7560696194006469,17.77,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814,卖出,0.050236406619385214,2022-12-14,19.69
-0.8245951142632358,20.49,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341,持有,0.0,2022-12-15,18.17
-0.898602648714832,17.85,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887,持有,0.0,2022-12-16,19.99
-0.8890090794340695,20.06,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351,持有,0.0,2022-12-19,21.6
-0.8862680596395659,22.96,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616,持有,0.0,2022-12-20,23.07
-0.9164192773791054,23.2,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786,持有,0.0,2022-12-21,25.38
-0.9520525347076515,27.5,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145,买进,0.0,2022-12-22,27.92
-0.905455198201091,27.0,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249,买进,0.0,2022-12-23,25.13
-0.861598881489034,22.62,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327,卖出,-0.16222222222222218,2022-12-26,22.62
-0.8698219408725449,22.6,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725,持有,0.0,2022-12-27,24.88
-0.9081962179955945,25.09,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429,持有,0.0,2022-12-28,24.4
-0.9794627326526872,23.5,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175,持有,0.0,2022-12-29,24.0
-1.075398425460312,25.1,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603,持有,0.0,2022-12-30,26.4
-1.0891035244328295,26.5,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284,持有,0.0,2023-01-03,27.0
-1.1165137223778654,26.18,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575,持有,0.0,2023-01-04,24.99
-1.163111058884426,24.23,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324,持有,0.0,2023-01-05,25.45
-1.1411829005283973,25.6,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722,持有,0.0,2023-01-06,25.8
-1.1398123906311457,26.68,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412,持有,0.0,2023-01-09,26.0
-1.1576290192954186,25.35,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451,持有,0.0,2023-01-10,26.29
-1.2384891032332739,26.87,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344,持有,0.0,2023-01-11,28.92
-1.231636553747015,28.0,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371,持有,0.0,2023-01-12,27.53
-1.2905684793288417,27.05,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344,持有,0.0,2023-01-13,24.78
-1.344018365321661,25.56,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716,买进,0.0,2023-01-16,22.82
-1.3015325585068558,22.0,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506,买进,0.0,2023-01-17,20.54
-1.2960505189178488,20.2,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338,卖出,-0.08181818181818185,2023-01-18,19.82
-1.3097556178903667,19.3,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057,买进,0.0,2023-01-19,17.87
-1.2672698110755614,17.62,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336,卖出,-0.08704663212435232,2023-01-20,17.7
-1.2672698110755614,17.62,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199,买进,0.0,2023-01-30,18.06
-1.2617877714865542,18.08,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769,卖出,0.02610669693530064,2023-01-31,17.84
-1.305644088198611,17.8,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284,买进,0.0,2023-02-01,17.55
-1.2782338902535755,17.62,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542,卖出,-0.010112359550561782,2023-02-02,18.29
-1.3467593851161646,18.1,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416,买进,0.0,2023-02-03,17.52
-1.3220902069656326,17.52,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686,买进,0.0,2023-02-06,17.46
-1.268640320972813,17.43,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329,卖出,-0.005136986301369855,2023-02-07,17.09
-1.4043208008007395,17.15,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458,买进,0.0,2023-02-08,17.17
-1.3522414247051717,17.1,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602,买进,0.0,2023-02-09,16.95
-1.2837159298425826,16.96,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665,卖出,-0.008187134502924008,2023-02-10,16.73
-1.357723464294179,16.73,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995,买进,0.0,2023-02-13,17.07
-1.3303132663491433,17.13,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915,卖出,0.023909145248057297,2023-02-14,16.94
-1.3837631523419627,16.94,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915,买进,0.0,2023-02-15,16.96
-1.3220902069656326,16.96,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269,买进,0.0,2023-02-16,16.72
-1.2343775735415186,16.68,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777,卖出,-0.016509433962264217,2023-02-17,17.56
-1.2645287912810579,17.3,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583,持有,0.0,2023-02-20,18.37
-1.249453182411288,17.89,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373,持有,0.0,2023-02-21,17.68
-1.2987915387123523,17.5,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984,买进,0.0,2023-02-22,17.89
-1.2275250240552598,18.2,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532,卖出,0.03999999999999996,2023-02-23,18.38
-1.2960505189178488,18.19,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345,买进,0.0,2023-02-24,17.71
-1.237118593336022,17.43,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193,买进,0.0,2023-02-27,17.56
-1.2330070636442667,17.57,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615,买进,0.0,2023-02-28,18.79
-1.2275250240552598,18.54,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728,买进,0.0,2023-03-01,19.46
-1.1918917667267133,19.03,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031,卖出,0.026429341963322653,2023-03-02,19.17
-1.1987443162129723,19.16,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079,持有,0.0,2023-03-03,20.16
-1.224784004260756,19.8,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052,持有,0.0,2023-03-06,19.4
-1.2535647121030435,19.01,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211,买进,0.0,2023-03-07,18.75
-1.2453416527195327,19.13,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029,卖出,0.0063124671225669345,2023-03-08,19.24
-1.263158281383806,19.0,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842,买进,0.0,2023-03-09,18.28
-1.2138199250827417,17.88,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581,买进,0.0,2023-03-10,16.82
-1.1727046281651885,16.29,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563,买进,0.0,2023-03-13,16.6
-1.1425534104256492,16.61,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613,买进,0.0,2023-03-14,15.48
-0.9410884555296375,15.86,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282,买进,0.0,2023-03-15,15.4
-0.7204363620721008,15.55,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001,买进,0.0,2023-03-16,16.94
-0.4778561102585351,17.24,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667,卖出,0.10868167202572332,2023-03-17,16.94
-0.7451055402226328,16.95,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993,持有,0.0,2023-03-20,17.27
-0.8629693913862859,17.0,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607,持有,0.0,2023-03-21,16.9
-0.8766744903588034,16.78,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952,持有,0.0,2023-03-22,16.78
-1.0164664998784854,16.7,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463,买进,0.0,2023-03-23,16.8


==> pic/Before_setting/____________________/__________________/Output/__________/Fangda Chemical-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.466175437707119,33.97,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597,买进,0.0,2021-11-01,34.7
-1.435214125191453,34.64,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057,卖出,0.019723285251692722,2021-11-02,34.19
-1.4295847956431498,34.58,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746,买进,0.0,2021-11-03,34.75
-1.4070674774499379,35.0,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538,卖出,0.012145748987854301,2021-11-04,34.99
-1.4380287899656043,34.9,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716,持有,0.0,2021-11-05,34.43
-1.4633607729329676,34.4,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317,持有,0.0,2021-11-08,34.28
-1.494322085448634,34.33,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562,买进,0.0,2021-11-09,36.18
-1.4858780911261795,35.7,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074,卖出,0.03990678706670564,2021-11-10,35.54
-1.494322085448634,35.5,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433,买进,0.0,2021-11-11,36.12
-1.4802487615778765,35.99,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565,买进,0.0,2021-11-12,38.66
-1.4718047672554222,39.08,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064,卖出,0.08585718255070843,2021-11-15,34.93
-1.553430045705815,34.91,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667,买进,0.0,2021-11-16,33.95
-1.5168394036418458,33.51,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641,买进,0.0,2021-11-17,34.18
-1.4830634263520281,34.05,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044,买进,0.0,2021-11-18,34.51
-1.4633607729329676,34.32,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116,买进,0.0,2021-11-19,36.2
-1.4802487615778765,36.1,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203,买进,0.0,2021-11-22,36.68
-1.454916778610513,36.8,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305,买进,0.0,2021-11-23,36.59
-1.435214125191453,36.22,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083,卖出,-0.015760869565217345,2021-11-24,36.0
-1.4408434547397557,36.0,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711,持有,0.0,2021-11-25,37.4
-1.4380287899656043,37.4,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405,持有,0.0,2021-11-26,40.1
-1.4577314433846649,39.47,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201,买进,0.0,2021-11-29,41.04
-1.4323994604173012,41.1,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492,卖出,0.04129718773752224,2021-11-30,41.21
-1.4295847956431498,41.0,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675,持有,0.0,2021-12-01,40.56
-1.446472784288059,40.92,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883,持有,0.0,2021-12-02,40.43
-1.466175437707119,40.48,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898,持有,0.0,2021-12-03,40.7
-1.4971367502227855,40.7,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008,持有,0.0,2021-12-06,40.59
-1.5112100740935428,40.59,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257,买进,0.0,2021-12-07,38.62
-1.4999514149969368,38.99,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345,卖出,-0.03941857600394189,2021-12-08,38.85
-1.4971367502227855,38.75,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225,买进,0.0,2021-12-09,38.49
-1.4802487615778765,38.31,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386,买进,0.0,2021-12-10,38.59
-1.4633607729329676,38.79,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104,买进,0.0,2021-12-13,38.62
-1.446472784288059,38.6,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466,卖出,-0.004898169631348227,2021-12-14,37.75
-1.443658119513907,37.9,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693,持有,0.0,2021-12-15,38.83
-1.446472784288059,38.89,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017,买进,0.0,2021-12-16,37.39
-1.4042528126757865,37.39,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005,卖出,-0.038570326562098224,2021-12-17,36.88
-1.412696806998241,36.5,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205,买进,0.0,2021-12-20,35.8
-1.3704768353859687,35.56,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288,买进,0.0,2021-12-21,36.15
-1.3817354944825746,36.15,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534,买进,0.0,2021-12-22,36.2
-1.35358884674106,36.63,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963,买进,0.0,2021-12-23,37.8
-1.3367008580961508,37.8,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292,买进,0.0,2021-12-24,36.98
-1.3479595171927568,36.81,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066,买进,0.0,2021-12-27,37.4
-1.331071528547848,37.56,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418,买进,0.0,2021-12-28,37.28
-1.238187591000849,37.56,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146,卖出,0.0,2021-12-29,37.28
-1.249446250097455,36.3,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199,持有,0.0,2021-12-30,36.78
-1.2804075626131213,36.85,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554,买进,0.0,2021-12-31,37.11
-1.2635195739682124,37.04,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808,买进,0.0,2022-01-04,36.2
-1.2184849375817888,36.0,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907,买进,0.0,2022-01-05,34.16
-1.2128556080334858,34.1,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862,买进,0.0,2022-01-06,34.2
-1.179079630743668,34.19,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995,买进,0.0,2022-01-07,32.51
-1.167820971647062,32.49,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546,买进,0.0,2022-01-10,33.53
-1.1453036534538503,34.21,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081,买进,0.0,2022-01-11,33.89
-1.0833810284225178,33.91,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018,卖出,-0.008769365682549086,2022-01-12,34.5
-1.1115276761640325,34.45,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123,持有,0.0,2022-01-13,34.11
-1.1284156648089414,34.11,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986,买进,0.0,2022-01-14,34.38
-1.1002690170674265,34.41,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256,卖出,0.008795074758135362,2022-01-17,35.15
-1.1002690170674265,35.11,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276,买进,0.0,2022-01-18,35.15
-1.0946396875191235,35.1,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821,买进,0.0,2022-01-19,34.25
-1.080566363648366,34.09,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323,买进,0.0,2022-01-20,33.0
-1.0636783750034573,33.17,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331,买进,0.0,2022-01-21,32.47
-1.0045704147462762,32.83,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497,买进,0.0,2022-01-24,34.02
-0.939833124940792,34.9,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586,买进,0.0,2022-01-25,34.07
-0.9004278181026714,34.4,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554,卖出,-0.014326647564469915,2022-01-26,33.55
-0.9482771192632465,33.89,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026,持有,0.0,2022-01-27,33.38
-0.9736091022306098,33.61,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573,买进,0.0,2022-01-28,33.9
-0.9313891306183377,34.56,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425,买进,0.0,2022-02-07,34.4
-0.875095835135308,34.59,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522,买进,0.0,2022-02-08,34.68
-0.8019145510073695,34.75,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296,卖出,0.004625614339404353,2022-02-09,35.42
-0.8863544942319139,35.03,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751,持有,0.0,2022-02-10,35.09
-0.8722811703611566,34.88,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878,买进,0.0,2022-02-11,33.92
-0.7399919259760368,33.41,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074,买进,0.0,2022-02-14,33.74
-0.6696253066222497,33.78,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232,卖出,0.011074528584256348,2022-02-15,34.02
-0.6358493293324322,34.0,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294,买进,0.0,2022-02-16,35.24
-0.6217760054616746,35.45,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354,卖出,0.042647058823529496,2022-02-17,35.38
-0.6414786588807351,35.01,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368,持有,0.0,2022-02-18,35.52
-0.6780693009447043,35.7,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602,买进,0.0,2022-02-21,35.58
-0.6696253066222497,35.18,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239,卖出,-0.0145658263305323,2022-02-22,34.99
-0.8103585453298239,35.0,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032,买进,0.0,2022-02-23,35.91
-0.7456212555243399,36.08,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794,卖出,0.03085714285714281,2022-02-24,36.29
-0.7568799146209458,36.72,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093,买进,0.0,2022-02-25,36.47
-0.7202892725569766,35.9,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936,卖出,-0.02233115468409587,2022-02-28,36.5
-0.8131732101039755,36.5,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295,持有,0.0,2022-03-01,36.54
-0.9173158067475804,36.7,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147,持有,0.0,2022-03-02,36.18
-1.0355317272619426,36.2,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345,买进,0.0,2022-03-03,35.54
-0.9595357783598524,35.14,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738,买进,0.0,2022-03-04,35.1
-0.8300611987488843,34.85,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391,买进,0.0,2022-03-07,33.3
-0.7990998862332179,33.3,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289,买进,0.0,2022-03-08,32.6
-0.7709532384917032,32.6,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748,买进,0.0,2022-03-09,31.33
-0.6893279600413103,32.1,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466,卖出,-0.015337423312883436,2022-03-10,32.96
-0.711845278234522,32.51,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755,买进,0.0,2022-03-11,32.93
-0.5148187440439184,32.52,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532,买进,0.0,2022-03-14,32.2
-0.3459388575948293,31.58,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418,买进,0.0,2022-03-15,30.35
-0.34312419282067785,31.45,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351,卖出,-0.0041165294490183345,2022-03-16,32.6
-0.3177922098533146,33.6,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194,买进,0.0,2022-03-17,33.25
-0.12358034043686249,33.2,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262,买进,0.0,2022-03-18,33.88
0.04529954601222629,34.15,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325,买进,0.0,2022-03-21,36.46
0.18040345517149753,36.0,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232,卖出,0.05417276720351395,2022-03-22,36.58
0.1916621142681037,36.86,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375,买进,0.0,2022-03-23,38.0
0.2620287336218908,37.8,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897,买进,0.0,2022-03-24,37.61
0.557568534907796,37.8,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793,买进,0.0,2022-03-25,38.11
0.8812549839352165,37.41,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627,买进,0.0,2022-03-28,37.37
1.2387174102524545,37.37,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866,买进,0.0,2022-03-29,36.65
1.258420063671515,36.94,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734,买进,0.0,2022-03-30,38.22
1.3963386376049376,38.02,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395,卖出,0.029236599891716446,2022-03-31,38.46
1.311898694380393,38.08,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988,持有,0.0,2022-04-01,39.5
0.9122162964508826,39.4,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727,持有,0.0,2022-04-06,36.95
0.5519392053594931,36.96,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655,持有,0.0,2022-04-07,36.33
0.2282527563320727,36.5,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785,持有,0.0,2022-04-08,36.42
-0.06165771540552972,36.04,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358,持有,0.0,2022-04-11,33.47
-0.32342153940161744,33.68,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962,买进,0.0,2022-04-12,33.72
-0.42193480649691967,33.65,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676,卖出,-0.0008907363420427891,2022-04-13,32.88
-0.6471079884290379,33.0,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735,持有,0.0,2022-04-14,32.81
-0.8328758635230357,32.66,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855,买进,0.0,2022-04-15,34.1
-0.8244318692005814,33.58,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996,卖出,0.0281690140845071,2022-04-18,33.65
-0.8919838237802168,33.75,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207,买进,0.0,2022-04-19,33.17
-0.8385051930713388,33.53,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256,卖出,-0.006518518518518485,2022-04-20,32.77
-0.8385051930713388,32.74,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274,买进,0.0,2022-04-21,31.37
-0.6949572895896133,31.3,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444,买进,0.0,2022-04-22,30.2
-0.6893279600413103,28.93,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849,买进,0.0,2022-04-25,27.18
-0.6780693009447043,27.0,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078,买进,0.0,2022-04-26,24.46
-0.6414786588807351,23.55,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263,卖出,-0.12777777777777774,2022-04-27,26.75
-0.6583666475256438,26.07,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804,买进,0.0,2022-04-28,27.0
-0.45571078378673724,28.0,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388,卖出,0.07403145377828921,2022-04-29,28.51
-0.4782281019799491,28.28,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939,持有,0.0,2022-05-05,28.84
-0.6977719543637647,27.8,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918,买进,0.0,2022-05-06,27.85
-0.6611813122997955,27.65,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626,买进,0.0,2022-05-09,27.67
-0.6302199997841291,27.5,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714,买进,0.0,2022-05-10,28.92
-0.5570387156561907,29.3,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445,卖出,0.06545454545454547,2022-05-11,28.79
-0.5880000281718568,28.71,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989,买进,0.0,2022-05-12,28.56
-0.6077026815909172,28.56,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557,买进,0.0,2022-05-13,29.29
-0.5992586872684628,30.19,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726,卖出,0.05707282913165275,2022-05-16,31.32
-0.6274053350099776,31.42,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136,持有,0.0,2022-05-17,32.5
-0.6977719543637647,32.7,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096,买进,0.0,2022-05-18,34.6
-0.6836986304930074,33.5,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633,买进,0.0,2022-05-19,35.02
-0.5851853633977053,35.6,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074,卖出,0.06268656716417914,2022-05-20,34.5
-0.5570387156561907,34.02,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285,买进,0.0,2022-05-23,34.81
-0.41349081217446493,34.98,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048,买进,0.0,2022-05-24,33.57
-0.38534416443295016,33.98,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532,买进,0.0,2022-05-25,34.22
-0.25305492004783037,34.5,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178,买进,0.0,2022-05-26,34.78
-0.036325732438166426,35.5,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816,买进,0.0,2022-05-27,35.2
-0.07291637450213591,34.88,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955,卖出,-0.017464788732394293,2022-05-30,35.0
-0.23335226662877043,35.41,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777,买进,0.0,2022-05-31,34.98
0.011523568722408737,34.82,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805,卖出,-0.0166619598983337,2022-06-01,35.4
-0.10387768701780205,35.36,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172,持有,0.0,2022-06-02,35.4
-0.19957628933895238,34.8,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783,买进,0.0,2022-06-06,35.8
-0.09543369269534778,36.0,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521,卖出,0.03448275862068974,2022-06-07,35.9
-0.1123216813402563,35.93,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028,买进,0.0,2022-06-08,35.8
-0.14891232340422578,35.83,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098,买进,0.0,2022-06-09,36.1
-0.0841750335987416,35.99,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177,卖出,0.00446553167736544,2022-06-10,38.8
-0.07010170972798449,38.3,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319,持有,0.0,2022-06-13,36.68
-0.14328299385592294,35.96,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361,持有,0.0,2022-06-14,35.79
-0.39097349398125303,35.79,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091,持有,0.0,2022-06-15,34.73
-0.42193480649691967,34.96,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133,持有,0.0,2022-06-16,34.73
-0.4528961190125858,34.9,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283,持有,0.0,2022-06-17,35.01
-0.4022321530778592,34.98,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006,买进,0.0,2022-06-20,34.21
-0.35719751669143546,34.34,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413,买进,0.0,2022-06-21,32.89
-0.32342153940161744,32.96,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628,买进,0.0,2022-06-22,32.35
-0.17424430637158908,32.5,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667,买进,0.0,2022-06-23,34.06
-0.26149891437028516,34.08,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437,买进,0.0,2022-06-24,34.18
-0.13202433475931677,34.07,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717,卖出,-0.00029342723004689,2022-06-27,33.65
-0.21364961320971,33.5,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363,买进,0.0,2022-06-28,35.0
-0.18550296546819525,34.81,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767,卖出,0.039104477611940365,2022-06-29,33.31
-0.17142964159743765,33.46,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827,买进,0.0,2022-06-30,33.9
-0.1404683290817715,34.0,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256,买进,0.0,2022-07-01,33.91
-0.1404683290817715,33.7,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716,卖出,-0.008823529411764622,2022-07-04,33.7
-0.12076567566271107,33.94,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134,持有,0.0,2022-07-05,33.66
-0.1770589711457405,33.55,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551,持有,0.0,2022-07-06,33.05
-0.20520561888725522,33.15,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729,买进,0.0,2022-07-07,32.94
-0.17142964159743765,32.94,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991,卖出,-0.006334841628959302,2022-07-08,31.75
-0.23335226662877043,31.74,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006,买进,0.0,2022-07-11,30.41
-0.12358034043686249,30.65,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964,卖出,-0.034341524889729046,2022-07-12,30.49
-0.14328299385592294,30.66,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545,买进,0.0,2022-07-13,30.53
-0.12358034043686249,30.03,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262,买进,0.0,2022-07-14,31.3
0.04529954601222629,31.4,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554,卖出,0.04562104562104553,2022-07-15,31.2
0.025596892593165846,31.29,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976,持有,0.0,2022-07-18,30.68
-0.036325732438166426,30.66,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986,持有,0.0,2022-07-19,30.97
-0.30090422120840554,31.13,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252,持有,0.0,2022-07-20,32.84
-0.46415477810919176,32.82,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909,买进,0.0,2022-07-21,32.0
-0.40786148262616206,32.32,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196,卖出,-0.015234613040828763,2022-07-22,31.8
-0.6358493293324322,31.8,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911,持有,0.0,2022-07-25,31.75
-0.5682973747527966,31.86,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506,持有,0.0,2022-07-26,32.38
-0.7793972328141577,32.66,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582,持有,0.0,2022-07-27,32.48
-0.804729215781521,32.54,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177,持有,0.0,2022-07-28,32.5
-0.8779104999094595,32.6,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294,持有,0.0,2022-07-29,31.52
-0.8441345226196416,30.89,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557,持有,0.0,2022-08-01,31.56
-0.9088718124251258,31.33,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596,买进,0.0,2022-08-02,30.45
-0.8807251646836108,30.5,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074,买进,0.0,2022-08-03,31.1
-0.7850265623624605,31.45,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663,卖出,0.031147540983606534,2022-08-04,32.22
-0.8356905282971874,32.25,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721,买进,0.0,2022-08-05,32.93
-0.8525785169420962,32.86,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645,买进,0.0,2022-08-08,32.62
-0.815987874878127,32.59,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864,买进,0.0,2022-08-09,32.77
-0.804729215781521,32.73,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155,卖出,0.004295796256520204,2022-08-10,33.98
-0.9933117556496702,34.03,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832,持有,0.0,2022-08-11,34.17
-1.0749370341000632,34.19,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702,持有,0.0,2022-08-12,33.18
-1.2184849375817888,33.13,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374,买进,0.0,2022-08-15,32.45
-1.1312303295830928,32.46,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587,买进,0.0,2022-08-16,32.43
-1.0721223693259119,32.42,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755,买进,0.0,2022-08-17,31.64
-1.0580490454551543,31.7,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245,卖出,-0.022208513263417717,2022-08-18,32.22
-1.0524197159068513,32.24,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141,买进,0.0,2022-08-19,32.0
-0.8891691590060654,31.97,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491,买进,0.0,2022-08-22,32.44
-0.8328758635230357,32.11,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447,买进,0.0,2022-08-23,31.74
-0.6471079884290379,31.81,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257,买进,0.0,2022-08-24,30.83
-0.4444521246901313,30.8,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793,买进,0.0,2022-08-25,31.1
-0.21927894275801282,31.21,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142,买进,0.0,2022-08-26,34.18
0.028411557367317767,33.93,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216,买进,0.0,2022-08-29,32.55
0.2986193756858597,32.1,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834,买进,0.0,2022-08-30,31.91
0.5969738417459169,32.1,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754,买进,0.0,2022-08-31,31.5
0.9262896203216402,32.34,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067,买进,0.0,2022-09-01,32.03
1.188053444317728,31.78,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388,卖出,-0.017316017316017385,2022-09-02,32.5
1.1120574954156381,32.5,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212,持有,0.0,2022-09-05,32.34
1.007914898772033,32.51,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399,买进,0.0,2022-09-06,33.33
1.2021267681884855,33.33,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321,买进,0.0,2022-09-07,33.0
1.2499760693490607,33.1,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286,买进,0.0,2022-09-08,32.71
1.5398865410866631,32.89,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704,卖出,-0.006344410876132956,2022-09-09,32.69
1.4610759274104217,32.71,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333,持有,0.0,2022-09-13,32.67
1.2978253705096359,31.99,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262,持有,0.0,2022-09-14,31.7
1.1458334727054555,32.0,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278,持有,0.0,2022-09-15,31.0
1.1402041431571528,31.0,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291,持有,0.0,2022-09-16,30.95
1.1514628022537585,30.95,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098,买进,0.0,2022-09-19,30.83
1.3062693648320902,31.21,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878,卖出,0.00840064620355417,2022-09-20,30.79
1.204941432962637,30.69,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137,买进,0.0,2022-09-21,31.05
1.593365171795541,31.09,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608,卖出,0.013033561420658148,2022-09-22,32.78
1.4610759274104217,32.99,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586,持有,0.0,2022-09-23,32.05
1.2105707625109399,32.04,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231,持有,0.0,2022-09-26,31.09
1.2246440863816974,31.39,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152,持有,0.0,2022-09-27,32.39
1.1205014897380923,32.5,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497,买进,0.0,2022-09-28,31.43
1.159906796576213,31.82,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089,买进,0.0,2022-09-29,31.48
1.2978253705096359,31.6,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301,买进,0.0,2022-09-30,31.36
1.4160412910239981,31.36,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205,买进,0.0,2022-10-10,29.0
1.4892225751519366,28.9,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758,买进,0.0,2022-10-11,27.5
1.5455158706349659,27.7,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197,卖出,-0.041522491349480946,2022-10-12,27.83
1.3738213194117257,27.7,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449,买进,0.0,2022-10-13,28.31
1.4160412910239981,28.5,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772,买进,0.0,2022-10-14,28.79
1.6046238308921472,28.81,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342,买进,0.0,2022-10-17,29.9
1.6581024616010254,30.22,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689,买进,0.0,2022-10-18,31.3
1.8382410071467197,31.3,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108,卖出,0.03573792190602256,2022-10-19,31.09
1.829797012824266,31.0,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128,持有,0.0,2022-10-20,31.21
1.6299558138595105,31.51,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495,持有,0.0,2022-10-21,31.75
1.621511819537056,31.99,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736,买进,0.0,2022-10-24,31.1
1.6975077684391462,31.11,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463,卖出,-0.02750859643638634,2022-10-25,30.87
1.8072796946310536,31.1,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495,持有,0.0,2022-10-26,31.43
1.3597479955409681,31.8,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448,持有,0.0,2022-10-27,30.6
1.0754668533516685,30.3,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576,买进,0.0,2022-10-28,29.45
1.1148721601897895,29.84,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163,买进,0.0,2022-10-31,29.3
1.182424114769425,29.25,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249,买进,0.0,2022-11-01,29.51
1.1796094499952736,29.6,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928,卖出,0.011965811965812015,2022-11-02,29.83
1.1289454840605466,29.8,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065,持有,0.0,2022-11-03,31.12
1.1711654556728188,30.9,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926,买进,0.0,2022-11-04,31.0
1.2302734159300002,31.1,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294,卖出,0.0064724919093852055,2022-11-07,30.66
1.1767947852211222,30.66,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574,持有,0.0,2022-11-08,30.55
1.0923548419965776,30.76,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882,持有,0.0,2022-11-09,30.66
1.0839108476741233,30.66,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564,持有,0.0,2022-11-10,29.82
1.0163588930944878,30.5,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813,买进,0.0,2022-11-11,29.83
1.0529495351584566,29.93,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256,卖出,-0.018688524590163944,2022-11-14,29.69
1.0529495351584566,29.85,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528,持有,0.0,2022-11-15,30.89
1.0276175521910933,30.83,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313,持有,0.0,2022-11-16,29.43
0.9488069385148521,29.28,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634,买进,0.0,2022-11-17,28.57
1.0867255124482746,28.57,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904,卖出,-0.024248633879781448,2022-11-18,28.2
1.0501348703843052,28.2,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106,持有,0.0,2022-11-21,28.58
1.0163588930944878,28.79,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618,买进,0.0,2022-11-22,27.92
1.0839108476741233,28.16,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161,卖出,-0.021882598124348698,2022-11-23,27.76
1.0135442283203362,27.97,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978,持有,0.0,2022-11-24,27.84
1.041690876061851,27.88,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643,持有,0.0,2022-11-25,28.6
1.030432216965245,28.54,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756,持有,0.0,2022-11-28,29.5
1.0473202056101538,29.47,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462,买进,0.0,2022-11-29,29.25
1.0754668533516685,29.47,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917,买进,0.0,2022-11-30,28.72
1.1261308192863952,28.9,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116,卖出,-0.019341703427214127,2022-12-01,29.0
0.8643669952903075,29.14,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808,买进,0.0,2022-12-02,29.74
0.9769535862563667,29.54,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897,卖出,0.013726835964310178,2022-12-05,29.36
0.9037723021284283,29.5,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814,买进,0.0,2022-12-06,29.35
0.9347336146440944,29.48,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612,买进,0.0,2022-12-07,29.34
1.0839108476741233,29.34,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384,卖出,-0.004748982360922679,2022-12-08,28.86
1.0613935294809114,29.07,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507,买进,0.0,2022-12-09,29.61
1.1458334727054555,29.76,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564,卖出,0.023735810113519135,2022-12-12,30.07
1.1036135010931833,29.99,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276,持有,0.0,2022-12-13,29.3
1.0670228590292143,29.5,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709,持有,0.0,2022-12-14,29.43
1.00228556922373,29.63,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022,买进,0.0,2022-12-15,29.54
1.041690876061851,29.41,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175,卖出,-0.007424907188660104,2022-12-16,28.93
0.8981429725801255,28.95,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156,持有,0.0,2022-12-19,28.27
0.737707080453491,28.5,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357,买进,0.0,2022-12-20,28.15
0.8896989782576707,28.28,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667,卖出,-0.007719298245613996,2022-12-21,28.0
0.8531083361937017,28.09,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256,持有,0.0,2022-12-22,27.69
0.8531083361937017,27.99,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066,持有,0.0,2022-12-23,27.01
0.8108883645814294,27.15,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057,持有,0.0,2022-12-26,27.71
0.7799270520657633,27.97,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766,买进,0.0,2022-12-27,27.23
0.878440319161065,27.36,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915,卖出,-0.021809081158383963,2022-12-28,26.58
0.8756256543869136,26.65,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295,持有,0.0,2022-12-29,26.72
0.8165176941297323,26.92,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247,持有,0.0,2022-12-30,27.35
0.7517804043242481,27.38,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315,买进,0.0,2023-01-03,27.64
0.7545950690984,27.8,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911,卖出,0.015339663988312699,2023-01-04,29.17
0.7320777509051881,29.23,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823,持有,0.0,2023-01-05,29.2
0.6926724440670672,29.35,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611,持有,0.0,2023-01-06,31.5
0.5125338985213722,31.5,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754,持有,0.0,2023-01-09,31.53
0.35772733594304107,31.58,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592,买进,0.0,2023-01-10,31.84
0.38024465413625297,32.0,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398,买进,0.0,2023-01-11,31.85
0.3943179780070101,31.98,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795,卖出,-0.0006249999999999867,2023-01-12,31.8
0.3999473075553129,32.0,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321,持有,0.0,2023-01-13,32.12
0.35491267116888914,31.9,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503,持有,0.0,2023-01-16,31.65
0.3746153245879496,31.66,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882,买进,0.0,2023-01-17,32.05
0.4083913018777677,32.02,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145,买进,0.0,2023-01-18,32.35
0.4646845973607971,32.11,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916,买进,0.0,2023-01-19,33.74
0.7799270520657633,33.4,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472,买进,0.0,2023-01-20,34.0
1.1261308192863952,34.21,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932,买进,0.0,2023-01-30,33.28
1.2471614045749093,33.31,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953,卖出,-0.026308097047646844,2023-01-31,33.05
1.1852387795435766,33.3,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317,买进,0.0,2023-02-01,33.35
1.2162000920592426,33.37,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944,卖出,0.002102102102102111,2023-02-02,33.84
1.2246440863816974,33.82,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654,买进,0.0,2023-02-03,34.3
1.3090840296062416,34.1,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986,卖出,0.008279124778237763,2023-02-06,33.19
1.252790734123212,33.4,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869,买进,0.0,2023-02-07,33.1
1.2640493932198178,33.19,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995,卖出,-0.006287425149700624,2023-02-08,33.03
1.1683507908986674,33.0,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613,持有,0.0,2023-02-09,34.06
1.0191735578686392,33.96,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062,持有,0.0,2023-02-10,33.76
1.0670228590292143,33.6,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647,持有,0.0,2023-02-13,33.58
0.9685095919339125,33.4,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376,买进,0.0,2023-02-14,33.46
0.9825829158046696,33.65,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666,买进,0.0,2023-02-15,33.46
1.0191735578686392,33.57,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988,卖出,-0.0023774145616641397,2023-02-16,32.3
1.007914898772033,32.4,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205,持有,0.0,2023-02-17,32.42
1.0135442283203362,32.2,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604,持有,0.0,2023-02-20,32.21
0.9994709044495786,32.39,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063,买进,0.0,2023-02-21,32.02
1.1514628022537585,31.87,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411,卖出,-0.016054337758567447,2023-02-22,31.76
1.188053444317728,31.85,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127,持有,0.0,2023-02-23,31.39
1.1317601488346984,31.45,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899,持有,0.0,2023-02-24,32.68
1.0529495351584566,32.59,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764,买进,0.0,2023-02-27,31.25
1.1711654556728188,31.35,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216,卖出,-0.038048481129180786,2023-02-28,31.75
1.1430188079313042,31.68,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452,持有,0.0,2023-03-01,31.68
1.1233161545122436,31.88,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091,买进,0.0,2023-03-02,31.46
1.1345748136088498,31.6,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564,卖出,-0.008782936010037566,2023-03-03,32.06
1.1542774670279103,32.06,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983,持有,0.0,2023-03-06,32.35
1.1683507908986674,32.27,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755,持有,0.0,2023-03-07,31.47
1.148648137479607,31.48,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548,持有,0.0,2023-03-08,32.3
1.1261308192863952,32.7,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755,持有,0.0,2023-03-09,32.88
1.0332468817393963,32.88,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256,持有,0.0,2023-03-10,32.18
1.0332468817393963,32.25,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848,持有,0.0,2023-03-13,32.2
1.0219882226427905,32.22,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784,持有,0.0,2023-03-14,32.44
0.8643669952903075,32.44,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317,持有,0.0,2023-03-15,32.2
0.8108883645814294,32.38,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818,持有,0.0,2023-03-16,31.73
0.6926724440670672,32.11,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391,买进,0.0,2023-03-17,31.95
0.77429772251746,32.18,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979,卖出,0.0021800062285892334,2023-03-20,31.61
0.7067457679378243,31.88,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545,持有,0.0,2023-03-21,32.03
0.7517804043242481,32.31,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297,买进,0.0,2023-03-22,33.35
0.8165176941297323,33.33,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725,买进,0.0,2023-03-23,33.85


==> pic/Before_setting/____________________/__________________/Output/__________/Fengdong Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.1774494871280154,6.64,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224,持有,0.0,2021-09-15,6.69
-2.170265826394958,6.67,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755,买进,0.0,2021-09-16,7.06
-2.1451230138292554,7.13,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045,卖出,0.06896551724137931,2021-09-17,6.84
-2.1415311834627264,6.75,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734,买进,0.0,2021-09-22,6.95
-2.1463202906180987,6.92,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997,买进,0.0,2021-09-23,7.13
-2.1570957817176852,7.05,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357,卖出,0.01878612716763004,2021-09-24,6.96
-2.1822385942833877,7.0,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501,买进,0.0,2021-09-27,6.76
-2.167871272817272,6.74,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603,卖出,-0.03714285714285711,2021-09-28,6.8
-2.181041317494545,6.76,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152,持有,0.0,2021-09-29,6.4
-2.1714631031838008,6.41,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974,买进,0.0,2021-09-30,6.49
-2.1570957817176852,6.51,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633,买进,0.0,2021-10-08,6.91
-2.1606876120842142,6.91,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638,买进,0.0,2021-10-11,6.75
-2.122374754841239,6.75,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595,买进,0.0,2021-10-12,6.54
-2.0984292190643794,6.52,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554,买进,0.0,2021-10-13,6.43
-2.0948373886978504,6.43,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231,卖出,-0.013803680981595071,2021-10-14,6.38
-2.115191094108181,6.39,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643,买进,0.0,2021-10-15,6.24
-2.0960346654866937,6.16,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933,买进,0.0,2021-10-18,6.28
-2.0924428351201647,6.31,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638,买进,0.0,2021-10-19,6.16
-2.087653727964793,6.19,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355,买进,0.0,2021-10-20,6.22
-2.073286406498677,6.18,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192,买进,0.0,2021-10-21,6.08
-2.0948373886978504,6.08,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135,卖出,-0.016181229773462726,2021-10-22,6.04
-2.104415603008594,6.07,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547,买进,0.0,2021-10-25,5.96
-2.0924428351201647,5.97,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024,卖出,-0.01647446457990124,2021-10-26,5.9
-2.1020210494309084,5.89,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564,持有,0.0,2021-10-27,5.6
-2.111599263741652,5.58,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095,持有,0.0,2021-10-28,5.62
-2.1415311834627264,5.63,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665,买进,0.0,2021-10-29,5.81
-2.1283611387854537,5.81,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593,买进,0.0,2021-11-01,5.83
-2.121177478052396,5.84,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245,买进,0.0,2021-11-02,5.82
-2.1068101565862802,5.82,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333,买进,0.0,2021-11-03,5.93
-2.1008237726420655,5.93,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533,买进,0.0,2021-11-04,5.91
-2.073286406498677,5.9,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942,买进,0.0,2021-11-05,5.98
-2.039762656411074,5.96,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249,卖出,0.010169491525423662,2021-11-08,5.96
-2.0529327010883462,5.98,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232,买进,0.0,2021-11-09,5.98
-2.0493408707218177,6.03,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513,买进,0.0,2021-11-10,6.14
-2.036170826044545,6.12,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177,买进,0.0,2021-11-11,6.1
-2.0158171206342144,6.1,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933,买进,0.0,2021-11-12,6.13
-2.0062389063234707,6.15,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195,卖出,0.008196721311475526,2021-11-15,6.4
-2.017014397423057,6.42,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406,买进,0.0,2021-11-16,6.44
-1.9894770312796692,6.46,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582,买进,0.0,2021-11-17,6.34
-1.978701540180082,6.33,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118,卖出,-0.020123839009287908,2021-11-18,6.18
-2.0134225670565282,6.2,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108,买进,0.0,2021-11-19,6.26
-1.9990552455904127,6.29,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834,买进,0.0,2021-11-22,6.16
-1.978701540180082,6.16,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226,卖出,-0.020667726550079476,2021-11-23,6.11
-1.984687924124297,6.13,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094,持有,0.0,2021-11-24,6.14
-1.9966606920127268,6.12,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997,买进,0.0,2021-11-25,6.08
-1.9894770312796692,6.1,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825,买进,0.0,2021-11-26,6.12
-1.9403886829371069,5.95,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571,买进,0.0,2021-11-29,5.81
-1.9188377007379334,5.82,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415,买进,0.0,2021-11-30,6.1
-1.8170691736862807,6.09,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578,买进,0.0,2021-12-01,6.13
-1.6889605572800825,6.19,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653,买进,0.0,2021-12-02,6.03
-1.6290967178379339,6.1,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957,买进,0.0,2021-12-03,6.03
-1.481831672810248,6.04,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937,卖出,-0.009836065573770428,2021-12-06,5.97
-1.5057772085871075,5.98,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508,持有,0.0,2021-12-07,5.94
-1.5560628337185123,5.95,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679,持有,0.0,2021-12-08,5.97
-1.577613815917686,5.99,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657,买进,0.0,2021-12-09,6.08
-1.5812056462842148,6.07,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309,卖出,0.013355592654424051,2021-12-10,5.94
-1.6099402892164463,5.93,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427,买进,0.0,2021-12-13,5.96
-1.5991647981168595,5.95,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446,买进,0.0,2021-12-14,6.08
-1.570430155184628,6.13,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228,买进,0.0,2021-12-15,6.03
-1.523736360419752,6.03,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529,买进,0.0,2021-12-16,6.13
-1.4770425656548762,6.14,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375,买进,0.0,2021-12-17,6.09
-1.3644985475036366,6.07,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289,买进,0.0,2021-12-20,5.97
-1.3261856902606615,6.57,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926,卖出,0.08237232289950576,2021-12-21,6.57
-1.3740767618143803,7.22,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941,买进,0.0,2021-12-22,6.58
-1.3609067171371076,6.36,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173,卖出,-0.11911357340720215,2021-12-23,6.23
-1.3860495297028101,6.2,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675,持有,0.0,2021-12-24,6.36
-1.4219678333680994,6.28,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906,买进,0.0,2021-12-27,6.11
-1.487818056754463,6.17,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062,卖出,-0.017515923566879033,2021-12-28,6.72
-1.4961989942763636,6.75,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389,买进,0.0,2021-12-29,7.04
-1.5225390836309092,6.96,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603,卖出,0.031111111111111107,2021-12-30,6.76
-1.5991647981168595,6.67,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252,买进,0.0,2021-12-31,6.6
-1.529722744363967,6.69,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231,买进,0.0,2022-01-04,6.88
-1.4961989942763636,6.8,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194,买进,0.0,2022-01-05,6.87
-1.484226226387934,6.83,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059,卖出,0.004411764705882389,2022-01-06,6.72
-1.5177499764755373,6.8,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168,买进,0.0,2022-01-07,6.74
-1.439926985200744,6.66,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916,卖出,-0.0205882352941176,2022-01-10,6.72
-1.528525467575124,6.72,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639,买进,0.0,2022-01-11,6.58
-1.484226226387934,6.63,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105,买进,0.0,2022-01-12,6.65
-1.4985935478540497,6.65,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868,买进,0.0,2022-01-13,7.32
-1.438729708411901,7.39,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376,卖出,0.1112781954887217,2022-01-14,8.05
-1.5357091283081818,8.86,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324,买进,0.0,2022-01-17,8.86
-1.5824029230730579,9.75,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927,卖出,0.1004514672686231,2022-01-18,9.75
-1.6470558696705786,10.73,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899,买进,0.0,2022-01-19,10.73
-1.5907838605949587,11.8,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545,买进,0.0,2022-01-20,11.8
-1.4926071639098348,12.89,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401,卖出,0.09237288135593219,2022-01-21,12.98
-1.483028949599091,12.71,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932,买进,0.0,2022-01-24,13.29
-1.3213965831052896,14.0,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467,买进,0.0,2022-01-25,12.01
-1.2435735918304962,11.78,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147,买进,0.0,2022-01-26,12.65
-1.2196280560536368,11.51,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107,买进,0.0,2022-01-27,11.39
-1.0987031003804966,10.25,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612,卖出,-0.1094700260642919,2022-01-28,10.25
-1.1298322968904135,10.2,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553,买进,0.0,2022-02-07,10.81
-0.9334789035201663,10.78,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317,买进,0.0,2022-02-08,11.89
-0.801778456747439,12.69,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404,卖出,0.17717996289424864,2022-02-09,13.08
-0.7862138584924805,14.19,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336,持有,0.0,2022-02-10,14.39
-0.8173430550023976,14.39,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356,买进,0.0,2022-02-11,15.83
-0.7706492602375214,15.33,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426,卖出,0.0653231410701876,2022-02-14,14.42
-0.8592477426119017,14.62,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234,持有,0.0,2022-02-15,13.68
-1.0113018947949595,14.24,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237,持有,0.0,2022-02-16,12.81
-1.0484174752490913,12.01,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875,买进,0.0,2022-02-17,13.3
-0.9406625642532239,12.43,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642,买进,0.0,2022-02-18,12.56
-0.8460776979346292,12.72,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367,买进,0.0,2022-02-21,12.56
-0.6209896616321497,12.25,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675,卖出,-0.03694968553459124,2022-02-22,11.64
-0.518023857791654,11.49,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846,买进,0.0,2022-02-23,11.21
-0.25941207140157174,10.8,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954,卖出,-0.06005221932114878,2022-02-24,10.1
-0.5431666703573567,10.12,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807,持有,0.0,2022-02-25,10.16
-0.79818662638091,10.45,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667,持有,0.0,2022-02-28,10.07
-1.0280637698387611,9.92,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227,持有,0.0,2022-03-01,10.15
-1.2208253328424798,10.01,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174,买进,0.0,2022-03-02,9.85
-1.0627847967152073,9.85,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821,买进,0.0,2022-03-03,9.4
-0.9670026536077693,9.41,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573,买进,0.0,2022-03-04,9.01
-0.7538873851937202,8.88,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564,买进,0.0,2022-03-07,8.66
-0.7251527422614886,8.71,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686,卖出,-0.019144144144144136,2022-03-08,8.33
-0.6976153761181002,8.31,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016,买进,0.0,2022-03-09,8.21
-0.7275472958391745,8.35,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183,买进,0.0,2022-03-10,8.2
-0.6233842152098357,7.97,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577,买进,0.0,2022-03-11,9.02
-0.52041841136934,8.81,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116,卖出,0.10539523212045179,2022-03-14,8.32
-0.5467585007238857,8.24,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014,买进,0.0,2022-03-15,8.06
-0.4892892148594229,8.18,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425,卖出,-0.0072815533980583125,2022-03-16,8.3
-0.5467585007238857,8.39,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466,买进,0.0,2022-03-17,8.8
-0.5252075185247123,8.6,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474,买进,0.0,2022-03-18,8.51
-0.5108401970585964,8.36,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244,卖出,-0.027906976744186074,2022-03-21,8.88
-0.6904317153850424,8.87,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694,持有,0.0,2022-03-22,9.4
-0.9310843499424799,9.16,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595,持有,0.0,2022-03-23,9.07
-0.9693972071854552,8.89,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865,持有,0.0,2022-03-24,8.55
-1.0927167164362817,8.7,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735,买进,0.0,2022-03-25,8.52
-0.891574215910662,8.31,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371,买进,0.0,2022-03-28,8.7
-0.7251527422614886,8.64,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145,卖出,0.03971119133574008,2022-03-29,9.03
-0.8233294389466125,9.04,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551,持有,0.0,2022-03-30,8.9
-0.9945400197511577,8.89,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481,买进,0.0,2022-03-31,9.36
-0.9334789035201663,9.23,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723,卖出,0.03824521934758154,2022-04-01,9.34
-0.9047442605879347,9.36,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431,买进,0.0,2022-04-06,9.54
-0.891574215910662,9.3,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364,买进,0.0,2022-04-07,8.9
-0.9454516714085958,8.81,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681,卖出,-0.052688172043010774,2022-04-08,8.92
-0.9885536358069428,8.81,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097,买进,0.0,2022-04-11,8.2
-0.8125539478470257,8.19,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783,买进,0.0,2022-04-12,8.31
-0.8472749747234719,8.27,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354,买进,0.0,2022-04-13,7.58
-0.7754383673928937,7.66,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164,买进,0.0,2022-04-14,7.56
-0.6389488134647946,7.47,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755,买进,0.0,2022-04-15,7.3
-0.5659149293453734,7.2,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763,买进,0.0,2022-04-18,7.33
-0.5802822508114887,7.43,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683,卖出,0.03194444444444438,2022-04-19,7.32
-0.6317651527317365,7.67,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733,持有,0.0,2022-04-20,7.15
-0.6138060008990921,6.99,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162,持有,0.0,2022-04-21,6.71
-0.6880371618073565,6.63,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286,持有,0.0,2022-04-22,6.51
-0.700009929695786,6.45,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165,买进,0.0,2022-04-25,5.95
-0.662894349241654,5.98,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688,卖出,-0.07286821705426352,2022-04-26,5.72
-0.7598737691379347,5.6,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799,买进,0.0,2022-04-27,6.04
-0.6928262689627284,5.96,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104,买进,0.0,2022-04-28,5.91
-0.5958468490664477,5.9,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552,买进,0.0,2022-04-29,6.18
-0.6150032776879353,6.19,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556,买进,0.0,2022-05-05,6.24
-0.5012619827478524,6.05,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871,买进,0.0,2022-05-06,6.28
-0.4605545719271913,6.26,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567,买进,0.0,2022-05-09,6.44
-0.3803370270747123,6.32,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325,卖出,0.009584664536741293,2022-05-10,6.69
-0.48809193807057977,6.48,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763,买进,0.0,2022-05-11,6.57
-0.2270855981028115,6.56,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026,买进,0.0,2022-05-12,6.99
-0.24624202672429912,7.01,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868,买进,0.0,2022-05-13,6.66
0.038709849020328514,6.71,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092,买进,0.0,2022-05-16,6.73
0.11054645635090711,6.66,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004,卖出,-0.007451564828613983,2022-05-17,6.78
0.013567036454625966,7.15,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591,买进,0.0,2022-05-18,6.71
0.14287292964966736,6.4,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528,买进,0.0,2022-05-19,6.6
0.12491377781702291,6.6,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187,卖出,0.03124999999999989,2022-05-20,6.62
-0.19715367838173717,6.62,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176,买进,0.0,2022-05-23,6.82
-0.2665957321346299,6.8,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934,买进,0.0,2022-05-24,6.31
-0.2294801516804974,6.31,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397,卖出,-0.0720588235294118,2022-05-25,6.51
-0.28216033038958843,6.5,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985,买进,0.0,2022-05-26,6.55
-0.004392115378018469,6.55,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627,买进,0.0,2022-05-27,6.46
-0.011575776111076158,6.43,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223,卖出,-0.01832061068702292,2022-05-30,6.49
-0.06784778518669621,6.53,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127,买进,0.0,2022-05-31,6.43
-0.018759436844134274,6.43,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248,买进,0.0,2022-06-01,6.39
0.12251922423933659,6.4,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009,买进,0.0,2022-06-02,6.5
0.08660092057404772,6.48,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786,买进,0.0,2022-06-06,6.81
0.12132194745049386,6.8,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977,买进,0.0,2022-06-07,6.42
0.1584375279046259,6.49,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961,卖出,-0.04558823529411759,2022-06-08,6.29
-0.007983945744547527,6.22,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833,持有,0.0,2022-06-09,6.22
-0.22828287489165466,6.17,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518,持有,0.0,2022-06-10,6.22
-0.348010553775952,6.2,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096,买进,0.0,2022-06-13,6.3
-0.28216033038958843,6.26,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668,卖出,0.009677419354838646,2022-06-14,6.31
-0.3228677412102495,6.32,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136,买进,0.0,2022-06-15,6.54
-0.20673189269248118,6.45,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083,卖出,0.020569620253164538,2022-06-16,6.66
-0.2127182766366957,6.65,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054,持有,0.0,2022-06-17,6.56
-0.34561600019826616,6.56,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828,买进,0.0,2022-06-20,6.73
-0.35519421450900973,6.8,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909,卖出,0.03658536585365857,2022-06-21,6.83
-0.397098902118514,6.79,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131,买进,0.0,2022-06-22,6.62
-0.30490858937760507,6.61,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304,卖出,-0.026509572901325437,2022-06-23,6.75
-0.38991524138545586,6.81,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299,持有,0.0,2022-06-24,6.89
-0.535983009624299,7.0,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895,持有,0.0,2022-06-27,6.82
-0.5838740811780178,6.82,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916,持有,0.0,2022-06-28,6.94
-0.6054250633771913,6.93,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656,买进,0.0,2022-06-29,6.74
-0.5228129649470259,6.76,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794,买进,0.0,2022-06-30,6.68
-0.3923097949631418,6.73,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123,卖出,-0.004437869822485113,2022-07-01,6.61
-0.4066771164292576,6.61,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853,持有,0.0,2022-07-04,6.62
-0.39111251817429904,6.62,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288,买进,0.0,2022-07-05,6.48
-0.32167046442140634,6.45,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966,买进,0.0,2022-07-06,6.41
-0.31448680368834864,6.46,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478,卖出,0.0015503875968991916,2022-07-07,6.41
-0.3324459555209931,6.41,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605,持有,0.0,2022-07-08,7.05
-0.39829617890735675,7.05,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579,持有,0.0,2022-07-11,7.28
-0.5371802864131417,7.29,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734,持有,0.0,2022-07-12,7.13
-0.5347857328354558,7.18,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825,买进,0.0,2022-07-13,7.56
-0.40787439321810076,7.45,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089,卖出,0.0376044568245126,2022-07-14,7.46
-0.4605545719271913,7.3,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507,买进,0.0,2022-07-15,7.09
-0.3923097949631418,7.08,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803,卖出,-0.03013698630136983,2022-07-18,7.13
-0.35758876808669565,7.1,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499,买进,0.0,2022-07-19,7.2
-0.30490858937760507,7.21,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768,买进,0.0,2022-07-20,7.92
-0.2713848392900017,8.06,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115,买进,0.0,2022-07-21,7.92
-0.18518091049330768,7.82,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996,买进,0.0,2022-07-22,7.86
-0.052283186931737245,7.99,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802,买进,0.0,2022-07-25,7.67
0.14526748322735325,7.77,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592,卖出,-0.02753441802252824,2022-07-26,7.8
0.09977096525132037,7.7,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197,买进,0.0,2022-07-27,7.83
0.3535936444860305,7.88,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492,卖出,0.02337662337662334,2022-07-28,7.71
0.2901379746773532,7.72,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984,持有,0.0,2022-07-29,7.84
0.1728048493707417,7.85,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606,持有,0.0,2022-08-01,8.2
0.17998851010379938,8.13,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486,买进,0.0,2022-08-02,7.58
0.2542196710120639,7.66,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039,卖出,-0.05781057810578113,2022-08-03,7.68
0.10815190277322122,7.56,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769,持有,0.0,2022-08-04,8.45
0.03631529544264262,8.58,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788,买进,0.0,2022-08-05,8.67
0.1009682420401631,8.5,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041,卖出,-0.009324009324009333,2022-08-08,8.75
0.038709849020328514,8.67,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914,持有,0.0,2022-08-09,8.86
-0.10017425848545645,8.81,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995,买进,0.0,2022-08-10,8.57
-0.048691356565208614,8.66,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037,卖出,-0.01702610669693534,2022-08-11,8.99
-0.07143961555322484,8.88,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091,买进,0.0,2022-08-12,9.12
-0.02115399042182017,8.88,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597,买进,0.0,2022-08-15,8.74
0.1320974385500806,8.75,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153,买进,0.0,2022-08-16,8.58
0.1584375279046259,8.67,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034,卖出,-0.00914285714285715,2022-08-17,8.93
0.1344919921277665,8.9,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432,买进,0.0,2022-08-18,8.53
0.21949864413561773,8.5,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269,卖出,-0.04494382022471914,2022-08-19,8.48
0.26619243890049377,8.45,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608,买进,0.0,2022-08-22,8.12
0.3080971265099976,8.13,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759,买进,0.0,2022-08-23,8.21
0.27816520678892326,8.26,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573,买进,0.0,2022-08-24,7.71
0.20632859945834509,7.7,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024,买进,0.0,2022-08-25,7.54
0.27936248357776644,7.53,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746,买进,0.0,2022-08-26,7.67
0.37394734989636125,7.55,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144,卖出,0.0026560424966798903,2022-08-29,7.76
0.3715527963186753,7.75,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909,买进,0.0,2022-08-30,7.54
0.3511990909083446,7.55,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061,买进,0.0,2022-08-31,7.18
0.37634190347404717,7.22,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139,卖出,-0.04370860927152319,2022-09-01,7.15
0.35958002843024545,7.15,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518,持有,0.0,2022-09-02,7.28
0.3464099837529728,7.31,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724,买进,0.0,2022-09-05,7.08
0.3799337338405762,7.12,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147,买进,0.0,2022-09-06,7.15
0.35958002843024545,7.19,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373,卖出,0.009831460674157343,2022-09-07,7.05
0.40986565356165056,7.05,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027,持有,0.0,2022-09-08,6.81
0.40986565356165056,6.8,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414,买进,0.0,2022-09-09,6.85
0.4661376626372702,6.86,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478,买进,0.0,2022-09-13,6.9
0.5834707879438816,6.74,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736,买进,0.0,2022-09-14,6.73
0.6672801631628897,6.79,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557,卖出,0.007418397626112733,2022-09-15,6.54
0.7020011900393358,6.54,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169,持有,0.0,2022-09-16,6.56
0.6768583774736338,6.48,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886,持有,0.0,2022-09-19,6.41
0.5930490022546252,6.45,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978,买进,0.0,2022-09-20,6.47
0.5750898504219808,6.45,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787,卖出,0.0,2022-09-21,6.63
0.5499470378562783,6.55,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173,买进,0.0,2022-09-22,6.79
0.6373482434418154,6.75,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123,卖出,0.030534351145038195,2022-09-23,6.45
0.6074163237207411,6.43,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414,持有,0.0,2022-09-26,6.21
0.5152260109798321,6.22,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702,持有,0.0,2022-09-27,6.32
0.5355797163901629,6.29,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092,买进,0.0,2022-09-28,6.08
0.6553073952744602,6.13,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329,卖出,-0.025437201907790166,2022-09-29,6.07
0.6840420382066914,6.05,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826,持有,0.0,2022-09-30,6.1
0.6313618594976004,6.17,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113,持有,0.0,2022-10-10,6.26
0.56670891290008,6.19,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696,买进,0.0,2022-10-11,6.89
0.5786816807885099,7.08,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466,卖出,0.1437802907915993,2022-10-12,7.14
0.42902208218313814,7.0,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798,持有,0.0,2022-10-13,7.12
0.40986565356165056,7.09,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312,持有,0.0,2022-10-14,7.15
0.3990901624620638,7.17,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035,买进,0.0,2022-10-17,7.2
0.4577567251153693,7.25,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107,卖出,0.011157601115760122,2022-10-18,7.33
0.46972949300379924,7.33,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497,买进,0.0,2022-10-19,8.06
0.529593332445948,8.09,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215,卖出,0.10368349249658933,2022-10-20,7.68
0.48170226089222873,7.41,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562,持有,0.0,2022-10-21,7.21
0.41465476071702234,7.21,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773,买进,0.0,2022-10-24,7.04
0.4936750287806586,7.0,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747,买进,0.0,2022-10-25,6.92
0.47332132337032784,6.92,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266,卖出,-0.011428571428571439,2022-10-26,7.29
0.4936750287806586,7.2,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488,买进,0.0,2022-10-27,7.61
0.5655116361112372,7.62,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696,买进,0.0,2022-10-28,7.46
0.6577019488521462,7.61,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971,买进,0.0,2022-10-31,7.96
0.6612937792186748,7.96,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844,买进,0.0,2022-11-01,8.09
0.7451031544376833,8.09,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125,卖出,0.016331658291457274,2022-11-02,7.98
0.7510895383818978,7.92,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925,买进,0.0,2022-11-03,7.86
1.1366126643893353,7.95,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276,买进,0.0,2022-11-04,7.94
1.3066259684050376,7.93,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161,卖出,-0.0025157232704403096,2022-11-07,8.11
1.1402044947558643,8.05,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027,持有,0.0,2022-11-08,8.23
1.1402044947558643,8.38,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526,持有,0.0,2022-11-09,9.05
1.0683678874252858,9.03,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152,买进,0.0,2022-11-10,8.41
1.1030889143017326,8.33,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295,卖出,-0.07751937984496117,2022-11-11,8.0
1.1042861910905755,7.78,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178,买进,0.0,2022-11-14,8.19
1.1785173519988394,8.1,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184,卖出,0.041131105398457504,2022-11-15,8.1
1.1976737806203275,8.1,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951,买进,0.0,2022-11-16,8.13
1.2754967718951207,8.1,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265,买进,0.0,2022-11-17,8.45
1.2515512361182608,8.45,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555,卖出,0.04320987654320983,2022-11-18,8.2
1.2288029771302447,8.04,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326,持有,0.0,2022-11-21,8.39
1.1641500305327241,8.3,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477,持有,0.0,2022-11-22,7.9
1.1677418608992531,7.9,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398,买进,0.0,2022-11-23,7.96
1.1928846734649556,7.83,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202,卖出,-0.008860759493670921,2022-11-24,7.75
1.2048574413533848,7.73,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622,持有,0.0,2022-11-25,8.3
1.2300002539190873,8.09,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146,持有,0.0,2022-11-28,7.83
1.2371839146521455,7.77,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763,买进,0.0,2022-11-29,8.61
1.5209385136079299,8.82,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178,卖出,0.13513513513513523,2022-11-30,8.55
1.4562855670104093,8.65,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382,持有,0.0,2022-12-01,8.54
1.4874147635203265,8.5,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696,买进,0.0,2022-12-02,8.51
1.5101630225083436,8.54,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782,卖出,0.004705882352941076,2022-12-05,8.57
1.4514964598550375,8.48,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567,持有,0.0,2022-12-06,8.47
1.3569115935364429,8.46,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839,持有,0.0,2022-12-07,8.6
1.3533197631699136,8.56,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195,持有,0.0,2022-12-08,8.34
1.3652925310583437,8.26,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027,持有,0.0,2022-12-09,8.01
1.4083944954566907,8.08,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799,持有,0.0,2022-12-12,8.36
1.3593061471141283,8.28,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369,持有,0.0,2022-12-13,8.13
1.2910613701500788,8.0,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267,持有,0.0,2022-12-14,8.11
1.3150069059269385,7.98,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481,买进,0.0,2022-12-15,8.92
1.2479594057517318,8.72,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701,卖出,0.09273182957393486,2022-12-16,8.44
1.141401771544707,8.46,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667,持有,0.0,2022-12-19,8.14
1.106680744668261,8.36,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915,买进,0.0,2022-12-20,8.34
1.086327039257931,8.21,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445,卖出,-0.017942583732057246,2022-12-21,8.22
1.008504047983137,8.12,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205,买进,0.0,2022-12-22,7.4
1.141401771544707,7.06,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897,买进,0.0,2022-12-23,7.31
1.1354153876004924,7.3,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024,卖出,0.03399433427762043,2022-12-26,7.41
1.1042861910905755,7.39,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759,买进,0.0,2022-12-27,7.35
1.0994970839352036,7.3,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734,卖出,-0.012178619756427585,2022-12-28,7.16
1.0108986015608232,7.14,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129,持有,0.0,2022-12-29,7.17
0.7379194937046252,7.18,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869,买进,0.0,2022-12-30,7.24
0.9103273512980131,7.2,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267,买进,0.0,2023-01-03,7.6
1.0444223516484268,7.61,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334,卖出,0.056944444444444464,2023-01-04,7.72
0.891170922676526,7.69,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546,持有,0.0,2023-01-05,7.8
0.8768036012104106,7.72,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112,持有,0.0,2023-01-06,7.61
0.7403140472823114,7.6,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932,持有,0.0,2023-01-09,7.59
0.6074163237207411,7.62,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452,持有,0.0,2023-01-10,7.72
0.6157972612426419,7.66,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794,持有,0.0,2023-01-11,7.56
0.6445319041748735,7.56,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324,买进,0.0,2023-01-12,7.48
0.7163685115054517,7.55,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272,卖出,-0.0013227513227512947,2023-01-13,7.66
0.7474977080153687,7.68,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056,持有,0.0,2023-01-16,7.69
0.7714432437922286,7.7,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337,持有,0.0,2023-01-17,7.43
0.6852393149955346,7.47,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447,买进,0.0,2023-01-18,7.44
0.7403140472823114,7.45,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774,买进,0.0,2023-01-19,7.54
0.7606677526926414,7.54,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677,买进,0.0,2023-01-20,7.67
0.7846132884695012,7.81,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645,买进,0.0,2023-01-30,7.78
1.1713336912657812,7.71,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043,买进,0.0,2023-01-31,7.78
1.1210480661343771,7.73,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552,卖出,0.0025940337224384514,2023-02-01,8.03
0.9965312800947079,8.05,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258,买进,0.0,2023-02-02,7.95
1.0025176640389224,7.95,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413,卖出,-0.01242236024844727,2023-02-03,8.15
0.9582184228517328,8.09,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766,持有,0.0,2023-02-06,8.1
0.9725857443178482,8.08,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871,持有,0.0,2023-02-07,8.35
1.0228713694492533,8.3,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414,买进,0.0,2023-02-08,8.21
1.0851297624690874,8.14,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084,卖出,-0.019277108433734955,2023-02-09,8.29
1.0875243160467738,8.34,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068,持有,0.0,2023-02-10,8.28
1.1222453429232198,8.28,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693,买进,0.0,2023-02-13,8.24
1.1581636465885088,8.24,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962,卖出,-0.004830917874396033,2023-02-14,8.15
1.09829980714636,8.24,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207,持有,0.0,2023-02-15,8.4
1.070762441002972,8.43,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995,持有,0.0,2023-02-16,8.19
1.0647760570587574,8.25,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589,持有,0.0,2023-02-17,8.03
1.0743542713695011,8.1,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799,持有,0.0,2023-02-20,8.3
0.9749802978955344,8.33,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648,买进,0.0,2023-02-21,8.49
1.008504047983137,8.78,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185,卖出,0.0540216086434573,2023-02-22,8.69
0.9642048067959472,8.59,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746,买进,0.0,2023-02-23,8.31
0.9989258336723934,8.26,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027,卖出,-0.03841676367869617,2023-02-24,8.37
0.9989258336723934,8.25,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024,持有,0.0,2023-02-27,8.09
0.9665993603736336,8.21,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505,买进,0.0,2023-02-28,8.29
0.980966681839749,8.25,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754,卖出,0.0048721071863579955,2023-03-01,8.48
0.9103273512980131,8.45,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384,持有,0.0,2023-03-02,8.52
0.9366674406525592,8.55,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027,持有,0.0,2023-03-03,8.36
0.9366674406525592,8.41,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482,持有,0.0,2023-03-06,8.16
0.918708288819914,8.18,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994,持有,0.0,2023-03-07,7.92
0.9175110120310712,7.93,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615,持有,0.0,2023-03-08,8.05
0.9055382441426413,8.08,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976,持有,0.0,2023-03-09,8.06
0.8289125296566909,7.94,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883,持有,0.0,2023-03-10,7.98
0.8061642706686747,7.98,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649,持有,0.0,2023-03-13,8.12
0.7079875739835508,8.29,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195,持有,0.0,2023-03-14,8.37
0.7307358329715675,8.42,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547,持有,0.0,2023-03-15,8.14
0.7558786455372696,8.03,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525,持有,0.0,2023-03-16,7.89
0.7283412793938816,7.92,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727,持有,0.0,2023-03-17,8.13
0.703198466828179,8.16,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391,持有,0.0,2023-03-20,7.95
0.7055930204058649,7.93,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482,买进,0.0,2023-03-21,8.35
0.8935654762542122,8.61,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198,卖出,0.08575031525851194,2023-03-22,8.99
0.9007491369872695,8.91,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884,买进,0.0,2023-03-23,8.97


==> pic/Before_setting/____________________/__________________/Output/__________/Magnificent Blast-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,买进,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,买进,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,卖出,0.024358974358974373,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,买进,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,卖出,-0.0008316008316008139,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,买进,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,-0.009897070467141725,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,买进,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,买进,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,买进,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,卖出,0.08275634685130251,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,买进,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,买进,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,买进,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,买进,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,买进,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.003663003663003644,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,买进,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,-0.023708996427411512,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,买进,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,卖出,0.042795051822133105,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,买进,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,卖出,0.0648387096774193,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,买进,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,买进,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,买进,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,买进,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.004117647058823546,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,买进,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.06360424028268552,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,买进,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.0061688311688310946,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,买进,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,买进,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.00032299741602060756,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,买进,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.004718693284936443,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,买进,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,-0.016780821917808168,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,买进,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0029651593773164673,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,买进,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,买进,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,买进,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.01953519703603913,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,买进,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,买进,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,买进,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,卖出,0.11517367458866538,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,卖出,-0.013044861597200133,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,买进,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,卖出,0.0019292604501607304,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,买进,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,卖出,0.007936507936507936,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,买进,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,卖出,-0.01517027863777085,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,买进,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,-0.007563819728963189,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,买进,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,买进,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.0019907100199071754,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,买进,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.011132940406024881,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,买进,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,买进,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.0436187399030694,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,买进,0.0,2023-03-23,31.34


==> pic/Before_setting/____________________/__________________/Output/__________/Red Bean Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,买进,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,买进,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,0.0033557046979866547,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,买进,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,买进,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,买进,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.02325581395348847,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,买进,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,买进,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,买进,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,买进,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,-0.009063444108761405,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,买进,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,买进,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,买进,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,买进,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.02337662337662334,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,买进,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,买进,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,买进,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,买进,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,买进,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.056097560975609646,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,买进,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,买进,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,买进,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,买进,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,0.0,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,买进,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,买进,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.005524861878453044,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,买进,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,买进,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,买进,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,买进,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,买进,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,买进,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,买进,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.006329113924050638,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,买进,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.015576323987538885,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,买进,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.01506024096385537,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,买进,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,买进,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,买进,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,买进,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,卖出,0.02941176470588238,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,持有,0.0,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,买进,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,买进,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,买进,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,买进,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,买进,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,买进,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.015923566878980975,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,买进,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,买进,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,卖出,0.05750798722044734,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,卖出,0.039877300613497035,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,持有,0.0,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,买进,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,买进,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.07142857142857142,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,买进,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,买进,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,买进,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,-0.0026737967914439117,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,买进,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,买进,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,买进,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,卖出,0.03439153439153448,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.0025575447570331936,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,买进,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,-0.005102040816326535,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,买进,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,0.0025906735751295936,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,买进,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,卖出,0.00956937799043063,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,卖出,0.09112149532710273,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,卖出,0.04228329809725143,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,卖出,0.03703703703703711,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,卖出,0.051233396584440316,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,卖出,0.08990825688073398,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,持有,0.0,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,买进,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,-0.027868852459016383,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,买进,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,买进,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.04046242774566473,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,买进,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,卖出,0.1154684095860567,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,卖出,-0.029411764705882377,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,持有,0.0,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,卖出,0.07590132827324486,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,持有,0.0,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,买进,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,-0.006837606837606844,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,买进,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,买进,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,买进,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,买进,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,买进,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,0.0,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,买进,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,买进,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,买进,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,-0.02586206896551715,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,买进,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.0,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,买进,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.05919661733615208,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,买进,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,买进,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.021317829457364403,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,买进,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,卖出,0.05479452054794508,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,买进,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,-0.013232514177693815,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,买进,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,-0.009779951100244507,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,买进,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,卖出,0.06845965770171156,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,买进,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,买进,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,买进,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,-0.007042253521126611,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/Before_setting/____________________/__________________/Output/__________/ST Yi Paper-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2583599393318512,13.6,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233,持有,0.0,2022-11-11,13.59
-1.228935390962533,13.51,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043,买进,0.0,2022-11-14,13.65
-1.1700862942238963,13.79,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528,卖出,0.02072538860103622,2022-11-15,13.9
-1.1953073356833122,13.83,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764,买进,0.0,2022-11-16,13.82
-1.0397775800169164,13.79,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386,买进,0.0,2022-11-17,13.89
-0.9515039349089617,13.91,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105,卖出,0.008701957940536693,2022-11-18,13.5
-1.0986266767555524,13.53,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431,持有,0.0,2022-11-21,13.39
-1.0818126491159423,13.58,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756,持有,0.0,2022-11-22,13.29
-1.157475773494189,13.31,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195,持有,0.0,2022-11-23,13.18
-1.157475773494189,13.22,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327,持有,0.0,2022-11-24,13.25
-1.1742898011337988,13.35,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804,持有,0.0,2022-11-25,13.27
-1.308802022250682,13.11,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001,买进,0.0,2022-11-28,13.16
-1.220528377142728,13.2,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032,买进,0.0,2022-11-29,13.18
-1.1070336905753582,13.2,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659,买进,0.0,2022-11-30,13.02
-0.99774251091789,13.13,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195,买进,0.0,2022-12-01,13.19
-0.99774251091789,13.18,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338,买进,0.0,2022-12-02,13.28
-0.9052653589000335,13.29,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836,卖出,0.008345978755690398,2022-12-05,13.33
-0.9178758796297409,13.37,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386,持有,0.0,2022-12-06,13.11
-0.9052653589000335,13.03,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723,持有,0.0,2022-12-07,13.16
-0.8758408105307152,13.16,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343,买进,0.0,2022-12-08,13.3
-0.7077005341346113,13.35,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518,卖出,0.014437689969604825,2022-12-09,13.34
-0.8127882068821761,13.32,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232,持有,0.0,2022-12-12,13.64
-0.7791601516029554,14.88,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383,买进,0.0,2022-12-13,14.45
-0.6824794926751956,14.48,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669,卖出,-0.026881720430107548,2022-12-14,13.99
-0.7581426170534429,14.11,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416,持有,0.0,2022-12-15,13.72
-0.8548232759812019,13.85,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314,持有,0.0,2022-12-16,13.61
-0.9767249763683775,13.63,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879,持有,0.0,2022-12-19,13.27
-0.9851319901881825,13.17,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786,买进,0.0,2022-12-20,13.2
-0.9136723727198385,13.13,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534,买进,0.0,2022-12-21,13.22
-0.8422127552514944,13.4,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715,买进,0.0,2022-12-22,13.0
-0.7539391101435395,13.0,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938,买进,0.0,2022-12-23,13.12
-0.7161075479544163,13.11,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275,卖出,0.008461538461538418,2022-12-26,13.22
-0.7119040410445138,13.43,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494,持有,0.0,2022-12-27,13.35
-0.7455320963237346,13.27,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251,持有,0.0,2022-12-28,13.13
-0.7119040410445138,13.14,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509,持有,0.0,2022-12-29,13.05
-0.678275985765293,13.08,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498,买进,0.0,2022-12-30,13.19
-0.4891181748196767,13.21,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217,买进,0.0,2023-01-03,13.15
-0.4554901195404559,13.15,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297,买进,0.0,2023-01-04,13.57
-0.3840305020721118,13.39,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542,卖出,0.01825095057034222,2023-01-05,13.6
-0.42606557117113764,13.55,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496,持有,0.0,2023-01-06,13.41
-0.4218620642612351,13.46,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985,持有,0.0,2023-01-09,13.28
-0.37982699516220936,13.28,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103,买进,0.0,2023-01-10,13.12
-0.3335884191532803,13.06,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478,卖出,-0.01656626506024088,2023-01-11,12.87
-0.42606557117113764,12.9,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763,持有,0.0,2023-01-12,12.75
-0.47650765408996915,12.75,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738,买进,0.0,2023-01-13,12.81
-0.4596936264503584,12.77,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437,买进,0.0,2023-01-16,12.86
-0.26212880168493624,12.78,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919,卖出,0.0007830853563038204,2023-01-17,12.81
-0.24111126713542375,12.75,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646,持有,0.0,2023-01-18,12.83
-0.1612446358472747,12.76,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896,持有,0.0,2023-01-19,12.9
-0.14443060820766393,12.91,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009,买进,0.0,2023-01-20,13.02
0.1540183823954198,13.15,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542,买进,0.0,2023-01-30,13.17
0.3557867140707444,13.17,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137,卖出,0.0015209125475284847,2023-01-31,13.39
0.23808852059347207,13.4,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313,持有,0.0,2023-02-01,13.5
0.1918499445845438,13.5,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314,持有,0.0,2023-02-02,13.41
0.13720435475580978,13.46,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004,买进,0.0,2023-02-03,13.3
0.21286747913405632,13.3,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695,买进,0.0,2023-02-06,13.44
0.2717165758726929,13.45,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064,卖出,0.011278195488721696,2023-02-07,13.51
0.26751306896279037,13.51,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974,买进,0.0,2023-02-08,13.67
0.36419372789054943,13.66,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384,买进,0.0,2023-02-09,13.7
0.6878637599530496,13.7,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107,买进,0.0,2023-02-10,13.73
0.9652952160066208,13.75,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487,买进,0.0,2023-02-13,13.65
0.9610917090967176,13.66,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038,卖出,-0.006545454545454535,2023-02-14,13.65
0.8055619534303227,13.69,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285,持有,0.0,2023-02-15,13.69
0.549148031926264,13.73,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672,买进,0.0,2023-02-16,13.42
0.7929514327006144,13.41,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577,买进,0.0,2023-02-17,13.44
0.9190566399976925,13.48,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816,买进,0.0,2023-02-20,13.65
1.2679477135196071,13.68,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905,卖出,0.014836795252225466,2023-02-21,13.77
0.8980391054481792,13.67,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344,持有,0.0,2023-02-22,13.98
0.885428584718471,13.91,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748,持有,0.0,2023-02-23,13.83
0.9064461192679842,13.83,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636,买进,0.0,2023-02-24,13.91
0.868614557078861,13.88,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616,买进,0.0,2023-02-27,13.64
1.1208249716730172,13.64,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966,买进,0.0,2023-02-28,13.69
1.4823265659246398,13.69,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239,买进,0.0,2023-03-01,13.8
1.8606421878158728,13.87,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795,买进,0.0,2023-03-02,13.87
2.2599753442566186,13.87,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956,卖出,0.0,2023-03-03,13.81
1.8690492016356777,13.66,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858,持有,0.0,2023-03-06,13.5
1.4697160451949316,13.6,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985,买进,0.0,2023-03-07,13.17
1.7135194459692813,13.27,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308,卖出,-0.02426470588235295,2023-03-08,13.35
1.3267968102582435,13.38,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864,持有,0.0,2023-03-09,13.2
1.234319658240387,13.2,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085,持有,0.0,2023-03-10,12.89
0.868614557078861,12.9,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692,买进,0.0,2023-03-13,12.87
0.8139689672501277,12.87,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705,买进,0.0,2023-03-14,12.7
0.8307829948897377,12.79,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614,买进,0.0,2023-03-15,12.94
1.1460460131324322,12.89,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451,买进,0.0,2023-03-16,12.65
1.3898494139067818,12.65,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142,买进,0.0,2023-03-17,12.81
1.7639615288881128,12.75,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784,卖出,0.00790513833992092,2023-03-20,12.69
1.8017930910772362,12.69,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978,买进,0.0,2023-03-21,12.91
1.8858632292752877,12.87,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818,卖出,0.014184397163120546,2023-03-22,13.07
1.902677256914899,12.97,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116,买进,0.0,2023-03-23,13.03


==> pic/Before_setting/____________________/__________________/Output/__________/Transfer of intellectual education-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.2608820201041664,25.0,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593,买进,0.0,2021-09-15,24.1
-1.4973600885138485,23.96,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169,买进,0.0,2021-09-16,22.83
-1.2469577346051957,23.07,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162,买进,0.0,2021-09-17,22.16
-0.9719256409678231,21.5,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007,买进,0.0,2021-09-22,21.74
-0.6702113292910038,21.74,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876,买进,0.0,2021-09-23,22.21
-0.33770984295328516,21.9,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705,买进,0.0,2021-09-24,21.99
0.02763129635606079,22.63,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045,买进,0.0,2021-09-27,22.08
0.42991704525848656,21.22,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768,买进,0.0,2021-09-28,21.42
0.8732523603754455,21.0,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125,卖出,-0.010367577756833123,2021-09-29,20.0
0.3868150007332265,20.0,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021,持有,0.0,2021-09-30,21.11
0.15283247331038702,21.09,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765,买进,0.0,2021-10-08,21.35
0.4155496970833999,21.36,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158,卖出,0.012802275960170677,2021-10-11,21.78
0.154884951621114,22.11,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904,买进,0.0,2021-10-12,21.16
0.36423773931523334,23.28,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836,买进,0.0,2021-10-13,23.28
0.5859053968737125,24.79,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127,买进,0.0,2021-10-14,25.61
1.043608060165758,25.94,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781,买进,0.0,2021-10-15,23.91
1.328902545356764,23.08,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517,买进,0.0,2021-10-18,23.45
1.8625469061456963,23.85,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164,卖出,0.03336221837088402,2021-10-19,23.52
2.0021154312751093,23.62,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022,持有,0.0,2021-10-20,23.13
1.7250308593270096,23.02,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737,持有,0.0,2021-10-21,23.44
1.5033632017685306,23.65,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325,持有,0.0,2021-10-22,22.78
1.5567276378474233,22.92,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593,持有,0.0,2021-10-25,22.78
1.2324360647526111,22.98,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379,持有,0.0,2021-10-26,22.36
1.226278629820431,21.96,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006,持有,0.0,2021-10-27,21.59
1.3596897200176643,21.44,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023,持有,0.0,2021-10-28,21.6
1.4541037223110902,21.4,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307,持有,0.0,2021-10-29,21.52
1.070290278205205,21.8,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849,持有,0.0,2021-11-01,21.94
0.6844243557885923,21.97,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886,持有,0.0,2021-11-02,21.15
0.3498703911401467,21.1,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728,买进,0.0,2021-11-03,21.35
0.3765526091795931,21.64,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227,买进,0.0,2021-11-04,21.3
0.8137304893643724,21.07,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557,买进,0.0,2021-11-05,21.67
1.1339171058377313,21.62,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021,卖出,0.026103464641670654,2021-11-08,21.15
0.984086189154685,21.19,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726,买进,0.0,2021-11-09,21.45
0.7849957930141991,21.42,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475,买进,0.0,2021-11-10,21.92
0.7090540955173125,21.65,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098,卖出,0.01073762838468706,2021-11-11,22.08
0.5653806137664462,22.08,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423,持有,0.0,2021-11-12,21.93
0.4278645669477596,21.72,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648,买进,0.0,2021-11-15,22.22
0.6084826582917063,22.07,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993,卖出,0.01611418047882143,2021-11-16,21.2
0.5982202667380728,21.31,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022,持有,0.0,2021-11-17,21.96
0.42991704525848656,21.82,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236,持有,0.0,2021-11-18,21.37
0.5079112210660995,21.38,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736,买进,0.0,2021-11-19,21.19
0.5038062644446463,21.19,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266,卖出,-0.0088868101028998,2021-11-22,21.37
0.3745001308688668,21.21,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499,买进,0.0,2021-11-23,21.55
0.579747961941533,21.54,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086,买进,0.0,2021-11-24,21.81
0.577695483630806,22.5,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631,买进,0.0,2021-11-25,23.99
0.7583135749747527,23.97,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602,卖出,0.06533333333333328,2021-11-26,22.73
0.42581208863703335,22.27,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331,持有,0.0,2021-11-29,23.43
0.17951469134983414,23.43,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077,买进,0.0,2021-11-30,23.66
0.22056425756436723,23.38,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525,卖出,-0.0021340162185232913,2021-12-01,23.15
0.2267216924965467,23.78,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753,买进,0.0,2021-12-02,23.29
0.2020919527678273,22.81,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999,买进,0.0,2021-12-03,22.4
0.2821386068861672,22.09,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877,买进,0.0,2021-12-06,21.71
0.2657187804003535,21.65,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945,买进,0.0,2021-12-07,21.88
0.33550304296506,21.88,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666,买进,0.0,2021-12-08,21.99
0.42581208863703335,22.21,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159,买进,0.0,2021-12-09,22.98
0.5284360041733664,22.87,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803,买进,0.0,2021-12-10,22.79
0.6967392256529528,23.07,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882,买进,0.0,2021-12-13,22.84
0.803468097810739,22.7,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345,卖出,-0.016038144776766405,2021-12-14,23.4
0.7234214436923991,23.1,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237,买进,0.0,2021-12-15,23.18
0.8691474037539922,23.38,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631,买进,0.0,2021-12-16,23.67
1.3555847633962104,23.41,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646,卖出,0.0012831479897348647,2021-12-17,22.94
1.207806325023891,23.15,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292,持有,0.0,2021-12-20,21.98
0.9122494482792523,22.0,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075,持有,0.0,2021-12-21,22.3
0.7542086183532988,22.23,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229,持有,0.0,2021-12-22,22.25
0.6905817907207725,22.25,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654,持有,0.0,2021-12-23,22.39
0.5818004402522592,22.86,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259,持有,0.0,2021-12-24,22.12
0.4093922621512197,21.26,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644,买进,0.0,2021-12-27,22.16
0.6638995726813262,22.39,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603,卖出,0.05315145813734708,2021-12-28,21.47
0.6125876149131596,21.48,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452,持有,0.0,2021-12-29,21.01
0.33345056465433376,20.97,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033,持有,0.0,2021-12-30,21.16
0.3026633899934334,21.19,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082,买进,0.0,2021-12-31,21.0
0.30061091168270715,20.88,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464,卖出,-0.014629542236904306,2022-01-04,21.05
0.30471586830416036,21.02,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835,持有,0.0,2022-01-05,20.84
0.10973042878512768,20.8,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276,持有,0.0,2022-01-06,20.89
0.0009490783166143976,20.71,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135,持有,0.0,2022-01-07,20.0
-0.09141244566608522,19.76,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773,买进,0.0,2022-01-10,19.82
-0.056520314383732354,19.85,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134,卖出,0.004554655870445337,2022-01-11,19.93
-0.007260834926292072,20.11,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943,买进,0.0,2022-01-12,19.94
0.15283247331038702,19.78,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767,买进,0.0,2022-01-13,19.5
0.17540973472838017,19.41,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124,买进,0.0,2022-01-14,18.9
0.14462256006748053,19.02,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351,买进,0.0,2022-01-17,19.16
0.12409777696021364,19.07,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917,卖出,0.0026288117770767987,2022-01-18,18.87
-0.0031558783048388377,18.4,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427,持有,0.0,2022-01-19,18.31
0.0009490783166143976,18.31,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405,持有,0.0,2022-01-20,17.44
-0.13246201188061904,17.33,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964,买进,0.0,2022-01-21,17.05
-0.13656696850207226,17.06,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736,卖出,-0.015579919215233676,2022-01-24,17.35
-0.1673541431629719,17.3,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314,持有,0.0,2022-01-25,16.6
-0.15093431667715895,16.59,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756,买进,0.0,2022-01-26,16.55
0.23287912742872693,16.61,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266,卖出,0.001205545509342952,2022-01-27,15.73
0.0871531673671338,15.91,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816,持有,0.0,2022-01-28,16.2
0.007106513248794615,16.51,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583,持有,0.0,2022-02-07,16.64
0.04610360115260071,16.64,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569,买进,0.0,2022-02-08,16.71
0.10357299385294746,16.91,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275,卖出,0.016225961538461512,2022-02-09,16.85
0.06457590594914063,16.85,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612,买进,0.0,2022-02-10,16.74
0.07894325412422733,16.74,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597,卖出,-0.006528189910979405,2022-02-11,16.41
-0.017523226479925526,16.36,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884,买进,0.0,2022-02-14,16.66
0.3806575658010463,16.78,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987,买进,0.0,2022-02-15,17.09
0.8178354459858257,17.39,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427,买进,0.0,2022-02-16,17.1
1.3001678490065907,16.87,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543,买进,0.0,2022-02-17,16.62
1.8297072531740697,16.61,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197,买进,0.0,2022-02-18,16.7
2.4126110934204417,16.68,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807,买进,0.0,2022-02-21,18.37
2.507025095713868,18.2,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316,买进,0.0,2022-02-22,18.06
3.1576607202142193,18.06,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614,买进,0.0,2022-02-23,18.6
3.8739756506578247,18.6,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042,买进,0.0,2022-02-24,17.56
3.564051425738099,17.58,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936,买进,0.0,2022-02-25,17.6
3.5763662956024582,17.3,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062,卖出,-0.0159271899886233,2022-02-28,17.54
3.0345120215706194,17.58,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256,买进,0.0,2022-03-01,18.01
3.7385120821498643,17.74,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454,卖出,0.009101251422070543,2022-03-02,17.88
3.1473983286605867,18.1,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412,持有,0.0,2022-03-03,17.82
2.578861836589301,17.71,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944,持有,0.0,2022-03-04,18.5
2.6404361859111014,17.64,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495,买进,0.0,2022-03-07,16.87
2.6999580569221746,16.51,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485,卖出,-0.06405895691609971,2022-03-08,15.2
2.457765616256428,14.96,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158,持有,0.0,2022-03-09,14.48
1.9508034735069426,14.8,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681,买进,0.0,2022-03-10,14.71
2.180681044308329,14.5,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012,卖出,-0.020270270270270316,2022-03-11,15.0
2.1129492600543487,15.09,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567,买进,0.0,2022-03-14,14.72
2.2340454803872216,14.78,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277,卖出,-0.020543406229290954,2022-03-15,14.2
2.1273166082294352,14.2,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737,买进,0.0,2022-03-16,14.48
2.2053107840370485,14.55,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094,买进,0.0,2022-03-17,14.95
2.5603895317927607,14.85,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839,卖出,0.020618556701030855,2022-03-18,14.81
2.648646099154008,14.97,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309,持有,0.0,2022-03-21,14.86
2.4557131379457013,14.87,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858,持有,0.0,2022-03-22,15.01
2.320249569437742,15.02,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721,持有,0.0,2022-03-23,14.98
1.9651708216820294,14.94,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375,买进,0.0,2022-03-24,14.48
1.8666518627671496,14.5,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202,卖出,-0.029451137884872792,2022-03-25,14.35
1.716820946084103,14.62,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524,持有,0.0,2022-03-28,15.79
1.753765555677183,15.46,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716,买进,0.0,2022-03-29,15.67
1.8194448616204362,15.58,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173,卖出,0.007761966364812368,2022-03-30,15.2
1.7291358159484629,15.05,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024,持有,0.0,2022-03-31,14.82
1.530045419807977,14.75,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822,持有,0.0,2022-04-01,14.86
1.2406459779955177,15.81,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995,持有,0.0,2022-04-06,16.35
0.7849957930141991,17.0,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406,持有,0.0,2022-04-07,16.38
0.5838529185629862,16.14,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676,买进,0.0,2022-04-08,15.56
0.7336838352460325,15.27,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318,买进,0.0,2022-04-11,15.27
0.9676663626688721,15.31,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983,卖出,0.0026195153896529746,2022-04-12,16.8
0.9943485807083184,16.0,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663,买进,0.0,2022-04-13,16.26
1.0333456686121252,16.12,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094,买进,0.0,2022-04-14,16.64
1.070290278205205,16.66,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182,卖出,0.033498759305210866,2022-04-15,15.97
1.043608060165758,15.85,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126,买进,0.0,2022-04-18,16.9
1.0867101046910181,16.55,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064,买进,0.0,2022-04-19,16.72
1.5957247257512301,16.61,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819,买进,0.0,2022-04-20,16.3
1.7927626435809898,17.42,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828,卖出,0.048765803732691286,2022-04-21,16.26
1.4828384186612638,15.38,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904,持有,0.0,2022-04-22,14.63
1.3206926321138577,13.95,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705,持有,0.0,2022-04-25,13.17
1.226278629820431,12.6,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254,持有,0.0,2022-04-26,11.85
1.123654714284098,11.28,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764,持有,0.0,2022-04-27,12.69
0.8568325338896318,12.64,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308,买进,0.0,2022-04-28,12.49
1.3432698935318508,12.69,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565,买进,0.0,2022-04-29,13.38
1.876914254320783,13.13,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305,买进,0.0,2022-05-05,13.41
1.6880862497339297,12.86,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338,买进,0.0,2022-05-06,13.45
1.7393982075020964,13.44,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717,卖出,0.045101088646967345,2022-05-09,13.44
1.5074681583899838,13.12,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752,买进,0.0,2022-05-10,13.57
2.057532345664729,13.35,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574,卖出,0.01753048780487808,2022-05-11,13.34
1.7086110328411968,13.34,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918,持有,0.0,2022-05-12,13.81
1.5669900294010568,13.83,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809,买进,0.0,2022-05-13,14.16
1.5998296823726834,14.1,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583,卖出,0.01952277657266808,2022-05-16,13.7
1.2652757177242377,13.68,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515,持有,0.0,2022-05-17,13.63
1.1133923227304645,13.65,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587,买进,0.0,2022-05-18,13.82
1.1154448010411915,13.5,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484,卖出,-0.010989010989011014,2022-05-19,13.74
1.1400745407699115,13.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356,持有,0.0,2022-05-20,13.75
1.1503369323235444,13.8,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941,持有,0.0,2022-05-23,14.02
1.0867101046910181,14.0,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392,买进,0.0,2022-05-24,13.17
1.1441794973913648,13.18,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125,卖出,-0.058571428571428594,2022-05-25,13.52
1.0025584939512249,13.5,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365,持有,0.0,2022-05-26,13.55
0.8588850122003587,13.62,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138,持有,0.0,2022-05-27,14.91
0.7767858797712927,15.05,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253,买进,0.0,2022-05-30,15.16
1.2550133261706045,14.65,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878,卖出,-0.026578073089701018,2022-05-31,14.46
0.9491940578723321,14.38,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662,持有,0.0,2022-06-01,14.34
0.6885293124100456,14.35,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923,持有,0.0,2022-06-02,14.25
0.5510132655913595,14.3,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243,持有,0.0,2022-06-06,14.37
0.4648091765408395,14.5,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835,买进,0.0,2022-06-07,14.53
0.5612756571449931,14.36,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184,买进,0.0,2022-06-08,15.4
0.516121134309006,15.33,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546,买进,0.0,2022-06-09,14.42
0.5345934391055459,14.15,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588,卖出,-0.07697325505544682,2022-06-10,14.51
0.399129870597587,14.29,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473,持有,0.0,2022-06-13,15.94
0.1076779504744007,15.71,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168,买进,0.0,2022-06-14,15.94
0.33550304296506,16.0,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473,买进,0.0,2022-06-15,16.02
0.38476252242250025,15.78,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174,买进,0.0,2022-06-16,17.62
0.4730190897837466,17.0,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034,卖出,0.07731305449936633,2022-06-17,16.25
0.34576543451869346,15.7,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284,买进,0.0,2022-06-20,16.28
0.7808908363927458,16.0,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836,买进,0.0,2022-06-21,15.35
1.2591182827920575,15.53,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961,卖出,-0.02937500000000004,2022-06-22,15.05
0.9101969699685253,14.95,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377,持有,0.0,2022-06-23,15.1
0.8157829676750987,15.11,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338,买进,0.0,2022-06-24,14.99
0.8301503158501854,15.0,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993,卖出,-0.007279947054930473,2022-06-27,15.05
0.7501036617318455,15.06,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719,买进,0.0,2022-06-28,14.87
0.8137304893643724,14.8,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903,卖出,-0.01726427622841964,2022-06-29,14.26
0.6782669208564128,14.18,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052,持有,0.0,2022-06-30,14.35
0.6782669208564128,14.28,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858,持有,0.0,2022-07-01,14.02
0.5920628318058927,13.94,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255,持有,0.0,2022-07-04,14.15
0.43402200187993983,14.17,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608,买进,0.0,2022-07-05,13.74
0.4360744801906668,13.8,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694,卖出,-0.026111503175723305,2022-07-06,13.76
0.41965465370485316,13.75,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556,持有,0.0,2022-07-07,13.81
0.5058587427553732,13.7,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912,持有,0.0,2022-07-08,13.61
0.34371295620796644,13.61,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791,持有,0.0,2022-07-11,13.3
0.38476252242250025,14.63,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411,持有,0.0,2022-07-12,14.63
0.3745001308688668,15.0,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689,买进,0.0,2022-07-13,14.24
0.45044182836575347,14.5,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721,卖出,-0.03333333333333333,2022-07-14,14.3
0.34371295620796644,14.18,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034,买进,0.0,2022-07-15,14.32
0.40528730552976644,14.33,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856,买进,0.0,2022-07-18,14.65
0.5017537861339201,14.65,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399,买进,0.0,2022-07-19,15.63
0.5345934391055459,15.43,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084,卖出,0.053242320819112586,2022-07-20,15.2
0.5038062644446463,15.06,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762,买进,0.0,2022-07-21,15.09
0.5633281354557192,14.7,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753,卖出,-0.0239043824701196,2022-07-22,14.76
0.3539753477615999,14.84,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645,买进,0.0,2022-07-25,14.9
0.5099636993768265,14.96,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512,卖出,0.008086253369272304,2022-07-26,15.02
0.3888674790439535,14.97,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715,持有,0.0,2022-07-27,15.21
0.35192286945087364,15.34,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846,买进,0.0,2022-07-28,15.05
0.3888674790439535,15.22,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614,卖出,-0.007822685788787432,2022-07-29,14.9
0.42581208863703335,14.96,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292,持有,0.0,2022-08-01,15.02
0.47917652471592614,14.94,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336,买进,0.0,2022-08-02,14.01
0.9266167964543383,14.07,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676,卖出,-0.05823293172690758,2022-08-03,13.97
0.6680045293027793,14.13,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048,买进,0.0,2022-08-04,14.46
0.8116780110536455,14.46,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988,卖出,0.023354564755838646,2022-08-05,14.56
0.8588850122003587,14.5,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354,持有,0.0,2022-08-08,14.46
0.7542086183532988,14.49,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763,买进,0.0,2022-08-09,14.48
0.7829433147034721,14.48,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633,卖出,-0.0006901311249137189,2022-08-10,14.62
0.6002727450487991,14.62,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651,持有,0.0,2022-08-11,14.99
0.45865174160865996,14.99,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127,持有,0.0,2022-08-12,15.12
0.4935438728910128,15.09,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579,持有,0.0,2022-08-15,15.11
0.516121134309006,15.08,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588,买进,0.0,2022-08-16,15.34
0.7193164870709459,15.27,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713,卖出,0.012599469496021188,2022-08-17,15.24
0.680319399167139,15.51,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002,买进,0.0,2022-08-18,15.03
0.6905817907207725,15.55,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319,买进,0.0,2022-08-19,16.53
0.8055205761214652,16.0,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407,买进,0.0,2022-08-22,15.6
0.7603660532854789,15.53,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221,买进,0.0,2022-08-23,15.48
0.8609374905110858,15.45,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389,卖出,-0.005151320025756605,2022-08-24,14.7
0.7111065738280394,14.55,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033,持有,0.0,2022-08-25,14.16
0.5140686559982798,14.34,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655,买进,0.0,2022-08-26,15.58
0.579747961941533,15.57,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524,卖出,0.08577405857740589,2022-08-29,15.71
0.5694855703878995,15.55,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214,持有,0.0,2022-08-30,15.97
0.5982202667380728,15.86,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158,买进,0.0,2022-08-31,15.33
0.5428033523484531,15.55,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676,卖出,-0.019546027742748974,2022-09-01,15.53
0.5510132655913595,15.72,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393,持有,0.0,2022-09-02,15.93
0.4093922621512197,15.93,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782,持有,0.0,2022-09-05,15.59
0.3149782598577938,15.5,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565,买进,0.0,2022-09-06,15.38
0.34576543451869346,15.2,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324,卖出,-0.019354838709677465,2022-09-07,15.09
0.31292578154706685,14.9,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046,持有,0.0,2022-09-08,14.46
0.3231881731007003,14.59,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139,持有,0.0,2022-09-09,14.62
0.28008612857544024,14.59,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746,持有,0.0,2022-09-13,14.87
0.2903485201290737,14.6,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463,持有,0.0,2022-09-14,14.67
0.1076779504744007,14.74,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176,持有,0.0,2022-09-15,14.45
0.07073334088132086,14.4,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645,买进,0.0,2022-09-16,14.1
0.09331060229931401,13.96,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304,买进,0.0,2022-09-19,14.15
0.09536308061004099,14.29,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811,卖出,0.023638968481375235,2022-09-20,14.44
0.005054034938067633,14.3,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346,持有,0.0,2022-09-21,14.39
-0.11809466370553234,14.3,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393,买进,0.0,2022-09-22,13.99
-0.06473022762663883,13.95,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707,卖出,-0.024475524475524573,2022-09-23,13.38
-0.12425209863771183,13.25,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734,持有,0.0,2022-09-26,13.26
-0.23919088403840533,13.29,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164,持有,0.0,2022-09-27,13.87
-0.4177564970716243,13.82,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553,持有,0.0,2022-09-28,13.6
-0.49780315118996427,13.85,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014,买进,0.0,2022-09-29,13.23
-0.43622880186816426,13.23,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047,卖出,-0.04476534296028875,2022-09-30,12.98
-0.5901646751726639,12.99,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593,买进,0.0,2022-10-10,12.54
-0.6004270667262973,12.59,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356,卖出,-0.03079291762894537,2022-10-11,12.36
-0.7687302882058836,12.19,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832,买进,0.0,2022-10-12,12.66
-0.6722638076017308,12.57,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579,买进,0.0,2022-10-13,12.91
-0.5819547619297574,12.97,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385,卖出,0.031821797931583164,2022-10-14,13.43
-0.5675874137546707,13.62,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886,持有,0.0,2022-10-17,14.77
-0.5388527174044974,16.25,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598,持有,0.0,2022-10-18,16.25
-0.5614299788224912,16.24,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253,持有,0.0,2022-10-19,15.75
-0.6291617630764706,15.57,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367,买进,0.0,2022-10-20,15.15
-0.5778498053083042,15.09,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541,买进,0.0,2022-10-21,15.63
-0.4895932379470578,15.68,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636,卖出,0.039098740888005294,2022-10-24,15.07
-0.4875407596363308,15.01,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665,持有,0.0,2022-10-25,14.83
-0.5860597185512106,15.1,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662,持有,0.0,2022-10-26,16.0
-0.5696398920653977,16.0,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645,买进,0.0,2022-10-27,15.67
-0.2268760141740449,15.5,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474,卖出,-0.03125,2022-10-28,15.71
-0.2905028418065719,15.74,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382,买进,0.0,2022-10-31,16.5
-0.1796690130273316,16.48,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823,卖出,0.047013977128335466,2022-11-01,16.13
-0.3931267573429049,15.97,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595,买进,0.0,2022-11-02,16.13
-0.3849168440999977,16.05,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106,卖出,0.005009392611145903,2022-11-03,15.94
-0.3972317139643582,15.95,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541,买进,0.0,2022-11-04,16.66
-0.3007652333602046,16.66,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343,卖出,0.04451410658307216,2022-11-07,17.26
-0.3274474513996517,17.03,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851,持有,0.0,2022-11-08,16.91
-0.3397623212640114,16.6,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845,买进,0.0,2022-11-09,16.54
-0.2001937961345985,17.35,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573,卖出,0.04518072289156626,2022-11-10,16.35
-0.5347477607830441,16.55,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095,持有,0.0,2022-11-11,16.14
-0.8775116386743969,16.01,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276,持有,0.0,2022-11-14,16.25
-1.0252900770467164,16.13,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463,买进,0.0,2022-11-15,16.2
-0.978083075900003,16.12,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864,卖出,-0.0006199628022317428,2022-11-16,16.61
-0.91856120488893,16.41,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565,买进,0.0,2022-11-17,16.66
-0.9760305975892763,16.83,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735,卖出,0.02559414990859221,2022-11-18,17.9
-1.082759469747063,17.88,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264,持有,0.0,2022-11-21,16.97
-1.0252900770467164,16.87,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034,买进,0.0,2022-11-22,17.57
-0.9288235964425634,17.17,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337,卖出,0.017783046828690023,2022-11-23,17.0
-0.9575582927927364,16.75,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156,持有,0.0,2022-11-24,16.84
-0.9472959012391033,16.84,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204,持有,0.0,2022-11-25,16.24
-0.9165087265782034,15.88,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619,持有,0.0,2022-11-28,16.03
-0.9226661615103832,16.01,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992,持有,0.0,2022-11-29,16.64
-1.0252900770467164,16.78,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904,持有,0.0,2022-11-30,16.54
-1.051972295086163,16.78,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491,买进,0.0,2022-12-01,17.32
-0.7564154183415239,17.1,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433,买进,0.0,2022-12-02,17.3
-0.7810451580702437,17.36,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344,卖出,0.015204678362572981,2022-12-05,17.36
-0.8775116386743969,17.36,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523,持有,0.0,2022-12-06,17.12
-0.9555058144820098,16.98,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083,持有,0.0,2022-12-07,17.29
-0.9472959012391033,17.29,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436,买进,0.0,2022-12-08,17.78
-0.6414766329408303,17.77,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005,买进,0.0,2022-12-09,17.5
-0.6353191980086509,17.28,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228,卖出,-0.02757456387169378,2022-12-12,17.43
-0.8036224194882369,17.42,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462,买进,0.0,2022-12-13,17.32
-0.8631442904993102,17.28,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497,买进,0.0,2022-12-14,18.0
-0.5491151089581308,17.87,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078,卖出,0.03414351851851851,2022-12-15,17.63
-0.6599489377373703,17.56,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175,买进,0.0,2022-12-16,17.65
-0.5819547619297574,18.0,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944,卖出,0.02505694760820053,2022-12-19,18.83
-0.7194708087484437,18.33,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582,买进,0.0,2022-12-20,17.07
-0.5285903258508646,17.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641,卖出,-0.07146753955264587,2022-12-21,17.36
-0.5655349354439445,17.56,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544,持有,0.0,2022-12-22,17.52
-0.6517390244944639,17.41,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758,买进,0.0,2022-12-23,18.0
-0.6599489377373703,17.4,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384,卖出,-0.0005743825387709111,2022-12-26,17.28
-0.9945029023858163,17.28,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408,持有,0.0,2022-12-27,16.84
-1.294164735751909,16.85,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211,持有,0.0,2022-12-28,16.45
-1.5650918727678285,16.21,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116,买进,0.0,2022-12-29,16.78
-1.3926836946667889,16.94,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535,卖出,0.04503392967304136,2022-12-30,17.26
-1.433733260881322,17.19,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707,买进,0.0,2023-01-03,17.09
-1.251062691226649,17.07,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634,买进,0.0,2023-01-04,17.27
-1.2449052562944691,17.14,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004,买进,0.0,2023-01-05,17.42
-1.2366953430515626,17.42,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291,买进,0.0,2023-01-06,17.05
-1.2387478213622893,16.98,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013,买进,0.0,2023-01-09,17.69
-1.2120656033228425,17.13,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083,卖出,0.008833922261484014,2023-01-10,16.97
-1.2592726044695557,17.04,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928,买进,0.0,2023-01-11,16.6
-1.1628061238654026,16.5,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242,买进,0.0,2023-01-12,16.85
-1.0909693829899696,16.95,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979,卖出,0.02727272727272723,2023-01-13,16.61
-1.1853833852833962,16.56,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177,持有,0.0,2023-01-16,16.72
-1.1997507334584825,16.65,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016,买进,0.0,2023-01-17,16.39
-1.1607536455546759,16.25,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014,卖出,-0.02402402402402394,2023-01-18,16.19
-1.1771734720404892,16.13,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211,买进,0.0,2023-01-19,16.01
-1.1751209937297626,16.09,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294,买进,0.0,2023-01-20,16.24
-1.119704079340143,16.55,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712,卖出,0.028589185829707948,2023-01-30,16.64
-1.294164735751909,17.68,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051,买进,0.0,2023-01-31,17.63
-1.222327994876476,17.59,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436,卖出,-0.005090497737556553,2023-02-01,19.39
-1.2161705599442958,19.45,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612,买进,0.0,2023-02-02,18.9
-0.93703350968547,18.83,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111,买进,0.0,2023-02-03,19.62
-0.8857215519173034,19.65,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865,卖出,0.04354753053637814,2023-02-06,20.13
-1.0293950336681694,19.8,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425,持有,0.0,2023-02-07,19.75
-1.0540247733968897,19.61,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114,持有,0.0,2023-02-08,19.43
-1.0724970781934295,19.62,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049,买进,0.0,2023-02-09,19.55
-1.0478673384647097,19.99,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622,买进,0.0,2023-02-10,19.31
-1.015027685493083,19.05,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208,买进,0.0,2023-02-13,19.19
-0.8364620724598635,19.19,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483,卖出,0.007349081364829426,2023-02-14,18.77
-1.0376049469110764,18.77,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944,买进,0.0,2023-02-15,18.9
-1.0232375987359896,18.93,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888,买进,0.0,2023-02-16,18.43
-0.725628243680624,18.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052,买进,0.0,2023-02-17,18.13
-0.725628243680624,18.33,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446,买进,0.0,2023-02-20,18.67
-0.7092084171948106,18.68,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452,买进,0.0,2023-02-21,18.9
-0.3808118874785445,18.7,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385,卖出,0.0010706638115631465,2023-02-22,18.64
-0.6620014160480973,18.5,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635,买进,0.0,2023-02-23,18.47
-0.6558439811159171,18.4,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445,卖出,-0.005405405405405482,2023-02-24,18.23
-0.8467244640134969,18.14,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273,持有,0.0,2023-02-27,17.88
-0.9082988133352965,17.95,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894,持有,0.0,2023-02-28,18.18
-0.8980364217816634,18.18,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797,持有,0.0,2023-03-01,18.57
-0.9206136831996566,18.45,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493,持有,0.0,2023-03-02,18.54
-0.9082988133352965,18.62,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837,持有,0.0,2023-03-03,19.06
-0.9452434229283767,18.9,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317,持有,0.0,2023-03-06,18.21
-1.070444599882703,18.26,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905,买进,0.0,2023-03-07,17.68
-1.051972295086163,17.7,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591,卖出,-0.030668127053669343,2023-03-08,17.9
-1.119704079340143,18.04,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127,买进,0.0,2023-03-09,17.48
-1.0930218613006961,17.47,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347,卖出,-0.03159645232815966,2023-03-10,17.2
-1.1771734720404892,17.05,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169,持有,0.0,2023-03-13,17.5
-1.1730685154190361,17.42,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358,持有,0.0,2023-03-14,17.1
-1.1628061238654026,17.25,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753,持有,0.0,2023-03-15,17.07
-1.203855690079936,17.07,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782,持有,0.0,2023-03-16,16.62
-1.2674825177124622,17.56,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622,买进,0.0,2023-03-17,17.11
-0.9945029023858163,17.13,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829,卖出,-0.024487471526195886,2023-03-20,16.52
-1.0745495565041563,16.67,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116,买进,0.0,2023-03-21,17.95
-1.062234686639796,17.9,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289,卖出,0.07378524295140952,2023-03-22,18.5
-1.058129730018343,18.5,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059,买进,0.0,2023-03-23,18.15


==> pic/Before_setting/____________________/__________________/Output/__________/Xingmei United-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.5221372432379774,2.93,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076,买进,0.0,2021-09-15,2.94
-1.4941402056873834,2.95,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148,买进,0.0,2021-09-16,2.86
-1.449344945606433,2.88,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976,买进,0.0,2021-09-17,2.86
-1.4549443531165518,2.83,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334,买进,0.0,2021-09-22,2.84
-1.4549443531165518,2.86,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334,卖出,0.01060070671378085,2021-09-23,2.93
-1.4549443531165518,2.93,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561,持有,0.0,2021-09-24,2.87
-1.5025393169525618,2.89,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334,持有,0.0,2021-09-27,2.77
-1.5025393169525618,2.78,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636,买进,0.0,2021-09-28,2.81
-1.4353464268311358,2.81,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361,卖出,0.010791366906474911,2021-09-29,2.74
-1.4577440568716111,2.77,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058,持有,0.0,2021-09-30,2.84
-1.4829413906671458,2.88,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334,买进,0.0,2021-10-08,2.94
-1.4829413906671458,2.93,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661,买进,0.0,2021-10-11,2.99
-1.4549443531165518,2.96,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438,买进,0.0,2021-10-12,2.93
-1.3793523517299475,2.93,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756,买进,0.0,2021-10-13,2.97
-1.2225689414466208,2.96,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888,买进,0.0,2021-10-14,2.96
-1.244966571487096,2.98,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917,买进,0.0,2021-10-15,2.93
-1.1889724963859076,2.92,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225,卖出,-0.020134228187919483,2021-10-18,3.1
-1.233767756466858,3.07,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242,持有,0.0,2021-10-19,2.99
-1.4633434643817298,2.97,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029,买进,0.0,2021-10-20,2.95
-1.3289576841388784,2.96,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432,买进,0.0,2021-10-21,2.85
-1.326157980383819,2.84,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334,卖出,-0.04054054054054058,2021-10-22,2.83
-1.326157980383819,2.83,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025,持有,0.0,2021-10-25,2.83
-1.3205585728737,2.83,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147,买进,0.0,2021-10-26,2.79
-1.1413775325498976,2.77,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565,卖出,-0.021201413427561856,2021-10-27,2.68
-1.1889724963859076,2.67,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754,持有,0.0,2021-10-28,2.61
-1.2141698301814428,2.62,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321,买进,0.0,2021-10-29,2.76
-1.2281683489567394,2.84,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425,卖出,0.08396946564885487,2021-11-01,2.94
-1.2589650902623928,2.97,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812,持有,0.0,2021-11-02,3.0
-1.2393671639769774,3.02,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875,买进,0.0,2021-11-03,3.16
-1.1805733851207296,3.15,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548,卖出,0.043046357615894,2021-11-04,3.31
-1.2477662752421554,3.35,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936,持有,0.0,2021-11-05,3.3
-1.2421668677320368,3.31,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922,买进,0.0,2021-11-08,3.39
-1.2029710151612047,3.44,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866,买进,0.0,2021-11-09,3.4
-1.1105807912442442,3.4,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204,买进,0.0,2021-11-10,3.64
-1.0769843461835316,3.65,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234,卖出,0.07352941176470588,2021-11-11,3.54
-1.0937825687138878,3.55,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745,买进,0.0,2021-11-12,3.46
-1.040588197367759,3.55,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053,买进,0.0,2021-11-15,3.37
-0.9593967884710364,3.38,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738,卖出,-0.04788732394366196,2021-11-16,3.36
-0.9649961959811552,3.34,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162,持有,0.0,2021-11-17,3.47
-1.004192048551987,3.48,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407,买进,0.0,2021-11-18,3.4
-0.9845941222665711,3.42,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008,卖出,-0.017241379310344845,2021-11-19,3.36
-0.9649961959811552,3.39,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162,持有,0.0,2021-11-22,3.29
-1.004192048551987,3.3,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875,持有,0.0,2021-11-23,3.26
-1.048987308632937,3.26,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885,买进,0.0,2021-11-24,3.25
-1.032189086102581,3.24,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261,买进,0.0,2021-11-25,3.27
-0.9845941222665711,3.31,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845,买进,0.0,2021-11-26,3.17
-0.9369991584305611,3.16,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367,卖出,-0.045317220543806616,2021-11-29,3.11
-0.9705956034912738,3.13,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157,买进,0.0,2021-11-30,3.11
-0.9481979734507985,3.11,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052,买进,0.0,2021-12-01,3.14
-0.8614071570439567,3.13,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054,卖出,0.006430868167202578,2021-12-02,3.07
-0.855807749533838,3.07,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659,买进,0.0,2021-12-03,3.09
-0.8138121932079467,3.11,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608,卖出,0.013029315960912065,2021-12-06,3.03
-0.8866044908394913,3.04,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717,持有,0.0,2021-12-07,2.98
-0.9481979734507985,2.97,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868,买进,0.0,2021-12-08,3.07
-0.9090021208799667,3.07,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493,买进,0.0,2021-12-09,3.38
-0.8698062683091352,3.51,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532,买进,0.0,2021-12-10,3.72
-0.603834411578491,4.09,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335,买进,0.0,2021-12-13,4.09
-0.45545011256034246,4.5,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516,卖出,0.10024449877750614,2021-12-14,4.5
-0.3658595923984413,4.59,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607,持有,0.0,2021-12-15,4.17
-0.5254427064368278,4.27,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387,持有,0.0,2021-12-16,4.22
-0.6766267092100356,4.07,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495,买进,0.0,2021-12-17,4.64
-0.6206326341088476,4.95,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293,卖出,0.21621621621621617,2021-12-20,4.61
-0.623432337863907,4.2,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607,买进,0.0,2021-12-21,4.45
-0.539441225212125,4.4,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579,买进,0.0,2021-12-22,4.27
-0.3882572224389166,4.1,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428,买进,0.0,2021-12-23,3.97
-0.25667114595112417,4.01,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386,卖出,-0.02195121951219509,2021-12-24,4.06
-0.3322631473377286,3.99,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856,买进,0.0,2021-12-27,3.89
-0.315464924807372,3.88,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524,买进,0.0,2021-12-28,3.82
-0.15308210701392622,3.81,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766,卖出,-0.018041237113402022,2021-12-29,3.92
-0.3210643323174907,3.93,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427,买进,0.0,2021-12-30,4.31
-0.26227055346124334,4.37,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334,卖出,0.1119592875318066,2021-12-31,4.51
-0.26227055346124334,4.45,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711,买进,0.0,2022-01-04,4.53
-0.14748269950380752,4.54,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076,卖出,0.020224719101123563,2022-01-05,4.53
-0.1698803295442828,4.49,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055,持有,0.0,2022-01-06,4.44
-0.3378625548478473,4.56,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864,持有,0.0,2022-01-07,4.26
-0.43585218627492656,4.11,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375,买进,0.0,2022-01-10,4.27
-0.343461962357966,4.31,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213,卖出,0.04866180048661783,2022-01-11,4.57
-0.4022557412142138,4.52,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016,买进,0.0,2022-01-12,4.5
-0.30146640603207475,4.55,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744,买进,0.0,2022-01-13,4.3
-0.19787736709487683,4.22,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587,买进,0.0,2022-01-14,4.33
-0.21747529338029276,4.25,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097,买进,0.0,2022-01-17,4.6
-0.052292771831787634,4.55,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743,买进,0.0,2022-01-18,4.5
0.12128886098189605,4.7,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172,买进,0.0,2022-01-19,4.72
0.3032696050607578,4.7,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386,买进,0.0,2022-01-20,4.35
0.30046990130569795,4.28,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567,买进,0.0,2022-01-21,3.94
0.49364946040479757,3.9,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395,买进,0.0,2022-01-24,3.96
0.6952281307690747,3.98,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568,买进,0.0,2022-01-25,3.65
0.9080056161535898,3.65,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546,买进,0.0,2022-01-26,3.63
1.1291822128032833,3.65,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264,买进,0.0,2022-01-27,3.6
1.361557624473214,3.62,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967,买进,0.0,2022-01-28,3.91
1.605131851163383,3.78,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048,卖出,0.044198895027624224,2022-02-07,3.69
1.4035531807991057,3.76,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954,买进,0.0,2022-02-08,3.76
1.6499271112443334,3.79,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931,卖出,0.007978723404255386,2022-02-09,3.79
1.3895546620238084,3.8,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513,持有,0.0,2022-02-10,3.75
1.2243721404753034,3.71,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522,持有,0.0,2022-02-11,3.62
1.2943647343517886,3.56,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859,买进,0.0,2022-02-14,3.7
1.5351392572868976,3.72,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658,卖出,0.04494382022471914,2022-02-15,3.61
1.344759401942858,3.61,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307,买进,0.0,2022-02-16,3.6
1.4007534770440457,3.54,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103,买进,0.0,2022-02-17,3.47
1.512741627246423,3.45,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034,买进,0.0,2022-02-18,3.46
1.7647149652017693,3.47,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124,卖出,0.005797101449275368,2022-02-21,3.61
1.5547371835723136,3.56,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367,持有,0.0,2022-02-22,3.48
1.563136294837492,3.52,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464,持有,0.0,2022-02-23,3.53
1.308363253127086,3.52,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858,买进,0.0,2022-02-24,3.3
1.3111629568821446,3.3,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887,买进,0.0,2022-02-25,3.3
1.5435383685520763,3.32,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919,买进,0.0,2022-02-28,3.27
1.7983114102624824,3.28,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685,买进,0.0,2022-03-01,3.32
1.9606942280559279,3.3,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558,买进,0.0,2022-03-02,3.34
2.23506519605175,3.33,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097,买进,0.0,2022-03-03,3.32
2.5234346828228698,3.34,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912,买进,0.0,2022-03-04,3.34
2.8258026883692855,3.32,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834,卖出,-0.005988023952095814,2022-03-07,3.36
2.5066364602925124,3.37,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639,持有,0.0,2022-03-08,3.2
2.5206349790678098,3.21,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523,买进,0.0,2022-03-09,3.15
2.5178352753127506,3.19,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011,买进,0.0,2022-03-10,3.19
2.719413945677028,3.15,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705,卖出,-0.012539184952978068,2022-03-11,3.23
2.716614241921968,3.22,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655,持有,0.0,2022-03-14,3.15
2.512235867802632,3.14,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764,持有,0.0,2022-03-15,2.92
2.2994583824181167,2.95,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137,买进,0.0,2022-03-16,3.21
2.3330548274788296,3.3,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966,买进,0.0,2022-03-17,3.21
2.2462640110719874,3.22,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656,卖出,-0.02424242424242413,2022-03-18,3.33
2.1902699359707993,3.33,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827,买进,0.0,2022-03-21,3.32
2.198669047235978,3.3,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564,买进,0.0,2022-03-22,3.37
2.2014687509910367,3.38,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651,卖出,0.024242424242424267,2022-03-23,3.34
2.176271417195502,3.33,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223,买进,0.0,2022-03-24,3.26
2.251863418582107,3.26,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334,卖出,-0.021021021021021106,2022-03-25,3.34
2.251863418582107,3.46,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383,持有,0.0,2022-03-28,3.67
1.9634939318109876,3.58,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253,持有,0.0,2022-03-29,3.54
1.6891229638151652,3.52,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742,持有,0.0,2022-03-30,3.44
1.5967327398982043,3.44,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827,持有,0.0,2022-03-31,3.41
1.3391599944327393,3.37,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686,持有,0.0,2022-04-01,3.51
1.0955857677425702,3.57,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396,持有,0.0,2022-04-06,3.59
0.8632103560726397,3.6,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617,持有,0.0,2022-04-07,3.45
0.642033759422946,3.47,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572,持有,0.0,2022-04-08,3.35
0.43205597779349036,3.32,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722,买进,0.0,2022-04-11,3.21
0.5356450167306883,3.28,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783,买进,0.0,2022-04-12,3.38
0.3508645688967677,3.32,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976,买进,0.0,2022-04-13,3.23
0.4964491641598569,3.23,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757,买进,0.0,2022-04-14,3.23
0.6980278345241341,3.21,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375,买进,0.0,2022-04-15,3.11
0.9108053199086497,3.1,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005,卖出,-0.03426791277258563,2022-04-18,3.15
0.6896287232589561,3.17,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807,买进,0.0,2022-04-19,3.18
0.8996065048884118,3.18,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175,买进,0.0,2022-04-20,3.24
1.117983397783046,3.26,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184,卖出,0.025157232704402396,2022-04-21,3.07
0.8856079861131145,3.06,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697,持有,0.0,2022-04-22,2.97
0.6644313894634214,2.92,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379,持有,0.0,2022-04-25,2.67
0.45445360783396566,2.66,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082,买进,0.0,2022-04-26,2.7
0.5384447204857481,2.66,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427,卖出,0.0,2022-04-27,2.73
0.40405894024289635,2.68,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303,买进,0.0,2022-04-28,2.63
0.6000382030970548,2.65,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817,买进,0.0,2022-04-29,2.78
0.8072162809714513,2.84,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374,买进,0.0,2022-05-05,2.81
1.025593173866085,2.73,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535,买进,0.0,2022-05-06,2.76
1.1879759916595312,2.76,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762,买进,0.0,2022-05-09,2.85
1.2803662155764912,2.8,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772,买进,0.0,2022-05-10,2.86
1.5211407385116005,2.87,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485,卖出,0.025000000000000102,2022-05-11,2.8
1.635928592469036,2.79,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117,持有,0.0,2022-05-12,2.84
1.473545774675591,2.83,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883,买进,0.0,2022-05-13,2.86
1.529539849776779,2.88,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662,买进,0.0,2022-05-16,2.91
1.6163306661836203,2.93,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817,买进,0.0,2022-05-17,2.85
1.8739034116490865,2.85,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917,卖出,-0.027303754266211625,2022-05-18,2.9
1.3335605869226204,2.86,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092,持有,0.0,2022-05-19,2.92
1.0283928776211448,2.93,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359,持有,0.0,2022-05-20,2.91
0.5720411655464609,2.97,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698,持有,0.0,2022-05-23,3.02
0.42925627403843103,2.99,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782,买进,0.0,2022-05-24,2.88
0.5608423505262234,2.86,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154,买进,0.0,2022-05-25,2.99
0.7708201321556791,3.01,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516,卖出,0.05244755244755242,2022-05-26,3.0
0.42085716277325297,3.01,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513,买进,0.0,2022-05-27,2.99
0.5664417580363421,3.01,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924,卖出,0.0,2022-05-30,2.97
0.8100159847265106,2.98,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875,买进,0.0,2022-05-31,3.05
0.8688097635827584,3.07,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083,卖出,0.030201342281879148,2022-06-01,3.06
0.5944387955869361,3.03,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305,买进,0.0,2022-06-02,3.01
0.5188467942003322,3.01,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908,买进,0.0,2022-06-06,3.04
0.7400233908500253,3.03,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901,买进,0.0,2022-06-07,2.98
0.8352133185220452,2.99,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628,卖出,-0.013201320132013068,2022-06-08,2.96
0.7148260570544906,2.97,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946,买进,0.0,2022-06-09,2.9
0.9975961363154915,2.87,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127,买进,0.0,2022-06-10,2.89
1.1823765841494125,2.9,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163,卖出,0.010452961672473799,2022-06-13,2.85
1.2355709554955407,2.83,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667,持有,0.0,2022-06-14,2.85
1.0815872489672729,2.83,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364,持有,0.0,2022-06-15,2.85
1.1067845827628076,2.85,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517,买进,0.0,2022-06-16,2.99
1.1095842865178676,2.99,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615,卖出,0.0491228070175439,2022-06-17,2.92
1.1039848790077487,2.91,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087,买进,0.0,2022-06-20,2.95
1.0535902114166795,2.94,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527,卖出,0.010309278350515396,2022-06-21,3.01
0.7960174659512138,3.06,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671,买进,0.0,2022-06-22,2.99
0.9332029499491249,2.96,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788,买进,0.0,2022-06-23,3.04
1.229971547985422,3.02,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888,卖出,0.02027027027027029,2022-06-24,3.0
1.0955857677425702,3.02,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049,持有,0.0,2022-06-27,3.3
1.1487801390886994,3.3,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392,买进,0.0,2022-06-28,3.63
1.1515798428437583,3.69,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212,卖出,0.11818181818181822,2022-06-29,3.42
1.0843869527223329,3.51,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874,持有,0.0,2022-06-30,3.76
0.9304032461940651,3.63,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773,买进,0.0,2022-07-01,3.46
1.0591896189267982,3.43,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558,卖出,-0.055096418732782294,2022-07-04,3.37
0.922004134928887,3.34,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305,买进,0.0,2022-07-05,3.26
0.9556005799895998,3.26,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188,买进,0.0,2022-07-06,3.37
1.0591896189267982,3.34,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335,买进,0.0,2022-07-07,3.31
1.137581324068462,3.34,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581,买进,0.0,2022-07-08,3.37
1.1459804353336396,3.33,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293,买进,0.0,2022-07-11,3.41
1.473545774675591,3.37,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306,卖出,0.012012012012012022,2022-07-12,3.35
1.0927860639875113,3.36,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865,持有,0.0,2022-07-13,3.49
0.8296139110119265,3.43,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673,持有,0.0,2022-07-14,3.43
0.8324136147669858,3.48,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753,持有,0.0,2022-07-15,3.38
0.8100159847265106,3.34,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887,买进,0.0,2022-07-18,3.55
0.8660100598276991,3.56,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108,卖出,0.06586826347305395,2022-07-19,3.56
0.7540219096253226,3.56,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039,持有,0.0,2022-07-20,3.67
0.6868290195038966,3.7,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038,持有,0.0,2022-07-21,3.64
0.7036272420342533,3.64,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028,买进,0.0,2022-07-22,3.6
0.8856079861131145,3.6,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685,买进,0.0,2022-07-25,3.6
1.0703884339470355,3.63,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781,买进,0.0,2022-07-26,3.63
1.0031955438256102,3.62,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588,卖出,-0.00275482093663906,2022-07-27,3.59
0.8044165772163918,3.64,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549,持有,0.0,2022-07-28,3.53
0.8128156884815699,3.54,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976,持有,0.0,2022-07-29,3.51
0.7904180584410946,3.49,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715,持有,0.0,2022-08-01,3.47
0.35926368016194576,3.44,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214,持有,0.0,2022-08-02,3.27
0.1464861947774307,3.26,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853,持有,0.0,2022-08-03,3.2
-0.01869632677107444,3.23,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034,买进,0.0,2022-08-04,3.34
0.33406634636641114,3.36,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043,买进,0.0,2022-08-05,3.37
0.4404550890586684,3.34,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287,卖出,-0.005952380952380958,2022-08-08,3.39
0.1296879722470741,3.4,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388,持有,0.0,2022-08-09,3.31
0.009300710779519559,3.32,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526,持有,0.0,2022-08-10,3.27
0.034498044575054204,3.29,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283,买进,0.0,2022-08-11,3.33
0.2892710862854605,3.38,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232,卖出,0.027355623100303907,2022-08-12,3.39
0.2136790848988566,3.37,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902,买进,0.0,2022-08-15,3.42
0.28367167877534183,3.44,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639,卖出,0.020771513353115677,2022-08-16,3.44
0.22767760367415332,3.44,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271,持有,0.0,2022-08-17,3.52
0.16328441730778728,3.51,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333,持有,0.0,2022-08-18,3.46
0.12688826849201473,3.45,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033,买进,0.0,2022-08-19,3.46
0.2668734562449852,3.48,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638,买进,0.0,2022-08-22,3.62
0.24727552995956928,3.65,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803,卖出,0.04885057471264366,2022-08-23,3.58
0.2192784924089753,3.6,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072,买进,0.0,2022-08-24,3.55
0.37046249518218316,3.58,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625,买进,0.0,2022-08-25,3.52
0.42645657028337164,3.5,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681,买进,0.0,2022-08-26,3.65
0.4796509416295003,3.76,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604,卖出,0.07428571428571422,2022-08-29,4.02
0.5160470904452729,4.16,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747,持有,0.0,2022-08-30,4.42
0.23047730742921269,4.86,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524,持有,0.0,2022-08-31,4.86
0.23887641869439122,5.35,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597,买进,0.0,2022-09-01,5.35
0.33126664261135175,5.89,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426,卖出,0.10093457943925235,2022-09-02,5.89
0.2948704937955792,5.48,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863,买进,0.0,2022-09-05,5.3
0.32286753134617324,4.87,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274,卖出,-0.11131386861313873,2022-09-06,4.77
0.2696731600000446,4.8,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709,持有,0.0,2022-09-07,4.98
0.16048471355272745,4.78,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753,买进,0.0,2022-09-08,5.11
0.19968056612355933,4.95,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626,卖出,0.03556485355648534,2022-09-09,4.6
0.2192784924089753,4.25,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951,持有,0.0,2022-09-13,4.14
0.16048471355272745,3.98,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646,买进,0.0,2022-09-14,3.96
0.18848175110332194,3.99,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573,买进,0.0,2022-09-15,3.89
0.5608423505262234,3.87,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021,卖出,-0.030075187969924838,2022-09-16,3.92
0.4404550890586684,3.92,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668,买进,0.0,2022-09-19,3.94
0.42645657028337164,3.93,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352,买进,0.0,2022-09-20,4.01
0.5720411655464609,3.94,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946,买进,0.0,2022-09-21,3.97
0.6112370181172927,3.92,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537,买进,0.0,2022-09-22,3.87
0.7876183546860352,3.84,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893,卖出,-0.02040816326530614,2022-09-23,3.7
0.7120263532994313,3.68,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156,持有,0.0,2022-09-26,3.69
0.37046249518218316,3.68,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923,持有,0.0,2022-09-27,3.78
0.2920707900405199,3.76,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987,买进,0.0,2022-09-28,3.62
0.3032696050607578,3.66,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106,买进,0.0,2022-09-29,3.55
0.48805005289467834,3.56,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767,买进,0.0,2022-09-30,3.56
0.8912073936232336,3.54,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516,买进,0.0,2022-10-10,3.48
1.2131733254550658,3.48,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334,买进,0.0,2022-10-11,3.5
1.2131733254550658,3.48,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579,买进,0.0,2022-10-12,3.57
1.3279611794125017,3.56,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338,卖出,0.022988505747126457,2022-10-13,3.56
1.1879759916595312,3.59,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797,持有,0.0,2022-10-14,3.65
1.1515798428437583,3.63,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412,持有,0.0,2022-10-17,3.71
0.8324136147669858,3.72,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321,买进,0.0,2022-10-18,3.72
0.913605023663709,3.72,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247,买进,0.0,2022-10-19,3.68
1.0703884339470355,3.68,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257,卖出,-0.01075268817204302,2022-10-20,3.7
0.9975961363154915,3.7,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105,持有,0.0,2022-10-21,3.67
0.9052059123985304,3.68,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863,持有,0.0,2022-10-24,3.55
0.8212147997467485,3.55,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866,买进,0.0,2022-10-25,3.55
0.9667993950098371,3.58,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032,卖出,0.008450704225352183,2022-10-26,3.6
0.9108053199086497,3.62,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503,持有,0.0,2022-10-27,3.96
0.6924284270140154,4.06,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497,持有,0.0,2022-10-28,3.84
0.6952281307690747,3.94,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295,买进,0.0,2022-10-31,3.82
0.8044165772163918,3.78,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409,卖出,-0.0406091370558376,2022-11-01,4.02
0.8156153922366293,4.06,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807,买进,0.0,2022-11-02,3.97
0.8688097635827584,3.93,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453,卖出,-0.03201970443349741,2022-11-03,3.97
0.7848186509309759,3.93,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374,买进,0.0,2022-11-04,4.03
0.8296139110119265,3.99,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034,买进,0.0,2022-11-07,4.04
0.8240145035018078,4.02,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194,买进,0.0,2022-11-08,3.96
0.7932177621961545,3.96,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777,卖出,-0.014925373134328263,2022-11-09,3.93
0.8100159847265106,3.93,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013,持有,0.0,2022-11-10,4.1
0.7064269457893126,4.18,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666,买进,0.0,2022-11-11,4.02
0.8212147997467485,4.0,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375,买进,0.0,2022-11-14,3.94
0.9444017649693623,3.95,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179,卖出,-0.012499999999999956,2022-11-15,4.12
0.8716094673378177,4.1,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834,持有,0.0,2022-11-16,4.24
0.8128156884815699,4.23,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196,买进,0.0,2022-11-17,4.18
0.7960174659512138,4.18,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493,卖出,-0.011820330969267306,2022-11-18,4.05
0.7568216133803819,4.08,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586,持有,0.0,2022-11-21,4.0
0.7148260570544906,3.98,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891,买进,0.0,2022-11-22,3.89
0.7540219096253226,3.88,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932,卖出,-0.02512562814070354,2022-11-23,3.85
0.7400233908500253,3.84,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124,持有,0.0,2022-11-24,3.85
0.7512222058702632,3.85,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462,持有,0.0,2022-11-25,3.93
0.6700307969735401,3.87,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644,持有,0.0,2022-11-28,3.97
0.2696731600000446,3.94,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893,买进,0.0,2022-11-29,4.12
0.3508645688967677,4.13,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014,卖出,0.04822335025380709,2022-11-30,4.15
0.31166871632593585,4.2,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372,买进,0.0,2022-12-01,4.18
0.38166131020242106,4.15,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336,卖出,-0.011904761904761862,2022-12-02,4.2
0.3396657538765298,4.27,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502,持有,0.0,2022-12-05,4.2
0.35926368016194576,4.18,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309,买进,0.0,2022-12-06,4.18
0.4404550890586684,4.18,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014,卖出,0.0,2022-12-07,4.29
0.43205597779349036,4.29,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132,持有,0.0,2022-12-08,4.22
0.28367167877534183,4.19,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174,买进,0.0,2022-12-09,4.12
0.32006782759111385,4.12,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299,卖出,-0.01670644391408121,2022-12-12,4.08
0.2892710862854605,4.06,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627,买进,0.0,2022-12-13,4.49
0.3368660501214705,4.52,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516,买进,0.0,2022-12-14,4.38
0.40685864399795574,4.4,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428,买进,0.0,2022-12-15,4.32
0.6588319819533027,4.32,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812,买进,0.0,2022-12-16,4.29
0.700827538279194,4.25,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446,卖出,-0.01620370370370377,2022-12-19,4.19
0.6672310932184807,4.16,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307,持有,0.0,2022-12-20,4.02
0.6616316857083621,4.02,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953,持有,0.0,2022-12-21,4.08
0.681229611993778,4.04,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604,买进,0.0,2022-12-22,4.06
0.6784299082387186,4.01,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828,买进,0.0,2022-12-23,4.11
0.7036272420342533,4.11,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126,卖出,0.02493765586034926,2022-12-26,4.21
0.6924284270140154,4.21,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498,持有,0.0,2022-12-27,4.12
0.709226649544372,4.08,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316,买进,0.0,2022-12-28,4.12
0.7848186509309759,4.07,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374,买进,0.0,2022-12-29,4.24
0.8296139110119265,4.18,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376,买进,0.0,2022-12-30,4.49
0.8828082823580552,4.54,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289,卖出,0.08612440191387569,2023-01-03,4.43
0.8128156884815699,4.46,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887,持有,0.0,2023-01-04,4.6
0.7932177621961545,4.57,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523,买进,0.0,2023-01-05,4.44
0.8324136147669858,4.44,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238,卖出,-0.0284463894967177,2023-01-06,4.28
0.745622798360144,4.27,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334,持有,0.0,2023-01-09,4.25
0.745622798360144,4.22,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202,持有,0.0,2023-01-10,4.26
0.7204254645646093,4.25,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015,持有,0.0,2023-01-11,4.14
0.7120263532994313,4.14,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333,买进,0.0,2023-01-12,4.23
0.7540219096253226,4.21,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281,卖出,0.016908212560386545,2023-01-13,4.32
0.7736198359107385,4.33,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165,持有,0.0,2023-01-16,4.3
0.7876183546860352,4.26,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657,买进,0.0,2023-01-17,4.21
0.9080056161535898,4.21,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038,买进,0.0,2023-01-18,4.37
0.9779982100300756,4.33,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403,卖出,0.028503562945368197,2023-01-19,4.28
0.8856079861131145,4.29,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747,持有,0.0,2023-01-20,4.34
0.8520115410524018,4.39,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074,买进,0.0,2023-01-30,4.34
0.8828082823580552,4.3,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369,卖出,-0.020501138952163978,2023-01-31,4.39
0.8772088748479364,4.39,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676,持有,0.0,2023-02-01,4.43
0.7904180584410946,4.41,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196,买进,0.0,2023-02-02,4.36
0.8324136147669858,4.34,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095,卖出,-0.015873015873015938,2023-02-03,4.35
0.7792192434208572,4.34,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299,持有,0.0,2023-02-06,4.27
0.7876183546860352,4.27,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072,持有,0.0,2023-02-07,4.33
0.7484225021152039,4.35,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586,持有,0.0,2023-02-08,4.23
0.6952281307690747,4.21,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866,持有,0.0,2023-02-09,4.27
0.6644313894634214,4.26,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334,买进,0.0,2023-02-10,4.42
0.6644313894634214,4.49,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363,卖出,0.053990610328638604,2023-02-13,4.42
0.6056376106071736,4.45,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334,持有,0.0,2023-02-14,4.33
0.6056376106071736,4.34,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955,买进,0.0,2023-02-15,4.41
0.614036721872352,4.4,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576,卖出,0.013824884792626843,2023-02-16,4.29
0.48805005289467834,4.28,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384,买进,0.0,2023-02-17,4.22
0.5244462017104509,4.19,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542,买进,0.0,2023-02-20,4.17
0.5552429430161042,4.16,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505,卖出,-0.007159904534606264,2023-02-21,4.16
0.5580426467711636,4.14,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533,买进,0.0,2023-02-22,4.17
0.7344239833399067,4.17,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816,卖出,0.007246376811594264,2023-02-23,4.1
0.6308349444027087,4.11,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993,持有,0.0,2023-02-24,4.08
0.35366427265182704,4.08,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519,买进,0.0,2023-02-27,3.98
0.3648630876720645,4.0,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082,卖出,-0.01960784313725492,2023-02-28,4.04
0.3060693088158171,4.04,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879,买进,0.0,2023-03-01,4.1
0.31166871632593585,4.1,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342,买进,0.0,2023-03-02,4.11
0.3844610139574804,4.1,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334,卖出,0.0,2023-03-03,4.08
0.33126664261135175,4.07,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635,持有,0.0,2023-03-06,4.05
0.3144684200809952,4.06,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444,买进,0.0,2023-03-07,3.95
0.35366427265182704,3.93,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631,卖出,-0.03201970443349741,2023-03-08,4.09
0.3620633839170051,4.09,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694,持有,0.0,2023-03-09,4.5
0.34526516138664853,4.41,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298,买进,0.0,2023-03-10,4.4
0.4348556815485497,4.4,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399,卖出,-0.002267573696145076,2023-03-13,4.34
0.43205597779349036,4.33,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529,持有,0.0,2023-03-14,4.23
0.3676627914271238,4.23,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186,持有,0.0,2023-03-15,4.22
0.3284669388562924,4.17,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073,买进,0.0,2023-03-16,4.18
0.3788616064473617,4.23,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784,卖出,0.014388489208633212,2023-03-17,4.29
0.3760619026923024,4.25,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933,持有,0.0,2023-03-20,4.39
0.3956598289777178,4.36,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588,持有,0.0,2023-03-21,4.83
0.37046249518218316,4.99,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812,持有,0.0,2023-03-22,4.75
0.32006782759111385,4.5,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337,持有,0.0,2023-03-23,4.63


==> pic/Before_setting/____________________/__________________/Output/__________/Zhaohe Industrial-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2480527600173368,28.59,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774,买进,0.0,2021-09-15,28.51
1.0909555589494362,28.51,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556,买进,0.0,2021-09-16,27.96
1.520382867509741,27.91,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277,卖出,-0.021045247281655608,2021-09-17,27.93
0.7117803822419313,27.76,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454,持有,0.0,2021-09-22,28.3
0.16129111967260293,28.3,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443,买进,0.0,2021-09-23,28.1
0.33032101772293654,28.1,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066,卖出,-0.007067137809187254,2021-09-24,27.4
0.1818488099760218,27.41,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125,持有,0.0,2021-09-27,26.61
0.12931249031172895,26.55,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164,持有,0.0,2021-09-28,26.6
0.17499624654154938,26.52,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891,买进,0.0,2021-09-29,25.85
0.25951119556671537,25.88,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363,买进,0.0,2021-09-30,26.25
0.3554470836493373,26.66,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296,卖出,0.03013910355486867,2021-10-08,26.78
0.19555393684496825,26.82,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795,买进,0.0,2021-10-11,26.78
0.30747913960802636,26.93,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608,卖出,0.004101416853094684,2021-10-12,26.93
0.16814368310707614,26.93,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799,持有,0.0,2021-10-13,27.55
-0.0534225346075495,27.4,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304,持有,0.0,2021-10-14,27.41
-0.211031493600428,27.25,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176,买进,0.0,2021-10-15,26.8
0.14758599280365728,26.79,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309,买进,0.0,2021-10-18,26.45
0.3120475152310082,26.46,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832,卖出,-0.012318029115341482,2021-10-19,26.55
0.012818911925688983,26.8,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926,买进,0.0,2021-10-20,26.69
0.6706650016350936,26.67,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645,买进,0.0,2021-10-21,26.2
0.4787932254698505,26.2,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795,卖出,-0.017622797150356296,2021-10-22,26.0
0.35773127146082784,26.15,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271,持有,0.0,2021-10-25,26.14
0.17271205873005804,26.14,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954,持有,0.0,2021-10-26,25.92
-0.035149032115621974,25.75,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241,买进,0.0,2021-10-27,25.41
0.1590069318611124,25.4,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979,买进,0.0,2021-10-28,24.65
0.3919940886331931,24.64,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181,买进,0.0,2021-10-29,24.77
0.28692144930460745,24.77,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547,卖出,0.005275974025973985,2021-11-01,25.29
0.35316289583784594,25.36,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683,买进,0.0,2021-11-02,24.79
0.5107718548307245,24.8,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557,卖出,-0.022082018927444744,2021-11-03,25.0
0.5541714232490536,25.0,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858,买进,0.0,2021-11-04,25.37
0.7391906359798234,25.5,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925,买进,0.0,2021-11-05,25.6
0.8808102802922648,25.58,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257,卖出,0.0031372549019607174,2021-11-08,25.49
0.5930026160444,25.5,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195,买进,0.0,2021-11-09,25.89
1.3079534010410792,25.88,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467,买进,0.0,2021-11-10,26.22
2.0959981960054708,26.37,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543,卖出,0.018933539412673957,2021-11-11,26.43
1.2896798985491518,26.69,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264,持有,0.0,2021-11-12,26.78
1.0269983002276883,26.7,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977,持有,0.0,2021-11-15,27.35
0.5473188598145803,27.52,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627,持有,0.0,2021-11-16,27.01
0.4239727179940671,26.99,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316,买进,0.0,2021-11-17,27.48
0.460519722977923,27.45,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761,卖出,0.0170433493886625,2021-11-18,27.96
0.2709321346241705,27.71,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027,持有,0.0,2021-11-19,27.75
0.3668680227067924,27.68,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566,买进,0.0,2021-11-22,27.92
0.4513829717319584,27.65,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332,买进,0.0,2021-11-23,27.97
0.5610239866835259,27.97,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155,卖出,0.011573236889692596,2021-11-24,28.29
0.4833616010928324,28.15,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944,买进,0.0,2021-11-25,28.34
0.7163487578649131,28.12,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202,买进,0.0,2021-11-26,28.19
0.9721777927519041,27.81,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274,卖出,-0.011024182076813736,2021-11-29,28.1
0.7803060165866602,28.15,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624,买进,0.0,2021-11-30,28.31
0.8100004581360437,28.63,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136,卖出,0.017051509769094156,2021-12-01,28.99
0.5564556110605441,28.99,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897,持有,0.0,2021-12-02,30.25
0.5541714232490536,30.0,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062,持有,0.0,2021-12-03,28.55
0.5267611695111615,28.41,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622,买进,0.0,2021-12-06,27.33
0.668380813823603,27.22,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216,买进,0.0,2021-12-07,27.44
0.8488316509313909,27.63,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958,买进,0.0,2021-12-08,27.44
1.1937440104665298,27.44,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257,卖出,-0.006876583423814612,2021-12-09,27.25
1.200596573901003,27.15,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498,持有,0.0,2021-12-10,27.73
1.1434918786137283,27.89,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863,买进,0.0,2021-12-13,27.55
1.915547358897683,27.55,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285,买进,0.0,2021-12-14,27.56
2.76298103696084,27.6,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603,买进,0.0,2021-12-15,28.66
3.694929664049163,28.63,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167,买进,0.0,2021-12-16,28.29
4.720529991408616,28.31,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119,买进,0.0,2021-12-17,27.84
5.848918770285166,27.82,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115,卖出,-0.01730837160014124,2021-12-20,27.96
4.608604788645558,29.09,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163,持有,0.0,2021-12-21,28.36
3.491636948826465,28.25,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867,持有,0.0,2021-12-22,28.19
2.548267382680686,28.19,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496,持有,0.0,2021-12-23,28.33
2.3335537284005334,28.35,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197,持有,0.0,2021-12-24,27.2
2.340406291835007,27.21,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151,持有,0.0,2021-12-27,27.25
1.9109789832747004,27.4,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752,买进,0.0,2021-12-28,27.35
2.0091990591688127,27.35,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897,卖出,-0.0018248175182480715,2021-12-29,27.35
1.7739277145852408,27.35,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064,持有,0.0,2021-12-30,27.42
1.5820559384199986,27.42,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804,持有,0.0,2021-12-31,27.55
1.349068781647917,27.55,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186,买进,0.0,2022-01-04,28.08
1.3719106597628272,28.1,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614,卖出,0.019963702359346667,2022-01-05,28.63
1.3148059644755523,28.2,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984,持有,0.0,2022-01-06,28.37
1.0064406099242686,28.47,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917,买进,0.0,2022-01-07,28.78
1.081818807703471,28.6,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331,卖出,0.00456621004566219,2022-01-10,28.95
1.1275025639332912,28.8,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998,持有,0.0,2022-01-11,28.43
1.1137974370643449,28.5,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313,买进,0.0,2022-01-12,28.81
1.2439961423193313,28.97,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381,买进,0.0,2022-01-13,29.28
1.483835862525886,29.27,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438,卖出,0.010355540214014523,2022-01-14,28.87
1.120650000498818,28.82,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069,买进,0.0,2022-01-17,29.16
1.1297867517447817,29.29,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004,卖出,0.016308119361554435,2022-01-18,28.26
0.7940111434556067,28.39,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938,买进,0.0,2022-01-19,28.69
1.0041564221127781,28.68,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544,卖出,0.01021486438886929,2022-01-20,27.6
1.0178615489817244,27.95,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942,买进,0.0,2022-01-21,27.7
1.1069448736298733,27.69,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474,卖出,-0.009302325581395278,2022-01-24,27.81
1.1137974370643449,29.01,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072,买进,0.0,2022-01-25,26.68
1.2257226398274037,26.52,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306,卖出,-0.08583247156153057,2022-01-26,26.63
1.2257226398274037,27.61,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694,买进,0.0,2022-01-27,25.7
1.2622696448112605,25.72,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556,买进,0.0,2022-01-28,26.17
1.435867918484575,26.6,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434,卖出,0.03421461897356153,2022-02-07,26.63
1.2348593910733674,26.63,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697,买进,0.0,2022-02-08,27.15
1.335363654778972,27.02,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306,卖出,0.014645137063462283,2022-02-09,27.18
1.2439961423193313,27.15,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079,买进,0.0,2022-02-10,26.9
1.481551674714394,26.9,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465,卖出,-0.009208103130755065,2022-02-11,26.37
1.5729191871740347,26.36,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433,买进,0.0,2022-02-14,26.51
1.8401691611184792,26.6,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106,买进,0.0,2022-02-15,26.52
2.308427662474133,26.58,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572,卖出,-0.0007518796992482378,2022-02-16,26.93
2.2558913428098393,26.94,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283,持有,0.0,2022-02-17,27.12
1.7465174608473495,27.1,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992,持有,0.0,2022-02-18,26.91
1.4381521062960656,27.0,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901,持有,0.0,2022-02-21,27.14
1.1229341883103086,27.05,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717,持有,0.0,2022-02-22,26.82
1.0292824880391789,28.42,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752,持有,0.0,2022-02-23,27.32
1.068113680834526,27.15,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822,买进,0.0,2022-02-24,26.26
1.040703427096633,26.42,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324,卖出,-0.026887661141804676,2022-02-25,26.31
0.7277696969223683,26.31,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827,买进,0.0,2022-02-28,26.57
0.7734534531521886,26.55,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417,买进,0.0,2022-03-01,26.65
0.8419790874969176,26.64,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296,卖出,0.003389830508474571,2022-03-02,26.61
0.784874392209643,27.51,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312,持有,0.0,2022-03-03,26.61
0.6295496210282557,26.64,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382,买进,0.0,2022-03-04,26.3
0.704927818807458,26.2,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985,买进,0.0,2022-03-07,26.09
0.9082205340301561,26.06,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386,卖出,-0.005343511450381701,2022-03-08,25.5
0.7780218287751697,25.8,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184,持有,0.0,2022-03-09,24.59
0.6729491894465849,25.12,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678,持有,0.0,2022-03-10,25.05
0.5975709916673818,24.8,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633,持有,0.0,2022-03-11,25.31
0.3120475152310082,25.3,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886,买进,0.0,2022-03-14,24.83
0.29834238836206256,24.8,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306,卖出,-0.019762845849802372,2022-03-15,23.51
0.29834238836206256,23.89,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783,买进,0.0,2022-03-16,24.14
0.412551778936612,24.57,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975,卖出,0.028463792381749675,2022-03-17,24.3
0.28006888587013423,24.39,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013,买进,0.0,2022-03-18,24.63
0.3234684542884633,24.7,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307,买进,0.0,2022-03-21,25.0
0.3828573373872294,25.0,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054,卖出,0.01214574898785428,2022-03-22,25.12
0.40341502769064824,25.12,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357,持有,0.0,2022-03-23,24.93
0.3234684542884633,25.0,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409,持有,0.0,2022-03-24,24.52
0.10875480000831009,24.47,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417,持有,0.0,2022-03-25,24.65
0.021955663171652744,24.76,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533,持有,0.0,2022-03-28,24.4
-0.11281141770631556,24.69,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195,买进,0.0,2022-03-29,24.0
-0.03743321992711332,24.24,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063,买进,0.0,2022-03-30,24.08
0.04708172909805349,24.01,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065,买进,0.0,2022-03-31,24.45
0.04251335347507161,24.43,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631,卖出,0.01749271137026231,2022-04-01,24.37
-0.1379374836327163,24.22,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987,持有,0.0,2022-04-06,24.73
-0.30696738168304993,24.73,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874,买进,0.0,2022-04-07,24.31
-0.30239900606006725,24.31,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112,卖出,-0.016983420946219234,2022-04-08,23.88
-0.5765015434389865,23.89,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413,买进,0.0,2022-04-11,23.59
-0.49883915784829297,23.6,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487,卖出,-0.012138970280452036,2022-04-12,23.72
-0.4554395894299639,23.68,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697,买进,0.0,2022-04-13,23.32
-0.2315891839038469,23.32,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716,买进,0.0,2022-04-14,23.34
-0.2452943107727925,23.39,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461,买进,0.0,2022-04-15,23.0
-0.20874730578893747,22.51,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483,卖出,-0.03762291577597259,2022-04-18,22.9
-0.24986268639577522,22.98,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956,持有,0.0,2022-04-19,23.2
-0.3617878891588333,23.56,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573,买进,0.0,2022-04-20,23.12
0.25951119556671537,23.12,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339,买进,0.0,2022-04-21,22.33
0.29148982492758935,22.51,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246,卖出,-0.026384083044982673,2022-04-22,22.65
0.17728043435303992,22.65,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847,买进,0.0,2022-04-25,20.75
0.2709321346241705,20.75,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454,卖出,-0.08388520971302423,2022-04-26,19.56
0.12702830250023842,19.56,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142,买进,0.0,2022-04-27,20.95
0.3782889617642467,20.84,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513,卖出,0.06543967280163605,2022-04-28,20.41
0.16814368310707614,21.08,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625,买进,0.0,2022-04-29,21.11
0.4833616010928324,21.28,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715,卖出,0.009487666034155733,2022-05-05,21.99
0.39884665206766556,21.5,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196,持有,0.0,2022-05-06,21.42
0.204690688090932,21.42,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311,买进,0.0,2022-05-09,21.93
0.5313295451341433,21.51,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585,买进,0.0,2022-05-10,22.6
0.46508809860090483,22.6,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312,卖出,0.0506741050674105,2022-05-11,22.31
0.19098556122198557,22.49,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063,持有,0.0,2022-05-12,22.6
-0.11737979332929745,22.66,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084,买进,0.0,2022-05-13,22.9
-0.08768535177991481,23.09,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154,买进,0.0,2022-05-16,22.82
-0.13108492019824308,22.78,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525,买进,0.0,2022-05-17,23.03
-0.24072593514981064,23.2,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413,买进,0.0,2022-05-18,23.23
-0.15164261050166275,23.23,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278,卖出,0.001293103448275911,2022-05-19,23.38
-0.11281141770631556,23.59,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231,买进,0.0,2022-05-20,23.89
0.024239850983144087,24.12,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374,买进,0.0,2022-05-23,24.0
0.026524038794634622,24.45,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874,卖出,0.013681592039800924,2022-05-24,23.15
-0.0031704027547480034,23.01,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306,买进,0.0,2022-05-25,24.05
-0.0031704027547480034,24.08,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034,买进,0.0,2022-05-26,23.93
0.24352188088627838,23.92,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035,卖出,-0.006644518272425108,2022-05-27,23.99
0.1658594952955848,24.0,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554,持有,0.0,2022-05-30,24.15
0.05850266815550859,24.06,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819,持有,0.0,2022-05-31,24.12
-0.035149032115621974,23.86,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124,买进,0.0,2022-06-01,24.57
-0.0534225346075495,24.58,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477,卖出,0.030176026823134906,2022-06-02,25.36
-0.17905286423955405,25.3,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316,持有,0.0,2022-06-06,25.54
-0.18590542767402726,25.7,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899,买进,0.0,2022-06-07,25.39
-0.10139047864886046,25.26,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418,买进,0.0,2022-06-08,25.31
-0.14707423487868007,25.46,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873,卖出,0.007917656373713352,2022-06-09,24.58
-0.30696738168304993,24.85,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283,持有,0.0,2022-06-10,25.13
-0.48741821879083785,24.85,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767,买进,0.0,2022-06-13,25.69
-0.4897024066023284,25.67,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457,卖出,0.0329979879275654,2022-06-14,25.92
-0.6610164924641525,26.15,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445,买进,0.0,2022-06-15,25.6
-0.5696489800045134,25.87,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446,卖出,-0.010707456978967404,2022-06-16,25.51
-0.44858702599549066,25.73,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306,持有,0.0,2022-06-17,25.77
-0.44858702599549066,25.77,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729,买进,0.0,2022-06-20,25.77
-0.41432420882312615,25.77,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966,买进,0.0,2022-06-21,26.66
-0.2727045645106846,26.88,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185,卖出,0.04307334109429567,2022-06-22,25.55
-0.30468319387155857,25.78,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669,持有,0.0,2022-06-23,26.36
-0.44401865037250876,26.45,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256,持有,0.0,2022-06-24,26.26
-0.5239652237746937,26.52,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807,买进,0.0,2022-06-27,27.12
-0.5011233456597834,27.12,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896,买进,0.0,2022-06-28,27.16
-0.4691447162989095,27.17,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963,卖出,0.0018436578171091708,2022-06-29,27.01
-0.5810699190619684,27.02,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277,买进,0.0,2022-06-30,26.8
-0.626753675291788,26.8,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653,买进,0.0,2022-07-01,26.54
-0.594775045930914,27.18,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705,卖出,0.014179104477611903,2022-07-04,26.97
-0.6450271777837155,26.92,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728,持有,0.0,2022-07-05,26.2
-0.7615207561697563,26.48,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016,持有,0.0,2022-07-06,25.66
-0.9351190298430718,26.08,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481,买进,0.0,2022-07-07,26.1
-0.9077087761051797,26.1,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678,买进,0.0,2022-07-08,26.05
-0.7889310099076484,26.18,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016,卖出,0.003065134099616793,2022-07-11,25.9
-0.9031404004821979,25.9,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855,买进,0.0,2022-07-12,25.29
-0.8551724564408869,25.45,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664,买进,0.0,2022-07-13,25.67
-0.7706575074157201,25.64,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145,买进,0.0,2022-07-14,26.43
-0.7181211877514273,27.23,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545,卖出,0.06201248049921996,2022-07-15,27.43
-0.7432472536778288,27.48,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578,买进,0.0,2022-07-18,28.54
-0.6518797412181888,28.54,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542,买进,0.0,2022-07-19,31.39
-0.5765015434389865,32.28,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425,卖出,0.13104414856341984,2022-07-20,30.49
-0.5285335993976755,30.53,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653,买进,0.0,2022-07-21,31.64
-0.44858702599549066,31.38,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138,买进,0.0,2022-07-22,32.23
-0.3183883207405042,32.25,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535,卖出,0.02772466539196944,2022-07-25,31.62
-0.3960507063311978,32.05,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021,买进,0.0,2022-07-26,32.26
-0.2886938791911216,32.79,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568,卖出,0.02308892355694234,2022-07-27,34.51
-0.17905286423955405,34.5,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686,持有,0.0,2022-07-28,37.96
-0.227020808280865,37.42,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796,买进,0.0,2022-07-29,36.64
-0.1881896154855178,36.23,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875,卖出,-0.03180117584179596,2022-08-01,36.49
-0.17676867642806351,36.12,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804,买进,0.0,2022-08-02,35.92
-0.1036746664603518,36.27,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276,卖出,0.004152823920265938,2022-08-03,34.41
-0.0922537274028967,34.36,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166,持有,0.0,2022-08-04,34.98
-0.1265165445752612,34.98,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232,持有,0.0,2022-08-05,35.01
-0.14707423487868007,35.03,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528,买进,0.0,2022-08-08,36.35
-0.09910629083736992,35.93,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183,买进,0.0,2022-08-09,39.03
0.056218480344017246,38.61,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785,买进,0.0,2022-08-10,38.8
0.3440261445918822,38.24,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073,卖出,-0.009583009583009517,2022-08-11,37.96
-0.044285783361585736,38.14,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064,持有,0.0,2022-08-12,37.96
-0.3229566963634869,37.76,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455,买进,0.0,2022-08-15,37.97
-0.29783063043708535,38.06,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306,卖出,0.007944915254237402,2022-08-16,38.27
-0.29783063043708535,38.77,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725,持有,0.0,2022-08-17,38.69
-0.34123019885541445,38.31,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882,买进,0.0,2022-08-18,39.89
-0.2315891839038469,39.97,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364,卖出,0.04333072304881223,2022-08-19,38.92
-0.2727045645106846,38.61,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905,持有,0.0,2022-08-22,39.33
-0.27042037669919405,39.29,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762,买进,0.0,2022-08-23,38.34
-0.01915971743518499,38.54,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294,卖出,-0.019088826673453806,2022-08-24,37.31
-0.1036746664603518,37.31,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868,持有,0.0,2022-08-25,36.0
-0.20646311797744613,36.65,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194,持有,0.0,2022-08-26,36.1
-0.17905286423955405,35.8,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366,买进,0.0,2022-08-29,37.66
-0.08768535177991481,38.87,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844,买进,0.0,2022-08-30,36.37
-0.1265165445752612,36.6,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059,买进,0.0,2022-08-31,34.86
-0.09453791521438804,35.8,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795,卖出,-0.021857923497267874,2022-09-01,33.85
-0.35265113791286956,34.06,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282,买进,0.0,2022-09-02,36.33
-0.34123019885541445,36.73,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723,买进,0.0,2022-09-05,36.2
-0.3183883207405042,36.41,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306,卖出,-0.008712224339776758,2022-09-06,37.93
-0.3183883207405042,38.4,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996,买进,0.0,2022-09-07,39.53
-0.30239900606006725,39.3,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378,买进,0.0,2022-09-08,37.5
-0.2727045645106846,37.61,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484,买进,0.0,2022-09-09,36.67
-0.15164261050166275,36.67,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888,买进,0.0,2022-09-13,37.0
-0.026012280869658216,36.32,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098,卖出,-0.009544586855740425,2022-09-14,37.04
-0.08540116396842347,36.62,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605,买进,0.0,2022-09-15,36.2
0.008250536302707103,36.13,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715,卖出,-0.013380666302566764,2022-09-16,38.18
0.04708172909805349,38.0,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409,持有,0.0,2022-09-19,37.31
-0.07169603709947783,37.7,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417,买进,0.0,2022-09-20,38.28
0.015103099737179517,38.28,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687,买进,0.0,2022-09-21,37.64
0.12245992687725654,37.31,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063,卖出,-0.025339602925809793,2022-09-22,38.96
0.028808226606125968,38.98,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655,买进,0.0,2022-09-23,37.5
0.09504967313936445,36.44,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823,卖出,-0.0651616213442791,2022-09-26,38.07
-0.11052722989482422,37.8,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991,买进,0.0,2022-09-27,39.94
-0.012307154000711763,39.8,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902,卖出,0.052910052910052914,2022-09-28,37.82
-0.26128362545322953,37.91,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687,买进,0.0,2022-09-29,37.4
-0.2384417473383201,37.4,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827,买进,0.0,2022-09-30,35.8
-0.21331568141191937,35.78,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535,卖出,-0.04331550802139031,2022-10-10,35.3
-0.47142890411040084,35.29,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816,买进,0.0,2022-10-11,35.43
-0.48284984316785595,35.59,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725,卖出,0.008500991782374732,2022-10-12,38.97
-0.6952793096365179,40.05,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459,买进,0.0,2022-10-13,42.87
-0.5879224824964409,44.71,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651,买进,0.0,2022-10-14,42.22
-0.48284984316785595,43.0,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914,买进,0.0,2022-10-17,42.2
-0.3640720769703246,42.25,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247,买进,0.0,2022-10-18,43.27
-0.3572195135358514,42.88,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874,卖出,0.014911242603550357,2022-10-19,42.84
-0.42117677225759936,43.11,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584,持有,0.0,2022-10-20,41.96
-0.5422387262666212,41.8,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214,买进,0.0,2022-10-21,41.2
-0.5102600969057473,40.79,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604,卖出,-0.024162679425837275,2022-10-24,42.34
-0.5079759090942567,41.69,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727,买进,0.0,2022-10-25,43.64
-0.41432420882312615,43.64,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585,卖出,0.04677380666826584,2022-10-26,46.07
-0.37092464040479706,48.0,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735,持有,0.0,2022-10-27,50.68
-0.418892584446108,48.25,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278,买进,0.0,2022-10-28,47.3
-0.36635626478181516,45.91,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195,卖出,-0.04849740932642494,2022-10-31,46.2
-0.4394502747495269,46.34,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614,买进,0.0,2022-11-01,48.04
-0.32524088417497743,48.06,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622,卖出,0.03711696158826065,2022-11-02,49.09
-0.5673647921930219,48.19,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318,买进,0.0,2022-11-03,49.8
-0.5559438531355677,50.14,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444,卖出,0.040464826727536894,2022-11-04,49.96
-0.4965549700368016,49.96,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324,买进,0.0,2022-11-07,48.97
-0.4782814675448741,49.2,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005,卖出,-0.01521216973578859,2022-11-08,49.25
-0.48741821879083785,49.25,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306,买进,0.0,2022-11-09,47.9
-0.48741821879083785,47.89,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927,卖出,-0.02761421319796953,2022-11-10,47.51
-0.5582280409470582,49.9,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418,持有,0.0,2022-11-11,50.37
-0.6061959849883691,49.61,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716,持有,0.0,2022-11-14,48.86
-0.7409630658663374,48.76,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507,持有,0.0,2022-11-15,49.09
-0.9488241567120175,49.1,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583,买进,0.0,2022-11-16,48.38
-0.8437515173834318,48.02,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493,卖出,-0.021995926680244363,2022-11-17,48.18
-0.7843626342846666,48.19,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936,持有,0.0,2022-11-18,48.85
-0.8940036492362341,48.56,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979,持有,0.0,2022-11-21,49.7
-1.1955164403530438,49.42,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659,买进,0.0,2022-11-22,49.16
-1.0516126082291117,49.16,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964,买进,0.0,2022-11-23,53.12
-1.0150656032452559,52.15,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119,卖出,0.06082180634662331,2022-11-24,50.96
-0.9396874054660537,50.7,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192,买进,0.0,2022-11-25,49.75
-0.8551724564408869,49.34,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026,买进,0.0,2022-11-28,48.79
-0.8277622027029948,48.01,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916,卖出,-0.02695581678151612,2022-11-29,45.58
-0.8711617711213239,45.35,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767,持有,0.0,2022-11-30,46.46
-0.9648134713924544,47.3,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553,买进,0.0,2022-12-01,49.31
-0.9351190298430718,49.19,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986,卖出,0.03995771670190276,2022-12-02,52.0
-0.9922237251303465,52.27,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528,持有,0.0,2022-12-05,52.44
-1.0835912375899859,52.47,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164,买进,0.0,2022-12-06,50.81
-1.0653177350980583,50.81,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871,买进,0.0,2022-12-07,48.48
-0.9808027860728914,48.09,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523,卖出,-0.05353276913993306,2022-12-08,47.59
-0.999076288564819,47.41,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487,买进,0.0,2022-12-09,45.5
-0.9168455273511436,45.31,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027,卖出,-0.044294452647120744,2022-12-12,45.65
-1.0127814154337653,46.05,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788,持有,0.0,2022-12-13,43.24
-1.1110014913278778,43.3,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316,持有,0.0,2022-12-14,44.73
-1.1772429378611164,44.72,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548,持有,0.0,2022-12-15,43.88
-1.1475484963117337,44.0,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876,持有,0.0,2022-12-16,42.19
-1.2389160087713729,42.2,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864,买进,0.0,2022-12-19,42.88
-1.2343476331483911,42.58,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335,卖出,0.009004739336492783,2022-12-20,46.27
-1.3120100187390846,45.93,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247,持有,0.0,2022-12-21,44.04
-1.3348518968539949,44.11,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137,买进,0.0,2022-12-22,42.81
-1.266326262509265,42.82,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398,卖出,-0.029245069145318502,2022-12-23,40.89
-1.2845997650011927,41.3,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235,持有,0.0,2022-12-26,43.45
-1.4650506021089813,43.45,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654,买进,0.0,2022-12-27,44.17
-1.3919565921412695,44.07,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345,卖出,0.01426927502876864,2022-12-28,44.15
-1.825952276324557,44.61,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896,持有,0.0,2022-12-29,44.63
-2.097770625891985,44.91,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067,买进,0.0,2022-12-30,44.4
-1.7802685200947375,44.43,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623,卖出,-0.01068804275217094,2023-01-03,44.87
-1.9036146619152507,44.86,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482,买进,0.0,2023-01-04,44.12
-1.7437215151108816,44.66,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127,买进,0.0,2023-01-05,44.3
-1.5427129876996748,44.31,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439,卖出,-0.007836990595611158,2023-01-06,44.33
-1.6729116929546606,44.21,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541,买进,0.0,2023-01-09,44.66
-1.5564181145686204,44.66,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192,买进,0.0,2023-01-10,47.83
-1.4033775311987238,46.33,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451,卖出,0.037393640841916743,2023-01-11,48.28
-1.4696189777319633,46.9,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372,买进,0.0,2023-01-12,48.24
-1.4033775311987238,48.6,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996,买进,0.0,2023-01-13,48.88
-1.3348518968539949,48.88,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007,买进,0.0,2023-01-16,49.07
-1.3531253993459225,49.07,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922,买进,0.0,2023-01-17,50.19
-1.3051574553046115,50.2,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613,买进,0.0,2023-01-18,51.01
-1.259473699074792,50.98,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944,卖出,0.015537848605577569,2023-01-19,51.56
-1.2252108819024272,51.89,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307,买进,0.0,2023-01-20,49.57
-1.1087173035163864,50.5,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292,卖出,-0.026787434958566208,2023-01-30,49.39
-1.0835912375899859,49.38,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076,持有,0.0,2023-01-31,50.15
-1.2777472015667202,49.9,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484,买进,0.0,2023-02-01,49.38
-1.0721702985325308,48.89,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764,卖出,-0.02024048096192381,2023-02-02,49.95
-1.0995805522704227,50.0,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586,买进,0.0,2023-02-03,48.5
-1.085875425401477,48.72,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847,卖出,-0.025600000000000022,2023-02-06,47.82
-1.0493284204176212,48.6,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848,持有,0.0,2023-02-07,47.85
-1.1475484963117337,47.86,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669,买进,0.0,2023-02-08,47.51
-0.9533925323349993,47.21,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804,买进,0.0,2023-02-09,48.15
-0.7729416952272115,47.88,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152,买进,0.0,2023-02-10,47.32
-0.7318263146203737,47.68,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406,卖出,-0.004177109440267394,2023-02-13,47.99
-0.7660891317927382,48.0,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069,持有,0.0,2023-02-14,47.85
-0.7843626342846666,47.78,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298,持有,0.0,2023-02-15,47.48
-0.9511083445235088,47.48,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013,买进,0.0,2023-02-16,47.21
-0.8254780148915043,47.15,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584,买进,0.0,2023-02-17,46.86
-0.6975634974480084,47.1,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735,卖出,-0.001060445387062506,2023-02-20,46.84
-0.6450271777837155,47.1,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504,持有,0.0,2023-02-21,47.5
-0.7181211877514273,47.33,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322,持有,0.0,2023-02-22,47.8
-0.7386788780548461,47.32,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743,持有,0.0,2023-02-23,48.89
-0.6792899949560809,49.49,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306,持有,0.0,2023-02-24,47.88
-0.6792899949560809,47.09,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903,买进,0.0,2023-02-27,48.1
-0.47599727973338274,48.7,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273,卖出,0.0341898492248885,2023-02-28,47.88
-0.7295421268088823,47.88,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806,买进,0.0,2023-03-01,47.04
-0.5445229140781126,49.5,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526,卖出,0.033834586466165356,2023-03-02,48.13
-0.5673647921930219,48.06,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619,买进,0.0,2023-03-03,45.9
-0.37092464040479706,45.4,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923,卖出,-0.055347482313774524,2023-03-06,44.46
-0.3617878891588333,44.47,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493,持有,0.0,2023-03-07,42.98
-0.3960507063311978,42.98,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499,持有,0.0,2023-03-08,42.75
-0.44401865037250876,43.0,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203,买进,0.0,2023-03-09,41.76
-0.5034075334712749,41.71,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997,买进,0.0,2023-03-10,40.85
-0.4051874575771624,40.85,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216,卖出,-0.020618556701030914,2023-03-13,40.19
-0.5810699190619684,40.19,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515,持有,0.0,2023-03-14,38.62
-0.7044160608824817,38.83,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943,买进,0.0,2023-03-15,39.1
-0.6039117971768778,39.11,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895,卖出,0.007210919392222538,2023-03-16,37.93
-0.6153327362343329,38.39,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609,持有,0.0,2023-03-17,37.4
-0.6495955534066983,37.37,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683,持有,0.0,2023-03-20,37.2
-0.7889310099076484,37.18,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284,买进,0.0,2023-03-21,37.95
-0.7021318730709902,38.28,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018,买进,0.0,2023-03-22,38.12
-0.5285335993976755,38.08,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109,买进,0.0,2023-03-23,37.08


==> pic/Before_setting/____________________/__________________/Output/__________/Zhejiang Guangxia-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.7917319341171183,4.33,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028,持有,0.0,2021-12-08,4.35
-0.9697834468191293,4.35,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405,持有,0.0,2021-12-09,4.34
-0.9223030434319264,4.33,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904,持有,0.0,2021-12-10,4.37
-0.9401081947021271,4.39,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814,买进,0.0,2021-12-13,4.35
-0.8214071862341205,4.33,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191,卖出,-0.013667425968109251,2021-12-14,4.56
-0.8154721358107198,4.6,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907,持有,0.0,2021-12-15,4.9
-0.8273422366575207,4.92,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663,持有,0.0,2021-12-16,5.1
-0.8629525391979226,5.03,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986,买进,0.0,2021-12-17,5.1
-0.8510824383511222,5.09,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873,卖出,0.011928429423459166,2021-12-20,5.02
-0.9401081947021271,5.05,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541,持有,0.0,2021-12-21,5.21
-1.052874152746734,5.24,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807,买进,0.0,2021-12-22,5.35
-1.005393749359531,5.32,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328,买进,0.0,2021-12-23,5.11
-1.017263850206332,5.08,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868,买进,0.0,2021-12-24,4.95
-1.041004051899933,4.96,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075,卖出,-0.02362204724409451,2021-12-27,4.86
-1.207185463755143,4.9,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928,买进,0.0,2021-12-28,4.95
-1.1597050603679402,4.92,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238,买进,0.0,2021-12-29,4.84
-1.1775102116381413,4.84,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202,卖出,-0.016260162601626032,2021-12-30,4.97
-1.1715751612147411,4.95,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199,买进,0.0,2021-12-31,5.2
-1.0647442535935345,5.18,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894,买进,0.0,2022-01-04,5.23
-1.041004051899933,5.25,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946,买进,0.0,2022-01-05,5.19
-1.005393749359531,5.16,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188,卖出,-0.017142857142857116,2022-01-06,5.09
-1.005393749359531,5.07,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874,买进,0.0,2022-01-07,5.06
-0.9994586989361309,5.21,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297,买进,0.0,2022-01-10,5.49
-0.9579133459723284,5.52,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071,买进,0.0,2022-01-11,5.49
-0.9401081947021271,5.46,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037,买进,0.0,2022-01-12,5.53
-0.8926277913149242,5.45,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842,卖出,-0.0018315018315017925,2022-01-13,5.67
-0.9044978921617253,5.64,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509,买进,0.0,2022-01-14,5.43
-0.5365247659109034,5.46,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224,卖出,-0.031914893617021226,2022-01-17,5.4
-0.6374206231087093,5.4,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585,持有,0.0,2022-01-18,5.34
-0.7383164803065152,5.32,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717,买进,0.0,2022-01-19,5.48
-0.6730309256491117,5.47,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286,卖出,0.02819548872180441,2022-01-20,5.05
-0.7086412281895136,5.05,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845,买进,0.0,2022-01-21,5.13
-0.5958752701449067,5.18,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593,买进,0.0,2022-01-24,4.87
-0.4771742616769001,4.85,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808,卖出,-0.06370656370656372,2022-01-25,4.68
-0.512784564217302,4.72,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734,买进,0.0,2022-01-26,4.74
-0.4712392112534993,4.69,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454,买进,0.0,2022-01-27,4.48
-0.35847325320889295,4.53,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749,买进,0.0,2022-01-28,4.53
-0.2694474968578875,4.59,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007,卖出,0.013245033112582695,2022-02-07,4.76
-0.26351244643448724,4.8,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384,持有,0.0,2022-02-08,4.88
-0.2872526481280887,4.87,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278,买进,0.0,2022-02-09,4.84
-0.23977224474088582,4.86,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623,卖出,-0.0020533880903490323,2022-02-10,4.76
-0.35253820278549275,4.73,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848,持有,0.0,2022-02-11,4.66
-0.42969385828969725,4.61,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494,买进,0.0,2022-02-14,4.71
-0.26351244643448724,4.73,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076,买进,0.0,2022-02-15,4.63
-0.20416194220048395,4.63,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903,买进,0.0,2022-02-16,4.7
-0.08546093373247682,4.7,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539,卖出,0.01511879049676032,2022-02-17,4.67
-0.21009699262388418,4.65,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379,持有,0.0,2022-02-18,4.68
-0.1982268917770832,4.68,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558,买进,0.0,2022-02-21,4.8
-0.1388763875430799,4.77,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004,买进,0.0,2022-02-22,4.82
-0.032045479921873746,4.78,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185,买进,0.0,2022-02-23,4.9
0.11633078066313503,4.86,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691,卖出,0.01673640167364018,2022-02-24,4.67
0.033240074735530305,4.69,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568,持有,0.0,2022-02-25,4.74
-0.02017537907507277,4.79,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585,买进,0.0,2022-02-28,4.84
0.08072047812273316,4.88,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606,买进,0.0,2022-03-01,4.9
0.5495894615713609,4.85,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481,卖出,-0.0061475409836066084,2022-03-02,4.9
0.3537327975991493,4.91,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465,持有,0.0,2022-03-03,4.85
0.08665552854613338,4.84,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715,买进,0.0,2022-03-04,4.68
0.1697462344737381,4.67,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391,买进,0.0,2022-03-07,4.71
0.18161633532053856,4.76,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012,卖出,0.019271948608137014,2022-03-08,4.57
0.02136997388872933,4.59,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036,买进,0.0,2022-03-09,4.39
0.17568128489713833,4.39,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702,买进,0.0,2022-03-10,4.49
0.34186269675234887,4.42,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423,买进,0.0,2022-03-11,4.52
0.5080441086075583,4.65,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454,卖出,0.052036199095022724,2022-03-14,4.42
0.525849259877759,4.39,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563,持有,0.0,2022-03-15,4.05
0.4724338060671559,4.15,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829,持有,0.0,2022-03-16,4.33
0.270642091671544,4.45,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243,买进,0.0,2022-03-17,4.26
0.3477977471757491,4.25,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963,买进,0.0,2022-03-18,4.34
0.5021090581841581,4.38,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107,卖出,0.03058823529411762,2022-03-21,4.31
0.43682350352675453,4.34,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765,持有,0.0,2022-03-22,4.34
0.15194108320353744,4.36,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338,持有,0.0,2022-03-23,4.29
-0.032045479921873746,4.32,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106,持有,0.0,2022-03-24,4.21
-0.1388763875430799,4.18,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327,买进,0.0,2022-03-25,4.22
0.06291532685253196,4.19,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816,买进,0.0,2022-03-28,4.22
0.13413593193333623,4.25,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287,卖出,0.014319809069212316,2022-03-29,4.15
0.1994214865907403,4.15,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838,持有,0.0,2022-03-30,4.17
0.18755138574393984,4.15,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061,持有,0.0,2022-03-31,4.22
0.270642091671544,4.22,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198,持有,0.0,2022-04-01,4.29
0.08665552854613338,4.28,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202,持有,0.0,2022-04-06,4.42
0.045110175582330755,4.4,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307,买进,0.0,2022-04-07,4.24
0.18161633532053856,4.23,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188,买进,0.0,2022-04-08,4.21
0.18161633532053856,4.18,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185,买进,0.0,2022-04-11,4.12
0.40714825140975236,4.13,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414,买进,0.0,2022-04-12,4.17
0.6504853187691668,4.17,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777,买进,0.0,2022-04-13,4.0
1.1727697560283983,4.0,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515,买进,0.0,2022-04-14,4.09
1.3864315712708106,4.05,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374,卖出,0.012499999999999956,2022-04-15,4.02
1.2024450081453995,3.93,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808,持有,0.0,2022-04-18,4.01
0.6208100666521646,3.98,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157,买进,0.0,2022-04-19,4.04
0.7513811759669727,4.07,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559,买进,0.0,2022-04-20,3.94
1.0600037979837909,3.91,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632,买进,0.0,2022-04-21,3.72
1.321146016613407,3.64,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056,买进,0.0,2022-04-22,3.65
1.5585480335494202,3.62,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359,卖出,-0.005494505494505499,2022-04-25,3.29
1.5110676301622175,3.29,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715,买进,0.0,2022-04-26,3.18
2.110507722925653,3.15,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654,卖出,-0.04255319148936174,2022-04-27,3.23
1.813755201755635,3.18,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852,持有,0.0,2022-04-28,3.13
1.89091085725984,3.15,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769,买进,0.0,2022-04-29,3.39
2.5378313534104784,3.5,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283,卖出,0.11111111111111115,2022-05-05,3.58
2.4903509500232754,3.5,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202,买进,0.0,2022-05-06,3.53
3.196621950407917,3.52,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547,买进,0.0,2022-05-09,3.54
3.3212580092993247,3.52,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453,卖出,0.0,2022-05-10,3.58
2.864259126697498,3.6,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096,买进,0.0,2022-05-11,3.54
3.612075480045942,3.55,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367,买进,0.0,2022-05-12,3.65
3.891022849945758,3.65,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995,卖出,0.028169014084507067,2022-05-13,3.76
3.042310639399508,3.78,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173,持有,0.0,2022-05-16,3.76
2.6802725635720868,3.77,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192,买进,0.0,2022-05-17,3.82
2.858324076274098,3.82,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543,卖出,0.013262599469495973,2022-05-18,3.92
2.5556365046806793,3.88,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335,持有,0.0,2022-05-19,3.94
1.8434304538726374,3.94,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927,持有,0.0,2022-05-20,3.94
1.2024450081453995,3.98,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018,买进,0.0,2022-05-23,3.99
1.784079949638634,4.0,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155,买进,0.0,2022-05-24,3.8
2.187663378429858,3.8,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013,卖出,-0.050000000000000044,2022-05-25,3.91
1.5110676301622175,3.91,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256,持有,0.0,2022-05-26,3.96
0.8997574365519816,3.97,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929,持有,0.0,2022-05-27,3.96
0.3537327975991493,3.96,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664,持有,0.0,2022-05-30,3.94
-0.1388763875430799,4.04,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584,买进,0.0,2022-05-31,4.2
0.30625239421194644,4.25,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294,买进,0.0,2022-06-01,4.39
0.7988615793541757,4.43,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863,卖出,0.042352941176470524,2022-06-02,4.38
0.2587719908247436,4.34,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056,持有,0.0,2022-06-06,4.5
-0.00830527822827232,4.45,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374,买进,0.0,2022-06-07,4.46
0.24096683955454293,4.45,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682,买进,0.0,2022-06-08,4.45
0.2053565370141405,4.45,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754,买进,0.0,2022-06-09,4.46
0.6860956213095692,4.5,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827,买进,0.0,2022-06-10,4.58
1.2143151089921997,4.61,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943,买进,0.0,2022-06-13,4.56
1.7959500504854344,4.52,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175,卖出,-0.019522776572668273,2022-06-14,4.62
1.7544046975216319,4.62,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015,持有,0.0,2022-06-15,4.55
1.4161068233878116,4.55,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297,持有,0.0,2022-06-16,4.61
0.8166667306243763,4.61,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315,买进,0.0,2022-06-17,4.6
1.3508212687304082,4.6,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926,买进,0.0,2022-06-20,4.57
1.4398470250814137,4.58,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202,买进,0.0,2022-06-21,4.6
1.5170026805856176,4.6,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946,买进,0.0,2022-06-22,4.57
1.8493655042960375,4.62,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973,买进,0.0,2022-06-23,4.5
1.9977417648810463,4.55,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279,卖出,-0.015151515151515213,2022-06-24,4.44
1.451717125928214,4.4,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862,持有,0.0,2022-06-27,4.48
1.0006532937497874,4.5,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302,买进,0.0,2022-06-28,4.48
1.273665613226204,4.51,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438,买进,0.0,2022-06-29,4.35
1.4635872267750145,4.34,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235,买进,0.0,2022-06-30,4.37
1.5110676301622175,4.52,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893,卖出,0.04147465437788012,2022-07-01,4.81
1.2855357140730046,4.95,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697,买进,0.0,2022-07-04,5.15
1.8196902521790363,4.99,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618,卖出,0.008080808080808088,2022-07-05,4.87
1.6000933865132227,4.85,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923,买进,0.0,2022-07-06,4.7
1.784079949638634,4.69,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585,买进,0.0,2022-07-07,4.6
1.505132579738817,4.58,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892,买进,0.0,2022-07-08,4.62
1.8968459076832405,4.61,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566,卖出,0.006550218340611408,2022-07-11,4.5
1.3270810670368072,4.51,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532,持有,0.0,2022-07-12,4.59
0.7632512768137732,4.61,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407,持有,0.0,2022-07-13,4.52
0.22909673870774142,4.52,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371,持有,0.0,2022-07-14,4.48
-0.2516423455876868,4.61,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267,持有,0.0,2022-07-15,4.43
-0.6849010264959121,4.35,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565,持有,0.0,2022-07-18,4.64
-0.7501865811533163,4.65,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216,买进,0.0,2022-07-19,5.1
-0.3881485053258946,5.12,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763,卖出,0.10107526881720424,2022-07-20,5.15
-0.7027061777661133,5.17,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214,持有,0.0,2022-07-21,5.2
-1.0884844552871358,5.16,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146,持有,0.0,2022-07-22,5.12
-1.420847278997556,5.12,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166,买进,0.0,2022-07-25,5.05
-1.3436916234933514,5.04,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409,买进,0.0,2022-07-26,5.09
-1.052874152746734,5.09,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516,买进,0.0,2022-07-27,5.03
-0.6967711273427132,5.02,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185,卖出,-0.013752455795677855,2022-07-28,5.14
-0.7679917324235169,5.11,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711,买进,0.0,2022-07-29,5.15
-0.6908360769193124,5.16,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218,卖出,0.009784735812133037,2022-08-01,5.17
-1.0825494048637356,5.12,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872,持有,0.0,2022-08-02,4.95
-1.4327173798443562,4.95,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204,买进,0.0,2022-08-03,4.86
-1.118159707404138,4.92,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348,买进,0.0,2022-08-04,4.95
-1.2309256654487444,4.95,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333,买进,0.0,2022-08-05,4.93
-1.2249906150253442,4.9,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015,买进,0.0,2022-08-08,4.82
-1.035069001476533,4.85,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188,卖出,-0.010204081632653206,2022-08-09,4.85
-1.035069001476533,4.92,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623,持有,0.0,2022-08-10,4.86
-1.15377000994454,4.89,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995,买进,0.0,2022-08-11,4.93
-1.0766143544403355,4.93,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835,卖出,0.008179959100204507,2022-08-12,5.07
-1.31995142179975,5.07,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652,买进,0.0,2022-08-15,4.93
-1.2131205141785433,4.94,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806,卖出,-0.02564102564102562,2022-08-16,5.28
-1.32588647222315,5.29,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586,买进,0.0,2022-08-17,5.2
-1.308081320952949,5.21,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095,买进,0.0,2022-08-18,5.18
-1.15377000994454,5.17,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377,买进,0.0,2022-08-19,5.16
-1.1122246569807372,5.13,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677,买进,0.0,2022-08-22,5.22
-0.8748226400447235,5.21,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487,卖出,0.015594541910331399,2022-08-23,5.37
-0.8688875896213234,5.39,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763,买进,0.0,2022-08-24,5.36
-0.8807576904681238,5.36,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047,买进,0.0,2022-08-25,5.43
-0.7501865811533163,5.44,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604,买进,0.0,2022-08-26,5.46
-0.678965976072512,5.38,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244,买进,0.0,2022-08-29,5.62
-0.2872526481280887,5.6,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573,买进,0.0,2022-08-30,5.77
0.1460060327801372,5.69,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456,买进,0.0,2022-08-31,5.47
0.6208100666521646,5.5,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632,买进,0.0,2022-09-01,5.45
1.0303285458667897,5.45,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224,卖出,-0.00909090909090906,2022-09-02,5.48
0.757316226390373,5.48,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364,持有,0.0,2022-09-05,5.5
0.46649875564375565,5.55,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039,买进,0.0,2022-09-06,5.56
0.6089399658053642,5.54,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684,卖出,-0.0018018018018017634,2022-09-07,5.47
0.25283694040134336,5.46,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966,买进,0.0,2022-09-08,5.33
0.3181224950587469,5.3,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188,卖出,-0.029304029304029332,2022-09-09,5.25
0.3181224950587469,5.26,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794,持有,0.0,2022-09-13,5.24
-0.06765578246227562,5.19,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673,持有,0.0,2022-09-14,5.21
0.02136997388872933,5.2,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175,买进,0.0,2022-09-15,5.17
0.25283694040134336,5.17,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333,卖出,-0.005769230769230817,2022-09-16,5.03
0.14007098235673646,5.02,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698,买进,0.0,2022-09-19,4.94
0.2647070412481438,4.98,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356,买进,0.0,2022-09-20,5.1
0.5021090581841581,5.07,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684,买进,0.0,2022-09-21,5.08
0.5614595624181614,5.04,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005,卖出,-0.005917159763313658,2022-09-22,4.98
0.4427585539501548,5.01,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654,持有,0.0,2022-09-23,4.99
0.3240575454821471,4.87,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112,持有,0.0,2022-09-26,4.74
0.14007098235673646,4.76,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592,买进,0.0,2022-09-27,4.84
0.21129158743754073,4.85,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127,卖出,0.018907563025210055,2022-09-28,4.75
0.19348643616734007,4.81,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809,买进,0.0,2022-09-29,4.69
0.18755138574393984,4.69,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246,卖出,-0.024948024948024786,2022-09-30,4.62
-0.2872526481280887,4.68,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964,持有,0.0,2022-10-10,4.64
-0.3703433540556934,4.69,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312,买进,0.0,2022-10-11,4.73
0.05104522600573151,4.73,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623,买进,0.0,2022-10-12,5.03
0.1638111840503379,5.01,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711,买进,0.0,2022-10-13,5.1
0.22909673870774142,5.1,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201,买进,0.0,2022-10-14,5.09
0.2231616882843412,5.11,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853,买进,0.0,2022-10-17,5.18
0.30031734378854624,5.19,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034,卖出,0.01565557729941293,2022-10-18,5.13
0.02136997388872933,5.11,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956,持有,0.0,2022-10-19,5.04
-0.043915580768674196,5.09,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846,买进,0.0,2022-10-20,5.01
-0.04985063119207442,5.06,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902,卖出,-0.005893909626719106,2022-10-21,5.06
-0.08546093373247682,5.05,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939,买进,0.0,2022-10-24,4.98
0.015434923465329107,4.98,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484,买进,0.0,2022-10-25,5.13
0.05104522600573151,5.12,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201,买进,0.0,2022-10-26,5.18
0.270642091671544,5.15,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603,买进,0.0,2022-10-27,5.18
0.46649875564375565,5.14,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907,卖出,-0.0019417475728156649,2022-10-28,5.06
0.35966784802254953,5.09,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327,买进,0.0,2022-10-31,5.06
0.8522770331647788,5.06,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799,买进,0.0,2022-11-01,5.19
0.9769130920561866,5.19,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856,买进,0.0,2022-11-02,5.2
1.1727697560283983,5.2,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681,卖出,0.0019267822736030416,2022-11-03,5.12
0.9056924869753817,5.13,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947,买进,0.0,2022-11-04,5.2
0.9591079407859848,5.2,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088,卖出,0.013645224171540018,2022-11-07,5.23
0.6682904700393675,5.23,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707,买进,0.0,2022-11-08,5.24
0.7395110751201723,5.24,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658,卖出,0.0019120458891012976,2022-11-09,5.35
0.680160570886169,5.32,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245,持有,0.0,2022-11-10,5.43
0.6504853187691668,5.48,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205,持有,0.0,2022-11-11,5.45
0.128200881509936,5.44,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402,持有,0.0,2022-11-14,5.33
-0.026110429498472993,5.37,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627,买进,0.0,2022-11-15,5.34
0.11039573023973481,5.39,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282,卖出,0.0037243947858472204,2022-11-16,5.43
-0.35847325320889295,5.42,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936,持有,0.0,2022-11-17,5.43
-0.346603152362092,5.4,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287,持有,0.0,2022-11-18,5.38
-0.7679917324235169,5.3,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298,买进,0.0,2022-11-21,5.32
-0.5662000180279051,5.29,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568,卖出,-0.0018867924528301486,2022-11-22,5.26
-0.678965976072512,5.26,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854,买进,0.0,2022-11-23,5.22
-0.34066810193869174,5.19,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851,卖出,-0.013307984790874411,2022-11-24,5.23
-0.5187196146407022,5.22,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705,买进,0.0,2022-11-25,5.25
-0.43562890871309745,5.21,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091,买进,0.0,2022-11-28,5.23
-0.32879800109189133,5.3,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986,卖出,0.017274472168905923,2022-11-29,5.27
-0.33473305151529154,5.26,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315,持有,0.0,2022-11-30,5.21
-0.578070118874706,5.22,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517,买进,0.0,2022-12-01,5.25
-0.48310931210030034,5.24,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155,买进,0.0,2022-12-02,5.35
-0.43562890871309745,5.41,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844,卖出,0.03244274809160304,2022-12-05,5.38
-0.8095370853873195,5.38,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415,持有,0.0,2022-12-06,5.37
-1.0291339510531325,5.37,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015,持有,0.0,2022-12-07,5.37
-1.3852369764571535,5.4,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584,买进,0.0,2022-12-08,5.46
-1.0647442535935345,5.44,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345,买进,0.0,2022-12-09,5.41
-0.7145762786129138,5.47,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749,买进,0.0,2022-12-12,5.38
-0.32879800109189133,5.38,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497,买进,0.0,2022-12-13,5.49
-0.3940835557492948,5.55,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007,卖出,0.03159851301115241,2022-12-14,5.49
-0.578070118874706,5.59,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284,买进,0.0,2022-12-15,5.54
-0.41782375744289624,5.54,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156,卖出,-0.008944543828264727,2022-12-16,5.53
-0.48904436252370054,5.53,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428,持有,0.0,2022-12-19,5.45
-0.5424598163343036,5.42,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913,买进,0.0,2022-12-20,5.41
-0.423758807866297,5.44,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255,卖出,0.003690036900369089,2022-12-21,5.4
-0.4653041608300991,5.42,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402,买进,0.0,2022-12-22,5.27
-0.45343405998329867,5.26,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194,卖出,-0.029520295202952056,2022-12-23,5.28
-0.5187196146407022,5.28,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048,买进,0.0,2022-12-26,5.26
-0.45343405998329867,5.26,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436,卖出,-0.003787878787878875,2022-12-27,5.22
-0.4712392112534993,5.23,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259,买进,0.0,2022-12-28,5.31
-0.41782375744289624,5.43,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036,买进,0.0,2022-12-29,5.35
-0.16855163966008155,5.35,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682,买进,0.0,2022-12-30,5.46
-0.10920113542607825,5.46,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895,卖出,0.020560747663551465,2023-01-03,5.44
-0.22196709347068463,5.48,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698,买进,0.0,2023-01-04,5.48
-0.16855163966008155,5.5,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276,卖出,0.003649635036496272,2023-01-05,5.45
-0.43562890871309745,5.45,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684,持有,0.0,2023-01-06,5.33
-0.512784564217302,5.37,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223,买进,0.0,2023-01-09,5.32
-0.4653041608300991,5.33,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173,卖出,-0.0074487895716946065,2023-01-10,5.26
-0.512784564217302,5.26,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898,买进,0.0,2023-01-11,5.14
-0.4771742616769001,5.15,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288,买进,0.0,2023-01-12,5.07
-0.4712392112534993,5.1,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452,卖出,-0.009708737864077808,2023-01-13,5.05
-0.5009144633705015,5.06,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691,买进,0.0,2023-01-16,5.04
-0.32879800109189133,5.08,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302,买进,0.0,2023-01-17,4.95
-0.17448669008348178,4.93,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316,卖出,-0.02952755905511818,2023-01-18,4.98
-0.20416194220048395,4.98,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188,持有,0.0,2023-01-19,5.0
-0.20416194220048395,5.01,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445,持有,0.0,2023-01-20,5.01
-0.4415639591364977,5.06,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388,持有,0.0,2023-01-30,4.93
-0.6433556735321095,4.94,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207,买进,0.0,2023-01-31,5.0
-0.6374206231087093,5.03,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585,卖出,0.018218623481781347,2023-02-01,5.09
-0.7383164803065152,5.09,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016,持有,0.0,2023-02-02,5.07
-0.8807576904681238,5.08,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467,持有,0.0,2023-02-03,5.03
-0.9697834468191293,5.03,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026,买进,0.0,2023-02-06,5.02
-0.8866927408915241,5.03,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439,买进,0.0,2023-02-07,4.99
-0.8510824383511222,5.01,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052,卖出,-0.003976143141153173,2023-02-08,4.92
-0.9638483963957285,4.9,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253,买进,0.0,2023-02-09,4.9
-0.8926277913149242,4.9,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284,卖出,0.0,2023-02-10,4.93
-0.8748226400447235,4.9,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977,买进,0.0,2023-02-13,4.94
-0.833277287080921,4.94,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637,买进,0.0,2023-02-14,4.93
-0.7739267828469176,4.95,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891,卖出,0.002024291497975665,2023-02-15,4.92
-0.8273422366575207,4.92,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188,持有,0.0,2023-02-16,4.82
-0.8273422366575207,4.78,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582,持有,0.0,2023-02-17,4.8
-0.8451473879277219,4.84,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996,持有,0.0,2023-02-20,4.86
-0.9104329425851254,4.86,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917,买进,0.0,2023-02-21,4.79
-0.7739267828469176,4.79,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428,买进,0.0,2023-02-22,4.86
-0.7501865811533163,4.86,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651,买进,0.0,2023-02-23,4.82
-0.7205113290363145,4.84,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188,卖出,-0.0041152263374486546,2023-02-24,4.79
-0.7205113290363145,4.84,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195,买进,0.0,2023-02-27,4.73
-0.7086412281895136,4.72,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171,卖出,-0.024793388429752088,2023-02-28,4.81
-0.7264463794597148,4.8,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085,持有,0.0,2023-03-01,4.86
-0.7501865811533163,4.84,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872,持有,0.0,2023-03-02,4.98
-1.0231989006297324,4.98,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256,买进,0.0,2023-03-03,4.96
-0.9460432451255278,4.97,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251,买进,0.0,2023-03-06,4.91
-0.9104329425851254,4.91,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188,卖出,-0.012072434607645796,2023-03-07,4.8
-0.9104329425851254,4.8,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774,买进,0.0,2023-03-08,4.87
-0.9044978921617253,4.89,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863,买进,0.0,2023-03-09,4.9
-0.8036020349639192,4.88,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823,卖出,-0.002044989775051081,2023-03-10,4.87
-0.8688875896213234,4.84,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498,买进,0.0,2023-03-13,4.84
-0.833277287080921,4.84,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556,卖出,0.0,2023-03-14,4.73
-0.8688875896213234,4.73,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498,持有,0.0,2023-03-15,4.82
-0.833277287080921,4.75,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363,买进,0.0,2023-03-16,4.75
-0.6552257743789105,4.78,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039,卖出,0.006315789473684263,2023-03-17,4.77
-0.6849010264959121,4.8,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839,买进,0.0,2023-03-20,4.82
-0.5068495137939018,4.82,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188,卖出,0.004166666666666763,2023-03-21,4.92
-0.5068495137939018,4.95,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021,持有,0.0,2023-03-22,4.96
-0.6492907239555102,4.98,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204,买进,0.0,2023-03-23,4.91


==> pic/Before_setting/____________________/__________________/Output/__________/����logistic regression modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),7.761087656021118,7.8629677295684814,3.827881336212158,6.141337871551514,7.906806707382202,3.9403789043426514,8.728360652923584,9.241917848587036,12.050743341445923,11.34579062461853
total revenue(%),0.055173882528413806,0.7259974955856119,0.2995494223924591,0.4861887083177837,0.18435948585382256,0.12476490000901093,0.21616045888715485,1.0033157448056298,0.2008217895276722,0.6576545623732784
train_accuracy,0.9154929577464789,0.8421052631578947,0.8329411764705882,0.8678815489749431,0.8711656441717791,0.8527397260273972,0.8933823529411765,0.847457627118644,0.932,0.8241469816272966
test_accuracy,0.8333333333333334,0.7894736842105263,0.8130841121495327,0.8454545454545455,0.7804878048780488,0.8783783783783784,0.8529411764705882,0.8389830508474576,0.873015873015873,0.8854166666666666


==> pic/Before_setting/____________________/__________________/Output/__________/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.055173882528413806
"Fengdong Co., Ltd.",0.7259974955856119
Transfer of intellectual education,0.2995494223924591
An Naier,0.4861887083177837
Magnificent Blast,0.18435948585382256
Zhaohe Industrial,0.12476490000901093
Fangda Chemical,0.21616045888715485
Xingmei United,1.0033157448056298
Zhejiang Guangxia,0.2008217895276722
"Red Bean Co., Ltd.",0.6576545623732784


==> pic/Before_setting/____________________/__________________/Output/����logistic regression modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),7.941846609115601,7.459443092346191,3.9969704151153564,5.985932350158691,8.049606800079346,3.7277023792266846,8.141683340072632,8.01916217803955,8.160842180252075,7.858774185180664
total revenue(%),0.055173882528413806,0.7259974955856119,0.2995494223924591,0.4861887083177837,0.18435948585382256,0.12476490000901093,0.21616045888715485,1.0033157448056298,0.2008217895276722,0.6576545623732784
train_accuracy,0.9154929577464789,0.8421052631578947,0.8329411764705882,0.8678815489749431,0.8711656441717791,0.8527397260273972,0.8933823529411765,0.847457627118644,0.932,0.8241469816272966
test_accuracy,0.8333333333333334,0.7894736842105263,0.8130841121495327,0.8454545454545455,0.7804878048780488,0.8783783783783784,0.8529411764705882,0.8389830508474576,0.873015873015873,0.8854166666666666


==> pic/Before_setting/____________________/__________________/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.055173882528413806
"Fengdong Co., Ltd.",0.7259974955856119
Transfer of intellectual education,0.2995494223924591
An Naier,0.4861887083177837
Magnificent Blast,0.18435948585382256
Zhaohe Industrial,0.12476490000901093
Fangda Chemical,0.21616045888715485
Xingmei United,1.0033157448056298
Zhejiang Guangxia,0.2008217895276722
"Red Bean Co., Ltd.",0.6576545623732784


==> pic/Before_setting/____________________/__________________/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.8122605251879699,-0.060002050293524255,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364
0.21699240764811759,0.5579352116075814,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145
0.5541378423720559,0.9278754792645628,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187
0.9241755146300368,1.3348097736872426,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745
1.3312169541138161,1.7828485422940308,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312
1.779373690515148,2.2761022325033395,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874
2.2727572535257896,2.818681291733579,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876
2.815479172837495,2.7309917468074794,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303
3.3910933296832435,2.877597704730802,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922
3.0018685188637373,2.7446932382021827,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354
2.386509574997687,2.234997758319231,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336
2.386509574997687,2.2993947678743347,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172
2.25768164465602,2.200744029832473,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077
2.139817793492367,2.1555291082299535,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607
2.1823036003071725,2.169230599624656,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423
2.21930736753297,2.2117052229482352,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374
1.9369823286991037,1.929454500217353,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998
1.762927571748127,1.7239321292968077,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035
1.751963492570113,1.7705172000387985,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154
1.7341468639058395,1.6896784008100503,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018
1.5477575178795973,1.5595142325603721,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696
1.5532395574686044,1.5184097583762626,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256
1.7615570618508756,1.7239321292968077,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432
1.738258393597595,1.7444843663888632,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941
1.8300825567134646,1.8308037621754913,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807
1.8849029526035357,1.8814992803358932,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439
1.938352838596355,1.9500067373094083,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416
1.883532442706284,1.7855888405729716,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559
1.5779087356191364,1.5389619954683178,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785
1.5422754782905903,1.5608843816998421,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157
1.598466384077913,1.6019888558839508,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991
1.5039012011675403,1.484156029889505,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155
1.4531923349692246,1.3772843970108224,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363
0.9927010094926259,0.9634993568907908,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767
1.0283342668211723,1.0347471121432463,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673
1.0406688558964383,1.032006813864306,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112
0.9981830490816334,1.0046038310749,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944
1.0159996777459064,0.974460550006553,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894
1.0653380340469705,1.069000840630004,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195
1.0392983459991862,1.0511889018168903,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047
0.9639203016503388,0.9634993568907908,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676
1.1379750586013149,1.1087351656746427,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362
1.0502624251772008,1.0566694983747713,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217
1.1393455684985665,1.0799620337457667,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406
1.4093360182571677,1.3663232038950592,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234
1.5491280277768489,1.6430933300680606,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834
1.5148652803455542,1.5005978195631493,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978
1.3545156223670967,1.3252187297109506,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147
1.4970486516812818,1.4978575212842082,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781
1.5491280277768489,1.5129291618183816,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696
1.4888255922977707,1.482785880750035,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786
1.4244116271269371,1.3964664849634056,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126
1.3572566421615997,1.3868754409871145,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302
1.4833435527087637,1.5348515480499068,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363
1.4161885677434263,1.419759020334401,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505
1.4216706073324332,1.3950963358239357,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296
1.3517746025725927,1.3252187297109506,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549
1.2339107514089396,1.2484903779006133,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183
1.2887311472990106,1.2813739572479008,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188
1.150309647676581,1.1457291924403408,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276
1.2037595336694005,1.2087560528559746,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344
1.1722378060326095,1.1375082976035191,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244
1.2530978899704646,1.2827441063873708,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176
1.4093360182571677,1.4362008100080452,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853
1.4668974339417427,1.4129082746370498,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475
1.3408105233945786,1.360842607337178,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733
1.4847140626060154,1.495117223005268,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466
1.4435987656884621,1.4430515557053964,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724
1.3709617411341177,1.3923560375449955,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042
1.3737027609286216,1.3471411159424749,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896
1.3339579739083192,1.3471411159424749,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689
1.320252874935802,1.3238485805714804,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872
1.30380675616878,1.3128873874557172,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438
1.4161885677434263,1.418388871194931,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432
1.309288795757787,1.3019261943399552,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839
1.3243644046275567,1.3238485805714804,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381
1.2805080879155006,1.2758933606900198,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059
1.2393927909979465,1.2293082899480294,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775
1.2448748305869535,1.2539709744584944,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517
1.2585799295594715,1.2704127641321386,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868
1.290101657196262,1.2978157469215441,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069
1.2599504394567231,1.2484903779006133,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138
1.3298464442165645,1.3128873874557172,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763
1.3723322510313691,1.3759142478713513,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803
1.192795454491386,1.1977948597402126,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803
1.254468399867716,1.2608217201558465,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975
1.1955364742858896,1.1991650088796826,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608
1.2339107514089396,1.3019261943399552,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228
1.2736555384292412,1.3128873874557172,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724
1.369591231236866,1.3759142478713513,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726
1.377814290620376,1.4677142402158618,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774
1.3599976619561036,1.3718038004529403,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311
1.4915666120922748,1.489636626447387,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429
1.3874078599011386,1.3937261866844655,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659
1.4449692755857138,1.4389411082869852,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266
1.3490335827780897,1.3320694754083016,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514
1.2750260483264926,1.2717829132716088,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383
1.3490335827780897,1.345770966803005,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958
1.4559333547637276,1.4485321522632775,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732
1.6217650523311935,1.5238903549341447,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955
1.6382111710982155,1.6472037774864716,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827
1.5970958741806613,1.607469452441833,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106
1.5847612851053958,1.5828067679313675,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452
1.3846668401066358,1.4033172306607578,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356
1.4257821370241888,1.4567530471000996,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348
1.5587215970576114,1.5691052765366644,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075
1.5326819090098278,1.5184097583762626,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198
1.6039484236669208,1.607469452441833,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918
1.6258765820229488,1.6239112421154762,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333
1.631358621611956,1.6280216895338873,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296
1.5655741465438708,1.5595142325603721,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457
1.6628803492487474,1.6663858654390558,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894
1.6066894434614238,1.6266515403944173,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197
1.697143096680042,1.7020097430652834,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956
1.6203945424339419,1.6006187067444808,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582
1.4367462162022027,1.4348306608685741,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126
1.34218103329183,1.3320694754083016,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883
1.0625970142524668,1.0539292000958307,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558
1.0050355985678918,1.0141948750511922,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394
0.9392511234998068,0.9292456284040332,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488
0.8926537869932462,0.9004724964751568,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104
0.8296103317196641,0.8319650395016418,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336
0.8296103317196641,0.8456665308963449,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856
0.7747899358295927,0.7771590739228299,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081
0.8350923713086712,0.8593680222910477,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035
0.8186462525416497,0.8100426532701169,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755
0.8227577822334051,0.8401859343384639,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482
0.8487974702811891,0.8073023549911764,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619
0.659667104460443,0.68672923071779,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685
0.5623609017555669,0.5661561064444036,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516
0.5856595700088469,0.5812277469785768,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243
0.5541378423720559,0.5620456590259925,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976
0.5966236491868614,0.5949292383732795,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549
0.6158107877483859,0.6195919228837449,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871
0.5116520355572508,0.527791930539235,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316
0.5760660007280844,0.5798575978391063,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723
0.5774365106253364,0.5798575978391063,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348
0.5486558027830489,0.5688964047233441,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482
0.49520591679022935,0.4976486494708885,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482
0.5239866246325169,0.5250516322602944,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105
0.4828713277149633,0.4853173072156558,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064
0.4472380703864173,0.45517402614730884,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624
0.4431265406946618,0.4606546227051899,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543
0.39515869429084927,0.400368060568497,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992
0.49657642668748136,0.4894277546340664,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733
0.4527201099754243,0.4702456666814821,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218
0.4979469365847328,0.5195710357024134,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355
0.5130225454545023,0.5428635710734082,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355
0.5157635652490064,0.5195710357024134,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858
0.5061699959682439,0.5223113339813539,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803
0.5418032532967899,0.5510844659102299,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573
0.5185045850435098,0.523681483120824,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431
0.5335801939132794,0.5264217813997645,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328
0.6391094560016665,0.5743770012812253,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638
0.5212456048380134,0.5264217813997645,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597
0.5500263126803009,0.5551949133286409,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563
0.6212928273373934,0.5935590892338095,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914
0.5308391741187759,0.5524546150497004,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808
0.6582965945631915,0.6908396781362011,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988
0.7350451488092911,0.7113919152282554,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581
0.6898183221999825,0.7059113186703743,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125
0.611699258056631,0.5634158081654626,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315
0.5253571345297684,0.5250516322602944,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539
0.5143930553517544,0.5839680452575173,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475
0.5527673324748044,0.5456038693523487,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788
0.5335801939132794,0.5373829745155271,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686
0.48561234750946686,0.41132925368425916,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931
0.3855651250100867,0.2797949362951106,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912
0.39927022398260475,0.36063373552385836,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214
0.4376445011056548,0.3811859726159127,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243
0.2197334274426216,0.1414098732086099,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242
0.04430816059439342,0.04412928430621839,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228
0.00456337357409188,0.004394959261579762,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648
-0.0817787499527707,-0.05452145373564316,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403
-0.10233639841154722,-0.11891846329074718,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959
-0.0817787499527707,-0.13810055124333148,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714
-0.055739061904986675,-0.06411249771193532,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368
0.027862041827371908,-0.0010856372963013278,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798
-0.11467098748681323,-0.12850950726703933,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324
-0.2092361703971863,-0.1846856219853217,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131
-0.1818259724521503,-0.19564681510108436,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865
-0.14071067553459723,-0.1326199546854504,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027
-0.05710957180223867,-0.08055428738557907,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569
-0.05848008169949018,-0.0627423485724648,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572
-0.0900018093362812,-0.11617816501180664,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391
-0.03381090354895815,-0.039449813201469924,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414
-0.06807365098025268,-0.06822294513034638,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715
-0.03518141344621015,-0.02848862008570726,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249
0.012786432957602392,0.01535615237734194,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659
0.05938376946416293,0.050980030003569994,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144
0.08953498720370197,0.09893524988503075,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813
0.15257844247728403,0.1907352422295407,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586
0.134761813813011,0.13866957492966936,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157
0.15943099196354302,0.13181882923231777,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043
0.09912855648446448,0.06605167053774323,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266
0.0264915319301204,0.004394959261579762,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972
0.03882612100538641,0.04412928430621839,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648
0.127909264326752,0.11126659214026344,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562
0.16080150186079503,0.16881285599801585,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133
0.14435538309377352,0.1660725577190753,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778
0.17176558103880904,0.08523375849032754,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966
0.03608510121088291,0.004394959261579762,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164
0.19232322949758557,0.18114419825324854,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853
0.29922300148322467,0.22635911985576873,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428
0.30059351138047663,0.304457620805576,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536
0.31841014004474966,0.304457620805576,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495
0.3746010458320727,0.36063373552385836,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176
0.46779571884519383,0.44969342958942776,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378
0.48835336730397033,0.4921680529130069,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426
0.4431265406946618,0.4455829821710167,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521
0.5719544710363295,0.592188940094339,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959
0.592512119495106,0.59629938751275,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432
0.736415658706543,0.6894695289967305,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051
0.7514912675763126,0.7524963894123645,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236
0.8268693119251607,0.7853799687596515,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634
0.666519653946702,0.6743978884625573,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366
0.8008296238773767,0.7785292230622999,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373
0.9817369303146118,0.9292456284040332,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528
0.9488446927805693,0.9443172689382066,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536
0.7939770743911176,0.8073023549911764,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458
0.8775781781234762,0.8881411542199241,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034
1.0146291678486543,0.9593889094723798,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883
0.9392511234998068,0.8949918999172758,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673
0.9159524552465262,0.9292456284040332,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046
0.9598087719585833,0.9634993568907908,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638
0.9584382620613313,0.9580187603329098,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871
0.9433626531915618,0.9456874180776771,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754
1.061226504355215,1.045708305259009,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067
1.1078238408617753,1.0868127794431177,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717
1.0105176381568992,1.0128247259117216,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483
0.9132114354520228,0.9128038387303895,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059
0.8090526832608871,0.8237441446648202,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622
0.7939770743911176,0.7977113110148842,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303
0.8542795098701962,0.8401859343384639,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543
0.8159052327471461,0.8168933989674685,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817
0.8241282921306572,0.8333351886411122,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081
0.8159052327471461,0.8018217584332953,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053
0.8186462525416497,0.8237441446648202,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879
0.9598087719585833,1.0183053224696026,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775
1.094118741889258,1.032006813864306,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455
1.0406688558964383,1.0073441293538405,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182
0.8899127671987422,0.8936217507778053,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365
-0.0913723192335332,-0.08740503308293067,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143
-0.0872607895417777,-0.10521697189604445,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607
-0.10918894789780623,-0.1326199546854504,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232
-0.1982720912191718,-0.18742592026426225,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168
-0.04888651241872767,-0.11206771759339607,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563
-0.11878251717856873,-0.09973637533816337,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123
-0.15715679430161827,-0.18742592026426225,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805
-0.13659914584284175,-0.15728263919591579,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052
-0.14071067553459723,-0.13673040210386145,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945
-0.16537985368512928,-0.1778348762879701,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327
-0.1941605615274168,-0.17372442886955952,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996
-0.11467098748681323,-0.20112741165896547,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926
-0.20512464070543082,-0.20112741165896547,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115
-0.3353230809443499,-0.3381423256059956,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916
-0.6162776098809652,-0.8656497443020619,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363
-0.8698219408725449,-1.0930945014541318,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294
-1.0973265838163404,-1.1465303178934736,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569
-1.082250974946571,-1.0917243523146614,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717
-1.1521469797064117,-1.1670825549855282,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562
-1.1110316827888582,-1.0684318169436664,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502
-1.1082906629943547,-1.1533810635908248,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836
-1.0808804650493191,-1.0684318169436664,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579
-1.075398425460312,-1.0780228609199585,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624
-1.1192547421723689,-1.1054258437093645,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935
-1.0575817967960388,-1.0506198781305522,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803
-1.1000676036108439,-1.0876139048962505,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172
-1.0397651681317657,-1.0341780884569087,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966
-1.0849919947410744,-0.9711512280412748,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244
-1.094585564021837,-1.0903542031751912,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133
-1.1206252520696207,-1.135569124777711,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392
-1.0836214848438226,-1.0780228609199585,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694
-1.01235497018673,-1.043769132433201,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786
-1.0288010889537513,-0.9821124211570372,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702
-0.9095667278928464,-0.9053840693467006,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628
-0.9328653961461265,-0.9245661572992848,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841
-0.9013436685093354,-0.8971631745098784,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146
-0.9109372377900979,-0.9053840693467006,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373
-0.936976925837882,-0.9327870521361065,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722
-0.8383002132357539,-0.876610937417824,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298
-0.6820620849490507,-0.7217840846576802,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736
-0.7314004412501148,-0.7272646812155612,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332
-0.6916556542298132,-0.713563189820858,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294
-0.7807387975511788,-0.7793303485154326,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381
-0.7766272678594238,-0.7382258743313239,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727
-0.6450583177232527,-0.649166180265754,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289
-0.6848031047435542,-0.6820497596130415,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283
-0.5244534467650956,-0.5190020120160754,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878
-0.5655687436826492,-0.5655870827580657,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297
-0.6436878078260008,-0.6765691630551599,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058
-0.7026197334078272,-0.6916408035893332,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271
-0.7327709511473668,-0.7053422949840363,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216
-0.7492170699143879,-0.745076620028675,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887
-0.8657104111807894,-0.872500489999413,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697
-0.923271826865364,-0.9204557098808738,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186
-0.8862680596395659,-0.9108646659045816,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238
-0.8492642924137679,-0.6971214001472148,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853
-0.6957671839215682,-0.7930318399101357,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511
-0.7917028767291934,-0.7957721381890763,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576
-0.7560696194006469,-0.776590050236492,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814
-0.8245951142632358,-0.8409870597915965,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341
-0.898602648714832,-0.8903124288125273,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887
-0.8890090794340695,-0.8862019813941162,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351
-0.8862680596395659,-0.8820915339757052,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616
-0.9164192773791054,-0.9218258590203443,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786
-0.9520525347076515,-0.9464885435308097,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145
-0.905455198201091,-0.8862019813941162,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249
-0.861598881489034,-0.8492079546284181,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327
-0.8698219408725449,-0.8587989986047103,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725
-0.9081962179955945,-0.8999034727888194,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429
-0.9794627326526872,-0.984852719435978,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175
-1.075398425460312,-1.0684318169436664,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603
-1.0891035244328295,-1.0862437557567803,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284
-1.1165137223778654,-1.0999452471514832,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575
-1.163111058884426,-1.1424198704750625,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324
-1.1411829005283973,-1.1424198704750625,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722
-1.1398123906311457,-1.112276589406716,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412
-1.1576290192954186,-1.1479004670329438,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451
-1.2384891032332739,-1.2232586697038106,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344
-1.231636553747015,-1.2232586697038106,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371
-1.2905684793288417,-1.2862855301194442,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344
-1.344018365321661,-1.339721346558786,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716
-1.3015325585068558,-1.3123183637693798,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506
-1.2960505189178488,-1.293136275816796,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338
-1.3097556178903667,-1.3013571706536176,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057
-1.2672698110755614,-1.2780646352826224,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336
-1.2672698110755614,-1.262992994748449,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199
-1.2617877714865542,-1.2506616524932164,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769
-1.305644088198611,-1.2999870215141471,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284
-1.2782338902535755,-1.3123183637693798,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542
-1.3467593851161646,-1.3410914956982563,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416
-1.3220902069656326,-1.3315004517219642,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686
-1.268640320972813,-1.3191691094667315,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329
-1.4043208008007395,-1.4287810406243557,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458
-1.3522414247051717,-1.3479422413956077,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602
-1.2837159298425826,-1.293136275816796,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665
-1.357723464294179,-1.3232795568851423,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995
-1.3303132663491433,-1.345201943116667,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915
-1.3837631523419627,-1.3931571629981276,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915
-1.3220902069656326,-1.3109482146299096,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269
-1.2343775735415186,-1.2561422490510976,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777
-1.2645287912810579,-1.2684735913063303,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583
-1.249453182411288,-1.3136885129088502,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373
-1.2987915387123523,-1.2698437404458007,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984
-1.2275250240552598,-1.2492915033537462,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532
-1.2960505189178488,-1.3177989603272613,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345
-1.237118593336022,-1.2013362834722856,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193
-1.2330070636442667,-1.2369601610985135,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615
-1.2275250240552598,-1.2136676257275183,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728
-1.1918917667267133,-1.1917452394959935,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031
-1.1987443162129723,-1.1903750903565233,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079
-1.224784004260756,-1.2177780731459291,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052
-1.2535647121030435,-1.2287392662616916,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211
-1.2453416527195327,-1.2410706085169243,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029
-1.263158281383806,-1.2588825473300382,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842
-1.2138199250827417,-1.2287392662616916,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581
-1.1727046281651885,-1.1616019584276467,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563
-1.1425534104256492,-1.1465303178934736,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613
-0.9410884555296375,-0.7354855760523829,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282
-0.7204363620721008,-0.6121721535000559,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001
-0.4778561102585351,-0.5998408112448232,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667
-0.7451055402226328,-0.8615392968836508,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993
-0.8629693913862859,-0.8382467615126554,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607
-0.8766744903588034,-0.8587989986047103,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952
-1.0164664998784854,-1.0136258513648542,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463
-0.993167831625205,-0.9889631668543888,0.14373886404085617,-0.9926468631259412,-0.9880462871623388,-0.1759531709211489,-0.3690487572919426
-1.0205780295702407,-1.0232168953411465,0.17998503322112713,-1.0183025443774847,-1.0451078976637003,-0.16667324501828845,0.46582796329390974
-0.9808332425499391,-0.9752616754596859,0.07575821236902999,-1.0156019463510064,-1.0325821782853526,-0.22620934266058748,-1.2246160540749338
-1.0781394452548154,-1.0917243523146614,-0.09761069810012074,-1.1168743723439414,-1.1174787207385974,-0.3468096279391863,-0.10126711209740615
-1.0836214848438226,-1.0369183867358494,-0.04619932004630607,-1.0304552354966372,-1.0047472463334688,-0.29568483144772245,0.5162671290625399
-1.0411356780290173,-1.043769132433201,-0.23736855942734142,-1.0453085246422675,-1.0005720065406865,-0.40616518548962394,0.3841963417286803
-1.0082434404949745,-1.0506198781305522,0.1711105444705022,-0.9912965641127024,-1.021448205504599,-0.15935793156994163,0.3778272355101228
-0.9753512029609318,-0.9821124211570372,-0.28538660869518895,-1.0277546374701587,-1.013097725919034,-0.4353935827149208,-1.0706687070672471
-1.0603228165905423,-1.0547303255489633,-0.3946985977614792,-1.0763654019467677,-1.0506748840540767,-0.5045716541250646,-0.4497183316487682
-1.093215054124585,-1.104055694569894,-0.5507055618310092,-1.1101228772777458,-1.0701593364203954,-0.5957226479219396,-0.08405134364105815
-1.0973265838163404,-1.0917243523146614,-0.6054540922953987,-1.0993204851718328,-1.0492831374564826,-0.6247465064827622,0.43108251880894105
-1.0616933264877941,-1.0451392815726712,-0.6325083589720611,-1.091218691092398,-1.0256234452973816,-0.6388100832445769,-0.04832107662163637
-1.0630638363850458,-1.0602109221068445,-0.37193269083332253,-1.0574612157614196,-1.0381491646757293,-0.48844360775532786,0.07399565435681779
-1.0548407770015351,-1.0561004746884337,-0.3228290244950102,-1.102021083198311,-1.1077364945554382,-0.471353959709392,-1.2493417991845952
-1.15077646980916,-1.1410497213355921,-0.5984058527055334,-1.1587336417543546,-1.1091282411530323,-0.6265481752295223,0.2974899761928276
-1.1261072916586279,-1.134198975638241,-0.6505537271655649,-1.1452306516219632,-1.1049530013602498,-0.6544313471530036,0.167355734635099
-1.1110316827888582,-1.1150168876856565,-0.713491946025337,-1.1398294555690067,-1.0993860149698729,-0.6889320093153307,-0.3528091972426095
-1.1357008609393902,-1.1191273351040674,-0.5092198255643012,-1.1101228772777458,-1.0868602955915254,-0.5730459405430189,0.7657670946600464
-1.075398425460312,-1.0314377901779683,0.03819310460822924,-1.052060019708463,-1.0228399521021934,-0.24877312493581114,0.21525270464787513
-1.0562112868987872,-1.1191273351040674,-0.370858791534412,-1.081766597999724,-1.0771180694083662,-0.4937111425508702,-0.11794862554530766
-1.0630638363850458,-1.1026855454304239,-0.2294976633463017,-1.1371288575425285,-1.1745403312399587,-0.42852713056537556,-0.9570562352615412
-1.1357008609393902,-1.125978080801419,-0.44396045401577355,-1.1708863328735069,-1.1341796799097275,-0.5450890364113381,-0.4472742624837324
-1.167222588576181,-1.1424198704750625,-0.41321371073817137,-1.1627845387940718,-1.1244374537265682,-0.5261742921429483,-0.0676424318001383
-1.1699636083706848,-1.1657124058460575,-0.567002569580555,-1.1843893230058982,-1.1453136526904808,-0.6132414181413637,-0.27029257772054366
-1.187780237034958,-1.17667359896182,-0.7262126209684658,-1.2073444062309633,-1.1745403312399587,-0.7004937317567608,0.043483728116675106
-1.182298197445951,-1.1794138972407608,-0.6533108498842057,-1.191140818072094,-1.1661898516543936,-0.6607552756601609,0.006209857289804388
-1.1795571776514473,-1.1972258360538746,-0.4515170381068882,-1.1762875289264632,-1.2135092359725956,-0.5509461700680072,0.46885108761497957
-1.1425534104256492,-1.1191273351040674,-0.4817730135405723,-1.1371288575425285,-1.1035612547626557,-0.5600075474521813,0.4233140414516027
-1.1082906629943547,-1.1067959928488347,-0.605812518248822,-1.1411797545822457,-1.0826850557987429,-0.6290970908488834,-0.15589273545066692
-1.1178842322751172,-1.1054258437093645,-0.33219910605431086,-1.120925269383659,-1.0743345762131777,-0.47416472320173614,-0.04880357248018133
-1.1192547421723689,-1.134198975638241,-0.5603268861980459,-1.1506318476749198,-1.1021695081650615,-0.6053110175869254,-0.3361531744036732
-1.1425534104256492,-1.1136467385461863,-0.5352198374414235,-1.1465809506352025,-1.0979942683722788,-0.5906710563295513,0.4596477311821816
-1.105549643199851,-1.112276589406716,-0.5639531918537383,-1.1263264654366154,-1.0840768023963372,-0.6046227259347391,-0.048695388668596705
-1.106920153097103,-1.1013153962909537,-0.5464671749317787,-1.1236258674101371,-1.0826850557987429,-0.5943738052863093,0.23689688670120956
-1.086362504638326,-1.0752825626410178,-0.46282468765671364,-1.1047216812247893,-1.0771180694083662,-0.5475973201153188,-0.2782733535815791
-1.105549643199851,-1.1013153962909537,-0.3975160325395902,-1.1452306516219632,-1.1258292003241626,-0.5167023192735155,-0.7622277281867462
-1.1617405489871742,-1.1561213618697657,-0.5425262126458216,-1.18168872497942,-1.1355714265073216,-0.5988989151180613,0.15256299263281956
-1.1480354500146563,-1.1506407653118844,-0.42205028905141506,-1.1438803526087242,-1.114695227543409,-0.5273456871939339,0.4609897416099901
-1.1110316827888582,-1.1314586773593,-0.5293299340337272,-1.1290270634630937,-1.0896437887867136,-0.5859270047458248,-0.12028822380896868
-1.1178842322751172,-1.0930945014541318,-0.6083583764391469,-1.1371288575425285,-1.0896437887867136,-0.6305661676234595,0.11271485821566354
-1.106920153097103,-1.0958347997330722,1.439789879602515,-0.9467366966758107,-1.0799015626035546,0.6050936539573779,2.62883232417909
-0.9027141784065874,-0.9204557098808738,2.358982197805402,-0.9183804173977889,-0.9435103960393251,1.2014833601108212,-0.6962662072209307
-0.9589050841939105,-0.9834825702965078,1.4375007784653635,-0.9480869956890501,-0.9546443688200785,0.6111162352035087,-0.3304737691214356
-0.9835742623444426,-0.9930736142727996,1.7197929236974763,-1.0075001522715716,-1.1355714265073216,0.6963282279365891,-1.3271338071614567
-1.0891035244328295,-1.0999452471514832,0.5759144037843976,-1.112823475304224,-1.1467053992880751,0.028264965246129904,-1.3580627897744095
-1.1918917667267133,-1.1958556869144044,1.7539833132506606,-1.0385570295760718,-1.1564476254712344,0.7039725990263331,2.632402377070847
-0.9959088514197085,-0.9971840616912107,1.6819293574023826,-1.0020989562186151,-0.9810875541743678,0.7273720880065407,-0.2170990002681622
-1.0109844602894784,-1.0054049565280323,2.7777167642955694,-0.8427636726563975,-0.9629948484056436,1.4792782501178683,2.6289923137453024
-0.7971849163182003,-0.7738497519575515,4.025990634186923,-0.6105122423792668,-0.8154697090606606,2.4587608463508444,2.6355027955309756
-0.5614572139908941,-0.6519064785446945,4.306604725604402,-0.5497487867835055,-0.6401096377637938,2.8405822567409773,-0.3126834777733927
-0.5888674119359296,-0.6108020043605854,2.58852369262312,-0.6213146344851797,-0.6067077194215338,1.6264280129946542,-0.3014556346607381
-0.6149070999837132,-0.6231333466158181,3.55288319520278,-0.5700032719820928,-0.5844397738600269,2.3388265704069706,0.38640128967507253
-0.5751623129634117,-0.5642169336185952,2.9198050836007217,-0.5956589532336359,-0.5719140544816793,1.896221623145925,-0.03085708018064336
-0.5751623129634117,-0.5710676793159468,3.7584260045967692,-0.3944644002610054,-0.5677388146888966,2.5508783977748855,1.5274330277856514
-0.424406224265716,-0.49433932750561005,3.0204824535929085,-0.5470481887570272,-0.6442848775565766,1.9416979701566603,-2.185554430017276
-0.6450583177232527,-0.6409452854289324,1.9764421044445306,-0.6442697177102451,-0.6428931309589822,1.1838767443329739,0.15843965543592342
-0.6272416890589793,-0.6368348380105213,1.5809290594117749,-0.6172637374454621,-0.6136664524095048,0.9264961056450622,-0.10314968216901275
-0.6340942385452382,-0.6436855837078729,3.619978465841583,-0.43362307164494013,-0.5941820000431862,2.488071172591104,2.636751739276484
-0.3819204174509105,-0.37787665065063425,4.5958861769282695,-0.1608626709706353,-0.3812447706112767,3.566188310575641,2.631084584167704
-0.10507741820605072,-0.1011065244776334,5.466032039089256,0.13890370996845205,-0.13073038304432438,4.611478388174912,2.6288082347533677
0.19917577898384456,0.23732031297153092,4.574510893771327,0.23612523892166995,0.14205195008413427,4.238915501408491,-0.0417497568974162
0.19780526908659307,0.19484568964795174,3.7727334036644757,0.26988271425264826,0.16849513543842384,3.547651053895376,-0.019959946558503586
0.19917577898384456,0.24417105866888253,3.6005724575864297,0.2199216507628002,0.2283402391349735,3.3712644555817612,-0.16156920078194462
0.18272966021682305,0.20306658448477338,3.1717371720165213,0.13890370996845205,0.012619516507875688,2.836474120352291,-0.8299443813699489
0.08268243771744345,0.07290241623509483,4.109369471602017,0.34279886096756135,0.09055732597315001,3.78074734673255,2.6324023770708465
0.4061227734688638,0.4099591045447891,3.6868969359860526,0.34279886096756135,0.20746404017106101,3.511413012955649,-1.6312749358479515
0.19232322949758557,-0.02300802352782617,1.8003846546843651,-0.05553934793798279,-0.08062750553093403,1.4729277853880776,-2.694116537432132
-0.14208118543184875,-0.28881695658506484,1.09370859851159,-0.15141057787796136,-0.23371963126629391,0.8354168924541414,0.13893177410679297
-0.12289404687032374,-0.11891846329074718,1.067861951585692,-0.12440459761317879,-0.1195964102635712,0.848869069558038,-0.3923855132917063
-0.16400934378787727,-0.16002293747485632,0.8074206931794872,-0.1325063916926134,-0.1279468898491361,0.6381577530746267,0.1890450768401216
-0.13934016563734525,-0.13673040210386145,0.6944224310383743,-0.17166506307654864,-0.37985302401368276,0.46542831804249657,-1.9695354840033863
-0.35862174919763046,-0.35184381700069883,0.3715681856502984,-0.28644047920187465,-0.30330696114600286,0.21142591843676833,0.635611184391616
-0.28872574443778937,-0.2929274040034759,0.05646421222432176,-0.2931919742680704,-0.2573793234253947,-0.02645226892044874,0.27511815665054556
-0.25583350690374684,-0.23949158756413405,0.44656571464106537,-0.1986710433413312,-0.20310120611922214,0.31397423983208805,0.5237260533691245
-0.1955310714246683,-0.19975726251949494,0.19553727319630004,-0.25403330288413567,-0.29495648156043747,0.08603001710343829,-0.5741274377099245
-0.25583350690374684,-0.24497218412201516,0.13571563692961156,-0.24323091077822234,-0.19892596632643944,0.050403137123481455,0.09518454108066894
-0.24212840793122886,-0.235381140145723,0.02883232833810402,-0.2823895821621576,-0.27268853599893106,-0.05191814418253109,-0.29429772362049983
-0.2709091157735164,-0.331291579908644,-0.18673675782222243,-0.3445033367711573,-0.2935647349628436,-0.2277998960417917,-0.5883424090058857
-0.33121155125259494,-0.31759008851394127,0.12140479145850666,-0.3053446653872226,-0.27268853599893106,0.018408877821682018,0.25384509697938307
-0.3010603335130554,-0.4052796334400402,0.7644023413215548,-0.42147038052578795,-0.5218111769682889,0.4253839658869537,-1.8490438250350285
-0.49567273892280855,-0.49159902922666954,0.07837747895173872,-0.5092398163863319,-0.4898010052236228,-0.07255616315793852,-0.3744148017043135
-0.5299354863541031,-0.5135214154581944,0.4428628988299308,-0.3904135032212878,-0.46196607327173933,0.2155407837417159,1.2638796136217016
-0.4024780659096875,-0.36554530839540156,0.1833683674372392,-0.3472039347976355,-0.32835839990269805,0.05711767581700814,0.7259015891281057
-0.3243590017663359,-0.2710050177719511,0.03204437630532051,-0.3269494495990487,-0.28243076218208985,-0.0566446046665038,-0.08249565424271672
-0.3298410413553429,-0.3189602376534113,0.053249062494046796,-0.3377518417049616,-0.31444093392675604,-0.04202915430633138,0.12435959532697274
-0.3133949225883214,-0.299778149700827,1.4044218540081312,-0.127105195639657,-0.29078124176765524,1.0892122464204068,1.2679802215209501
-0.17497342296589177,-0.19153636768267332,1.029005476471548,-0.218925528539918,-0.3005234679508145,0.7511423239299228,-1.3673915223556548
-0.3243590017663359,-0.331291579908644,0.15914084082786314,-0.3850123071683314,-0.3728942910257118,0.01882449602121267,-0.573062107832423
-0.3819204174509105,-0.3929482911848075,-0.22868706926702131,-0.42957217460522307,-0.37985302401368276,-0.27626476667973665,-0.2153480866206286
-0.4011075560124355,-0.3874676946269264,-0.21143713097784536,-0.3944644002610054,-0.37846127741608837,-0.25724391708902716,0.02222233102516499
-0.39562551642342847,-0.39979903688215906,0.4595982890917404,-0.32829974861228806,-0.38681175700165327,0.2649854321722952,0.9226719149566368
-0.2969488038213004,-0.2710050177719511,0.20245868514110785,-0.2729374890694836,-0.3088739475363794,0.08662344802360347,-0.6189988710283048
-0.359992259094882,-0.38061694892957476,-0.18417504617626532,-0.370159018022701,-0.3812447706112767,-0.23647810760586882,0.24370575046383666
-0.33121155125259494,-0.3038885971192381,-0.1744158656732965,-0.34855423381087486,-0.28799774857246696,-0.2160841772065615,0.21502207282119665
-0.3051718632048109,-0.2751154651903616,0.46836214829327993,-0.1986710433413312,-0.2629463098157718,0.3090216044751517,0.6487421072739995
-0.23253483865046634,-0.23127069272731193,-0.04513162427351244,-0.28914107722835286,-0.2615545632181774,-0.10936638366499461,-0.5059925702067297
-0.2846142147460339,-0.27648561432983215,-0.311107117256709,-0.3093955624269401,-0.3255749067075097,-0.3262703562739079,-0.8965437106448032
-0.37780888775915544,-0.39705873860321855,-0.515871728763362,-0.4106679884198751,-0.37846127741608837,-0.49008943793084137,-0.4650841656020798
-0.423035714368464,-0.39842888774268903,-0.25886343278220464,-0.4403745667111359,-0.4647495664669276,-0.30821002042685547,-0.3385163846346082
-0.45455744200525505,-0.4614557481583226,-0.30637865179424006,-0.4646799489494402,-0.4703165528573042,-0.3449084121403916,-0.6939653800044372
-0.5217124269705921,-0.5272229068528971,-0.436208803492315,-0.5483984877702666,-0.5092854575899414,-0.45109704990918453,-0.22515427872947616
-0.5408995655321172,-0.5368139508291893,-0.41501411187344384,-0.5727038700085709,-0.6595940901301125,-0.4467219742366383,-1.1353058839752235
-0.6491698474150077,-0.6135423026395265,-0.5289990793074902,-0.6132128404057451,-0.5941820000431862,-0.5245012713870812,0.5087957123620974
-0.5984609812166922,-0.6669781190788678,-0.19166339148009365,-0.6834283890941799,-0.8029439896823131,-0.32246246220066355,-2.646941249139432
-0.8492642924137679,-0.8176945244206012,-0.3525163433679746,-0.8009044032459846,-0.7709338179376468,-0.43260046522805995,0.8251906025073344
-0.7752567579621719,-0.8231751209784822,-0.4346020902280271,-0.7603954328488105,-0.8057274828775013,-0.48336738359670334,0.06129722629864502
-0.7670336985786613,-0.7656288571207298,-0.27927372298762254,-0.6888295851471363,-0.7250061802170392,-0.3715611505316715,0.4589377625322749
-0.7231773818666043,-0.6738288647762194,-0.01992256197630027,-0.6186140364587015,-0.6693363163132717,-0.17575505300486266,1.2015767544391216
-0.6107955702919582,-0.6354646888710512,-0.1648179768493682,-0.5700032719820928,-0.6039242262263455,-0.26471437556934696,0.44318586528483506
-0.5655687436826492,-0.6395751362894618,-0.44081630019550355,-0.6172637374454621,-0.6150581990070987,-0.4636932135658052,-0.44015503598506284
-0.6053135307029511,-0.5696975301764767,-0.35417682052527605,-0.6037607473130711,-0.5593883351033317,-0.40036939145711653,0.08381501700995095
-0.5943494515249367,-0.6012109603842938,-0.3496875354586492,-0.582155963101245,-0.5510378555177669,-0.3938310337787413,0.15468618318628652
-0.5765328228606637,-0.5505154422238925,-0.2990174787758091,-0.5889074581674407,-0.6595940901301125,-0.36912099697595135,-1.292326434599924
-0.6985082037160723,-0.6587572242420462,-0.15563469035425545,-0.6145631394189839,-0.6456766241541709,-0.2735075253183172,0.3857421645290887
-0.6601339265930223,-0.6519064785446945,-0.4776941951186831,-0.6537218108029191,-0.6080994660191277,-0.49247673389540547,0.29142954280908434
-0.6299827088534832,-0.6203930483368776,-0.4618879552130554,-0.6577727078426362,-0.6693363163132717,-0.48664261605034526,-0.7545688892163747
-0.6985082037160723,-0.712193040681388,-0.3281251125971793,-0.6672248009353101,-0.6637693299228952,-0.3962949338047105,0.10304981990462692
-0.6861736146408063,-0.7491870674470861,-0.3957776666654872,-0.7198864624516365,-0.7083052210459089,-0.45181003199773034,-0.7266502680117705
-0.7505875798116398,-0.7258945320760907,-0.46045425139936225,-0.6861289871206581,-0.7222226870218504,-0.4884590180923031,1.1092368655605769
-0.6477993375177562,-0.6340945397315808,-0.35748984811206275,-0.6267158305381361,-0.6108829592143165,-0.4061207278306528,0.23153301412984792
-0.6231301593672242,-0.6286139431736997,-0.46385688547450477,-0.6483206147499623,-0.5788727874696503,-0.48201720389056096,-0.10303213322269021
-0.6519108672095117,-0.6477960311262839,-0.46552046439486466,-0.6712756979750277,-0.6456766241541709,-0.4890365916964556,-0.0016546738511268322
-0.6491698474150077,-0.649166180265754,-0.05313796400810539,-0.6132128404057451,-0.6317591581782289,-0.19491974001165535,0.8004999245473637
-0.5710507832716566,-0.5888796181290605,-0.17510962667737448,-0.6078116443527881,-0.6442848775565766,-0.28828310359874754,-0.79461709447475
-0.6450583177232527,-0.6793094613341005,-0.14473233784407022,-0.705033173306006,-0.7430988859857633,-0.2892148302426339,-1.428740666272187
-0.7766272678594238,-0.7409661726102644,-0.5675195300903001,-0.7671469279150063,-0.7333566598026041,-0.5691618817830926,-0.04622499395589415
-0.7779977777566753,-0.7560378131444376,-0.4696478771046699,-0.7928026091665495,-0.7904182703039654,-0.5097687335275893,-0.7381892685961676
-0.8410412330302574,-0.8341363140942449,-0.538711733364582,-0.8265600844975278,-0.7876347771087772,-0.5555817958534646,0.4588288223982227
-0.7985554262154518,-0.8067333313048389,-0.37903917464061915,-0.7617457318620494,-0.7597998451568937,-0.4436335068441652,0.7602100853395982
-0.7286594214556112,-0.7217840846576802,-0.522512603471548,-0.7482427417296583,-0.6999547414603435,-0.53578224240262,-0.1814939273102547
-0.7423645204281293,-0.7395960234707939,-0.5194036029659408,-0.737440349623745,-0.7180474472290682,-0.5332654394173804,0.19638348784423112
-0.7218068719693523,-0.6998616984261553,0.304945072277063,-0.5997098502733536,-0.7041299812531262,0.03842196223240842,0.4197790377976133
-0.6806915750517988,-0.6738288647762194,1.6268775434389426,-0.4849344341480275,-0.6804702890940254,1.0628147255841656,2.627970996942305
-0.4339997935464785,-0.44775425676361985,2.414753620798407,-0.38096141012861384,-0.4661413130645215,1.6741477138978789,0.27804341158327195
-0.4024780659096875,-0.42309157225315447,2.840978600434442,-0.2702368910430049,-0.390986996794436,2.0801534307395624,0.9914309467802972
-0.2969488038213004,-0.3504736678612283,1.1823473367931718,-0.38096141012861384,-0.3687190512329291,0.7939613815932501,-1.1048551330329006
-0.41207163519045,-0.4326826162294466,1.6486815591786335,-0.36070692493002704,-0.39516223658721866,1.165057929911691,0.2622480126634459
-0.3819204174509105,-0.4066497825795107,0.4557434868907408,-0.38906320420804896,-0.3728942910257118,0.2452089619407979,-0.05721293824349773
-0.38466143724541396,-0.3792467997901048,1.2657106653929746,-0.38096141012861384,-0.3394923726834512,0.8729763160759645,0.5099732206975693
-0.3284705314580909,-0.3367721764665251,0.4592433095417154,-0.393114101247766,-0.390986996794436,0.2363919653188479,-0.9746334897891817
-0.42851775395747105,-0.44775425676361985,0.22054541017539125,-0.49843742428041854,-0.46196607327173933,0.036801602386609865,-0.40615282654723645
-0.4668920310805211,-0.47515723955302575,-0.09602397397554298,-0.494386527240701,-0.4786670324428691,-0.19943002439422688,-0.5610618725890574
-0.5203419170733407,-0.4847482835293179,0.0235586418580239,-0.4970871252671797,-0.44387336750301465,-0.10516577378354201,0.4130194960279389
-0.47648560036128357,-0.4806378361109069,-0.28582499120745286,-0.5011380223068967,-0.44387336750301465,-0.3305394234180379,0.1055803920146194
-0.46278050138876553,-0.490228880087199,-0.3461925377724322,-0.5105901153995708,-0.4884092586260284,-0.38196578911340695,-0.6552706124618299
-0.5258239566623476,-0.5162617137371349,-0.25497003086314407,-0.5132907134260489,-0.4689248062597098,-0.3112555065573804,0.5529471849788667
-0.46826254097777303,-0.458715449879382,0.4227031621515694,-0.4147188854595922,-0.41882192874631946,0.20751473740643356,0.28198749344951196
-0.436740813340982,-0.427202019671565,0.3995164493684802,-0.47143144401563597,-0.6540271037397358,0.11659749959757157,-2.222231595738406
-0.6601339265930223,-0.6861602070314521,0.3738321280426423,-0.46332964993620135,-0.6442848775565766,0.11540451976388551,1.6391736025843189
-0.5038957983063191,-0.5655870827580657,0.07711919707101904,-0.5754044680350492,-0.6220169319950697,-0.10901567177097161,-1.5747756061235378
-0.6573929067985187,-0.6614975225209867,-0.26046221931867647,-0.632117026591093,-0.6150581990070987,-0.34230201859984577,0.15937573819446169
-0.6395762781342457,-0.6477960311262839,-0.4237321339097859,-0.6388685216572882,-0.6025324796287511,-0.45317400889504794,0.24520363824695443
-0.6135365900864617,-0.6272437940342291,-0.5008088780707478,-0.6240152325116579,-0.5969654932383744,-0.5046734381344741,0.25675193248150363
-0.5861263921414261,-0.5847691707106499,-0.5482720563914689,-0.6105122423792668,-0.5579965885057373,-0.5362858338872827,0.02605017317943507
-0.5806443525524186,-0.5847691707106499,-0.44996236553391467,-0.6132128404057451,-0.5649553214937083,-0.4681915849517087,0.09691123066830853
-0.5683097634771527,-0.5820288724317094,-0.16588360478012285,-0.5659523749423752,-0.5440791225297958,-0.26115252695880237,-0.05911447495254688
-0.5710507832716566,-0.5642169336185952,0.08163122840007465,-0.6064613453395493,-0.6303674115806346,-0.10054341159836731,-0.4127370873276967
-0.6080545504974547,-0.6190228991974075,-0.16252853107187684,-0.6037607473130711,-0.6804702890940254,-0.27679150660041113,-0.059555996745852775
-0.6107955702919582,-0.5984706621053527,1.7413439734277316,-0.4106679884198751,-0.5816562806648387,1.1699094081640733,2.123883581026065
-0.405219085704191,-0.427202019671565,1.5477377822037577,-0.42147038052578795,-0.384028263806465,1.0541084614455587,-0.17704397653676235
-0.4202946945739605,-0.41624082655580286,1.1259307470840048,-0.4282218755919837,-0.3923787433920304,0.7369063895765872,0.03595825994107085
-0.4134421450877015,-0.38061694892957476,0.5759554159848375,-0.4349733706581795,-0.4160384355511311,0.31421286000374554,-0.1641533493123515
-0.42714724406021953,-0.427202019671565,0.40682627097627655,-0.4579284538832445,-0.42021367534391385,0.1882479805195551,-0.07104711223171896
-0.4312587737519745,-0.4491244059030899,0.3316174774571938,-0.503838620333375,-0.4633578198693332,0.1130292817935145,-0.7553709879467956
-0.5052663082035711,-0.5025602223424317,0.22249814234086857,-0.5551499828364623,-0.5552130953105491,0.005923036659846457,-0.9411373711107234
-0.5957199614221886,-0.6053214078027043,-0.42127278044475835,-0.6280661295513754,-0.5746975476768676,-0.44946329577200067,-0.002296657046574648
-0.5929789416276847,-0.645055732847343,-0.3899242951338129,-0.6780271930412235,-0.6442848775565766,-0.43654130089446946,-0.6585132993507875
-0.6532813771067633,-0.6642378207999272,-0.47807846909759366,-0.6726259969882666,-0.623408678592664,-0.495574456512132,-0.16233999359404644
-0.6656159661820292,-0.7204139355182096,-0.17957513156055305,-0.7455421437031802,-0.7987687498895303,-0.31841912295045954,-1.2494377579748783
-0.7793682876539273,-0.7491870674470861,-0.5979719505176873,-0.7860511141003538,-0.7458823791809517,-0.5895902028887502,-0.1693281091538576
-0.7917028767291934,-0.7875512433522547,-0.5761024531134288,-0.8211588884445714,-0.7597998451568937,-0.5773826207420132,-0.046323162975364394
-0.7930733866264449,-0.7628885588417893,-0.454409949119422,-0.8103564963386581,-0.8182532022558489,-0.5044435652446285,-0.7891354846276135
-0.8602283715917824,-0.8615392968836508,-0.6194961183014361,-0.857616961802028,-0.8154697090606606,-0.6096989409424086,0.4788576484799295
-0.8163720548797254,-0.8313960158153043,-0.6552380786645357,-0.8616678588417455,-0.8057274828775013,-0.632495323736478,-0.07774545090689822
-0.8204835845714804,-0.7902915416311952,-0.45245445983122606,-0.8130570943651367,-0.7625833383520819,-0.4976453015001274,0.06308505235027141
-0.8122605251879699,-0.8656497443020619,-0.5411890081272808,-0.8549163637755497,-0.8460881342077324,-0.5627969080209432,-0.1556729891320928
-0.8232246043659844,-0.8176945244206012,-0.6097483109296816,-0.8319612805504842,-0.7820677907184,-0.600554315130236,0.23562562007407004
-0.7999259361127039,-0.7683691553996703,-0.2802962708758985,-0.7644463298885276,-0.7236144336194448,-0.37807739460526113,0.807231560213181
-0.7259184016611078,-0.7204139355182096,-0.38508830188531695,-0.733389452584028,-0.6943877550699669,-0.443897642326992,-0.15123038898296806
-0.7368824808391218,-0.7204139355182096,-0.43581419030320956,-0.7711978249547233,-0.7458823791809517,-0.4842035845821399,-0.5145364367756932
-0.7807387975511788,-0.776590050236492,-0.6567400212655152,-0.8022547022592235,-0.7361401529977923,-0.627943847554749,0.16927224319663475
-0.7629221688869058,-0.7519273657260266,-0.6657523661520722,-0.8022547022592235,-0.7430988859857633,-0.6347847699578156,-0.3670114580322354
-0.7930733866264449,-0.872500489999413,-0.6513946495947504,-0.856266662788789,-0.8307789216341965,-0.6299200310695445,-0.40225874766487524


==> pic/Before_setting/____________________/__________________/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.466175437707119,-1.467944837950963,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597
-1.435214125191453,-1.436824919949758,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057
-1.4295847956431498,-1.431166753040448,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746
-1.4070674774499379,-1.4170213357671728,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538
-1.4380287899656043,-1.439654003404413,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716
-1.4633607729329676,-1.476432088314928,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317
-1.494322085448634,-1.4990647559521681,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562
-1.4858780911261795,-1.4877484221335482,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074
-1.494322085448634,-1.4962356724975132,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433
-1.4802487615778765,-1.4820902552242383,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565
-1.4718047672554222,-1.4962356724975132,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064
-1.553430045705815,-1.5499882581359583,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667
-1.5168394036418458,-1.5160392566800982,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641
-1.4830634263520281,-1.476432088314928,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044
-1.4633607729329676,-1.431166753040448,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116
-1.4802487615778765,-1.4849193386788933,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203
-1.454916778610513,-1.436824919949758,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305
-1.435214125191453,-1.436824919949758,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083
-1.4408434547397557,-1.453799420677688,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711
-1.4380287899656043,-1.439654003404413,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405
-1.4577314433846649,-1.467944837950963,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201
-1.4323994604173012,-1.428337669585793,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492
-1.4295847956431498,-1.431166753040448,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675
-1.446472784288059,-1.436824919949758,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883
-1.466175437707119,-1.4707739214056181,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898
-1.4971367502227855,-1.501893839406823,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008
-1.5112100740935428,-1.5132101732254433,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257
-1.4999514149969368,-1.501893839406823,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345
-1.4971367502227855,-1.493406589042858,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225
-1.4802487615778765,-1.467944837950963,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386
-1.4633607729329676,-1.462286671041653,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104
-1.446472784288059,-1.448141253768378,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466
-1.443658119513907,-1.442483086859068,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693
-1.446472784288059,-1.4453121703137228,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017
-1.4042528126757865,-1.4057050019485529,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005
-1.412696806998241,-1.4057050019485529,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205
-1.3704768353859687,-1.3830723343113127,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288
-1.3817354944825746,-1.3519524163101075,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534
-1.35358884674106,-1.3547814997647627,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963
-1.3367008580961508,-1.3547814997647627,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292
-1.3479595171927568,-1.3576105832194176,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066
-1.331071528547848,-1.3321488321275226,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418
-1.238187591000849,-1.2614217457611474,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146
-1.249446250097455,-1.2472763284878725,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199
-1.2804075626131213,-1.2755671630344225,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554
-1.2635195739682124,-1.2585926623064925,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808
-1.2184849375817888,-1.2133273270320122,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907
-1.2128556080334858,-1.210498243577357,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862
-1.179079630743668,-1.1765492421214971,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995
-1.167820971647062,-1.1680619917575321,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546
-1.1453036534538503,-1.1397711572109819,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081
-1.0833810284225178,-1.0831894881178818,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018
-1.1115276761640325,-1.1256257399377068,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123
-1.1284156648089414,-1.136942073756327,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986
-1.1002690170674265,-1.1029930723004668,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256
-1.1002690170674265,-1.0888476550271917,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276
-1.0946396875191235,-1.0916767384818467,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821
-1.080566363648366,-1.0916767384818467,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323
-1.0636783750034573,-1.0633859039352966,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331
-1.0045704147462762,-1.0181205686608166,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497
-0.939833124940792,-0.9445643988397864,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586
-0.9004278181026714,-0.8936408966559962,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554
-0.9482771192632465,-0.9530516492037514,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026
-0.9736091022306098,-0.9813424837503014,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573
-0.9313891306183377,-0.9219317312025462,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425
-0.875095835135308,-0.879495479382721,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522
-0.8019145510073695,-0.7946229757430707,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296
-0.8863544942319139,-0.9162735642932364,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751
-0.8722811703611566,-0.8398883110175509,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878
-0.7399919259760368,-0.7550158073779007,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074
-0.6696253066222497,-0.6644851368289404,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232
-0.6358493293324322,-0.6446815526463552,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294
-0.6217760054616746,-0.6192198015544601,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354
-0.6414786588807351,-0.6786305541022153,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368
-0.6780693009447043,-0.6701433037382505,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602
-0.6696253066222497,-0.6673142202835953,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239
-0.8103585453298239,-0.8087683930163457,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032
-0.7456212555243399,-0.7323831397406606,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794
-0.7568799146209458,-0.7521867239232458,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093
-0.7202892725569766,-0.7182377224673856,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936
-0.8131732101039755,-0.811597476471001,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295
-0.9173158067475804,-0.9332480650211663,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147
-1.0355317272619426,-1.0124624017515067,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345
-0.9595357783598524,-0.9304189815665114,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738
-0.8300611987488843,-0.825742893744276,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391
-0.7990998862332179,-0.8059393095616908,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289
-0.7709532384917032,-0.7776484750151408,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748
-0.6893279600413103,-0.6842887210115255,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466
-0.711845278234522,-0.7380413066499705,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755
-0.5148187440439184,-0.4890819626403297,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532
-0.3459388575948293,-0.35611504027154434,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418
-0.34312419282067785,-0.35611504027154434,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351
-0.3177922098533146,-0.30519153808775423,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194
-0.12358034043686249,-0.16656644880965873,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262
0.04529954601222629,0.054102060653431816,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325
0.18040345517149753,0.18706898302221744,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232
0.1916621142681037,0.19555623338618228,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375
0.2620287336218908,0.2747705701165229,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897
0.557568534907796,0.7698601746811495,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793
0.8812549839352165,1.214026277061986,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627
1.2387174102524545,1.6440469621695475,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866
1.258420063671515,1.1574446079688856,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734
1.3963386376049376,1.3781131174319767,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395
1.311898694380393,0.9226306812325198,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988
0.9122162964508826,0.5605079990366788,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727
0.5519392053594931,0.23516340175135259,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655
0.2282527563320727,-0.05623219407811321,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785
-0.06165771540552972,-0.319336955361029,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358
-0.32342153940161744,-0.55697996555205,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962
-0.42193480649691967,-0.5258600475508448,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676
-0.6471079884290379,-0.7493576404685905,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735
-0.8328758635230357,-0.851204644836171,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855
-0.8244318692005814,-0.8144265599256559,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996
-0.8919838237802168,-0.851204644836171,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207
-0.8385051930713388,-0.834230144108241,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256
-0.8385051930713388,-0.834230144108241,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274
-0.6949572895896133,-0.7069213886487655,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444
-0.6893279600413103,-0.6927759713754906,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849
-0.6780693009447043,-0.6758014706475604,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078
-0.6414786588807351,-0.6277070519184252,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263
-0.6583666475256438,-0.6446815526463552,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804
-0.45571078378673724,-0.4523038777298146,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388
-0.4782281019799491,-0.4890819626403297,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939
-0.6977719543637647,-0.7323831397406606,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918
-0.6611813122997955,-0.6814596375568706,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626
-0.6302199997841291,-0.5937580504625651,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714
-0.5570387156561907,-0.5824417166439451,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445
-0.5880000281718568,-0.6163907180998052,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989
-0.6077026815909172,-0.5852708000986,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557
-0.5992586872684628,-0.5965871339172201,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726
-0.6274053350099776,-0.6701433037382505,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136
-0.6977719543637647,-0.6899468879208354,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096
-0.6836986304930074,-0.6701433037382505,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633
-0.5851853633977053,-0.56829629937067,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074
-0.5570387156561907,-0.548492715188085,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285
-0.41349081217446493,-0.46079112809377976,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048
-0.38534416443295016,-0.4155257928192998,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532
-0.25305492004783037,-0.24295170208534386,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178
-0.036325732438166426,-0.03642860989552806,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816
-0.07291637450213591,-0.11564294662586865,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955
-0.23335226662877043,-0.28538795390516913,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777
0.011523568722408737,0.08522197865463726,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805
-0.10387768701780205,-0.09866844589793845,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172
-0.19957628933895238,-0.20334453372017408,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783
-0.09543369269534778,-0.09018119553397361,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521
-0.1123216813402563,-0.13261744735379885,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028
-0.14891232340422578,-0.14393378117241865,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098
-0.0841750335987416,-0.07037761135138845,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177
-0.07010170972798449,-0.06189036098742361,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319
-0.14328299385592294,-0.14393378117241865,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361
-0.39097349398125303,-0.3872349582727493,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091
-0.42193480649691967,-0.41835487627395473,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133
-0.4528961190125858,-0.44664571082050475,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283
-0.4022321530778592,-0.3900640417274042,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006
-0.35719751669143546,-0.3476277899075795,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413
-0.32342153940161744,-0.28538795390516913,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628
-0.17424430637158908,-0.20051545026551862,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667
-0.26149891437028516,-0.27124253663189385,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437
-0.13202433475931677,-0.12130111353517854,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717
-0.21364961320971,-0.22880628481206913,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363
-0.18550296546819525,-0.17788278262827853,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767
-0.17142964159743765,-0.16656644880965873,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827
-0.1404683290817715,-0.13261744735379885,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256
-0.1404683290817715,-0.14676286462707358,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716
-0.12076567566271107,-0.12695928044448845,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134
-0.1770589711457405,-0.1920281999015538,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551
-0.20520561888725522,-0.20900270062948398,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729
-0.17142964159743765,-0.1693955322643137,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991
-0.23335226662877043,-0.22597720135741367,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006
-0.12358034043686249,-0.1184720300805236,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964
-0.14328299385592294,-0.14110469771776368,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545
-0.12358034043686249,-0.1184720300805236,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262
0.04529954601222629,0.06541839447205211,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554
0.025596892593165846,0.022982142652226874,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976
-0.036325732438166426,-0.03359952644087311,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986
-0.30090422120840554,-0.4975692130042948,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252
-0.46415477810919176,-0.4268421266379196,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909
-0.40786148262616206,-0.45513296118446955,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196
-0.6358493293324322,-0.5796126331892901,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911
-0.5682973747527966,-0.6079034677358401,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506
-0.7793972328141577,-0.7917938922884158,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582
-0.804729215781521,-0.7804775584697957,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177
-0.8779104999094595,-0.9389062319304762,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294
-0.8441345226196416,-0.8596918952001361,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557
-0.9088718124251258,-0.9360771484758212,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596
-0.8807251646836108,-0.8766663959280661,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074
-0.7850265623624605,-0.8059393095616908,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663
-0.8356905282971874,-0.865350062109446,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721
-0.8525785169420962,-0.837059227562896,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645
-0.815987874878127,-0.8002811426523809,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864
-0.804729215781521,-0.851204644836171,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155
-0.9933117556496702,-1.0152914852061616,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832
-1.0749370341000632,-1.105822155755122,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702
-1.2184849375817888,-1.1906946593947723,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374
-1.1312303295830928,-1.1256257399377068,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587
-1.0721223693259119,-1.0718731542992619,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755
-1.0580490454551543,-1.0548986535713316,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245
-1.0524197159068513,-1.0605568204806417,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141
-0.8891691590060654,-0.7521867239232458,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491
-0.8328758635230357,-0.6446815526463552,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447
-0.6471079884290379,-0.4409875439111946,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257
-0.4444521246901313,-0.21466086753879388,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793
-0.21927894275801282,0.034298476470847175,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142
0.028411557367317767,0.30589048811772784,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216
0.2986193756858597,0.605773334311159,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834
0.5969738417459169,0.936776098505795,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754
0.9262896203216402,0.9254597646871747,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067
1.188053444317728,1.0952047719664757,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388
1.1120574954156381,1.1178374396037158,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212
1.007914898772033,1.0018450179628604,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399
1.2021267681884855,1.1546155245142307,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321
1.2499760693490607,1.245146195063191,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286
1.5398865410866631,1.5139091232554167,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704
1.4610759274104217,1.270607946155086,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333
1.2978253705096359,1.4092330354331817,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262
1.1458334727054555,1.044281269782685,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278
1.1402041431571528,1.1461282741502659,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291
1.1514628022537585,1.1348119403316455,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098
1.3062693648320902,1.3215314483388763,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878
1.204941432962637,1.1772481921514708,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137
1.593365171795541,1.7176031319905776,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608
1.4610759274104217,1.3837712843412866,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586
1.2105707625109399,1.2338298612445708,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231
1.2246440863816974,1.2366589446992262,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152
1.1205014897380923,1.1150083561490605,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497
1.159906796576213,1.1291537734223356,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089
1.2978253705096359,1.3781131174319767,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301
1.4160412910239981,1.3979167016145613,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205
1.4892225751519366,1.4856182887088667,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758
1.5455158706349659,1.5252254570740371,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197
1.3738213194117257,1.3866003677959415,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449
1.4160412910239981,1.4403529534343866,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772
1.6046238308921472,1.576148959257827,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342
1.6581024616010254,1.6440469621695475,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689
1.8382410071467197,1.808133802539538,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108
1.829797012824266,1.833595553631433,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128
1.6299558138595105,1.6157561276229975,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495
1.621511819537056,1.6808250470800623,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736
1.6975077684391462,1.6836541305347177,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463
1.8072796946310536,1.3724549505226662,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495
1.3597479955409681,1.1517864410595757,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448
1.0754668533516685,1.0980338554211306,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576
1.1148721601897895,1.168760941787506,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163
1.182424114769425,1.3554804497947366,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249
1.1796094499952736,1.2394880281538811,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928
1.1289454840605466,1.0584266870559604,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065
1.1711654556728188,1.1800772756061257,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926
1.2302734159300002,1.214026277061986,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294
1.1767947852211222,1.171590025242161,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574
1.0923548419965776,1.1036920223304405,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882
1.0839108476741233,1.1036920223304405,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564
1.0163588930944878,1.0273067690547555,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813
1.0529495351584566,1.0725721043292356,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256
1.0529495351584566,1.0640848539652703,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528
1.0276175521910933,1.0386231028733752,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313
0.9488069385148521,0.9594087661430352,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634
1.0867255124482746,1.1093501892397504,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904
1.0501348703843052,1.0612557705106154,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106
1.0163588930944878,1.0273067690547555,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618
1.0839108476741233,1.1008629388757856,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161
1.0135442283203362,0.9594087661430352,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978
1.041690876061851,1.0527685201466506,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643
1.030432216965245,1.0414521863280302,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756
1.0473202056101538,1.0386231028733752,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462
1.0754668533516685,1.0669139374199252,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917
1.1261308192863952,1.1206665230583708,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116
0.8643669952903075,0.8462454279568347,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808
0.9769535862563667,1.0131613517814801,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897
0.9037723021284283,0.9113143474139,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814
0.9347336146440944,0.9339470150511401,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612
1.0839108476741233,1.0867175216025105,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384
1.0613935294809114,1.0867175216025105,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507
1.1458334727054555,1.1461282741502659,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564
1.1036135010931833,1.1036920223304405,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276
1.0670228590292143,1.0697430208745802,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709
1.00228556922373,1.0301358525094104,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022
1.041690876061851,1.0527685201466506,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175
0.8981429725801255,0.8915107632313148,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156
0.737707080453491,0.7896637588637346,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357
0.8896989782576707,0.8971689301406247,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667
0.8531083361937017,0.8490745114114896,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256
0.8531083361937017,0.8321000106835594,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066
0.8108883645814294,0.8236127603195945,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057
0.7799270520657633,0.8292709272289045,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766
0.878440319161065,0.8999980135952796,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915
0.8756256543869136,0.88302351286735,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295
0.8165176941297323,0.8207836768649396,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247
0.7517804043242481,0.7613729243171842,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315
0.7545950690984,0.7840055919544243,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911
0.7320777509051881,0.7415693401345995,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823
0.6926724440670672,0.7019621717694292,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611
0.5125338985213722,0.5293880810354739,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754
0.35772733594304107,0.33135223920962287,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592
0.38024465413625297,0.379446657938758,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398
0.3943179780070101,0.4218829097585832,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795
0.3999473075553129,0.407737492485308,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321
0.35491267116888914,0.379446657938758,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503
0.3746153245879496,0.379446657938758,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882
0.4083913018777677,0.41622474284927335,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145
0.4646845973607971,0.47846457885168325,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916
0.7799270520657633,0.7811765084997693,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472
1.1261308192863952,1.242317111608536,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932
1.2471614045749093,1.1291537734223356,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953
1.1852387795435766,1.1574446079688856,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317
1.2162000920592426,1.1574446079688856,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944
1.2246440863816974,1.1942226928794009,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654
1.3090840296062416,1.301727864156291,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986
1.252790734123212,1.242317111608536,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869
1.2640493932198178,1.2366589446992262,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995
1.1683507908986674,1.1517864410595757,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613
1.0191735578686392,1.0301358525094104,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062
1.0670228590292143,1.0782302712385454,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647
0.9685095919339125,0.9763832668709653,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376
0.9825829158046696,0.99618685105355,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666
1.0191735578686392,0.99618685105355,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988
1.007914898772033,1.0386231028733752,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205
1.0135442283203362,1.0131613517814801,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604
0.9994709044495786,1.044281269782685,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063
1.1514628022537585,1.1659318583328508,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411
1.188053444317728,1.1602736914235405,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127
1.1317601488346984,1.143299190695611,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899
1.0529495351584566,1.0923756885118203,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764
1.1711654556728188,1.1857354425154356,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216
1.1430188079313042,1.1291537734223356,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452
1.1233161545122436,1.1376410237863004,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091
1.1345748136088498,1.1150083561490605,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564
1.1542774670279103,1.1574446079688856,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983
1.1683507908986674,1.1800772756061257,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755
1.148648137479607,1.1659318583328508,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548
1.1261308192863952,1.1376410237863004,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755
1.0332468817393963,1.015990435236135,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256
1.0332468817393963,1.044281269782685,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848
1.0219882226427905,1.0386231028733752,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784
0.8643669952903075,0.7613729243171842,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317
0.8108883645814294,0.7528856739532194,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818
0.6926724440670672,0.8179545934102846,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391
0.77429772251746,0.7330820897706342,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979
0.7067457679378243,0.7076203386787392,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545
0.7517804043242481,0.7585438408625292,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297
0.8165176941297323,0.8434163445021797,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725


==> pic/Before_setting/____________________/__________________/min/Fengdong Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.1774494871280154,-2.1689964176936076,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224
-2.170265826394958,-2.1678039222891057,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755
-2.1451230138292554,-2.136799041772052,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045
-2.1415311834627264,-2.14156902339006,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734
-2.1463202906180987,-2.13560654636755,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997
-2.1570957817176852,-2.1487239958170727,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357
-2.1822385942833877,-2.1713814085026124,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501
-2.167871272817272,-2.1570714636485873,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603
-2.181041317494545,-2.1618414452665955,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152
-2.1714631031838008,-2.1582639590530897,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974
-2.1570957817176852,-2.1618414452665955,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633
-2.1606876120842142,-2.1475315004125703,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638
-2.122374754841239,-2.1117566382775084,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595
-2.0984292190643794,-2.091484216400973,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554
-2.0948373886978504,-2.086714234782965,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231
-2.115191094108181,-2.104601665850496,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643
-2.0960346654866937,-2.089099225591969,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933
-2.0924428351201647,-2.0831367485694585,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638
-2.087653727964793,-2.0831367485694585,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355
-2.073286406498677,-2.0616718312884212,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192
-2.0948373886978504,-2.105794161254998,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135
-2.104415603008594,-2.0950617026144793,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547
-2.0924428351201647,-2.0819442531649566,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024
-2.1020210494309084,-2.0819442531649566,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564
-2.111599263741652,-2.103409170445994,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095
-2.1415311834627264,-2.1344140509630476,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665
-2.1283611387854537,-2.115334124491015,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593
-2.121177478052396,-2.1105641428730064,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245
-2.1068101565862802,-2.0998316842324876,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333
-2.1008237726420655,-2.090291720996471,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533
-2.073286406498677,-2.0831367485694585,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942
-2.039762656411074,-2.023511978344355,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249
-2.0529327010883462,-2.044976895625392,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232
-2.0493408707218177,-2.039014418602882,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513
-2.036170826044545,-2.0258969691533593,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177
-2.0158171206342144,-2.0044320518723215,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933
-2.0062389063234707,-1.9984695748498111,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195
-2.017014397423057,-1.9829671345912843,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406
-1.9894770312796692,-1.9853521254002884,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582
-1.978701540180082,-1.9686571897372593,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118
-2.0134225670565282,-2.0044320518723215,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108
-1.9990552455904127,-1.991314602422799,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834
-1.978701540180082,-1.9674646943327576,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226
-1.984687924124297,-1.9686571897372593,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094
-1.9966606920127268,-1.9841596299957867,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997
-1.9894770312796692,-1.961502217310247,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825
-1.9403886829371069,-1.9149948965346661,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571
-1.9188377007379334,-1.9090324195121557,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415
-1.8170691736862807,-1.7945528606799568,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578
-1.6889605572800825,-1.682458292656762,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653
-1.6290967178379339,-1.6085235775776334,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957
-1.481831672810248,-1.4594616520148742,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937
-1.5057772085871075,-1.5333963670940027,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508
-1.5560628337185123,-1.5799036878695836,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679
-1.577613815917686,-1.587058660296596,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657
-1.5812056462842148,-1.5751337062515751,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309
-1.6099402892164463,-1.588251155701098,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427
-1.5991647981168595,-1.587058660296596,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446
-1.570430155184628,-1.5810961832740857,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228
-1.523736360419752,-1.5357813579030068,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529
-1.4770425656548762,-1.5095464590039613,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375
-1.3644985475036366,-1.3509445702051854,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289
-1.3261856902606615,-1.3270946621151438,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926
-1.3740767618143803,-1.3843344415312435,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941
-1.3609067171371076,-1.3521370656096876,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173
-1.3860495297028101,-1.390296918553754,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675
-1.4219678333680994,-1.4368042393293348,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906
-1.487818056754463,-1.5095464590039613,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062
-1.4961989942763636,-1.471386606059895,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389
-1.5225390836309092,-1.4988140003634427,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603
-1.5991647981168595,-1.5930211373191063,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252
-1.529722744363967,-1.5119314498129655,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231
-1.4961989942763636,-1.4880815417229238,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194
-1.484226226387934,-1.4940440187454342,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059
-1.5177499764755373,-1.5095464590039613,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168
-1.439926985200744,-1.4308417623068244,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916
-1.528525467575124,-1.521471413048982,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639
-1.484226226387934,-1.4868890463184217,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105
-1.4985935478540497,-1.4904665325319282,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868
-1.438729708411901,-1.408184349621285,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376
-1.5357091283081818,-1.5250488992624882,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324
-1.5824029230730579,-1.5810961832740857,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927
-1.6470558696705786,-1.6287959994541688,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899
-1.5907838605949587,-1.5584387705885463,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545
-1.4926071639098348,-1.4809265692959115,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401
-1.483028949599091,-1.4821190647004137,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932
-1.3213965831052896,-1.3092072310476128,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467
-1.2435735918304962,-1.2543524424405175,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147
-1.2196280560536368,-1.2591224240585257,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107
-1.0987031003804966,-1.083825599596721,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612
-1.1298322968904135,-1.132717911181306,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553
-0.9334789035201663,-0.9013738027079036,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317
-0.801778456747439,-0.7582743541676549,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404
-0.7862138584924805,-0.8190916197972609,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336
-0.8173430550023976,-0.8119366473702481,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356
-0.7706492602375214,-0.7248844828415967,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426
-0.8592477426119017,-0.8536739865278209,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234
-1.0113018947949595,-1.032548297203132,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237
-1.0484174752490913,-1.034933288012136,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875
-0.9406625642532239,-0.8989888118988996,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642
-0.8460776979346292,-0.8334015646512853,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367
-0.6209896616321497,-0.5507801537842942,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675
-0.518023857791654,-0.47207545708715737,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846
-0.25941207140157174,-0.5388551997392733,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954
-0.5431666703573567,-0.7928567208982149,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807
-0.79818662638091,-1.0218158385626133,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667
-1.0280637698387611,-1.2281175435414717,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227
-1.2208253328424798,-1.3008597632160985,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174
-1.0627847967152073,-1.0826331041922188,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821
-0.9670026536077693,-0.9967734350680696,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573
-0.7538873851937202,-0.7487343909316385,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564
-0.7251527422614886,-0.7129595287965762,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686
-0.6976153761181002,-0.7010345747515553,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016
-0.7275472958391745,-0.8167066289882563,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183
-0.6233842152098357,-0.618752391840912,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577
-0.52041841136934,-0.5233527594807466,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116
-0.5467585007238857,-0.5018878421997093,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014
-0.4892892148594229,-0.48400041113217784,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425
-0.5467585007238857,-0.5090428146267215,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466
-0.5252075185247123,-0.5078503192222192,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474
-0.5108401970585964,-0.5245452548852484,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244
-0.6904317153850424,-0.7224994920325926,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694
-0.9310843499424799,-0.9156837475619286,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595
-0.9693972071854552,-0.9729235269780282,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865
-1.0927167164362817,-1.0802481133832147,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735
-0.891574215910662,-0.8858713624493768,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371
-0.7251527422614886,-0.7105745379875721,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145
-0.8233294389466125,-0.8167066289882563,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551
-0.9945400197511577,-0.9931959488545632,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481
-0.9334789035201663,-0.9299936924159536,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723
-0.9047442605879347,-0.9645760591465137,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431
-0.891574215910662,-0.8858713624493768,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364
-0.9454516714085958,-1.0075058937085883,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681
-0.9885536358069428,-0.93953365565197,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097
-0.8125539478470257,-0.844134023291804,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783
-0.8472749747234719,-0.7642368311901653,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354
-0.7754383673928937,-0.7785467760441903,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164
-0.6389488134647946,-0.659297235593983,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755
-0.5659149293453734,-0.5460101721662857,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763
-0.5802822508114887,-0.5937099883463688,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683
-0.6317651527317365,-0.6497572723579662,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733
-0.6138060008990921,-0.6473722815489621,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162
-0.6880371618073565,-0.6950720977290449,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286
-0.700009929695786,-0.679569657470518,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165
-0.662894349241654,-0.6986495839425512,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688
-0.7598737691379347,-0.7403869231001239,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799
-0.6928262689627284,-0.6819546482795221,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104
-0.5958468490664477,-0.5877475113238584,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552
-0.6150032776879353,-0.6151749056274062,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556
-0.5012619827478524,-0.5281227410987547,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871
-0.4605545719271913,-0.4005257328170328,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567
-0.3803370270747123,-0.4255681363115765,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325
-0.48809193807057977,-0.46134299844663873,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763
-0.2270855981028115,-0.1763365967706431,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026
-0.24624202672429912,-0.21568894511921133,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868
0.038709849020328514,0.13490470380439804,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092
0.11054645635090711,0.17187206134396257,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004
0.013567036454625966,-0.07855197360147304,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591
0.14287292964966736,0.100322337073838,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528
0.12491377781702291,0.12059475895037346,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187
-0.19715367838173717,-0.23119138537773815,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176
-0.2665957321346299,-0.19541652324267628,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934
-0.2294801516804974,-0.20137900026518632,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397
-0.28216033038958843,-0.22165142214172176,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985
-0.004392115378018469,0.07408743817479252,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627
-0.011575776111076158,0.047852539275747036,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223
-0.06784778518669621,-0.05470206551143164,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127
-0.018759436844134274,0.01565516335419068,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248
0.12251922423933659,0.07647242898379662,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009
0.08660092057404772,0.09078237383782162,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786
0.12132194745049386,0.1098623003098548,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977
0.1584375279046259,0.15994710729894168,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961
-0.007983945744547527,0.0013452185001661006,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833
-0.22828287489165466,-0.21091896350120312,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518
-0.348010553775952,-0.43510809954759283,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096
-0.28216033038958843,-0.2729287245353109,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668
-0.3228677412102495,-0.30512610045686683,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136
-0.20673189269248118,-0.21211145890570537,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083
-0.2127182766366957,-0.23476887159124452,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054
-0.34561600019826616,-0.34090096259192915,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828
-0.35519421450900973,-0.35401841204145185,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909
-0.397098902118514,-0.36475087068197054,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131
-0.30490858937760507,-0.31466606369288364,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304
-0.38991524138545586,-0.3456709442099373,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299
-0.535983009624299,-0.5340852181212652,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895
-0.5838740811780178,-0.6151749056274062,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916
-0.6054250633771913,-0.7523118771451445,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656
-0.5228129649470259,-0.5221602640762443,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794
-0.3923097949631418,-0.3611733844684646,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123
-0.4066771164292576,-0.4267606317160783,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853
-0.39111251817429904,-0.3671358614909746,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288
-0.32167046442140634,-0.3301685039514105,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966
-0.31448680368834864,-0.31585855909738547,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478
-0.3324459555209931,-0.3933707603900205,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605
-0.39829617890735675,-0.41364318226655555,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579
-0.5371802864131417,-0.5317002273122611,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734
-0.5347857328354558,-0.567475089447323,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825
-0.40787439321810076,-0.43510809954759283,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089
-0.4605545719271913,-0.4363005949520951,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507
-0.3923097949631418,-0.3886007787720119,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803
-0.35758876808669565,-0.3253985223334023,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499
-0.30490858937760507,-0.2943936418163482,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768
-0.2713848392900017,-0.2657737521082986,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115
-0.18518091049330768,-0.17991408298414902,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996
-0.052283186931737245,-0.06662701955645213,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802
0.14526748322735325,0.1480221532539212,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592
0.09977096525132037,0.09435986005132754,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197
0.3535936444860305,0.3388214179742527,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492
0.2901379746773532,0.2851591247716595,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984
0.1728048493707417,0.1360971992089003,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606
0.17998851010379938,0.17187206134396257,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486
0.2542196710120639,0.21957187752404536,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039
0.10815190277322122,0.16590958432145214,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769
0.03631529544264262,0.10866980490535255,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788
0.1009682420401631,0.09435986005132754,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041
0.038709849020328514,0.03950507144423249,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914
-0.10017425848545645,-0.06781951496095438,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995
-0.048691356565208614,-0.10240188169151442,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037
-0.07143961555322484,-0.06901201036545622,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091
-0.02115399042182017,-0.051124579297925285,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597
0.1320974385500806,0.11224729111885891,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153
0.1584375279046259,0.17187206134396257,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034
0.1344919921277665,0.1337122083998962,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432
0.21949864413561773,0.27919664774914904,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269
0.26619243890049377,0.16113960270344393,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608
0.3080971265099976,0.25773173046811176,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759
0.27816520678892326,0.2970840788166804,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573
0.20632859945834509,0.18379701538898308,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024
0.27936248357776644,0.29112160179416996,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746
0.37394734989636125,0.3626713260642941,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144
0.3715527963186753,0.3626713260642941,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909
0.3511990909083446,0.3865212341543359,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061
0.37634190347404717,0.38532873874983364,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139
0.35958002843024545,0.3221264823112236,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518
0.3464099837529728,0.34836138121026955,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724
0.3799337338405762,0.38532873874983364,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147
0.35958002843024545,0.3507463720192736,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373
0.40986565356165056,0.4139486284578832,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027
0.40986565356165056,0.43422105033441866,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414
0.4661376626372702,0.40440866522186686,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478
0.5834707879438816,0.5797054896836715,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736
0.6672801631628897,0.6667576542123229,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557
0.7020011900393358,0.695377543920373,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169
0.6768583774736338,0.6643726634033188,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886
0.5930490022546252,0.5785129942791697,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978
0.5750898504219808,0.5749355080656633,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787
0.5499470378562783,0.571358021852157,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173
0.6373482434418154,0.6369452690997711,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123
0.6074163237207411,0.6297902966727588,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414
0.5152260109798321,0.5153107378405597,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702
0.5355797163901629,0.5320056735035887,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092
0.6553073952744602,0.6667576542123229,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329
0.6840420382066914,0.6572176909763066,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826
0.6313618594976004,0.5904379483241902,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113
0.56670891290008,0.6822600944708498,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696
0.5786816807885099,0.5594330678071365,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466
0.42902208218313814,0.4294510687164105,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798
0.40986565356165056,0.4103711422443773,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312
0.3990901624620638,0.4103711422443773,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035
0.4577567251153693,0.46761092166047685,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107
0.46972949300379924,0.4723809032784851,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497
0.529593332445948,0.5296206826945846,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215
0.48170226089222873,0.4795358757054974,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562
0.41465476071702234,0.4151411238623855,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773
0.4936750287806586,0.5272356918855805,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747
0.47332132337032784,0.46999591246948097,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266
0.4936750287806586,0.49384582055952236,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488
0.5655116361112372,0.5665880402341488,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696
0.6577019488521462,0.6584101863808084,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971
0.6612937792186748,0.7144574703924061,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844
0.7451031544376833,0.732344901459937,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125
0.7510895383818978,0.732344901459937,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925
1.1366126643893353,1.1854931551707246,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276
1.3066259684050376,1.2963952277894175,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161
1.1402044947558643,1.1461408068221564,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027
1.1402044947558643,1.1699907149121982,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526
1.0683678874252858,1.0889010274060573,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152
1.1030889143017326,1.10201847685558,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295
1.1042861910905755,1.125868384945621,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178
1.1785173519988394,1.1759531919347084,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184
1.1976737806203275,1.1974181092157457,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951
1.2754967718951207,1.2308079805418037,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265
1.2515512361182608,1.2475029162048328,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555
1.2288029771302447,1.2093430632607665,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326
1.1641500305327241,1.1580657608671774,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477
1.1677418608992531,1.1556807700581728,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398
1.1928846734649556,1.1723757057212019,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202
1.2048574413533848,1.2153055402832764,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622
1.2300002539190873,1.2665828426768657,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146
1.2371839146521455,1.1521032838446674,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763
1.5209385136079299,1.5074669143862849,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178
1.4562855670104093,1.4526121257791893,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382
1.4874147635203265,1.4871944925097493,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696
1.5101630225083436,1.5432417765213466,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782
1.4514964598550375,1.4478421441611813,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567
1.3569115935364429,1.4204147498576338,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839
1.3533197631699136,1.3500575209920112,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195
1.3652925310583437,1.363174970441534,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027
1.4083944954566907,1.4347246947116585,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799
1.3593061471141283,1.3345550807334838,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369
1.2910613701500788,1.288047759957903,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267
1.3150069059269385,1.5611292075888785,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481
1.2479594057517318,1.3750999244865547,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701
1.141401771544707,1.10201847685558,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667
1.106680744668261,1.1044034676645837,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915
1.086327039257931,1.0614736331025092,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445
1.008504047983137,1.0125813215179245,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205
1.141401771544707,1.1389858343951438,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897
1.1354153876004924,1.1318308619681319,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024
1.1042861910905755,1.1115584400915963,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759
1.0994970839352036,1.091286018215061,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734
1.0108986015608232,0.9708439823603517,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129
0.7379194937046252,0.732344901459937,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869
0.9103273512980131,0.8873693040452063,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267
1.0444223516484268,0.9279141477982772,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334
0.891170922676526,0.8515944419101444,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546
0.8768036012104106,0.8766368454046881,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112
0.7403140472823114,0.732344901459937,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932
0.6074163237207411,0.6011704069647088,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452
0.6157972612426419,0.6154803518187338,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794
0.6445319041748735,0.6464852323357879,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324
0.7163685115054517,0.7561948095499789,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272
0.7474977080153687,0.7466548463139616,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056
0.7714432437922286,0.8158195797750826,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337
0.6852393149955346,0.6727201312348334,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447
0.7403140472823114,0.6846450852798543,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774
0.7606677526926414,0.7919696716850407,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677
0.7846132884695012,0.7860071946625308,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645
1.1713336912657812,1.1616432470806837,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043
1.1210480661343771,1.0972484952375718,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552
0.9965312800947079,0.9732289731693563,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258
1.0025176640389224,1.040008715821472,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413
0.9582184228517328,0.9565340375063272,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766
0.9725857443178482,0.9708439823603517,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871
1.0228713694492533,1.0185437985404346,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414
1.0851297624690874,1.0829385503835465,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084
1.0875243160467738,1.085323541192551,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068
1.1222453429232198,1.1139434309006009,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693
1.1581636465885088,1.1687982195076956,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962
1.09829980714636,1.0972484952375718,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207
1.070762441002972,1.0686286055295218,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995
1.0647760570587574,1.090093522810559,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589
1.0743542713695011,1.040008715821472,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799
0.9749802978955344,1.1234833941366174,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648
1.008504047983137,1.01019633070892,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185
0.9642048067959472,0.9660740007423436,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746
0.9989258336723934,1.0066188444954136,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027
0.9989258336723934,1.0006563674729037,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024
0.9665993603736336,0.9720364777648536,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505
0.980966681839749,0.9565340375063272,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754
0.9103273512980131,0.9052567351127381,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384
0.9366674406525592,0.9326841294162854,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027
0.9366674406525592,0.9350691202252899,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482
0.918708288819914,0.8992942580902272,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994
0.9175110120310712,0.9374541110342935,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615
0.9055382441426413,0.8730593591911817,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976
0.8289125296566909,0.8420544786741281,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883
0.8061642706686747,0.8050871211345635,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649
0.7079875739835508,0.7144574703924061,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195
0.7307358329715675,0.729959910650933,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547
0.7558786455372696,0.7561948095499789,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525
0.7283412793938816,0.750232332527468,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727
0.703198466828179,0.7168424612014103,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391
0.7055930204058649,0.7061100025608916,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482
0.8935654762542122,0.8921392856632153,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198
0.9007491369872695,0.8992942580902272,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884
0.9330756102860301,0.9112192121352481,-0.7839308528108815,0.8896792970902206,0.9874174222395092,-0.8914075752676581,-0.060478681163153414
0.9354701638637156,0.9362616156297917,-0.7472865305078514,0.8837538539608437,0.9499312728055888,-0.8238283646464437,-0.4742105773938918
0.8851845387323114,0.8837918178317008,-0.5993540454383264,0.8517564610622113,0.8785866658184507,-0.5517162314474935,-0.6124961958287151
0.8181370385571046,0.8205895613930908,-0.6836523899603404,0.816203802285952,0.8930974333412582,-0.7079897774150407,0.21123823238708914
0.8540553422223934,0.8897542948542109,-0.014275612916026865,0.9951521847931217,0.9656512709552976,0.6187457881340711,1.3697668863822858
1.034844137337683,1.03285374339446,0.018112796159484475,1.2452058848528085,1.1107589461833762,0.7866765233506879,1.5082675139849797
1.2419730218075171,1.2379629529688165,0.06490444294411053,1.3340875317934553,1.2607035439190566,0.9134096897316869,0.1828661263648369
1.2778913254728061,1.3011652094074266,-0.1387300172441156,1.2665374801185636,1.2909343095915728,0.47543855921792866,-0.02729340688073127
1.2850749862058641,1.2653903472723638,-0.466045517944332,1.2475760621045586,1.3260019977716917,-0.2029444431190558,-0.1312120456725983
1.2778913254728061,1.3285926037109739,-0.05717921291716114,1.4051928493459722,1.4106481416547376,0.7100341833567017,1.3507577987440378
1.4754419956318974,1.4466496487566793,-0.1703793162970051,1.4490411285033586,1.4747373648804725,0.4803720403106559,0.16948353846457692
1.5113602992971864,1.4693070614422186,-0.45726810397790224,1.4597069261362359,1.5073865918067897,-0.14265547988379765,-0.42487181646235667
1.4610746741657812,1.426377226880144,-0.366148671299988,1.3767507223249658,1.4251589091775452,0.03346522103005479,-0.6616086434320665
1.3772652989467735,1.379869906104563,-0.5202181335514722,1.3684551019438387,1.450552752342459,-0.2932311877629081,-0.07929533916846027
1.3772652989467735,1.3882173739360775,-0.5676661505618013,1.3281620886640784,1.411857372281638,-0.4010352816886034,0.022399183309676808
1.3916326204128888,1.3882173739360775,-0.611916021136125,1.3518638611815845,1.4336235235658499,-0.49115636263701395,0.030521185838268534
1.4071972186678479,1.415644768239625,-0.5613062824983467,1.3518638611815845,1.4565989054769628,-0.38067475968836645,-0.09613182269327838
1.4048026650901615,1.4013348233856002,-0.5634838106230879,1.3246068227864525,1.369534300340115,-0.39729266136672814,-0.8457627099279825
1.2958504773054513,1.2940102369804138,-0.6537350784930988,1.2914243412619448,1.333257381533096,-0.5930918315204465,0.04154657160188497
1.312612352349253,1.3107051726434429,-0.591762005705305,1.3222366455347023,1.3925096822512282,-0.4513787743180906,0.4022354019033762
1.379659852524459,1.4001423279810985,-0.5842179695279306,1.3459384180522076,1.411857372281638,-0.43629132830825845,-0.07082532747008216
1.3808571293133018,1.3774849152955584,-0.7407754150605249,1.3056454047724482,1.411857372281638,-0.7708457705383992,-0.40106974776875964
1.3353606113372694,1.333362585328982,-0.7590645285380518,1.2724629232479399,1.369534300340115,-0.8117367025670079,-0.39581713739201096
1.2910613701500788,1.2391554483733183,-0.5533012674524244,1.2143935805800503,1.171220477528409,-0.3992172778898108,-0.5718313713181001
1.22281659318603,1.160450751676182,-0.7023901798876313,1.1503987947827845,1.190568167558819,-0.7094183613853955,-0.535723123901325
1.160558200166195,1.1568732654626754,-0.7235180161935572,1.2215041123353023,1.2062881657085276,-0.7445888522545387,0.695507136631035
1.2647212807955335,1.2618128610588575,-0.7200149627508305,1.2108383147024242,1.2933527708453745,-0.7363839117875428,-0.3140104273414508
1.2323948074967737,1.2391554483733183,-0.7231342289722806,1.1622496810415377,1.217171241350633,-0.750440024541202,-0.5960199123961331
1.1617554769550378,1.1556807700581728,-0.8103607903887485,1.1302522881429042,1.2316820088734415,-0.9273492648566314,-0.06148879405775462
1.1641500305327241,1.109173449282592,-0.731216435665474,1.0899592748631448,1.1869404756781168,-0.7711535673647186,-0.13268496346948538
1.156966369799666,1.1377933389906418,-0.7444825439207248,1.086404008985519,1.1688020162746071,-0.7993864059004225,-0.45365365024935533
1.106680744668261,1.1044034676645837,-0.6961723926999354,1.0721829454750156,1.1216420218254817,-0.7039129833560601,-0.5302896978236479
1.0468169052261123,1.0304687525854554,-0.6489740424237491,0.9833012985343687,0.9995097285085159,-0.6243574737929461,-0.28059879455340675
1.020476815871567,1.090093522810559,-0.782854994227039,1.015298691433001,1.0769004886301579,-0.8816765031775915,0.08646081999866935
1.0420277980707404,1.040008715821472,-0.6702586742631945,0.9844863871602437,1.0273220329272306,-0.6641540887084914,-0.1617420117443572
1.031252306971154,1.0781685687655382,-0.6676027991492695,1.005817982425999,1.0357866473155353,-0.6601378010699442,-0.03337210960635737
1.0372386909153686,1.0650511193160155,-0.5054660860862507,1.2831287208808178,1.0914112561529654,-0.3087582231315653,1.837516862382075
1.2874695397835505,1.280892787530891,-0.6477288446637054,1.2357251758458054,1.242565084515547,-0.5914927115263251,-0.6068269987011823
1.2144356556641291,1.2153055402832764,-0.7113222183725013,1.1646198582932885,1.2292635476196399,-0.7257961883735353,-0.29036370397872546
1.1857010127318977,1.195033118406742,-0.7042126264349251,1.1527689720345355,1.171220477528409,-0.7110462367007212,0.09777477682896678
1.2096465485087566,1.2331929713508083,-0.6199422638850468,1.193061985314295,1.2570758520383545,-0.5313433712972804,0.19363772261868786
1.246762128962889,1.2546578886318456,-0.7446842070992208,1.1776558331779168,1.1772666306629118,-0.7940558092413944,-1.1442435171063832
1.1006943607240463,1.0722060917430283,-0.6974154194448996,1.0188539573106272,1.0623897211073494,-0.7146767340005645,-0.42253972541703233
1.055197842748013,0.9839614318098745,-0.8300745722062248,0.9963372734189968,1.061180490480449,-0.974736132654186,-0.38977290837167766
1.0144904319273524,1.1318308619681319,-0.6624196212589054,1.0555917047127614,0.8060328282044114,-0.6585975909932412,-0.5957318020821918
0.9474429317521456,0.9624965145288372,-0.5863376039172185,0.9299723103699802,0.885842049579854,-0.5214542264550892,-1.0824114331186292
0.8193343153459474,0.8635193959551654,-0.5483708922068735,0.8896792970902206,0.9039805089833645,-0.44563344768161756,0.3563718273466149
0.8732117708438815,0.8742518545956836,-0.6419315107297398,0.82686959991883,0.8906789720874574,-0.6290842339782384,0.04485659594616453
0.8887763690988396,0.9076417259217417,-0.6560889412870752,0.8327950430482062,0.8882605108336556,-0.6559716031168296,-0.36468131891566813
0.8528580654335507,0.8515944419101444,-0.6690448356098547,0.8967898288454719,0.9027712783564632,-0.6732133088189345,0.5446621892788488
0.9306810567083439,0.9827689364053727,-0.7460669024809663,0.9074556264783499,0.9668605015821979,-0.8192476419099229,-0.1451927853091983
0.9223001191864431,0.9183741845622608,-0.7993327574565675,0.8837538539608437,0.9366297359096817,-0.9239623608990001,-0.5321054940502733
0.8648308333219806,0.8802143316181944,-0.5958287993970093,0.8055380046530748,0.7467805274862795,-0.5561331622317834,-1.419143715383463
0.6972120828839641,0.7204199474149162,-0.7926877627460048,0.7545791937404372,0.7479897581131799,-0.9213319036656887,0.3603971293127323
0.7498922615930551,0.778852222235518,-0.7560087042017029,0.7213967122159289,0.8072420588313117,-0.8518299548571823,-0.020158107522022975
0.7570759223261132,0.7681197635949989,-0.804672007208758,0.722581800841804,0.7878943688009017,-0.9425415323319514,-0.27605213265877593
0.7331303865492533,0.8289370292246053,-0.5914346648760955,0.8470161065587102,0.6863189961412469,-0.5463887427776876,-0.07929533916846027
0.7331303865492533,0.6727201312348334,-0.6069945711747898,0.6870291420655456,0.5883713153622938,-0.6044976774380053,-1.6037915697305898
0.5487497610674356,0.43422105033441866,-0.7660978937239478,0.47489827803386786,0.44930979326871884,-0.8928682992994353,-0.25609223469800446
0.5283960556571048,0.5284281872900823,-0.753205682510167,0.5377079752052585,0.5678143947049828,-0.8660850915443044,0.03574470086829851
0.5415661003343774,0.5415456367396051,0.1378054407465304,0.4701579235303668,0.2449498173225084,0.5216697947922282,-3.247079714362497
0.17759395652611348,0.06454747493877572,0.025572645196553806,0.09922518363140037,0.024869843226589555,0.27635186206277484,-0.17192061329693892
0.1680157422153699,0.1313272175908921,-0.4543845135045271,0.09922518363140037,0.15304828967805903,-0.4480520378124271,-0.6134525285340247
0.112941009928593,0.114632281927863,-0.4535624224610887,0.05063654997051337,0.08291291331782094,-0.4560393783796195,-0.020238956334864392
0.11892739387280796,0.11224729111885891,-0.35319929002244704,0.04234092958938628,0.03333445761489416,-0.3171601132043374,-1.482221802317291
-0.023548543999506066,0.01684765875869294,-0.5152086368674683,-0.0524661604806372,0.012777536957583284,-0.5637105293676775,0.26610171108634273
0.009975206088097335,0.0180401541631952,0.032957956049226876,-0.03587491971838304,-0.16618859582371337,0.19389927912554414,-1.836463867781487
-0.16243265150529104,-0.15248668868060172,0.32232459560752985,0.06248743622926604,-0.12144706262838953,0.6862692539627789,3.085905198851682
0.13090016176123745,0.19572196943400397,-0.22941018120427703,0.15966470355104007,0.1566759815587607,-0.09470991418062429,-0.4081717296224176
0.09737641167363446,0.10389982328734436,-0.3752198959738439,0.08500412012089675,0.06114676203360923,-0.3411298726714726,-0.530309974827412
0.05187989369760116,0.13490470380439804,0.10971081705048015,0.23077002110355777,0.15304828967805903,0.47563166617389874,1.9555034423130784
0.2542196710120639,0.22553435454655582,-0.34601781336334947,0.20825333721192707,0.26066981547221674,-0.2501171094915655,-0.407387292313556
0.21949864413561773,0.2064544280745226,-0.5643917773741156,0.1999577168308,0.25946058484531637,-0.5951884255073459,-0.28506985650333067
0.19794766193644425,0.18737450160248942,-0.604084687296563,0.1845515646944213,0.2449498173225084,-0.6587590070072707,0.16234458774426738
0.22309047450214636,0.22434185914205354,-0.6744241285290672,0.21891913484480469,0.28606365863713057,-0.7668583964429655,0.06915886731143628
0.23865507275710535,0.21480189590603715,-0.6053962216284804,0.1999577168308,0.2812267361295281,-0.6555113719793925,0.1821292773706965
0.26619243890049377,0.24342178561408676,-0.6428300697487562,0.2106235144636776,0.2739713523681243,-0.7149813146094807,-0.02292906914721725
0.2721788228447083,0.2732341707266386,-0.3494673151007817,0.47489827803386786,0.3247590386979515,-0.19595071389191485,1.451144003731682
0.4350084661273531,0.45091598599744775,-0.7018493559089375,0.39668242872609855,0.44447287076111636,-0.7913792126039831,-0.13296840550519495
0.42902208218313814,0.4664184262559746,-0.436155464777533,0.5993325837507737,0.49888824897164563,-0.30543357825910994,1.834708797914153
0.6421373505971871,0.6715276358303311,-0.6129450822838093,0.6028878496283997,0.6560882304687305,-0.6087079638162525,-0.05901502946811114
0.6445319041748735,0.6548327001673024,-0.3210019302739319,0.8114634477824509,0.7092943780523591,-0.047258443361172395,1.5724924188501825
0.8396880207562781,0.8158195797750826,-0.3793496491028537,0.8351652202999571,0.8483559001459343,-0.14439404447244847,0.10370223799385653
0.8624362797442944,0.8742518545956836,-0.444224162932454,0.8410906634293333,0.8701220514301461,-0.2579883684673963,-0.2708179737025576
0.8384907439674354,0.8170120751795844,-0.2878775470864691,0.7605046368698134,0.6367405404383202,-0.018500778082785857,-1.4281086376087455
0.6708719935294187,0.6703351404258293,-0.29662480806568364,0.6111834700095268,0.5641867028242807,-0.06533527588967315,-1.2163971002768652
0.5355797163901629,0.553470590784626,-0.6193049503472638,0.5377079752052585,0.5774882397201879,-0.633140176257479,0.17120490796385077
0.564314359322394,0.6130953610097297,-0.04606482182959543,0.5400781524570091,0.42391595010380506,0.31612257514529835,-1.746550273481111
0.3715527963186753,0.38771372955883776,-0.10742832182784427,0.47963863253736894,0.42875287261140754,0.21233908301473975,0.5765606391325804
0.4433894036492535,0.44137602276143095,-0.09192148478664895,0.5021553164289997,0.36466364938567325,0.23046626224920322,-0.9146137342500497
0.3500018141195019,0.3495538766147714,-0.29325418654280666,0.3836464538414704,0.25946058484531637,-0.15289144248129222,-0.9042391868752407
0.26020605495627885,0.2517692534456013,-0.5220876187588218,0.25328670499518807,0.2316482804266013,-0.5270886380223878,0.2595051287667317
0.2961243586215681,0.29589158341217814,-0.22031386924505805,0.24262090736231046,0.18569751660437658,-0.06120280914452497,-1.3978087651751492
0.15484569753809727,0.15517712568093348,-0.588311539072282,0.12529713340065668,0.1651405959470653,-0.6417076697310592,0.14222804371223896
0.17759395652611348,0.16233209810794577,-0.6229705886970555,0.12766731065240722,0.16634982657396613,-0.700308900874335,-0.3224366837557229
0.15245114396041093,0.1575621164899376,-0.3956672396642944,0.20943842583780253,0.22076520478449543,-0.3232311114851659,0.9941343570298896
0.2626006085339647,0.26488670289512406,-0.6196672686416431,0.22602966660005672,0.26429750735291885,-0.6821234264804963,-0.5194221315894351
0.21590681376908868,0.20526193267002035,-0.5031204249047967,0.2295849324776823,0.2074636678885883,-0.49390933540729315,0.5615858928072106
0.28295431394429504,0.2970840788166804,-0.5749745109911009,0.23906564148468484,0.2618790460991176,-0.6097464070321263,-0.8196415458356221
0.20393404588065878,0.16471708891694986,-0.5973350014143888,0.16796032393216714,0.22076520478449543,-0.6534384757064183,-0.11375274716549197
0.20034221551413015,0.2076469234790249,-0.6973555959182643,0.14425855141466137,0.20867289851548873,-0.8124606508957379,-0.5047328051654828
0.15604297432694,0.21957187752404536,-0.5588901839387578,0.1809962988167953,0.22560212729209794,-0.5899308276576194,0.14214654136386906
0.17879123331495664,0.15398463027643122,-0.6967737638769577,0.13122257653003322,0.20504520663478706,-0.8104661383334505,-0.07929533916846027
0.17879123331495664,0.18379701538898308,-0.6731285149743995,0.11344624714190359,0.18932520848507825,-0.777649588013126,-0.4149392810048795
0.1440702064385101,0.16829457513045623,-0.6160814754019976,0.0980400950055249,0.15304828967805903,-0.6937309123494914,-0.5940018107657163
0.09139002772941951,0.09316736464682572,-0.3464167976901826,0.20825333721192707,0.1276544465131452,-0.2617848916425206,1.6686937867832032
0.2673897156893365,0.2684641891086304,-0.43437740342742015,0.2343252869811838,0.3042021180406406,-0.3798346479104118,-0.22579550593303574
0.25182511743437797,0.2899291063896677,-0.6585706527468447,0.21891913484480469,0.2316482804266013,-0.7452296235178666,-0.5661242460067144
0.20034221551413015,0.20883941888352672,-0.7344329151177063,0.13833310828528483,0.177232902216072,-0.8726126655145541,-0.7691939326771451
0.12850560818355156,0.1480221532539212,-0.5973953073888194,0.16677523530629207,0.177232902216072,-0.651452654636197,0.8022773069894351
0.21830136734677458,0.20406943726551852,-0.5395165278170703,0.1999577168308,0.2655067379798197,-0.5523578438140957,0.34383831383579855
0.2626006085339647,0.2636942074906222,-0.1104646070284778,0.4239394671212303,0.31024827117514353,0.18706015866200948,2.0987680181968735
0.4936750287806586,0.4568784630199582,0.3486356098038197,0.6218492676424043,0.4771220976874339,1.0451102936598475,0.8710399733897495
0.601429939776526,0.5427381321441074,-0.3642647126587751,0.5377079752052585,0.5641867028242807,-0.19211909429547536,-0.8481750418854596
0.511634180613303,0.5057707746045432,0.040704620300688305,0.4334201761282329,0.39852210693889123,0.431924014015001,-0.9933823728065381
0.40747109998396464,0.3865212341543359,-0.5070695013344123,0.3149113135407036,0.3973128763119908,-0.479510006918983,-0.6851557387957375
0.34042359980875786,0.35432385823277956,-0.5906781867328377,0.2935797182749484,0.3924759538043879,-0.6177206127086349,-0.20062412791196385
0.3272535551314852,0.3579013444462859,-0.6560257406258719,0.2888393637714469,0.3658728800125737,-0.7259015880631879,0.02035534023295985
0.33802904623107194,0.36505631687329865,-0.499873068793656,0.29476480690082346,0.39005749255058664,-0.46730506825343915,0.06419315169398634
0.3535936444860305,0.36147883065979225,-0.5608742504975256,0.32083675667007977,0.4190790275962025,-0.5650560423032844,-0.0353441164810617
0.3583827516414027,0.36028633525529,-0.11881071266577971,0.41919911261772924,0.4190790275962025,0.189594882712781,0.9740725168018436
0.47332132337032784,0.4735733986829869,-0.5175207679271387,0.4120885808624777,0.4795405589412352,-0.476907646435648,-0.4615958336605326
0.4302193589719809,0.3996386836038586,-0.641480904488794,0.3682403017050917,0.44930979326871884,-0.6921534498032691,-0.47701512838521826
0.38592011778479113,0.3912912157723441,-0.2085932825025156,0.5163763799395032,0.4601928689108247,0.060690072831304225,0.5629702214378908
0.45655944832652656,0.4389910319524269,0.21651269776713164,0.6277747107717805,0.5085620939868507,0.846461784665673,1.6598385549259411
0.6517155649079311,0.6727201312348334,-0.38679719572113913,0.6088132927577758,0.6863189961412469,-0.207055304744905,-0.07929533916846027
0.6517155649079311,0.6381377645042734,-0.24177507697763637,0.729692332597056,0.6488328467073264,0.07249894401335037,0.810759019123609
0.7570759223261132,0.7561948095499789,-0.17042153047910655,0.8150187136600769,0.8217528263541202,0.24303882512580574,-0.13832237721555635
0.7498922615930551,0.7490398371229662,-0.3682072760431521,0.6988800283242986,0.7213866843213658,-0.16015419537688344,-0.5228245765167224
0.6960148060951213,0.6965700393248748,-0.22122087110049476,0.7545791937404372,0.7032482249178557,0.13886035122719453,0.8503479138862707
0.8073615474575174,0.8193970659885881,-0.09051900904529016,0.8588669928174625,0.8918882027143578,0.4214121882224622,0.7267319543358526
0.9067355209314849,0.8992942580902272,-0.34031359185390475,0.8600520814433383,0.9100266621178674,-0.05023619411427801,-0.4865142573548385
0.8552526190112371,0.8170120751795844,-0.6264999355446339,0.7925020297684466,0.8918882027143578,-0.6018695619438891,-0.0984824038274217
0.8528580654335507,0.7955471578985471,-0.5988074320860871,0.8043529160271989,0.7915220606816034,-0.5604048211306023,-0.674454827841277
0.7786269045252867,0.7812372130445217,-0.6605658156049077,0.7522090164886863,0.8048235975775105,-0.677003375523806,-0.07929533916846027
0.7786269045252867,0.7681197635949989,-0.399469410740197,0.8434608406810842,0.8423097470114306,-0.17029027311486564,0.7327062146953587
0.8780008779992533,0.8754443500001863,-0.6603675295609798,0.8102783591565759,0.8737497433108482,-0.6658626637901076,-0.1269885697495248
0.872014494055038,0.8802143316181944,-0.7516227712933118,0.8055380046530748,0.9039805089833645,-0.837012532802402,-0.3467801476890609
0.8384907439674354,0.8515944419101444,-0.6628801176796577,0.7925020297684466,0.8120789813389143,-0.6757146862288803,-0.06002657776217433
0.8408852975451209,0.8277445338201026,-0.667071141678689,0.7747257003803166,0.7818482156663984,-0.6902185818189838,-0.9458624934768581
0.7331303865492533,0.732344901459937,-0.5308245071104342,0.6692528126774163,0.7032482249178557,-0.45629828559740265,-0.5841609739650114
0.6720692703182615,0.6321752874817629,-0.4779622197157229,0.6076282041319008,0.642786693572823,-0.3729532762912585,-0.36096559164680986
0.6385455202306586,0.6369452690997711,-0.6661858499740473,0.6147387358871523,0.7056666861716574,-0.7006332012621438,-0.06914543729344133
0.6397427970195013,0.669142645021327,-0.7791362866197484,0.6182940017647783,0.6972020717833528,-0.9035108802546181,-0.048855386812334464
0.6433346273860303,0.7681197635949989,-0.512845125117583,0.7770958776320676,0.6839005348874452,-0.42561271698299075,0.01193685083712787
0.6541101184856171,0.6250203150547506,-0.5587172264040907,0.6040729382542748,0.6524605385880285,-0.5168356316839168,0.0015670571351545646
0.6636883327963611,0.7180349566059121,-0.43707501027565127,0.7213967122159289,0.7358974518441737,-0.27460832689323256,0.8583365732855353
0.7750350741587576,0.7776597268310161,-0.5580164709812068,0.7723555231285665,0.814497442592716,-0.48381057318037207,-0.3241009323055574
0.7451031544376833,0.732344901459937,-0.5837871436465981,0.6704379013032914,0.733478990590372,-0.5492383045297395,-0.503640286624359
0.6936202525174354,0.6870300760888584,-0.6121835384386992,0.6135536472612773,0.6500420773342273,-0.6105651379758321,-0.9695157666779943
0.5870626183104107,0.5832829758971779,-0.6139319292493922,0.5388930638311336,0.5279097840172611,-0.6265240929237331,-0.9952563833278804
0.480504984103386,0.5176957286495637,-0.6594646285118043,0.4511965055163621,0.5073528633599502,-0.7144124027379555,-0.3230525844995509
0.4529676179599975,0.46999591246948097,-0.7460191401492173,0.4571219486457387,0.49163286521024147,-0.8597989471767196,0.21975375896179394
0.48649136804760096,0.49384582055952236,-0.8064073719289739,0.4239394671212303,0.5230728615096586,-0.9627181797344986,-0.12161710770812961
0.48170226089222873,0.49146082975051825,-0.7350914563584888,0.4511965055163621,0.5315374758979632,-0.8387925265344085,0.07962360941987164
0.4996614127248736,0.553470590784626,-0.7281104367583987,0.4808237211632444,0.4976790183447448,-0.8299870162168447,-0.5431306553366402
0.4469812340157826,0.09435986005132754,2.085818675760754,0.5732606339815174,0.15909444281256194,3.528503955004048,0.10257677963700809
0.4673349394261133,0.38413624334533136,1.8302282063615607,0.3125411362889527,0.31024827117514353,3.282165730215717,-1.4195936308892432
0.31647806403189843,0.2493842626365972,0.6889680344729394,0.24025073011055992,0.20504520663478706,1.3619200134838474,-1.6898448987867463
0.14287292964966736,0.11224729111885891,0.033183259169699726,0.08500412012089675,0.09258675833302639,0.2834987741335034,-0.8984490379626322
0.059063554430659276,0.06335497953427388,-0.026408933747572555,0.12648222202653214,0.1276544465131452,0.21538194180880543,0.5453720385717362
0.12132194745049386,0.12417224516387938,-0.16223077303193792,0.06248743622926604,0.12886367714004562,-0.011003056861871764,-0.4798333412383644
0.08061453662983277,0.08243490600630707,-0.3605949735027222,0.08855938599852275,0.13853752215525106,-0.30482086240479067,0.11160692073023895
0.09977096525132037,0.10270732788284209,-0.4444769655772672,0.08381903149502128,0.11314367899033725,-0.4407633815730145,-0.3283536389778015
0.07462815268561782,0.07766492438829888,-0.3367550569147019,0.030490043330633192,0.08895906645232429,-0.28865170759028735,-0.4618202448522689
0.03631529544264262,0.03831257603973023,0.40084104452503255,-0.03113456521488197,-0.04647476376054894,0.7506654956195544,-0.6842961747670159
-0.023548543999506066,-0.06066454253394167,-0.19737564758672466,-0.0335047424666325,-0.030754765610840576,-0.10467270788793011,0.007053923395240488
-0.015167606477605216,-0.041584616061908476,-0.3958908542174832,-0.06431704673939029,0.013986767584483696,-0.39408093405948597,-0.1777119411162341
-0.0247458207883488,-0.023697184994377545,-0.3773938057401194,-0.08209337612751952,-0.010197844953529272,-0.37323227123628056,-0.28908238388329927
-0.04509952619867956,-0.0320446528258921,-0.2614271054772957,-0.09631443963802314,-0.03438245749154224,-0.21428441392155453,-0.4768212215457516
-0.08341238344165475,-0.09047692764649351,-0.4395055822691035,-0.12475656665902997,-0.05131168626815145,-0.4714494586401242,-0.0667147816815876
-0.08221510665281159,-0.08212945981497896,-0.5693930724455969,-0.12357147803315492,-0.040428610626045594,-0.6561917606628083,0.10933810913606579
-0.06425595482016716,-0.04277711146641074,-0.3156513429985484,-0.041800362847759585,-0.0029424611921255108,-0.27349057480800826,0.12072261664489667
-0.04509952619867956,-0.04277711146641074,-0.06279972973409616,-0.10816532589677581,-0.2605085847219644,0.02385153998246335,-2.464450633432208
-0.2749766696565307,-0.3027411096478627,0.3758914980074887,-0.26578211313818995,-0.40803472120384393,0.5817882864187155,0.47150686347342086
-0.22588832131396877,-0.2466938256362654,-0.1632658647770653,-0.12357147803315492,-0.22181320466114351,-0.10590329980086712,1.729735337786869
-0.06186140124248126,-0.06781951496095438,-0.5616999598994298,-0.11527585765202783,-0.08275168256756861,-0.648096433779907,-0.8412624010250694
-0.1348952853619026,-0.13579175301757263,-0.6518711414353967,-0.176900466197543,-0.22181320466114351,-0.7897536052733685,-1.1800204149934581
-0.23786108920239826,-0.23596136699574677,-0.7207830196411791,-0.25630140413118735,-0.19641936149622968,-0.889182364311416,-0.18537434712807885
-0.24743930351314228,-0.24550133023176315,-0.5510460652326165,-0.2693373790158155,-0.30041319540968575,-0.6716046356276613,-0.6912990403819204
-0.30251403579991876,-0.2967786326253523,-0.49374935892607175,-0.34873831694946034,-0.32338857732079834,-0.6054119812821606,-0.5812568889850757
-0.3468132769871089,-0.3456709442099373,-0.5761938977940883,-0.3985120392362228,-0.3524101123664138,-0.7189627417861226,-0.6582637628331691
-0.397098902118514,-0.3886007787720119,-0.6537823583770523,-0.4257690776313542,-0.38143164741202973,-0.8207298841213563,-0.19162811843065775
-0.4066771164292576,-0.3790608155359955,-0.28157219562389985,-0.40088221648797334,-0.3524101123664138,-0.33096604333252283,0.21662757844308356
-0.381534303863555,-0.3516334212324478,-0.3202850128499006,-0.3878462416033448,-0.3850593392927318,-0.38731006725877554,-0.7494304207432241
-0.43900358972801784,-0.433915604143091,-0.42224890707382895,-0.4672471795369896,-0.5120285551172999,-0.548104268086296,-1.6196857602443568
-0.5683094829230592,-0.5388551997392733,-0.4938019457357753,-0.5679797127363896,-0.5362131676553133,-0.64825675336555,0.1755666313866707
-0.5479557775127284,-0.5376627043347711,-0.5186448712905258,-0.5241314335790037,-0.5047731713558963,-0.6694745989954966,0.26276588444404203
-0.52041841136934,-0.5138127962447298,-0.5878799895192564,-0.5193910790755026,-0.4576131769067707,-0.7483732850508018,0.5828054359533765
-0.46654095587140626,-0.4577655122331324,-0.33157935696516727,-0.4091778368691004,-0.40077933744244015,-0.40043287264568594,1.1745592588382803
-0.36237787524206744,-0.37309833851348506,-0.47037645180404236,-0.4328796093866062,-0.36692087988922173,-0.5843385999466901,-0.5367871745356542
-0.4018880092738858,-0.41125819145755144,-0.6081797041843007,-0.4281392548831051,-0.359665496127818,-0.7614087003019403,0.31456772701907704
-0.3683642591862824,-0.38263830174950186,-0.6082942855357188,-0.4091778368691004,-0.34152703672430795,-0.7557617657177476,-0.06540154804919092
-0.36716698239743967,-0.36475087068197054,-0.710228750444125,-0.41984363450197804,-0.3403178060974075,-0.8908830030260153,-0.16262153930508377
-0.3743506431304973,-0.3719058431089832,-0.7606865180263381,-0.37481026671871664,-0.3294347304553017,-0.9553101649796509,-0.23246293533168766
-0.38752068780777,-0.38979327417651416,-0.721216016537591,-0.4139181913726015,-0.3487824204857121,-0.9027968776562139,0.31248011359405475
-0.3539969377201666,-0.3683283568954769,-0.5960565147564593,-0.4174734572502271,-0.3391085754705067,-0.742233486472428,-0.4801057531328055
-0.3887179645966131,-0.4088732006485474,-0.6810809432106182,-0.4103629254949755,-0.35120088173951336,-0.851809679516117,0.15867343846432444
-0.3683642591862824,-0.3432859534009332,-0.7603309540010952,-0.4103629254949755,-0.3463639592319109,-0.9562703129352804,-0.5377904461044419
-0.40787439321810076,-0.39456325579452234,-0.7313840862743912,-0.43761996389010727,-0.35361934299331466,-0.9183643782781585,0.14627008140610423
-0.3887179645966131,-0.3993332374125306,-0.6732008821437162,-0.4210287231278531,-0.34152703672430795,-0.8409784675544433,0.1446752750741586
-0.36956153597512553,-0.36594336608647277,-0.36389322785628236,-0.29540932878507226,-0.31976088544009623,-0.41373767360776853,1.1855944288993654
-0.2606093481904149,-0.2586187796812859,-0.5488929007215451,-0.2989645946626978,-0.23632397218395146,-0.6615669908708907,-0.41344980912563717
-0.29054126791148926,-0.2920086510073441,-0.48642387160003386,-0.26578211313818995,-0.24720704782605732,-0.5747953968707943,0.7447338586432076


==> pic/Before_setting/____________________/__________________/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
0.5909336662611523,0.6091856045486219,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945
0.6360352522262167,0.6342760544052732,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892
0.6429739577593033,0.64465830951837,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684
0.6230251793516788,0.6212982355139018,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656
0.6108824446687768,0.6109159804008047,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107
0.6065457537105978,0.5996685373616164,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664
0.5796582697698863,0.5979381615094336,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136
0.6768001472331016,0.673209511079387,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317
0.6351679140345807,0.6282197389226333,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515
0.6369025904178524,0.6360064302574561,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597
0.662055397975292,0.6169722958834447,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508
0.6594533834003846,0.6576361284097415,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516
0.7279731005396166,0.7251207866448718,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106
0.7531259080970563,0.739828981388426,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794
0.7791460538461318,0.7640542433189859,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621
0.7349118060727033,0.7329074779796946,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316
0.7591972754385072,0.7554023640580715,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663
0.7392484970308826,0.7372334176101517,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839
0.783482744804311,1.013228366033314,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892
1.0159293801627187,1.0582181381900675,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152
0.9040427534416942,0.8773938616369613,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975
0.9291955609991337,0.9362266406111777,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494
0.9370016047238564,0.9362266406111777,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812
0.9118487971664169,0.9197880700154406,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665
0.8745532549260753,0.8678767944499558,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828
0.783482744804311,0.781358001840814,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883
0.7453198643723336,0.7432897330927917,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239
0.7687379955465015,0.7683801829494427,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316
0.7852174211875828,0.793470632806094,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574
0.800829508637028,0.8099092034018307,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163
0.870216563967896,0.8834501771196013,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273
0.8806246222675262,0.880854613341327,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843
0.8719512403511677,0.8696071703021386,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997
0.8303190071526468,0.8116395792540135,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188
0.8546044765184507,0.8427863445933048,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069
0.870216563967896,0.8704723582282299,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442
0.9291955609991337,0.9145969424588922,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352
0.9187875026995035,0.907675439050161,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536
0.950011677598394,0.947474083650366,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912
0.9517463539816656,0.9595867146156459,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801
0.9075121062082375,0.9007539356414296,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552
0.9153181499329601,0.9033494994197039,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162
0.9127161353580525,0.9137317545328008,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165
0.8788899458842543,0.8730679220065042,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953
0.8676145493929883,0.8782590495630529,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128
0.886695989608977,0.8929672443066068,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896
1.0167967183543543,1.0140935539594051,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535
1.0220007475041697,1.021880245294228,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661
1.1174079485841129,1.1101294137555526,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085
1.1061325520928469,1.0997471586424556,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333
1.1382240651833735,1.1663666289514947,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853
1.347252569367613,1.3809332346221659,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351
1.4504658141722795,1.4172711275180054,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654
1.6438822309070735,1.6093428471103,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822
1.5120468257784248,1.5089810476836958,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453
1.513781502161696,1.509846235609787,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743
1.4825573272628056,1.4821602219748617,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377
1.4816899890711699,1.4925424770879592,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273
1.5953112921754657,1.59723021614502,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955
1.7705136068859075,1.7157609620195446,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337
1.8355639712585963,1.8109316338896007,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651
1.8494413823247702,1.844673963007166,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655
1.8173498692342434,1.8005493787765032,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867
1.734085402837202,1.748638103211018,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836
2.009898947777402,2.053184253195197,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975
2.069745283000276,2.0644316962343856,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072
1.9977562130945,1.9926210983687977,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485
1.7644422395444566,1.7503684790632013,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463
1.8850022481818398,1.8801466679769137,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791
1.7939317380600759,1.8239094527809718,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112
1.5883725866423792,1.5807916455492834,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402
1.7202079917710285,1.716626149945636,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227
1.7705136068859075,1.7763241168459434,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456
1.7202079917710285,1.6889401363107104,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713
1.7549015194364623,1.7399862239501045,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028
1.707197918896491,1.7027831431281735,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153
1.5562810735518529,1.5773308938449178,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492
1.5779645283427493,1.6076124712581175,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725
1.6265354670743568,1.623185853927763,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109
1.6855144641055946,1.646545927932231,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402
1.5510770444020376,1.5522404439882667,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065
1.5068427966286095,1.4735083427139475,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291
1.4192416392733889,1.4510134566355708,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653
-0.3206387731481253,-0.24648525435578947,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477
-0.3622710063466461,-0.41173614823925014,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204
-0.41517863603643285,-0.41260133616534156,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989
-0.3952298576288083,-0.3875108863086905,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202
-0.43512741444405745,-0.4307702826132614,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582
-0.5444120265901744,-0.6038078678315448,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706
-0.581707568830516,-0.5787174179748936,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762
-0.5574220994647122,-0.5778522300488023,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304
-0.6554313151195631,-0.6340894452447443,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735
-0.6380845512868462,-0.6635058347318525,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934
-0.6953288719348123,-0.6808095932536808,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913
-0.6901248427849971,-0.6756184656971322,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395
-0.7499711780078708,-0.7673283858628225,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836
-0.7282877232169747,-0.7283949291887089,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548
-0.7655832654573161,-0.7872277081629252,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058
-0.7499711780078708,-0.7586765066019083,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064
-0.7170123267257085,-0.7240689895582517,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826
-0.7447671488580557,-0.7707891375671883,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137
-0.7811953529067613,-0.7742498892715539,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726
-0.7742566473736746,-0.7690587617150053,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155
-0.7595118981158652,-0.768193573788914,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196
-0.8375723353630916,-0.8235656010587646,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281
-0.8262969388718255,-0.8296219165414046,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525
-0.8687965102619821,-0.8624990577328784,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438
-0.8445110408961785,-0.8425997354327759,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842
-0.8505824082376292,-0.8434649233588672,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907
-0.8332356444049124,-0.8322174803196788,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485
-0.8393070117463632,-0.8391389837284101,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868
-0.8254296006801897,-0.8235656010587646,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886
-0.8141542041889236,-0.8443301112849587,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272
-0.8332356444049124,-0.8287567286153132,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396
-0.7933380875896633,-0.7872277081629252,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706
-0.7872667202482123,-0.7837669564585594,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093
-0.7699199564154953,-0.7837669564585594,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815
-0.7751239855653104,-0.768193573788914,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844
-0.7612465744991368,-0.7595416945279998,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204
-0.7473691634329632,-0.7465638756366285,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095
-0.7551752071576858,-0.762137258306274,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025
-0.8341029825965481,-0.8218352252065819,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529
-0.8453783790878142,-0.85730793017633,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322
-0.8896126268612425,-0.8685553732155183,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184
-0.8609904665372595,-0.8581731181024214,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094
-0.8245622624885539,-0.8227004131326733,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873
-0.8315009680216406,-0.8348130440979532,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161
-0.869663848453618,-0.8676901852894269,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407
-0.8583884519623519,-0.85125161469369,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915
-0.8575211137707162,-0.8711509369937926,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007
-0.8766025539867048,-0.8694205611416098,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357
-0.89221464143615,-0.8962413868504436,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196
-0.8965513323943294,-0.8841287558851638,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523
-0.8705311866452539,-0.8737465007720668,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602
-0.8826739213281558,-0.8806680041807982,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425
-0.8722658630285255,-0.8694205611416098,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617
-0.8167562187638312,-0.8261611648370388,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585
-0.806348160464201,-0.8002055270542965,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845
-0.7907360730147557,-0.7950143994977479,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749
-0.8072154986558367,-0.8028010908325707,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594
-0.8046134840809293,-0.8149137217978505,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305
-0.8106848514223802,-0.8131833459456678,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664
-0.8046134840809293,-0.7976099632760221,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356
-0.8150215423805596,-0.8175092855761247,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706
-0.8393070117463632,-0.8339478561718616,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112
-0.8150215423805596,-0.8123181580195762,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366
-0.8176235569554671,-0.8192396614283075,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375
-0.8167562187638312,-0.815778909723942,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548
-0.7829300292900331,-0.7915536477933823,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756
-0.7846647056733047,-0.7803062047541938,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921
-0.7942054257812992,-0.7958795874238392,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745
-0.8028788076976576,-0.7950143994977479,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873
-0.795072763972935,-0.7889580840151079,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821
-0.7291550614086104,-0.737046808449623,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346
-0.7230836940671594,-0.7162822982234289,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149
-0.673645417143916,-0.6695621502144925,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536
-0.6892575045933613,-0.6989785397016006,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032
-0.7282877232169747,-0.7240689895582517,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255
-0.7230836940671594,-0.7162822982234289,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627
-0.7768586619485821,-0.7543505669714512,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521
-0.760379236307501,-0.7586765066019083,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289
-0.7924707493980273,-0.7880928960890166,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331
-0.7768586619485821,-0.7854973323107424,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752
-0.7785933383318538,-0.7811713926802852,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442
-0.7690526182238594,-0.7655980100106398,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787
-0.8262969388718255,-0.8330826682457702,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883
-0.8713985248368898,-0.8780724404025239,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235
-0.8705311866452539,-0.8616338698067871,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456
-0.8913473032445143,-0.9022977023330836,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297
-0.8731332012201615,-0.8789376283286154,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051
-0.8878779504779708,-0.8815331921068896,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365
-0.8861432740946991,-0.8806680041807982,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087
-0.8844085977114274,-0.8841287558851638,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128
-0.9060920525023236,-0.9014325144069922,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259
-0.8948166560110578,-0.904893266111358,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698
-0.8904799650528784,-0.8901850713678038,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764
-0.8818065831365199,-0.8815331921068896,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422
-0.8956839942026934,-0.8832635679590726,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777
-0.8965513323943294,-0.8728813128459755,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477
-0.8323683062132765,-0.8287567286153132,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161
-0.8054808222725651,-0.8296219165414046,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459
-0.8315009680216406,-0.8313522923935874,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716
-0.7898687348231198,-0.7958795874238392,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214
-0.8028788076976576,-0.8045314666847534,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636
-0.8020114695060218,-0.8062618425369363,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652
-0.8072154986558367,-0.8088574063152105,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691
-0.8089501750391086,-0.8079922183891192,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156
-0.8080828368474727,-0.8053966546108449,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595
-0.801144131314386,-0.8140485338717591,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376
-0.8705311866452539,-0.8832635679590726,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545
-0.8792045685616124,-0.888454695515621,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335
-0.8653271574954389,-0.8642294335850612,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125
-0.875735215795069,-0.8737465007720668,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034
-0.8653271574954389,-0.8503864267675985,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517
-0.8627251429205312,-0.8547123663980556,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788
-0.8722658630285255,-0.8737465007720668,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854
-0.8644598193038029,-0.8607686818806956,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418
-0.8670618338787105,-0.8650946215111527,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136
-0.8800719067532481,-0.8849939438112554,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765
-0.8679291720703464,-0.8659598094372442,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577
-0.8523170846209009,-0.8495212388415072,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891
-0.8158888805721954,-0.8218352252065819,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338
-0.829766291638369,-0.8270263527631303,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355
-0.8037461458892935,-0.8062618425369363,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253


==> pic/Before_setting/____________________/__________________/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4171620704353056,-1.391622730448234,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323
-1.379605408717164,-1.387669315646402,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985
-1.379605408717164,-1.375809071240906,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479
-1.3756520759047282,-1.367902241637242,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198
-1.3637920774674204,-1.3303448010198378,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711
-1.3321654149679327,-1.3342982158216696,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746
-1.3618154110612024,-1.3540652898308299,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683
-1.3420487469990225,-1.3342982158216696,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767
-1.3044920852808812,-1.2947640678033496,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505
-1.3084454180933172,-1.2967407752042657,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557
-1.3005387524684453,-1.3224379714161738,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184
-1.3598387446549844,-1.3501118750289978,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469
-1.3242587493430609,-1.3145311418125096,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314
-1.3005387524684453,-1.2829038233978536,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865
-1.2689120899689577,-1.2651134567896096,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674
-1.2946087532497914,-1.2848805307987696,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771
-1.245192093094342,-1.2492997975822815,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893
-1.253098758719214,-1.2473230901813654,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647
-1.2372854274694702,-1.2492997975822815,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321
-1.245192093094342,-1.2433696753795334,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306
-1.2610054243440858,-1.2710435789923575,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024
-1.2886787540311375,-1.2809271159969375,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162
-1.2787954220000477,-1.2730202863932736,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387
-1.2867020876249196,-1.2690668715914415,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729
-1.314375417311971,-1.3105777270106775,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324
-1.3341420813741507,-1.338251630623502,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062
-1.314375417311971,-1.3086010196097617,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591
-1.312398750905753,-1.2987174826051817,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949
-1.2827487548124836,-1.2809271159969375,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673
-1.262982090750304,-1.2453463827804494,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331
-1.2056587649699826,-1.201858819960297,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103
-1.177985435282931,-1.1761616237483892,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577
-1.181938768095367,-1.1840684533520531,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677
-1.1522887720020973,-1.148487720135565,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292
-1.0613621173160708,-1.0674427166980087,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035
-1.0317121212228013,-1.0239551538778566,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539
-1.033688787629019,-1.0377921056842685,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052
-0.9981087923170957,-0.9903511280622844,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976
-0.893345472787543,-0.8994225876201479,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636
-0.8656721431004917,-0.87372539140824,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615
-0.9289254680994666,-0.938956735638468,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985
-0.9289254680994666,-0.9350033208366362,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874
-0.8241621485699141,-0.8361679507908356,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074
-0.8597421438818375,-0.855935024799996,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114
-0.903228804818633,-0.8974458802192319,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153
-0.9071821376310688,-0.875702098809156,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777
-0.8834621407564534,-0.8381446581917519,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582
-0.8854388071626713,-0.8855856358137357,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848
-0.8478821454445299,-0.8401213655926678,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913
-0.7193988290403617,-0.7432627029477834,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065
-0.6818421673222204,-0.6740779439157232,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138
-0.6739355016973483,-0.6543108699065628,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889
-0.7233521618527975,-0.7195422141367911,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288
-0.758932157164721,-0.7650064843578593,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534
-0.7450954923211951,-0.7373325807450352,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585
-0.7530021579460672,-0.7472161177496153,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661
-0.69172549935331,-0.6780313587175552,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783
-0.7154454962279259,-0.7175655067358752,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727
-0.7075388306030538,-0.6977984327267152,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357
-0.5849855134175397,-0.6048931848836626,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463
-0.5731255149802318,-0.5732658664690065,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917
-0.4545255306071535,-0.4507100076122141,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985
-0.4545255306071535,-0.44675659281038216,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758
-0.44068886576362765,-0.43291964100397,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633
-0.28057888685997184,-0.2708296341288573,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279
-0.16395556889311155,-0.1561806048757288,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102
-0.24697555795426634,-0.24315573051603306,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644
-0.40708553685792215,-0.44280317800855024,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196
-0.40510887045170424,-0.39338549298565,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272
-0.4248755345138839,-0.41710598179664193,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062
-0.5177788556061287,-0.5100112296396945,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244
-0.4426655321698456,-0.4210593965984739,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516
-0.40115553763926837,-0.3795485411792379,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569
-0.34580887826516493,-0.34594451536366577,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559
-0.3181355485781132,-0.3064103673453454,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124
-0.3161588821718953,-0.3143171969490096,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826
-0.4169688688890118,-0.40524573739114583,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305
-0.36359887592112666,-0.3558280523682456,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158
-0.3023222173283698,-0.3261774413545054,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423
-0.21337222904856085,-0.23129548611053727,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563
-0.353715543890037,-0.3261774413545054,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285
-0.43475886654497387,-0.4309429336030541,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548
-0.4268522009201018,-0.3716417115755737,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935
-0.286508886078626,-0.24513243791694939,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598
-0.18372223295529122,-0.1285067012629046,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193
-0.19162889858016327,-0.1996681676958811,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781
0.03766440454112146,0.07311745363052818,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896
0.12266106000849418,0.13044196825709226,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036
0.23335437875670068,0.1778829458790765,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448
0.30451436938054754,0.312299049141365,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719
0.27288770688105995,0.29055526773128904,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828
0.30451436938054754,0.3221825861459452,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324
0.3559076959422148,0.40915771178624943,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546
0.359861028754651,0.34985648975876943,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427
0.5120643420334348,0.5158999114357141,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204
0.8125176357785663,0.8835674880060915,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368
0.8678642951526697,0.8519401695914354,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073
0.7808909732790787,0.7926389475639549,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409
0.8322842998407464,0.8736839510015113,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006
1.1643642560853655,1.2749555533874612,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037
1.5280708748294722,1.53785763770929,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856
1.6921341865455635,1.7730858184182952,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298
1.915497490448195,2.0695919285556963,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227
2.0420041404461444,2.0102907065282163,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687
1.737597513888577,1.6702970335706628,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748
1.6624841904522942,1.6505299595615026,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834
1.9668908170098618,1.891688262473256,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986
1.982704148259606,1.9806400955144763,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628
1.9846808146658235,2.000407169523636,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742
1.9708441498222975,1.93912924009524,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118
1.6545775248274226,1.50820702669555,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011
1.5419075396729982,1.5121604414973822,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905
1.579464201391139,1.4172784862534136,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155
1.2750575748335717,1.199840672152653,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584
0.9963476115568376,1.021937006070212,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887
0.9429776185889525,0.97844944325006,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371
0.9489076178076066,0.8835674880060915,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702
0.6049676631256795,0.6265955258870103,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932
0.29660770375567586,0.0928845276396882,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994
0.34800103031734303,0.29450868253312096,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178
0.06533773422817317,0.05335037962136817,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338
-0.18965223217394536,-0.34199110056183346,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453
-0.4189455352952301,-0.22338865650687306,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024
-0.624518841541899,-0.7472161177496153,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106
-0.8103254837263882,-0.9705840540531242,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783
-0.9783421282549158,-0.8203542915835075,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621
-0.8281154813823499,-0.6543108699065628,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182
-0.6620755032600403,-0.47245378902229007,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061
-0.480222193887987,-0.5811726960726706,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894
-0.478245527481769,-0.6187301366900747,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419
-0.32999554701542116,-0.3261774413545054,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795
-0.12046890795631607,-0.1067629198528286,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059
-0.007798922801891975,-0.0711821866363405,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918
-0.019658921239199552,-0.04548499042443224,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416
-0.05326225014490506,-0.04548499042443224,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587
0.05347773579086524,0.029629890810375873,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536
-0.02163558764541748,-0.06920547923542454,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479
-0.23511555951695842,-0.3558280523682456,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028
-0.19755889779881708,-0.185831215889469,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828
-0.013728922020545764,0.003932694598467963,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266
0.02580440610381353,-0.035601453419852415,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309
0.004061075635415952,-0.037578160820768376,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578
-0.04535558452003334,-0.06920547923542454,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968
0.19777438344477727,0.20160343469006878,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888
0.1444043904768921,0.10276806464426838,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095
0.09894106313387867,0.11067489424793224,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658
0.21358771469452104,0.24509099751022076,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837
0.427067686566062,0.3992741747816696,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659
0.5792709998448458,0.543573815048538,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412
0.5140410084396526,0.4902027152238058,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624
0.5021810100023447,0.5139232040347981,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504
0.39939435687901026,0.38939063777708943,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932
0.4685776810966392,0.47834247081830966,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659
0.1740543865701614,0.09090782023877222,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296
0.2116110482883031,0.1719528236763286,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842
0.05150106938464731,-0.0276946238161882,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834
0.06336106782195525,-0.14432036047023267,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832
-0.055238916551123333,-0.16408743447939303,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315
0.06533773422817317,0.09090782023877222,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779
0.32032770063029137,0.38939063777708943,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345
0.6010143303132433,0.5870613778686903,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715
0.7551943099982453,0.6997336997209028,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048
0.5436910045329223,0.4407850302009056,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403
0.28277103891215,0.20160343469006878,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868
0.48834434515881886,0.43090149319632576,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866
0.6701976545308725,0.6246188184860944,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078
0.9370476193702983,0.8835674880060915,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943
0.9963476115568376,0.9033345620152519,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545
0.7789143068728611,0.7234541885318951,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949
0.9390242857765166,0.9942631024573877,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524
0.5970609975008074,0.37950710077250926,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895
0.6445009912500388,0.6641529665044147,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156
0.9212342881205549,0.9725193210473118,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834
0.6365943256251667,0.6503160146980026,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753
0.686010985780616,0.6265955258870103,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642
0.7077543162490136,0.7214774811309788,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329
0.6227576607816412,0.51787661883663,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065
0.5100876756272168,0.5692710112604462,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562
0.5852009990634995,0.5633408890576983,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329
0.349977696723561,0.34985648975876943,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124
0.3776510264106127,0.3617167341642652,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017
0.417184354534972,0.4289247857954095,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493
0.44090435140958784,0.559387474255866,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175
0.551597670157794,0.5475272298503703,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938
0.573341000626192,0.5811312556659424,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835
0.8362376326531822,0.832173095582275,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406
0.917280955308119,0.8954277324115874,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824
0.7749609740604246,0.7768252883566272,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703
0.7986809709350404,0.8242662659786111,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674
0.9765809474946583,0.9428687100335719,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085
0.9508842842138242,0.917171513821664,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556
1.0200676084314535,1.021937006070212,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868
0.8955376248397214,0.8262429733795275,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776
1.233547580302994,1.243328234972805,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055
1.2671509092086999,1.2393748201709731,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937
1.3481942318636368,1.3144897014057813,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314
1.2790109076460074,1.259141894180133,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589
1.3343575670201109,1.3105362866039494,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498
1.2078509170221607,1.1603065241343324,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673
1.1406442592107495,1.0832149354986087,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597
1.0576242701495953,1.0634478614894483,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507
1.0556476037433769,1.0812382280976924,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641
1.1920375857724173,1.3283266532121933,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837
1.1999442513972889,1.1622832315352487,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615
1.2038975842097248,1.217631038760897,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315
1.2216875818656865,1.2393748201709731,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649
1.2869175732708793,1.6722737409715784,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232
1.6644608568585118,2.0873822951639407,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496
2.079560802164286,2.544001704775538,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345
2.536170742000637,2.397725357107754,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773
2.0340974748212726,1.8699444810631793,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485
1.5814408677973575,1.5062303192946338,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249
1.7158541834201795,1.674250448372495,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686
1.6209741959217168,1.5951821523358547,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668
1.7455041795134487,1.688087400178907,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674
1.9194508232606307,1.8719211884640956,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805
1.8641041638865272,1.8719211884640956,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985
1.8641041638865272,1.8798280180677596,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104
1.964914150603644,1.9727332659108123,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095
1.9313108216979382,1.9411059474961563,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626
1.8502674990430015,1.8699444810631793,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446
1.891777493573579,1.8719211884640956,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062
1.905614158417105,1.8976183846760035,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245
1.9135208240419765,1.9411059474961563,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242
1.897707492792233,1.931222410491576,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364
2.0677008037269786,2.075522050758445,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187
1.9095674912295406,1.8719211884640956,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501
1.8561974982616556,1.8600609440585998,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823
1.9036374920108865,1.9075019216805837,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303
2.0499108060710167,2.2633092538454656,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695
2.045957473258581,2.01819753613188,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353
2.036074141227491,2.063661806352948,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807
1.838407500605694,1.7928528924274556,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944
1.790967506856462,1.8323870404457756,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773
1.8957308263860149,1.891688262473256,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645
1.9510774857601183,2.0261043657355446,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543
1.5083042107672922,1.3164664088066975,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442
1.737597513888577,1.798783014630203,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757
1.8858474943549248,1.8304103330448593,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743
1.5102808771735106,1.7216914259944787,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592
1.6941108529517819,1.6050656893404343,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415
1.3758675615506886,1.2986760421984536,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752
1.1366909263983138,1.1444928649270047,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515
1.1406442592107495,1.0851916428995243,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598
1.344240899051201,1.2887925051938733,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985
1.344240899051201,1.2789089681892931,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103
1.381797560769342,1.4073949492488333,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221
1.4529575513931896,1.4647194638753982,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663
1.4924908795175489,1.423208608456162,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089
1.4766775482678047,1.50820702669555,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502
1.5636508701413956,1.6011122745386024,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038
1.6051608646719733,1.555648004317534,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688
1.5043508779548564,1.5042536118937182,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958
1.5300475412356898,1.4568126342717336,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365
1.314590902957931,1.3223965310094452,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622
1.4331908873310095,1.4409989750644059,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206
1.4094708904563937,1.3579772642259331,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162
1.4035408912377403,1.3520471420231857,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027
1.5300475412356898,1.5299508081056261,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915
1.5280708748294722,1.5220439785019622,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384
1.5438842060792157,1.4489058046680698,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601
1.478654214674023,1.476579708280894,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666
1.5715575357662674,1.5497178821147866,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162
1.4806308810802404,1.5398343451102063,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326
1.435167553737227,1.4528592194699017,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918
1.4430742193620996,1.4884399526863898,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765
1.4470275521745353,1.4825098304836422,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971
1.4529575513931896,1.415301778852498,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429
1.3699375623320345,1.3777443382350936,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554
1.310637570145495,1.3184431162076131,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252
1.300754238114405,1.3283266532121933,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345
1.1366909263983138,1.1227490835169287,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259
1.2276175810843406,1.259141894180133,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816
1.3086609037392776,1.2986760421984536,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606
1.2019209178035064,1.164259938936165,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449
1.0912275990553004,1.1227490835169287,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978
1.1011109310863902,1.1069354243096003,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456
1.041810938899851,1.0100767616647162,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775
0.98448761311953,0.9725193210473118,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804
1.0101842764003635,1.000193224660136,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589
1.0299509404625435,1.061471154088532,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201
1.099134264680172,1.1108888391114322,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609
1.0279742740563251,1.0417040800793722,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502
1.022044274837671,1.0456574948812043,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583
1.0675076021806844,1.0772848132958603,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495
1.1307609271796597,1.1603065241343324,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846
1.1564575904604937,1.2749555533874612,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619
1.354124231082291,1.3737909234332617,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448
1.5873708670160116,1.5754150783266945,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858
1.7079475177953076,1.6762271557734112,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012
1.5735342021724856,1.5833219079303582,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037
-0.47033886185689733,-0.5198947666442743,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154
-0.3774355407646525,-0.436873055805802,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008
-0.36557554232734457,-0.38943207818381775,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917
-0.4525488642009356,-0.48036061862595425,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543
-0.5691721821677959,-0.5614056220635106,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922
-0.5335921868558725,-0.5436152554552666,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866
-0.5494055181056162,-0.5337317184506865,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468
-0.6007988446672835,-0.6207068440909906,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375
-0.5751021813864496,-0.5396618406534344,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184
-0.557312183730488,-0.5594289146625947,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554
-0.5869621798237576,-0.5772192812708388,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831
-0.5889388462299755,-0.5772192812708388,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296
-0.6067288438859373,-0.5989630626809147,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093
-0.6205655087294631,-0.6088465996854949,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676
-0.6067288438859373,-0.5910562330772509,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173
-0.6363788399792069,-0.6266369662937389,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628
-0.6778888345097841,-0.6879148957221349,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847
-0.7154454962279259,-0.7353558733441192,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242
-0.7292821610714514,-0.7274490437404553,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695
-0.6699821688849124,-0.6681478217129749,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858
-0.6976554985719641,-0.666171114312059,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775
-0.7292821610714514,-0.7373325807450352,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225
-0.7806754876331189,-0.7768667287633555,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797
-0.7371888266963234,-0.7412859955468675,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567
-0.7253288282590155,-0.701751847528547,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725
-0.7352121602901055,-0.7254723363395393,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366
-0.7470721587274134,-0.7393092881459514,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515
-0.7530021579460672,-0.7729133139615236,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222
-0.7945121524766444,-0.7808201435651875,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736
-0.7964888188828627,-0.7887269731688517,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616
-0.8004421516952985,-0.8164008767816755,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843
-0.8439288126320937,-0.8381446581917519,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466
-0.8478821454445299,-0.855935024799996,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288
-0.845905479038312,-0.8361679507908356,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323
-0.8557888110694016,-0.8519816099981636,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593
-0.8953221391937612,-0.895469172818316,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971
-0.8518354782569658,-0.8598884396018278,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912
-0.7866054868517727,-0.8045406323761793,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034
-0.7806754876331189,-0.7788434361642715,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411
-0.8202088157574782,-0.8104707545789277,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588
-0.845905479038312,-0.8262844137862557,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733
-0.8518354782569658,-0.8658185618045757,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858
-0.7648621563833751,-0.7570996547541955,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056
-0.7273054946652334,-0.7373325807450352,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108
-0.7134688298217076,-0.7136120919340432,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595
-0.7213754954465796,-0.7175655067358752,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177
-0.7312588274776696,-0.721518921537707,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555
-0.7035854977906179,-0.7155887993349591,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945
-0.6640521696662582,-0.6523341625056468,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055
-0.6600988368538224,-0.664194406911143,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346
-0.7075388306030538,-0.7373325807450352,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985
-0.7075388306030538,-0.662217699510227,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025
-0.6126588431045911,-0.6384972106992347,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494
-0.6027755110735014,-0.6048931848836626,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336
-0.624518841541899,-0.6286136736946549,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097
-0.5770788477926676,-0.5693124516671745,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174
-0.5790555141988856,-0.5712891590680905,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284
-0.634402173572989,-0.6345437958974028,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945
-0.6660288360724765,-0.6523341625056468,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073
-0.6739355016973483,-0.662217699510227,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534
-0.6699821688849124,-0.6681478217129749,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985
-0.6699821688849124,-0.662217699510227,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552
-0.6739355016973483,-0.6721012365148069,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049
-0.6976554985719641,-0.6898916031230512,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236
-0.689748832947092,-0.681984773519387,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385
-0.699632164978182,-0.6977984327267152,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456
-0.6937021657595279,-0.683961480920303,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188
-0.69172549935331,-0.683961480920303,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767
-0.6956788321657459,-0.681984773519387,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812
-0.7055621641968358,-0.6898916031230512,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579
-0.6976554985719641,-0.6898916031230512,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061
-0.7035854977906179,-0.6958217253257991,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735
-0.7055621641968358,-0.6997751401276311,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299
-0.6462621720102966,-0.6562875773074788,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245
-0.624518841541899,-0.6187301366900747,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286
-0.6106821766983731,-0.6029164774827467,-0.4441537518424068,-0.6257549528922265,-0.5808220032678809,-0.5867723775627358,-0.11275812080422594
-0.6126588431045911,-0.6029164774827467,-0.2958492632743925,-0.6448511560149215,-0.5890652706642654,-0.4977521573565648,0.058313587661577494
-0.6027755110735014,-0.5791959886717547,-0.16560046288086247,-0.6257549528922265,-0.5787611864187849,-0.4074634424424979,0.029197526817362898
-0.5948688454486293,-0.6029164774827467,-0.6353420541260695,-0.6333934341413046,-0.5787611864187849,-0.7068993799508835,-0.1407682366306973
-0.5988221782610655,-0.5989630626809147,-0.4112053399974676,-0.6066587497695319,-0.5725787358714968,-0.55991975028536,0.1704982516318268
-0.5810321806051034,-0.5831494034735866,-0.2759569819157239,-0.6123876107063405,-0.5870044538151694,-0.4808624496291333,-0.6170913307173067
-0.6185888423232452,-0.6226835514919067,-0.513391115742574,-0.6543992575762687,-0.603490988607938,-0.6412412710212864,-0.3417395550586626
-0.6363788399792069,-0.624660258892823,1.1636758845336235,-0.6505800169517298,-0.6467681424389556,0.38883335762432364,-0.43086673394906316
-0.6600988368538224,-0.666171114312059,1.0609954042457315,-0.6563088778885381,-0.6426465087407636,0.3278044322841712,0.41312271593330147
-0.6264955079481169,-0.6187301366900747,0.2493852277315937,-0.6448511560149215,-0.6199775234007068,-0.16761417424207445,-0.22791786364532068
-0.6363788399792069,-0.6384972106992347,0.9605958674625483,-0.6104779903940708,-0.603490988607938,0.30715120600158324,0.6378027148267574
-0.5869621798237576,-0.5811726960726706,0.7088358546386968,-0.5990202685204542,-0.5808220032678809,0.15195026217696384,0.0845135492021141
-0.5751021813864496,-0.5910562330772509,-0.17811338434902657,-0.6028395091449931,-0.551970567380536,-0.40523826584368733,-0.028359092535040296
-0.5711488485740138,-0.5594289146625947,-0.3309828428380256,-0.6104779903940708,-0.5684571021733047,-0.5096648570340938,-0.2516611077108606
-0.5830088470113217,-0.5969863552799988,-0.7713418205204114,-0.6314838138290352,-0.5725787358714968,-0.7950365123466844,-0.42113900170757956
-0.6067288438859373,-0.5851261108745026,-0.5451064657244297,-0.6372126747658434,-0.603490988607938,-0.6594115527907398,-0.4253941734716905
-0.6304488407605527,-0.6286136736946549,-0.7469151928289904,-0.6582184982008076,-0.5993693549097456,-0.7865869666802757,-0.17064298267826591
-0.6363788399792069,-0.6365205032983188,2.5758383647014447,-0.6314838138290352,-0.5993693549097456,1.3084299847910257,-0.05538827897377688
-0.634402173572989,-0.6266369662937389,0.4678658267719285,-0.6754050810112331,-0.6529505929862441,-0.049856113792855955,-0.5747569406839249
-0.6680055024786945,-0.6760546513166391,2.950471106467327,-0.6601281185130773,-0.6385248750425715,1.509454702316587,0.5034451024538334
-0.6284721743543348,-0.6286136736946549,1.1028827181792047,-0.6276645732044963,-0.6137950728534183,0.38572049058413865,0.5196871035295393
-0.5869621798237576,-0.5732658664690065,0.5083901855016284,-0.5722855841486815,-0.551970567380536,0.04666727980788438,0.16890594232756792
-0.5691721821677959,-0.5732658664690065,2.176752893259541,-0.5340931779032921,-0.54990975053144,1.174125054319632,0.9190315171361878
-0.49801219154394866,-0.5080345222387782,1.7343475816426956,-0.4825334294720161,-0.4715987102657886,0.934294114330898,0.42628174822758824
-0.4604555298258073,-0.45268671501313007,1.9432777317033212,-0.44052178260208796,-0.4303823732838671,1.109566830153494,0.7069074485023449
-0.40115553763926837,-0.38152524858015385,3.040365211031061,-0.40805823729350693,-0.459233809171212,1.8332966840600842,-1.4678580996748616
-0.5078955235750386,-0.5159413518424424,0.856135416799586,-0.4901719107210942,-0.47572034396398066,0.3338069764873152,0.2938066841532441
-0.480222193887987,-0.47245378902229007,1.5228120630167927,-0.48062380915974673,-0.4386256406802512,0.8146288772431676,0.2619539655171705
-0.4545255306071535,-0.4408264706076339,1.3367953448867826,-0.46725646697386036,-0.4386256406802512,0.6784322585696372,0.047206687976255914
-0.4446421985760635,-0.4408264706076339,4.624754340362236,-0.4577083654125132,-0.4551121754730199,2.920832677706087,-0.4767939957718488
-0.47429219466933314,-0.47245378902229007,2.166453913351363,-0.50544887321925,-0.5128150472477101,1.1822252801849586,-1.2260994862191703
-0.5592888501367059,-0.5574522072616783,2.671934567991963,-0.5990202685204542,-0.6282207907970909,1.366378920006647,-0.9992442056369005
-0.624518841541899,-0.624660258892823,-0.26038930613953243,-0.6505800169517298,-0.5973085380606497,-0.47989073887900785,-0.17036762110877263
-0.6304488407605527,-0.6266369662937389,0.0058927616207011,-0.6391222950781129,-0.5993693549097456,-0.3114281609464781,-0.2858053101842157
-0.6442855056040786,-0.6384972106992347,-0.39091546581037406,-0.6696762200744245,-0.6199775234007068,-0.5694983055605992,-0.3743417612179252
-0.6640521696662582,-0.6483807477038149,-0.38222412152067065,-0.6964109044461972,-0.6488289592880517,-0.5757748675034758,-0.3481692741837784
-0.6818421673222204,-0.662217699510227,-0.5345915792428422,-0.6925916638216584,-0.6508897761371477,-0.6666598940773486,0.33028788707624823
-0.6541688376351686,-0.6384972106992347,-0.7071921855792743,-0.6754050810112331,-0.6117342560043223,-0.7662090271191428,-0.0842712370487985
-0.6541688376351686,-0.6503574551047309,-0.6640211472692998,-0.6925916638216584,-0.630281607646187,-0.7433469838129236,-0.28841698283823836
-0.6680055024786945,-0.6602409921093111,-0.737372245600761,-0.7059590060075444,-0.6405856918916676,-0.7926345082893635,-0.34874358982498105
-0.6857955001346562,-0.6977984327267152,0.02667703205942348,-0.7288744497547782,-0.7188967321573185,-0.35600585633016807,-0.4700650341937355
-0.7114921634154896,-0.6958217253257991,-0.9260976098335426,-0.7346033106915865,-0.6962277468172617,-0.9163602605302015,-0.2649104731701765
-0.7233521618527975,-0.721518921537707,-0.8470098296581966,-0.736512931003856,-0.6982885636663577,-0.8699370815977953,0.18851225588196663
-0.7055621641968358,-0.6977984327267152,-0.6287234540465831,-0.7021397653830055,-0.6611938603826283,-0.7257785492073303,0.36582152628696574
-0.6759121681035661,-0.6740779439157232,-1.1111888379111374,-0.711687866944353,-0.6467681424389556,-1.0211801400235347,-0.26135691442680514
-0.6877721665408741,-0.6740779439157232,-1.0491560328156255,-0.7212359685057002,-0.6611938603826283,-0.9852504453289315,-0.32194398336471325
-0.7035854977906179,-0.681984773519387,-0.6711799762190446,-0.7269648294425087,-0.6818020288735891,-0.7607098502388322,-0.3840000472612924
-0.7233521618527975,-0.7155887993349591,-1.1170532550576153,-0.7536995138142811,-0.6962277468172617,-1.0310714272700838,-0.20550834501803045
-0.7312588274776696,-0.7274490437404553,-1.13857547176176,-0.7613379950633592,-0.7024101973645499,-1.0446431319173672,-0.29739295136787014
-0.7450954923211951,-0.7531462399523632,-1.0224257508376187,-0.7670668560001676,-0.7353832669500873,-0.9793615881694024,0.03848133477004337
-0.7371888266963234,-0.721518921537707,-1.135555451590721,-0.7689764763124369,-0.7209575490064146,-1.0442998552130285,-0.0842712370487985
-0.7371888266963234,-0.7274490437404553,-1.1184236092491495,-0.7708860966247068,-0.7044710142136462,-1.0330919548435382,-0.17591908478684787
-0.7431188259149772,-0.7373325807450352,-0.7748409251489633,-0.7307840700670476,-0.727139999553703,-0.8278899552683172,0.4981416462687596
-0.7055621641968358,-0.7037285549294631,-0.8954635397019548,-0.7326936903793171,-0.677680395175397,-0.8936395817878691,0.0657596840631247
-0.6956788321657459,-0.6898916031230512,-1.0612986966045923,-0.7384225513161257,-0.6694371277790124,-0.9943367180081675,-0.2334732580440812
-0.7055621641968358,-0.7037285549294631,-1.0564061159477536,-0.736512931003856,-0.679741212024493,-0.9916547079892559,-0.11427742127118208
-0.7075388306030538,-0.6997751401276311,-1.0939826974008011,-0.744151412252934,-0.6818020288735891,-1.015572372604581,-0.17438992158765906
-0.7134688298217076,-0.7076819697312953,-1.0728415285663384,-0.755609134126551,-0.6982885636663577,-1.0052118227764109,-0.23497193905854277
-0.7233521618527975,-0.7254723363395393,-1.0937239383566104,-0.755609134126551,-0.6962277468172617,-1.017059200762354,-0.29643617599495037
-0.7371888266963234,-0.7274490437404553,-0.8379491525627659,-0.7727957169369761,-0.7024101973645499,-0.8677918234100597,-0.053721954469448725
-0.7352121602901055,-0.7234956289386234,-0.8803388783179421,-0.7708860966247068,-0.7065318310627423,-0.8936503304060267,-0.26735981874470366
-0.7470721587274134,-0.7432627029477834,-0.8561714207255874,-0.7861630591228626,-0.7209575490064146,-0.8824133669254108,-0.2686095701555918
-0.758932157164721,-0.7472161177496153,-0.22816578956771522,-0.7918919200596708,-0.7580522522901444,-0.5258494636416174,-0.1770738686644233
-0.7648621563833751,-0.7650064843578593,-0.6691145282328694,-0.8033496419332877,-0.7436265343464717,-0.7784521421997691,-0.23947563819905837
-0.7747454884144648,-0.7590763621551114,-0.5326422542590243,-0.7918919200596708,-0.7395049006482797,-0.6976306071218695,0.04060999208482099
-0.766838822789593,-0.7590763621551114,-0.6313588296177788,-0.8033496419332877,-0.7518698017428559,-0.7597680188637512,-0.30180744027206813
-0.7806754876331189,-0.7689598991596913,-0.7847802320409908,-0.8033496419332877,-0.7477481680446638,-0.8464814566573138,-0.0842712370487985
-0.7806754876331189,-0.7808201435651875,-0.31145064555038326,-0.8071688825578266,-0.7642347028374326,-0.5776853366351057,0.04104461353192732
-0.7727688220082468,-0.7689598991596913,-0.7754724082016051,-0.8128977434946348,-0.7621738859883365,-0.8453142198315129,-0.3025610298906245
-0.7866054868517727,-0.7867502657679354,-0.5698968769807575,-0.8300843263050601,-0.7683563365356246,-0.7300299946644696,-0.30433987569958004
-0.8004421516952985,-0.7926803879706836,-0.8679173137958803,-0.8377228075541382,-0.7786604207811052,-0.9017069513156238,-0.27445127789489154
-0.8123021501326061,-0.8144241693807596,-0.6473332441933772,-0.8358131872418687,-0.7889645050265853,-0.7768275917986208,0.04341465325921667
-0.8043954845077345,-0.8025639249752634,-0.019597984379931595,-0.8167169841191737,-0.7889645050265853,-0.41779632160975677,0.26521255565896873
-0.7826521540393369,-0.7827968509661034,-0.0333448925846493,-0.7995304013087485,-0.7683563365356246,-0.4149080849125368,0.009824811035336741
-0.7767221548206827,-0.7729133139615236,-0.007147543252858824,-0.7861630591228626,-0.7415657174973758,-0.3878787536451426,0.2595496238326855
-0.7549788243522851,-0.7491928251505313,-0.4615271916871126,-0.7957111606842097,-0.7436265343464717,-0.6571197717998996,-0.3929062747647493
-0.7747454884144648,-0.7610530695560275,-0.5859272977831566,-0.7957111606842097,-0.7456873511955678,-0.7292691543798208,0.07183029936822585
-0.7648621563833751,-0.7630297769569434,-0.36007720416933164,-0.7727957169369761,-0.7312616332518952,-0.5915061869803607,0.38134196640199214
-0.7352121602901055,-0.7333791659432032,-0.5165433928198376,-0.7747053372492456,-0.7168359153082225,-0.6809173427287513,-0.1453007642807651
-0.7391654931025413,-0.7294257511413713,-0.34951720441514694,-0.7479706528774729,-0.7147750984591265,-0.5831258934191974,-0.32894227487571415
-0.7549788243522851,-0.7452394103486993,-0.44937723167410404,-0.7861630591228626,-0.7415657174973758,-0.6507998244008346,-0.36204277099315474
-0.7727688220082468,-0.7669831917587754,-0.5822030378464944,-0.8128977434946348,-0.7662955196865285,-0.7353299757111507,-0.4584823104919304
-0.7964888188828627,-0.7946570953715996,-0.8544303977999801,-0.8224458450559824,-0.7621738859883365,-0.8891238383050555,0.010596090117993595
-0.7905588196642086,-0.7847735583670193,-1.1192093406438604,-0.8205362247437129,-0.7580522522901444,-1.0407151670496957,-0.0842712370487985
-0.7905588196642086,-0.7887269731688517,-0.9634068000900118,-0.8243554653682518,-0.7580522522901444,-0.9519621258006772,-0.05275949165773058
-0.7885821532579906,-0.7808201435651875,-0.5842938684712379,-0.8262650856805213,-0.7827820544792973,-0.7382946737016719,-0.5563965132751246
-0.8182321493512603,-0.8104707545789277,0.44563402658877793,-0.8434516684909464,-0.8095726735175465,-0.1716434518667264,-0.020201092801716145
-0.8142788165388244,-0.8124474619798436,-0.6070392817214517,-0.8568190106768329,-0.8116334903666426,-0.7620611168518386,-0.33994523278982397
-0.8300921477885682,-0.8223309989844237,-0.8826086205772908,-0.8625478716136411,-0.7992685892720659,-0.91470314874399,-0.18106537970164877
-0.836022147007222,-0.8302378285880877,-0.8181708361683575,-0.8720959731749887,-0.8116334903666426,-0.8813079192204548,-0.3109366574337161
-0.8498588118507479,-0.8420980729935839,-0.6961306988768566,-0.8682767325504498,-0.8281200251594112,-0.8153068491171096,0.07900304227493894
-0.8399754798196578,-0.8401213655926678,-0.8136052496650594,-0.8720959731749887,-0.8157551240648346,-0.8788296184944887,-0.0842712370487985
-0.8399754798196578,-0.8302378285880877,-0.7384317395426221,-0.8720959731749887,-0.8301808420085073,-0.8400773929184485,-0.31148152623271835
-0.8538121446631837,-0.8480281951963317,-0.9603539982926436,-0.8759152137995275,-0.8260592083103152,-0.9613337821802631,0.11213287786135435
-0.8419521462258758,-0.8065173397770957,2.6941975055819403,-0.7861630591228626,-0.7807212376302012,1.1600599284224755,1.2156356606718182
-0.7628854899771569,-0.7709366065606073,1.348874500697469,-0.7651572356878981,-0.753930618591952,0.40932368095054555,0.0707549730553646
-0.7530021579460672,-0.7432627029477834,1.457121486110747,-0.7498802731897423,-0.7312616332518952,0.4879868976180088,0.22401147756473683
-0.7332354938838875,-0.7373325807450352,0.4170402273322347,-0.7479706528774729,-0.7065318310627423,-0.12187509992658917,-0.0842712370487985
-0.7332354938838875,-0.721518921537707,1.3862501790800668,-0.7632476153756287,-0.801329406121162,0.40943615388732324,-0.8462793013869981
-0.7826521540393369,-0.8005872175743475,-0.1496663316830729,-0.801440021621018,-0.7827820544792973,-0.4875245213599457,0.009824811035336741
-0.7767221548206827,-0.7768667287633555,-0.3091298297227411,-0.7880726794351319,-0.753930618591952,-0.5691477785120406,0.1345238562394206
-0.7628854899771569,-0.7669831917587754,0.649439966570164,-0.736512931003856,-0.7374440837991832,0.013459180502574228,0.8768912655970292
-0.7016088313844,-0.658264284708395,0.6508119649812006,-0.7078686263198142,-0.6982885636663577,0.027652850818539975,-0.054331585385666334
-0.699632164978182,-0.701751847528547,0.8024445593495169,-0.7078686263198142,-0.6818020288735891,0.12824350232391873,-0.20389722065963006
-0.7075388306030538,-0.7096586771322113,0.042366996661106195,-0.7536995138142811,-0.727139999553703,-0.3560296926084691,-0.5348646597431119
-0.7371888266963234,-0.7353558733441192,-0.6148735765955274,-0.7708860966247068,-0.7230183658555109,-0.739292847865232,-0.1148205196281483
-0.7391654931025413,-0.7333791659432032,0.14917703699300275,-0.7460610325652034,-0.7168359153082225,-0.27890531177131955,0.1298159210497534
-0.7253288282590155,-0.721518921537707,-0.6483080608308646,-0.7632476153756287,-0.725079182704607,-0.7580756225262933,-0.6911378842430891
-0.7648621563833751,-0.7669831917587754,-0.465249190821959,-0.7880726794351319,-0.7869036881774893,-0.6698021671966923,-0.0842712370487985
-0.7648621563833751,-0.7570996547541955,-0.12326037200191499,-0.7823438184983234,-0.7848428713283933,-0.4687456908312651,-0.23947563819905837
-0.7747454884144648,-0.7768667287633555,-0.5224126398611038,-0.8128977434946348,-0.7724779702338167,-0.700351544012539,-0.3652540025994479


==> pic/Before_setting/____________________/__________________/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2583599393318512,-1.2402143209826733,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233
-1.228935390962533,-1.207125828587887,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043
-1.1700862942238963,-1.157493089995707,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528
-1.1953073356833122,-1.1823094592917969,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764
-1.0397775800169164,-1.0044588126698204,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386
-0.9515039349089617,-0.9672342587256858,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105
-1.0986266767555524,-1.1450849053476624,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431
-1.0818126491159423,-1.0499554897126513,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756
-1.157475773494189,-1.1285406591502696,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195
-1.157475773494189,-1.1450849053476624,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327
-1.1742898011337988,-1.207125828587887,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804
-1.308802022250682,-1.2691667518281116,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001
-1.220528377142728,-1.2029897670385388,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032
-1.1070336905753582,-1.0747718590087414,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659
-0.99774251091789,-0.9837785049230786,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195
-0.99774251091789,-0.9879145664724268,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338
-0.9052653589000335,-0.8845130277387194,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836
-0.9178758796297409,-0.9176015201335058,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386
-0.9052653589000335,-0.9217375816828548,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723
-0.8758408105307152,-0.8390163506958884,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343
-0.7077005341346113,-0.7935196736530574,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518
-0.8127882068821761,-0.8224721044984956,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232
-0.7791601516029554,-0.7728393659063156,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383
-0.6824794926751956,-0.6570296425245636,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669
-0.7581426170534429,-0.7521590581595746,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416
-0.8548232759812019,-0.8472884737945848,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314
-0.9767249763683775,-0.9672342587256858,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879
-0.9851319901881825,-0.9506900125282922,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786
-0.9136723727198385,-0.901057273936113,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534
-0.8422127552514944,-0.8183360429491474,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715
-0.7539391101435395,-0.7438869350608774,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938
-0.7161075479544163,-0.7190705657647882,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275
-0.7119040410445138,-0.71493450421544,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494
-0.7455320963237346,-0.7314787504128328,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251
-0.7119040410445138,-0.7190705657647882,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509
-0.678275985765293,-0.6818460118206536,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498
-0.4891181748196767,-0.5743084115375974,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217
-0.4554901195404559,-0.4584986881558453,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297
-0.3840305020721118,-0.4212741342117107,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542
-0.42606557117113764,-0.43368231885975533,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496
-0.4218620642612351,-0.4171380726623625,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985
-0.37982699516220936,-0.35096108787278973,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103
-0.3335884191532803,-0.3344168416753962,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478
-0.42606557117113764,-0.4502265650571489,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763
-0.47650765408996915,-0.4502265650571489,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738
-0.4596936264503584,-0.39645776491562074,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437
-0.26212880168493624,-0.2641037953364752,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919
-0.24111126713542375,-0.24755954913908237,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646
-0.1612446358472747,-0.15243013350407142,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896
-0.14443060820766393,-0.14829407195472322,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009
0.1540183823954198,0.21981540593727528,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542
0.3557867140707444,0.35630543706576906,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137
0.23808852059347207,0.2280875290359717,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313
0.1918499445845438,0.18259085199314068,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314
0.13720435475580978,0.17431872889444353,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004
0.21286747913405632,0.19913509819053352,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695
0.2717165758726929,0.2570399598814099,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064
0.26751306896279037,0.24049571368401632,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974
0.36419372789054943,0.32321694467098266,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384
0.6878637599530496,0.6871903610136322,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107
0.9652952160066208,0.984986792566709,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487
0.9610917090967176,0.9560343617212708,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038
0.8055619534303227,0.7326870380564632,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285
0.549148031926264,0.5341560836877456,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672
0.7929514327006144,0.8195443305927778,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577
0.9190566399976925,0.9105376846784398,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816
1.2679477135196071,1.2166062393302144,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905
0.8980391054481792,0.8733131307343052,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344
0.885428584718471,0.8898573769316995,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748
0.9064461192679842,0.8402246383395195,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636
0.868614557078861,0.8195443305927778,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616
1.1208249716730172,1.0594359004549783,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966
1.4823265659246398,1.489586301587202,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239
1.8606421878158728,2.217533134272501,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795
2.2599753442566186,2.598050796812545,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956
1.8690492016356777,1.8246072870844132,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858
1.4697160451949316,1.3530962704587075,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985
1.7135194459692813,1.5847157172222128,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308
1.3267968102582435,1.270375039471742,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864
1.234319658240387,1.1669735007380344,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085
0.868614557078861,0.8567688845369124,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692
0.8139689672501277,0.7781837150992942,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705
0.8307829948897377,0.8898573769316995,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614
1.1460460131324322,1.1917898700341236,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451
1.3898494139067818,1.3406880858106636,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142
1.7639615288881128,1.6798451328572224,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784
1.8017930910772362,1.7336139329987512,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978
1.8858632292752877,1.9321448873674696,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818
1.902677256914899,1.7956548562389751,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116


==> pic/Before_setting/____________________/__________________/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.2608820201041664,-1.9434412193813844,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593
-1.4973600885138485,-1.2639781500763523,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169
-1.2469577346051957,-0.9838302999628928,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162
-0.9719256409678231,-0.6765039270772321,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007
-0.6702113292910038,-0.3378177202236473,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876
-0.33770984295328516,0.03431897619572439,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705
0.02763129635606079,0.4440874733766055,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045
0.42991704525848656,0.8956690825147192,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768
0.8732523603754455,0.8956690825147192,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125
0.3868150007332265,0.13885175608880626,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021
0.15283247331038702,0.2412938803840269,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765
0.4155496970833999,0.07404143255509577,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158
0.154884951621114,0.3980930502236497,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904
0.36423773931523334,0.5068071413124547,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836
0.5859053968737125,0.7430512238708196,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127
1.043608060165758,1.1465477542581155,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781
1.328902545356764,1.5479536290475504,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517
1.8625469061456963,1.9138183586733368,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164
2.0021154312751093,1.7883790228016383,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022
1.7250308593270096,1.673392964919248,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737
1.5033632017685306,1.4747806831223926,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325
1.5567276378474233,1.481052649915978,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593
1.2324360647526111,1.1988141442046565,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379
1.226278629820431,1.184179555019625,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006
1.3596897200176643,1.265715123336229,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023
1.4541037223110902,1.3639759364357258,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307
1.070290278205205,0.8789438377318257,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849
0.6844243557885923,0.5569828756611337,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886
0.3498703911401467,0.3625519050600015,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728
0.3765526091795931,0.40854632821295733,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227
0.8137304893643724,0.9228476052869203,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557
1.1339171058377313,1.1611823434431472,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021
0.984086189154685,0.9123943272976119,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726
0.7849957930141991,0.7597764686537123,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475
0.7090540955173125,0.6803315559349703,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098
0.5653806137664462,0.5339856640846559,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423
0.4278645669477596,0.4482687845723287,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648
0.6084826582917063,0.5967053320205051,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993
0.5982202667380728,0.5967053320205051,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022
0.42991704525848656,0.4754473073445298,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236
0.5079112210660995,0.47962861854025296,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736
0.5038062644446463,0.46290337375736024,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266
0.3745001308688668,0.39182108343006455,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499
0.579747961941533,0.538166975280379,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086
0.577695483630806,0.6385184439777377,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631
0.7583135749747527,0.7409605682729576,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602
0.42581208863703335,0.31446682630918377,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331
0.17951469134983414,0.1325797892952211,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077
0.22056425756436723,0.2412938803840269,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525
0.2267216924965467,0.19529945723107037,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753
0.2020919527678273,0.12003585570805154,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999
0.2821386068861672,0.22874994679685662,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877
0.2657187804003535,0.25801912516691966,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945
0.33550304296506,0.31446682630918377,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666
0.42581208863703335,0.4754473073445298,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159
0.5284360041733664,0.569526809248304,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803
0.6967392256529528,0.6426997551734609,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882
0.803468097810739,0.7723204022408826,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345
0.7234214436923991,0.7325979458815113,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237
0.8691474037539922,0.7869549914259142,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631
1.3555847633962104,1.3911544592079275,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646
1.207806325023891,1.1611823434431472,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292
0.9122494482792523,0.8454933481660395,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075
0.7542086183532988,0.621793199194845,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229
0.6905817907207725,0.7054194231093102,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654
0.5818004402522592,0.5068071413124547,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259
0.4093922621512197,0.4440874733766055,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644
0.6638995726813262,0.617611887999121,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603
0.6125876149131596,0.6050679544119515,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452
0.33345056465433376,0.3019228927220142,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033
0.3026633899934334,0.3667332162557247,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082
0.30061091168270715,0.31446682630918377,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464
0.30471586830416036,0.3625519050600015,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835
0.10973042878512768,0.07404143255509577,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276
0.0009490783166143976,0.007140453423523307,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135
-0.09141244566608522,-0.084848392882389,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773
-0.056520314383732354,-0.05557921451232596,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134
-0.007260834926292072,-0.020038069348677773,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943
0.15283247331038702,0.07404143255509577,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767
0.17540973472838017,0.16393962326314612,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124
0.14462256006748053,0.18275552364390082,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351
0.12409777696021364,0.0907666773379885,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917
-0.0031558783048388377,0.007140453423523307,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427
0.0009490783166143976,0.032228320597863166,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405
-0.13246201188061904,-0.135024127231068,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964
-0.13656696850207226,-0.13293347163320676,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736
-0.1673541431629719,-0.18729051717760892,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314
-0.15093431667715895,-0.09112035967597341,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756
0.23287912742872693,0.34791731587497,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266
0.0871531673671338,0.09285733293585047,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816
0.007106513248794615,0.07404143255509577,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583
0.04610360115260071,0.0949479885337117,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569
0.10357299385294746,0.11585454451232836,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275
0.06457590594914063,0.1325797892952211,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612
0.07894325412422733,-0.009584791359370178,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597
-0.017523226479925526,0.017593731412831642,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884
0.3806575658010463,0.6385184439777377,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987
0.8178354459858257,1.0357430075714484,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427
1.3001678490065907,1.8699145911182422,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543
1.8297072531740697,2.4636607809109474,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197
2.4126110934204417,2.833706821732457,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807
2.507025095713868,2.106158673676607,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316
3.1576607202142193,3.0992200826608856,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614
3.8739756506578247,3.5445297250054133,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042
3.564051425738099,3.2560192525005083,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936
3.5763662956024582,3.4128184223401314,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062
3.0345120215706194,2.87551993368969,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256
3.7385120821498643,3.5654362809840303,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454
3.1473983286605867,2.8776105892875514,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412
2.578861836589301,2.436482258138746,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944
2.6404361859111014,2.624641261946293,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495
2.6999580569221746,2.662273062707803,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485
2.457765616256428,2.5514683160211358,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158
1.9508034735069426,1.9263622922605064,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681
2.180681044308329,2.2566858767226448,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012
2.1129492600543487,2.300589644277739,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567
2.2340454803872216,1.9598127818262927,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277
2.1273166082294352,2.2065101423739657,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737
2.2053107840370485,2.373762590202897,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094
2.5603895317927607,2.3110429222670477,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839
2.648646099154008,2.6037347059676765,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309
2.4557131379457013,2.436482258138746,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858
2.320249569437742,2.3779439013986203,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721
1.9651708216820294,2.030895072153588,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375
1.8666518627671496,1.7674724668230217,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202
1.716820946084103,1.7005714876914493,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524
1.753765555677183,1.9138183586733368,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716
1.8194448616204362,1.8113762343781161,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173
1.7291358159484629,1.7653818112251605,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024
1.530045419807977,1.0169271071906938,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822
1.2406459779955177,1.1632729990410091,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995
0.7849957930141991,0.7179633566964797,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406
0.5838529185629862,0.7346886014793732,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676
0.7336838352460325,0.753504501860128,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318
0.9676663626688721,0.8287681033831468,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983
0.9943485807083184,0.9542074392548453,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663
1.0333456686121252,1.079646775126543,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094
1.070290278205205,1.1737262770303167,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182
1.043608060165758,1.0064738292013862,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126
1.0867101046910181,1.0963720199094367,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064
1.5957247257512301,1.6315798529620156,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819
1.7927626435809898,1.6378518197556007,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828
1.4828384186612638,1.5542255958411346,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904
1.3206926321138577,1.349341347250694,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705
1.226278629820431,1.236445944966166,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254
1.123654714284098,1.2406272561618892,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764
0.8568325338896318,0.9312102276783667,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308
1.3432698935318508,1.5918573966026441,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565
1.876914254320783,1.997444582587802,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305
1.6880862497339297,1.7716537780187456,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338
1.7393982075020964,1.6880275541042797,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717
1.5074681583899838,1.6441237865491851,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752
2.057532345664729,1.997444582587802,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574
1.7086110328411968,1.7904696783995002,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918
1.5669900294010568,1.6023106745919524,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809
1.5998296823726834,1.5479536290475504,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583
1.2652757177242377,1.322162824478493,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515
1.1133923227304645,1.1653636546388704,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587
1.1154448010411915,1.1360944762688072,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484
1.1400745407699115,1.046196285560757,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356
1.1503369323235444,1.0587402191479272,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941
1.0867101046910181,1.1130972646923294,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392
1.1441794973913648,1.131913165073084,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125
1.0025584939512249,0.9542074392548453,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365
0.8588850122003587,0.8684905597425181,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138
0.7767858797712927,0.8663999041446562,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253
1.2550133261706045,1.1611823434431472,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878
0.9491940578723321,0.943754161265537,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662
0.6885293124100456,0.7576858130558511,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923
0.5510132655913595,0.42945288419157396,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243
0.4648091765408395,0.47962861854025296,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835
0.5612756571449931,0.5130791081060392,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184
0.516121134309006,0.6656969667499388,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546
0.5345934391055459,0.3709145274514479,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588
0.399129870597587,0.3249201042984921,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473
0.1076779504744007,0.11585454451232836,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168
0.33550304296506,0.3437360046792468,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473
0.38476252242250025,0.4001837058215109,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174
0.4730190897837466,0.5569828756611337,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034
0.34576543451869346,0.8015895806109457,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284
0.7808908363927458,1.1172785758880526,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836
1.2591182827920575,1.3577039696421414,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961
0.9101969699685253,0.7597764686537123,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377
0.8157829676750987,0.9207569496890591,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338
0.8301503158501854,0.8726718709382413,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993
0.7501036617318455,0.7472325350665427,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719
0.8137304893643724,0.8789438377318257,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903
0.6782669208564128,0.7263259790879268,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052
0.6782669208564128,0.7388699126750964,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858
0.5920628318058927,0.5256230416932095,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255
0.43402200187993983,0.4169089506044044,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608
0.4360744801906668,0.40854632821295733,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694
0.41965465370485316,0.4921725521274233,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556
0.5058587427553732,0.5277136972910706,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912
0.34371295620796644,0.3458266602771088,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791
0.38476252242250025,0.458722062561637,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411
0.3745001308688668,0.33955469348352363,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689
0.45044182836575347,0.4545407513659138,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721
0.34371295620796644,0.3646425606578635,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034
0.40528730552976644,0.41272763940868124,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856
0.5017537861339201,0.46081271815949826,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399
0.5345934391055459,0.5507109088675486,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084
0.5038062644446463,0.4754473073445298,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762
0.5633281354557192,0.5486202532696873,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753
0.3539753477615999,0.3897304278322026,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645
0.5099636993768265,0.49635386332314646,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512
0.3888674790439535,0.40436501701723415,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715
0.35192286945087364,0.3646425606578635,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846
0.3888674790439535,0.36882387185358667,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614
0.42581208863703335,0.4378155065830204,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292
0.47917652471592614,0.6385184439777377,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336
0.9266167964543383,0.9458448168633982,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676
0.6680045293027793,0.59043336522692,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048
0.8116780110536455,0.83294941457887,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988
0.8588850122003587,0.8224961365895617,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354
0.7542086183532988,0.9061223605040275,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763
0.7829433147034721,0.7033287675114482,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633
0.6002727450487991,0.5528015644654105,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651
0.45865174160865996,0.46081271815949826,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127
0.4935438728910128,0.508897796910316,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579
0.516121134309006,0.5778894316397504,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588
0.7193164870709459,0.7158727010986186,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713
0.680319399167139,0.7576858130558511,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002
0.6905817907207725,0.6803315559349703,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319
0.8055205761214652,0.7639577798494362,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407
0.7603660532854789,0.8224961365895617,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221
0.8609374905110858,0.8287681033831468,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389
0.7111065738280394,0.7744110578387439,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033
0.5140686559982798,0.5339856640846559,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655
0.579747961941533,0.5820707428354736,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524
0.5694855703878995,0.5862520540311967,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214
0.5982202667380728,0.7137820455007565,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158
0.5428033523484531,0.379277149842895,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676
0.5510132655913595,0.6155212324012599,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393
0.4093922621512197,0.4252715729958508,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782
0.3149782598577938,0.31864813750490695,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565
0.34576543451869346,0.3646425606578635,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324
0.31292578154706685,0.29983223712415225,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046
0.3231881731007003,0.3291014154942153,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139
0.28008612857544024,0.2831069923412595,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746
0.2903485201290737,0.2642910919605048,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463
0.1076779504744007,0.06567881016364939,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176
0.07073334088132086,0.0844947105444041,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645
0.09331060229931401,0.13885175608880626,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304
0.09536308061004099,0.06986012135937258,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811
0.005054034938067633,-0.007494135761508214,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346
-0.11809466370553234,-0.0890297040781122,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393
-0.06473022762663883,-0.07857642608880386,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707
-0.12425209863771183,-0.2186503511455339,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734
-0.23919088403840533,-0.23746625152628864,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164
-0.4177564970716243,-0.44235050011672916,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553
-0.49780315118996427,-0.4987982012589933,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014
-0.43622880186816426,-0.4486224669103136,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047
-0.5901646751726639,-0.5970590143584901,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593
-0.6004270667262973,-0.5928777031627669,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356
-0.7687302882058836,-0.7392235950130813,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832
-0.6722638076017308,-0.6137842591413828,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579
-0.5819547619297574,-0.5866057363691817,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385
-0.5675874137546707,-0.5301580352269176,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886
-0.5388527174044974,-0.5427019688140872,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598
-0.5614299788224912,-0.5656991803905658,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253
-0.6291617630764706,-0.6451440931093078,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367
-0.5778498053083042,-0.5573365579991186,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541
-0.4895932379470578,-0.4298065665295589,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636
-0.4875407596363308,-0.538520657618364,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665
-0.5860597185512106,-0.5928777031627669,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662
-0.5696398920653977,-0.5782431139777353,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645
-0.2268760141740449,-0.2604634631027665,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474
-0.2905028418065719,-0.28973264147282957,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382
-0.1796690130273316,-0.17683723918830058,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823
-0.3931267573429049,-0.39008411017018824,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595
-0.3849168440999977,-0.4486224669103136,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106
-0.3972317139643582,-0.39008411017018824,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541
-0.3007652333602046,-0.356633620604402,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343
-0.3274474513996517,-0.2813700190813824,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851
-0.3397623212640114,-0.36290558739798645,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845
-0.2001937961345985,-0.377540176583018,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573
-0.5347477607830441,-0.6137842591413828,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095
-0.8775116386743969,-0.9378358768099367,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276
-1.0252900770467164,-0.971286366375723,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463
-0.978083075900003,-1.0340060343115722,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864
-0.91856120488893,-0.9106573540377356,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565
-0.9760305975892763,-0.9754676775714465,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735
-1.082759469747063,-1.0967257022474215,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264
-1.0252900770467164,-1.023552756322264,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034
-0.9288235964425634,-0.960833088386415,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337
-0.9575582927927364,-0.9357452212120752,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156
-0.9472959012391033,-0.9566517771906918,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204
-0.9165087265782034,-0.9252919432227672,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619
-0.9226661615103832,-0.9420171880056603,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992
-1.0252900770467164,-1.0340060343115722,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904
-1.051972295086163,-1.0089181671372327,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491
-0.7564154183415239,-0.8333030969168549,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433
-0.7810451580702437,-0.8082152297425154,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344
-0.8775116386743969,-0.919019976429182,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523
-0.9555058144820098,-0.9817396443650312,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083
-0.9472959012391033,-0.7601301509916977,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436
-0.6414766329408303,-0.5113421348461629,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005
-0.6353191980086509,-0.6911385162622635,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228
-0.8036224194882369,-0.8730255532762262,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462
-0.8631442904993102,-0.8646629308847795,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497
-0.5491151089581308,-0.7204076946323266,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078
-0.6599489377373703,-0.6953198274579867,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175
-0.5819547619297574,-0.5824244251734585,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944
-0.7194708087484437,-0.7517675286002512,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582
-0.5285903258508646,-0.6054216367499364,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641
-0.5655349354439445,-0.5928777031627669,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544
-0.6517390244944639,-0.42353459973597374,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758
-0.6599489377373703,-0.850028341699748,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384
-0.9945029023858163,-1.1489920921939625,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408
-1.294164735751909,-1.4312305979052835,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211
-1.5650918727678285,-1.7071971368230197,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116
-1.3926836946667889,-1.4228679755138367,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535
-1.433733260881322,-1.4124146975245286,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707
-1.251062691226649,-1.3204258512186164,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634
-1.2449052562944691,-1.3768735523608808,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004
-1.2366953430515626,-1.255615527684906,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291
-1.2387478213622893,-1.3225165068164784,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013
-1.2120656033228425,-1.2744314280656606,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083
-1.2592726044695557,-1.2765220836635223,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928
-1.1628061238654026,-1.174079959368302,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242
-1.0909693829899696,-1.1176322582260378,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979
-1.1853833852833962,-1.2054397933362266,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177
-1.1997507334584825,-1.2117117601298113,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016
-1.1607536455546759,-1.243071594097736,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014
-1.1771734720404892,-1.1636266813789935,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211
-1.1751209937297626,-1.1803519261618867,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294
-1.119704079340143,-1.1385388142046542,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712
-1.294164735751909,-1.3099725732293084,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051
-1.222327994876476,-1.243071594097736,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436
-1.2161705599442958,-1.2179837269233964,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612
-0.93703350968547,-0.919019976429182,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111
-0.8857215519173034,-1.0026462003436476,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865
-1.0293950336681694,-1.0590939014859118,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425
-1.0540247733968897,-1.0653658682794969,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114
-1.0724970781934295,-1.075819146268805,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049
-1.0478673384647097,-1.0340060343115722,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622
-1.015027685493083,-1.0632752126816352,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208
-0.8364620724598635,-0.8604816196890563,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483
-1.0376049469110764,-1.1071789802367296,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944
-1.0232375987359896,-1.0779098018666669,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888
-0.725628243680624,-0.7810367069703139,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052
-0.725628243680624,-0.7204076946323266,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446
-0.7092084171948106,-0.7664021177852828,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452
-0.3808118874785445,-0.5113421348461629,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385
-0.6620014160480973,-0.7831273625681758,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635
-0.6558439811159171,-0.7204076946323266,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445
-0.8467244640134969,-0.8186685077318238,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273
-0.9082988133352965,-0.9399265324077987,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894
-0.8980364217816634,-0.9064760428420124,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797
-0.9206136831996566,-0.9294732544184904,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493
-0.9082988133352965,-0.9169293208313204,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837
-0.9452434229283767,-0.971286366375723,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317
-1.070444599882703,-1.1009070134431447,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905
-1.051972295086163,-1.0800004574645283,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591
-1.119704079340143,-1.151082747791824,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127
-1.0930218613006961,-1.1029976690410064,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347
-1.1771734720404892,-1.1803519261618867,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169
-1.1730685154190361,-1.190805204151195,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358
-1.1628061238654026,-1.2012584821405035,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753
-1.203855690079936,-1.220074382521258,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782
-1.2674825177124622,-1.0068275115393708,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622
-0.9945029023858163,-0.9294732544184904,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829
-1.0745495565041563,-1.0340060343115722,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116
-1.062234686639796,-1.1009070134431447,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289
-1.058129730018343,-1.06954717947522,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059
-0.990397945764363,-1.0026462003436476,2.093673600219916,-0.7693606265366907,-0.9587857299149294,1.215784911712376,1.4201612780437718
-0.7892550713131502,-0.83957506371044,1.2072573279605885,-0.8360007719821607,-0.8319049133196494,0.5887110309030862,-0.6592050521444914
-0.8775116386743969,-0.9169293208313204,0.11983283814319236,-0.8908808917607827,-0.8559685164670303,-0.18108169251342074,-0.21264360293859588
-0.9000889000923901,-0.9921929223543396,0.04549499090819762,-0.9869211013733714,-0.9587857299149294,-0.25861301808726495,-0.5349257599821045
-0.9678206843463699,-0.9629237439842766,-0.306130410004704,-0.9477210158172126,-0.928159325909172,-0.48661886669370386,0.15567256071444957
-0.9390859879961965,-0.9378358768099367,-0.20811136902800034,-0.9477210158172126,-0.9347221267675488,-0.41870525220136035,0.12414456996484922
-0.9144562482674767,-0.9357452212120752,-0.29668133600102287,-0.9340009858725573,-0.8909701210450383,-0.4701878191104119,0.22537813135084492
-0.8754591603636699,-0.8583909640911948,-0.3536581407498943,-0.8967609045942064,-0.8581561167531558,-0.5069675994941212,-0.2849448765282047
-0.9082988133352965,-0.8834788312655342,-0.4582375812289345,-0.9457610115394047,-0.9215965250507956,-0.5888254893537223,-0.2727729588016741
-0.9390859879961965,-0.9378358768099367,-0.5689150468905942,-0.9398809987059811,-0.9062833230479169,-0.6620222686228634,0.12414456996484922
-0.9144562482674767,-0.9420171880056603,-0.2842852513556224,-1.000641131318027,-1.0966045479408373,-0.5060616825939489,-1.5343497294128634
-1.1217565576508695,-1.1239042250196225,-0.41265962379088933,-1.0751212938747283,-1.0900417470824604,-0.5835570645275138,-0.11613174798021354
-1.129966470893776,-1.1113602914324527,-0.4635282204213952,-1.0947213366528075,-1.0922293473685858,-0.6175344592102918,0.7193174924116655
-1.0293950336681694,-1.0423686567030186,-0.7408537443681851,-1.0712012853191124,-1.020038537926444,-0.7918396614283284,0.0990777004036825
-1.008870250560903,-1.0340060343115722,-0.7666169169896048,-1.057481255374457,-1.006912936209691,-0.8086875594976649,-0.20452241815028996
-1.0293950336681694,-1.0360966899094337,-0.7794244612759925,-1.0692412810413046,-1.0047253359235655,-0.8170397955144735,-0.022780817201992463
-1.0252900770467164,-1.0381873455072954,-0.5069372125455611,-1.0104411527070665,-0.9937873344929378,-0.632557795325493,0.1597124116846817
-0.9965553806965433,-1.0089181671372327,-0.2823085536759965,-0.9771210799843316,-0.952222929056553,-0.4708434837051862,0.5041822559392394
-0.9206136831996566,-0.931563910016352,-0.4785975845882945,-0.9398809987059811,-0.901908122475666,-0.5946826804508686,0.13777326703496992
-0.8939314651602102,-0.9106573540377356,-0.41718792353945694,-0.9536010286506366,-0.901908122475666,-0.5582466282719987,-0.06781285867829495
-0.8959839434709368,-0.9127480096355972,-0.23929859455936528,-0.8928408960385906,-0.8669065178976577,-0.4239069189401878,0.2820267720042617
-0.8487769423242235,-0.8730255532762262,-0.4551940915858258,-0.9144009430944777,-0.8472181153225281,-0.5752590822457759,-0.1968303687496012
-0.8693017254314901,-0.8228498189275469,0.8497675916108294,-0.8026806992594259,-0.8690941181837831,0.33264624801057235,-0.35675231550219144
-0.9124037699567501,-0.8144871965361001,3.0114905944770096,-0.6890004511465654,-0.7925281081693901,2.0163585353941427,2.144950866492972
-0.6045320233477506,-0.7204076946323266,3.128806126100085,-0.7517205880364193,-0.7815901067387624,1.9678877589405397,-1.292453683942791
-0.7954125062453303,-0.8186685077318238,1.183647414769101,-0.8732408532605114,-0.8362801138919004,0.5741795817554671,-0.22267565473591502
-0.8200422459740502,-0.8353937525147168,1.078661002044487,-0.886960883205167,-0.9412849276259253,0.46084700431279907,-1.1630789804946309
-0.98013555421073,-1.023552756322264,0.6792805665494905,-1.0594412596522649,-1.0812913459379585,0.11588016554154035,-0.8623611344198645
-1.0909693829899696,-1.0674565238773586,1.6743938097639635,-0.8752008575383192,-1.011288136781942,0.8836895577436021,2.1555692724121633
-0.7995174628667836,-0.810305885340377,2.578107092828707,-0.849720801926816,-0.8056537098861434,1.5630538777476035,0.13053956735290284
-0.7728352448273369,-0.8144871965361001,2.141739645822589,-0.7948406821481939,-0.7662769047358841,1.2836104761854759,0.3112829451775369
-0.7194708087484437,-0.7496768730023896,1.0963779295053233,-0.8203207377596973,-0.8078413101722688,0.5176186419100257,-0.9359375766362519
-0.8508294206349502,-0.8144871965361001,1.8459352001553324,-0.7928806778703861,-0.8078413101722688,1.0694019298402981,0.234111723092945
-0.809779854420417,-0.7789460513724523,1.6926614787157355,-0.8066007078150417,-0.7597141038775073,0.9728421159992003,0.5140675490752952
-0.7276807219913505,-0.7350422838173581,0.7271498571224971,-0.8026806992594259,-0.8034661096000179,0.264478904221805,-0.5233531176301992
-0.797464984556057,-0.8249404745254085,0.6338465509489384,-0.8752008575383192,-0.8450305150364026,0.17675117088104705,-0.34993849868919513
-0.8405670290813166,-0.8876601424612578,0.4396636618147313,-0.9496810200950209,-0.901908122475666,0.02145405350041278,-0.46855876562782406
-0.9000889000923901,-0.9503798103971066,0.7138129727694531,-0.9849610970955636,-0.9894121339206868,0.173330917155329,-0.9728169539627337
-1.0293950336681694,-1.0151901339308176,0.31084400168074483,-0.994761118484603,-1.0047253359235655,-0.08862819673288992,0.19047158860793667
-0.9965553806965433,-1.0151901339308176,0.3278218896354118,-0.9418410029837889,-0.9631609304871803,-0.05571736818980113,0.32339489295243296
-0.9452434229283767,-1.0130994783329559,-0.07749347147813836,-1.024161182651722,-0.9959749347790632,-0.3505525265235049,-0.3494919436743675
-0.9862929891429099,-0.9838302999628928,-0.1331716930312091,-1.0182811698182983,-1.0397269405015739,-0.3905788882675581,-0.3835592811357673
-1.0314475119788964,-1.0549125902901886,-0.1937520488892143,-1.0672812767634967,-1.074728545079582,-0.441746859205027,-0.5867454099272166
-1.1032842528543296,-1.1469014365961006,-0.1745247676874885,-1.1162813837086951,-1.164420156810728,-0.44332534008929897,0.024860677712993884
-1.0930218613006961,-1.0779098018666669,-0.29326815401269823,-1.0672812767634967,-1.0441021410738247,-0.5023676176958073,0.3981693128732992
-1.0334999902896231,-1.075819146268805,-0.35283453109939444,-1.088841323819384,-1.100979748513088,-0.5487825231144572,-0.12951250705086642
-1.0437623818432562,-1.075819146268805,-0.3201795820835679,-1.0810013067081523,-1.0922293473685858,-0.5316311053369865,-0.665501931863334
-1.1258615142723227,-1.1489920921939625,-0.19099005701223418,-1.1927215505432043,-1.23661096625287,-0.47747689893945083,-1.0136325448813006
-1.251062691226649,-1.295337984044277,-0.5365367630612202,-1.288761760155793,-1.269424970544753,-0.6988513073148677,-0.25078739330498817
-1.275692430955369,-1.2869753616528306,-0.23488437820957814,-1.2044815762100518,-1.2453613673973722,-0.5030149563454313,0.9600136412478475
-1.1504912540010428,-1.1761706149661635,-0.035892554521331305,-1.1280414093755426,-1.1709829576691047,-0.36204476014104703,-0.48201259191349977
-1.2059081683906627,-1.1698986481725788,-0.42663665235887543,-1.2064415804878599,-1.2781753716892552,-0.6280810998461818,-0.6524802268367562
-1.281849865887549,-1.29951929524,-0.666782379383897,-1.318161824322912,-1.3109893759811375,-0.7831581830322866,-0.46945722017154595
-1.3331618236557154,-1.3496950295886794,-0.36219075053644334,-1.3769619526571502,-1.442245393148669,-0.6263617906135938,-0.7998870417636068
-1.4234708693276887,-1.433321253503145,-0.5873760190294074,-1.4200820467689244,-1.4859973988711792,-0.7615658533014543,-0.36940707900377934
-1.4604154789207686,-1.5169474774176106,-0.3662245738288747,-1.4455621023804277,-1.4947478000156813,-0.6355475129214474,0.48136443342634144
-1.3988411295989687,-1.4375025646988682,-0.3243022903236119,-1.3514818970456468,-1.4291197914319158,-0.5889790004875038,0.38170571961352723
-1.3475291718308022,-1.3538763407844026,0.024989319790031675,-1.1868415377097805,-1.3109893759811375,-0.35187496658738915,0.8339336447798094
-1.2408002996730159,-1.2179837269233964,1.3971628663051188,-1.033961204040762,-1.2037969619609876,0.5881615345034176,2.1444270967087617
-0.9657682060356433,-0.6681413046857857,0.12964573635962567,-0.7438805709251878,-0.5912688818458426,-0.10630932205728416,2.153821042543109
-0.6620014160480973,-0.6702319602836476,5.137853439261577,-0.6850804425909496,-0.7837777070248882,3.468584559707774,-0.7309662791334329
-0.7646253315844304,-0.810305885340377,2.6371487898362918,-0.8183607334818893,-0.8625313173254068,1.5845798873279118,-0.892328382116771
-0.88777403022803,-0.9106573540377356,2.962372427242013,-0.8203207377596973,-0.9194089247646702,1.8118735247891296,0.64460570768493
-0.7892550713131502,-0.787308673763899,1.3792995807169512,-0.8516808062046242,-0.880032119614411,0.6990885390542378,-0.842402142191793
-0.9041938567138433,-0.9273825988206288,0.40054772636418934,-0.9614410457618682,-0.974098931917808,-0.019492918556789987,-0.40402331612790815
-0.9534533361712832,-0.908566698439874,3.7099989097193187,-0.7321205452583404,-0.8603437170392813,2.4510721072666923,1.6844709834002374
-0.7133133738162638,-0.7204076946323266,2.737404452242339,-0.7066404896468368,-0.7422133015885032,1.7436715708146717,-0.5075301921586912
-0.7810451580702437,-0.8249404745254085,1.7311331277401845,-0.734080549536148,-0.7990909090277666,1.0090344584996518,0.0029790002561331636
-0.7728352448273369,-0.7747647401767291,2.298836282970185,-0.6596003869794467,-0.7903405078832647,1.4638125189224016,1.0543600515002371
-0.6106894582799308,-0.6200562259349679,2.061157070093381,-0.6988004725356052,-0.6984612958659929,1.2756456232259255,-0.5471601745533221
-0.6866311557768174,-0.7266796614259113,1.6909407351668075,-0.702720481091221,-0.6590844907157337,1.0404853493827722,-0.05324544660341052
-0.6866311557768174,-0.7099544166430183,0.8958595284158462,-0.739960562369572,-0.7072116970104948,0.4260891800362427,-0.31269530034630433
-0.725628243680624,-0.730860972621635,1.906190047253731,-0.6321603270901355,-0.6568968904296082,1.232494452136261,0.9416521369099232
-0.5778498053083042,-0.5824244251734585,2.5047599244272973,-0.49888003619919613,-0.5693928789845871,1.7859829789600672,0.7400052277264496
-0.4547011066647042,-0.5050701680525778,0.639810299453417,-0.5792402115893214,-0.5453292758372065,0.31208626454165006,-0.499889390405788
-0.5265378475401377,-0.594968358760628,0.011626546617294703,-0.6400003442013671,-0.5803308804152149,-0.17668417263477285,-0.5351847139702669
-0.6024795450370243,-0.43816918892100526,0.7216248378157492,-0.5184800789772758,-0.5912688818458426,0.36232040349522543,-0.3062639557251057
-0.6414766329408303,-0.6054216367499364,0.4743973104597742,-0.624320309978904,-0.6459588889989805,0.1520534506170738,-0.3361472620173201
-0.6845786774660905,-0.7183170390344646,0.13448832637926628,-0.7360405538139562,-0.7225248990133736,-0.12000706633519158,0.09686929790060542
-0.6620014160480973,-0.6932291718601256,-0.06969230714398214,-0.7438805709251878,-0.6787728932908633,-0.26251872138939186,-0.12101752985641373
-0.6722638076017308,-0.6953198274579867,0.8437018411567604,-0.5968802500895928,-0.648146489285106,0.44961355341507836,0.5042008554621792
-0.5881121968619376,-0.6346908151199995,0.4620186576196336,-0.6596003869794467,-0.6722100924324865,0.1439597587855933,0.013057765489383104
-0.5778498053083042,-0.546883280009811,4.103554533375522,-0.3361996811411381,-0.5125152715453241,3.174315706504366,1.586139280344961
-0.3233424947781985,-0.32736444223433897,2.652759057742643,-0.4243998736424949,-0.571580479270713,1.8767214648973707,-1.1976092546045234
-0.514222977675778,-0.538520657618364,2.6386244525587923,-0.34403969825236963,-0.5147028718314491,1.9960578813255654,0.7255144964923743
-0.39107427903217795,-0.47580098968251466,1.5499043136118276,-0.5459201388665862,-0.6109572844209722,0.9940028051699744,-0.7678031257507453
-0.5080655427435977,-0.5636085247927038,0.1852542306916566,-0.5576801645334343,-0.516890472117575,-0.028147271761274077,-0.26054828949494696
-0.5409051957152243,-0.5447926244119491,0.417891509637184,-0.5302401046441231,-0.617520085279349,0.12902395711213943,-0.8380171944855642
-0.6640538943588243,-0.7454955618066661,0.06081668477103798,-0.7203605195914924,-0.7137744978688716,-0.17356378490796168,-0.33806346889511885
-0.7071559388840836,-0.7183170390344646,0.2129790854772802,-0.6419603484791753,-0.6547092901434823,-0.026562191812449735,0.7849214595043674
-0.5819547619297574,-0.5573365579991186,-0.20283315646899228,-0.6400003442013671,-0.6284580867099767,-0.3393012430676941,-0.1856127967069324
-0.6024795450370243,-0.5573365579991186,0.6047142073326722,-0.44007990786495804,-0.5300160738343278,0.3227140242886566,0.9854621171593521
-0.4423862368003445,-0.4904355788675462,-0.0886356742897414,-0.483200001976733,-0.4053228575251733,-0.20451042455173982,-0.07867954251244662
-0.4464911934217977,-0.43607853332314406,-0.06683538959479435,-0.4694799720320774,-0.44469966267543254,-0.19198297719145896,0.023145051860954533
-0.434176323557438,-0.43607853332314406,-0.4103727780513413,-0.5067200533104277,-0.4250112601003029,-0.4649932910229873,-0.3577513506203541
-0.48343580301487754,-0.515523446041886,-0.3196706078884036,-0.508680057588236,-0.4468872629615584,-0.390867154396418,0.16546995057698277
-0.4485436717325247,-0.4507131225081756,0.1617492535159914,-0.44007990786495804,-0.44251206238930746,-0.001428353009997391,0.5709711096742442
-0.3479722345069179,-0.35036165381081685,-0.18913244790319605,-0.4145998522534551,-0.3834468546639186,-0.2776299008718948,-0.4001104396305887
-0.4054416272072646,-0.4528037781060368,-0.24531360292683604,-0.47927999342111655,-0.42719886038642874,-0.3290778809030381,-0.1413491548323138
-0.41980897538235135,-0.42353459973597374,-0.303028929405483,-0.41655985653126265,-0.37032125294716495,-0.3640202748295946,-0.19225014977580396
-0.4423862368003445,-0.4528037781060368,0.6061993626223938,-0.3812797795307199,-0.3943848560945463,0.3813817609581778,0.8115138143038347
-0.3028177116709316,-0.3294550978322002,-0.18097695192350835,-0.3812797795307199,-0.3396948489414084,-0.25830797433080444,-0.5060006138908295
-0.37875940916781825,-0.3942654213659114,0.6406449550003193,-0.21663942019485358,-0.30469324436340006,0.4312716786576752,-0.02825857529629168
-0.37465445254636504,-0.3022765750599991,1.7846572269026666,-0.14999927474938388,-0.2521908374963872,1.436160542800715,1.4193094501402923
-0.13246201188061904,-0.23328494033056543,1.3202221571381902,-0.3283596640299058,-0.4381368618170565,0.8862584794462214,-2.1119619426584952
-0.493698194568511,-0.5071608236504397,0.22129854398169022,-0.4439999164205738,-0.42719886038642874,0.03472971824201087,0.3209501507366857
-0.434176323557438,-0.3942654213659114,1.2392376143352155,-0.32443965547429,-0.5343912744065787,0.8457132105449765,0.14975848940788672
-0.4013366705858114,-0.4256252553338357,1.6418156642465593,-0.2852395699181315,-0.4053228575251733,1.23600686958785,0.5502046097589388
-0.3028177116709316,-0.42771591093169764,1.0072644699108793,-0.48908001481015634,-0.4753260666811899,0.6393171305675936,-0.9342825288924382
-0.45059615004325093,-0.4528037781060368,0.17108217301531656,-0.5008400404770044,-0.5147028718314491,-0.028860847074349133,-0.6140908114864746
-0.5409051957152243,-0.5427019688140872,0.04664687079240467,-0.6066802714786326,-0.5737680795568388,-0.15055477138218293,-0.56334708272681
-0.6209518498335642,-0.6765039270772321,0.15216918208466376,-0.5380801217553547,-0.6000192829903445,-0.050315219835316685,0.38861205667224485
-0.553220065579584,-0.5238860684333324,0.06893110382347946,-0.49300002336577214,-0.5518920766955833,-0.09643924101416161,0.5768168291694356
-0.4547011066647042,-0.4716196784867915,-0.38072110471203363,-0.5204400832550833,-0.4337616612448056,-0.44554235247757834,-0.27018679073599516
-0.4895932379470578,-0.49670754566113134,-0.10146341185548978,-0.49300002336577214,-0.4468872629615584,-0.22042812883387267,0.17874208237848677
-0.45264862835397796,-0.4820729564760998,-0.0766066931075876,-0.4694799720320774,-0.44469966267543254,-0.19378016879358495,0.13806254752420422
-0.4218614536930776,-0.42353459973597374,0.036773565330021026,-0.38715979236414394,-0.42063605952805194,-0.09968894779998728,-0.5210751257752555
-0.49780315118996427,-0.515523446041886,0.31515190127765946,-0.4302798864759182,-0.44907486324768425,0.1187767499170181,0.7735342200607818
-0.36644453930345783,-0.4841636120739618,0.22142073921064115,-0.5616001730890501,-0.5256408732620769,0.005292911593907642,-0.949721844636343
-0.514222977675778,-0.5029795124547165,-0.3903602026522613,-0.555720160255626,-0.5147028718314491,-0.46276224384197057,-0.5334807448458067
-0.5901646751726639,-0.6158749147392447,-0.4072086465084633,-0.587080228700553,-0.5365788746927046,-0.4761261659563259,0.27847032233071184
-0.5388527174044974,-0.5217954128354712,-0.5385811168563105,-0.587080228700553,-0.5300160738343278,-0.5813635930771968,-0.36696784979238495
-0.5881121968619376,-0.6033309811520752,-0.6708448529701219,-0.6145202885898642,-0.5453292758372065,-0.6800438279595636,0.09262162000073264
-0.5655349354439445,-0.5845150807713205,-0.3051882295600102,-0.6066802714786326,-0.571580479270713,-0.4121275111516884,-0.48796769115391603
-0.6332667196979239,-0.6681413046857857,-0.5871171308324774,-0.7046804853690293,-0.613144884707098,-0.6303196998399617,-0.3220181989795624
-0.674316285912457,-0.6932291718601256,-0.3877659703268918,-0.7380005580917637,-0.6678348918602356,-0.4955613284071964,-0.2981291322303793
-0.7112608955055368,-0.7015917942515719,-0.5006893773929847,-0.7262405324249164,-0.6459588889989805,-0.5718223141378768,0.2631794892592908
-0.6640538943588243,-0.6054216367499364,-0.21858753880496823,-0.6439203527569829,-0.5759556798429639,-0.3467924979513876,0.48926507204747244
-0.5819547619297574,-0.36917755419157156,2.8874441423258865,-0.3420796939745614,-0.4031352572390482,2.21720256321078,1.2571913194214355
-0.37875940916781825,-0.3879934545723263,4.973356224116541,-0.12843922769349672,-0.35063285037203534,4.1251101466844196,2.1455992284230962
-0.017523226479925526,0.0008684866299381573,3.003084667314825,-0.09119914641514645,-0.029055608311584543,2.568503980345625,-0.6098573216957597
-0.11809466370553234,-0.12875216043748358,2.192302236604324,-0.03239901808090833,-0.03780600945608643,1.9203217609695473,0.7858374889099534
0.029683774666787774,0.04268159858717076,2.33666485371346,0.06560119580948831,0.03657240027218114,2.0988549862237766,0.519293941734259
0.1343601685138471,0.07404143255509577,1.5104262798698462,0.04012114019798538,0.0671988042779385,1.3535540517998912,-0.4690354258257531
0.056365992706234165,0.03431897619572439,0.8414897278100595,-0.06375908652583528,0.04532280141668302,0.7228250069368365,-0.41012122677111884
-0.009313313237019056,0.03640963179358635,0.6991883785248796,-0.05787907369241126,0.0671988042779385,0.6059169498367,0.08278704165531872
0.015316426491701085,0.1137638889144664,1.9449409503466017,0.15380138831084514,0.0540732025611849,1.7548229074603143,-0.32364045907063393
-0.0339430529657392,-0.08275773728452704,1.1588260774081125,-0.06179908224802704,-0.009367205736454916,0.9844839624265126,-0.19012329470631217
-0.05857279269445861,-0.053488558914464,0.8021741032636188,-0.11863920630445693,-0.046556410600589085,0.6444972693345438,-0.5353136781841735
-0.14477688174497874,-0.14129609402465312,0.04005902914119354,-0.19703937741677466,-0.06405721288959285,-0.012422157188882801,0.09930492726123108
-0.11809466370553234,-0.1078456044588669,1.1285328791168125,-0.11471919774884115,-0.14718602376236228,0.9212774088799056,-0.6009801406190755
-0.2145611443096852,-0.19774379516691726,0.16849018438765379,-0.2715195399734759,-0.20843883177387704,0.057286162924042386,-0.4117792565419745
-0.27613549363148515,-0.23328494033056543,0.14541530680315487,-0.25779951002882034,-0.18656282891262155,0.052525238239336636,0.6027943002747999
-0.1653016648522449,-0.16011199440540783,0.4015570451479536,-0.2127194116392378,-0.12093482032885665,0.2856418587686934,0.2180969863458047
-0.11809466370553234,-0.15593068320968465,-0.05431072381158531,-0.23427945869512493,-0.14062322290398627,-0.11134116634627805,-0.3562476177610109
-0.17145909978442514,-0.19774379516691726,0.30968245663718574,-0.19115936458335064,-0.12531002090110757,0.20169938751953556,-0.2541256826403424
-0.20635123106677872,-0.2186503511455339,0.009337629772171256,-0.2950395913071713,-0.20187603091550022,-0.07585795867560913,-0.33945132065506944
-0.2556107105242183,-0.27300739668993607,-0.3083818743573382,-0.3479597068079854,-0.2521908374963872,-0.3511983730073541,-0.47612391451504166
-0.3274474513996517,-0.31272985304930745,-0.3333209195518641,-0.361679736752641,-0.25656603806863815,-0.3689330519758766,0.3163170879138006
-0.2658731020778517,-0.2646447742984897,0.12094640257425378,-0.2852395699181315,-0.19093802948487326,0.02357424442605347,0.41925793911265363
-0.1858264479595118,-0.2081970731562256,-0.06641305664953594,-0.20683939880581445,-0.11218441918435398,-0.11404122667397142,-0.08882852747130482
-0.19198388289169202,-0.1726559279925774,1.0239204735406966,-0.1656793089718477,-0.10562161832597795,0.83344791711407,0.5645259703198564
-0.08525501073390573,-0.11411757125245205,1.1001611490231265,-0.20683939880581445,-0.16906202662361777,0.8435878653254696,-1.0355139669938525
-0.2597156671456715,-0.24791952951559623,-0.024503027185594512,-0.3420796939745614,-0.2915676426466465,-0.12403441451160702,-0.6943075740240399
-0.3684970176141848,-0.3649962429958484,-0.5572334936687204,-0.4008798223087995,-0.29375524293277233,-0.5563375077888012,0.22083283125799422
-0.3233424947781985,-0.29391395266855275,-0.1986823157115485,-0.38715979236414394,-0.36375845208878893,-0.2842821307091993,-0.5700549082813304
-0.4095465838287179,-0.4130813217466661,-0.6213830548017335,-0.4694799720320774,-0.4031352572390482,-0.6249707302562791,-0.4060635001516501
-0.4670159765290646,-0.5008888568568546,-0.5731262948939884,-0.49888003619919613,-0.41844845924192686,-0.587103706845839,0.33092769974355074
-0.4054416272072646,-0.42353459973597374,-0.2348457175721699,-0.5106400618660435,-0.4643880652505629,-0.3308210140409775,-0.5566952079114253
-0.4875407596363308,-0.45907574489962194,-0.5876475064519212,-0.5224000875328916,-0.4250112601003029,-0.6028025960317889,-0.09188742389679046
-0.493698194568511,-0.49670754566113134,-0.25205315306144815,-0.5772802073115132,-0.5190780724037009,-0.3628595733906993,-0.6338937873035606
-0.5860597185512106,-0.3942654213659114,1.0312728983335075,-0.3479597068079854,-0.4534500638199352,0.6599164687200496,0.5961350743376588
-0.48548828132560456,-0.4841636120739618,0.650447842873138,-0.5459201388665862,-0.5431416755510814,0.3234223880128156,-0.8127601727146423
-0.6065845016584775,-0.5803337695755966,1.8219347109707433,-0.3930398051975679,-0.571580479270713,1.309051109244579,1.8533571981806563
-0.31308010322456503,-0.3231831310386158,1.2877769075618768,-0.2871995741959397,-0.27187924007151687,0.9675671107390749,0.6216436832837297
-0.2001937961345985,-0.19774379516691726,0.7678857423172956,-0.24799948863978052,-0.2237520337767557,0.5540334071459901,-0.46995217471308814


==> pic/Before_setting/____________________/__________________/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.5221372432379774,-1.5412224393620513,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076
-1.4941402056873834,-1.463128654727274,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148
-1.449344945606433,-1.429659889883798,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976
-1.4549443531165518,-1.446394272305536,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334
-1.4549443531165518,-1.4547614635164048,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334
-1.4549443531165518,-1.463128654727274,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561
-1.5025393169525618,-1.4910192920968375,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334
-1.5025393169525618,-1.4910192920968375,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636
-1.4353464268311358,-1.4268708261468417,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361
-1.4577440568716111,-1.4547614635164048,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058
-1.4829413906671458,-1.471495845938143,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334
-1.4829413906671458,-1.4687067822011868,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661
-1.4549443531165518,-1.429659889883798,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438
-1.3793523517299475,-1.3850348700924966,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756
-1.2225689414466208,-1.237214492033811,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888
-1.244966571487096,-1.237214492033811,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917
-1.1889724963859076,-1.195378535979466,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225
-1.233767756466858,-1.4547614635164048,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242
-1.4633434643817298,-1.4547614635164048,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029
-1.3289576841388784,-1.3710895514077148,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432
-1.326157980383819,-1.3180973404055447,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334
-1.326157980383819,-1.304152021720763,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025
-1.3205585728737,-1.3153082766685882,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147
-1.1413775325498976,-1.1340191337664265,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565
-1.1889724963859076,-1.1646988348729463,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754
-1.2141698301814428,-1.2176910458751167,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321
-1.2281683489567394,-1.223269173349029,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425
-1.2589650902623928,-1.2595270019294618,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812
-1.2393671639769774,-1.2344254282968548,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875
-1.1805733851207296,-1.1842222810316407,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548
-1.2477662752421554,-1.248370746981636,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936
-1.2421668677320368,-1.2400035557707674,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922
-1.2029710151612047,-1.2009566634533786,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866
-1.1105807912442442,-1.1144956876077325,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204
-1.0769843461835316,-1.0587144128686055,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234
-1.0937825687138878,-1.089394113975125,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745
-1.040588197367759,-1.0475581579207804,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053
-0.9593967884710364,-0.9750425007599158,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738
-0.9649961959811552,-0.9583081183381776,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162
-1.004192048551987,-1.0001440743925227,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407
-0.9845941222665711,-0.9722534370229591,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008
-0.9649961959811552,-0.8802143337034001,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162
-1.004192048551987,-1.002933138129479,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875
-1.048987308632937,-1.0559253491316491,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885
-1.032189086102581,-1.0252456480251297,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261
-0.9845941222665711,-0.9583081183381776,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845
-0.9369991584305611,-0.9387846721794832,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367
-0.9705956034912738,-0.9638862458120903,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157
-0.9481979734507985,-0.9387846721794832,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052
-0.8614071570439567,-0.8830033974403568,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054
-0.855807749533838,-0.8495346325968806,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659
-0.8138121932079467,-0.8076986765425354,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608
-0.8866044908394913,-0.8913705886512256,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717
-0.9481979734507985,-0.9499409271273084,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868
-0.9090021208799667,-0.9304174809686144,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493
-0.8698062683091352,-0.91089403480992,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532
-0.603834411578491,-0.503690729214295,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335
-0.45545011256034246,-0.45069851821212487,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516
-0.3658595923984413,-0.45069851821212487,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607
-0.5254427064368278,-0.671034553431675,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387
-0.6766267092100356,-0.8132768040164484,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495
-0.6206326341088476,-0.5901517050599415,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293
-0.623432337863907,-0.6654564259577624,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607
-0.539441225212125,-0.5622610676903783,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579
-0.3882572224389166,-0.24151873794039985,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428
-0.25667114595112417,-0.252674992888225,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386
-0.3322631473377286,-0.3307687775230026,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856
-0.315464924807372,-0.36423754236647843,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524
-0.15308210701392622,-0.17179214451649152,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766
-0.3210643323174907,-0.35029222368169705,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427
-0.26227055346124334,-0.2610421840990943,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334
-0.26227055346124334,-0.24430780167735613,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711
-0.14748269950380752,-0.17737027199040406,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076
-0.1698803295442828,-0.1439015071469283,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055
-0.3378625548478473,-0.42280788084256166,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864
-0.43585218627492656,-0.37260473357734775,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375
-0.343461962357966,-0.32797971378604635,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213
-0.4022557412142138,-0.38097192478821656,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016
-0.30146640603207475,-0.227573419255618,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744
-0.19787736709487683,-0.22199529178170546,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587
-0.21747529338029276,-0.18015933572736034,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097
-0.052292771831787634,-0.08533116867084505,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743
0.12128886098189605,0.2186767786573953,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172
0.3032696050607578,0.49758315235302863,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386
0.30046990130569795,0.41391124024433845,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567
0.49364946040479757,0.6565597853595397,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395
0.6952281307690747,0.9075755216856094,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568
0.9080056161535898,1.1111771744834222,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546
1.1291822128032833,1.3594038470725351,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264
1.361557624473214,1.6020523921877365,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967
1.605131851163383,1.6410992845051253,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048
1.4035531807991057,1.225528787698632,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954
1.6499271112443334,1.668989921874689,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931
1.3895546620238084,1.4681773328138323,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513
1.2243721404753034,1.1948490865921115,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522
1.2943647343517886,1.2589975525421073,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859
1.5351392572868976,1.3649819745464487,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658
1.344759401942858,1.3287241459660157,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307
1.4007534770440457,1.376138229494274,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103
1.512741627246423,1.5211695438160031,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034
1.7647149652017693,1.9200056582007587,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124
1.5547371835723136,1.5546383086594793,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367
1.563136294837492,1.5825289460290421,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464
1.308363253127086,1.1502240668008101,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858
1.3111629568821446,1.3287241459660157,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887
1.5435383685520763,1.5490601811855669,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919
1.7983114102624824,2.000888506572492,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685
1.9606942280559279,1.8698025109355447,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558
2.23506519605175,2.3327870912702964,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097
2.5234346828228698,2.753935715550702,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912
2.8258026883692855,3.1165140013550254,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834
2.5066364602925124,2.3383652187442086,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639
2.5206349790678098,2.433193385800724,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523
2.5178352753127506,2.4527168319594184,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011
2.719413945677028,2.714888823233314,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705
2.716614241921968,2.71767788697027,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655
2.512235867802632,2.5224434253833268,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764
2.2994583824181167,2.2825839440050824,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137
2.3330548274788296,2.369044919850728,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966
2.2462640110719874,2.2017010956333487,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656
2.1902699359707993,2.151497948368134,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827
2.198669047235978,2.212857350581174,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564
2.2014687509910367,2.1933339044224796,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651
2.176271417195502,2.196122968159435,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223
2.251863418582107,2.2519042428985627,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334
2.251863418582107,2.2435370516876936,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383
1.9634939318109876,1.6857243042964267,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253
1.6891229638151652,1.6885133680333835,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742
1.5967327398982043,1.5434820537116531,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827
1.3391599944327393,1.1418568755899419,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686
1.0955857677425702,0.9717239876356056,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396
0.8632103560726397,0.6426144666747579,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617
0.642033759422946,0.6928176139399718,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572
0.43205597779349036,0.26330179844869667,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722
0.5356450167306883,0.5143175347747668,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783
0.3508645688967677,0.2047314599726134,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976
0.4964491641598569,0.5310519171965045,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757
0.6980278345241341,0.9103645854225662,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375
0.9108053199086497,0.9159427128964787,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005
0.6896287232589561,0.7234973150464918,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807
0.8996065048884118,1.027505262374732,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175
1.117983397783046,1.0832865371138587,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184
0.8856079861131145,0.7346535699943169,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697
0.6644313894634214,0.5952003831465003,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379
0.45445360783396566,0.333028391872605,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082
0.5384447204857481,0.6649269765704086,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427
0.40405894024289635,0.4027549852965133,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303
0.6000382030970548,0.634247275463889,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817
0.8072162809714513,0.9047864579486531,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374
1.025593173866085,1.250630361331239,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535
1.1879759916595312,0.9522005414769112,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762
1.2803662155764912,1.3064116360703655,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772
1.5211407385116005,1.5797398822920863,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485
1.635928592469036,1.6410992845051253,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117
1.473545774675591,1.3817163569681863,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883
1.529539849776779,1.5908961372399113,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662
1.6163306661836203,1.7191930691399029,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817
1.8739034116490865,1.7164040054029461,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917
1.3335605869226204,0.9856693063203865,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092
1.0283928776211448,0.9438333502660419,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359
0.5720411655464609,0.5226847259856356,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698
0.42925627403843103,0.3525518380312994,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782
0.5608423505262234,0.49758315235302863,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154
0.7708201321556791,0.6677160403073649,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516
0.42085716277325297,0.425067495192164,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513
0.5664417580363421,0.6091457018312821,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924
0.8100159847265106,0.7904348447334434,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875
0.8688097635827584,0.7932239084704001,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083
0.5944387955869361,0.4947940886160724,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305
0.5188467942003322,0.5533644270921552,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908
0.7400233908500253,0.7374426337312732,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901
0.8352133185220452,0.9019973942116968,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628
0.7148260570544906,0.7290754425204043,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946
0.9975961363154915,1.030294326111688,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127
1.1823765841494125,1.2562084888051515,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163
1.2355709554955407,1.1390678118529851,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667
1.0815872489672729,1.1083881107464655,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364
1.1067845827628076,1.0832865371138587,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517
1.1095842865178676,1.088864664587771,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615
1.1039848790077487,1.1251224931682031,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087
1.0535902114166795,1.063763090955164,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527
0.7960174659512138,0.8294817370508322,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671
0.9332029499491249,0.954989605213867,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788
1.229971547985422,1.1836928316442865,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888
1.0955857677425702,1.1055990470095087,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049
1.1487801390886994,1.1279115569051599,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392
1.1515798428437583,1.1836928316442865,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212
1.0843869527223329,1.055395899744295,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874
0.9304032461940651,0.9717239876356056,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773
1.0591896189267982,1.030294326111688,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558
0.922004134928887,0.935466159055173,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305
0.9556005799895998,0.9884583700573433,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188
1.0591896189267982,1.063763090955164,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335
1.137581324068462,1.1334896843790725,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581
1.1459804353336396,1.189270959118199,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293
1.473545774675591,1.4207632492855753,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306
1.0927860639875113,1.052606836007339,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865
0.8296139110119265,0.8490051832095267,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673
0.8324136147669858,0.7988020359443126,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753
0.8100159847265106,0.7988020359443126,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887
0.8660100598276991,0.8741067568421336,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108
0.7540219096253226,0.7430207612051857,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039
0.6868290195038966,0.6900285502030156,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038
0.7036272420342533,0.7039738688877973,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028
0.8856079861131145,0.8573723744203955,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685
1.0703884339470355,1.0581849634812517,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781
1.0031955438256102,1.055395899744295,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588
0.8044165772163918,0.776489526048662,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549
0.8128156884815699,0.7988020359443126,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976
0.7904180584410946,0.7179191875725788,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715
0.35926368016194576,0.10990329291609811,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214
0.1464861947774307,0.15173924897044322,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853
-0.01869632677107444,0.3358174556095613,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034
0.33406634636641114,0.358129965505212,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043
0.4404550890586684,0.24935647976391478,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287
0.1296879722470741,0.11269235665305438,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388
0.009300710779519559,-0.021182702720849746,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526
0.034498044575054204,0.051332954440015365,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283
0.2892710862854605,0.22983303360522037,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232
0.2136790848988566,0.2047314599726134,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902
0.28367167877534183,0.28561430834434737,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639
0.22767760367415332,0.22425490613130783,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271
0.16328441730778728,0.10990329291609811,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333
0.12688826849201473,0.16568456765522507,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033
0.2668734562449852,0.2716689896595655,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638
0.24727552995956928,0.24935647976391478,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803
0.2192784924089753,0.2186767786573953,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072
0.37046249518218316,0.39159873034868775,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625
0.42645657028337164,0.4083331127704259,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681
0.4796509416295003,0.4445909413508584,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604
0.5160470904452729,0.3860206028747752,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747
0.23047730742921269,0.26887992592260923,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524
0.23887641869439122,0.17684082260305017,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597
0.33126664261135175,0.32745026439869196,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426
0.2948704937955792,0.31629400945086683,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863
0.32286753134617324,0.2800361808704343,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274
0.2696731600000446,0.25214554350087104,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709
0.16048471355272745,0.16289550391826832,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753
0.19968056612355933,0.18241895007696274,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626
0.2192784924089753,0.24656741602695853,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951
0.16048471355272745,0.14058299402261762,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646
0.18848175110332194,0.16010644018131204,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573
0.5608423505262234,0.5952003831465003,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021
0.4404550890586684,0.46411438750955236,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668
0.42645657028337164,0.45574719629868354,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352
0.5720411655464609,0.4696925149834654,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946
0.6112370181172927,0.6119347655682383,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537
0.7876183546860352,0.751387952416055,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893
0.7120263532994313,0.2884033720813036,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156
0.37046249518218316,0.28561430834434737,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923
0.2920707900405199,0.29677056329217244,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987
0.3032696050607578,0.3302393281356487,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106
0.48805005289467834,0.8908411392638718,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767
0.8912073936232336,1.1641693854855921,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516
1.2131733254550658,1.113966238220378,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334
1.2131733254550658,1.2450522338573256,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579
1.3279611794125017,1.2171615964877627,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338
1.1879759916595312,1.1669584492225489,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797
1.1515798428437583,1.077708409639946,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412
0.8324136147669858,0.9047864579486531,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321
0.913605023663709,0.8880520755269155,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247
1.0703884339470355,1.055395899744295,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257
0.9975961363154915,1.0107708799529935,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105
0.9052059123985304,0.8852630117899587,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863
0.8212147997467485,0.8294817370508322,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866
0.9667993950098371,0.9633567964247364,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032
0.9108053199086497,0.8908411392638718,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503
0.6924284270140154,0.7207082513095351,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497
0.6952281307690747,0.7067629326247536,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295
0.8044165772163918,0.8043801634182253,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409
0.8156153922366293,0.801591099681269,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807
0.8688097635827584,0.8517942469464829,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453
0.7848186509309759,0.776489526048662,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374
0.8296139110119265,0.8099582908921378,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034
0.8240145035018078,0.7792785897856183,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194
0.7932177621961545,0.8043801634182253,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777
0.8100159847265106,0.7848567172595309,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013
0.7064269457893126,0.7179191875725788,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666
0.8212147997467485,0.7932239084704001,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375
0.9444017649693623,0.9410442865290857,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179
0.8716094673378177,0.8880520755269155,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834
0.8128156884815699,0.837848928261701,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196
0.7960174659512138,0.7792785897856183,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493
0.7568216133803819,0.7653332711008364,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586
0.7148260570544906,0.7179191875725788,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891
0.7540219096253226,0.7569660798899676,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932
0.7400233908500253,0.7430207612051857,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124
0.7512222058702632,0.7541770161530114,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462
0.6700307969735401,0.6035675743573691,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644
0.2696731600000446,0.3218721369247794,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893
0.3508645688967677,0.2884033720813036,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014
0.31166871632593585,0.3302393281356487,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372
0.38166131020242106,0.3860206028747752,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336
0.3396657538765298,0.333028391872605,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502
0.35926368016194576,0.3664971567160808,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309
0.4404550890586684,0.44180187761390166,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014
0.43205597779349036,0.4306456226660766,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132
0.28367167877534183,0.25214554350087104,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174
0.32006782759111385,0.31908307318782314,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299
0.2892710862854605,0.3107158819769543,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627
0.3368660501214705,0.3525518380312994,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516
0.40685864399795574,0.4278565589291203,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428
0.6588319819533027,0.6649269765704086,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812
0.700827538279194,0.7039738688877973,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446
0.6672310932184807,0.6872394864660593,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307
0.6616316857083621,0.6788722952551904,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953
0.681229611993778,0.6816613589921467,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604
0.6784299082387186,0.6649269765704086,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828
0.7036272420342533,0.7067629326247536,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126
0.6924284270140154,0.6928176139399718,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498
0.709226649544372,0.6732941677812774,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316
0.7848186509309759,0.7820676535225746,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374
0.8296139110119265,0.8490051832095267,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376
0.8828082823580552,0.8741067568421336,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289
0.8128156884815699,0.8127473546290941,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887
0.7932177621961545,0.8211145458399634,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523
0.8324136147669858,0.8071692271551815,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238
0.745622798360144,0.7290754425204043,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334
0.745622798360144,0.7374426337312732,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202
0.7204254645646093,0.7207082513095351,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015
0.7120263532994313,0.70955199636171,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333
0.7540219096253226,0.745809824942142,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281
0.7736198359107385,0.7597551436269239,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165
0.7876183546860352,0.9438333502660419,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657
0.9080056161535898,0.9968255612682126,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038
0.9779982100300756,0.9717239876356056,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403
0.8856079861131145,0.8657395656312648,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747
0.8520115410524018,0.8685286293682211,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074
0.8828082823580552,0.9047864579486531,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369
0.8772088748479364,0.8406379919986577,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676
0.7904180584410946,0.7988020359443126,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196
0.8324136147669858,0.8322708007877885,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095
0.7792192434208572,0.7904348447334434,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299
0.7876183546860352,0.7904348447334434,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072
0.7484225021152039,0.745809824942142,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586
0.6952281307690747,0.70955199636171,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866
0.6644313894634214,0.6900285502030156,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334
0.6644313894634214,0.684450422729103,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363
0.6056376106071736,0.5979894468834565,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334
0.6056376106071736,0.6063566380943253,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955
0.614036721872352,0.6147238293051946,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576
0.48805005289467834,0.536630044670417,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384
0.5244462017104509,0.5310519171965045,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542
0.5552429430161042,0.5449972358812863,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505
0.5580426467711636,0.5645206820399807,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533
0.7344239833399067,0.7207082513095351,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816
0.6308349444027087,0.6258800842530198,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993
0.35366427265182704,0.333028391872605,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519
0.3648630876720645,0.36928622045303705,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082
0.3060693088158171,0.307926818239998,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879
0.31166871632593585,0.31908307318782314,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342
0.3844610139574804,0.39996592155955707,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334
0.33126664261135175,0.32745026439869196,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635
0.3144684200809952,0.3302393281356487,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444
0.35366427265182704,0.38323153913781893,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631
0.3620633839170051,0.3664971567160808,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694
0.34526516138664853,0.35534090176825567,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298
0.4348556815485497,0.42227843145520777,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399
0.43205597779349036,0.43343468640303284,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529
0.3676627914271238,0.3888096666117315,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186
0.3284669388562924,0.3358174556095613,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073
0.3788616064473617,0.3804424754008626,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784
0.3760619026923024,0.3804424754008626,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933
0.3956598289777178,0.3860206028747752,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588
0.37046249518218316,0.36091902924216823,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812
0.32006782759111385,0.3218721369247794,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337
0.3508645688967677,0.3637080929791245,-0.8127037809438357,0.28679483065726113,0.41305462134747545,-0.7324953368992922,0.07958446366439746
0.3620633839170051,0.4027549852965133,-0.16875836685168927,0.5625864113119967,0.4849813749614919,-0.08407389440226629,0.522577645436991
0.4236568665283123,0.3748643479269501,-0.5729879984156349,0.3435754502038245,0.36989856917906544,-0.5028999520337464,-1.0616693511153568
0.3032696050607578,0.2884033720813036,-0.35241671360022875,0.2219026940326175,0.1713807292043802,-0.3206208348798295,-1.4444171603464093
0.14368649102237135,0.12384861160087998,-0.1612628230141912,0.14078752325181332,0.05342085327739318,-0.16352972964088316,0.5286499339407411
0.2024802698786187,0.16010644018131204,-0.017084494253556837,0.26246027942301986,0.19727436050542607,-0.0030336815767931387,0.08350645939688164
0.2136790848988566,0.17962988634000646,-0.44169371445048505,0.12726832812167904,0.1828890097826226,-0.40777225736441935,-0.992053466627812
0.1072903422065988,0.08201265554653488,-0.6198572469622543,0.06778386954908938,0.07931448457843907,-0.5807422558175782,-0.9677706380621872
0.006501007024460209,0.03459857201827722,-0.5911078087329196,0.024522445132660293,0.09657690544580315,-0.5550966145258225,0.4143767713139266
0.051296267105410805,0.056911081913927915,-0.783688886434143,0.019114767080606294,0.12247053674684903,-0.7249762789850154,0.1413570662389057
0.0680944896357669,0.07643452807262233,-0.7445798534055362,0.03533780123676732,0.10233104573492435,-0.6905563233280458,-0.23229069814999695
0.04569685959529161,0.042965763229146046,-0.8545407368613825,0.011003250002526018,0.11383932631316673,-0.7884328931233163,0.034399094535022476
0.051296267105410805,0.05412201817697164,-0.8169693887592437,0.05426467441895511,0.12534760689140964,-0.7525201979832894,0.4089612247077586
0.0960915271863614,0.16289550391826832,-0.456824591664251,0.16241823546002784,0.23755334252927496,-0.4142433718744477,0.985145783643845
0.2024802698786187,0.19078614128783206,-0.6997249341902639,0.1543067183819471,0.24043041267383605,-0.6387025105176438,0.03215051527723838
0.2080796773887374,0.2047314599726134,-0.7309875764847221,0.12726832812167904,0.22029092166191136,-0.6697151018959071,-0.4037988398355856
0.16608412106284665,0.16847363139218136,-0.7565939077413055,0.111045293965518,0.1886431500717438,-0.6945800318315581,0.05858600693640187
0.17448323232802468,0.17126269512913764,-0.6917876606409189,0.12186065006962551,0.23179920224015374,-0.6338823324931023,-0.12269250114386099
0.16328441730778728,0.17684082260305017,-0.6207981129411586,0.11374913299154524,0.21741385151735076,-0.5703769583350239,-0.148955968962991
0.14928589853249005,0.16010644018131204,-0.6226791910657645,0.0867107427312767,0.1886431500717438,-0.5745677199837738,-0.09735153682080194
0.140886787267312,0.1433720577595744,-0.6588544745131732,0.08130306467922319,0.1886431500717438,-0.6074794344350216,0.006902791035633818
0.14368649102237135,0.22146584239435155,0.26454565804340857,0.2705717965011006,0.23755334252927496,0.26308295052516456,0.24167807724481008
0.17168352857296534,0.1433720577595744,-0.1676307661100503,0.07048770857511615,0.13973295761421262,-0.17285559384985857,-0.8477273067846264
0.08209300841106415,0.08759078302044743,-0.5330327744558967,0.032633962210740566,0.09082276515668145,-0.504392121174063,-0.36412896220012253
0.04569685959529161,0.0485438907030586,-0.628024146732441,0.0055955719504725025,0.09082276515668145,-0.589129748275479,-0.019205428842400334
0.04569685959529161,0.042965763229146046,-0.571582126262862,0.0488569963669016,0.10233104573492435,-0.5340861463433357,0.5168398049317945
0.10169093469648009,0.10711422917914183,-0.7050766897222501,0.032633962210740566,0.13397881732509143,-0.654505459118659,-0.2567118447767619
0.07649360090094545,0.08759078302044743,-0.7256275826543801,0.016410928054579537,0.11383932631316673,-0.6745081756963758,-0.15207400519844705
0.0624950821256482,0.05412201817697164,-0.6209522868103912,0.016410928054579537,0.10808518602404554,-0.5811181524547491,0.06082591598217757
0.07089419339082675,0.08759078302044743,-0.6938226511014762,0.019114767080606294,0.11671639645772733,-0.6457848145195019,-0.15228032286359622
0.0568956746155295,0.051332954440015365,-0.7349836742539144,-0.005219784153635012,0.11096225616860614,-0.683050486667483,-0.019205428842400334
0.0568956746155295,0.07364546433566606,-0.2170249877194445,0.09482225980935745,0.1426100277587732,-0.20723163140196182,0.56860598144358
0.1184891572268367,0.15731737644435576,-0.44989709811339096,0.1353798451997598,0.15699537848157671,-0.4184062348963858,-0.2818881315233203
0.0904921196762422,0.07643452807262233,-0.6633521931155939,0.019114767080606294,0.11383932631316673,-0.619186172812269,-0.3633299115436907
0.054095970860470154,0.06527827312479674,-0.6800841770765044,0.032633962210740566,0.12247053674684903,-0.6321087600509679,0.27492953192082376
0.0848927121661235,0.07643452807262233,-0.634012212737443,0.051560835392928356,0.13973295761421262,-0.5887121034156139,0.19289104571202875
0.1072903422065988,0.09316891049435998,-0.7630407031214287,0.05426467441895511,0.15699537848157671,-0.7045189159870905,-0.20364866396847103
0.08769241592118285,0.09874703796827301,-0.6931231803410649,0.024522445132660293,0.11383932631316673,-0.6457286564607283,-0.3106127083620706
0.0568956746155295,0.05412201817697164,-0.781357578766053,-0.005219784153635012,0.10808518602404554,-0.7242562858137733,-0.23295503258275638
0.034498044575054204,0.05970014565088418,-0.710258971688057,-0.013331301231715288,0.07068327414475677,-0.6647025953331589,-0.1536371649202829
0.02049952579975696,0.031809508281320946,-0.6691339093617756,-0.02955433538787632,0.062052063711074974,-0.6286750606043658,-0.18115862270000116
0.0037013032694008592,0.0039188709117577115,-0.7037742539821685,-0.03766585246595659,0.04478964284371088,-0.6598017644588167,-0.10056640835156379
-0.004697807995777689,0.01786418959653908,-0.640775332621106,-0.016035140257742046,0.07643741443387847,-0.6015836460163259,0.47012182619128035
0.04569685959529161,0.03459857201827722,-0.576714455371971,-0.0025159451276082533,0.06780620400019617,-0.5452831539075265,-0.5016461392391723
-0.004697807995777689,0.0011298071748009424,-0.7305939688966051,-0.02685049636184956,0.062052063711074974,-0.6818170978950748,0.30701274118005667
0.028898637064935506,0.037387635755233496,-0.7211052799235322,-0.02685049636184956,0.06492913385563556,-0.674233501410605,-0.2615627220857119
0.0037013032694008592,0.006707934648713986,-0.5562543144883969,-0.06470424272622466,0.018896011542665,-0.5350135859689703,-0.5073713058973618
-0.046693364321668436,-0.035128021405631114,-0.5062940040919732,-0.08363111590841245,-0.07604730322783673,-0.4983737106897179,-0.5419355743458805
-0.09988773566779757,-0.09648742361867063,-0.6996343129083487,-0.13230021837689507,-0.055907812215912046,-0.6649620403943549,0.12048525045613291
-0.08588921689250033,-0.08254210493388876,-0.6526413591197496,-0.105261828116627,-0.021382970481183865,-0.6215238406540343,0.3703410791105509
-0.046693364321668436,-0.040706148879543665,-0.5942621616367599,-0.08363111590841245,-0.07604730322783673,-0.5741341803942347,-0.5969598001883505
-0.10548714317791627,-0.09927648735562691,-0.6396932386703855,-0.1485232525330561,-0.08467851366151852,-0.6181390690918056,-0.4389616659835389
-0.14748269950380752,-0.1550577620947534,-0.27203171354212236,-0.21071155013167298,-0.2803192834916432,-0.33248969960799185,-1.7473753913973027
-0.3182646285624314,-0.4088625621577798,-0.545860589595936,-0.2837152038343969,-0.35224603710565966,-0.5625278837664454,0.6669931195446942
-0.25387144219606483,-0.252674992888225,-0.46755373298977515,-0.18637699889743167,-0.21990081045586962,-0.4861652555230023,1.2677605086949884
-0.13068447697345092,-0.11879993351432132,-0.5574556676153176,-0.16204244766319037,-0.10194093452888262,-0.5491196329516141,0.2063214968145707
-0.10828684693297563,-0.10485461482953946,-0.49286531623851276,-0.17015396474127065,-0.1192033553962462,-0.49823759965293335,-0.5793376625002394
-0.1642809220341641,-0.19689371814909848,-0.6314121796229808,-0.20260003305359223,-0.16523647770921676,-0.6178271077586172,-0.64558586023518
-0.22587440464547082,-0.2498859291512687,-0.5264868579622213,-0.27019600870426264,-0.2774422133470826,-0.5432029742100253,-0.45423198594721825
-0.26786996097136206,-0.27777656652083244,-0.5510789631545403,-0.2458614574700213,-0.2688110029134008,-0.5584699765271964,0.21579092214206996
-0.24547233093088677,-0.23036248299257478,-0.7469179609389358,-0.26208449162618236,-0.19400717915482374,-0.7153404946979873,0.21419094698643099
-0.22307470089041145,-0.2052609093599673,-0.2527106808645575,-0.27019600870426264,-0.33786068638285666,-0.3374013173837011,-1.8447724956988292
-0.3994560374591545,-0.42280788084256166,-0.2997304418144735,-0.47839161370832783,-0.5047307547673748,-0.4063490371862476,-1.549566710086131
-0.539441225212125,-0.553893876479509,-0.3373223202791819,-0.4540570624740865,-0.5047307547673748,-0.42866382455496965,0.7817313164814215
-0.46944863133563974,-0.48695634679255745,-0.496111336557393,-0.5351722332548907,-0.5478868069357843,-0.5570100272867714,-0.8018559471040344
-0.539441225212125,-0.5343704303208151,-0.5365341820238111,-0.5513952674110517,-0.5450097367912237,-0.5877720597836756,-0.019205428842400334
-0.539441225212125,-0.5176360478990769,-0.745644816926342,-0.5730259796192663,-0.5133619652010566,-0.7409169417702975,0.1409819202223663
-0.5254427064368278,-0.5204251116360332,-0.47258890248494023,-0.5676183015672128,-0.7751753483560765,-0.5553482564540404,-1.6455168034403884
-0.6682275979448575,-0.6152532786925485,-0.6459117154960726,-0.6325104381918564,-0.6687237530073319,-0.6769390087497372,0.2820844484024587
-0.643030264149323,-0.6431439160621117,-0.7564822330302584,-0.6784757016343123,-0.6341989112726042,-0.7576688115237642,-0.35105530977037175
-0.6710273016999169,-0.671034553431675,-0.6391611492099044,-0.6703641845562315,-0.6687237530073319,-0.675001537230785,0.2153602103550757
-0.651429375414501,-0.6431439160621117,-0.41565846861283057,-0.4513532234480593,-0.6169364904052401,-0.4966264305698678,1.8445666014412228
-0.49464596513117437,-0.5064797929512513,-0.472658993404286,-0.5243568771507837,-0.5622721576585877,-0.5407068487743112,-1.1239966300349267
-0.5926355965582536,-0.6040970237447234,-0.6980771437524358,-0.6081758869576146,-0.5967969993933154,-0.7131552654084579,-0.541071730648065
-0.6374308566392042,-0.6515111072729811,-0.7000956576162812,-0.675771862608285,-0.6284447709834831,-0.7174846164645675,-0.449776641497638
-0.6738270054549763,-0.6654564259577624,-0.7418848837100198,-0.691994896764446,-0.6169364904052401,-0.7471755297796229,0.08142106636266475
-0.6654278941897982,-0.645932979799068,-0.7150231927039601,-0.6514373113740437,-0.6226906306943614,-0.726993262758488,-0.019205428842400334
-0.6654278941897982,-0.6626673622208061,-0.8427722622766045,-0.6514373113740437,-0.6370759814171648,-0.817387922596514,0.41556647857045537
-0.6290317453740256,-0.6236204699034174,-0.5991136040019235,-0.6595488284521245,-0.6313218411280437,-0.6447472527422359,-0.38248194107598354
-0.6598284866796795,-0.6515111072729811,-0.5740345238401201,-0.6406219552699367,-0.6888632440192566,-0.6312625140318525,-0.15272088239589143
-0.6710273016999169,-0.6654564259577624,-0.8455217616612388,-0.7163294479986874,-0.6658466828627713,-0.8229186282495909,-0.42131795318093235
-0.7046237467606301,-0.7100814457490638,-0.8928736698782037,-0.7271448041027949,-0.685986173874696,-0.8566100443437313,-0.42609080213449946
-0.7382201918213428,-0.7296048919077582,-0.7229119518296535,-0.7298486431288217,-0.7032485947420601,-0.738098915631325,0.4955106777620989
-0.6962246354954515,-0.6821908083795006,-0.5223465245884797,-0.6541411504000705,-0.6543384022845289,-0.5902700850389068,0.6569305218451627
-0.6402305603942635,-0.6570892347468936,-0.6857917486374827,-0.6541411504000705,-0.6457071918508466,-0.7077849660579445,-0.5164988432504224
-0.6822261167201548,-0.6738236171686318,-0.5572684097860208,-0.6568449894260977,-0.6284447709834831,-0.6144755931404824,0.41812647017445653
-0.6458299679043823,-0.6236204699034174,-0.6526255363562405,-0.675771862608285,-0.7003715245974995,-0.6870085727421318,-0.18529114928745874
-0.6598284866796795,-0.6877689358534131,-0.7236897518077666,-0.7244409650767681,-0.7061256648866207,-0.7400848969516832,-1.187465647435471
-0.7578181181067587,-0.7519174018034089,-0.6411592634778208,-0.7677023894931972,-0.7751753483560765,-0.6880271824170845,0.3954731118817047
-0.724221673046046,-0.7045033182751513,-0.6605889632336998,-0.7298486431288217,-0.74640464691047,-0.6973559686967682,0.014938089782963142
-0.7214219692909862,-0.7156595732229764,-0.6795938021743653,-0.7379601602069019,-0.6831091037301354,-0.7081760219234912,0.15134229603251925
-0.7074234505156894,-0.6738236171686318,-0.6348794570977062,-0.7055140918945804,-0.685986173874696,-0.6764783223611176,0.014735256999044067
-0.7046237467606301,-0.701714254538195,-0.5162483530721175,-0.7271448041027949,-0.8097001900908042,-0.6013773523343874,-0.6634406032215598
-0.7578181181067587,-0.7407611468555834,-0.392598686914716,-0.6974025748164996,-0.7377734364767877,-0.5100174715202536,1.2939432834506102
-0.651429375414501,-0.620831406166461,-0.6788978621132493,-0.6730680235822583,-0.6600925425736501,-0.7048402697097415,-0.3520218628216242
-0.6794264129650954,-0.6682454896947188,-0.8168294684538333,-0.7001064138425268,-0.6485842619954078,-0.8016445648446706,-0.019205428842400334
-0.6794264129650954,-0.671034553431675,-0.6777796765697314,-0.6865872187123926,-0.6370759814171648,-0.7020333441020127,0.2832659773328307
-0.6542290791695609,-0.6347767248512429,-0.7140033436741512,-0.6865872187123926,-0.6399530515617254,-0.7277049096947997,-0.1857753642158641
-0.6682275979448575,-0.6487220435360248,-0.6296567682399631,-0.6892910577384194,-0.6687237530073319,-0.6702079715626957,0.2820844484024587
-0.643030264149323,-0.6626673622208061,-0.7628062385348858,-0.7136256089726606,-0.6658466828627713,-0.7650201166014164,-0.8820151192551284
-0.7158225617808675,-0.7212377006968894,-0.886102573229466,-0.7298486431288217,-0.6744778932964536,-0.8513413998597915,0.1510035716534231
-0.7018240430055708,-0.6961361270642824,-0.878006025911906,-0.7136256089726606,-0.6744778932964536,-0.8457458211701475,-0.08695264761682493
-0.7074234505156894,-0.7156595732229764,-0.7057347074576006,-0.7217371260507409,-0.6802320335855748,-0.7250995090073424,0.25232005788916084
-0.6850258204752142,-0.6849798721164568,-0.008861887894487063,-0.5730259796192663,-0.6428301217062861,-0.21291024001593575,1.2604051041582545
-0.5786370777829564,-0.5901517050599415,-0.6670327509810897,-0.6352142772178831,-0.5795345785259519,-0.6893952349466193,-0.4087519367953532
-0.6122335228436696,-0.609675151218636,-0.7101194436825683,-0.6162874040356954,-0.5824116486705124,-0.7191478675004261,0.013629908992713503
-0.6094338190886102,-0.5901517050599415,-0.8393422532944417,-0.6433257942959635,-0.6025511396824371,-0.8148907549751243,-0.44565634281194205
-0.6458299679043823,-0.6236204699034174,-0.8224634183961705,-0.675771862608285,-0.6457071918508466,-0.8047972950380504,-0.5506797342665802
-0.6906252279853329,-0.6849798721164568,-0.8417942585717781,-0.691994896764446,-0.6485842619954078,-0.8195620313301138,0.01453481987793317
-0.6878255242302735,-0.6821908083795006,-0.8541254220109308,-0.7163294479986874,-0.6485842619954078,-0.8282201183597536,0.08191578856131305
-0.6794264129650954,-0.6682454896947188,-0.8975800920389747,-0.7163294479986874,-0.6485842619954078,-0.8589633370329183,-0.1872450989397476
-0.6934249317403922,-0.6877689358534131,-0.8597270725930471,-0.7379601602069019,-0.6831091037301354,-0.8339705302654138,-0.458260803323363
-0.7298210805561648,-0.7212377006968894,-0.8568560909993229,-0.7433678382589555,-0.6888632440192566,-0.832049044669637,-0.0534170982035369
-0.7326207843112241,-0.7296048919077582,-0.9132516893114995,-0.7595908724151165,-0.7061256648866207,-0.8715613068859822,0.04928626486361134
-0.7270213768011053,-0.7072923820121075,-0.9214121815162983,-0.7487755163110095,-0.6773549634410142,-0.8765094080156378,0.1858599312764024
-0.7102231542707488,-0.7128705094860202,-0.8055269154094078,-0.7406639992329287,-0.6974944544529389,-0.796619779090455,-0.4268973142718475
-0.7438195993314615,-0.737972083118627,-0.8855392305418884,-0.76499855046717,-0.6917403141638172,-0.8524515527467889,0.25586051057472786
-0.7214219692909862,-0.7072923820121075,-0.8404115321143862,-0.7541831943630629,-0.6946173843083778,-0.8213324666616706,-0.32619133361726166
-0.7466193030865208,-0.7351830193816707,-0.8804758154523601,-0.7839254236493578,-0.717633945464863,-0.850206722325141,-0.15687648386191985
-0.7578181181067587,-0.7519174018034089,-0.5154773529593141,-0.8001484578055188,-0.8442250318255324,-0.6103949628438953,-1.2286845059543798
-0.855807749533838,-0.7993314853316665,-0.6466597006801356,-0.7731100675452508,-0.8212084706690471,-0.6984194705602909,-0.05502579738979724
-0.8586074532888973,-0.869058078755575,-0.6913248774999401,-0.8839674676123502,-0.8557333124037748,-0.7321589949699066,-0.019205428842400334
-0.8586074532888973,-0.8551127600707931,-0.932788356179365,-0.8920789846904306,-0.8298396811027289,-0.8895769815566028,-0.1267789414988675
-0.8670065645540759,-0.8746362062294875,-0.692306411904062,-0.8650405944301625,-0.8960122944276242,-0.7337713529059412,0.16064815300366506
-0.8530080457787786,-0.8467455688599242,-0.2619395365228169,-0.8920789846904306,-0.9276600660177913,-0.4594726532092201,-0.448601162034793
-0.8866044908394913,-1.089394113975125,1.1614433155555777,-0.9299327310548061,-1.0571282225230212,0.3943442295769872,-2.555787341094169
-1.0825837536936502,-1.1591207073990333,1.9128192786085323,-1.1705744043711923,-1.2297524311966606,0.728954536072462,-1.0366511025825238
-1.155376051325195,-1.2037457271903347,0.41868853558215163,-1.224651184891729,-1.2268753610521,-0.13658380864714992,-1.3500796160134192
-1.2477662752421554,-1.262316065666418,0.3676072935427581,-1.262504931256104,-1.3362040265454047,-0.18677469316189974,-1.5716698473182933
-1.3513553141793537,-1.3376207865642389,-0.32170734496202413,-1.3084701946985604,-1.3131874653889195,-0.5700156909034634,0.8158224702567448
-1.2981609428332248,-1.2818395118251125,-0.611124258405038,-1.3030625166465064,-1.2844167639433128,-0.727281707172807,0.19531329894144722
-1.284162424057928,-1.273472320614243,0.10952062874737728,-1.197612794631461,-1.267154343075949,-0.3085811051902217,1.2172655765007974
-1.2029710151612047,-1.2065347909272914,-0.16585037829868365,-1.2111319897615946,-1.2124900103292964,-0.466262334222116,-0.34842600699231246
-1.22536864520168,-1.237214492033811,0.24148979934451117,-1.267912609308158,-1.2642772729313883,-0.2496297799898843,-0.9333412341719916
-1.2869621278129872,-1.2762613843511998,-0.47750324360421825,-1.281431804438292,-1.2470148520640245,-0.6497561883262135,0.45038488211458527
-1.2561653865073334,-1.248370746981636,-0.6121498611670321,-1.281431804438292,-1.2556460624977064,-0.72559018993989,-0.35611051680170847
-1.2785630165478088,-1.2790504480881562,-0.6522422593327286,-1.294950999568426,-1.258523132642267,-0.748671083813454,-0.14679882598828448
-1.2869621278129872,-1.2846285755620688,-0.7115710841595408,-1.3057663556725332,-1.2815396937987522,-0.7828158882002444,-0.3180356267241126
-1.306560054098403,-1.3125192129316319,-0.5701164937553483,-1.3084701946985604,-1.2844167639433128,-0.704387713343566,0.3253181158798029
-1.284162424057928,-1.2762613843511998,-0.386069377784393,-1.2841356434643187,-1.2556460624977064,-0.5993021890010873,0.15134229603252686
-1.2729636090376901,-1.262316065666418,-0.6445981645915425,-1.286839482490346,-1.2441377819194634,-0.7430666620601882,-0.10405714344601133
-1.2785630165478088,-1.2706832568772868,-0.5263184305291665,-1.2760241263862384,-1.2527689923531458,-0.6763825362609122,0.19345023306739395
-1.2645644977725121,-1.2567379381925055,-0.647984105215833,-1.267912609308158,-1.2355065714857818,-0.7433986259798842,0.02306348940650083
-1.2617647940174528,-1.2400035557707674,-0.5797277110706357,-1.2706164483341849,-1.2412607117749028,-0.7061966447805977,-0.10363915470412162
-1.2673642015275715,-1.2595270019294618,-0.4681101450454024,-1.2922471605423995,-1.258523132642267,-0.6464952696262023,-0.188489837236765
-1.2785630165478088,-1.2595270019294618,-0.38099131683112075,-1.2706164483341849,-1.2412607117749028,-0.5943867350548222,0.3210436302132781
-1.2561653865073334,-1.248370746981636,-0.6008615616864287,-1.2760241263862384,-1.2355065714857818,-0.7173788786367157,0.022907707152512245
-1.2533656827522741,-1.2455816832446798,0.2572851018590156,-1.1949089556054338,-1.2297524311966606,-0.2240729691966532,0.9902696936074529
-1.1861727926308483,-1.1758550898207716,-0.07573254794955937,-1.2057243117095413,-1.215367080473857,-0.41257358728873217,-0.5503630034528617
-1.2225689414466208,-1.2260582370859854,-0.4323550148141465,-1.2138358287876214,-1.200981729751054,-0.6142937429250385,0.14679986268234718
-1.211370126426383,-1.195378535979466,-0.5616863607376933,-1.2300588629437825,-1.200981729751054,-0.6908694991313691,-0.34961596088923985
-1.233767756466858,-1.2260582370859854,-0.7807114607949944,-1.2516895751519972,-1.2038587998956147,-0.8161312971606368,0.10590439852934724
-1.22536864520168,-1.2176910458751167,-0.6459115847294321,-1.2381703800218629,-1.2038587998956147,-0.7389816785592657,-0.22696356641730978
-1.2393671639769774,-1.2260582370859854,-0.5641354891489372,-1.2570972532040505,-1.2412607117749028,-0.6969545115403586,-0.3954503487189073
-1.2645644977725121,-1.2874176392990249,-0.6404199088920355,-1.2922471605423995,-1.258523132642267,-0.7418957361459455,-0.23055002008690614
-1.2785630165478088,-1.2595270019294618,-0.644976734015994,-1.286839482490346,-1.2470148520640245,-0.743593541130211,-0.019205428842400334
-1.2785630165478088,-1.2678941931403305,-0.6584422980620952,-1.2922471605423995,-1.2527689923531458,-0.7514136912127349,0.06585683592151738
-1.2729636090376901,-1.2651051294033744,-0.557844306071093,-1.2976548385944529,-1.2527689923531458,-0.6957996881795562,-0.23133471535143535
-1.2869621278129872,-1.2790504480881562,-0.5002073400399811,-1.2976548385944529,-1.3131874653889195,-0.6672468856405556,0.15155468423286922
-1.2757633127927495,-1.1619097711359903,1.2745153989238762,-1.1300168189807906,-1.18371930888369,0.3858734607648391,1.2551474596282113
-1.1917722001409674,-1.2288473008229417,-0.15703932205704685,-1.2165396678136482,-1.200981729751054,-0.4597374328647597,-0.46972038666612
-1.2225689414466208,-1.2316363645598984,-0.5451836106977027,-1.2435780580739169,-1.2182441506184176,-0.682948964396802,-0.18521072036714048
-1.233767756466858,-1.223269173349029,-0.6556300306899872,-1.2570972532040505,-1.2297524311966606,-0.74706022520322,-0.47794146253882297
-1.2645644977725121,-1.2511598107185924,-0.6949866049691938,-1.2516895751519972,-1.2239982909075393,-0.7686054728256956,0.23440808065101415
-1.2477662752421554,-1.2065347909272914,-0.5857079310772034,-1.24087421904789,-1.198104659606493,-0.7047623223573579,0.4003795491240556
-1.2197692376915614,-1.2176910458751167,-0.5852506401351286,-1.2219473458657022,-1.200981729751054,-0.7032840532354435,0.18805027067307764
-1.205770718916264,-1.195378535979466,-0.39081646837038136,-1.1949089556054338,-1.18371930888369,-0.5887874144549681,0.3104108471177881
-1.183373088875789,-1.1842222810316407,-0.6176335602393538,-1.1949089556054338,-1.1808422387391293,-0.7193524145246337,-0.38649213634089513
-1.2085704226713236,-1.2009566634533786,-0.6578390715491438,-1.224651184891729,-1.1894734491728112,-0.7445164666324131,-0.22546350766225629
-1.2225689414466208,-1.1646988348729463,-0.016198942563613764,-1.1732782433972198,-1.1865963790282505,-0.3718534289878494,-0.019205428842400334
-1.2225689414466208,-1.2539488744555491,-0.3471742789797595,-1.2706164483341849,-1.2556460624977064,-0.577467201583603,-1.0567385008720485
-1.2925615353231061,-1.2818395118251125,-0.7176213950854544,-1.2895433215163727,-1.2614002027868276,-0.7845731785883764,-0.019205428842400334
-1.2925615353231061,-1.2902067030359812,-0.7452389172740113,-1.3165817117766407,-1.2872938340878735,-0.8022468556186843,-0.31878176954029663
-1.3121594616085217,-1.320886404142501,-0.8548618997306237,-1.313877872750614,-1.2988021146661162,-0.8620439891814902,0.2830120130959056
-1.2925615353231061,-1.2874176392990249,-0.7803526371332692,-1.294950999568426,-1.2757855535096307,-0.8201589658614751,0.10918443145669644
-1.284162424057928,-1.2762613843511998,-0.8026238959887438,-1.2976548385944529,-1.2815396937987522,-0.8329847528668934,-0.18975315371731993
-1.2953612390781655,-1.2985738942468503,-0.8571790846015319,-1.313877872750614,-1.2815396937987522,-0.8631584383558106,-0.10490566059204744
-1.3009606465882841,-1.295784830509894,-0.8651160966175958,-1.3111740337245872,-1.2757855535096307,-0.8673549103774677,0.19558211940232922
-1.2869621278129872,-1.2874176392990249,-0.8417212907863398,-1.313877872750614,-1.2786626236541916,-0.8547207580819527,-0.44610571153056283
-1.3149591653635813,-1.295784830509894,-0.10606844706229476,-1.2787279654122652,-1.4081307801594212,-0.449214240824693,0.49953493988183456
-1.2813627203028681,-1.2846285755620688,-0.7040369641630745,-1.286839482490346,-1.2556460624977064,-0.7763912059755687,0.02337853724438083
-1.2785630165478088,-1.2706832568772868,0.7498228842332311,-1.135424497032844,-1.2412607117749028,0.07684011945786977,1.9372266607277449
-1.1497766438150763,-1.1312300700294702,-0.20338118874224567,-1.1570552092410586,-1.1779651685945687,-0.47952522205410475,-0.5020236358826728
-1.183373088875789,-1.178644153557728,-0.38848332996932344,-1.208428150735568,-1.2326295013412212,-0.5939524955032923,-1.080255917171386
-1.2561653865073334,-1.2455816832446798,-0.6269496372468737,-1.2570972532040505,-1.2383836416303424,-0.7310762403631794,-0.019205428842400334
-1.2561653865073334,-1.2427926195077237,-0.4931302494523085,-1.2706164483341849,-1.258523132642267,-0.6599712608863285,-0.4403367887915411
-1.284162424057928,-1.2874176392990249,-0.19699519984998784,-1.224651184891729,-1.2642772729313883,-0.49077158361355117,1.0893547828446077
-1.211370126426383,-1.2344254282968548,-0.4885485786666417,-1.2462818970999436,-1.215367080473857,-0.6508419154261688,-0.34961596088923985
-1.233767756466858,-1.237214492033811,-0.4620121042956807,-1.2381703800218629,-1.2527689923531458,-0.6380313754149788,-0.853270944654073
-1.2897618315680466,-1.273472320614243,-0.5457720605802698,-1.3003586776204796,-1.2786626236541916,-0.6905584713815062,-0.19017845976438957
-1.3009606465882841,-1.2818395118251125,-0.7906325950484338,-1.3030625166465064,-1.2729084833650703,-0.8262682206782892,-0.019205428842400334
-1.3009606465882841,-1.2929957667729375,-0.6400637005631217,-1.324693228854721,-1.3131874653889195,-0.7460056903398881,-0.5776530542787124
-1.3373567954040566,-1.3292535953533702,-0.8080367195418764,-1.3301009069067748,-1.3045562549552376,-0.8376752015055391,0.0244634790555129
-1.334557091648997,-1.3404098503011954,0.016496117511653082,-1.3625469752190966,-1.4685492531951951,-0.4168966573585899,-2.287099602370007
-1.4801416869120865,-1.4742849096750994,-0.5282067008190038,-1.4815158923642764,-1.5663696381102574,-0.7140380958069614,-0.7197522823817624
-1.5221372432379774,-1.5189099294664006,-0.703133889743295,-1.519369638728652,-1.5145823755081655,-0.7986686567763662,-0.019205428842400334
-1.5221372432379774,-1.504964610781619,-0.4676646231009789,-1.5247773167807055,-1.5462301470983328,-0.6858993479361815,-0.25759272160916014
-1.5361357620132747,-1.530066184414226,-0.7306381680211179,-1.5545195460670005,-1.5433530769537722,-0.8154005521763283,-0.25926210041004355
-1.5501342807885716,-1.5663240129946583,-0.7762618643163038,-1.5653349021711078,-1.5462301470983328,-0.8379342613170363,-0.11590526720589496
-1.5557336882986903,-1.5523786943098767,-0.8841045897281901,-1.5680387411971346,-1.5462301470983328,-0.8901151003384558,-0.16466551102002347
-1.5641327995638687,-1.555167758046833,-0.8405068609953621,-1.5355926728848128,-1.5462301470983328,-0.8677094519500265,0.3703410791105497
-1.5417351695233934,-1.5328552481511823,-0.7585682224806382,-1.5274811558067323,-1.5232135859418474,-0.8267823038838698,0.31781795444273725
-1.5221372432379774,-1.513331801992488,-0.8047815455581563,-1.5166657997026252,-1.5059511650744837,-0.8484366754003283,-0.1145603459491051
-1.5277366507480965,-1.5189099294664006,-0.8516490941384482,-1.5166657997026252,-1.5030740949299228,-0.8718611938748273,0.21984682150529458
-1.5137381319727994,-1.5161208657294445,-0.8282395116768078,-1.5355926728848128,-1.511705305363605,-0.8610251730357903,-0.25660219269184253
-1.5277366507480965,-1.5272771206772697,-0.4512249025817433,-1.4652928582081155,-1.520336515797287,-0.6690594729357694,0.3632781717139132
-1.5053390207076212,-1.5663240129946583,-0.48921261166745844,-1.5166657997026252,-1.5750008485439393,-0.697408006270528,-0.444751407185484
-1.5305363545031558,-1.5356443118881387,-0.6763664814850866,-1.5491118680149467,-1.7015919349046082,-0.7894748792737339,-0.4022232243715579
-1.552933984543631,-1.5663240129946583,-0.8159818390896557,-1.5491118680149467,-1.5491072172428935,-0.856116062855873,0.22288562129785
-1.538935465768334,-1.5272771206772697,-0.8514902126701551,-1.5274811558067323,-1.5347218665200901,-0.8725243715101113,0.4135026136523201
-1.5137381319727994,-1.49659741957075,-0.6031597853944544,-1.4625890191820887,-1.4800575337734376,-0.743344082253553,0.740464215475818
-1.468942871891849,-1.4575505272533613,-0.7181092854214227,-1.4463659850259278,-1.4714263233397558,-0.8005848894099646,0.02724456126580948
-1.4661431681367894,-1.4547614635164048,-0.8358647760217518,-1.4625890191820887,-1.4397785517495885,-0.8604537599665104,0.21273024571686935
-1.4521446493614922,-1.4352380173577106,-0.5493295670369889,-1.384177687427311,-1.411007850303982,-0.705235589209745,1.1326794065023433
-1.382152055485007,-1.3738786151446711,-0.11696954652016903,-1.281431804438292,-1.367851798135572,-0.454510638170164,1.8084718152333341
-1.2673642015275715,-1.273472320614243,-0.6107367968490278,-1.2841356434643187,-1.2642772729313883,-0.7244668846227611,-0.061526530940991496
-1.2701639052826308,-1.2567379381925055,-0.701185859098717,-1.286839482490346,-1.2642772729313883,-0.7749726887121241,-0.10395225875552479
-1.2757633127927495,-1.273472320614243,-0.6060554818832463,-1.286839482490346,-1.2844167639433128,-0.7245746306920776,-0.6139034434620235
-1.3149591653635813,-1.3180973404055447,-0.8297579739071118,-1.324693228854721,-1.3045562549552376,-0.8488896662661056,0.06725129927830677
-1.3093597578534624,-1.2985738942468503,-0.8110461830079647,-1.3301009069067748,-1.3103103952443587,-0.839043186925316,-0.14856426921922997
-1.3177588691186406,-1.3404098503011954,-0.8501235705095535,-1.3219893898286943,-1.3304498862562835,-0.8612259335001502,-0.19233721015482258
-1.3289576841388784,-1.3125192129316319,-0.8670656964618607,-1.3436201020369087,-1.3448352369790868,-0.8714026538258435,-0.8022532316310695
-1.3793523517299475,-1.4240817624098854,-0.5087955699260859,-1.3652508142451234,-1.4081307801594212,-0.6838670256141737,0.06983377297541483
-1.3737529442198289,-1.3934020613033655,-0.88963601862432,-1.3706584922971772,-1.367851798135572,-0.8837894554291917,0.24722016208915296


==> pic/Before_setting/____________________/__________________/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2480527600173368,-0.18648948479205574,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774
1.0909555589494362,1.9119698634991413,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556
1.520382867509741,0.9720104689678096,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277
0.7117803822419313,0.4385835125712798,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454
0.16129111967260293,0.10019813054000014,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443
0.33032101772293654,0.264691024582983,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066
0.1818488099760218,0.12134721691695508,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125
0.12931249031172895,0.12134721691695508,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164
0.17499624654154938,0.12839691237594034,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891
0.25951119556671537,0.15659569421187966,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363
0.3554470836493373,0.3680865579814298,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296
0.19555393684496825,0.14719610026656657,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795
0.30747913960802636,0.22709264880172972,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608
0.16814368310707614,0.06259975475874684,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799
-0.0534225346075495,-0.05254527107134092,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304
-0.211031493600428,-0.2193880636006525,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176
0.14758599280365728,0.017951683518508288,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309
0.3120475152310082,0.29758960339157975,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832
0.012818911925688983,-0.029046286208058127,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926
0.6706650016350936,0.7675693006572456,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645
0.4787932254698505,-0.017296793776416314,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795
0.35773127146082784,0.37043645646775764,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271
0.17271205873005804,0.1918441715068051,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954
-0.035149032115621974,0.027351277463822238,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241
0.1590069318611124,0.11194762297164196,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979
0.3919940886331931,0.4644323959208913,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181
0.28692144930460745,0.264691024582983,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547
0.35316289583784594,0.304639298850565,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683
0.5107718548307245,0.5020307717021446,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557
0.5541714232490536,0.49733097472948806,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858
0.7391906359798234,0.744070315793962,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925
0.8808102802922648,0.7910682855205292,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257
0.5930026160444,0.549028741428711,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195
1.3079534010410792,1.4725388465557443,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467
2.0959981960054708,1.2680976782451803,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543
1.2896798985491518,1.080105799338913,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264
1.0269983002276883,1.0025591492900785,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977
0.5473188598145803,0.6101261020732471,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627
0.4239727179940671,0.37513625344041424,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316
0.460519722977923,0.478531786838861,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761
0.2709321346241705,0.23884214123337152,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027
0.3668680227067924,0.33753787765916177,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566
0.4513829717319584,0.4174344261943249,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332
0.5610239866835259,0.5325794520244127,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155
0.4833616010928324,0.44563320803026424,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944
0.7163487578649131,0.7393705188213054,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202
0.9721777927519041,0.9085632098369457,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274
0.7803060165866602,0.732320823362321,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624
0.8100004581360437,0.8568654431377227,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136
0.5564556110605441,0.5560784368876963,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897
0.5541714232490536,0.5819273202373078,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062
0.5267611695111615,0.49498107624315935,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622
0.668380813823603,0.6054263051005906,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216
0.8488316509313909,0.7722690976299029,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958
1.1937440104665298,1.1600023478740769,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257
1.200596573901003,1.2140500130596277,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498
1.1434918786137283,1.973067224143679,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863
1.915547358897683,2.8354799686261747,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285
2.76298103696084,3.227913015843006,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603
3.694929664049163,3.8224373328840735,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167
4.720529991408616,4.760046828929077,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119
5.848918770285166,6.019592417601062,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115
4.608604788645558,3.594497179710226,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163
3.491636948826465,3.164465756712142,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867
2.548267382680686,2.3373014895245694,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496
2.3335537284005334,2.2973532152569875,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197
2.340406291835007,2.318502301633943,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151
1.9109789832747004,1.973067224143679,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752
2.0091990591688127,2.0482639757061856,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897
1.7739277145852408,1.8273735179913215,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064
1.5820559384199986,1.4795885420147297,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804
1.349068781647917,1.3362447343487016,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186
1.3719106597628272,1.3503441252666706,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614
1.3148059644755523,1.3597437192119852,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984
1.0064406099242686,1.016658540208049,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917
1.081818807703471,1.1153542766338376,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331
1.1275025639332912,1.0918552917705555,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998
1.1137974370643449,1.110654479661182,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313
1.2439961423193313,1.3338948358623721,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381
1.483835862525886,1.3785429071026114,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438
1.120650000498818,1.1271037690654802,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069
1.1297867517447817,1.0730561038799278,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004
0.7940111434556067,0.8615652401103784,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938
1.0041564221127781,1.0354577280986752,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544
1.0178615489817244,1.0495571190166457,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942
1.1069448736298733,1.1341534645244655,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474
1.1137974370643449,1.1482528554424343,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072
1.2257226398274037,1.322145343430731,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306
1.2257226398274037,1.199950622141659,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694
1.2622696448112605,1.3785429071026114,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556
1.435867918484575,1.406741688938551,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434
1.2348593910733674,1.2140500130596277,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697
1.335363654778972,1.3550439222393278,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306
1.2439961423193313,1.2140500130596277,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079
1.481551674714394,1.514837019309654,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465
1.5729191871740347,1.6511311315166968,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433
1.8401691611184792,1.7921250406963969,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106
2.308427662474133,2.189257884885884,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572
2.2558913428098393,2.2057071742901826,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283
1.7465174608473495,1.7216280861065478,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992
1.4381521062960656,1.4866382374737148,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901
1.1229341883103086,1.080105799338913,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717
1.0292824880391789,1.0260581341533621,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752
1.068113680834526,1.080105799338913,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822
1.040703427096633,1.0260581341533621,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324
0.7277696969223683,0.7135216354716939,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827
0.7734534531521886,0.7699191991435734,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417
0.8419790874969176,0.8686149355693636,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296
0.784874392209643,0.8098674734111554,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312
0.6295496210282557,0.6477244778545004,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382
0.704927818807458,0.7158715339580226,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985
0.9082205340301561,0.9837599613994522,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386
0.7780218287751697,0.8028177779521701,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184
0.6729491894465849,0.7205713309306792,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678
0.5975709916673818,0.6218755945048889,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633
0.3120475152310082,0.30933909582322155,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886
0.29834238836206256,0.30933909582322155,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306
0.29834238836206256,0.28584011095993794,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783
0.412551778936612,0.42213422316698146,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975
0.28006888587013423,0.27409061852829614,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013
0.3234684542884633,0.3516372685771314,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307
0.3828573373872294,0.3915855428447126,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054
0.40341502769064824,0.4150845277079962,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357
0.3234684542884633,0.3022894003642363,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409
0.10875480000831009,0.10959772448531326,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417
0.021955663171652744,0.003852292600538614,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533
-0.11281141770631556,-0.12539212414751966,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195
-0.03743321992711332,-0.07134445896196799,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063
0.04708172909805349,-0.017296793776416314,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065
0.04251335347507161,0.08609873962203046,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631
-0.1379374836327163,-0.11599253020220654,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987
-0.30696738168304993,-0.31338400305378616,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874
-0.30239900606006725,-0.31338400305378616,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112
-0.5765015434389865,-0.49667608498739524,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413
-0.49883915784829297,-0.5107754759053658,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487
-0.4554395894299639,-0.4825766940694256,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697
-0.2315891839038469,-0.24758684543659268,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716
-0.2452943107727925,-0.26168623635456234,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461
-0.20874730578893747,-0.28518522121784595,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483
-0.24986268639577522,-0.2546365408955779,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956
-0.3617878891588333,-0.15829070295611639,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573
0.25951119556671537,0.4550328019755782,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339
0.29148982492758935,0.26234112609665516,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246
0.17728043435303992,0.1448462017802387,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847
0.2709321346241705,0.2787904155009535,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454
0.12702830250023842,0.22474275031540186,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142
0.3782889617642467,0.3445875731181462,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513
0.16814368310707614,0.13544660783492474,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625
0.4833616010928324,0.48793138078417414,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715
0.39884665206766556,0.41273462922166754,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196
0.204690688090932,0.24589183669235679,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311
0.5313295451341433,0.5960267111552775,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585
0.46508809860090483,0.2059435624247748,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312
0.19098556122198557,0.20124376545211822,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063
-0.11737979332929745,-0.11364263171587784,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084
-0.08768535177991481,-0.045495575612356495,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154
-0.13108492019824308,-0.13244181960650409,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525
-0.24072593514981064,-0.24523694695026396,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413
-0.15164261050166275,-0.18648948479205574,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278
-0.11281141770631556,-0.05489516955766961,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231
0.024239850983144087,0.01325188654585173,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374
0.026524038794634622,0.04380056686812061,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874
-0.0031704027547480034,0.0015023941142099176,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306
-0.0031704027547480034,-0.007897199831103199,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034
0.24352188088627838,0.2529415321513412,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035
0.1658594952955848,0.17304498361617804,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554
0.05850266815550859,0.05085026232710503,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819
-0.035149032115621974,-0.03374608318071468,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124
-0.0534225346075495,-0.05254527107134092,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477
-0.17905286423955405,-0.193539180251041,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316
-0.18590542767402726,-0.2287876575459656,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899
-0.10139047864886046,-0.10189313928423603,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418
-0.14707423487868007,-0.14889110901080244,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873
-0.30696738168304993,-0.31103410456745745,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283
-0.48741821879083785,-0.5131253743916936,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767
-0.4897024066023284,-0.5201750698506789,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457
-0.6610164924641525,-0.6705685729756921,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445
-0.5696489800045134,-0.48727649104208215,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446
-0.44858702599549066,-0.44967811526082885,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306
-0.44858702599549066,-0.42382923191121735,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729
-0.41432420882312615,-0.42382923191121735,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966
-0.2727045645106846,-0.31338400305378616,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185
-0.30468319387155857,-0.34863248034871075,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669
-0.44401865037250876,-0.4567278107198141,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256
-0.5239652237746937,-0.5342744607686486,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807
-0.5011233456597834,-0.4543779122334854,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896
-0.4691447162989095,-0.48492659255575343,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963
-0.5810699190619684,-0.5953718214131855,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277
-0.626753675291788,-0.6071213138448273,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653
-0.594775045930914,-0.6094712123311552,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705
-0.6450271777837155,-0.7011172532979602,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728
-0.7615207561697563,-0.783363700319452,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016
-0.9351190298430718,-0.9619559852804045,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481
-0.9077087761051797,-0.9314073049581365,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678
-0.7889310099076484,-0.7927632942647651,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016
-0.9031404004821979,-0.9243576094991512,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855
-0.8551724564408869,-0.8773596397725848,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664
-0.7706575074157201,-0.7598647154561684,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145
-0.7181211877514273,-0.7410655275655421,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545
-0.7432472536778288,-0.7598647154561684,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578
-0.6518797412181888,-0.6705685729756921,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542
-0.5765015434389865,-0.5554235471456035,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425
-0.5285335993976755,-0.4802267955830969,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653
-0.44858702599549066,-0.477876897096769,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138
-0.3183883207405042,-0.28518522121784595,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535
-0.3960507063311978,-0.40972984099324766,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021
-0.2886938791911216,-0.30163451062214436,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568
-0.17905286423955405,-0.24053714997760742,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686
-0.227020808280865,-0.24758684543659268,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796
-0.1881896154855178,-0.2546365408955779,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875
-0.17676867642806351,-0.17943978933307134,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804
-0.1036746664603518,-0.13714161657916146,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276
-0.0922537274028967,-0.1441913120381459,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166
-0.1265165445752612,-0.21703816511432464,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232
-0.14707423487868007,-0.13714161657916146,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528
-0.09910629083736992,-0.02434648923540157,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183
0.056218480344017246,0.06024985627241815,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785
0.3440261445918822,0.29758960339157975,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073
-0.044285783361585736,-0.07604425593462455,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064
-0.3229566963634869,-0.355682175807696,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455
-0.29783063043708535,-0.25933633786823446,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306
-0.29783063043708535,-0.3039844091084722,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725
-0.34123019885541445,-0.37213146521199436,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882
-0.2315891839038469,-0.19823897722369757,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364
-0.2727045645106846,-0.2781355257588607,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905
-0.27042037669919405,-0.2663860333272189,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762
-0.01915971743518499,-0.02434648923540157,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294
-0.1036746664603518,-0.09954324079790818,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868
-0.20646311797744613,-0.21468826662799592,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194
-0.17905286423955405,0.08374884113570177,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366
-0.08768535177991481,-0.11364263171587784,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844
-0.1265165445752612,-0.1277420226338475,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059
-0.09453791521438804,-0.09014364685259421,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795
-0.35265113791286956,-0.3580320742940239,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282
-0.34123019885541445,-0.31338400305378616,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723
-0.3183883207405042,-0.32513349548542714,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306
-0.3183883207405042,-0.32513349548542714,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996
-0.30239900606006725,-0.3086842060811288,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378
-0.2727045645106846,-0.2781355257588607,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484
-0.15164261050166275,-0.14889110901080244,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888
-0.026012280869658216,-0.12539212414751966,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098
-0.08540116396842347,-0.06194486501665487,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605
0.008250536302707103,-0.03139618469438599,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715
0.04708172909805349,0.015601785032180427,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409
-0.07169603709947783,-0.05489516955766961,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417
0.015103099737179517,0.05555005929976159,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687
0.12245992687725654,0.12604701388961162,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063
0.028808226606125968,0.020301582004836984,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655
0.09504967313936445,0.1307468108622682,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823
-0.11052722989482422,-0.08074405290728111,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991
-0.012307154000711763,-0.012596996803759756,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902
-0.26128362545322953,-0.18413958630572788,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687
-0.2384417473383201,-0.24523694695026396,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827
-0.21331568141191937,0.06494965324507554,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535
-0.47142890411040084,-0.5201750698506789,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816
-0.48284984316785595,-0.26403613484089106,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725
-0.6952793096365179,-0.7081669487569454,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459
-0.5879224824964409,-0.5013758819600518,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651
-0.48284984316785595,-0.4943261865010674,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914
-0.3640720769703246,-0.4026801455342624,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247
-0.3572195135358514,-0.37213146521199436,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874
-0.42117677225759936,-0.4308789273702026,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584
-0.5422387262666212,-0.5577734456319322,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214
-0.5102600969057473,-0.5013758819600518,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604
-0.5079759090942567,-0.5060756789327092,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727
-0.41432420882312615,-0.42147933342488864,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585
-0.37092464040479706,-0.38388095764363533,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735
-0.418892584446108,-0.407379942506919,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278
-0.36635626478181516,-0.3956304500752772,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195
-0.4394502747495269,-0.07369435744829585,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614
-0.32524088417497743,-0.37213146521199436,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622
-0.5673647921930219,-0.5436740547139617,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318
-0.5559438531355677,-0.569522938063574,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444
-0.4965549700368016,-0.5131253743916936,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324
-0.4782814675448741,-0.4919762880147387,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005
-0.48741821879083785,-0.28753511970417384,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306
-0.48741821879083785,-0.4919762880147387,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927
-0.5582280409470582,-0.5953718214131855,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418
-0.6061959849883691,-0.6282704002217823,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716
-0.7409630658663374,-0.6893677608663183,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507
-0.9488241567120175,-0.8491608579366446,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583
-0.8437515173834318,-0.9243576094991512,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493
-0.7843626342846666,-0.8068626851827347,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936
-0.8940036492362341,-0.9243576094991512,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979
-1.1955164403530438,-1.1381983717550292,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659
-1.0516126082291117,-0.978405274684703,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964
-1.0150656032452559,-1.0207034474386127,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119
-0.9396874054660537,-0.9478565943624349,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192
-0.8551724564408869,-0.8773596397725848,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026
-0.8277622027029948,-0.8491608579366446,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916
-0.8711617711213239,-0.8773596397725848,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767
-0.9648134713924544,-1.0019042595479866,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553
-0.9351190298430718,-0.9337572034444643,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986
-0.9922237251303465,-0.9502064928487627,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528
-1.0835912375899859,-1.0559519247335383,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164
-1.0653177350980583,-1.109999589919089,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871
-0.9808027860728914,-1.0113038534932997,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523
-0.999076288564819,-1.0606517217061948,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487
-0.9168455273511436,-0.9408068989034496,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027
-1.0127814154337653,-1.0395026353292398,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788
-1.1110014913278778,-1.1381983717550292,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316
-1.1772429378611164,-1.2063454278585506,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548
-1.1475484963117337,-1.1875462399679244,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876
-1.2389160087713729,-1.272142585475744,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864
-1.2343476331483911,-1.2556932960714458,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335
-1.3120100187390846,-1.4624843628683384,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247
-1.3348518968539949,-1.3520391340109073,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137
-1.266326262509265,-1.2157450218038646,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398
-1.2845997650011927,-1.3191405552023105,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235
-1.4650506021089813,-1.4624843628683384,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654
-1.3919565921412695,-1.4295857840597426,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345
-1.825952276324557,-1.8760664964621248,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896
-2.097770625891985,-2.155704416335196,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067
-1.7802685200947375,-1.8549174100851697,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623
-1.9036146619152507,-1.7985198464132903,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482
-1.7437215151108816,-1.7515218766867229,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127
-1.5427129876996748,-1.6998241099875,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439
-1.6729116929546606,-1.7186232978781262,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541
-1.5564181145686204,-1.6974742115011714,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192
-1.4033775311987238,-1.4413352764913834,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451
-1.4696189777319633,-1.4671841598409958,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372
-1.4033775311987238,-1.4272358855734137,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996
-1.3348518968539949,-1.3261902506612957,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007
-1.3531253993459225,-1.3990371037374736,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922
-1.3051574553046115,-1.3003413673116841,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613
-1.259473699074792,-1.293291671852699,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944
-1.2252108819024272,-1.2086953263448792,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307
-1.1087173035163864,-1.0841507065694775,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292
-1.0835912375899859,-1.006604056520643,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076
-1.2777472015667202,-1.3449894385519219,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484
-1.0721702985325308,-1.0935503005147915,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764
-1.0995805522704227,-1.1311486762960439,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586
-1.085875425401477,-1.1123494884054177,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847
-1.0493284204176212,-1.098250097487448,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848
-1.1475484963117337,-1.1452480672140144,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669
-0.9533925323349993,-0.976055376198375,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804
-0.7729416952272115,-0.8068626851827347,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152
-0.7318263146203737,-0.712866745729602,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406
-0.7660891317927382,-0.8162622791280479,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069
-0.7843626342846666,-0.7692643094014815,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298
-0.9511083445235088,-0.9126081170675094,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013
-0.8254780148915043,-0.9126081170675094,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584
-0.6975634974480084,-0.7199164411885863,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735
-0.6450271777837155,-0.6071213138448273,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504
-0.7181211877514273,-0.67291847146202,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322
-0.7386788780548461,-0.7058170502706167,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743
-0.6792899949560809,-0.6964174563253036,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306
-0.6792899949560809,-0.6964174563253036,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903
-0.47599727973338274,-0.43557872434285916,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273
-0.7295421268088823,-0.6940675578389749,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806
-0.5445229140781126,-0.5366243592549772,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526
-0.5673647921930219,-0.5201750698506789,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619
-0.37092464040479706,-0.3791811606709788,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923
-0.3617878891588333,-0.367431668239337,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493
-0.3960507063311978,-0.4026801455342624,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499
-0.44401865037250876,-0.4543779122334854,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203
-0.5034075334712749,-0.3650817697530091,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997
-0.4051874575771624,-0.42617913039754524,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216
-0.5810699190619684,-0.529574663795992,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515
-0.7044160608824817,-0.6235706032491256,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943
-0.6039117971768778,-0.6188708062764683,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895
-0.6153327362343329,-0.600071618385842,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609
-0.6495955534066983,-0.6658687760030355,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683
-0.7889310099076484,-0.7716142078878102,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284
-0.7021318730709902,-0.7269661366475716,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018
-0.5285335993976755,-0.3533322773213673,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109


==> pic/Before_setting/____________________/__________________/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.7917319341171183,-1.1664603924525343,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028
-0.9697834468191293,-1.0882710552387334,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405
-0.9223030434319264,-0.9198632520090079,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904
-0.9401081947021271,-0.9318923808111309,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814
-0.8214071862341205,-0.793557399586714,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191
-0.8154721358107198,-0.811601092789899,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907
-0.8273422366575207,-0.8476884791962684,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663
-0.8629525391979226,-0.8597176079983919,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986
-0.8510824383511222,-0.8657321723994534,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873
-0.9401081947021271,-1.0281254112281168,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541
-1.052874152746734,-1.0642127976344868,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807
-1.005393749359531,-0.9860234604206859,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328
-1.017263850206332,-0.9198632520090079,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868
-1.041004051899933,-1.0341399756291783,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075
-1.207185463755143,-1.2025477788589036,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928
-1.1597050603679402,-1.1544312636504108,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238
-1.1775102116381413,-1.1544312636504108,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202
-1.1715751612147411,-1.1664603924525343,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199
-1.0647442535935345,-1.0702273620355482,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894
-1.041004051899933,-1.0521836688323634,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946
-1.005393749359531,-1.0221108468270554,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188
-1.005393749359531,-0.9980525892228088,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874
-0.9994586989361309,-0.9980525892228088,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297
-0.9579133459723284,-0.9439215096132544,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071
-0.9401081947021271,-0.871746736800515,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037
-0.8926277913149242,-0.8837758656026379,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842
-0.9044978921617253,-0.8597176079983919,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509
-0.5365247659109034,-0.4747854863304482,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224
-0.6374206231087093,-0.6371787251591121,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585
-0.7383164803065152,-0.745440884378221,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717
-0.6730309256491117,-0.6732661115654816,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286
-0.7086412281895136,-0.6973243691697281,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845
-0.5958752701449067,-0.5710185167474341,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593
-0.4771742616769001,-0.4687709219293867,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808
-0.512784564217302,-0.5048583083357562,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734
-0.4712392112534993,-0.4507272287262017,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454
-0.35847325320889295,-0.34246506950709277,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749
-0.2694474968578875,-0.2823194254964763,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007
-0.26351244643448724,-0.28833398989753833,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384
-0.2872526481280887,-0.27029029669435334,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278
-0.23977224474088582,-0.1921009594805524,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623
-0.35253820278549275,-0.3364505051060313,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848
-0.42969385828969725,-0.42666897112195523,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494
-0.26351244643448724,-0.25224660349116834,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076
-0.20416194220048395,-0.1499990086731209,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903
-0.08546093373247682,0.04848161656191247,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539
-0.21009699262388418,-0.20413008828267537,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379
-0.1982268917770832,-0.1740572662773674,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558
-0.1388763875430799,-0.11391162226675143,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004
-0.032045479921873746,-0.011664027448704007,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185
0.11633078066313503,0.12065638937465194,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691
0.033240074735530305,0.03645248775978897,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568
-0.02017537907507277,-0.011664027448704007,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585
0.08072047812273316,0.09659813177040545,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606
0.5495894615713609,0.4815302534383487,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481
0.3537327975991493,0.4093554806256098,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465
0.08665552854613338,0.06652530976509693,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715
0.1697462344737381,0.21087485539057638,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391
0.18161633532053856,0.19884572658845234,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012
0.02136997388872933,0.04246705216085045,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036
0.17568128489713833,0.24094767739588382,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702
0.34186269675234887,0.37928265862030125,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423
0.5080441086075583,0.4273991738287942,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454
0.525849259877759,0.5537050262510876,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563
0.4724338060671559,0.5055885110425946,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829
0.270642091671544,0.2890641926043768,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243
0.3477977471757491,0.3191370146096853,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963
0.5021090581841581,0.45747199583410275,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107
0.43682350352675453,0.4755156890372872,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765
0.15194108320353744,0.17478746898420638,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338
-0.032045479921873746,-0.011664027448704007,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106
-0.1388763875430799,-0.10188249346462792,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327
0.06291532685253196,0.09058356736934342,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816
0.13413593193333623,0.1326855181767749,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287
0.1994214865907403,0.21087485539057638,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838
0.18755138574393984,0.21087485539057638,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061
0.270642091671544,0.2710204994011923,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198
0.08665552854613338,0.1146418249735899,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202
0.045110175582330755,0.07253987416615897,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307
0.18161633532053856,0.21087485539057638,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188
0.18161633532053856,0.21087485539057638,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185
0.40714825140975236,0.4815302534383487,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414
0.6504853187691668,0.6800108786733821,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777
1.1727697560283983,1.2032779815657422,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515
1.3864315712708106,1.443860557608207,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374
1.2024450081453995,1.2934964475816666,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808
0.6208100666521646,0.692040007475505,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157
0.7513811759669727,0.8303749886999224,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559
1.0600037979837909,1.1010303867476947,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632
1.321146016613407,1.395744042399714,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056
1.5585480335494202,1.6062537964368704,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359
1.5110676301622175,1.624297489640056,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715
2.110507722925653,2.063360690917554,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654
1.813755201755635,1.7927052928697809,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852
1.89091085725984,1.8889383232867667,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769
2.5378313534104784,2.5144530209971756,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283
2.4903509500232754,2.5505404074035445,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202
3.196621950407917,3.759467852016929,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547
3.3212580092993247,3.3685211659479246,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453
2.864259126697498,2.827210369852379,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096
3.612075480045942,3.9098319620434694,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367
3.891022849945758,3.567001791182958,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995
3.042310639399508,2.9414870934725497,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173
2.6802725635720868,2.815181241050256,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192
2.858324076274098,2.8572831918576864,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543
2.5556365046806793,2.2618413161525877,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335
1.8434304538726374,2.1054626417249844,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927
1.2024450081453995,0.7882730378924909,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018
1.784079949638634,1.7445887776612878,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155
2.187663378429858,2.0332878689122458,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013
1.5110676301622175,1.0468993071381403,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256
0.8997574365519816,1.4137877356028996,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929
0.3537327975991493,-0.11992618666781292,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664
-0.1388763875430799,0.3311661434118083,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584
0.30625239421194644,0.8303749886999224,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294
0.7988615793541757,0.692040007475505,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863
0.2587719908247436,-0.2101446526837374,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056
-0.00830527822827232,0.0184087945566045,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374
0.24096683955454293,0.18080203338526787,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682
0.2053565370141405,0.1687729045831449,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754
0.6860956213095692,0.6018215414595806,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827
1.2143151089921997,1.1431323375551263,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943
1.7959500504854344,1.684443133650672,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175
1.7544046975216319,1.7145159556559804,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015
1.4161068233878116,1.0829866935445103,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297
0.8166667306243763,0.7882730378924909,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315
1.3508212687304082,1.2634236255763591,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926
1.4398470250814137,1.2754527543784822,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202
1.5170026805856176,1.504006201618823,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946
1.8493655042960375,1.7866907284687192,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973
1.9977417648810463,1.8949528876878283,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279
1.451717125928214,1.1611760307583117,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862
1.0006532937497874,1.0829866935445103,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302
1.273665613226204,1.3777003491965296,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438
1.4635872267750145,1.4619042508113926,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235
1.5110676301622175,1.431831428806084,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893
1.2855357140730046,1.2032779815657422,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697
1.8196902521790363,1.8528509368803967,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618
1.6000933865132227,1.588210103233686,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923
1.784079949638634,2.081404384120739,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585
1.505132579738817,1.2634236255763591,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892
1.8968459076832405,1.7927052928697809,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566
1.3270810670368072,1.2634236255763591,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532
0.7632512768137732,0.4033409162245472,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407
0.22909673870774142,-0.23420291028798387,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371
-0.2516423455876868,-0.48080005073150966,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267
-0.6849010264959121,-0.5409456947421262,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565
-0.7501865811533163,-0.649207853961235,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216
-0.3881485053258946,-0.4206544067208937,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763
-0.7027061777661133,-0.8296447859930834,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214
-1.0884844552871358,-1.2807371160727046,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146
-1.420847278997556,-1.4431303549013685,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166
-1.3436916234933514,-1.3228390668801362,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409
-1.052874152746734,-1.0100817180249324,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516
-0.6967711273427132,-0.6010913387527421,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185
-0.7679917324235169,-0.8296447859930834,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711
-0.6908360769193124,-0.6792806759665431,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218
-1.0825494048637356,-1.2326206008642118,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872
-1.4327173798443562,-1.382984710890752,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204
-1.118159707404138,-1.2025477788589036,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348
-1.2309256654487444,-1.1905186500567808,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333
-1.2249906150253442,-1.2987808092758897,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015
-1.035069001476533,-1.0160962824259938,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188
-1.035069001476533,-1.1424021348482878,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623
-1.15377000994454,-1.1243584416451027,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995
-1.0766143544403355,-1.1123293128429799,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835
-1.31995142179975,-1.2626934228695201,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652
-1.2131205141785433,-1.3108099380780132,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806
-1.32588647222315,-1.2987808092758897,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586
-1.308081320952949,-1.2205914720620887,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095
-1.15377000994454,-1.1484166992493492,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377
-1.1122246569807372,-1.0882710552387334,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677
-0.8748226400447235,-0.9198632520090079,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487
-0.8688875896213234,-0.8897904300037,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763
-0.8807576904681238,-0.8897904300037,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047
-0.7501865811533163,-0.7334117555760975,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604
-0.678965976072512,-0.6612369827633586,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244
-0.2872526481280887,-0.24021747468904536,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573
0.1460060327801372,0.3612389654171168,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456
0.6208100666521646,0.6499380566680736,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632
1.0303285458667897,0.8424041175020455,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224
0.757316226390373,0.7702293446893065,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364
0.46649875564375565,0.46950112463622573,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039
0.6089399658053642,0.5416758974489646,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684
0.25283694040134336,0.30109332140649975,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966
0.3181224950587469,0.3071078858075623,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188
0.3181224950587469,0.18080203338526787,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794
-0.06765578246227562,0.030437923358727477,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673
0.02136997388872933,0.10261269617146693,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175
0.25283694040134336,0.1687729045831449,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333
0.14007098235673646,0.06051074536403545,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698
0.2647070412481438,0.35522440101605424,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356
0.5021090581841581,0.4514574314330402,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684
0.5614595624181614,0.5116030754436572,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005
0.4427585539501548,0.41537004502667124,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654
0.3240575454821471,0.3492098366149927,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112
0.14007098235673646,0.1687729045831449,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592
0.21129158743754073,0.22290398419269936,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127
0.19348643616734007,0.2529768061980068,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809
0.18755138574393984,0.21087485539057638,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246
-0.2872526481280887,-0.3003631186996613,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964
-0.3703433540556934,-0.34246506950709277,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312
0.05104522600573151,0.49957394664153315,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623
0.1638111840503379,0.06051074536403545,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711
0.22909673870774142,0.19283116218739085,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201
0.2231616882843412,0.25899137059906935,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853
0.30031734378854624,0.25899137059906935,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034
0.02136997388872933,0.03645248775978897,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956
-0.043915580768674196,-0.059780542657196976,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846
-0.04985063119207442,-0.04173684945401198,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902
-0.08546093373247682,-0.12594075106887442,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939
0.015434923465329107,0.0184087945566045,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484
0.05104522600573151,0.1387000825778364,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201
0.270642091671544,0.2890641926043768,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603
0.46649875564375565,0.36725352981817827,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907
0.35966784802254953,0.36725352981817827,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327
0.8522770331647788,1.0769721291434489,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799
0.9769130920561866,1.0168264851328328,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856
1.1727697560283983,1.0890012579455717,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681
0.9056924869753817,0.9626954055232784,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947
0.9591079407859848,0.9927682275285858,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088
0.6682904700393675,0.7100837006786905,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707
0.7395110751201723,0.7642147802882451,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658
0.680160570886169,0.7100837006786905,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245
0.6504853187691668,0.6679817498712591,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205
0.128200881509936,-0.08985336466250494,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402
-0.026110429498472993,0.006379665754480991,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627
0.11039573023973481,0.030437923358727477,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282
-0.35847325320889295,-0.24021747468904536,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936
-0.346603152362092,-0.40862527791877074,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287
-0.7679917324235169,-0.745440884378221,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298
-0.5662000180279051,-0.5529748235442491,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568
-0.678965976072512,-0.811601092789899,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854
-0.34066810193869174,-0.4026107135177087,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851
-0.5187196146407022,-0.5950767743516806,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705
-0.43562890871309745,-0.44471266432514023,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091
-0.32879800109189133,-0.32442137630390777,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986
-0.33473305151529154,-0.4326835355230167,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315
-0.578070118874706,-0.5108728727368181,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517
-0.48310931210030034,-0.44471266432514023,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155
-0.43562890871309745,-0.4507272287262017,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844
-0.8095370853873195,-0.9739943316185624,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415
-1.0291339510531325,-1.1003001840408564,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015
-1.3852369764571535,-1.0581982332334248,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584
-1.0647442535935345,-0.7033389335707896,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345
-0.7145762786129138,-0.3123922475017848,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749
-0.32879800109189133,-0.1921009594805524,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497
-0.3940835557492948,-0.41463984231983225,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007
-0.578070118874706,-0.4868146151325717,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284
-0.41782375744289624,-0.40862527791877074,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156
-0.48904436252370054,-0.48080005073150966,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428
-0.5424598163343036,-0.5108728727368181,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913
-0.423758807866297,-0.4206544067208937,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255
-0.4653041608300991,-0.44471266432514023,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402
-0.45343405998329867,-0.5048583083357562,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194
-0.5187196146407022,-0.4687709219293867,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048
-0.45343405998329867,-0.4206544067208937,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436
-0.4712392112534993,-0.4507272287262017,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259
-0.41782375744289624,-0.3845670203145243,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036
-0.16855163966008155,-0.1921009594805524,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682
-0.10920113542607825,-0.13796987987099793,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895
-0.22196709347068463,-0.08383880026144347,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698
-0.16855163966008155,-0.18007183067842888,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276
-0.43562890871309745,-0.44471266432514023,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684
-0.512784564217302,-0.5108728727368181,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223
-0.4653041608300991,-0.48080005073150966,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173
-0.512784564217302,-0.5108728727368181,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898
-0.4771742616769001,-0.4747854863304482,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288
-0.4712392112534993,-0.4507272287262017,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452
-0.5009144633705015,-0.4928291795336332,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691
-0.32879800109189133,-0.2943485542985998,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302
-0.17448669008348178,-0.1740572662773674,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316
-0.20416194220048395,-0.18007183067842888,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188
-0.20416194220048395,-0.1680427018763059,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445
-0.4415639591364977,-0.4627563575283252,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388
-0.6433556735321095,-0.6251495963569886,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207
-0.6374206231087093,-0.6251495963569886,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585
-0.7383164803065152,-0.7995719639877755,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016
-0.8807576904681238,-0.9198632520090079,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467
-0.9697834468191293,-0.9499360740143159,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026
-0.8866927408915241,-0.85370304359733,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439
-0.8510824383511222,-0.811601092789899,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052
-0.9638483963957285,-0.9559506384153774,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253
-0.8926277913149242,-0.9078341232068844,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284
-0.8748226400447235,-0.8777613012015765,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977
-0.833277287080921,-0.8476884791962684,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637
-0.7739267828469176,-0.763484577581406,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891
-0.8273422366575207,-0.7995719639877755,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188
-0.8273422366575207,-0.8416739147952069,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582
-0.8451473879277219,-0.85370304359733,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996
-0.9104329425851254,-0.9018195588058229,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917
-0.7739267828469176,-0.7815282707845905,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428
-0.7501865811533163,-0.7514554487792825,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651
-0.7205113290363145,-0.6913098047686665,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188
-0.7205113290363145,-0.7093534979718515,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195
-0.7086412281895136,-0.7033389335707896,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171
-0.7264463794597148,-0.7153680623729131,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085
-0.7501865811533163,-0.811601092789899,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872
-1.0231989006297324,-1.0160962824259938,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256
-0.9460432451255278,-0.9860234604206859,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251
-0.9104329425851254,-0.9018195588058229,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188
-0.9104329425851254,-0.9018195588058229,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774
-0.9044978921617253,-0.9379069452121929,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863
-0.8036020349639192,-0.7815282707845905,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823
-0.8688875896213234,-0.8777613012015765,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498
-0.833277287080921,-0.8476884791962684,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556
-0.8688875896213234,-0.8597176079983919,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498
-0.833277287080921,-0.8356593503941455,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363
-0.6552257743789105,-0.6732661115654816,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039
-0.6849010264959121,-0.6732661115654816,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839
-0.5068495137939018,-0.4928291795336332,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188
-0.5068495137939018,-0.4928291795336332,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021
-0.6492907239555102,-0.6431932895601736,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204


==> pic/Before_setting/____________________/�½� �ı��ĵ�.txt <==
。我想先把这些表格的名字中的“-”符号和中文去掉，然后把空格改为_。
我有“log”“SVM”“FCNN”这三个文件夹，里面都有很多csv表格，每个表格里有“策略”这一列，这一列有“卖出”“买进”“持有”。我要计算每个表格里的买进和卖出一共出现的次数（命名为交易次数）。对这三个文件夹制作三个表格，行名称分别为文件夹名和“交易次数”，列坐标为文件夹里各个文件不带后缀的文件名。

==> pic/Before_setting/____________________/����FCNN Neural Networkģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),87.96928095817566,89.85085916519165,69.0113034248352,86.95612287521362,89.02568292617798,68.28832650184631,92.2518618106842,91.87807965278625,91.00214433670044,89.19688868522644
total revenue(%),1.2585985614982853,2.079095958802531,1.1932892690900132,1.1223238392061718,0.8282852929403914,1.4624715648987472,1.214026497243697,1.6166809149524435,1.390295491952679,1.90981761021724
train_accuracy,0.9041095890410958,0.8595890410958904,0.863013698630137,0.8561643835616438,0.863013698630137,0.8356164383561644,0.8561643835616438,0.8527397260273972,0.8253424657534246,0.8287671232876712
test_accuracy,0.8513513513513513,0.8783783783783784,0.8378378378378378,0.6756756756756757,0.8108108108108109,0.8378378378378378,0.8378378378378378,0.8243243243243243,0.8243243243243243,0.8513513513513513


==> pic/Before_setting/____________________/����SVM Support Vector Machine Algorithm Modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),12.547830820083618,10.591944694519043,3.145709276199341,6.989576816558838,7.986801862716675,2.9046542644500732,7.836769104003906,9.911237478256226,7.761751413345337,7.684733629226685
total revenue(%),1.9446170105014882,1.5700615884979336,0.8365081320473716,0.6142631141600463,0.5891651597609586,0.39047817961660447,0.7746748105535838,1.196965575768263,1.3219807144134408,0.5630471041785138
train_accuracy,0.6432291666666666,0.6784313725490196,0.609375,0.5859375,0.640625,0.609375,0.6953125,0.64453125,0.5940438871473355,0.6484375
test_accuracy,0.5878787878787879,0.7073170731707317,0.5636363636363636,0.49696969696969695,0.7636363636363637,0.6363636363636364,0.7,0.5909090909090909,0.5948905109489051,0.5727272727272728


==> pic/Before_setting/____________________/����logistic regression modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),7.941846609115601,7.459443092346191,3.9969704151153564,5.985932350158691,8.049606800079346,3.7277023792266846,8.141683340072632,8.01916217803955,8.160842180252075,7.858774185180664
total revenue(%),0.055173882528413806,0.7259974955856119,0.2995494223924591,0.4861887083177837,0.18435948585382256,0.12476490000901093,0.21616045888715485,1.0033157448056298,0.2008217895276722,0.6576545623732784
train_accuracy,0.9154929577464789,0.8421052631578947,0.8329411764705882,0.8678815489749431,0.8711656441717791,0.8527397260273972,0.8933823529411765,0.847457627118644,0.932,0.8241469816272966
test_accuracy,0.8333333333333334,0.7894736842105263,0.8130841121495327,0.8454545454545455,0.7804878048780488,0.8783783783783784,0.8529411764705882,0.8389830508474576,0.873015873015873,0.8854166666666666


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/An Naier-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,买进
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,卖出
2021-11-10,持有
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,买进
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,买进
2022-03-04,卖出
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,买进
2022-04-26,卖出
2022-04-27,买进
2022-04-28,买进
2022-04-29,卖出
2022-05-05,持有
2022-05-06,买进
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,卖出
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,买进
2023-02-09,卖出
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,卖出
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,卖出
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,持有
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,卖出
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,买进
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,卖出
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,买进
2021-11-17,卖出
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,买进
2022-02-14,卖出
2022-02-15,持有
2022-02-16,持有
2022-02-17,买进
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,买进
2022-04-01,卖出
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,卖出
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,卖出
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,买进
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,买进
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,卖出
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,卖出
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,卖出
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,买进
2022-12-07,卖出
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,卖出
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,买进
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,买进
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,卖出
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,卖出
2022-07-05,买进
2022-07-06,卖出
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,买进
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,卖出
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,卖出
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,买进
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,买进
2022-11-15,买进
2022-11-16,卖出
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,买进
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,买进
2022-04-08,卖出
2022-04-11,买进
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,买进
2022-06-08,买进
2022-06-09,卖出
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,持有
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,卖出
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,卖出
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,卖出
2022-12-16,买进
2022-12-19,买进
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,买进
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,买进
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,卖出
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,卖出
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,买进
2022-03-29,卖出
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,买进
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,卖出
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,买进
2021-10-12,买进
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,买进
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,买进
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,买进
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,买进
2022-07-25,卖出
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,买进
2022-09-15,卖出
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,买进
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,买进
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,卖出
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,卖出
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/����FCNN Neural Networkģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),87.96928095817566,89.85085916519165,69.0113034248352,86.95612287521362,89.02568292617798,68.28832650184631,92.2518618106842,91.87807965278625,91.00214433670044,89.19688868522644
total revenue(%),1.2585985614982853,2.079095958802531,1.1932892690900132,1.1223238392061718,0.8282852929403914,1.4624715648987472,1.214026497243697,1.6166809149524435,1.390295491952679,1.90981761021724
train_accuracy,0.9041095890410958,0.8595890410958904,0.863013698630137,0.8561643835616438,0.863013698630137,0.8356164383561644,0.8561643835616438,0.8527397260273972,0.8253424657534246,0.8287671232876712
test_accuracy,0.8513513513513513,0.8783783783783784,0.8378378378378378,0.6756756756756757,0.8108108108108109,0.8378378378378378,0.8378378378378378,0.8243243243243243,0.8243243243243243,0.8513513513513513


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.2585985614982853
"Fengdong Co., Ltd.",2.079095958802531
Transfer of intellectual education,1.1932892690900132
An Naier,1.1223238392061718
Magnificent Blast,0.8282852929403914
Zhaohe Industrial,1.4624715648987472
Fangda Chemical,1.214026497243697
Xingmei United,1.6166809149524435
Zhejiang Guangxia,1.390295491952679
"Red Bean Co., Ltd.",1.90981761021724


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/An Naier-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,买进
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,买进
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,买进
2022-01-21,卖出
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,买进
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,买进
2022-04-22,买进
2022-04-25,买进
2022-04-26,卖出
2022-04-27,买进
2022-04-28,买进
2022-04-29,卖出
2022-05-05,持有
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,卖出
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,卖出
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,买进
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,卖出
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,卖出
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,买进
2023-01-09,卖出
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,持有
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,买进
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,卖出
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,买进
2021-12-01,卖出
2021-12-02,买进
2021-12-03,买进
2021-12-06,买进
2021-12-07,卖出
2021-12-08,买进
2021-12-09,卖出
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,持有
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,卖出
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,卖出
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,买进
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,买进
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,卖出
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,买进
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,卖出
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,卖出
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,买进
2022-02-14,卖出
2022-02-15,持有
2022-02-16,持有
2022-02-17,买进
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,买进
2022-04-01,卖出
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,卖出
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,卖出
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,买进
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,买进
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,买进
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,卖出
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,卖出
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,买进
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,买进
2023-03-13,卖出
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,买进
2022-12-07,卖出
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,卖出
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,买进
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,买进
2021-10-27,卖出
2021-10-28,买进
2021-10-29,卖出
2021-11-01,买进
2021-11-02,卖出
2021-11-03,持有
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,买进
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,卖出
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,卖出
2022-07-05,买进
2022-07-06,卖出
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,买进
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,卖出
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,卖出
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,买进
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,买进
2022-11-15,买进
2022-11-16,卖出
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,买进
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,卖出
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,买进
2022-04-08,卖出
2022-04-11,买进
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,买进
2022-06-08,买进
2022-06-09,卖出
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,买进
2022-10-31,买进
2022-11-01,卖出
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,卖出
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,卖出
2022-12-16,买进
2022-12-19,买进
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,买进
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,卖出
2023-02-22,持有
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,买进
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,卖出
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,买进
2022-03-29,卖出
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,持有
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,买进
2023-03-13,卖出
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,卖出
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,卖出
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,卖出
2022-05-19,持有
2022-05-20,买进
2022-05-23,卖出
2022-05-24,持有
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,买进
2022-07-25,卖出
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,买进
2022-09-15,卖出
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,买进
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,买进
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,买进
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,卖出
2022-01-17,持有
2022-01-18,买进
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,买进
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,卖出
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,买进
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/����FCNN Neural Networkģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),79.23557662963867,73.70229959487915,54.882946729660034,72.25076341629028,71.22472834587097,58.42274713516235,70.14273500442505,82.48111820220947,80.47679328918457,81.77094745635986
total revenue(%),1.3073222958204815,1.8731279774345504,1.5449715605050083,0.9008433237345062,0.8058717130137953,1.7462973131171704,1.1110893776354305,1.559584426833086,1.3543432100656543,1.811993603749626
train_accuracy,0.8938356164383562,0.839041095890411,0.8424657534246576,0.8253424657534246,0.8561643835616438,0.8321917808219178,0.8561643835616438,0.8493150684931506,0.8287671232876712,0.815068493150685
test_accuracy,0.8513513513513513,0.8243243243243243,0.8378378378378378,0.7162162162162162,0.8378378378378378,0.7837837837837838,0.7972972972972973,0.8648648648648649,0.8513513513513513,0.8783783783783784


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��FCNN/�½��ļ���/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.3073222958204815
"Fengdong Co., Ltd.",1.8731279774345504
Transfer of intellectual education,1.5449715605050083
An Naier,0.9008433237345062
Magnificent Blast,0.8058717130137953
Zhaohe Industrial,1.7462973131171704
Fangda Chemical,1.1110893776354305
Xingmei United,1.559584426833086
Zhejiang Guangxia,1.3543432100656543
"Red Bean Co., Ltd.",1.811993603749626


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/An Naier-���߷���.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,持有
2018-09-17,持有
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,持有
2018-09-26,持有
2018-09-27,持有
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,持有
2018-10-22,持有
2018-10-23,持有
2018-10-24,持有
2018-10-25,持有
2018-10-26,持有
2018-10-29,持有
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,持有
2018-11-14,持有
2018-11-15,买进
2018-11-16,买进
2018-11-19,卖出
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,持有
2019-01-04,持有
2019-01-07,持有
2019-01-08,持有
2019-01-09,持有
2019-01-10,持有
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,买进
2019-01-25,卖出
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,买进
2019-02-01,卖出
2019-02-11,买进
2019-02-12,买进
2019-02-13,卖出
2019-02-14,持有
2019-02-15,持有
2019-02-18,持有
2019-02-19,持有
2019-02-20,持有
2019-02-21,持有
2019-02-22,持有
2019-02-25,持有
2019-02-26,持有
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,持有
2019-03-05,持有
2019-03-06,持有
2019-03-07,持有
2019-03-08,持有
2019-03-11,持有
2019-03-12,持有
2019-03-13,持有
2019-03-14,持有
2019-03-15,持有
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,持有
2019-04-01,持有
2019-04-02,持有
2019-04-03,持有
2019-04-04,持有
2019-04-08,持有
2019-04-09,持有
2019-04-10,持有
2019-04-11,持有
2019-04-12,持有
2019-04-15,持有
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,持有
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,持有
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,持有
2019-09-06,持有
2019-09-09,持有
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,持有
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,买进
2019-11-08,卖出
2019-11-11,持有
2019-11-12,持有
2019-11-13,买进
2019-11-14,卖出
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,持有
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,持有
2019-12-12,持有
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,买进
2020-01-03,卖出
2020-01-06,持有
2020-01-07,持有
2020-01-08,持有
2020-01-09,持有
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,持有
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Fangda Chemical-���߷���.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,买进
2021-09-17,买进
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,买进
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,买进
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,卖出
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,持有
2022-05-24,买进
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Fengdong Co., Ltd.-���߷���.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,卖出
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,卖出
2018-10-24,持有
2018-10-25,持有
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,卖出
2018-11-15,买进
2018-11-16,卖出
2018-11-19,持有
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,卖出
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,买进
2019-02-13,买进
2019-02-14,卖出
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,卖出
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,卖出
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,卖出
2019-03-07,买进
2019-03-08,买进
2019-03-11,卖出
2019-03-12,买进
2019-03-13,卖出
2019-03-14,持有
2019-03-15,买进
2019-03-18,卖出
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,卖出
2019-04-12,持有
2019-04-15,买进
2019-04-16,卖出
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,卖出
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,卖出
2019-05-07,持有
2019-05-08,买进
2019-05-09,卖出
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,卖出
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,卖出
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,卖出
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,买进
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,买进
2019-11-06,卖出
2019-11-07,买进
2019-11-08,买进
2019-11-11,买进
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,买进
2019-11-22,卖出
2019-11-25,持有
2019-11-26,买进
2019-11-27,卖出
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,买进
2019-12-31,买进
2020-01-02,买进
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,卖出
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,卖出
2020-01-17,持有
2020-01-20,买进
2020-01-21,卖出
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,买进
2020-02-05,买进
2020-02-06,买进
2020-02-07,卖出
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,卖出
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Magnificent Blast-���߷���.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,卖出
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,卖出
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Red Bean Co., Ltd.-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,买进
2022-05-24,买进
2022-05-25,卖出
2022-05-26,持有
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,卖出
2022-06-02,持有
2022-06-06,买进
2022-06-07,卖出
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,卖出
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/ST Yi Paper-���߷���.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,买进
2020-12-21,买进
2020-12-22,买进
2020-12-23,买进
2020-12-24,买进
2020-12-25,买进
2020-12-28,买进
2020-12-29,买进
2020-12-30,买进
2020-12-31,买进
2021-01-04,买进
2021-01-05,买进
2021-01-06,买进
2021-01-07,买进
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,卖出
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,买进
2021-02-22,买进
2021-02-23,买进
2021-02-24,卖出
2021-02-25,持有
2021-02-26,买进
2021-03-01,买进
2021-03-02,卖出
2021-03-03,买进
2021-03-04,卖出
2021-03-05,买进
2021-03-08,卖出
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,卖出
2021-03-22,持有
2021-03-23,持有
2021-03-24,买进
2021-03-25,卖出
2021-03-26,买进
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,买进
2021-04-07,买进
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,买进
2021-04-30,买进
2021-05-06,买进
2021-05-07,买进
2021-05-10,买进
2021-05-11,卖出
2021-05-12,持有
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,卖出
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,卖出
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,卖出
2021-07-15,持有
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,卖出
2021-08-13,买进
2021-08-16,买进
2021-08-17,卖出
2021-08-18,买进
2021-08-19,卖出
2021-08-20,买进
2021-08-23,卖出
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,卖出
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Transfer of intellectual education-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,卖出
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,卖出
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Xingmei United-���߷���.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,买进
2022-09-16,买进
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Zhaohe Industrial-���߷���.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,买进
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/Zhejiang Guangxia-���߷���.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,卖出
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,卖出
2019-09-05,买进
2019-09-06,卖出
2019-09-09,买进
2019-09-10,卖出
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,卖出
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,卖出
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,持有
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,买进
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,买进
2019-12-16,买进
2019-12-17,买进
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,卖出
2020-01-09,买进
2020-01-10,买进
2020-01-13,卖出
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,卖出
2020-06-17,持有
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,卖出
2020-07-20,持有
2020-07-21,买进
2020-07-22,买进
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/����SVM Support Vector Machine Algorithm Modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),12.547830820083618,10.591944694519043,3.145709276199341,6.989576816558838,7.986801862716675,2.9046542644500732,7.836769104003906,9.911237478256226,7.761751413345337,7.684733629226685
total revenue(%),1.9446170105014882,1.5700615884979336,0.8365081320473716,0.6142631141600463,0.5891651597609586,0.39047817961660447,0.7746748105535838,1.196965575768263,1.3219807144134408,0.5630471041785138
train_accuracy,0.6432291666666666,0.6784313725490196,0.609375,0.5859375,0.640625,0.609375,0.6953125,0.64453125,0.5940438871473355,0.6484375
test_accuracy,0.5878787878787879,0.7073170731707317,0.5636363636363636,0.49696969696969695,0.7636363636363637,0.6363636363636364,0.7,0.5909090909090909,0.5948905109489051,0.5727272727272728


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,1.9446170105014882
"Fengdong Co., Ltd.",1.5700615884979336
Transfer of intellectual education,0.8365081320473716
An Naier,0.6142631141600463
Magnificent Blast,0.5891651597609586
Zhaohe Industrial,0.39047817961660447
Fangda Chemical,0.7746748105535838
Xingmei United,1.196965575768263
Zhejiang Guangxia,1.3219807144134408
"Red Bean Co., Ltd.",0.5630471041785138


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
0.38179373930927646,0.430723679281231,-0.39641518253492075,0.3479968874247658,0.42885666363368175,-0.3162846986474749,-0.2853367752434188
0.35138912072580974,0.3694440975225231,-0.1769898969579638,0.2847063855584538,0.24569389407216796,-0.17523395511547485,-1.2068395242401124
0.21339892869315222,0.23981421303294842,-0.3774217468615592,0.1807291324923697,0.26523125615872944,-0.31158874236750467,0.07627331911487702
0.22509301276371618,0.23981421303294842,-0.4228585999708864,0.1626461319591376,0.18219746729084324,-0.34371880593213977,-0.9202359976126363
0.12452388975686411,0.13139649145984997,-0.4541887981108489,0.05640850382639914,0.09672150816213691,-0.3693434229608303,-0.8628523307138745
0.03331003400646321,0.039477118821787914,-0.4572743159357295,0.03832550329316707,0.06497329477147434,-0.37076247929727457,0.65547153285926
0.10581335524396136,0.08661525863617889,-0.45733102392375174,0.10161600515947912,0.14312274311772027,-0.3688850871362173,0.05828479120364627
0.11516862250041253,0.11961195650625212,-0.4726262541910047,0.06092925395970706,0.14068057285690014,-0.37978279260371833,-0.24259507911294823
0.09178045435928421,0.1054705145619352,-0.3743377975554963,0.1083971303594414,0.15044925390018069,-0.31308794192694883,0.6427607031914977
0.16428377559678237,0.1455379334041673,-0.48609114365336814,0.1083971303594414,0.1870818078124835,-0.38671022504595026,-0.027862670079640627
0.16428377559678237,0.17146391030208208,-0.44181354660556893,0.15586500675917533,0.24080955355052772,-0.3555237871673688,0.05671847372576832
0.17363904285323353,0.19267607321855787,-0.493072741565967,0.11517825555940327,0.16754444572592203,-0.39187237363848787,-0.7025490963737044
0.098796904801623,0.10782742155265469,-0.5290438249214383,0.07901225449293912,0.16266010520428176,-0.4155461953619516,0.4038339621862813
0.14557324108387965,0.08661525863617889,-0.5211796335356842,0.036065128226513116,0.09427933790131679,-0.4120484604619543,-1.091314322717166
0.028632400378237624,0.03712021183106843,-0.5446046174900466,0.013461377559973125,0.10404801894459731,-0.4270103788179546,0.3695145716029548
0.07073110303226868,0.05361856076610525,-0.4544485689581084,0.1083971303594414,0.12114321077033867,-0.3665954235257715,0.8215125802134602
0.1619449587826696,0.07483072368258105,-0.4051089997199115,0.033804753159859154,-0.04248219670461361,-0.3408167014602759,-2.1227695479019735
-0.06959790581450165,-0.11372183557498203,-0.3347059119349524,-0.029485748706453294,-0.18168590157136413,-0.30182902764729563,0.8386794404757949
0.019277133121786465,0.025335676877470997,-0.1293288841652265,0.2078536332922176,0.08451065685803583,-0.15235518957952274,1.0793257603510502
0.13621797382742848,0.11961195650625212,-0.3953325425848698,0.07223112929297726,0.06008895424983408,-0.3314139809391861,-1.1797610427046883
0.009921865865334886,0.06776000271042258,-0.45044426107197316,0.020242502759935,0.042993762424092724,-0.3668859549899952,0.41636602637734704
0.056698202147591525,0.03004949085890997,-0.4798296165333587,-0.0181838733731831,0.016129889555070845,-0.3875275888364394,-0.8810725716155958
-0.03451565360280896,-0.052442253816273716,-0.44465015255961976,0.05640850382639914,-0.05713521826953483,-0.3640547550545027,0.9863734293311698
0.07073110303226868,0.08897216562689837,-0.2784138227099298,0.17620838235906136,0.1455649133785404,-0.24747616709765355,1.3659838945039084
0.22041537913549059,0.1832484452556799,-0.3790096911814768,0.13326125609263534,0.19685048885576448,-0.3154096613732396,-0.48507846709781116
0.16896140922500796,0.1620362823392041,-0.4357614770753609,0.12874050595932743,0.21394568068150582,-0.35243599683738064,0.20439764220373843
0.19468839418024947,0.0842583516454594,-0.4045485558808402,0.04510662849312895,0.07474197581475531,-0.3367326194658372,-0.7819632857799012
0.11049098887218695,0.15967937534848423,-0.24355397460910796,0.1965517579589474,0.17242878624756272,-0.22370520470019273,1.0903976446553563
0.23210946320605455,0.19503298020927734,-0.397677840183119,0.14456313142590554,0.18463963755166338,-0.3279748188008324,-1.0632888874268611
0.11516862250041253,0.07718763067330053,-0.23639923635010068,0.3005290110250319,0.13335406207443976,-0.2166163098152847,0.8954866887635884
0.21573774550726502,0.27752472488446106,-0.24214279029440874,0.2575818847586059,0.2920951290277513,-0.21788469777612907,0.034574197886950625
0.22275419594960338,0.21624514312575313,-0.2890764929769368,0.21463475849217947,0.27499993720201044,-0.2505749883334375,0.0552080961578146
0.23210946320605455,0.25631256196798524,-0.27581370113146125,0.2349781340920655,0.32628551267923406,-0.23847547123420917,0.5105589629409173
0.2929187003729887,0.2940230738194979,-0.3470087702640337,0.25532150969195194,0.31163249111431285,-0.2869154102053567,-0.1295226986919146
0.2812246163024244,0.2963799808102173,-0.43038025097792715,0.21463475849217947,0.2334830427680673,-0.3471051822193819,-0.41552624585443887
0.23678709683428054,0.24924184099582677,-0.428353845320833,0.19203100782563948,0.26523125615872944,-0.34505593612788843,-0.4621230767975008
0.18767194373791068,0.23038658507007048,-0.4616100639135609,0.18298950755902363,0.2676734264195496,-0.36801121475502674,0.0980930043598259
0.20170484462258786,0.2091744221535947,-0.4923795769038648,0.13778200622594325,0.24569389407216796,-0.3897091524884233,-0.2995894755292679
0.17130022603912073,0.17853463127424052,-0.42746799415474873,0.1852498826256776,0.23836738328970758,-0.34475877905106894,0.731710373891304
0.2554976313471833,0.23038658507007048,-0.2861493955526377,0.25306113462529756,0.27988427772365065,-0.24471254967796427,0.5889994554460279
0.32566213577056824,0.3458750276153278,-0.260770640427967,0.32539313675822584,0.3897819394605588,-0.22240574959179615,0.41510471221150946
0.37711610568105086,0.37180100451324255,0.3395634072476074,0.6328041458231707,0.433741004155322,0.2551412154998637,2.887547236412282
0.7209221773556381,1.078873101729104,0.5964257379980585,0.9967245315544656,1.0076510154480651,0.5574026469741062,2.8742065658042404
1.0974716844278052,1.2909947308938619,1.2042833671653723,1.3968109183522255,1.0442835693603683,1.1067220795615222,2.873058394413296
1.5114422605257787,1.3122068938103377,0.6635472431059324,1.2544072891530225,1.1737185931838374,0.6502632630751146,-2.933849238868184
1.0553729817737743,0.8620376585829062,0.1587596398620484,0.8498001522219555,0.8293725864081916,0.15336391111290523,-1.4517977861089426
0.85423473576007,0.9021050774251387,-0.20749493354455528,0.8045926508888755,0.8782159916245958,-0.14192293916669946,-0.20196307836173244
0.8308465676189422,0.8667514725643451,-0.054915576384742606,0.7752077750223737,0.6095772629343753,-0.03944454670867958,-1.8143845704876036
0.5922872525794322,0.6004209826130378,-0.31378536991118255,0.5717740190235125,0.6413254763250379,-0.24258970511139838,0.28938447954351015
0.6320471384193505,0.6428453084459893,-0.2513543393445136,0.6192418954232469,0.6559784978899588,-0.1934348589891589,-0.3970660755794481
0.5852708021370938,0.5839226336780009,-0.23866490145453143,0.5762947691568209,0.5558495171963311,-0.18924915876671597,0.51436773333527
0.6530964897463659,0.6664143783531846,-0.27515371667511684,0.5808155192901288,0.5778290495437128,-0.21610284916826766,-1.3310877590952994
0.4870404959443545,0.4660772841420241,-0.3358485175659546,0.4112873892910783,0.42885666363368175,-0.27049947325787504,-0.1047292085677057
0.4776852286879029,0.5603535637708057,-0.31784988478885634,0.5559513935569345,0.6266724547601167,-0.2474396908537173,0.5694321037284507
0.5501885499254011,0.5485690288172078,-0.38477641094216847,0.5310872678237405,0.6339989655425771,-0.2972717312524685,0.4252506003064888
0.6063201534641093,0.5367844938636104,-0.2417717752663906,0.6215022704899005,0.5973664116302743,-0.18594959479944909,0.4182974554923794
0.6624517570028176,0.6546298433995872,-0.4015870716978467,0.5604721436902428,0.6120194331951955,-0.3104551672031655,-1.1630236444831794
0.5174451145278212,0.5297137728914515,-0.4398561557764508,0.47909864129069824,0.5460808361530507,-0.3416578591126297,-0.48513294294637677
0.461313510989113,0.44486512122554833,-0.4944727049383554,0.4225892646243481,0.511890452501568,-0.3827714131436883,-0.08593477697000546
0.4542970605467746,0.4660772841420241,-0.5136396429240063,0.4406722651575801,0.5485230064138708,-0.39586259215803155,0.4764361776594241
0.5151062977137084,0.5462121218264883,-0.5231110834766644,0.45423451555750427,0.5900399008478139,-0.40220595276203436,-0.04692809183905658
0.5127674808995956,0.5202861449285735,-0.4318860290428593,0.5107438922238544,0.5680603685004323,-0.3343833217958427,0.08660492119244673
0.5268003817842728,0.527356865900732,-0.4146953041121381,0.43615151502427224,0.44595185545942306,-0.3266750551161167,-1.3580808222480716
0.3630832047963737,0.38122863247612093,-0.511172121513275,0.34121576222480393,0.44350968519860295,-0.39667523283566425,0.33059337601349514
0.4051819074504048,0.39301316742971837,-0.5294285946529341,0.36381951289134395,0.45083619598106334,-0.4092519064151974,0.18852599704770234
0.4309088924056463,0.426009865299792,-0.551462664381933,0.37286101315796016,0.46060487702434433,-0.42481339158209586,-0.3793373694053479
0.38881018975161524,0.4189391443276336,-0.47994894461879284,0.4225892646243481,0.4825844093717259,-0.372543109586764,0.8418108853634839
0.4917181295725801,0.5697811917336836,-0.2883049023739528,0.5197853924904707,0.5949242413694541,-0.22628021798318948,0.2408150557048714
0.5244615649701596,0.4189391443276336,-0.43151006714780094,0.4700571410240824,0.4996796011974673,-0.33675923748700476,-0.12294039468104458
0.5127674808995956,0.44722202821626783,-0.38202088534546014,0.3773817632912681,0.32872768294005417,-0.307358061623811,-1.0389930596497359
0.38881018975161524,0.4071546093740357,-0.457102261486964,0.3208723866249179,0.3995506205038397,-0.3599331791770048,-0.4824647558794571
0.3350174030270198,0.37887172548540143,-0.4463381201179852,0.33443463702484205,0.4166458123295811,-0.3514017048828786,-0.06802118966957063
0.3303397693987942,0.33880430664316935,-0.5001781318098655,0.29826863595837794,0.38001325841727823,-0.3906732349008821,-0.2892540852804923
0.2999351508153271,0.31994905071741303,-0.5559160512710873,0.2598422598252598,0.32872768294005417,-0.43002829358686295,0.053295091771327484
0.30929041807177826,0.31523523673597365,-0.5303938370022496,0.28696676062510773,0.3433807045049754,-0.4121043073110884,0.012603256410424661
0.3139680517000043,0.2845954458566199,-0.45974774945585034,0.3118308863583021,0.26034691563708917,-0.3625750327765083,0.5176680741482728
0.37711610568105086,0.4189391443276336,-0.470340077686651,0.3773817632912681,0.4532783662418835,-0.3666621569334895,0.4679553412285099
0.4355865260338719,0.44015130724410934,-0.5137651244294174,0.3706006380913062,0.4899109201541863,-0.39782491838128475,-0.16436392915527473
0.4192148083350819,0.44250821423482883,-0.41797568023628673,0.404506264091116,0.5045639417191076,-0.32794284685263403,-0.04745483192809705
0.41687599152096916,0.39301316742971837,-0.49784103877158536,0.35477801262472813,0.4557205365027036,-0.38709623658082637,-0.3611540113560188
0.37711610568105086,0.4283667722905115,-0.4890513006281314,0.36155913782468996,0.46304704728516444,-0.38049289839332445,0.5076207821331611
0.4402641596620975,0.430723679281231,-0.49911057377152257,0.3954647638245002,0.4874687498933662,-0.3867857833992149,-0.04733672780442919
0.4379253428479847,0.4495789352069873,-0.4929888861368702,0.39998551395780807,0.4899109201541863,-0.382163019178144,0.26444398055484347
0.4730075950596774,0.49436016803065835,-0.4637064496409804,0.4316307648909643,0.4996796011974673,-0.36106453774253666,-0.2979666877064096
0.4402641596620975,0.4495789352069873,-0.4408425128021575,0.36381951289134395,0.41420364206876054,-0.3471293820904803,-0.826299036795989
0.34437267028347096,0.35530265557820573,-0.4916091928538174,0.3027893860916859,0.3971084502430196,-0.38420406491790626,0.17237678021725913
0.3677608384245993,0.3647302835410841,-0.44943172184754127,0.3660798879579979,0.433741004155322,-0.3519300613133936,0.5090858531378508
0.4309088924056463,0.39772698141115775,-0.48698930165940624,0.39094401369119225,0.47770006885008565,-0.3783530992206647,-0.12549453100344976
0.4192148083350819,0.46372037715130465,-0.5146564050837166,0.3773817632912681,0.47770006885008565,-0.39848754382102386,0.1288746247080142
0.4379253428479847,0.45900656316986566,0.20238075145701948,0.696094647689483,0.4947952606758266,0.15885543975392444,2.8757167262228944
0.7864090481507979,0.7606906579819661,0.5241812091211928,0.7435625240892174,0.7341279462362047,0.4278563511663389,-0.754288931814868
0.6905175587721715,0.6522729364088673,0.2015793589965003,0.6938342726228287,0.7145905841496432,0.16157191830402143,-0.354953812139627
0.6484188561181403,0.6357745874738309,0.3004071447946887,0.594377769690053,0.3971084502430196,0.20000669253295345,-1.4430062542133097
0.4683299614314518,0.45193584219770677,-0.10005380764225026,0.41806851449104016,0.3775710881564581,-0.10132249657053502,-1.476771383523658
0.2929187003729887,0.2869523528473394,0.31237687385796253,0.5423891431570107,0.36047589633071675,0.20345467758215677,2.879614148231353
0.6273695047911249,0.628703866501672,0.28715147161153937,0.6034192699566687,0.6681893491940598,0.2140089909737449,-0.23118272730418793
0.6016425198358833,0.6145624245573551,0.6707761843705432,0.8701435278218416,0.699937562584722,0.5531554262955478,2.8758913866202014
0.9664979428374865,1.0128797059889567,1.1077849524666694,1.2589280392863305,0.9588076102316615,0.9949499582613263,2.8829988709534833
1.3687744348648947,1.2226444281629956,1.2060252676400056,1.3606449172857613,1.266521063095005,1.167170079319709,-0.3355321746628136
1.321998098582638,1.2933516378845817,0.6045414956711029,1.2408450387530987,1.325133149354689,0.6195271626276163,-0.32327475322353494
1.2775605791144946,1.2721394749681059,0.9421545535017624,1.3267392912859508,1.364207873527812,0.9408537369389056,0.42765773905606225
1.3453862667237668,1.373486475569046,0.720519948842516,1.2837921650195252,1.3861874058751937,0.7412172694069994,-0.027862670079640627
1.3453862667237668,1.361701940615448,1.0141131293326433,1.620588049950972,1.3935139166576545,1.0364994770314768,1.673320574676789
1.6026561162761788,1.493688732095742,0.7557661351936514,1.3651656674190693,1.2591945523125443,0.7617293249763282,-2.380142910019691
1.2261066092040116,1.2414996840887513,0.3902575734677749,1.2024186626199802,1.2616367225733647,0.41991490676805054,0.17879232520764024
1.2565112277874793,1.2485704050609103,0.25179223125024036,1.247626163953061,1.312922298050588,0.30382365691481417,-0.10678440781881098
1.2448171437169149,1.2367858701073124,0.9656439673829417,1.555037173018006,1.3471126817020707,1.0081703482027924,2.8843623411845014
1.6751594375136774,1.6940258263069028,1.3072999427937089,2.011632936482115,1.720764731607559,1.4944538801532374,2.8781755154662316
2.147600433964471,2.170121038432249,1.6119297043059093,2.5134362012793043,2.160355378555192,1.9659308031506513,2.8756904278287734
2.6668177666975215,2.752277065139974,1.2998166601700534,2.6761832060783934,2.6390207496759475,1.7978867288405858,-0.03975419080892658
2.6644789498834087,2.679212948427669,1.0191220131938286,2.7326925827447437,2.6854219846315313,1.4860926712144729,-0.01596628375267493
2.6668177666975215,2.764061600093572,0.9588501091072847,2.649058705278545,2.790435305846799,1.4065336928858128,-0.17056091883110167
2.6387519649281668,2.6933543903719857,0.808718968511217,2.5134362012793043,2.4118989154196706,1.1653171089861152,-0.9002252172917315
2.4680183374979303,2.46944822625363,1.136975087662906,2.8547528363440597,2.548660450025601,1.5912304939721351,2.8796141482313526
3.0199791056285603,3.049247345970636,0.9890714850984711,2.8547528363440597,2.7538027519344968,1.4697475432888767,-1.775036721144802
2.655123682626957,2.3044647369032627,0.3286215406310609,2.187942191681128,2.2482735079447185,0.5502910562660515,-2.9353394883906327
2.0844523799834245,1.8472247807036724,0.08122099800977468,2.027455561948693,1.9796347792544982,0.26274247944596685,0.15749559702579694
2.117195815381004,2.1394812475528955,0.0721723336061168,2.072663063281773,2.1798927406417534,0.2688100689165644,-0.422542781162582
2.047031310957619,2.068774037831309,-0.019005665263159166,2.0591008128818493,2.1652397190768324,0.1737689647624898,0.21220422317539525
2.08913001361165,2.1088414566735407,-0.05856527836279807,1.9935499359488826,1.7232069018683787,0.09585954585068893,-2.1443153130721773
1.7149193233535953,1.7388070591305733,-0.17159346829352834,1.8014180552832926,1.857526266213489,-0.018707953034514162,0.6997198506949481
1.8341989808733503,1.8401540597315134,-0.2819083619803328,1.7901161799500223,1.9381178848205556,-0.1260026439790303,0.3061700902816012
1.8903305844120581,1.9320734323695754,-0.14533754918391723,1.9483424346158027,2.0333625249925418,0.027546352890841296,0.5775750015042881
1.9932385242330235,2.000423735100443,-0.23322021067263018,1.8556670568829883,1.8721792877784107,-0.07526763439388404,-0.6209501990814216
1.8903305844120581,1.9226458044066974,-0.2541631945810216,1.873750057416221,2.040689035775003,-0.09133709885060848,0.10973680073489019
1.913718752553187,1.9391441533417344,-0.2915820208051725,1.808199180483254,1.9112540119515327,-0.13748899859705,-0.3154604712314594
1.864603599456817,1.774160663991367,-0.3670507004393392,1.7042219274171704,1.8746214580392304,-0.21682026649586308,-0.6364686643978335
1.761695659635852,1.7977297338985618,-0.2591732849951436,1.7697728043501364,1.9112540119515327,-0.10576807380431573,0.2829463192441815
1.813149629546335,1.6468876864925122,-0.034065979673647453,1.5753805486178918,1.47410553526472,0.07779758549889634,-2.0127747287342643
1.4810376419423112,1.4984025460771808,-0.2742367364432671,1.428456169285381,1.5302754512635843,-0.14679775402466788,-0.40292417914968637
1.4225672215894902,1.4606920342256682,-0.1466338696590479,1.627369175150934,1.5791188564799878,-0.016851947630749823,1.3855996618749982
1.6400771853019842,1.7152379892233784,-0.23748042843662767,1.6997011772838624,1.8135672015187259,-0.08830851366606157,0.7982897658312607
1.773389743706416,1.877864571583026,-0.29045751346821996,1.7336068032836722,1.8941588201257922,-0.1396208633237968,-0.08423643291649827
1.7640344764499651,1.7953728269078428,-0.2830339552149283,1.7155238027504405,1.837988904126928,-0.1330285807491245,0.14158716877287142
1.7921002782193194,1.8283695247779164,0.18999874325529428,2.0681423131484653,1.8795057985608705,0.3772165906265452,1.3900762900816817
2.028320776444716,2.0145651770447595,0.05856905252192022,1.9144368086159929,1.8624106067351291,0.22473052936031246,-1.4869555485137953
1.773389743706416,1.774160663991367,-0.24596225427065005,1.63641067541755,1.7354177531724797,-0.10558060967923144,-0.6197871798666558
1.6751594375136774,1.668099849408988,-0.38173710409476136,1.5618182982179674,1.7232069018683787,-0.23868029231216664,-0.22927125719668215
1.6424160021160974,1.677527477371866,-0.37569806533626915,1.620588049950972,1.7256490721291993,-0.2301009593308176,0.030084052756651002
1.6517712693725486,1.6563153144553902,-0.14077496925399668,1.731346428217018,1.7109960505642785,0.005450005865526911,1.0131036696438367
1.8201660799886727,1.877864571583026,-0.23079709040996738,1.824021805949832,1.8477575851702084,-0.07499996803958973,-0.6699362833408263
1.7125805065394828,1.6893120123254637,-0.3661538696415314,1.6612748011507439,1.720764731607559,-0.22073456413728795,0.2718772080967467
1.761695659635852,1.8212988038057576,-0.36273727369083564,1.697440802217208,1.8843901390825109,-0.2115359045895265,0.24056327524547735
1.806133179103996,1.870793850610868,-0.13770682579140378,1.9483424346158027,1.928349203777274,0.02531247224004675,0.7140548617955786
1.930090470251977,1.9462148743138932,-0.31747609468908394,1.7968973051499846,1.9307913740380946,-0.16340096290557768,-0.5465674545670468
1.8412154313156892,1.868436943620148,-0.4105915762640234,1.762991679150174,1.818451542040366,-0.2612352576942926,-0.9729316167581712
1.6821758879560154,1.661029128436829,-0.48227771244181006,1.5934635491511235,1.7256490721291993,-0.33512567165982454,-0.501907803499909
1.604994933090292,1.6586722214461092,-0.3923015609527255,1.5437352976847356,1.5742345159583477,-0.25308916336512355,-0.3637339248317903
1.5512021463656966,1.5502544998730112,-0.4089361856349473,1.5030485464849637,1.564465834915067,-0.2696419319935128,-0.7517771217932497
1.4366001224741678,1.4371229643184733,-0.45438848262186354,1.362905292352415,1.4960850676121018,-0.31753819855666954,-0.23997666412004756
1.4038566870765878,1.4206246153834365,-0.4469684233720882,1.3222185411526428,1.2323306794435223,-0.3155648255569846,-1.2335879648122827
1.2190901587616736,1.288637823903142,-0.48687347257748836,1.2544072891530225,1.3471126817020707,-0.3506470907379719,0.5612755680228022
1.3056263808838482,1.1967184512650808,-0.3687754678622722,1.1368677856870142,0.9807871425790432,-0.2595177113220199,-2.8838382887104057
0.8776229039011988,0.9374586822859314,-0.42508855110839244,0.9402151548881155,1.0369570585779075,-0.3091953346777292,0.906683450091749
1.003919011863292,0.9280310543230534,-0.45382598764279997,1.0080264068877358,0.9759028020574029,-0.3320936965539671,0.0727420641179695
1.0179519127479688,1.0270211479332736,-0.39944700875412065,1.1278262854203984,1.1175486771849732,-0.2816636199014632,0.5068457102993934
1.0927940507995797,1.184933916311483,-0.3086506425787053,1.2453657888864067,1.2152354876177809,-0.19334549812411,1.3175837131116779
1.2845770295568326,1.2509273120516293,-0.35937714441757485,1.3267392912859508,1.3300174898763293,-0.23347050129161995,0.48964938495953614
1.361757984422557,1.2438565910794712,-0.45600152324286336,1.247626163953061,1.3104801277897682,-0.3232196841171516,-0.4746927057501209
1.2939322968132838,1.3640588476061672,-0.4256698683132677,1.2702299146196006,1.4081669382225752,-0.2946575448219904,0.09732470638154612
1.3126428313261869,1.3098499868196178,-0.4240982124579948,1.3063959156860647,1.422819959787496,-0.29170842588771634,0.17469466452937676
1.3430474499096536,1.3970555454762408,-0.4063591092175687,1.2950940403527946,1.2323306794435223,-0.2805629913632736,-1.4050070917383883
1.1348927534536106,1.2108598932093977,-0.35616216346259233,1.252146914086369,1.2567523820517237,-0.23743664167307427,0.4269381730081146
1.2003796242487705,1.2226444281629956,-0.46891212228613244,1.1865960371534021,1.3226909790938695,-0.33620245884051025,0.32397720892388826
1.2518335941592527,1.276853288949545,-0.4633785085528005,1.1798149119534407,1.2152354876177809,-0.3335709864971481,-0.8179378924467587
1.1348927534536106,1.1189405205713356,-0.41654941400987944,1.1639922864868626,1.2250041686610615,-0.29281976524481157,0.11832331519856557
1.1559421047806262,1.0553040318219082,-0.44023392750091417,1.0758376588873562,1.1468547203148156,-0.3178597883320474,-0.7874591706945179
1.046017714517323,1.0953714506641408,-0.46287658253115643,1.1323470355537064,1.1224330177066142,-0.334390272611138,1.2167763788548602
1.2214289755757861,1.2532842190423492,-0.42682972765126387,1.231803538486483,1.3178066385722282,-0.2972516786750026,0.25858824798055546
1.263527678229817,1.2627118470052272,-0.4640678122455054,1.1956375374200188,1.3739765545710925,-0.33148469950426046,-0.1066560797899668
1.2144125251334472,1.2297151491351535,-0.46465021534802364,1.1572111612869003,1.2567523820517237,-0.334650786540741,0.004017558191318248
1.2190901587616736,1.2273582421444345,-0.32027903781620237,1.2544072891530225,1.2811740846599258,-0.20198970881146633,0.8797286696997993
1.3524027171661048,1.3310621497360944,-0.36298015279698215,1.2634487894196391,1.2591945523125443,-0.2441011497674823,-0.8616584650280925
1.2261066092040116,1.175506288348605,-0.35234535390281163,1.10070178462055,1.085800463794311,-0.24452140403043593,-1.5539303275856862
1.0015801950491787,1.0694454737662251,-0.5003591147503621,0.9967245315544656,1.1028956556200524,-0.3707912092175602,-0.044639801172026185
0.9992413782350664,1.0435194968683104,-0.4660951831449489,0.95377740528804,1.0027666749264248,-0.3440019959773967,-0.8000562823331394
0.8916558047858756,0.9091757983972967,-0.49027378006353944,0.8972680286216899,1.0076510154480651,-0.3646659266138578,0.5067267804994905
0.9641591260233742,0.9563139382116873,-0.4343739411982199,1.0057660318210822,1.0564944206644684,-0.31417177578622113,0.8357443056562949
1.0834387835431285,1.1024421716362989,-0.48460261929543,1.028369782487622,1.1615077418797373,-0.3557353601253986,-0.19231271636420147
1.0600506154019997,1.071802380756945,-0.4835141878912832,1.0464527830208543,1.1297595284890742,-0.3546001589475621,0.22021555673870719
1.0951328676136929,1.1401526834878113,-0.19491758442238735,1.2770110398195629,1.1541812310972763,-0.09674119441469416,0.46409618242645095
1.1652973720370783,1.184933916311483,0.2678783569674637,1.469142920485153,1.1956981255312191,0.365310018311982,2.8747764164205156
1.586284398577389,1.573823569780206,0.5437062520184398,1.6431918006175121,1.571792345697528,0.6410510804666552,0.30936358721311286
1.6400771853019842,1.6162478956131576,0.692923549420293,1.8285425560831408,1.7036695397818176,0.8241795059612489,1.0881678135192947
1.8201660799886727,1.7411639661212934,0.11225257429791774,1.6431918006175121,1.7427442639549406,0.24404401753492602,-1.2003449203826821
1.6237054676031943,1.5997495466781209,0.27551173477643776,1.677097426617322,1.6963430289993569,0.4114267015244078,0.2921197711551897
1.6751594375136774,1.6445307795017923,-0.14212449871363336,1.6296295502175877,1.7354177531724797,-0.0034701489626057474,-0.05663532538207439
1.6704818038854519,1.691668919316183,0.1414372800059393,1.6431918006175121,1.7940298394321648,0.2796836155557103,0.5625610523113985
1.7663732932640783,1.764733036028489,-0.14089924420647104,1.6228484250176263,1.7036695397818176,-0.007447045449505377,-1.0581821251121781
1.5956396658338408,1.573823569780206,-0.2244651005984579,1.4465391698186134,1.5791188564799878,-0.09747205591488199,-0.4375725387897975
1.530152795038681,1.5266854299658155,-0.3352930205939235,1.4533202950185757,1.5498128133501463,-0.2040240675489204,-0.6066865389623816
1.43893893928828,1.5101870810307787,-0.29342828810882565,1.448799544885267,1.6108670698706509,-0.16150628250626842,0.456716799638859
1.513781077339891,1.5172578020029375,-0.40174054523138786,1.4420184196853054,1.6108670698706509,-0.26316081566553684,0.12108593741580181
1.5371692454810197,1.5007594530679007,-0.4228746471249437,1.4261957942187273,1.532717621524405,-0.2863566205225764,-0.7095340953717202
1.429583672031829,1.4559782202442293,-0.3909385181001984,1.4216750440854196,1.5669080051758877,-0.2544628264856508,0.6094756721388419
1.5278139782245679,1.5549683138544501,-0.15369160106194896,1.586682423951162,1.6548261345654143,-0.020472086873518265,0.3136693361570959
1.5816067649491632,1.6091771746409995,-0.16180904790910475,1.4917466711516933,1.242099360486803,-0.06148020552704627,-2.4201833232078176
1.2003796242487705,1.163721753395007,-0.17080088366944668,1.505308921551617,1.2591945523125443,-0.062018297749710516,1.795307612029565
1.4670047410576343,1.371129568578326,-0.274677248920436,1.317697791019335,1.2982692764856671,-0.16324277469715967,-1.7133564777961607
1.205057257876996,1.2061460792279586,-0.39286128086003486,1.2227620382198663,1.3104801277897682,-0.2684663210956851,0.17981424551400027
1.2354618764604628,1.2297151491351535,-0.4500205196806237,1.2114601628865969,1.33245966013715,-0.31847500858943645,0.2735124502035524
1.2798993959286071,1.265068753995947,-0.47700435217691234,1.236324288619791,1.3422283411804303,-0.3417037686764868,0.2861197077077227
1.3266757322108638,1.3381328707082525,-0.4936207579097908,1.2589280392863305,1.4106091084833958,-0.35596250450256683,0.03426290296119679
1.3360309994673156,1.3381328707082525,-0.4592034734261301,1.2544072891530225,1.3983982571792948,-0.32524866951075293,0.11162182546832795
1.3570803507943312,1.3428466846896914,-0.35975021058558526,1.3335204164859131,1.4350308110915972,-0.2318639334507206,-0.05871123048612815
1.3524027171661048,1.373486475569046,-0.27309762981578123,1.2657091644862928,1.2836162549207464,-0.15942137120102473,-0.44476056755386656
1.2892546631850583,1.279210195940264,-0.358575631301762,1.2702299146196006,1.1956981255312191,-0.23891787776556528,-0.05919323924247395
1.2845770295568326,1.3145638008010576,0.30795196161811306,1.5934635491511235,1.3690922140494524,0.4136149553760807,2.3244648528256953
1.6353995516737587,1.6091771746409995,0.24017228188329975,1.5753805486178918,1.7158803910859188,0.36138306758812105,-0.18745471100489397
1.6096725667185177,1.6280324305667555,0.09250166469093092,1.5640786732846217,1.7012273695209972,0.21830942705699852,0.045079548141910696
1.621366650789082,1.6893120123254637,-0.1000394496623042,1.5527767979513516,1.6597104750870544,0.027653982252976408,-0.17338203035546823
1.5979784826479533,1.6091771746409995,-0.1592499491304821,1.5143504218182338,1.6523839643045937,-0.02916233606638119,-0.07173807478251931
1.5909620322056153,1.5714666627894869,-0.1855798299351095,1.4374976695519976,1.5766766862191681,-0.06308964618557165,-0.8188135425672702
1.4646659242435212,1.4795472901514248,-0.2237814677045552,1.3516034170191447,1.4154934490050362,-0.1113997985266406,-1.0216144567628396
1.3103040145120737,1.3027792658474597,-0.4491595235050343,1.2295431634198286,1.3813030653535534,-0.3168012955762999,0.0033167059880424773
1.3149816481403,1.2344289631165934,-0.4381847179933174,1.1459092859536302,1.2591945523125443,-0.31097284420724136,-0.7130741323489718
1.212073708319335,1.2014322652465197,-0.4690466529385683,1.1549507862202468,1.2958271062248465,-0.3375996831698448,-0.17140239232209212
1.1910243569923193,1.1047990786270188,-0.3645434834369922,1.0328905326209297,0.988113653361504,-0.2576939676654273,-1.3581855803321934
0.9969025614209532,1.0553040318219082,-0.5110202164985514,0.9650792806213102,1.0809161232726707,-0.3800053806550422,-0.1790313088133143
0.9758532100939377,0.989310636081761,-0.5033639141837811,0.9063095288883056,1.0564944206644684,-0.37449916435095115,-0.044746972160421214
0.9735143932798253,1.0317349619147125,-0.4607605299908696,0.9243925294215382,0.9539232697100213,-0.34160008476605136,-0.8556741988259469
0.8589123693882956,0.8620376585829062,-0.51855562220907,0.8452794020886476,0.9588076102316615,-0.3890754045135625,0.5285922233770095
0.9337545074399066,0.9138896123787357,-0.5310685414044212,0.8384982768886853,0.9759028020574029,-0.3993576875329364,-0.0790506422329991
0.9267380569975686,0.984596822100322,-0.4600759318546176,0.9198717792882294,1.0516100801428283,-0.3385337354906963,0.07469383144808185
0.9407709578822454,0.8549669376107473,-0.49114105031439936,0.8498001522219555,0.9050798644936178,-0.36792029490520994,-0.16412403239064527
0.9220604233693422,0.9374586822859314,-0.5151430078830652,0.888226528355074,1.0174196964913464,-0.3849507312460346,0.26305614046354603
0.9618203092092609,1.0223073339518345,-0.399804993010423,1.0012452816877744,1.1199908474457936,-0.2846027645189767,0.8870775874308107
1.088116417171354,1.1047990786270188,-0.4364916829126181,1.0532339082208158,1.1712764229230177,-0.31429091380098506,-0.15927405169821385
1.0694058826584518,1.1047990786270188,-0.45425033231061773,0.9899434063545042,1.0809161232726707,-0.3324708640752799,-0.5558947823722167
0.9945637446068408,1.0081658920075176,-0.5315943571742108,0.9379547798214619,1.098011315098412,-0.3973047492804408,0.19061824690326482
1.0249683631903075,1.0505902178404691,-0.5347494931035357,0.9379547798214619,1.085800463794311,-0.4003903396961363,-0.3948419586788463
0.9735143932798253,0.8431824026571503,-0.5297229935694754,0.8475397771553012,0.9319437373626397,-0.3981961046494442,-0.4333213780370168
0.9173827897411166,0.9351017752952114,-0.5399796587733016,0.8950076535550354,1.034514888317087,-0.40515919073672113,0.3490642008858431
0.9688367596515997,1.0105227989982366,-0.5592437242703524,0.8995284036883434,1.06626310170775,-0.42109656447259275,0.005964867073482494
0.9735143932798253,1.0058089850167977,-0.5460144745965155,0.8950076535550354,1.0369570585779075,-0.4106524022464826,-0.36574492671078346
0.9267380569975686,1.0199504269611155,-0.4869575693171725,0.9085699039549601,0.988113653361504,-0.3614974654930296,0.29689958475815026
0.9711755764657121,1.0034520780260787,-0.48672265346040783,0.9424755299547698,1.046725739621188,-0.3600613815920738,0.4116396396650473
1.0319848136326464,1.0694454737662251,-0.5342825571170543,0.9560377803546936,1.098011315098412,-0.3996585633962204,-0.19438482462208256
1.0085966454915176,0.9987382640446397,-0.5217404393406364,0.9492566551547321,1.1004534853592327,-0.38913725348602674,0.022381744983339297
1.0156130959338563,1.0435194968683104,-0.41834017987844696,1.0215886572876605,1.1322016987498948,-0.3003155671879218,0.13932978640747454
1.0390012640749842,1.0576609388126281,-0.4966562037878006,0.9628189055546559,1.1224330177066142,-0.3674436700621392,-0.11098093246702855
1.0273071800044207,1.1142267065898965,-0.41109446752801676,1.0170679071543516,1.1712764229230177,-0.29222638862137174,0.5723045630579491
1.1115045853124828,1.1283681485342136,-0.4758212063672389,1.0487131580875078,1.2274463389218822,-0.346553688785297,0.15181286363620644
1.137231570267724,1.2202875211722757,-0.4343119243772764,1.10070178462055,1.2054668065745004,-0.3110305123426414,-0.28760375937598875
1.0998105012419184,1.1165836135806164,-0.5078789559279979,1.0441924079542,1.2054668065745004,-0.37434312507313483,0.21783959625649743
1.1348927534536106,1.1495803114506893,-0.31559942225142734,1.2589280392863305,1.2567523820517237,-0.20256641324474248,0.3944523985018472
1.195701990620545,1.166078660385726,-0.43016114096463254,1.10070178462055,1.1908137850095788,-0.3074119815568427,-0.7323174057937603
1.0927940507995797,1.1165836135806164,-0.3989999808910939,1.10070178462055,1.2103511470961408,-0.2792775396203129,0.26747921891357507
1.1348927534536106,1.173149381357885,-0.48774098413893563,1.060015033420778,1.2201198281394212,-0.35684281175805205,0.13456620245170217
1.1582809215947394,1.177863195339324,-0.3902919263814507,1.121045160220436,1.2616367225733647,-0.26974576472749323,0.03674792588282454
1.1676361888511906,1.187290823302202,-0.48194229072542294,1.0690565336873938,1.1834872742271187,-0.3530090381186191,-0.46301718279802606
1.104488134870144,1.1307250555249335,-0.5028020224811859,1.05549428328747,1.188371614748759,-0.37024463550618675,0.004860760627291649
1.1091657684983696,1.1071559856177378,-0.45251591246419154,1.028369782487622,1.1541812310972763,-0.3283677049952054,-0.2566691650563359
1.0764223331007898,1.090657636682701,-0.17862634470593453,1.1685130366201706,1.1834872742271187,-0.08740097844541114,0.548690806639256
1.1582809215947394,1.1425095904785312,-0.16300220810815233,1.1911167872867108,1.1956981255312191,-0.06825547577734552,0.6020906405544092
1.2494947773451404,1.2202875211722757,-0.36337578150490785,1.1391281607536685,1.2616367225733647,-0.2463995081028728,-0.7235069332970638
1.146586837524175,1.1566510324228483,-0.37607475116308947,1.0441924079542,1.085800463794311,-0.2662918643493162,-1.1616976410087183
0.9828696605362764,0.9822399151096028,-0.4387974055745454,0.9243925294215382,0.9661341210141223,-0.32253805763130666,0.17439658684634327
1.0109354623056308,1.0152366129796757,-0.5150965555950043,0.9424755299547698,1.0491679098820086,-0.3835995425154969,-0.011124173716310654
1.013274279119743,1.0340918689054324,-0.5399789348415396,0.9424755299547698,1.098011315098412,-0.4042508311150193,-0.1282358628866924
0.9992413782350664,1.0435194968683104,-0.4949418127201227,0.9922037814211577,1.124875187967434,-0.36540548754786034,0.29108686541637135
1.0436788977032108,1.0293780549239935,-0.4924622257800249,0.9447359050214241,1.058936590925289,-0.365511569552067,-0.5924212755769209
0.9641591260233742,0.9728122871467241,-0.5431664063895666,0.8927472784883819,1.0442835693603683,-0.40806309376437977,-0.24799778154174704
0.9337545074399066,0.9468863102488093,-0.5619339753531882,0.8701435278218416,1.0442835693603683,-0.4235907126802622,0.1768892185338114
0.9618203092092609,0.984596822100322,-0.43957490828691903,0.95377740528804,1.0516100801428283,-0.3200777107387549,0.039910682328539615
0.9711755764657121,0.984596822100322,-0.4081828139813066,0.9876830312878497,0.9417124184059201,-0.29710375545433143,0.7328144044784672
1.0764223331007898,1.0364487758961523,-0.4429308146249016,1.0035056567544278,1.1322016987498948,-0.3212625562538173,-0.2584840607671934
1.0436788977032108,1.074159287747664,-0.5174668288390422,0.9809019060878883,1.1028956556200524,-0.3847608254265312,-0.22711864849044713
1.0156130959338563,1.0293780549239935,-0.5543921749121055,0.928913279554846,1.085800463794311,-0.4166124556021975,-0.17833588091804725
0.9945637446068408,1.0199504269611155,-0.48972576371971555,0.978641531021234,1.1224330177066142,-0.3611332430622257,0.5603551833358749
1.0764223331007898,1.0600178458033471,-0.07603157998424882,1.1843356620867487,1.163949912140557,0.008186251089107598,1.108771326880467
1.237800693274576,1.1330819625156525,-0.1873418798437849,1.060015033420778,1.1102221664025131,-0.10396506859244826,-1.1058802472069449
1.078761149914903,1.0411625898775914,-0.39337225602870374,1.0374112827542386,1.1151065069241535,-0.27898394640232216,-0.2912807283637627
1.0413400808890974,1.0458764038590302,-0.304486707739052,0.9650792806213102,0.9514810994492007,-0.2133920600957881,-1.2905383168889895
0.8635900030165212,0.873822193536504,-0.45940339924773205,0.7932907755556053,0.8806581618854156,-0.34406298514508354,-0.3578630258019121
0.8191524835483778,0.8313978677035524,-0.5529922115397171,0.7752077750223737,0.9172907157977188,-0.41831140530984057,0.05997650872129701
0.8308465676189422,0.8431824026571503,-0.5508106431749704,0.7729473999557193,0.9001955239719776,-0.41675143679504884,0.04219701228929751
0.8402018348753933,0.8478962166385893,-0.34692346697141296,0.7526040243558333,0.6730736897157,-0.2613976666198343,-1.6528346899289341
0.6226918711628993,0.6452022154367089,-0.20086794154003623,0.8181549012887993,0.721917094932104,-0.13979006895087684,1.9153904548258627
0.8682676366447476,0.8973912634436989,-0.3755943017837177,0.8158945262221458,0.9514810994492007,-0.27472113808518417,0.11091903962493849
0.88697817115765,0.9138896123787357,-0.2083859728882671,0.9628189055546559,0.949038929188381,-0.13269920988584605,0.162055649406231
0.912705156112891,0.9280310543230534,-0.36872237953305986,0.928913279554846,0.9783449723182235,-0.2623814036230446,0.709727319226393
1.013274279119743,1.0340918689054324,0.04607447293120611,1.308656290752719,1.137086039271535,0.12797895603300527,2.8829599213249257
1.4202284047753777,1.4795472901514248,0.480203319822856,1.7290860531503642,1.3788608950927328,0.5590793376789607,2.374759386892831
1.7897614614052062,1.4324091503370344,0.4806281471118485,1.505308921551617,1.4350308110915972,0.5251744975315608,-2.935339488390636
1.3056263808838482,1.0128797059889567,-0.02631098132865964,1.0758376588873562,1.0955691448375915,0.035417520543954514,-1.3231958741580738
1.1115045853124828,1.1024421716362989,0.07793277929153787,1.2340639135531364,1.188371614748759,0.14301952798133485,0.8541808590708845
1.237800693274576,1.2532842190423492,0.03366435204605711,1.1888564122200564,1.3202488088330488,0.10785397242444493,0.09896292722945695
1.2565112277874793,1.3027792658474597,0.012101320583524162,1.2589280392863305,1.3471126817020707,0.09696293541444316,0.47723645145103727
1.3313533658390893,1.3475604986711303,-0.21272075562374923,1.236324288619791,1.4008404274401145,-0.10479468928081917,-0.260584934085321
1.296271113627397,1.255641126033069,-0.3403926372359445,1.1504300360869388,0.988113653361504,-0.2319385120102246,-2.671023413998729
0.9010110720423267,0.9374586822859314,0.4727808474672074,0.8294567766220695,0.6120194331951955,0.35230340002201993,-2.677279415759481
0.5408332826689495,0.4872894470584999,-0.12043827819626902,0.39772513889115413,0.433741004155322,-0.11934001623523265,-1.333955772055282
0.37945492249516366,0.3694440975225231,-0.3766982977207473,0.3276535118248798,0.44595185545942306,-0.30193332539672,-0.10713947494156108
0.3700996552387125,0.4071546093740357,-0.4106024352404532,0.33895538715815,0.42153015285122136,-0.32643598985672684,-0.007989281027617846
0.37243847205282526,0.3529457485874863,-0.445931511778336,0.31861201155826396,0.4264144933728616,-0.3513249005974983,-0.06758229874509405
0.3677608384245993,0.35530265557820573,-0.45515681553191867,0.29826863595837794,0.365360236852357,-0.35941622454846406,-0.10741059944519282
0.35840557116814814,0.3623733765503646,-0.48625330436805314,0.28244601049179985,0.3995506205038397,-0.3809498671922889,-0.34692734149922877
0.32098450214234264,0.32230595770813253,-0.45392950988476405,0.27566488529183797,0.3995506205038397,-0.35829882865442997,0.09311417395549192
0.3350174030270198,0.34351812062460835,-0.495053539522056,0.28244601049179985,0.4019927907646599,-0.3869055351948335,0.15285066807504796
0.35606675435403534,0.3647302835410841,-0.4507512081390555,0.3208723866249179,0.44350968519860295,-0.35461604318681605,0.15173438801781242
0.37711610568105086,0.38829935344827937,-0.49768008460983704,0.30957051129164775,0.41176147180794037,-0.3884346604368667,-0.1865244336982489
0.35840557116814814,0.3694440975225231,-0.5148903556981319,0.28696676062510773,0.42397232311204147,-0.4005025400920677,-0.1674534638257109
0.34203385346935816,0.3647302835410841,-0.3615881526739756,0.36381951289134395,0.4166458123295811,-0.2903748679221208,0.633382919198532
0.4192148083350819,0.426009865299792,-0.4419194819534063,0.359298762758036,0.4801422391109058,-0.3465233798239455,-0.008270508231184207
0.4215536251491947,0.45193584219770677,-0.45809597848558425,0.37286101315796016,0.5021217714582874,-0.357502513047669,0.22666392007553218
0.4519582437326618,0.45900656316986566,-0.3648509131252492,0.4677967659574285,0.5289856443273093,-0.2863456876310372,0.5155909408196094
0.5174451145278212,0.527356865900732,-0.3511945437118403,0.5446495182236647,0.592482071108634,-0.27294193435076125,0.18171953831761217
0.5431720994830623,0.5532828427986468,-0.42783635476630627,0.5084835171572005,0.6071350926735553,-0.33054010826732455,0.2748024508896239
0.5805931685088678,0.6145624245573551,-0.42477943224602416,0.5785551442234749,0.6413254763250379,-0.32633750355046576,-0.30868786180317254
0.5455109162971755,0.5391414008543298,-0.4818892023962106,0.44745339035754245,0.5363121551097697,-0.3729728571641301,-0.8218420352881045
0.44728061010443626,0.46136347016058515,-0.4023860510524926,0.4745778911573903,0.5314278145881294,-0.313594378509582,0.8272775706000627
0.5501885499254011,0.574495005715123,-0.4788145435477598,0.49040051662396844,0.5778290495437128,-0.3688158869782412,-0.2921787444715503
0.5174451145278212,0.527356865900732,-0.4667505827001341,0.4700571410240824,0.592482071108634,-0.36027552588378253,0.21982539438984272
0.5478497331112883,0.5792088196965619,-0.46152210620447953,0.49040051662396844,0.5851555603261737,-0.35616225308114247,-0.38681042542667937
0.503412213643144,0.5179292379378541,-0.4626164497180159,0.4655363908907745,0.5656181982396121,-0.3578177134096945,0.2590593843589451
0.5384944658548367,0.5249999589100125,-0.28956936985155607,0.6667097718229812,0.5656181982396121,-0.22443803072930854,0.61613870987198
0.6180142375346732,0.6263469595109525,0.22801807087601303,0.888226528355074,0.6974953923239018,0.21048377662004517,2.8814672245973942
0.9852084773503896,1.173149381357885,0.24148718327365476,1.05549428328747,0.9319437373626397,0.24173241216000604,-1.1564892449744095
0.828507750804829,0.680555820297502,0.008825650015828449,0.8362379018220317,0.7487809678011259,0.025632694699105146,0.568003585632076
0.9080275224846655,0.8455393096478694,-0.05215667243981167,0.9221321543548838,0.9417124184059201,-0.007632585041989368,-0.2854654596523784
0.8729452702729732,0.8856067284901018,-0.28463710210184767,0.7978115256889132,0.8244882458865512,-0.2057221401277952,-0.9461956341468817
0.7489879791249924,0.8196133327499545,-0.3493809739927702,0.7571247744891412,0.8562364592772143,-0.2578784870608836,0.2584119704925191
0.7864090481507979,0.8337547746942715,-0.4129431479375432,0.7503436492891788,0.8684473105813145,-0.3082879894977696,-0.09873352488307592
0.7770537808943467,0.7960442628427589,-0.4419738974908489,0.7073965230227532,0.7878556919742489,-0.3324661470665143,0.007659343583290739
0.7817314145225723,0.8290409607128325,-0.4787182606234156,0.7345210238226008,0.8733316511029547,-0.3602289795760628,0.025355331475779227
0.7887478649649111,0.7960442628427589,-0.47355614453927647,0.7503436492891788,0.8489099484947534,-0.3560107933247152,0.20232733380612453
0.8191524835483778,0.8313978677035524,-0.09408052601880515,0.9176114042215758,0.9050798644936178,-0.03819125236200645,1.0262074755315922
0.9594814923951477,0.975169194137444,-0.34052608199073736,0.8656227776885336,0.9539232697100213,-0.24524161743851694,-0.655131721260434
0.8729452702729732,0.859680751592187,-0.27904207482404053,0.7548643994224876,0.7707605001485075,-0.20718306099251713,-1.2061011900149659
0.7139057269133001,0.6734850993253435,-0.37103039464556686,0.6215022704899005,0.6462098168466782,-0.28438076426252135,-0.9849823680329515
0.5899484357653194,0.5909933546501593,-0.49716174946825464,0.5039627670238926,0.5729447090220725,-0.3826068711581807,-0.3266399924494284
0.5525273667395139,0.5579966567800861,-0.47752944401493996,0.4926608916906224,0.47770006885008565,-0.3700689723906094,-0.9901035379178021
0.4332477092197591,0.09132907261761787,-0.6105716927481392,0.01798212769328104,0.16021793494346165,-0.469112742235337,-2.9353394883906354
0.08476400391694584,-0.22449646413879998,-0.27183726461816254,-0.10859887603934346,-0.16703288000644292,-0.2661558850320087,-1.5672426409974698
-0.08129198988506602,-0.061869881779152085,-0.4022400581471586,-0.011402748173221225,-0.0009653022706705091,-0.3378691605206522,1.0023456513691393
0.023954766750012044,0.022978769886751092,-0.45339066334325867,0.011201002493319165,0.06497329477147434,-0.36914620211528576,0.14901804890505882
0.04266530126291478,0.03712021183106843,-0.4025945433999447,-0.00010087283995102904,0.047878102945732984,-0.33807728495810047,-0.04983906326415259
0.04032648444880199,0.0418340258125074,-0.4457999975082418,0.051887753693091225,0.0625311245106542,-0.3640641605862773,0.5659487829793362
0.10347453842984858,0.10311360757121571,-0.47115896516475153,0.0857933796929014,0.15289142416100124,-0.3780712514940225,0.036795821061447576
0.11049098887218695,0.11725504951553263,-0.46999017733502413,0.1242197558260195,0.1870818078124835,-0.3759083428734023,0.4237424570248796
0.1596061419685568,0.13846721243200844,-0.4558771276350953,0.09483487995951724,0.14800708363936055,-0.36825194026895613,-0.5572648584101203
0.1011357216157358,0.09604288659905684,-0.5288027556446967,0.05414812875974518,0.11137452972705814,-0.4162083913643755,-0.24355086134900145
0.07774755347460748,0.0654030957197031,-0.46500470060080973,0.11743863062605724,0.13335406207443976,-0.37257664703076043,0.9717182988464091
0.18533312692379791,0.1832484452556799,-0.4608966291621231,0.19203100782563948,0.23104087250724675,-0.36741891128886833,0.5813629638150062
0.2531588145330705,0.23981421303294842,-0.47585040494830566,0.22819700889210362,0.3043059803318524,-0.3763969596386838,-0.25420552217745584
0.22743182957782895,0.25159874798654625,-0.4737878027031122,0.22593663382544965,0.2920951290277513,-0.37458924073169997,0.5113270394502153
0.28824106674476274,0.27752472488446106,-0.4690454463856316,0.25306113462529756,0.3531493855482559,-0.36990103629812904,0.1757421491298157
0.3116292348858915,0.34116121363388885,-0.4864210152262467,0.2575818847586059,0.3067481505926726,-0.3825228245145059,-0.16939492131870215
0.2952575171871015,0.20210370118143622,-0.39303719627819755,0.19429138289229342,0.22371436172478634,-0.32224265173091116,-0.4545364170015913
0.2461423640907317,0.17853463127424052,-0.42185885020758285,0.2598422598252598,0.25057823459380824,-0.3386475735269645,0.17834135958780506
0.26953053223186,0.27281091090302206,-0.5109131952530711,0.23271775902541153,0.3043059803318524,-0.3997417575018924,-0.027862670079640627
0.26953053223186,0.20210370118143622,-0.427686862857456,0.13100088102598137,0.07474197581475531,-0.34949427437515806,-1.9525304230460727
0.04968175170525315,0.06776000271042258,-0.46784046196780493,0.16038575689248324,0.1357962323352599,-0.37348428875326023,1.3754443915485932
0.19936602780847507,0.23274349206078995,-0.4543713495701632,0.23723850915871986,0.25302040485462834,-0.361406833640026,0.13947412521883404
0.2180765623213778,0.22331586409791201,-0.3759200710766117,0.2598422598252598,0.2872107885061111,-0.3070605273141855,1.0120074366124174
0.3350174030270198,0.3458750276153278,-0.3480279455296172,0.30731013622499376,0.3775710881564581,-0.2842735937536052,0.21308844745994301
0.3630832047963737,0.35530265557820573,-0.3697730458302898,0.3502572624914202,0.38001325841727823,-0.2972497941968642,-0.027862670079640627
0.3630832047963737,0.33409049266172997,-0.43644800569631154,0.2779252603584919,0.3555915558090765,-0.34726295424508175,-0.7846032118318153
0.274208165860086,0.1997467941907163,-0.4116445350118329,0.22819700889210362,0.2188300212031461,-0.33353166987446803,0.17660124119398693
0.2975963340012143,0.3105214227545347,-0.3654795272052409,0.34573651235811187,0.365360236852357,-0.2950502209193745,0.1345662024517
0.31630686851411705,0.2657401899308636,-0.4406353476629357,0.21915550862548777,0.25057823459380824,-0.35370446380259907,-0.8758767420870138
0.2180765623213778,0.07483072368258105,-0.40240137427478795,0.09483487995951724,0.06008895424983408,-0.3356412895506335,-0.7349743426302399
0.13855679064154128,0.17853463127424052,-0.42745327420892165,0.17168763222575345,0.12114321077033867,-0.34733725498125706,-0.7739161058632565
0.056698202147591525,0.08661525863617889,-0.45588267777860386,0.0315443780932052,-0.018060494096411864,-0.37229211862001416,-0.33414314755408436
0.023954766750012044,0.0630461887289832,-0.495053177556175,0.033804753159859154,0.02589857059835137,-0.3961026372693162,-0.5142846472875651
-0.02749920316047059,-0.007661020992602645,-0.49795324819469333,-0.07695362510618722,-0.04736653722625388,-0.40043755059399905,-0.2752118193559034
-0.0532261881157117,-0.02180246293691998,-0.47660257004900974,-0.0181838733731831,0.02589857059835137,-0.3854044220901523,0.8339479312917908
0.035648850820576,-0.007661020992602645,-0.5184563229023842,-0.04078762403972309,0.018572059815890975,-0.41223061292356916,-0.8428372327880238
-0.05088737130159891,0.001766606970275299,-0.5197049845365175,-0.04304799910637705,0.011245549033430582,-0.4127399454612389,0.5160145211866409
0.005244232237109305,0.03004949085890997,-0.4021895035791132,0.07901225449293912,0.09672150816213691,-0.3341189731601859,1.0621630689964021
0.11984625612863853,0.10782742155265469,-0.30925403970232107,0.16942725715909948,0.16021793494346165,-0.26800106201138635,0.8941248165529012
0.22041537913549059,0.23981421303294842,-0.24498675622137311,0.29148751075841567,0.31407466137513296,-0.21600897389213056,0.26309283711374104
0.2531588145330705,0.2068175151628752,-0.41676381846672117,0.22367625875879568,0.24325172381134785,-0.3377130878738066,-0.27478214509543836
0.22509301276371618,0.25866946895870474,-0.4032205030634758,0.2394988842253738,0.27499993720201044,-0.32749164293134087,-0.25614421898342915
0.19936602780847507,0.20210370118143622,-0.4458868693196802,0.15360463169252137,0.19929265911658461,-0.3592477473428757,-0.6762927518612304
0.1268627065709769,0.11254123553409366,-0.4590613414901934,0.15586500675917533,0.17487095650838286,-0.36717983597226234,0.8493010499406008
0.22275419594960338,0.23038658507007048,-0.48383464835125595,0.18298950755902363,0.2676734264195496,-0.3828348433081838,-0.2563072772326461
0.19702721099436227,0.2657401899308636,-0.4327704323454196,0.26436300995856776,0.3043059803318524,-0.346215301714963,0.9559487803207655
0.3069516012576655,0.31523523673597365,-0.3140701164042306,0.3502572624914202,0.34093853424415527,-0.2601016529396471,0.4378195501233747
0.36074438798226094,0.38594244645755993,-0.41490138335371696,0.359298762758036,0.44839402572024323,-0.3279314502246033,0.4105505581783585
0.41219835789274356,0.44015130724410934,-0.41809030276526793,0.35477801262472813,0.42397232311204147,-0.33164176653655014,-0.1849174610755081
0.39348782337984084,0.33880430664316935,-0.48272775668717843,0.30957051129164775,0.3897819394605588,-0.3781294744040669,-0.20550891152430398
0.37243847205282526,0.38358553946684043,-0.38126872024475605,0.43615151502427224,0.4166458123295811,-0.3012683488937754,1.2034458185493309
0.5174451145278212,0.5320706798821709,-0.4457633182989678,0.47909864129069824,0.4996796011974673,-0.3471891788095129,-0.35176244669357826
0.4776852286879029,0.45429274918842627,-0.3511944230565466,0.46327601582412054,0.5363121551097697,-0.27705255553639596,-0.06639781677693596
0.4730075950596774,0.5367844938636104,-0.24623131557552175,0.5536910184902805,0.5656181982396121,-0.19367766518414245,1.226191697473211
0.625030687977012,0.6216331455295135,-0.059500356888697425,0.8475397771553012,0.6681893491940598,-0.025847638081675995,2.3025576804749726
0.9197216065552298,0.8997481704344188,0.0246860296786056,0.9176114042215758,0.9636919507533018,0.0575495938239263,0.5200717126409242
0.9945637446068408,0.9657415661745661,0.1548533040743687,1.2205016631532128,1.0198618667521662,0.19561641365215565,2.3250087435824334
1.321998098582638,1.3381328707082525,-0.14641319112693565,1.2250224132865206,1.2201198281394212,-0.05733195471500174,0.0498773518003336
1.3336921826532024,1.793015919917123,1.80416676731911,1.6499729258174738,1.0149775262305258,1.8721786680910084,-2.6484684423172857
0.9384321410681322,0.5485690288172078,-0.561935543872006,0.45649489062415827,0.6339989655425771,-0.4303267161870226,-2.94215655009828
0.5384944658548367,0.1879622592371189,-0.4474457357138247,0.11065750542609536,0.26034691563708917,-0.3598961653661465,-2.925868879861934
0.18065549329557232,-0.08308204469562788,0.3766957978045989,0.008940627426664806,-0.07423041009527619,0.13834982295388173,-2.8680173044644754
-0.13508477660966103,-0.17028760335225054,-0.10854902621386939,-0.1379837519058453,-0.14016900713742103,-0.1674829920071085,0.22861082632309215
-0.10935779165441992,-0.13729090548217732,-0.28811137128291503,-0.10859887603934346,-0.1328424963549602,-0.2744864346927488,0.5499347898390785
-0.05088737130159891,-0.04301462585339577,-0.3928486120542001,-0.07921400017284119,-0.022944834618052124,-0.3360044697515489,-0.34512436498497256
-0.0836308066991788,-0.06658369576059106,-0.41821578427067896,-0.11085925110599741,-0.022944834618052124,-0.35167384937252205,0.2470760361436236
-0.05556500492982449,-0.0383008118719568,-0.42836530757373115,-0.09955737577272722,-0.027829175139692387,-0.3582173974101556,-0.23213504607338697
-0.07661435625684002,-0.06422678876987156,-0.47048124438023836,-0.12442150150592156,-0.05957738853035496,-0.38520365337268325,-0.27929541380150613
-0.10234134121208155,-0.10900802159354264,-0.3134507927818511,-0.05887062457295516,-0.05713521826953483,-0.2869064733514804,0.6638447410966485
-0.03217683678869617,-0.07129750974203003,-0.43072291201193413,-0.11085925110599741,-0.025387004878872257,-0.35998989106299406,-0.5683695921513984
-0.08830844032740438,-0.08308204469562788,-0.43916878256844455,-0.09955737577272722,-0.025387004878872257,-0.364922035308395,0.10982368280012349
-0.07427553944272723,-0.07601132372346942,-0.4188411406577417,-0.0950366256394193,-0.04980870748707401,-0.3525407572187468,0.08633516253272909
-0.06258145537216328,-0.05951297478843259,-0.30319810920271584,-0.013663123239875183,-0.0009653022706705091,-0.2780320003755542,0.6318934154525904
0.005244232237109305,0.015908048914592635,-0.3973207005138723,-0.05208949937299328,0.02589857059835137,-0.3366449932089661,-0.31705317228349034
-0.0251603863463578,-0.007661020992602645,-0.4634691206783425,-0.0566102495063012,0.018572059815890975,-0.3779712666625586,-0.09526939693383536
-0.03217683678869617,-0.014731741964761104,-0.4540781572065586,-0.0837347503061491,-0.018060494096411864,-0.3739110076552175,-0.38820061812747914
-0.06959790581450165,-0.07601132372346942,-0.49813905734693653,-0.10181775083938117,-0.018060494096411864,-0.4009095595818074,0.06335228892619256
-0.06024263855805049,-0.04301462585339577,-0.4551446293472585,-0.05887062457295516,0.0014768679901496222,-0.3729176349088114,0.5177154662726967
-0.004111035019342272,-0.017088648955481008,0.1252867243618992,0.22141588369214174,0.03566725164163233,0.015347422128637173,1.7126069525470509
0.17831667648145952,0.17146391030208208,-0.2726560314409694,0.09483487995951724,0.13823840259608003,-0.24935885743504643,-0.7226254144986329
0.1011357216157358,0.11725504951553263,-0.3866957953537823,0.11517825555940327,0.12602755129197893,-0.3226810764766944,-0.3082573187298124
0.07073110303226868,0.0842583516454594,-0.39113313508887915,0.0586688788930531,0.1455649133785404,-0.3267793800723454,0.23348356077977683
0.098796904801623,0.07011690970114207,-0.42395258151854176,0.04510662849312895,0.13823840259608003,-0.34862052709875996,-0.04944750169293634
0.09645808798751021,0.10311360757121571,-0.36741640663443603,0.10613675529278743,0.16998661598674217,-0.3091983604464282,0.16654514095155482
0.11750743931452573,0.126682677478411,0.021150105642475703,0.3231327616915719,0.19685048885576448,-0.035170420884153245,1.3239531199837715
0.2648528986036344,0.27752472488446106,-0.2819731538730306,0.26436300995856776,0.24080955355052772,-0.2471101041962986,-0.7865131797940734
0.17831667648145952,0.1856053522463994,-0.4546138667104287,0.14908388155921345,0.19929265911658461,-0.36488116929308956,-0.048916086577185394
0.17597785966734675,0.19031916622783837,-0.5173039441925952,0.13778200622594325,0.23104087250724675,-0.40650153934868677,0.0564120203061835
0.18533312692379791,0.19503298020927734,-0.5127154233745368,0.11743863062605724,0.206619169899045,-0.40398500848679103,-0.2799560358291472
0.157267325154444,0.1643931893299236,-0.46955340517195887,0.10161600515947912,0.15289142416100124,-0.37652561573302823,-0.6424168080608295
0.08944163754517143,0.013551141923873147,-0.5164435512934741,0.06997075422632329,0.07718414607557543,-0.40847092015677744,0.10203205002360667
0.10347453842984858,0.11489814252481315,-0.412540159256704,0.14004238129259722,0.17242878624756272,-0.3373147578769338,0.7264863932330704
0.18533312692379791,0.17382081729280155,-0.4836157796485486,0.11517825555940327,0.20906134015986513,-0.3847985167333244,-0.25894825535002197
0.1596061419685568,0.16675009632064308,-0.4779542713039324,0.09935563009282516,0.1651022754651019,-0.3823142035528788,-0.38785615814436664
0.11984625612863853,0.13846721243200844,-0.4733970002069331,0.11517825555940327,0.1919661483341238,-0.3783465775520135,0.3152024412254918
0.157267325154444,0.1643931893299236,-0.46095792205130465,0.11743863062605724,0.19685048885576448,-0.37040590505959636,0.07809493991711347
0.16896140922500796,0.1879622592371189,-0.26653120676868175,0.3208723866249179,0.25302040485462834,-0.2315760549405889,0.7322619883023214
0.2531588145330705,0.25631256196798524,-0.4614658808376319,0.2078536332922176,0.26034691563708917,-0.36818259058982467,-0.6040081117831663
0.18767194373791068,0.23038658507007048,-0.4454814675329677,0.20107250809225571,0.23592521302888744,-0.35708567457574375,0.07710039195324876
0.19936602780847507,0.21624514312575313,-0.5217798936216647,0.14682350649255949,0.23592521302888744,-0.40925393407786353,-0.237033664202733
0.17597785966734675,0.17853463127424052,-0.5340891466813102,0.16490650702579157,0.25057823459380824,-0.4171469579800468,0.11961803809555158
-0.5560718031499724,-0.5261805589509009,-0.4799161263789161,-0.5471116389702206,-0.5162632273037291,-0.40559493334504537,0.026635489588792978
-0.5513941695217468,-0.5521065358488156,-0.46155323527024494,-0.5877983901699927,-0.5260319083470101,-0.3964031374112833,-0.0006645707502586554
-0.5490553527076341,-0.5426789078859373,-0.38997363771676397,-0.5584135143034908,-0.5089367165212687,-0.3583990181764024,0.32538217700487493
-0.518650734124167,-0.5120391170065836,-0.23674479311115562,-0.48608151217056256,-0.4674198220873256,-0.2732004224779923,0.8849186025203019
-0.4391309624443304,-0.43426118631283883,-0.03593698131250183,-0.4182702601709422,-0.4283450979142026,-0.1610702379489236,0.5187533834971825
-0.3900158093479606,-0.38712304649844786,-0.23662365519631653,-0.41374951003763427,-0.37461735217615844,-0.26674887372595024,0.07433335165360831
-0.3806605420915094,-0.3706246975634115,-0.2015367338328182,-0.38662500923778637,-0.3501956495679567,-0.24526006725616437,0.37948959868547283
-0.34323947306570396,-0.33527109270261835,-0.12516965488202614,-0.33237600763809017,-0.3257739469597549,-0.1981611011512044,0.14789154173535976
-0.326867755366914,-0.35176944163765517,-0.15291795931897262,-0.3097722569715498,-0.30135224435155317,-0.21040287978163277,0.6459731590568121
-0.2637197013858674,-0.2999174878418252,-0.09937403571774485,-0.32107413230481996,-0.31844743617729454,-0.18306670966760175,-0.6132606871892374
-0.31985130492457564,-0.35176944163765517,-0.2778623073625897,-0.35950050843793807,-0.3795016926977991,-0.2890488106631925,-1.2227161570567628
-0.432114512001992,-0.4059783024242042,-0.29707955860569873,-0.4453947609707905,-0.46497765182650547,-0.3050518034323549,-0.8066511035557972
-0.502279016425377,-0.49789767506226623,-0.36510079023842823,-0.5267682633703347,-0.5309162488686503,-0.34575933113829976,-0.5613446550908351
-0.5490553527076341,-0.5332512799230593,-0.4142848348030917,-0.48834188723721655,-0.4991680354779877,-0.3687491805447907,1.086217232263825
-0.4531638633290076,-0.4295473723313999,-0.4867780342401998,-0.46121738643736865,-0.4161342466101015,-0.4059041226310742,-0.054032578435274585
-0.45550268014312034,-0.44368881427571677,-0.4116248681989656,-0.4408740108374822,-0.42346075739256234,-0.3645066671665869,0.36503960266508934
-0.4204204279314277,-0.40833520941492407,-0.4085784426892323,-0.4363532607041743,-0.43811377895748316,-0.3634733326823137,-0.23461657715953377
-0.4391309624443304,-0.4059783024242042,-0.12075584292919382,-0.4273117604375585,-0.4796306733914267,-0.20947926824634067,-0.34021470069496473
-0.46719676421368433,-0.4625440702014731,-0.24965635739677403,-0.4725192617706384,-0.5260319083470101,-0.28311989689023964,0.4457534632198871
-0.42509806155965324,-0.43426118631283883,0.0425969460572098,-0.35724013337128413,-0.39659688452354,-0.11229349507603602,0.9300771542970875
-0.33856183943747836,-0.3635539765912526,-0.2711147807196999,-0.4069683848376724,-0.3599643306112376,-0.28524485713464637,-0.35370058937311166
-0.368966458020945,-0.39419376747060675,-0.3741523503691341,-0.42279101030425015,-0.3648486711328779,-0.34315173526549664,-0.3066965410597739
-0.3946934429761866,-0.4201197443685215,-0.07072709065358566,-0.36854200870455434,-0.36973301165451816,-0.17118401353292653,0.5607990096840302
-0.34090065625159116,-0.35176944163765517,-0.2694464799742018,-0.36854200870455434,-0.316005265916474,-0.2818799329475349,-0.027862670079640627
-0.34090065625159116,-0.33762799969333784,-0.38414936538099437,-0.3911457593710943,-0.34042696852467613,-0.34717479245598554,-0.4543260515402695
-0.3806605420915094,-0.14907544043577475,0.8277639239949733,-0.17414975297230945,-0.24029798783104858,0.3755504570919131,1.1432751026200616
-0.27307496864231856,-0.3564832556190941,0.12783098253940112,-0.38436463417113204,-0.3648486711328779,-0.06591367073336477,-1.3983904632228716
-0.4040487102326377,-0.417762837377802,-0.17908000861011278,-0.46121738643736865,-0.45032463026158426,-0.24235344558277083,-0.46449788131009023
-0.443808596072556,-0.4625440702014731,-0.4475678388710131,-0.45895701137071426,-0.4185764168709221,-0.38428391200530526,0.18074553213101388
-0.42509806155965324,-0.4059783024242042,-0.4487310765572319,-0.45895701137071426,-0.4259029276533825,-0.3854614858624376,-0.44210691845876754
-0.46251913058545874,-0.469614791173632,-0.4338102396662197,-0.5109456379037566,-0.4771885031306061,-0.3797965904647669,-0.08039160988652289
-0.46719676421368433,-0.45783025622003415,-0.471259471024374,-0.47704001190394635,-0.4136920763492814,-0.3977472586511918,0.18263338916459446
-0.44848622970078156,-0.45311644223859515,-0.5029369150995028,-0.4838211371039086,-0.435671608696663,-0.41496232844676784,0.0766288597787936
-0.4391309624443304,-0.4295473723313999,-0.050631710183186886,-0.3527193832379762,-0.39171254400189975,-0.16129290273738786,1.4818388112277694
-0.30347958722578566,-0.3046313018232642,0.08698832104693462,-0.2442213800385838,-0.27204620122171075,-0.06853051680336747,-0.0031181865195475814
-0.30114077041167286,-0.316415836776862,-0.16437610993710924,-0.30525150683824187,-0.2818148822649917,-0.21890641989636545,-0.4234377474008647
-0.33856183943747836,-0.3446987206654963,-0.4090853155779166,-0.38436463417113204,-0.3648486711328779,-0.36135329733456206,-0.6294095980060539
-0.3946934429761866,-0.3989075814520457,-0.41015468344566447,-0.4024476347043641,-0.37461735217615844,-0.36234340602019455,0.12570124638044838
-0.3806605420915094,-0.39419376747060675,-0.388672008408712,-0.43183251057086636,-0.40148122504518075,-0.3517803420948324,-0.3079173548556544
-0.4063875270467505,-0.4059783024242042,0.016089460660308356,-0.23291950470531358,-0.3599643306112376,-0.1159690549280042,1.8230509543093185
-0.2379927164306263,-0.26456388298103206,-0.24294237292552293,-0.2894288813716638,-0.29891007409073306,-0.2625061989672149,-1.1396160669400355
-0.3455782898798167,-0.30934511580470314,-0.16112010618228081,-0.2600440055051619,-0.316005265916474,-0.21507472536836325,0.9773151409181111
-0.25202561731530304,-0.26927769696247106,-0.39211213214167234,-0.3097722569715498,-0.25250883913514927,-0.34687451874671676,-0.14931115873089523
-0.2637197013858674,-0.2574931620088736,0.7004693314860667,-0.049829124306339324,-0.2207606257444871,0.3385858432282102,2.874735831422106
0.014599499493560467,0.025335676877470997,1.9864793291519427,0.24628000942533568,-0.07423041009527619,1.2655348692379218,2.877396393221202
0.32098450214234264,0.32230595770813253,2.0341976532091706,0.2394988842253738,0.05520461372819382,1.2391761156027725,-2.931306926922797
-0.015805119089906224,-0.12314946353785998,0.7778557063577359,-0.16510825270569363,-0.18412807183218427,0.34824534511463373,-1.9094347250728878
-0.21226573147538477,-0.27163460395319095,0.21400082147925376,-0.3255948824381279,-0.28669922278663196,-0.006395147378960681,-1.2013912046532718
-0.326867755366914,-0.32348655774902046,0.3395451882982641,-0.2532628803051996,-0.3233317766989348,0.0698196101523921,1.1700676928296114
-0.21460454828949757,-0.2409948130738368,-0.12160091260601952,-0.2713458808384317,-0.23052930678776765,-0.19039044688567652,-0.5312180961681083
-0.2637197013858674,-0.2999174878418252,-0.013869731377745212,-0.2645647556384698,-0.26471969043925037,-0.12823764382939049,-0.34495326268067383
-0.2941243199693345,-0.27634841793462994,-0.21063728001275178,-0.30073075670493393,-0.37705952243697854,-0.24934711025780623,-1.4581735730655372
-0.42977569518787884,-0.42719046534067995,-0.3459608790385581,-0.4273117604375585,-0.4283450979142026,-0.3284541492675778,0.2574383558027927
-0.4040487102326377,-0.37298160455413093,-0.3050107136794366,-0.41600988510428827,-0.37217518191533827,-0.30509392857623885,-0.10491594264972291
-0.4110651606749765,-0.38947995348916775,-0.3341346091194513,-0.44313438590413656,-0.40148122504518075,-0.32299354086899434,-0.38840009661953057
-0.443808596072556,-0.4601871632107536,-0.35611426331100754,-0.4815607620372547,-0.45276680052240437,-0.3370067190085345,-0.5233071503299432
-0.48824611554069985,-0.4813993261272294,-0.47026792582103966,-0.4996437625704867,-0.4478824600007641,-0.39801961120312723,0.21088998835830564
-0.46719676421368433,-0.47197169816435147,-0.33927066366015896,-0.47704001190394635,-0.4283450979142026,-0.32717988091641226,0.34050543359776725
-0.4344533288161048,-0.42719046534067995,-0.4595053529708785,-0.4725192617706384,-0.4112499060884613,-0.3914197486848769,-0.28769080397695823
-0.45784149695723314,-0.469614791173632,-0.4775425954419494,-0.5064248877704486,-0.4478824600007641,-0.4021748853238112,-0.3686850202874192
-0.48824611554069985,-0.4672578841829125,-0.49605606435711375,-0.5041645127037947,-0.4405559492183037,-0.41169830929732865,0.21088998835830564
-0.46719676421368433,-0.4672578841829125,-0.41217179864514647,-0.5177267631037188,-0.5064945462604485,-0.369281568988825,-0.9224709218676385
-0.5467165358935209,-0.519109837978742,-0.4887523168104309,-0.5629342644367987,-0.5187053975645493,-0.4100400532370962,-0.08215728853549852
-0.5513941695217468,-0.5473927218673766,-0.4460367231944114,-0.5900587652366467,-0.5992970161716152,-0.39039914285749633,-1.034192345266793
-0.6379303916439217,-0.6416690014961578,-0.5304831219195613,-0.6443077668363429,-0.6090656972148962,-0.43347476598425366,-0.05603589506327369
-0.6402692084580346,-0.6345982805239994,-0.4869890603488189,-0.6669115175028829,-0.6286030593014578,-0.41236076271797806,-0.05606322117867974
-0.6426080252721473,-0.611029210616804,-0.4859657828032508,-0.614922890969841,-0.5699909730417733,-0.4099868803866335,0.818975238166277
-0.5724435208487624,-0.5591772568209741,-0.44377009284763136,-0.5358097636369504,-0.5138210570429089,-0.3856770854856405,0.7950081275555485
-0.502279016425377,-0.5214667449694615,-0.36371397829304924,-0.4815607620372547,-0.4771885031306061,-0.3423261120589319,0.2922265209270723
-0.4742132146560231,-0.4766855121457904,-0.40300489205369744,-0.5267682633703347,-0.5187053975645493,-0.365136089201427,-0.8721390601517995
-0.5490553527076341,-0.5473927218673766,-0.4348815380186662,-0.5674550145701067,-0.5431271001727515,-0.38284865977217547,-0.0006899895346738089
-0.5467165358935209,-0.5521065358488156,-0.5348502402737455,-0.5719757647034146,-0.5138210570429089,-0.4338592428344563,-0.0007153608517140871
-0.544377719079408,-0.5308943729323399,-0.5242084433725425,-0.5425908888369128,-0.5040523759996284,-0.42803111591235266,-0.05498465532507843
-0.5467165358935209,-0.5473927218673766,-0.4853579214337694,-0.5606738893701448,-0.5455692704335715,-0.40836365076159187,0.2979050406554827
-0.518650734124167,-0.523823651960181,-0.5063491674596265,-0.5493720140368746,-0.5040523759996284,-0.41890202951157696,-0.37686727430903266
-0.5490553527076341,-0.5521065358488156,-0.5267574071064972,-0.5900587652366467,-0.5333584191294705,-0.4301314803917777,-0.24524411443934138
-0.5677658872205368,-0.570961791774572,-0.5160077443727582,-0.5877983901699927,-0.5602222919984923,-0.42495148169397157,-0.4111458664671508
-0.6005093226181163,-0.5945308616817673,-0.5639608636314571,-0.6284851413697647,-0.5895283351283348,-0.4498872835945209,0.16633902579991133
-0.5841376049193263,-0.5992446756632063,-0.5708872014195576,-0.619443641103149,-0.5724331433025934,-0.4532522372556704,-0.3034528898247625
-0.6075257730604551,-0.5945308616817673,-0.49503073567155337,-0.639787016703035,-0.6163922079973566,-0.4159698976222789,-0.2226218827894639
-0.6238974907592446,-0.6369551875147188,-0.5349070689170614,-0.6510888920363052,-0.6115078674757164,-0.43579159529813943,-0.11189379199614653
-0.6309139412015834,-0.6298844665425604,-0.34443989840662426,-0.6714322676361912,-0.7311742102559055,-0.34541638291698296,-1.4886239701006225
-0.752532415535451,-0.7524436300599762,-0.517840498283521,-0.7844510209688915,-0.753153742603287,-0.43078230203156836,-0.11659543157437915
-0.7595488659777894,-0.7524436300599762,-0.5272723638998571,-0.7415038947024651,-0.7336163805167255,-0.4341106105689386,0.7138405998976538
-0.7010784456249683,-0.7005916762641462,-0.5486031339220859,-0.7302020193691954,-0.7165211886909842,-0.44448330708927125,-0.3750240812212548
-0.7291442473943227,-0.7288745601527808,-0.46934322365039544,-0.7008171435026931,-0.6920994860827825,-0.4053756505716408,0.7626899391287857
-0.6659961934132761,-0.6793795133476704,-0.4072069539661487,-0.6510888920363052,-0.6383717403447383,-0.37268796431010126,0.2856887515029211
-0.6402692084580346,-0.6369551875147188,-0.4846600512152143,-0.6510888920363052,-0.6090656972148962,-0.4104736221496507,0.28234339200979464
-0.6145422235027934,-0.5945308616817673,-0.4479063976250355,-0.6239643912364569,-0.5968548459107952,-0.3915471175718257,0.22326296681862148
-0.593492872175778,-0.5921739546910477,-0.46813039663848055,-0.6036210156365709,-0.5724331433025934,-0.4011798674958911,-0.00019876124699616545
-0.5911540553616651,-0.6016015826539257,-0.5050148405669916,-0.6352662665697271,-0.6115078674757164,-0.4209202076997736,-0.6911653662722635
-0.6472856589003734,-0.6416690014961578,-0.5160589022172719,-0.684994518036115,-0.633487399823098,-0.4271802085737765,-0.25412545749683885
-0.6659961934132761,-0.6558104434404751,-0.5558623596654066,-0.6714322676361912,-0.6163922079973566,-0.4465765509434107,0.14316537805630167
-0.6519632925285989,-0.5874601407096088,-0.04279080526910999,-0.5787568899033769,-0.5797596540850538,-0.18509828691625377,1.3606983834996849
-0.5373612686370697,-0.6180999315889625,-0.23479210783849044,-0.655609642169613,-0.6456982511271991,-0.2872977319627327,-1.1097145094511747
-0.6309139412015834,-0.6510966294590361,-0.47364784256246145,-0.6691718925695372,-0.6163922079973566,-0.4058165250343624,-0.25259517777517665
-0.6496244757144861,-0.6463828154775972,-0.5286522984934972,-0.6759530177694991,-0.6237187187798174,-0.43323460408136666,-0.11279383322406904
-0.6566409261568245,-0.6558104434404751,-0.5108048467993604,-0.6917756432360772,-0.6408139106055584,-0.42476132397899147,-0.14143598329491647
-0.6659961934132761,-0.6652380714033536,-0.5243140167544988,-0.703077518569347,-0.6530247619096595,-0.4316721439930145,-0.2559000675942286
-0.6847067279261788,-0.6793795133476704,-0.5017203477734843,-0.7121190188359633,-0.6920994860827825,-0.4213693795402016,-0.5450028156290262
-0.7268054305802099,-0.7194469321899025,-0.5623188657399778,-0.7460246448357735,-0.6872151455611422,-0.45086398723187576,0.14763894873188968
-0.7127725296955327,-0.7288745601527808,-0.5349829610967763,-0.7482850199024274,-0.7116368481693439,-0.4379948173685201,-0.056937438262749954
-0.7151113465096455,-0.7170900251991831,-0.5608667792807264,-0.7347227695025033,-0.6872151455611422,-0.4500148809488649,0.0012412019755238674
-0.7127725296955327,-0.721803839180622,-0.5279894183101048,-0.7143793939026172,-0.6823308050395015,-0.43368682942050574,0.32103454811767645
-0.6847067279261788,-0.6840933273291098,-0.5541013956543742,-0.7166397689692712,-0.6505825916488394,-0.446363976275028,-0.027862670079640627
-0.6847067279261788,-0.6793795133476704,-0.5516587292341377,-0.7211605191025791,-0.6676777834745807,-0.44543337712549363,-0.14278270242394628
-0.69406199518263,-0.6888071413105488,-0.5495488301138278,-0.7302020193691954,-0.6896573158219623,-0.4445666779810371,0.0009813459750313267
-0.6917231783685172,-0.6911640483012683,-0.5448354310668267,-0.7143793939026172,-0.672562123996221,-0.4419832713989084,0.0009527592395955768
-0.6893843615544044,-0.6888071413105488,-0.5425076284861587,-0.7189001440359252,-0.6701199537354008,-0.44079112254277864,0.11607182587635126
-0.67769027748384,-0.6817364203383899,-0.495104576711276,-0.7211605191025791,-0.6847729753003221,-0.418062134359585,-0.5721194143940125
-0.7221277969519839,-0.7170900251991831,-0.5364618330312213,-0.7279416443025414,-0.7043103373868835,-0.4383267490431878,0.08890346720192292
-0.7127725296955327,-0.7123762112177441,-0.42761953720359125,-0.7528057700357353,-0.7702489344290284,-0.3884497127176237,-1.0454795564884878
-0.7946311181894821,-0.7948679558929278,-0.554906166463116,-0.7934925212355074,-0.7726911046898485,-0.4484943899722112,0.24330097100635845
-0.7735817668624665,-0.7736557929764519,-0.4859702470491164,-0.8047943965687776,-0.9729490660771036,-0.4167646876133011,-0.47562604045607826
-0.8086640190741592,-0.8090093978372451,-0.5160727775760433,-0.8319188973686255,-0.8386297017319934,-0.43194206589602835,-0.6039008301203993
-0.8531015385423031,-0.8632182586237945,-0.4591053806723809,-0.8680848984350896,-0.9045682987741382,-0.4075711181214491,-0.12065448342999502
-0.8601179889846419,-0.8632182586237945,-0.5548268959351784,-0.8545226480351654,-0.8459562125144542,-0.44972958487604375,-0.12095157568191167
-0.8671344394269802,-0.8514337236701967,-0.5609922607861374,-0.8793867737683598,-0.8630514043401951,-0.4527106741307588,-0.027862670079640627
-0.8671344394269802,-0.870288979595953,-0.522215579887087,-0.8929490241682836,-0.8923574474700375,-0.43581800386179426,-0.6815780146677629
-0.9162495925233496,-0.9292116543639414,-0.5476666075326626,-0.9178131499014779,-0.8972417879916779,-0.44753745347341367,-0.027862670079640627
-0.9162495925233496,-0.9197840264010635,-0.5233344164252373,-0.9404169005680179,-0.9460851932080814,-0.4376862966257597,-0.8239954242721363
-0.9747200128761706,-0.9834205151504908,-0.511171759547394,-0.9223339000347859,-0.9851599173812043,-0.4321766838311938,0.6597163072236321
-0.9256048597798012,-0.9339254683453804,-0.55468898693452,-0.9539791509679421,-0.9460851932080814,-0.45124213315172845,-0.5396297668120494
-0.9630259288056067,-0.9598514452432956,-0.5346209952157831,-0.9449376507013258,-0.9729490660771036,-0.4424039698071291,0.16748851592109973
-0.9489930279209295,-0.962208352234015,-0.5226820332523937,-0.9901451520344062,-0.9534117039905422,-0.4379578882591872,-0.4159574622902326
-0.9770588296902838,-0.9834205151504908,-0.5154865135041279,-0.9630206512345579,-0.9631803850338226,-0.4344914294991813,0.5949339426363602
-0.9326213102221396,-0.9386392823268198,-0.4137300617628226,-0.7754095207022753,-0.9094526392957789,-0.38645637312095066,0.7102385089617774
-0.8788285234975446,-0.8797166075588313,-0.5073373343147383,-0.8884282740349756,-0.8923574474700375,-0.4293986425614198,-0.2469405788867077
-0.8952002411963341,-0.8962149564938677,-0.5290444281979066,-0.8680848984350896,-0.8850309366875767,-0.43916383410435267,-0.18553494872991372
-0.9068943252668985,-0.9362823753360998,-0.44429470206448435,-0.9404169005680179,-0.9656225552946428,-0.4041717240178172,-0.7254034552796631
-0.9583482951773811,-0.9834205151504908,-0.5153897479586089,-0.978843276701136,-1.0046972794677658,-0.4353617674374469,-0.5151492876736575
-0.9934305473890733,-0.9975619570948082,-0.5175991876961921,-1.0127489027009462,-1.06086719546663,-0.4378077408822631,-1.283364023441209
-1.0823055863253614,-1.084767515751431,-0.5136480887945628,-1.0669979043006423,-1.0926154088572926,-0.43716750303815705,-0.33863810196561345
-1.103354937652377,-1.1130503996400651,-0.43384016217904847,-1.1189865308336842,-1.165880516681898,-0.4069164820644394,-0.4118031863031793
-1.129081922607618,-1.1366194695472607,-0.4020161219221174,-1.0104885276342923,-1.1316901330304157,-0.39059766399063095,1.8114170689978724
-1.0074634482737506,-1.023487933992723,-0.25490570725823253,-1.019530027900908,-1.0681937062490905,-0.32829299232010833,-0.5268575473641375
-1.0425457004854433,-1.0706260738071134,-0.20857612563108227,-0.976582901634482,-1.099941919639753,-0.3114138122078863,0.5475401926827214
-1.0027858146455249,-1.0399862829277597,-0.4748831114589979,-0.9969262772343681,-1.0120237902502267,-0.41875291442359364,-0.3265760418239204
-1.0238351659725404,-1.0305586549648813,-0.46211223124579226,-1.0466545287007563,-1.0510985144233496,-0.41512318123611724,-0.6650259866645166
-1.0682726854406843,-1.0776967947792724,-0.5365405002826905,-1.0782997796339122,-1.06086719546663,-0.44606730781613646,-0.16500780301884166
-1.077627952697136,-1.0776967947792724,-0.5190656321353896,-1.0760394045672583,-1.097499749378933,-0.43960987977832294,-0.4067992222291759
-1.103354937652377,-1.0941951437143087,-0.5629112832318702,-1.1189865308336842,-1.136574473552056,-0.4578766067363302,-0.8306473858197727
-1.1571477243769723,-1.1507609114915778,-0.5120910322298233,-1.1054242804337604,-1.1316901330304157,-0.4369877298348334,0.47466418740621236
-1.1244042889793926,-1.129548748575102,-0.5666776588788991,-1.1099450305670684,-1.129247962769595,-0.4592943164522291,-0.3807117985154397
-1.147792457120521,-1.155474725473017,-0.5839024086024337,-1.1280280311003006,-1.1439009843345163,-0.46613474955677325,0.007855718351697611
-1.1454536403064082,-1.1460470975101387,-0.5656409885957343,-1.1415902815002246,-1.1732070274643585,-0.4594053392818609,-0.45595741633402376
-1.1735194420757624,-1.1790437953802124,-0.5581750803343665,-1.1845374077666506,-1.19274438955092,-0.4570388700489483,-0.4623548471622273
-1.2015852438451162,-1.2049697722781272,-0.5621883167122329,-1.1867977828333045,-1.2073974111158412,-0.4587087759697747,-0.21164755113596073
-1.2132793279156804,-1.2308957491760422,-0.5762185968807079,-1.2387864093663468,-1.2269347732024025,-0.46444837543868134,-0.508743059876624
-1.2436839464991474,-1.1861145163523708,-0.48256402745367577,-1.2048807833665367,-1.3319480944176705,-0.43055225745556724,-1.306701115391077
-1.3232037181789842,-1.3204582148233845,-0.5763303236826411,-1.302076911232659,-1.314852902591929,-0.4654863480436145,0.011480723943514869
-1.320864901364871,-1.322815121814104,-0.5559336669439623,-1.329201412032507,-1.366138478069153,-0.4590012809155927,-0.7743769882946272
-1.3653024208330151,-1.3675963546377752,-0.5486503101419088,-1.317899536699237,-1.366138478069153,-0.45613380477593685,0.6979983941311475
-1.3232037181789842,-1.3204582148233845,-0.5715176253289542,-1.308858036432621,-1.32462158363521,-0.46370742149304406,0.2868844821055824
-1.3044931836660814,-1.3110305868605063,-0.5392732220288963,-1.2636505350995408,-1.2928733702445476,-0.4512888774063898,0.7895002908913216
-1.2553780305697118,-1.2426802841296398,-0.42112586929857143,-1.1302884061669545,-1.2220504326807622,-0.40332548468087837,1.7893103413647324
-1.1431148234922952,-1.1672592604266145,-0.44911512235696577,-1.0918620300338364,-1.1536696653777974,-0.4125319858342398,0.29281492017524796
-1.1220654721652799,-1.148404004500858,-0.529995674533157,-1.1257676560336465,-1.1341323032912358,-0.4448080623879582,-0.5212526756112053
-1.1548089075628596,-1.1578316324637365,-0.5721550472453835,-1.1483714067001864,-1.141458814073696,-0.46162736555595546,0.007987845559211813
-1.1524700907487468,-1.155474725473017,-0.551696735651642,-1.1687147823000725,-1.1903022192900998,-0.45421628728738134,-0.7081836004726056
-1.1969076102168907,-1.19082833033381,-0.5698280892517712,-1.1822770326999967,-1.1951865598117402,-0.46126479012509414,0.3754443286772418
-1.1711806252616497,-1.1389763765379803,-0.5602066741690882,-1.1325487812336084,-1.1316901330304157,-0.45662913662234367,0.8038782107804715
-1.1173878385370541,-1.0918382367235893,-0.5810811258706783,-1.1144657807003764,-1.1170371114654944,-0.4648251760169411,-0.13333341318644593
-1.1244042889793926,-1.1130503996400651,-0.5709622490122168,-1.1167261557670303,-1.1097106006830335,-0.4606622699807068,0.11327698129467649
-1.1150490217229414,-1.1319056555658213,-0.5281424092224712,-1.1031639053671065,-1.1121527709438541,-0.443106610817002,0.39351078184949256
-1.0869832199535872,-1.0800537017699918,-0.5754536423188754,-1.0963827801671442,-1.0852888980748319,-0.46212049806941163,0.24903988404521624
-1.0682726854406843,-1.063555352834955,-0.5608790861206802,-1.0760394045672583,-1.070635876509911,-0.45606659879532924,-0.19929408625364037
-1.0799667695112487,-1.0965520507050286,-0.5549173874054267,-1.1009035303004522,-1.1341323032912358,-0.45432278117237557,-0.648676225590884
-1.1220654721652799,-0.9999188640855277,-0.4795335284427062,-0.9811036517677899,-1.1683226869427183,-0.4240633207409734,-0.8384319648814952
-1.1758582588898752,-1.2191112142224445,-0.5326760318819124,-1.1528921568334944,-1.1976287300725605,-0.44704763501614064,0.5159297522977287
-1.1407760066781825,-1.1413332835286998,-0.5738057323180066,-1.1438506565668787,-1.1341323032912358,-0.4622395056891711,-0.24138605942928706
-1.1548089075628596,-1.160188539454456,-0.5921441304020638,-1.1574129069668024,-1.1487853248561566,-0.4695926287556792,-0.1712647326350504
-1.1641641748193108,-1.164902353435895,-0.5377901271591731,-1.1280280311003006,-1.141458814073696,-0.44765938425501395,0.7647580238836995
-1.1127102049088287,-1.1036227716771871,-0.5610861306046083,-1.1167261557670303,-1.099941919639753,-0.45659834299618957,0.18256991025650066
-1.0986773040241515,-1.1012658646864677,-0.540029489409585,-1.080560154700566,-1.0804045575531915,-0.44758145827029755,0.3203381464845491
-1.0752891358830232,-1.1036227716771871,-0.4512352771772372,-1.0511752788340643,-1.0779623872923714,-0.41037013624429114,0.35062543644605515
-1.0495621509277815,-1.0352724689463204,-0.496456881242667,-1.03761302843414,-1.031561152336788,-0.4286509939978946,0.27782998605118775
-1.0285127996007661,-1.0423431899184792,-0.5333545972534811,-1.0579564040340261,-1.0364454928584284,-0.4442695138118455,-0.33037470897904997
-1.0495621509277815,-1.0659122598256745,-0.5457357608681507,-1.0692582793672964,-1.05842502520581,-0.4497380862466484,-0.43545287825408246
-1.077627952697136,-1.0352724689463204,-0.3046936315676865,-0.9607602761679039,-1.0926154088572926,-0.3471008163993019,1.2467420962415334
-0.9910917305749606,-0.9904912361226493,-0.04048628916011931,-0.8658245233684356,-1.0022551092069456,-0.22863923551656315,1.0282015545055114
-0.9162495925233496,-0.9692790732061735,-0.23695304414802043,-0.978843276701136,-1.007139449728586,-0.318171817648015,-1.3335203869553343
-1.012141081901976,-1.0399862829277597,-0.38820036686577775,-1.042133778567448,-1.0633093657274502,-0.38485882794000276,-0.9614561438492298
-1.077627952697136,-1.0941951437143087,-0.12380793923772934,-0.915552774834824,-1.087731068335652,-0.26795534039538893,2.8658346372440975
-0.8811673403116573,-0.9480669102896977,-0.031011590914532313,-0.9019905244348998,-0.941200852686441,-0.22143147328971363,-0.8111268991504905
-0.9396377606644783,-0.9339254683453804,0.13490403716459753,-0.8296585223019716,-0.9582960445121824,-0.14022898179138027,1.2600561863150426
-0.8460850880999646,-0.875002793577392,-0.05212252699170463,-0.8703452735017436,-0.8777044259051163,-0.22526853430173324,-0.4595135232753362
-0.8788285234975446,-0.8844304215402703,0.43020099105656034,-0.703077518569347,-0.8679357448618358,0.012164277646667757,1.130120562186313
-0.7922923013753692,-0.8537906306609162,0.01254484944303462,-0.8680848984350896,-0.9118948095565991,-0.19712263091754273,-1.2317868184485836
-0.8858449739398829,-0.9009287704753072,-0.04327813200022064,-0.8251377721686636,-0.9070104690349587,-0.2191590430969718,0.8826862255037192
-0.8180192863306104,-0.9244978403825024,-0.24098534406228583,-0.9065112745682077,-0.9143369798174192,-0.31234017232802486,-1.3065435744677216
-0.9162495925233496,-0.910356398438185,-0.295156192569394,-0.8658245233684356,-0.8996839582524979,-0.33449649698599376,-0.05970798024734544
-0.9185884093374629,-0.9480669102896977,-0.3234176439702953,-0.933635775368056,-1.0022551092069456,-0.35178317747403526,-0.09162312662154705
-0.9232660429656884,-0.7100193042270245,-0.07052378648376109,-0.7505453949690813,-0.6701199537354008,-0.21357986942173574,2.8796141482313544
-0.7104337128814199,-0.6345982805239994,0.6044916650348195,-0.5245078883036807,-0.6163922079973566,0.15523734334684772,2.876709575985289
-0.4765520314701359,-0.417762837377802,1.958624003469516,-0.27586663097174,-0.36729084139369805,0.966990311613077,1.2925173564012833
-0.3596111907644939,-0.5733186987652914,1.047984207301885,-0.5425908888369128,-0.5846439946066945,0.3679012130743832,-2.932813444239193
-0.6285751243874705,-0.7100193042270245,0.5921809641116501,-0.5538927641701825,-0.6896573158219623,0.12940076560503172,0.0843951221331417
-0.619219857131019,-0.620456838579682,0.39832024281160705,-0.6443077668363429,-0.6676777834745807,0.022093198982238223,-0.9783839376043886
-0.6987396288108556,-0.724160746171342,0.21845782802721794,-0.7437642697691195,-0.7629224236465676,-0.0832892431760201,-0.952706190814749
-0.7735817668624665,-0.8019386768650867,0.002977367276619678,-0.8251377721686636,-0.8166501693846118,-0.19304338127011708,-0.8935385194740874
-0.841407454471739,-0.8443630026980382,0.5573370425095919,-0.6714322676361912,-0.831303190949533,0.0806232793701638,2.1873577629192145
-0.6730126438556144,-0.6911640483012683,0.4683228756768939,-0.6352662665697271,-0.7360585507775457,0.05223256166141386,0.2866136819500622
-0.6472856589003734,-0.6534535364497557,0.5166658321894225,-0.596839890436609,-0.6823308050395015,0.08610682513948378,-0.6218024870497828
-0.6964008119967428,-0.6581673504311947,0.6580355886360474,-0.5719757647034146,-0.6530247619096595,0.16369954260615177,1.0115530743016465
-0.6122034066886807,-0.6416690014961578,0.6840826534323253,-0.47704001190394635,-0.6481404213880192,0.1925152757686108,1.087181172033877
-0.518650734124167,-0.5167529309880226,0.7673542315630646,-0.32107413230481996,-0.5333584191294705,0.28194595993030125,2.8715601958260604
-0.2660585181999802,-0.13022018451001843,1.7877233812773463,-0.06339137470626308,-0.1865702420930044,0.96771517023419,1.3392129119977383
-0.13508477660966103,-0.22685337112951945,1.238373434492615,-0.255523255371854,-0.35507999008959695,0.5719477798765693,-2.406071454904996
-0.37364409164917106,-0.42719046534067995,0.6795742477292601,-0.4024476347043641,-0.40392339530600085,0.2300350005830915,-0.30718358712261684
-0.3993710766044122,-0.3800523255262894,0.37205237882792314,-0.4340928856375203,-0.45032463026158426,0.05259183007032991,-0.8226755569195081
-0.4718743978419103,-0.47197169816435147,0.3218617071482173,-0.4476551360374445,-0.4625354815656853,0.02580666076119615,-0.15966125658512265
-0.48356848191247426,-0.5473927218673766,0.7799096214217855,-0.30525150683824187,-0.5284740786078301,0.28372758820955507,1.3755642094329505
-0.3596111907644939,-0.4036213954334847,0.3719243635613452,-0.4340928856375203,-0.4283450979142026,0.056743775833818066,-1.0635407721713073
-0.45550268014312034,-0.4601871632107536,0.4481044268069574,-0.37758350897117016,-0.4185764168709221,0.11218517405503536,1.0460702087559521
-0.3596111907644939,-0.39655067446132625,0.8372524975993317,-0.2103157540387736,-0.40148122504518075,0.35655058768035436,1.38672205472849
-0.22863744917417472,-0.2787053249253494,0.8771266590495538,-0.14250450203915363,-0.22564496626612737,0.40242786996653523,-0.3410126173708018
-0.2590420677576418,-0.26692078997175156,0.31073354875825293,-0.30073075670493393,-0.3306582874813952,0.04360073710425982,-1.0992946634270748
-0.3619500075786067,-0.3706246975634115,0.5669531487593537,-0.18093087817227174,-0.3428691387854963,0.2085826262333861,1.6154937924439658
-0.20992691466127197,-0.2409948130738368,0.7511590334603686,-0.17414975297230945,-0.21343411496202627,0.3319351456099716,0.5703835888320867
-0.15145649430845098,-0.18442904529656787,0.7318614257916791,-0.07469325003953327,-0.18412807183218427,0.336108615559995,-0.590600118784995
-0.20758809784715918,-0.19857048724088522,0.4512672846750769,-0.17641012803896342,-0.24518232835268886,0.14410555082567073,-0.5777966077535962
-0.2613808845717546,-0.2975605808511057,0.48372018032258696,-0.22839875457200567,-0.30623658487319344,0.1584416122264779,0.9226117298711469
-0.1701670288213537,-0.010017927983322131,1.7575704168376676,0.04962737862643726,-0.1035364532251182,1.0094537973970603,0.09013557741674463
-0.15847294475078977,-0.21506883617592204,1.2743415014657447,-0.05208949937299328,-0.23052930678776765,0.6670372877841002,1.3353843425479883
-0.02282156953224501,-0.0783682307141889,0.5404740173564633,-0.14024412697249927,-0.12063164505085955,0.2186344008239989,-1.5321170857308888
-0.1795222960778053,-0.22213955714808048,0.3604307402868712,-0.2442213800385838,-0.2573931796567899,0.08693884665393313,-0.7855113523756617
-0.25436443412941584,-0.24806553404599527,0.049332286515439486,-0.3075118819048958,-0.32088960643811465,-0.10124776285085853,-1.0002629437622483
-0.3479171066939295,-0.3423418136747768,-0.07221863139386539,-0.3075118819048958,-0.3111209253948337,-0.16715254769587765,0.2739515325131942
-0.31985130492457564,-0.3423418136747768,0.21963397582985886,-0.38662500923778637,-0.42101858713174223,-0.023094450576451188,-1.521429528801041
-0.46018031377134594,-0.4649009771921926,-0.1997360742301702,-0.4906022623038705,-0.445440289739944,-0.2535876418993597,-0.13282573211253096
-0.4695355810277975,-0.45311644223859515,-0.1535422298083924,-0.4521758861707524,-0.4429981194791238,-0.22673237832829596,-0.1332060330619208
-0.47889084828424866,-0.4884700470993883,-0.21186820531871633,-0.5335493885702965,-0.5382427596511107,-0.26741669828135284,-0.9794005378905102
-0.5630882535923109,-0.5686048847838525,-0.34824391850527653,-0.6081417657698788,-0.5748753135634136,-0.3405818719747667,-0.6290326889033442
-0.6145422235027934,-0.620456838579682,-0.3821934224154003,-0.617183266036495,-0.5822018243458744,-0.35776884150154764,0.16745726973011987
-0.5981705058040034,-0.5968877686724867,-0.24055400138743546,-0.5810172649700308,-0.5846439946066945,-0.2834826367246108,0.6650536355235516
-0.5397000854511825,-0.519109837978742,-0.2535756033008758,-0.5177267631037188,-0.5187053975645493,-0.28579626534399805,0.10749472369647355
-0.5280060013806185,-0.523823651960181,-0.2115277160799953,-0.4973833875038324,-0.5162632273037291,-0.26151073658708834,0.48411193184722945
-0.48356848191247426,-0.49789767506226623,-0.32096568709244666,-0.5471116389702206,-0.5016102057388083,-0.3226005018398167,-0.6368969762832198
-0.5373612686370697,-0.5308943729323399,-0.3192506927483004,-0.5787568899033769,-0.565106632520133,-0.32530534017959634,-0.7040200696868486
-0.5958316889898907,-0.6039584896446452,-0.2600827845987861,-0.5584135143034908,-0.5602222919984923,-0.2929120437489525,0.8305352477074163
-0.5233283677523926,-0.5521065358488156,-0.24904041212261707,-0.5764965148367229,-0.5431271001727515,-0.2874493990838416,-0.24303209234132406
-0.5420389022652953,-0.5285374659416204,-0.01404166517121703,-0.4815607620372547,-0.5382427596511107,-0.1595354615978432,0.6766517500143556
-0.48122966509836146,-0.49318386108082723,-0.23496548949548623,-0.5425908888369128,-0.5309162488686503,-0.27959647062817916,-1.0331776755010968
-0.5701047040346496,-0.5827463267281694,0.3998383277164929,-0.4024476347043641,-0.5504536109552118,0.06704472812743403,1.8629563729312832
-0.4087263438608633,-0.417762837377802,0.5142927838736305,-0.33463638270474416,-0.42101858713174223,0.15264416585951476,0.8726832470963303
-0.326867755366914,-0.33527109270261835,0.02365877050834661,-0.36176088350459207,-0.36729084139369805,-0.11992961977486771,-0.07777643520085836
-0.3315453889951396,-0.3399849066840573,0.0037266366502758117,-0.38662500923778637,-0.406365565566821,-0.13719006121857358,-0.7028572882601845
-0.3946934429761866,-0.4036213954334847,-0.06686201897633919,-0.3798438840378241,-0.3795016926977991,-0.1724137312070959,0.5352050236073495
-0.34323947306570396,-0.30934511580470314,-0.032537156447625414,-0.33463638270474416,-0.3233317766989348,-0.14774161736331995,0.499399965365356
-0.2941243199693345,-0.31170202279542303,-0.12931488815116143,-0.33463638270474416,-0.3282161172205751,-0.2027639212732215,-0.4717522606614712
-0.33622302262336556,-0.33291418571189885,-0.24758024175869012,-0.36176088350459207,-0.31844743617729454,-0.26954226939990433,-0.20316273664447304
-0.35259474032215554,-0.3470556276562158,-0.12727967465762977,-0.3142930071048581,-0.2964679038299129,-0.19756256430387903,0.7531752967110091
-0.28009141908465734,-0.33527109270261835,0.39225441857792126,-0.3911457593710943,-0.5089367165212687,0.04839242930348466,-2.923071653714217
-0.5560718031499724,-0.615743024598243,0.33885757377967046,-0.6488285169696508,-0.7091946779085238,-0.01432729082889542,-1.880800098806422
-0.7151113465096455,-0.7359452811249394,-0.1991806979134328,-0.7256812692358874,-0.7067525076477037,-0.2773492490511265,-0.11517428624513408
-0.7221277969519839,-0.721803839180622,-0.25179823016990505,-0.7618472703023511,-0.7702489344290284,-0.30584056641861057,-0.7868425624098244
-0.7829370341189181,-0.813723211818684,-0.36039209674788003,-0.7912321461688534,-0.7775754452114888,-0.35753876291704106,0.24190322027911107
-0.7618876827919026,-0.6699518853847924,0.12855213922963343,-0.6533492671029592,-0.6579091024312997,-0.10953849709750602,1.1600747429177025
-0.6683350102273888,-0.6699518853847924,-0.19644483912959176,-0.7121190188359633,-0.7067525076477037,-0.2747588353216654,-0.9409074020320639
-0.7431771482789998,-0.7571574440414152,-0.34798644010859664,-0.7641076453690056,-0.7702489344290284,-0.35157023446737873,-0.7053901961298178
-0.7969699350035948,-0.7736557929764519,-0.36960087072623066,-0.7889717711021995,-0.8190923396454319,-0.36318795231490664,-0.5405919845120772
-0.8367298208435131,-0.8443630026980382,-0.3622611679020358,-0.8545226480351654,-0.8679357448618358,-0.36338884933454907,-0.8568159340120297
-0.89987787482456,-0.8773597005681114,-0.20097990965255683,-0.8251377721686636,-0.8777044259051163,-0.28912970335226346,0.5093884811299996
-0.8601179889846419,-0.7595143510321346,-0.05424400902020637,-0.7641076453690056,-0.79222846677641,-0.21404017797219851,1.1512634675491538
-0.7712429500483537,-0.8420060957073188,-0.18402277337036999,-0.8228773971020097,-0.8386297017319934,-0.28063739941517707,-0.7435492715100399
-0.8273745535870619,-0.8278646537630014,-0.25553902689467717,-0.8364396475019334,-0.8630514043401951,-0.31381797495669156,0.1861471903638614
-0.8110028358882719,-0.8349353747351599,-0.21921128649113378,-0.8273981472353176,-0.8019971478196906,-0.29409630681749255,0.21493288886073494
-0.7922923013753692,-0.7995817698743667,-0.32321795945928067,-0.8047943965687776,-0.79222846677641,-0.34211383439816295,-0.328843707171875
-0.8156804695164975,-0.8113663048279646,-0.3438893483016335,-0.8477415228352035,-0.8508405530360945,-0.3541054098964827,-0.5752955438202035
-0.8577791721705286,-0.8773597005681114,-0.35993686432488414,-0.8929490241682836,-0.8777044259051163,-0.3638447900302349,-0.5238075431390857
-0.8952002411963341,-0.9056425844567462,-0.4461321615317,-0.9065112745682077,-0.8801465961659365,-0.4018868211330534,0.12980960857062684
-0.8835061571257702,-0.8891442355217093,-0.3564055251899135,-0.8793867737683598,-0.8703779151226559,-0.3606392255137505,0.3485097335852162
-0.8554403553564158,-0.8420060957073188,-0.42825563191179017,-0.8771263987017058,-0.860609234079375,-0.3933241614464178,-0.3374981139892291
-0.8788285234975446,-0.8915011425124287,-0.48340716664580285,-0.8974697743015919,-0.8581670638185549,-0.41800919003465176,0.0034341740356602295
-0.8764897066834314,-0.870288979595953,-0.4592847950940599,-0.9042508995015538,-0.8630514043401951,-0.40756642233166546,-0.059125861674387395
-0.8788285234975446,-0.875002793577392,-0.4382691766988825,-0.8906886491016296,-0.8532827232969146,-0.39747154431489723,0.25380892695802815
-0.8577791721705286,-0.8585044446423551,-0.3535499763547573,-0.8726056485683975,-0.860609234079375,-0.35915968141707066,-0.33782821574179794
-0.8811673403116573,-0.8844304215402703,-0.3938089075364753,-0.8997301493682458,-0.8874731069483973,-0.3786850985054038,-0.2158460850566406
-0.8952002411963341,-0.8867873285309898,-0.47686632252096023,-0.9200735249681319,-0.8923574474700375,-0.41622994537375396,-0.3116727716501277
-0.9162495925233496,-0.9127133054289046,-0.4355573283184807,-0.9449376507013258,-0.9338743419039807,-0.39961792561577336,-0.47369701242744
-0.9489930279209295,-0.9504238172804171,-0.4040393905415763,-0.9200735249681319,-0.9192213203390595,-0.3838518329559581,0.7483269143415376
-0.8928614243822213,-0.8820735145495509,-0.43132618848025633,-0.8929490241682836,-0.8581670638185549,-0.3946391614647589,0.2556399449235978
-0.8718120730552058,-0.865575165614514,-0.35813958307045873,-0.8816471488350138,-0.8483983827752744,-0.36087117491485904,0.25290225872721467
-0.8507627217281902,-0.8325784677444403,-0.34734600180982583,-0.8590433981684737,-0.8386297017319934,-0.3554278481853632,-0.15145360815875059
-0.8601179889846419,-0.870288979595953,-0.2714937589970999,-0.8613037732351277,-0.8801465961659365,-0.324177819168694,-0.1519812108826687
-0.869473256241093,-0.8891442355217093,-0.4206602605203204,-0.9065112745682077,-0.8923574474700375,-0.39125891856786443,-0.5576280067493822
-0.9092331420810112,-0.9009287704753072,-0.4715290149504203,-0.933635775368056,-0.9167791500782393,-0.41473160061954634,-0.2500497631820101
-0.9256048597798012,-0.9268547473732219,-0.3861956791615432,-0.9245942751014398,-0.9167791500782393,-0.3766367223921724,0.32397720892388826
-0.89987787482456,-0.9032856774660266,-0.5009715610210028,-0.9291150252347478,-0.8825887664267567,-0.4267932005606252,-0.12267169676369277
-0.9068943252668985,-0.9127133054289046,-0.5037428924611812,-0.9313754003014016,-0.8850309366875767,-0.4280232186141918,0.06725652790217833
-0.89987787482456,-0.9009287704753072,-0.43700265808128697,-0.8906886491016296,-0.8752622556442962,-0.39720922741130044,0.4777854722353155
-0.8624568057987546,-0.8467199096887577,-0.3307066715711511,-0.8703452735017436,-0.831303190949533,-0.3480471724160641,0.3448907681653618
-0.8343910040294003,-0.8490768166794772,-0.35779487089645945,-0.8500018979018575,-0.8239766801670722,-0.3591117458183049,0.2174940234487136
-0.8156804695164975,-0.8207939327908429,-0.47866179394598063,-0.8454811477685497,-0.7946706370372302,-0.41407598447810506,-0.0582756075096713
-0.8180192863306104,-0.8207939327908429,-0.48629565437612937,-0.8500018979018575,-0.8337453612103531,-0.41825636786313497,-0.42364485477119196
-0.8484239049140775,-0.8490768166794772,-0.43634617262845876,-0.8567830231018199,-0.8435140422536337,-0.39580955138846496,0.28078667369010296
-0.8250357367729492,-0.8302215607537209,-0.435720454275515,-0.8409603976352417,-0.8264188504278928,-0.3946503002676248,-0.4859735133009119
-0.8601179889846419,-0.8537906306609162,-0.47828112649446936,-0.8522622729685115,-0.8386297017319934,-0.4144529224274729,0.3134633171286976
-0.8343910040294003,-0.8443630026980382,-0.4812663797703148,-0.8341792724352795,-0.821534509906252,-0.41551693828076525,-0.2425497769169512
-0.8507627217281902,-0.8514337236701967,-0.4739397077178357,-0.8658245233684356,-0.8923574474700375,-0.4140471382312907,-0.4913286878762933
-0.8858449739398829,-0.9009287704753072,-0.5353407040424915,-0.9042508995015538,-0.8899152772092175,-0.4416113384551194,0.09773028103530805
-0.8764897066834314,-0.865575165614514,-0.4024537386722383,-0.8296585223019716,-0.8435140422536337,-0.3793537186272959,0.5661379702204535
-0.8320521872152875,-0.8396491887165989,-0.48853067303596936,-0.8545226480351654,-0.8557248935577347,-0.4198064975138458,-0.7018825858103263
-0.8835061571257702,-0.8867873285309898,-0.35517085956984534,-0.9110320247015157,-0.9753912363379238,-0.36555463722569104,-1.4392591838228397
-0.9887529137608478,-0.9904912361226493,-0.47812186150683234,-1.0059677775009839,-0.9973707686853054,-0.4200119001081784,-0.1267564394099503
-0.9957693642031866,-0.9975619570948082,-0.46456455008952185,-1.0263111531008704,-1.0169081307718668,-0.415049282497916,-0.42478783298898887
-1.0238351659725404,-1.0258448409834424,-0.43509099560846765,-0.9720621515011741,-1.007139449728586,-0.40093083036137683,0.944649760497281
-0.9560094783632679,-0.9574945382525757,-0.1862436753608512,-0.8658245233684356,-0.9265478311215198,-0.2837330543719073,1.594613232995691
-0.8390686376576258,-0.8302215607537209,-0.15467711350060007,-0.8115755217687395,-0.831303190949533,-0.26301411785560974,0.648294729527564
-0.7876146677471436,-0.7877972349207693,-0.11341758796852296,-0.7731491456356213,-0.7751332749506686,-0.23956085989258719,0.3325683404547832
-0.7595488659777894,-0.7571574440414152,-0.28256508874374836,-0.7641076453690056,-0.7482694020816468,-0.3192933707184951,-0.027862670079640627
-0.7595488659777894,-0.7712988859857325,-0.36008635623373436,-0.7731491456356213,-0.7555959128641072,-0.3556200755940342,0.15014611471490627
-0.7455159650931126,-0.8066524908465256,-0.24423796946889162,-0.7821906459022376,-0.821534509906252,-0.3033378773672165,-0.47017658767258697
-0.7805982173048048,-0.7665850720042935,-0.3866885560361624,-0.7889717711021995,-0.7726911046898485,-0.3701260934250789,-0.08774890732600912
-0.7852758509330309,-0.7807265139486104,-0.43257557404615155,-0.8070547716354315,-0.8044393180805106,-0.3923753521665313,-0.7179758467685208
-0.8390686376576258,-0.8113663048279646,-0.4113279355212574,-0.7889717711021995,-0.8703779151226559,-0.38549146462154876,-0.8269577787063458
-0.89987787482456,-0.8585044446423551,-0.4498347105283805,-0.8929490241682836,-0.9167791500782393,-0.40481148911463116,-0.4387017857105389
-0.9302824934080268,-0.9315685613546609,-0.46466541791502536,-0.9471980257679797,-0.9314321716431605,-0.41174057564917776,0.06830525114343322
-0.9232660429656884,-0.9480669102896977,-0.43667206257664637,-0.956239526034596,-0.9656225552946428,-0.4013097177247814,-0.6349182695072094
-0.9677035624338323,-0.971635980196893,-0.4719870224451705,-0.9833640268344439,-0.9876020876420244,-0.41700448007336455,-0.5173368819165096
-1.0027858146455249,-1.023487933992723,-0.2687336484992323,-1.0398734035007942,-1.1268057925087749,-0.3393050657170856,-1.9860947737365886
-1.1407760066781825,-1.1413332835286998,-0.361421527713425,-1.1641940321667645,-1.2049552408550208,-0.380999272016622,-0.6684328381285736
-1.1828747093322136,-1.1413332835286998,-0.43989512743630443,-1.1415902815002246,-1.1732070274643585,-0.40970553860191,0.7726941509822126
-1.1314207394217308,-1.1342625625565408,-0.45316202156176455,-1.0986431552337983,-1.129247962769595,-0.41320575786682723,0.6450004182018301
-1.0869832199535872,-1.0871244227421504,-0.4404454362307079,-1.0828205297672204,-1.1463431545953364,-0.40909054809086853,-0.8931831517198175
-1.1454536403064082,-1.1413332835286998,-0.5190066316967877,-1.1235072809669926,-1.1268057925087749,-0.44026225534520647,0.5072557627383351
-1.1103713880947155,-1.1106934926493457,-0.40923770321381475,-1.044394153634102,-1.1097106006830335,-0.3931308880291356,1.0230325654544499
-1.0402068836713305,-1.016417213020564,-0.3733153645969839,-0.9878847769677518,-1.0217924712935071,-0.3757420373288868,0.03975306988107874
-1.0355292500431048,-1.0611984458442356,-0.5046122138520334,-1.0263111531008704,-1.0340033225976082,-0.43184863459075573,0.1407844771541782
-1.0238351659725404,-1.023487933992723,-0.5490009344252976,-1.0285715281675243,-1.0120237902502267,-0.4501054708871122,0.0727420641179695
-1.0168187155302022,-1.0211310270020035,-0.5165517790918911,-1.0330922783008323,-1.031561152336788,-0.4369058053218953,0.10581442501512085
-1.0074634482737506,-1.011703399039125,-0.5151903047581816,-1.0150092777676,-0.990044257902845,-0.4355171268939605,0.17173528083415926
-0.9934305473890733,-0.9928481431133688,-0.5241294141551922,-1.0150092777676,-0.9827177471203842,-0.4393325497764181,-0.1930602165745858
-1.0051246314596378,-1.016417213020564,-0.4660560908298016,-0.9901451520344062,-0.9876020876420244,-0.4139317812647165,0.47056192734510244
-0.970042379247945,-0.971635980196893,-0.48357608405693303,-0.9607602761679039,-0.9558538742513623,-0.4208022630638111,-0.09319922779449305
-0.9747200128761706,-0.976349794178332,-0.5467557807207898,-0.9811036517677899,-0.9534117039905422,-0.44818603624899955,0.16858846629271967
-0.9606871119914939,-0.9480669102896977,-0.5476774665090924,-0.978843276701136,-0.950969533729722,-0.44868808910622,-0.2880395665727947
-0.9793976465043966,-0.9810636081597713,-0.5078859539350304,-0.9675414013678658,-0.9607382147730026,-0.4313472948075989,0.36592651524465086
-0.9513318447350423,-0.9527807242711367,-0.5480656145888109,-0.976582901634482,-0.9387586824256209,-0.44859545714615967,-0.027862670079640627
-0.9513318447350423,-0.9504238172804171,-0.5427706570263472,-0.9698017764345201,-0.9338743419039807,-0.4461160257849289,0.1340235670200772
-0.9396377606644783,-0.9457100032989783,-0.4834514471385777,-0.9223339000347859,-0.9289900013823404,-0.4193954046190383,0.3585129868387672
-0.911571958895124,-0.915070212419624,-0.4744991863145577,-0.8906886491016296,-0.8923574474700375,-0.41442342932144566,0.09924014164979904
-0.9022166916386729,-0.9032856774660266,-0.37173671073467845,-0.8658245233684356,-0.9241056608606997,-0.36813826756634493,0.4466982904716654
-0.8671344394269802,-0.8915011425124287,-0.41727346642715973,-0.9245942751014398,-0.941200852686441,-0.39155534053775953,-1.1796468486396683
-0.9536706615491551,-0.9598514452432956,-0.30195403246974184,-0.8590433981684737,-0.9289900013823404,-0.3368862300131604,1.62521779518079
-0.8343910040294003,-0.8349353747351599,-0.27836821500892467,-0.8613037732351277,-0.8654935746010153,-0.32394322489414695,0.03347650330244655
-0.8297133704011748,-0.8302215607537209,-0.4928885009325414,-0.8658245233684356,-0.8386297017319934,-0.4216655525213299,-0.39512289976102705
-0.8577791721705286,-0.8585044446423551,-0.542208403357871,-0.8906886491016296,-0.8532827232969146,-0.4444385425946975,-0.3998213248742272
-0.8858449739398829,-0.8820735145495509,-0.48015538582625267,-0.9019905244348998,-0.9021261285133181,-0.4176206269898579,-0.6558274256543672
-0.9326213102221396,-0.9339254683453804,-0.5328830763658405,-0.9404169005680179,-0.9167791500782393,-0.4414265418176764,-0.0920453813006382
-0.9372989438503656,-0.9315685613546609,-0.44316319672049925,-0.8906886491016296,-0.9143369798174192,-0.40060318335144973,0.9048456012811904
-0.869473256241093,-0.870288979595953,-0.42390347481402035,-0.8545226480351654,-0.8557248935577347,-0.39005188072993763,0.25260133168669285
-0.8484239049140775,-0.8443630026980382,-0.24935194409085865,-0.8002736464354696,-0.8361875314711732,-0.3094940274856377,-0.05872760445661444
-0.8507627217281902,-0.8537906306609162,-0.2660583586728108,-0.8771263987017058,-0.941200852686441,-0.3229166493823182,-0.8929992366333883
-0.9162495925233496,-0.9339254683453804,-0.5199268696215663,-0.9268546501680938,-0.9021261285133181,-0.43520560968213656,0.2587451214296574
-0.8952002411963341,-0.8867873285309898,-0.37940725037410117,-0.8703452735017436,-0.860609234079375,-0.3705076524617869,0.38208525441106045
-0.8647956226128674,-0.8396491887165989,-0.4879362044040847,-0.8748660236350515,-0.8459562125144542,-0.419757984293696,-0.027862670079640627
-0.8647956226128674,-0.8632182586237945,-0.5198669039406151,-0.8974697743015919,-0.860609234079375,-0.4344299533994582,-0.18334271383958353
-0.8764897066834314,-0.8773597005681114,-0.4563596281544594,-0.8861678989683217,-0.8679357448618358,-0.4057608056153887,-0.27796820283757584
-0.8952002411963341,-0.9032856774660266,-0.3683461763274142,-0.8613037732351277,-0.8703779151226559,-0.36461037467950647,0.8866365460919277
-0.8273745535870619,-0.8207939327908429,-0.47904077222338065,-0.8567830231018199,-0.8264188504278928,-0.4152406582987313,-0.45588239096664473
-0.8601179889846419,-0.8372922817258793,-0.3820264354889687,-0.8726056485683975,-0.8679357448618358,-0.37290217993247,-0.5243368332917585
-0.8975390580104469,-0.8985718634845873,-0.46496464304331314,-0.9178131499014779,-0.9094526392957789,-0.4116005822236838,-0.5960991818016638
-0.9396377606644783,-0.9480669102896977,-0.4643728288278891,-0.9178131499014779,-0.941200852686441,-0.41105793001272073,0.32631501542890085
-0.9139107757092368,-0.8938580495031483,-0.5487720513332162,-0.9268546501680938,-0.8923574474700375,-0.44798777567333703,0.1630001407503987
-0.89987787482456,-0.9009287704753072,-0.5402327935794096,-0.9245942751014398,-0.8923574474700375,-0.4442111035934176,-0.2806867412371187
-0.9185884093374629,-0.9244978403825024,-0.5310803656232003,-0.915552774834824,-0.8923574474700375,-0.4399459643856403,0.2590593843589496
-0.8975390580104469,-0.8985718634845873,-0.4923741474156499,-0.91329239976817,-0.8850309366875767,-0.4226388801895815,0.003706025016026395
-0.8952002411963341,-0.8962149564938677,-0.34220668957618927,-0.8680848984350896,-0.8654935746010153,-0.35326407848101327,0.6658953559815475
-0.8437462712858519,-0.8443630026980382,-0.38165373128683927,-0.8273981472353176,-0.8386297017319934,-0.3705979352770702,-0.027862670079640627
-0.8437462712858519,-0.8420060957073188,-0.37834403592633015,-0.8477415228352035,-0.8093236586021514,-0.36846230269859637,0.09533550018777726
-0.8343910040294003,-0.8396491887165989,-0.421998327727059,-0.8477415228352035,-0.8410718719928135,-0.38928150338117573,-0.0892018434617278
-0.8390686376576258,-0.8396491887165989,-0.3835319722433135,-0.8567830231018199,-0.8435140422536337,-0.3715382109800068,0.03360618443010424
-0.8343910040294003,-0.8255077467722819,0.03327970296985489,-0.7618472703023511,-0.79222846677641,-0.17072963292655832,1.1682512108710812
-0.7431771482789998,-0.7430160020970982,-0.25404591763557977,-0.7573265201690432,-0.753153742603287,-0.30628946037757565,-0.2635244182710082
-0.7618876827919026,-0.5308943729323399,-0.2944676128084511,-0.5787568899033769,-0.48451501391306695,-0.3089105072246723,2.8825839917638487
-0.5326836350088441,-0.27634841793462994,1.7597440219530325,-0.33463638270474416,-0.4893993544347072,0.8046236999770431,0.7550233812761543
-0.46485794739957154,-0.620456838579682,0.8370957663728616,-0.614922890969841,-0.6701199537354008,0.24494582188641065,-2.1834964775073225
-0.6566409261568245,-0.6440259084868777,0.42981863443093776,-0.6759530177694991,-0.7458272318208267,0.02370107449377068,-1.2203824588400094
-0.7548712323495638,-0.7783696069578909,0.8175713267520829,-0.5719757647034146,-0.7653645939073881,0.2495571844217756,2.8736926068498665
-0.5256671845665053,-0.5332512799230593,1.3977408584739888,-0.5109456379037566,-0.6261608890406376,0.550851517946479,0.025979493222413677
-0.5209895509382797,-0.6016015826539257,0.3745510293044199,-0.5991002655032629,-0.6505825916488394,0.016964349716024948,-1.6401418669249233
-0.66131855978505,-0.6605242574219141,0.11596887799807597,-0.6307455164364192,-0.672562123996221,-0.11277597193993973,0.029035115014506785
-0.6566409261568245,-0.6793795133476704,0.09895249996669987,-0.7189001440359252,-0.8264188504278928,-0.14239667299614053,-1.9018223381316495
-0.8110028358882719,-0.8420060957073188,-0.06042131874523805,-0.8251377721686636,-0.8752622556442962,-0.226538296903806,-0.5741526776954843
-0.8531015385423031,-0.8773597005681114,-0.027220842898183134,-0.8906886491016296,-1.0388876631192485,-0.22665562985174503,-2.5641722349892326
-1.044884517299556,-1.0494139108906377,0.03216424477992721,-0.8793867737683598,-1.0217924712935071,-0.1929529589327604,2.8863914834721704
-0.8437462712858519,-0.7830834209393304,0.37805027413127584,-0.6669115175028829,-0.8166501693846118,-0.001445623624618017,1.7893103413647304
-0.7057560792531944,-0.7053054902455856,0.3375350711058146,-0.6217040161698029,-0.6896573158219623,-0.0031228341073301935,0.8127836682156646
-0.6379303916439217,-0.6275275595518409,0.030719276983001947,-0.639787016703035,-0.6676777834745807,-0.1563380734236665,0.0003105549039924404
-0.635591574829809,-0.6345982805239994,0.49419583488441404,-0.5403305137702588,-0.6139500377365366,0.08796945952762737,0.1691589923422088
-0.619219857131019,-0.5945308616817673,0.4763536920231986,-0.6036210156365709,-0.6408139106055584,0.06987090015247395,0.47535447155110766
-0.577121154476988,-0.6180999315889625,0.9500304484510019,-0.4363532607041743,-0.6139500377365366,0.34338929562673554,1.0988532992091196
-0.48122966509836146,-0.5426789078859373,0.43977486795353954,-0.5267682633703347,-0.5260319083470101,0.07224996119437879,-0.4511531986781479
-0.518650734124167,-0.5450358148766568,0.19080327275344872,-0.5290286384369886,-0.5260319083470101,-0.059898742416025635,-0.18894171818551422
-0.5326836350088441,-0.5568203498302546,0.21121694188853427,-0.5177267631037188,-0.5626644622593129,-0.042820411344775794,0.16110982507520658
-0.5163119173100542,-0.5450358148766568,0.4589766753190595,-0.4453947609707905,-0.5211475678253698,0.09466409078649249,0.6695026184451361
-0.45550268014312034,-0.4813993261272294,0.3495578884983008,-0.4250513853709045,-0.47230416260896585,0.045582726463991516,0.7841353602594673
-0.3829993589056222,-0.45075953524787565,0.4809432987389,-0.4815607620372547,-0.5016102057388083,0.10285845481165912,-1.3529178370574813
-0.5046178332394898,-0.5049683960344247,0.19837270325678064,-0.49286263737052444,-0.5480114406943917,-0.05321553743363185,-0.40164297730052295
-0.5373612686370697,-0.5426789078859373,0.23084104278187978,-0.5651946395034527,-0.6530247619096595,-0.04974047870742277,-1.2449459893726134
-0.6426080252721473,-0.6298844665425604,0.15640613770382997,-0.5222475132370267,-0.5870861648675146,-0.0774154564345708,0.7907473078914137
-0.5747823376628751,-0.58038941973745,-0.23661460604929171,-0.6013606405699169,-0.6115078674757164,-0.28528774249942784,-0.2475020897820767
-0.593492872175778,-0.5945308616817673,0.12528612108543086,-0.46573813657067653,-0.555337951476852,-0.08841879016886886,1.1063575920588067
-0.49760138279715144,-0.523823651960181,0.1519944975462836,-0.5041645127037947,-0.4942836949563475,-0.07074234459523684,-0.29411512596892486
-0.5209895509382797,-0.5002545820529857,0.03305371560482141,-0.49286263737052444,-0.4771885031306061,-0.13306456907274314,0.5901776887110526
-0.46719676421368433,-0.4766855121457904,0.6797261527439836,-0.4634777615040226,-0.49184152469552733,0.21857582120252006,0.28788141878670964
-0.4391309624443304,-0.40833520941492407,1.67602553661456,-0.3075118819048958,-0.6603512726921199,0.7783605145439892,0.8831640858817265
-0.3572723739503811,-0.4295473723313999,0.8079512388776303,-0.46121738643736865,-0.5822018243458744,0.2468565198266882,-2.9302917855810686
-0.6262363075733578,-0.7359452811249394,0.40612941538345015,-0.7166397689692712,-0.8288610206887128,0.004625263915258407,-1.5418814568568198
-0.752532415535451,-0.7147331182084635,0.515528776701929,-0.5832776400366848,-0.6896573158219623,0.09619058487475775,2.0425684314643004
-0.5888152385475524,-0.6463828154775972,0.02901719275527778,-0.6058813907032248,-0.6603512726921199,-0.15158380546273262,-0.1106967674674165
-0.5958316889898907,-0.5898170477003283,-0.08994868548726662,-0.617183266036495,-0.6969838266044227,-0.21852812538550456,-1.6615877394162946
-0.7338218810225482,-0.7100193042270245,-0.0033905778124018087,-0.7189001440359252,-0.8752622556442962,-0.19613648541453998,-1.8468693576203263
-0.8788285234975446,-0.8537906306609162,-0.10902670052148689,-0.8160962719020474,-0.8850309366875767,-0.24640482069648936,1.1927142504169037
-0.7876146677471436,-0.768941978995013,-0.1639895303762084,-0.7641076453690056,-0.7849019559939496,-0.2646185095009689,-0.05789858762417505
-0.7899534845612565,-0.818437025800123,-0.354323135476559,-0.8093151467020855,-0.7946706370372302,-0.3553789223868155,0.062338265338485514
-0.7829370341189181,-0.7948679558929278,-0.23670413227719073,-0.8070547716354315,-0.7775754452114888,-0.30085921041254554,-0.027862670079640627
-0.7829370341189181,-0.7972248628836472,-0.3668479995459829,-0.8206170220353557,-0.7897862965155898,-0.36201386627707305,-0.38755052389130773
-0.8110028358882719,-0.8160801188094036,-0.37878104939998275,-0.8364396475019334,-0.8239766801670722,-0.3689941364261205,-0.5134537879603918
-0.8484239049140775,-0.8302215607537209,-0.3468379223682049,-0.8658245233684356,-0.8679357448618358,-0.3567324540999054,-0.5834314888651801
-0.8905226075681085,-0.8891442355217093,-0.24115715720046396,-0.8319188973686255,-0.8630514043401951,-0.30621569209251304,0.3497317219087978
-0.8624568057987546,-0.8938580495031483,-0.17265692405188665,-0.8997301493682458,-0.9216634905998796,-0.2825406164725487,-0.9597462656921357
-0.9326213102221396,-0.8962149564938677,-0.1938542493193227,-0.8839075239016677,-0.9387586824256209,-0.29214595356470163,-0.22041080374262198
-0.9466542111068167,-0.9527807242711367,-0.42412668710729956,-0.9584999011012499,-0.941200852686441,-0.3944824359708781,0.1982744157889932
-0.9302824934080268,-0.9315685613546609,-0.45692320903116596,-0.933635775368056,-0.9192213203390595,-0.4080357363924915,-0.09197461756168986
-0.9349601270362523,-0.9362823753360998,-0.4269355423438076,-0.938156525501364,-0.9363165121648008,-0.39526268008813575,0.29340548663980515
-0.911571958895124,-0.9221409333917829,-0.3040334058007547,-0.8771263987017058,-0.9021261285133181,-0.3370428270304653,0.5440999827028492
-0.869473256241093,-0.8537906306609162,-0.36338350344370235,-0.8884282740349756,-0.9216634905998796,-0.36668366716781753,-0.9627426759674225
-0.9396377606644783,-0.9480669102896977,-0.4092297399644329,-0.9675414013678658,-0.990044257902845,-0.3899834651510877,-0.4464362984079091
-0.970042379247945,-0.971635980196893,-0.46052597609998597,-1.0014470273676759,-1.0144659605110466,-0.4129768155733402,-0.7465648049430346
-1.0214963491584277,-1.0305586549648813,-0.4334189545488659,-1.0059677775009839,-1.0364454928584284,-0.4020161492587182,0.4745814805501408
-0.986414096946735,-0.9904912361226493,-0.35727400199371007,-1.00370740243433,-1.0291189820759679,-0.36971813326589337,-0.45591701479134117
-1.0168187155302022,-0.9952050501040882,-0.45352193630276555,-1.0127489027009462,-1.0242346415543273,-0.40975484977205134,0.13923369878880973
-1.0051246314596378,-1.0258448409834424,-0.4013545689469553,-1.0127489027009462,-1.0681937062490905,-0.3903930446964722,-1.1908533974040374
-1.0869832199535872,-1.0776967947792724,-0.47089931497278564,-1.0556960289673722,-1.097499749378933,-0.4188276576772784,0.6990065344981049
-1.0378680668572176,-1.0564846318627965,-0.4510661184555197,-1.024050778034216,-1.0437720036408888,-0.4092836003075302,0.2760547673744698
-1.0168187155302022,-1.0187741200112839,-0.42078936168454134,-1.0104885276342923,-1.0169081307718668,-0.3961625317700686,-0.12812049140070728
-1.0238351659725404,-1.0423431899184792,-0.42131107517434635,-0.9924055271010601,-1.0364454928584284,-0.39669364062228707,-0.329676872672477
-1.044884517299556,-1.0517708178813572,-0.26736445222672833,-0.9969262772343681,-1.0510985144233496,-0.3310041561837576,0.7854175588185404
-0.9887529137608478,-0.7830834209393304,-0.20060527496572877,-0.8206170220353557,-0.7458272318208267,-0.2828917332461908,2.8730212302759965
-0.7829370341189181,-0.5544634428395352,1.0115282103211765,-0.6013606405699169,-0.980275576859564,0.28608385756502164,-0.32760254825603075
-0.8063252022600464,-0.8537906306609162,1.1428927471959718,-0.6262247663031109,-1.0046972794677658,0.35660032073036524,2.0316000762239796
-0.6472856589003734,-0.7170900251991831,1.6366639188518244,-0.4566966363040603,-0.8435140422536337,0.7011338713729789,1.1600169638606488
-0.5490553527076341,-0.6958778622827072,1.1953717671753172,-0.6443077668363429,-0.7262898697342651,0.40416670362848944,-1.4951874195076171
-0.6753514606697272,-0.7830834209393304,0.6229246568691098,-0.7392435196358111,-0.7946706370372302,0.10911073738269436,-0.4857330351679866
-0.7127725296955327,-0.7595143510321346,0.6474155096877039,-0.6104021408365327,-0.79222846677641,0.13947438609682747,0.49548315721633757
-0.6706738270415017,-0.7147331182084635,0.6811585723903677,-0.642047391769689,-0.6969838266044227,0.16657418477390126,0.6575935542765866
-0.6145422235027934,-0.6652380714033536,0.5061625475653463,-0.594579515369955,-0.6701199537354008,0.08265561910694708,-0.25108545843365193
-0.6332527580156961,-0.6275275595518409,0.3514837882957725,-0.6036210156365709,-0.6676777834745807,-0.00018990357043009585,-0.7870684156734195
-0.6964008119967428,-0.7100193042270245,0.6404450120621222,-0.6284851413697647,-0.7165211886909842,0.14731757312132357,1.213661691264676
-0.5958316889898907,-0.5992446756632063,0.23517896255499715,-0.642047391769689,-0.6627934429529404,-0.05754027529723157,-1.024711864929123
-0.6800290942979528,-0.667594978394073,0.01111592880016673,-0.6895152681694233,-0.7189633589518043,-0.17455769912490698,-0.658676180955795
-0.7314830642084355,-0.8090093978372451,0.5638336061416597,-0.8296585223019716,-0.9338743419039807,0.04409619800858458,-2.636385218765918
-0.9396377606644783,-0.9409961893175393,0.21954601812077748,-0.8364396475019334,-0.9241056608606997,-0.10238167612368897,1.0668683578558387
-0.8601179889846419,-0.8585044446423551,-0.23290855804909497,-0.8771263987017058,-0.8752622556442962,-0.30588962517006746,-0.2760997516857023
-0.8788285234975446,-0.8490768166794772,-0.22988023083341133,-0.8454811477685497,-0.8459562125144542,-0.30175877793452216,0.28510577107332347
-0.8554403553564158,-0.8514337236701967,-0.3122023724583052,-0.8206170220353557,-0.821534509906252,-0.33808220526215393,0.12695505187514813
-0.8437462712858519,-0.8302215607537209,-0.1156866314211763,-0.8522622729685115,-0.9363165121648008,-0.25784753025203777,-1.5370402558554757
-0.9583482951773811,-0.966922166215454,-0.4216616994577352,-0.956239526034596,-0.950969533729722,-0.39337871905345917,0.3944523985018472
-0.927943676593914,-0.9221409333917829,-0.4391935169036457,-0.9494584008346337,-0.941200852686441,-0.40089283274549836,0.004157999725545855
-0.9256048597798012,-0.9244978403825024,-0.42236162081628253,-0.9471980257679797,-0.9265478311215198,-0.3933274217866027,-0.05984811362541547
-0.927943676593914,-0.9244978403825024,-0.40283597464256726,-0.9517187759012881,-0.9338743419039807,-0.3855892672115159,-0.31604869832632465
-0.9489930279209295,-0.9457100032989783,-0.3610357927395798,-0.9539791509679421,-0.9534117039905422,-0.3680999042282315,-0.28659253155336667
-0.9677035624338323,-0.9834205151504908,-0.4106724153107785,-0.978843276701136,-0.9631803850338226,-0.3896988220415703,-0.027862670079640627
-0.9677035624338323,-0.9527807242711367,-0.40121955567334483,-0.9720621515011741,-0.9729490660771036,-0.3861372664315403,0.26582185702247957
-0.9466542111068167,-0.9480669102896977,-0.45612459164240104,-0.9607602761679039,-0.9338743419039807,-0.4083344483265509,0.1982744157889932
-0.9302824934080268,-0.9315685613546609,-0.495213166475574,-0.956239526034596,-0.941200852686441,-0.42562032853923293,-0.2522544862668186
-0.9466542111068167,-0.9362823753360998,-0.40491112503830184,-0.9675414013678658,-0.9631803850338226,-0.38724779754889105,-0.22169445796704185
-0.9606871119914939,-0.9645652592247346,-0.5046907604482089,-0.9856244019010979,-0.9656225552946428,-0.43058613021761344,-0.3530837906960818
-0.9840752801326222,-0.9834205151504908,-0.49936925872113913,-0.9969262772343681,-0.9778334065987438,-0.42820138057010415,-0.027862670079640627
-0.9840752801326222,-0.9739928871876125,-0.37280245894361635,-0.9607602761679039,-0.9753912363379238,-0.37341624994214273,0.662827524315508
-0.9349601270362523,-0.9645652592247346,-0.34920361071108347,-0.9449376507013258,-0.9436430229472612,-0.36175750650093785,0.16489822395202341
-0.9209272261515756,-0.9079994914474656,-0.4035828309103501,-0.9404169005680179,-0.9216634905998796,-0.3850007385731881,-0.37893012344320565
-0.9466542111068167,-0.9362823753360998,-0.5026596492346619,-0.9630206512345579,-0.9192213203390595,-0.42854280858216265,0.06905322386405713
-0.9396377606644783,-0.9315685613546609,-0.42530838505344903,-0.9630206512345579,-0.9607382147730026,-0.3962576168188507,-0.5430302126375139
-0.9770588296902838,-0.971635980196893,-0.4632033170663997,-0.9901451520344062,-0.9607382147730026,-0.4125637750085219,0.004916099010680108
-0.9747200128761706,-0.9692790732061735,-0.4573251118143622,-0.9856244019010979,-0.9534117039905422,-0.4098188799977311,0.2013303223547797
-0.9583482951773811,-0.9574945382525757,-0.2655699460440572,-0.9223339000347859,-0.9265478311215198,-0.32532755441905314,0.13456620245170217
-0.9466542111068167,-0.9527807242711367,-0.44377419512761596,-0.978843276701136,-0.9534117039905422,-0.4035995806192554,-0.027862670079640627
-0.9466542111068167,-0.9480669102896977,-0.4812292179398661,-0.9743225265678281,-0.9363165121648008,-0.4197153474526078,-0.18938915998580927
-0.9583482951773811,-0.962208352234015,-0.46673851717076764,-0.978843276701136,-0.9460851932080814,-0.41389235302437766,-0.15780576810471023
-0.9677035624338323,-0.971635980196893,-0.4475342966993744,-0.9856244019010979,-0.950969533729722,-0.4056823214842445,0.037400558165273684
-0.9630259288056067,-0.966922166215454,-0.2761315071749734,-0.9811036517677899,-0.9534117039905422,-0.33194676992783956,-0.22321385608038097
-0.9770588296902838,-0.962208352234015,-0.26357189438097417,-0.9856244019010979,-0.9656225552946428,-0.32764548618985573,-0.12619897735058538
-0.9840752801326222,-0.9857774221412103,-0.37362219100877253,-1.0014470273676759,-0.9924864281636652,-0.37565419353384955,0.005027339177270375
-0.9817364633185094,-0.9834205151504908,-0.41467455140162784,-0.9878847769677518,-0.9607382147730026,-0.3916698911248836,0.2021072477528684
-0.9653647456197195,-0.9881343291319298,1.0830646132795256,-1.0172696528342542,-1.141458814073696,0.20644616297536766,-1.1360937443237413
-1.044884517299556,-1.1012658646864677,-0.1395909788572676,-1.0986431552337983,-1.0926154088572926,-0.2870358131621188,-0.942802927590092
-1.1080325712806025,-1.1059796786679066,-0.35136394374414515,-1.1302884061669545,-1.1194792817263146,-0.3736028249628141,-0.27277648148971334
-1.1244042889793926,-1.129548748575102,-0.3276257386474298,-1.0918620300338364,-1.1072684304222136,-0.36216074511689045,0.43084119688689626
-1.0939996703959258,-1.1059796786679066,-0.5057761754700142,-1.1122054056337223,-1.1121527709438541,-0.4345903931453361,-0.23628394737791542
-1.1080325712806025,-1.1106934926493457,-0.45814786026185994,-1.1167261557670303,-1.1072684304222136,-0.4158773370510127,-0.27277648148971334
-1.1244042889793926,-1.1177642136215045,-0.39502728469189874,-1.1257676560336465,-1.1121527709438541,-0.39064042291353346,0.07799206845109721
-1.1173878385370541,-1.120121120612224,-0.4417137646777084,-1.1370695313669164,-1.1023840899005732,-0.4093426068084195,-0.027862670079640627
-1.1173878385370541,-1.120121120612224,-0.2537536905143245,-1.1212469059003387,-1.1439009843345163,-0.33559420573412596,0.1479219017650411
-1.1056937544664898,-1.1059796786679066,-0.09038968058561012,-1.0669979043006423,-1.0804045575531915,-0.2631896573197496,0.7409412963006664
-1.0542397845560076,-1.0564846318627965,-0.34849874248549584,-1.0647375292339885,-1.0437720036408888,-0.36818662859116635,0.006182725919322484
-1.0519009677418945,-0.8773597005681114,1.1258603220105383,-0.9110320247015157,-0.9460851932080814,0.2836491543644914,1.332360402814387
-0.9583482951773811,-0.9834205151504908,0.6272715051339584,-1.0082281525676382,-1.0413298333800687,0.039638952834474606,-1.067407454280215
-1.0331904332289916,-1.0588415388535162,-0.09981563409255667,-1.0556960289673722,-1.048656344162529,-0.26631685228759255,-0.499527507349097
-1.0659338686265716,-1.0706260738071134,-0.3561656624661086,-1.0850809048338745,-1.0730780467707313,-0.3730354736242666,-0.33607576035995756
-1.0869832199535872,-1.0918382367235893,-0.2699521463099494,-1.0941224051004903,-1.0804045575531915,-0.3384780493244835,0.2144270647796099
-1.070611502254797,-1.0776967947792724,-0.33340959145982174,-1.0850809048338745,-1.0681937062490905,-0.36338832176670893,0.0751176186444774
-1.0635950518124588,-1.063555352834955,-0.061051983965222045,-1.06021677910068,-1.0462141739017088,-0.24941296583914563,0.27998781656505245
-1.0425457004854433,-1.023487933992723,-0.0493754472655528,-1.021790402967562,-1.019350301032687,-0.2409204491890315,0.10752623880562417
-1.0331904332289916,-1.0305586549648813,-0.3551064296430285,-1.0466545287007563,-1.0291189820759679,-0.37007758113507633,-0.061553015598892646
-1.0355292500431048,-1.0470570038999183,-0.19662847648654902,-1.0737790295006042,-1.1219214519871348,-0.31115468722052425,-1.377039847950167
-1.129081922607618,-1.148404004500858,-0.2812913308085329,-1.1031639053671065,-1.1243636222479547,-0.3444248998226588,0.14899115098550125
-1.1173878385370541,-1.120121120612224,-0.3121542309961331,-1.0918620300338364,-1.1194792817263146,-0.3553379191166703,0.640118702930145
-1.0729503190689098,-1.063555352834955,-0.30782704954415185,-1.0647375292339885,-1.070635876509911,-0.35203242749597985,0.45328006581106345
-1.0402068836713305,-1.0305586549648813,-0.22200071622536183,-1.0150092777676,-1.0120237902502267,-0.31177474499886987,0.6144868595472054
-0.9957693642031866,-0.9857774221412103,-0.3543099840495496,-1.0150092777676,-0.9827177471203842,-0.36751110061515074,-0.12709396080697621
-1.0027858146455249,-0.9881343291319298,-0.0971195915556249,-0.9811036517677899,-0.990044257902845,-0.2559616475914708,0.43680257485590834
-0.970042379247945,-0.9457100032989783,-0.36341704561534105,-0.9698017764345201,-0.9558538742513623,-0.3697706069944998,-0.09319922779449305
-0.9747200128761706,-0.9645652592247346,-0.3330198748612856,-0.9946659021677141,-0.9705068958162835,-0.3574675761972762,-0.22431380645200674
-0.9887529137608478,-0.9810636081597713,-0.3619493946232069,-1.0104885276342923,-0.9924864281636652,-0.3708616701900065,-0.1926856189634862
-1.000446997831412,-1.002275771076247,-0.3867398345359698,-1.0104885276342923,-0.980275576859564,-0.38108467708208416,-0.061015199364828
-1.0027858146455249,-0.976349794178332,0.1213613250378205,-0.9539791509679421,-0.9705068958162835,-0.16272280546168585,0.3372314509411445
-0.9770588296902838,-0.9904912361226493,-0.35411850409850415,-1.0104885276342923,-0.9876020876420244,-0.3672216498656541,-0.257314053711845
-0.9934305473890733,-1.002275771076247,-0.40678369519597385,-1.0014470273676759,-0.980275576859564,-0.3892125695940914,-0.1930602165745858
-1.0051246314596378,-0.9857774221412103,-0.28033453432977395,-1.0104885276342923,-0.9949285984244852,-0.33567417158968993,0.17150716889025783
-0.9910917305749606,-0.9952050501040882,-0.2647757929011579,-1.0104885276342923,-0.9827177471203842,-0.3290599934672303,0.10414535799350046
-0.9817364633185094,-0.9881343291319298,-0.050423459146322076,-0.9833640268344439,-0.9998129389461256,-0.23805943670009785,-0.2249797425075063
-0.9957693642031866,-0.9739928871876125,-0.23412403947747046,-1.00370740243433,-1.0388876631192485,-0.318909862732824,-0.6894046082618897
-1.0425457004854433,-1.0447000969091986,-0.3172543302593287,-1.0579564040340261,-1.0657515359882703,-0.35581988160919664,-0.6032655328420026
-1.0823055863253614,-1.0800537017699918,-0.32916493822870696,-1.0669979043006423,-1.0730780467707313,-0.36119901899971485,0.5936881936923051
-1.0402068836713305,-1.0470570038999183,-0.20797200457570444,-1.0172696528342542,-1.031561152336788,-0.30655510808000436,0.4116396396650473
-1.0098022650878633,-0.9999188640855277,-0.3500817399383732,-1.0285715281675243,-1.0388876631192485,-0.368100870127919,-0.5274291337069604
-1.044884517299556,-1.0517708178813572,-0.365870691667301,-1.042133778567448,-1.0413298333800687,-0.37487147063255494,-0.23118272730418737
-1.0589174181842331,-1.0423431899184792,-0.3973701691842747,-1.0489149037674104,-1.0462141739017088,-0.3878233942350384,0.48401705145398644
-1.0238351659725404,-1.0282017479741619,-0.2705306884430704,-1.0353526533674862,-1.0388876631192485,-0.3343154550619491,0.1733467983155856
-1.0098022650878633,-1.0093464920484057,0.11392678715280542,-0.9833640268344439,-0.9973707686853054,-0.16925780224957354,0.005441760828846574
-1.0074634482737506,-1.0211310270020035,-0.06574631947582417,-1.0150092777676,-0.9949285984244852,-0.24666048053688955,0.03866998022495737
-1.0027858146455249,-0.9904912361226493,-0.17513566640492878,-1.0127489027009462,-0.9851599173812043,-0.29149375495831464,0.1048988284733759
-0.9934305473890733,-0.9834205151504908,-0.244343904816729,-1.0127489027009462,-0.9973707686853054,-0.32110452431012143,-0.4573762909664947
-1.0238351659725404,-1.0211310270020035,-0.13490086628194373,-1.0014470273676759,-0.9973707686853054,-0.2736700480799814,0.6763704693036481
-0.9747200128761706,-0.9999188640855277,-0.3565997802127132,-1.0082281525676382,-0.980275576859564,-0.36809114619514605,-0.19157195038994668
-0.986414096946735,-0.9692790732061735,-0.30958041227168337,-0.999186652301022,-1.0095816199894065,-0.34925921828254797,-0.5217715293623701
-1.0214963491584277,-1.0140603060298445,-0.22740474617329814,-1.03761302843414,-1.0755202170315514,-0.31967125410431296,-0.965758417921895
-1.0869832199535872,-1.0894813297328698,-0.3035365473014446,-1.1054242804337604,-1.1243636222479547,-0.35422183519519995,-0.0970883086108533
-1.0916608535818126,-1.0871244227421504,-0.2975777443132392,-1.0963827801671442,-1.0852888980748319,-0.3500568801029148,0.041528184772648934
-1.0869832199535872,-1.0918382367235893,-0.318606876101307,-1.0692582793672964,-1.097499749378933,-0.3574562144497638,0.3874911611076416
-1.0589174181842331,-1.0659122598256745,-0.3958391741629667,-1.0737790295006042,-1.0779623872923714,-0.38918638420761986,-0.4714917620754463
-1.0893220367677,-1.0918382367235893,-0.21354217686301669,-1.1031639053671065,-1.0901732385964726,-0.31655490628006827,-0.3050952630055998
-1.1080325712806025,-1.1059796786679066,-0.34579208228272157,-1.1009035303004522,-1.1072684304222136,-0.3709131602879953,0.32201420336331776
-1.0846444031394742,-1.0918382367235893,-0.22077292795703254,-1.080560154700566,-1.0804045575531915,-0.3181043269261093,-0.027862670079640627
-1.0846444031394742,-1.0894813297328698,-0.37301095129106854,-1.0986431552337983,-1.0804045575531915,-0.3802753778999757,-0.13157765765315785
-1.0916608535818126,-1.0894813297328698,-0.3347983338898994,-1.1099450305670684,-1.087731068335652,-0.36523729706013286,-0.09725352493193634
-1.0963384872100386,-1.0965520507050286,-0.35485027845457895,-1.1122054056337223,-1.087731068335652,-0.37362975092082457,-0.20175482428483996
-1.1080325712806025,-1.0989089576957483,-0.37480413026550935,-1.1189865308336842,-1.1097106006830335,-0.38253874125077614,-0.06285035742393585
-1.1103713880947155,-1.108336585658626,-0.30542902558257123,-1.1031639053671065,-1.1219214519871348,-0.35398645651592925,0.21734621821164285
-1.0939996703959258,-1.084767515751431,-0.30966559490901047,-1.1076846555004145,-1.1097106006830335,-0.35536662613208214,0.14582172766892784
-1.0823055863253614,-1.0894813297328698,-0.4514958926115524,-1.0760394045672583,-1.0730780467707313,-0.4113439149176451,0.14479034763479143
-1.070611502254797,-1.0611984458442356,-0.4178453725191291,-1.0715186544339503,-1.0462141739017088,-0.3969386166180491,0.0751176186444774
-1.0635950518124588,-1.0659122598256745,-0.24903474132381487,-1.0850809048338745,-1.0633093657274502,-0.32909908458735926,-0.2673019374699588
-1.0799667695112487,-1.084767515751431,-0.24435874541784972,-1.1009035303004522,-1.0852888980748319,-0.32878039437133805,-0.09684195402533298
-1.0846444031394742,-1.0918382367235893,-0.33442430247953964,-1.1054242804337604,-1.087731068335652,-0.36535042446397376,-0.16614932017766973
-1.0939996703959258,-1.0965520507050286,-0.2631038724968498,-1.0986431552337983,-1.0852888980748319,-0.33617593406659513,-0.16681018827849045
-1.103354937652377,-1.0989089576957483,-0.3844455741269406,-1.1144657807003764,-1.087731068335652,-0.38570066239068107,-0.13257371995878586
-1.1103713880947155,-1.1012658646864677,-0.24719414481896393,-1.1257676560336465,-1.1194792817263146,-0.3323152849296349,-0.34313124073986845
-1.1314207394217308,-1.1413332835286998,-0.3409472896209199,-1.1551525319001483,-1.129247962769595,-0.370566989571856,-0.20493190383792537
-1.1431148234922952,-1.1059796786679066,-0.10211363481568948,-1.1257676560336465,-1.1439009843345163,-0.2760445951758716,0.39970745026020876
-1.1150490217229414,-1.124834934593663,0.05373499818125468,-1.0760394045672583,-1.1121527709438541,-0.20915968753068587,0.14770960155749924
-1.103354937652377,-1.1366194695472607,0.22058075791924367,-1.0489149037674104,-1.1316901330304157,-0.1425913774448225,0.007041013213407783
-1.1010161208382643,-1.0941951437143087,-0.10043411312788056,-1.1189865308336842,-1.1170371114654944,-0.27366005655549847,-0.13244816714118496
-1.1080325712806025,-1.1059796786679066,-0.056187162524672075,-1.1031639053671065,-1.1170371114654944,-0.257005489076154,-0.41272723086690044
-1.133759556235844,-1.124834934593663,-0.30434626497722655,-1.1483714067001864,-1.1243636222479547,-0.35588827399250184,-0.06331970444928615
-1.136098373049957,-1.1436901905194192,-0.32589674828921844,-1.1528921568334944,-1.1243636222479547,-0.3645362662512557,0.04313798482417356
-1.1314207394217308,-1.1319056555658213,-0.2543311467498025,-1.1528921568334944,-1.1194792817263146,-0.33590030117631087,0.007551176672015067
-1.129081922607618,-1.1319056555658213,-0.09847636033288146,-1.1438506565668787,-1.1194792817263146,-0.2736259491638321,0.0782496225594445
-1.1220654721652799,-1.1224780276029434,-0.09750050031772352,-1.1076846555004145,-1.099941919639753,-0.2707666859910282,0.2540744759383955
-1.103354937652377,-1.1059796786679066,-0.3808114366817678,-1.1189865308336842,-1.0950575791181127,-0.38450414730753185,-0.2372847698379373
-1.1173878385370541,-1.1106934926493457,-0.3507687511804985,-1.1257676560336465,-1.1048262601613934,-0.37251251466329616,0.07760807302717092
-1.1103713880947155,-1.1012658646864677,-0.29299006808223643,-1.1167261557670303,-1.097499749378933,-0.34933041104826934,0.11225669465823565
-1.1010161208382643,-1.1130503996400651,-0.4108751162041348,-1.1257676560336465,-1.097499749378933,-0.39654487050263026,-0.09758633478733686
-1.1056937544664898,-1.108336585658626,-0.23267484874526695,-1.1280280311003006,-1.097499749378933,-0.32513338288655746,-0.0977539397505765
-1.1103713880947155,-1.108336585658626,-0.01883759243908461,-1.1054242804337604,-1.0950575791181127,-0.23840251374679575,0.32243574176505624
-1.0869832199535872,-1.0871244227421504,-0.27893493292326654,-1.1054242804337604,-1.0755202170315514,-0.3421089665311554,0.04136296845157205
-1.0823055863253614,-1.0423431899184792,2.032189828467301,-0.9200735249681319,-1.05842502520581,0.6786895224043116,2.8727080275227763
-0.8858449739398829,-0.7830834209393304,2.108021921845985,-0.7098586437693093,-0.7678067641682083,0.8422372275161827,2.8921734433428474
-0.6683350102273888,-0.42719046534067995,6.656736145418632,-0.4793003869706003,-0.7678067641682083,3.2975518976857194,-1.3974297680082703
-0.7805982173048048,-0.6605242574219141,4.68377450934254,-0.6104021408365327,-0.740942891299186,2.1205129344650233,0.241625397528999
-0.7595488659777894,-0.5285374659416204,1.3800758375838726,-0.5764965148367229,-0.5504536109552118,0.5609986805231759,2.8796141482313495
-0.5303448181947313,-0.27399151094391044,-0.24588334570859352,-0.33237600763809017,-0.218318455483667,-0.2629646405379326,2.8850083538311893
-0.27775260227054455,0.0064804209517146895,-0.43950613476953027,-0.06339137470626308,0.07229980555393517,-0.3620732317566304,2.8894201408732156
0.0005665986088837246,0.31523523673597365,2.137675252714599,0.23271775902541153,0.206619169899045,1.427347045326282,2.890753906155914
0.3069516012576655,0.5556397497893667,2.1738375747105283,0.5582117686235888,0.5729447090220725,1.6230998667048053,2.8877129694522785
0.6437412224899148,1.0081658920075176,6.480111394784434,0.9153510291549215,0.8831003321462362,5.402690567079729,2.8796141482313504
1.013274279119743,1.1990753582557998,2.395781298232143,1.308656290752719,1.2811740846599258,2.256660050610075,2.8829599213249257
1.4202284047753777,1.6186048026038775,5.240536914093546,1.6070257995510482,1.254310211790904,5.025901413236182,1.0061772025414237
1.579267948135051,1.5266854299658155,4.33402027127631,1.7155238027504405,1.532717621524405,4.298634778100039,1.5580337762718084
1.8318601640592371,1.7859451989449648,4.657200060257655,2.1789006914145115,1.8917166498649718,5.206537453617042,2.8823990877124945
2.320672878208821,1.8024435478800016,0.6952443539939284,1.6590144260840904,1.9332335442989153,0.84191400719284,-2.9391368024763667
1.7827450109628682,1.3145638008010576,4.971080704445695,1.722304927950402,1.4277043003091372,4.7243663586157485,-2.9395593386349184
1.2986099304415102,1.0859438227012619,4.253887781920838,1.10070178462055,0.9734606317965823,3.5976276815224866,-2.825918317809043
0.8799617207153112,0.9186034263601754,4.154441155121445,1.1413885358203222,1.0174196964913464,3.5884356254381915,1.8574137915259417
1.1348927534536106,1.1189405205713356,3.564934592844023,1.4374976695519976,1.1004534853592327,3.371437716549898,2.8796141482313584
1.5535409631798098,1.7600192220470492,5.1818723798291995,1.8827915576828367,1.3226909790938695,5.154890643912132,-2.272334363239981
1.1980408074346582,1.1377957764970923,4.777379730754464,1.505308921551617,1.2372150199651626,4.57625328299252,2.8844146052786424
1.6237054676031943,1.6586722214461092,5.7804993964100095,1.9573839348824185,1.4960850676121018,6.040213601726633,2.3138270135025056
2.000254974675362,2.342175248754775,5.33961542159197,2.334866571013638,1.8233358825620063,6.018786126660554,1.9508368312708955
2.3440610463499496,2.398741016532044,2.7646834107476255,2.723651082478127,2.382592872289829,3.480501735391406,2.8833950023513926
2.8843277304100154,3.4122110225414444,0.8173458220082241,3.2977863494082453,3.4815694896589116,1.459052209647468,2.881905304116551
3.4783872011946775,3.294365673005468,6.221515368119319,3.682050110739427,3.0224414806247166,8.46621986321318,-2.9332567686067477
2.825857310057194,2.262040411070311,4.018789373696871,2.4795305752794947,2.4094567451588507,4.674204233291374,-2.9318685650102383
2.2388142897148717,2.257326597088872,4.896241724789163,2.6106323291454268,2.404572404637211,5.942009728777923,2.8770434348641443
2.7673868897043734,2.844196437778036,4.9832207987836235,2.6603605806118154,2.3532868291599867,5.805136078351656,-0.588790673612309
2.655123682626957,2.46944822625363,4.251364517764434,2.8615339615440214,2.5535447905472415,5.394483488582414,-0.5044982140650479
2.5615710100624436,2.8465533447687563,3.98369545432634,2.9542093392768356,2.8221835192374614,5.166504308527158,2.879614148231352
3.122887045449525,3.1765203234694908,5.198534393263083,3.494438980207143,3.06395837505866,7.134849935210136,0.6329275159001325
3.263216054296296,3.101099299766466,3.3665629320797477,3.067228092609536,2.8466052218456634,4.511677628903305,-2.1923176348222717
2.7931138746596145,2.641502436576156,2.8394255042033447,2.9090018379437557,2.67321113332743,3.744076072257144,0.5073271404137808
2.900699448108805,2.964398694304733,2.3621578049255008,2.976813089943376,2.914985989148629,3.2167201616811436,0.3719867941281599
2.982558036602755,3.2189446493024425,2.1295450164063148,3.0717488427428448,2.9906932672340543,2.986637171765128,0.19752312978942793
3.0293343728850117,2.9054760195367444,1.9366731858931454,2.9293452135436415,3.0664005453194796,2.7250062010611464,0.29643282119350783
3.097160060494284,3.263725882126114,4.623160909464339,3.523823856073646,3.3570188063570816,6.651305169007662,2.8807200732288125
3.7122688826059616,3.5300563720774214,3.701699298697357,3.5125219807403756,3.2617741661850945,5.327877783325358,-1.425301389807263
3.3871733454442765,3.3061502079590657,3.153967580711253,3.202850596608777,2.9369655214960106,4.173465984439195,-2.932171151865051
2.7439987215632455,2.9549710663418542,3.422200948957815,2.841190585944135,2.3337494670734245,4.1497361273373965,-2.3275618484047222
2.2855906259971284,2.1159121776456997,3.1494665349811015,2.111089439414892,1.9014853309082522,3.420393757204644,-2.9327913053772177
1.7523403923794008,1.691668919316183,2.8008510415764762,1.6138069247510096,1.540044132306865,2.786969505702384,-1.0470366278128018
1.5839455817632764,1.4795472901514248,3.169108975479084,1.3968109183522255,1.242099360486803,2.911703934360975,-2.888397380325068
1.1278763030112728,1.0835869157105429,1.967081094968337,1.1504300360869388,1.188371614748759,1.7664338497277827,-0.3044553164774436
1.088116417171354,1.0835869157105429,1.946026504913306,1.1504300360869388,1.188371614748759,1.7686028541259249,0.5634885472039506
1.1723138224794163,1.1920046372836408,1.6697156267217912,1.1685130366201706,1.2005824660528601,1.517216350611074,-0.38204035558817634
1.120859852568934,1.1260112415434944,2.0778688367510125,1.0148075320876981,1.0442835693603683,1.783733822425625,-0.5004906282131529
1.0530341649596617,1.0835869157105429,2.9751897363616138,1.1956375374200188,1.1102221664025131,2.641914557028053,1.1980819712594655
1.2261066092040116,1.1967184512650808,1.8840689257189762,1.08939990928728,1.1199908474457936,1.6547555393491673,-1.2518961037042797
1.046017714517323,1.0600178458033471,0.8575873788276543,1.0328905326209297,1.1224330177066142,0.778992543490637,-0.12743379399439858
1.0319848136326464,1.0388056828868715,1.1313981586791484,0.9266529044881917,1.0174196964913464,0.9708806359323704,-0.6439946418866687
0.945448591510471,0.9728122871467241,0.6432228588881584,0.8814454031551117,0.995440164143964,0.568886822838681,0.10823922896359224
0.9641591260233742,0.9610277521931271,0.5567957828622132,0.8588416524885714,0.9636919507533018,0.4852222658265222,-0.4003990125539713
0.912705156112891,0.9280310543230534,0.5295252733881779,0.8520605272886098,0.9539232697100213,0.46095541163406667,-0.40523429251528403
0.8612511862024088,0.873822193536504,0.5756493790502176,0.8475397771553012,0.9588076102316615,0.5038142433284429,0.5630172571323963
0.9407709578822454,0.9680984731652851,0.4073749399799481,0.8859661532884197,1.000324504665605,0.3688386456081345,-0.24928738383501636
0.9103663392987787,0.9233172403416144,0.28632100122524706,0.8656227776885336,0.9905558236223236,0.2705599087772806,0.006464092828398719
0.9150439729270042,0.9280310543230534,1.4647827310880441,0.9063095288883056,0.909964205015258,1.2396519373219084,-0.4392980688972376
0.8589123693882956,0.8620376585829062,3.123466405094059,1.0487131580875078,0.9417124184059201,2.6645390588163522,1.4328314252440644
1.0553729817737743,1.0081658920075176,4.175840819316356,1.236324288619791,0.9759028020574029,3.692422775240893,1.313285520599125
1.2448171437169149,1.1472234044599703,2.1443607625365453,1.08939990928728,1.1834872742271187,1.894293860013975,-1.119947049303696
1.0834387835431285,1.0553040318219082,1.4333856899153914,1.0984414095538966,1.085800463794311,1.2840763146352905,0.3174824271179337
1.1325539366394983,1.2202875211722757,3.027886056524849,1.313177040886027,1.3275753196155096,2.797782231472344,0.7684836915594777
1.2471559605310272,1.2179306141815565,1.5479096435216797,1.10070178462055,1.176160763444658,1.3851847127057038,-1.087715481977552
1.0904552339854674,1.0388056828868715,1.2073089193093016,1.0826187840873185,1.085800463794311,1.090034384949346,-0.2741198822460186
1.0553729817737743,1.071802380756945,4.3275624379935085,1.3493430419524912,1.176160763444658,3.979671974199688,2.008695693543665
1.3430474499096536,1.3004223588567398,4.447219067792282,1.4171542939521116,1.3178066385722282,4.144611881601995,1.0088640293713287
1.4997481764552143,1.4159108014019974,2.704444445556252,1.3719467926190307,1.4716633650039004,2.592897869616042,-0.4611454436203323
1.431922488845942,1.4465505922813513,4.694154122290611,1.7336068032836722,1.4985272378729222,4.646874072334912,1.4736511797523257
1.663465353443113,1.5973926396874016,2.801077270252097,1.4623617952851915,1.4447994921348786,2.709168456259184,-1.1239352801572005
1.4857152755705367,1.4111969874205585,1.490782619664499,1.3561241671524527,1.454568173178159,1.4586784973903038,-1.00201727415291
1.3336921826532024,1.4394798713091923,2.031754021546585,1.4804447958184233,1.4960850676121018,2.006772105783278,0.7319579384389636
1.4482942065447313,1.4088400804298387,1.5423678252283786,1.3267392912859508,1.3275753196155096,1.4642470529706788,-1.4785787540601747
1.2237677923898993,1.1448664974692504,1.7203867477808688,1.0328905326209297,0.9514810994492007,1.4587245175254042,-2.350026868511837
0.8823005375294244,0.7701182859448441,0.8228311736240903,0.8226756514221072,0.8611207997988546,0.6778598017251213,-0.40815095784920985
0.8308465676189422,0.8455393096478694,1.8044891582637814,0.7684266498224114,0.6535363276291386,1.3825748572147876,-1.9895337764099519
0.5688990844383038,0.6687712853439041,0.6434737012436869,0.5921173946233986,0.643767646585858,0.47627879941782547,-0.17811986999235366
0.5501885499254011,0.5957071686315988,1.8570287472005464,0.8158945262221458,0.6242302844992966,1.4543650479088595,2.8796141482313558
0.9103663392987787,0.9940244500631998,2.9962221258426105,1.0035056567544278,0.9465967589275605,2.516166698743659,-0.027862670079640627
0.9103663392987787,0.9256741473323336,2.5718703393624707,0.9922037814211577,0.8440256079731132,2.1094343444427497,0.5385289179030177
0.987547294164502,0.9374586822859314,1.3745039761224491,0.9153510291549215,0.9710184615357627,1.1603655203050858,-0.6507731638694906
0.9010110720423267,0.8856067284901018,0.8990245089520056,0.9085699039549601,0.9636919507533018,0.7687185154691397,-0.23431072818455895
0.8729452702729732,0.8667514725643451,1.1274247385481913,0.8498001522219555,0.8953111834503372,0.9312172087570917,0.006791404036103505


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.36072025010595316,-0.4564801533031122,0.15031932480787166,-0.3237291349399776,-0.24782498406348166,0.0718249909658265,0.3881734120935332
-0.27697442932879196,-0.26707175541460765,0.3987098211795402,-0.3470221403522905,-0.422216190899378,0.26818005635518505,-1.0963185567586644
-0.6052580467752642,-0.6222125014555547,0.3685853764936958,-0.6132279164930078,-0.8325484422779562,0.18428218208962088,-0.7227988392152346
-0.8129476823026244,-0.774415678330246,1.036995208817727,-0.41024601218571033,-0.5863490914508095,0.8133665184022338,1.3303491222256236
-0.4210172410655092,0.28424197415372027,2.9330432685764514,0.11551039569220754,-0.23072780692270853,2.5869998672889825,0.07909014555578446
-0.3908687455857312,-0.45986244612255034,1.9320167885764834,-0.6165554886947673,-0.9009371508410524,1.458720820987074,-1.740018815134341
-0.9100928344041311,-0.7980917280663092,0.8985986116472694,-0.7430032323616081,-1.0206173908264715,0.5874284303048776,-0.802315242155362
-1.1345316340869227,-1.1701439382044445,0.05350327821451894,-1.1256740355638912,-1.1505559370963543,-0.11779089746301963,0.34871953683263285
-1.030686816323243,-1.2174960376765698,0.23587193133505482,-1.2554493514324916,-1.3488831919293347,-0.0030920815910682542,-1.7087532272286257
-1.5097129111686052,-1.4779325847732652,-0.3808337409600752,-1.5249826997749683,-1.3523026273574887,-0.4927567764409816,0.3261464177860054
-1.4159175918981843,-1.227642916134883,-0.4147744384678287,-1.3586040896870195,-1.2428806936565344,-0.5099008870395336,0.6665033460360652
-1.2283269533573435,-1.234407501773758,0.43066475447987235,-0.9426575644671472,-1.1368781953837355,0.2064678890615619,0.7375886177311307
-1.0172874849988975,-0.9807355403159388,-0.08043849321713889,-1.069105308133988,-1.106103276530342,-0.2256850764449027,-0.24495271373310273
-1.0809343087895393,-1.129556424371193,-0.3317942472578568,-1.1822427629937933,-1.0719089222487934,-0.4241040947877662,0.27554766509608214
-0.9971884880123781,-1.0179407613297522,-0.686810419690225,-1.1356567521691674,-0.935131505122601,-0.7071519979989357,-0.04453368947701907
-1.003888153674552,-1.0247053469686283,-0.5231602311340212,-1.1356567521691674,-0.9419703759789105,-0.5738757693868495,0.17909501791905796
-0.9469409955460818,-0.7980917280663092,0.040815580527782315,-0.8627958316249311,-0.8462261839905751,-0.09613071773382233,0.8450925868310786
-0.6990533660456851,-0.639123965552743,1.6066407838492647,-0.27714312411535175,-0.6000268331634285,1.3287664476449352,2.1263864954580103
-0.06928479380143293,-0.1216331641787914,1.801139383420511,0.0922173902798946,-0.03581998751788247,1.5979618663074042,0.46337227480162463
0.08145768359745825,0.12865650445959087,5.424088623702358,0.907472579710845,0.261670894731586,5.223513586414753,2.240526708130451
0.7949720766188728,0.9201130242079856,2.111726326758517,0.7710421194387258,0.8600720946586795,2.083237388714804,-0.44993517949990103
0.6509292648821556,0.6461473058335424,1.643927009116438,0.8176281302633517,0.6788420169664737,1.6339794811329937,0.9282429229187869
0.9658135510042811,0.9234953170274248,0.9151081135440957,1.043903039982962,1.102852010057672,0.9931809064726197,0.3624631214493513
1.0964570314166528,1.180549571304681,1.82915201473201,1.4931252872204244,1.2191128146149346,1.959652564388529,0.4166785589566525
1.2471995088155416,1.2312839635962443,3.253497151300963,0.9939894569565778,0.5830978249781383,3.1383371376796925,-2.2785628254676005
0.4599887935102279,0.5446785212504133,1.3400688380816748,0.4615779046751409,0.418964924426708,1.251193751215223,-0.3392762679899159
0.3561439757465472,0.3755638802785338,1.111192124269269,0.6412668035701254,0.4565787141364109,1.0963523587239474,0.8182032920156347
0.6274804350645504,0.602177499180853,0.879590658516932,0.6612322367806801,0.5694200832655193,0.8602988580578816,-0.5370659661576479
0.4566389606791397,0.5818837422642266,0.7834497586920126,0.5214742043068025,0.5249674226995082,0.7597233527469007,0.5540965580835525
0.6442295992199817,0.7239400406806059,1.048075942902306,0.6013359371490186,0.603614437547068,1.0377317399449844,0.22149347250165882
0.7246255871660572,0.6901171124862295,1.6106288031525262,0.8575589966844609,0.7164558066761765,1.5892541747617053,-0.5829634324267788
0.5370349486252152,0.5210024715143501,0.20332250967103074,0.34178530541181795,0.4258037952830163,0.20274994919434525,-0.17397998368068593
0.48678745615891894,0.49732642177828684,2.7115823929926983,1.2169367944744298,0.5830978249781383,2.7146564481108784,1.925116582190817
1.1232556940653438,0.9607005380412381,1.0756847923617288,0.827610846868629,0.9147830615091554,1.1053427809486978,-0.6421189779937124
0.908866392875811,0.8930546816524854,1.209742816392933,1.0938166230093462,1.0652382203479693,1.2723446225542583,0.5520102496661019
1.1031566970788245,1.058787029804928,3.9577971980408724,1.9257096734490906,1.2225322500430913,4.241159103786394,2.4481212414914966
1.9540142361747823,2.1039155110111416,6.4207512227640136,1.9024166680367778,0.8737498363712985,6.417212347634215,-3.4087069630167037
0.7045265901795377,0.6934994053056664,2.10971541802816,0.6379392313683672,0.5386451644121272,2.0074328039106306,-1.0061192979055535
0.37624297273306667,0.21997841058440445,0.4320996250484317,0.28521657798191474,0.432642666139327,0.4167382156000348,0.21686546938457457
0.453289127848054,0.402622222834034,0.14329632893105745,0.5281293487103215,0.617292179259687,0.17078290653251244,0.317992077395361
0.5638336112739062,0.4939441289588499,1.604805723503334,1.0472306121847204,0.7061975003917117,1.6557723181411343,1.6984817758881117
1.1299553597275178,1.0959922508187412,0.7333421125933997,1.0838339064040712,1.2533071688964834,0.8323350530166833,0.4445679748114467
1.2907473356196664,1.332752748179371,0.24989114580451807,1.1037993396146235,1.342212490028508,0.35666227682533985,-0.10716106031090142
1.2605988401398895,1.1365797646519915,1.0182938882463057,1.0072997457636135,0.9045247552246931,1.0718635501006994,-0.5871787019885841
1.0629587031057879,1.062169322624365,1.7043940353883993,1.4132635543782084,1.1917573311896967,1.8495266211528776,1.3444658626501942
1.5319352994578903,1.5356903173456269,5.479158067901557,2.3216907654584107,1.6875754682721467,6.124223468876547,2.5138288351460796
2.436390163851233,2.235824930969208,2.784005966472788,2.6311549802219956,2.4740456167477545,3.326532455932057,0.8020706762623415
2.751274449973358,2.787138660537536,1.4612845419377007,2.744292435081799,2.863861255557404,1.9258909558492088,0.12443726595670336
2.8082216081018285,2.7533157323431596,0.8115685194834347,2.591224113800886,2.7168255321467467,1.169135812909084,-0.5748278667462697
2.5904824740812096,2.7262573897876594,1.5753069529206667,2.6244998358184763,2.6176619047302574,2.0008445263592964,-0.13354698795626263
2.546934647277085,2.577436505732404,0.808765558280606,2.5579483917832984,2.7168255321467467,1.1699412861400214,0.21347856994561235
2.63738013371642,2.6518469477600326,0.5619266749054121,2.524672669765708,2.7612781927127603,0.8918854002195105,-0.11590573154210687
2.6005319725744696,2.6146417267462194,2.048733418864388,2.444810936923492,2.0979077196507236,2.3935451249577793,-1.7251469235958785
1.9406149048504369,2.073474875636205,0.6183682916419545,1.9323648178526096,2.0705522362254856,0.8525000652368174,0.18810138822361233
2.0176610599654263,1.9922998479697018,-0.021023291729276316,1.799261929782251,2.0739716716536396,0.16367499974550165,-0.3463718005585302
1.8970670780463144,1.8434789639144489,-0.09853405937238419,1.7593310633611416,2.046616188228402,0.0829611046318268,0.07021623268137223
1.9305654063571795,2.005829019247452,0.009975333318887874,1.8591582294139124,2.087649413366261,0.1988654774962429,0.006288394924637974
1.9406149048504369,1.9415654556781385,0.28452658321546004,1.6927796193259637,1.827772320826493,0.4568421773622967,-0.811986695713072
1.6491794485459166,1.7048049583175064,0.6932819892732843,1.985605973080752,1.8346111916828038,0.9291720358526293,0.983526051847574
2.0109613943032527,2.039651947441828,1.260885306558857,1.7959343575804902,1.5884118408556571,1.4515127497528313,-1.3231337220047528
1.5285854666268046,1.53230802452619,0.14252076734700456,1.3467121103430302,1.3593096671692835,0.26603697826792755,-0.4999384963897764
1.3577439922413963,1.2312839635962443,0.20420811936195768,1.1137820562199008,1.126788058054756,0.2919600237833887,-1.0492389073036592
0.995962046484058,0.9133484385691117,-0.28773418547750396,0.9873343125530588,1.1199491871984453,-0.1899637601864229,0.3222675981636176
1.1132061955720842,1.1129037149159282,-0.29830468167783764,1.1404026338339721,1.2909209586061863,-0.19020821108001407,0.027556630677785684
1.1299553597275178,1.275253770248934,0.2921017789401199,1.4931252872204244,1.4242789403042244,0.43833678345495497,1.5309117723461219
1.6659286127013477,1.67098203012313,-0.11095218818011632,1.4997804316239434,1.6191867597090492,0.028019122403574844,-0.7827008070406046
1.3912423205522588,1.3361350409988104,-0.5296865410447956,1.426573843185244,1.5644757928585733,-0.39787080279961656,0.37777835286227274
1.5319352994578903,1.5898070024566295,-0.3367748221125831,1.3833154045623788,1.5576369220022626,-0.20689897807031749,-0.13366735057608536
1.4917373054848537,1.5898070024566295,-0.28110811385560186,1.4432117041940402,1.5952507117119654,-0.14755011675259236,-0.02100793841769778
1.4917373054848537,1.1636381072074915,-0.29884969737627315,1.2369022276849821,1.3900845860226756,-0.17882945507128284,-0.4919331457142583
1.3242456639305313,1.3496642122765605,-0.2144801896360473,1.2102816500709108,1.3661485380255918,-0.09632846981786035,0.29402796534767334
1.4347901473563835,1.413927775845874,-0.25369797143781975,1.3267466771324756,1.3490513608848187,-0.13901448463001512,-0.8820180959221059
1.1299553597275178,1.062169322624365,0.9845817773106941,0.8309384190703872,0.4087066181422432,0.9467372904653844,-1.999705569641581
0.44658946218588,0.4195336869312234,-0.4043358693748455,0.28521657798191474,0.45315927870825673,-0.3627506661674443,0.020107030500378383
0.4599887935102279,0.4499743223061604,0.5206556958574365,0.22532027835025323,0.029149285617058335,0.43915851950634155,-1.7560836706017178
-0.10613295494338368,-0.12501545699822833,-0.27884396385853627,0.07890710147285898,0.04966589818598804,-0.27119489062100527,1.0806354674621022
0.23554999382743522,0.4567389079450367,-0.24227664336074928,0.30185443899071107,0.4668370204208757,-0.21309656364549126,0.35597941750748374
0.3561439757465472,0.35527012336190755,-0.39825971173506763,0.3717334552276499,0.5728395186936734,-0.34578172052826744,0.6109906425259205
0.5604837784428205,0.5379139356115394,-0.732034640227272,0.325147444403024,0.473675891277184,-0.6640173758825312,-0.417928273138055
0.4298402980304487,0.4229159797506603,-0.7295810899275745,0.5381120653155987,0.5352257289839707,-0.6542383244322535,0.25692491215775304
0.5202857844697839,0.524384764333787,-0.3752617799879932,0.6113186537542958,0.7267141129606414,-0.3118240475774779,0.7653905857575248
0.7782229124634392,0.7611452616944192,-0.563309176665026,0.7577318306316901,0.9079441906528473,-0.4772177863618606,-0.02100793841769778
0.7782229124634392,0.7577629688749823,-0.6247398586146883,0.5680602151314283,0.5899366958344491,-0.5541465162066321,-0.9200396627542082
0.4767379576656592,0.4161513941117865,-0.3460753566285455,0.2685787169731208,0.2445737175908129,-0.325033627927607,-1.3024744879079002
0.05800885377985301,0.10498045472352766,-0.45051721454467525,-0.07083364760629596,-0.04607829380234732,-0.44211050888596,-0.584930884832751
-0.1195322862677292,-0.010017501137351531,-0.08752581988639875,0.28521657798191474,0.032568721045212475,-0.07795510754760818,1.655120314026067
0.3996918025506719,0.6901171124862295,0.1433564145443062,0.7876799804475221,0.5865172604062949,0.18012403691525788,0.030597269483580217
0.4164409667061032,0.5210024715143501,-0.39684737327147657,0.4482676158681053,0.20012105702479935,-0.3668750612247079,-0.5569144660706626
0.24224965948960678,0.3485055377230337,-0.400355687325486,0.21866513394673662,0.3574150867199214,-0.36847720659995237,-0.19892362209952116
0.18530250136113896,0.2538013387787808,-0.5092722906674165,0.18206183972738804,0.090699123323845,-0.4749655281473181,0.5259763454989069
0.35949380857763297,0.5751191566253527,-0.44278494718972927,0.5447672097191154,0.6856808878227844,-0.38196637039231357,0.49687087361816573
0.5269854501319554,0.5852660350836659,-0.7341443310120189,0.38837131623644383,0.6275504855441518,-0.6617572949441999,0.26478890366628105
0.6207807694023765,0.6393827201946662,-0.3464239511510619,0.6412668035701254,0.774586208954809,-0.277615320728622,0.7282139692369567
0.8686683989027744,0.7340869191389191,-0.5743499080994802,0.677870097789474,0.8634915300868337,-0.4944339157487489,-0.34814008241799
0.7581239154769221,0.6833525268473557,-0.4562320421243459,0.5447672097191154,0.5352257289839707,-0.3996482683332493,-1.1917475976812193
0.3661934742398069,0.18615548239002808,-0.7774616497090335,0.21200998954321762,0.3232207324383727,-0.712801061670366,-0.20733438364427995
0.30589648328025093,0.3113003167092204,-0.8647588616100284,0.2619235725696018,0.49761193927426783,-0.7891980769843241,0.27037947615517927
0.3996918025506719,0.385710758736847,0.27517037154156876,0.7244561086140999,0.603614437547068,0.3193237020708739,1.2381591343735556
0.8083714079432184,0.8761432175552984,-0.40646205104801114,0.6878528143947513,0.9147830615091554,-0.32913061806672433,0.11848427735541334
0.8552690675784288,0.7273223335000428,-0.4315962875878747,0.8608865688862192,0.9489774157907042,-0.3429208268219088,0.11793230137440046
0.9021667272136393,0.9607005380412381,-0.6367280813906707,0.8009902692545577,1.0242049952101098,-0.5460414925706445,0.03830318228505343
0.9222657242001564,0.7848213114304824,-0.6634261766362308,0.6246289425613315,0.801941692380047,-0.5851299969705905,-0.6032504409207468
0.7246255871660572,0.7239400406806059,-0.12717775289911784,0.8808520020967715,0.8771692717994527,-0.04672006763299558,0.9022046588829262
1.0328102076260086,1.089227665179865,1.175630678956073,1.3167639605271984,1.2054350729023158,1.2828415832053963,0.35054955847152747
1.1601038552072946,1.3056944056238708,-0.1752367734829704,1.2568676608955367,1.3935040214508323,-0.059968698384366484,0.1531500395951341
1.2204008461668505,1.0283463944299884,-0.5271851508410713,1.0372478955794453,1.1507241060518398,-0.4221681467438194,0.007875129958528883
1.2304503446601103,1.2312839635962443,-0.6107000713537323,1.0372478955794453,1.3319541837440456,-0.5016547519795641,0.01747116673959625
1.243849675984456,1.298929819984997,-0.6289510763780342,1.0605409009917584,1.270404346037259,-0.524077257168923,-0.36694078034904254
1.1232556940653438,1.1298151790131177,-0.621121169901559,0.9573861627372293,1.1199491871984453,-0.5243134635317256,-0.6421189779937124
0.908866392875811,0.7712921401527324,-0.6578006610958185,0.7876799804475221,0.94555798036255,-0.5682845744971415,-0.4557113914467862
0.7614737483080078,0.6732056483890426,-0.15279136813598754,0.534784493113838,0.261670894731586,-0.13676882448523256,-1.8216327310347042
0.15850383871244556,0.14895026137621478,-0.3411413154688624,0.0822346736746173,-0.04265885837419318,-0.333212907689523,-0.7591018849408789
-0.07598445946360449,-0.08781023598441502,0.28922191468337777,-0.18064353026434166,-0.8496456194187305,0.15611773775593216,-1.388875208023838
-0.5014132290115846,-0.2569248769562945,-0.01749064953294608,-0.07083364760629596,-0.05975603551496631,-0.05597318043644273,1.8057670067891811
0.0446095224555075,-0.11825087135935448,-0.00374165704697917,-0.16067809705378702,-0.251244419491637,-0.05633581553412254,-0.052966843262387896
0.03456002396224777,-0.11486857853991517,-0.6606560339341168,-0.21059168008017123,-0.04607829380234732,-0.6308052200853781,-0.7993830955055483
-0.209977772707062,-0.4328041035670502,-0.1482109830586326,-0.3969357233786747,-0.6649961062983706,-0.2171473148371555,-2.038322826419512
-0.8296968464580556,-0.47677391021973853,0.5430188100384483,-0.2571776909047971,-0.7299653794333114,0.3765326916213711,2.5820369635945255
-0.07598445946360449,0.2504190459593439,0.4168832700454367,0.1521136899115561,0.29244581358498056,0.3698568845829655,0.6790816090185124
0.14175467455701424,0.11512733318184082,-0.2714901705566081,0.12882068449924317,0.23089597587819147,-0.25290747455004065,0.6442755375913237
0.3527941429154614,0.43644515102841036,1.8236584262989481,1.0938166230093462,0.5728395186936734,1.8547659873041473,2.65282421378305
1.2170510133357648,1.062169322624365,0.3432605967183397,1.1537129226410077,1.2635654751809482,0.4535627329456687,0.09455602249079634
1.2572490073088014,1.3530465050959974,1.0367870317609549,1.5563491590538443,1.5713146637148816,1.221691394828084,1.3420128518383125
1.7329252693230777,1.67098203012313,0.8070310760264178,1.7593310633611416,1.800416837401255,1.0011321766558188,-0.38136982125591684
1.6022817889107062,1.67098203012313,0.9271988737252961,1.7593310633611416,1.8722249813925067,1.1455026369397836,0.44578524765025684
1.7697734304650286,1.5390726101650638,0.3213944950556136,1.5330561536415312,1.6465422431342873,0.47981578860121277,-0.7027979084377297
1.5218858009646306,1.5255434388873137,0.2049730679980183,1.3766602601588598,1.441376117445,0.3279306805712822,-0.6975070577204185
1.2806978371264066,1.3801048476514974,0.42717080872468327,1.5896248810714346,1.4516344237294623,0.5750285172045053,1.4831156093577331
1.8066215916069792,1.745392472150759,0.8056069816819738,1.8990890958350193,1.8414500625391121,1.0265186209832555,0.19947673006601865
1.8870175795530548,1.765686229067383,0.8816518562931601,2.0754504225282457,1.9029999002458988,1.1372396849931092,0.9284634810901748
2.2354001939860453,2.2121488812331447,2.143540679316982,1.958985395466681,1.3216958774595808,2.3070288416399882,-2.2877438324146686
1.3811928220590015,1.3868694332903737,0.03193891082702018,1.2735055219043332,1.4003428923071406,0.14867394625055377,-0.6101704213064587
1.17350318653164,1.2312839635962443,-0.2215438412674782,1.2601952330972952,1.3798262797382133,-0.10449728820602315,0.06597517501590969
1.2036516820114194,1.075698493902115,1.121423332686095,0.924110440719639,0.38477057014515936,1.0724828263498314,-2.8650755165421664
0.21545099684091576,0.27747738851484405,-0.27178602689140896,0.24528571156080786,0.23431541130634803,-0.2543291918921867,0.24125814655415423
0.299196817618077,0.2673305100565309,-0.35485063185695037,0.04563137945526873,0.16592670274325066,-0.34262539045178014,-0.8956886650804016
0.01781085980681647,0.04748147679308806,-0.6948690760149651,-0.004282203571115461,0.17960444445586965,-0.6518343776986838,-0.09576015380462656
-0.005637970010788771,-0.06751647906779112,0.036124004410692606,0.34511287761357623,-0.03240055208972833,0.03351147819494176,1.3595076561656811
0.42649046519936296,0.24365446032046767,-0.47993826569281434,0.26525114477136247,0.23431541130634803,-0.4430804179831109,-0.48436519810140144
0.27574798780047177,0.3011534382509073,-0.6048288252482674,0.25859600036784347,0.26850976558789674,-0.559844779165557,-0.5218652358588578
0.11495601190832322,0.22674299622328067,-0.6696647940183523,0.0057005130341618495,0.1248934776053937,-0.6276436332035897,-0.44442890261463985
-0.019037301335134284,-0.040458136512288585,-0.22401518866457815,-0.17066081365906435,-0.4187967554712227,-0.26501396735592014,-1.521070704314684
-0.4880138976872379,-0.5275083025113019,-0.4177099798824997,-0.7197102269492952,-0.6957710251517639,-0.46479772397500513,-1.3305793328568745
-0.8799443389243531,-1.3291117007180109,0.9352371205346662,-1.4384658225292344,-1.7284405244545193,0.49160050832903984,-3.5322262840208523
-1.8915938539124608,-1.9818942148694656,0.8025220426147956,-1.9808600914159487,-2.65852696091263,0.25332914076729707,-3.5348099619793527
-2.8027483839679745,-3.1487852375754337,1.7908312719497717,-2.2004798567320414,-3.154345097995079,0.8824090606877122,3.266273341807658
-2.035636665649178,-2.296447447077161,0.8166880423187987,-1.9276189361878049,-2.1319339049767883,0.3369641208415949,0.30714330883493346
-1.9518908448720167,-1.6436649329257067,0.5231621476209726,-1.5715687105995941,-1.7865709267331507,0.18059780233074343,1.9426734326418462
-1.4460660873779623,-1.5489607339814537,0.12221183006893376,-1.235483918221937,-1.407013594207966,-0.08592719702712351,0.3854115824693716
-1.33552160395211,-1.7113107893144581,-0.20429290249629725,-1.7412748928893014,-1.646374074178803,-0.3795882150584191,-1.2263152068459633
-1.667155054229668,-1.7620451816060227,-0.6167816171055678,-1.8044987647227224,-1.6976656056011261,-0.6978473463195483,-0.2479448512394453
-1.7274520451892241,-1.812779573897586,0.15592590031802084,-1.3985349561081275,-1.8481207644399387,-0.07927355428387206,1.565194783665404
-1.3087229413034178,-1.2039668663988197,0.24503857943019128,-1.092398313546301,-1.2052669039468316,0.03355349471562093,-0.17884278797800868
-1.3522707681075425,-1.4035221427456375,-0.3941467861977429,-1.4051901005116454,-1.379658110782728,-0.5024610327699613,-0.30151513518349393
-1.4293169232225311,-1.454256535037202,-0.4700834087394078,-1.3419662286782243,-1.277075047938083,-0.5555617702278608,0.876467338994874
-1.1847791265532202,-0.9029428054688741,1.1110525231841395,-0.4967628894314431,-0.6991904605799181,0.8608505283543236,2.412509726851817
-0.5047630618426704,-0.4869207886780505,0.5087022508956444,-0.2538501187030388,-0.4187967554712227,0.38336260927924287,1.3018648737827239
-0.10948278777446947,-0.05398730779003866,1.8359738544253392,0.5281293487103215,0.15908783188694237,1.7019989620602811,2.247779300279727
0.5939821067536855,0.21659611776496754,0.7752284793488059,0.5614050707279117,0.39160944100147005,0.7627990926127297,0.4052093174069643
0.7346750856593168,0.9268776098468617,0.32253057031915894,0.6945079587982703,0.6514865335412358,0.3424545129720024,-0.5423767390212533
0.5604837784428205,0.39247534437572323,-0.44061484423948777,0.4582503324733826,0.6104533084033787,-0.3810998726960249,0.294492840462588
0.6643285962065011,0.7171754550417297,0.543248376267328,0.7377663974211355,0.432642666139327,0.5473560150649047,-1.271772301689148
0.24894932515178073,0.37894617309797074,0.03973632535502659,0.30185443899071107,0.38819000557331346,0.04603695236501228,0.6588526289466292
0.4666884591723995,0.5548253997087265,0.07862379956005396,0.6246289425613315,0.5454840352684355,0.11333505818761119,0.5535923752987765
0.6542790977132414,0.8930546816524854,0.3131230899426587,0.7776972638422448,0.7780056443829632,0.36038030911843694,0.4030034776700914
0.7949720766188728,0.6833525268473557,0.004126619318391232,0.5946807927454996,0.5728395186936734,0.042391009991280384,-0.2205089807815162
0.7279754199971429,0.8626140462775459,-0.5238562772461933,0.6579046645789217,0.8429749175179064,-0.4514215652031664,-0.041072043249718936
0.7212757543349689,0.6630587699307294,0.9574165490773497,0.9573861627372293,0.8258777403771309,1.0107887783965048,0.40057916997376336
0.8619687332406004,0.845702582180359,-0.4913782072479021,0.7810248360440031,1.0139466889256474,-0.40547536505604337,-0.02100793841769778
0.8619687332406004,0.6562941842918532,-0.2063129546895399,0.8242832746668707,0.8429749175179064,-0.12292803552254607,0.37573989724367424
0.995962046484058,1.062169322624365,-0.21940574043733657,0.924110440719639,1.0207855597819557,-0.1336932758284999,0.07707078631982191
0.995962046484058,1.0384932728883016,-0.20224933854134858,0.8808520020967715,0.8703304009431444,-0.12418320142831654,-0.02100793841769778
0.995962046484058,1.0046703446939254,0.1631471134081067,0.9939894569565778,1.0413021723508855,0.24553847791160835,0.2732282357948613
1.0964570314166528,1.058787029804928,2.093867021153193,1.8558306572121541,1.2225322500430913,2.3473392033300087,2.605111045828425
2.0009118958099927,1.8400966710950095,2.1927367548211176,1.7360380579488288,1.3490513608848187,2.3812377949817787,-1.93950868395344
1.2907473356196664,1.0486401513466148,0.9783643858245572,0.9906618847548195,0.7916833860955822,1.0167390368504874,-0.8729665882505249
0.9926122136529721,0.9911411734161752,0.15692384398154324,1.0472306121847204,0.8395554820897498,0.22862744568887433,-1.0609329024689278
0.6375299335578077,0.7104108694028559,-0.11254968176714233,0.6213013703595732,0.7369724192451063,-0.061183700910581375,-0.02100793841769778
0.6375299335578077,0.6901171124862295,-0.04767648604102283,0.6179737981578125,0.7061975003917117,0.0014538484787712403,0.26207329877461066
0.7313252528282287,0.7171754550417297,-0.047220129277353806,0.5447672097191154,0.6378087918286167,-0.012094674734931275,-0.8233428931399239
0.4633386263413137,0.5007087145977261,0.8460940720636255,0.29187172238543374,-0.03923942294603904,0.7292971462485619,-1.3758188756279186
0.021160692637902254,0.033952305515338,-0.2443117169573041,-0.11741965843092184,0.015471543904439347,-0.258642872262692,-0.5974925558168162
-0.15973028024076574,-0.1216331641787914,0.188081499973469,0.2086824173414593,0.005213237619974498,0.1597290248257684,1.8349992859969537
0.41309113387501745,0.4127691012923471,-0.1422145041668585,0.47821576568393726,0.6104533084033787,-0.10233442368944191,0.102699108403315
0.453289127848054,0.4093868084729102,-0.30513337896833126,0.2818890057801564,0.40528718271408903,-0.27700685163895605,-0.565462509268978
0.27574798780047177,0.21659611776496754,0.12701378084514342,0.6678873811841991,0.37451226386069447,0.15408239094581963,1.3876532106355752
0.7279754199971429,0.6596764771112925,0.21032738189819658,0.49152605449097286,0.3232207324383727,0.2034420649060565,-1.716424796723219
0.1618536715435337,0.20306694648721746,-0.3080496538004931,0.38171617183292483,0.418964924426708,-0.27092608513006056,0.600913053448363
0.35949380857763297,0.385710758736847,-0.4877048210335816,0.27856143357839813,0.44973984328010014,-0.4422571293636533,-0.01065036217698257
0.3628436414087188,0.28424197415372027,-0.5633868960995542,0.23530299495553056,0.33689847415099167,-0.515529917812626,-0.23845289641729686
0.2924971519559054,0.3654170018202207,-0.5573891109987964,0.1421309733062788,0.275348636444205,-0.5175343354733213,-0.06268412056136191
0.2790978206315575,0.2335075818621545,-0.5613787630632875,0.07225195706933998,0.18644331531218036,-0.5281814180270378,-0.6573249885715666
0.0747580179352843,0.09821586908465142,-0.6549843112509072,-0.03755792558870571,0.20695992788111006,-0.6140756367149172,-0.13787148395970836
0.03790985679333355,0.02718771987646176,0.05724817937069523,-0.07083364760629596,-0.186275146356695,-0.009750368523636511,-1.2894808683714765
-0.36072025010595316,-0.3786874184560487,0.04272623771864275,-0.5899349110806961,-0.7333848148614667,-0.08864844923220697,-1.5029079645935173
-0.8095978494715373,-0.747357335774746,-0.3494582746201228,-0.709727510344019,-0.6718349771546801,-0.4047643586769437,0.07136215946071274
-0.7827991868228463,-0.7439750429553078,-0.755797847162653,-0.8461579706161372,-0.7539014274303952,-0.7531365422606429,0.025055929678115825
-0.7693998554984997,-0.9570594905798756,-0.4845171812850627,-0.7030723659405013,-0.76415973371486,-0.5147949000433859,0.864559741279134
-0.5114627275048432,-0.4936853743169267,-0.43589567445761807,-0.5433489002560702,-0.422216190899378,-0.4634036147190058,-0.1331874382772251
-0.5449610558157082,-0.53089059533074,-0.4039493947918027,-0.7197102269492952,-0.6171240103042028,-0.45171360475547917,-0.606210996018223
-0.7191523630322034,-0.7439750429553078,-0.5727858861176606,-0.5200558948437572,-0.6137045748760476,-0.5811241138091732,0.3108868856451809
-0.6220072109306967,-0.5850072804417414,0.24263025661655332,-0.18064353026434166,-0.4187967554712227,0.1561876518215878,2.0991012983526978
0.004411528482470959,-0.013399793956788447,-0.1485906000445111,-0.10410936962388384,-0.09736982522467034,-0.1781476184156069,-0.9191271254781915
-0.27697442932879196,-0.18251443492866792,-0.5307110987163602,-0.31041884613294196,-0.28885820920133987,-0.5310305456832074,-0.24045908501789418
-0.34397108595052067,-0.3583936615394224,-0.625441292838918,-0.33703942374701323,-0.2854387737731857,-0.6130715789001653,-0.07621577404038966
-0.36072025010595316,-0.3380999046227973,-0.42533807707099813,-0.24719497429951978,-0.14866135664699218,-0.4264371608739148,0.6757062529933248
-0.14968078174750601,-0.06751647906779112,-0.7047234431400028,-0.24053982989600314,-0.022142245805263482,-0.671536548406599,0.08742993513396852
-0.11618245343664342,-0.10810399290104133,-0.38752985803872647,-0.10410936962388384,0.0701825107549153,-0.37980615568437676,0.0006128642030146821
-0.10948278777446947,-0.08781023598441502,-0.2840601461586917,-0.23721225769424484,-0.28885820920133987,-0.3173081461678418,-1.0797753164764956
-0.4377664052209417,-0.6661823081082431,-0.47798972844142756,-0.5999176276859721,-0.593187962307119,-0.4991009661781689,0.023550670029041813
-0.42436707389659617,-0.5173614240529899,0.12330300439866544,-0.5866073388789366,-0.8872594091284334,-0.02077327537927752,-1.2559421474226091
-0.7961985181471919,-0.7980917280663092,0.17866781510429636,-0.5034180338349621,-0.593187962307119,0.06336201296504224,0.7285132191002196
-0.5784593841265719,-0.47677391021973853,-0.02547191297540377,-0.2605052631065578,-0.422216190899378,-0.08733577171139167,1.2434822696451715
-0.20327810704489044,-0.20619048466473114,-0.19839357289768347,-0.14071266384323242,-0.04607829380234732,-0.21441594077560994,0.752724223400503
0.03456002396224777,0.00012937732096162134,-0.5329969644377793,-0.11409208622916116,0.104376865036464,-0.511900052785186,-0.351550813345419
-0.06928479380143293,-0.09119252880385194,-0.6801890830758888,-0.14404023604499308,0.03940759190152319,-0.6429533047596959,0.14045213265541476
-0.019037301335134284,-0.0438404293317279,0.5380952185506346,0.4549227602716243,0.12831291303354783,0.51967900561876,1.2754748806789744
0.38629247122632404,0.39585763719516015,-0.33101460377072994,0.2619235725696018,0.5523229061247462,-0.29194619509880726,0.1753226930315713
0.44993929501696817,0.4499743223061604,-0.20145549003152433,0.30518201119246935,0.30270411986944296,-0.18716636972839296,-1.0383056153703256
0.118305844739409,0.09145128344577759,-0.39704901928333036,-0.11409208622916116,0.03940759190152319,-0.39203019860568156,-0.793518303785477
-0.12623195192990078,-0.13516233545654147,-0.7168886572332722,-0.23721225769424484,0.012052108476285206,-0.6817259231967182,-0.042648729453776076
-0.1329316175920747,-0.14869150673429155,-0.3711903265858999,-0.3004361295276647,-0.24782498406348166,-0.39557758231515305,-0.8763463574822951
-0.39756841124790393,-0.3922165897337988,0.11431138830734051,-0.14404023604499308,-0.2204695006382437,0.04853120482970101,0.622641442255445
-0.20327810704489044,-0.20957277748416805,-0.15941156181746313,-0.07083364760629596,-0.11104756693728934,-0.18412739784692408,-0.26075593222051907
-0.27697442932879196,-0.300894683608984,-0.5210626227823733,-0.28047069631711,-0.35382748233628186,-0.5191164676890884,0.4617845841027335
-0.12958178476098892,-0.2535425841368576,-0.618118522000352,-0.34036699594877157,-0.21021119435377883,-0.60814346986013,-0.7786691104035812
-0.36407008293704013,-0.3550113687199855,-0.3115894801462335,-0.5167283226419978,-0.593187962307119,-0.36708490593927,-1.0276899467664284
-0.6689048705659071,-0.6966229434831813,-0.8200037333742412,-0.7762789543791984,-0.5589936080255703,-0.7982502367185308,0.2864941547749272
-0.5784593841265719,-0.5579489378862401,3.4435895814180513,0.23197542275377223,-0.3504080469081265,3.1674950212103496,3.4563401337551993
0.453289127848054,0.36203470900078377,2.189189091221475,0.1620964065168334,-0.18969458178485035,1.9132303431276314,-1.6954625619791814
-0.09273362361903817,-0.2569248769562945,-0.3349636000806044,-0.29710855732590635,-0.172597404644076,-0.3578711253048519,-0.7113857390892826
-0.30712292480856995,-0.2569248769562945,-0.24135413326603372,-0.35700485695756784,-0.3504080469081265,-0.2878233786613537,-0.47215163058231513
-0.4444660708831144,-0.17574984928979168,0.36606488298358536,-0.03755792558870571,-0.14866135664699218,0.28008066346618626,0.5697684816361677
-0.2669249308355322,-0.3651582471782974,0.013636147271740536,-0.13738509164147408,-0.24782498406348166,-0.0419503039093029,0.49421923062178974
-0.10948278777446947,-0.1216331641787914,-0.47393770489796627,-0.17066081365906435,-0.12130587322175419,-0.4709683073225685,-0.19386791850892635
-0.16308011307185152,-0.11825087135935448,0.2704432012296741,0.05561409606054604,-0.011883939520798631,0.22421184260102273,1.0538548204404052
0.16855333720570528,0.15909713983452795,-0.3768355985371903,-0.05086821439574134,0.19328218616848863,-0.3641226680775693,-0.3686533191704836
0.05800885377985301,0.08130440498746444,-0.8097637080467754,-0.12074723063268016,0.104376865036464,-0.7585156727920399,-0.329569550607065
-0.039136298321653745,0.010276255779274775,-0.8554052623541044,-0.10743694182564452,0.10779630046461813,-0.7993310010342339,-0.04247671460604204
-0.045835963983827686,-0.050605014970601735,-0.8710996898451219,-0.14736780824675141,0.090699123323845,-0.8152961775172645,-0.042489849372744935
-0.052535629645999254,-0.294130097970109,-0.5603649816158381,-0.45350445080857793,-0.19653345264115984,-0.5574106329090964,-1.0635184358878746
-0.3774694142613857,-0.2907478051506709,-0.5440342670736513,-0.5034180338349621,-0.5589936080255703,-0.561714973375429,-0.7963558380776995
-0.6119577124374369,-0.6289770870944298,-0.6682821718091397,-0.5599867612648652,-0.43931336804015236,-0.6633157539089539,-0.07764049237903978
-0.6287068765928694,-0.645888551191618,-0.8397808803198361,-0.6564863551158754,-0.4837660286061647,-0.8119785289808081,-0.1571456448708099
-0.6689048705659071,-0.5579489378862401,-0.9670559243749751,-0.7662962377739211,-0.5418964308847972,-0.9222334961224599,-0.06656380407586295
-0.6823042018902526,-0.7338281644969946,-0.8635494753672747,-0.8028995319932696,-0.76415973371486,-0.8402999933708619,0.2754898757611998
-0.5952085482820044,-0.5985364517194915,0.720969701100096,-0.10743694182564452,-0.4256356263275334,0.591867494984475,1.935323056072949
-0.0156874685040485,0.044099183973651146,-0.339572885031723,-0.17398838586082266,-0.172597404644076,-0.3523986267626389,-0.8029449098302409
-0.26022526517336064,-0.2772186338729208,-0.5679258090416777,-0.4901077450279265,-0.4187967554712227,-0.5714155625442271,-1.0727301261802622
-0.5818092169576589,-0.49706766713636363,-0.3215925918192864,-0.31041884613294196,-0.3469886114799724,-0.3417383924373817,1.447175995092789
-0.14633094891642023,-0.1216331641787914,-0.6663151843558586,-0.33703942374701323,-0.2854387737731857,-0.6521763468318708,-1.061690127914157
-0.46791490070071967,-0.35162907590054737,-0.7096943847034745,-0.3836254345716391,-0.35382748233628186,-0.6884467931199322,0.03484981445540442
-0.4511657365452872,-0.42603951792817396,-0.9641860199617335,-0.5699694778701414,-0.38802183661782935,-0.9131255768193578,-0.15485361868211392
-0.4913637305183249,-0.5072145455946768,-0.023220335239805972,-0.7163826547475368,-1.106103276530342,-0.16048154423884592,-2.663378887277214
-1.281924278654727,-1.339258579176324,0.052385163324499086,-1.4051901005116454,-1.8583790707244023,-0.19420288079042122,-1.8371553585572606
-1.7843992033176943,-1.7451337175088346,-0.4418924799016381,-1.8743777809596611,-1.960962133569047,-0.5790758140832019,0.40033826305467857
-1.6738547198918419,-1.7451337175088346,-0.7944451421908084,-1.5416205607837634,-1.5848242364720164,-0.8196830550949662,0.5845920636985494
-1.5130627439996922,-1.4745502919538271,-0.9056789602697661,-1.5016896943626554,-1.3215277085040953,-0.9012386690554474,0.5743240311653174
-1.3522707681075425,-1.3696992145512623,-0.7444784033863087,-1.172260046388517,-1.2052669039468316,-0.7639774511324695,1.3327441851041848
-0.9804393238569469,-0.8927959270105622,0.047411119514691166,-0.6831069327299466,-0.9761647302604592,-0.07343148101191108,1.6230407852760895
-0.5114627275048432,-0.5275083025113019,-0.8189982790090626,-0.7030723659405013,-0.47350772232169985,-0.794060487272375,-0.2565848881227027
-0.5818092169576589,-0.6289770870944298,-0.6314449558801023,-0.6331933497035624,-0.5897685268789636,-0.6355936729533639,0.11451673236788668
-0.5416112229846212,-0.4564801533031122,-0.48836380346584213,-0.42688387319450666,-0.30595538634211417,-0.49440478612544264,0.5865082123755417
-0.36072025010595316,-0.294130097970109,-0.16719738374073947,-0.24386740209776148,-0.422216190899378,-0.22128069827793975,-0.7398400406671609
-0.5784593841265719,-0.5917718660806165,-0.5283334718138385,-0.6831069327299466,-0.6820932834391449,-0.5542986168855133,-0.2806800347163238
-0.6555055392415604,-0.5951541589000534,-0.5740307032790962,-0.5034180338349621,-0.514540947459558,-0.5783247469310554,0.6159477705352541
-0.46791490070071967,-0.3583936615394224,-0.5128650184769955,-0.5699694778701414,-0.5795102205945001,-0.5396117797748763,-0.9482466361111793
-0.7459510256808944,-0.8657375844550608,-0.3683119318142644,-0.9360024200636294,-0.9966813428293877,-0.4435251233947842,-1.3405834604581015
-1.1311818012558368,-1.0213230541491902,-0.6463888030338796,-1.1689324741867577,-1.1471365016682002,-0.6835225889066279,-0.19984758250614199
-1.1814292937221331,-1.220878330496008,-0.6611734559677723,-1.2987077900553579,-1.0890060993895678,-0.6973067677511439,0.23064934915113
-1.1110828042693173,-1.1024980818156918,-0.8638433723886,-1.205535768406106,-0.9932619074012335,-0.854159021173973,0.35974091640880096
-1.003888153674552,-1.0348522254269403,-0.47310793564109116,-0.7829340987827161,-0.9248731988381362,-0.5181219462779759,1.4974203773141423
-0.5717597184643992,-0.6628000152888062,-0.5154005333904181,-0.7629686655721627,-0.6273823165886677,-0.5438762255146572,-0.15640196202707504
-0.6119577124374369,-0.5951541589000534,-0.5363851072652913,-0.7030723659405013,-0.5863490914508095,-0.5609763131195826,-0.4061093053548179
-0.7258520286943762,-0.7439750429553078,-0.8970228766111209,-0.8428303984143777,-0.620543445732357,-0.8664542861716364,-0.14698119934931714
-0.7627001898363269,-0.7101521147609314,-1.0258294506996108,-0.9160369868530748,-0.7880957817119438,-0.9759394293534578,0.10541890872349535
-0.7258520286943762,-0.7439750429553078,-0.6360046048898416,-0.9493127088706651,-0.9453898114070659,-0.6648813221088226,-0.9829855673500687
-1.0072379865056378,-0.7980917280663092,-0.762577888168505,-0.9792608586864958,-0.8359678777061116,-0.7648491861619402,-0.00923322900923884
-1.003888153674552,-0.990882418774252,-0.8769221163898222,-1.1356567521691674,-0.9009371508410524,-0.8622594692176293,-0.18579860834207967
-1.0507858133097614,-1.0179407613297522,0.0851146785521464,-0.7962443875897518,-0.8975177154128983,-0.0453015861302563,1.3981439695391167
-0.6488058735793877,-0.6864760650248694,-0.2424996785447106,-0.8927439814407631,-0.9932619074012335,-0.3449561514035749,-1.6805672730180892
-1.1378814669180095,-1.2107314520376948,-0.02742698127170892,-1.2687596402395271,-1.4548856902021337,-0.2252763999662018,-1.0470520353319726
-1.425967090391444,-1.4508742422177638,-0.6084724952082095,-1.5516032773890396,-1.4206913359205862,-0.6742188405023904,-0.47573345044890913
-1.549910905141643,-1.576019076536955,-0.9141956061194048,-1.641447726836533,-1.5608881884749326,-0.9136496657037886,0.45213495921676866
-1.4226172575603582,-1.3764638001901373,-0.6937065500195005,-1.5682411383978347,-1.5677270593312433,-0.7454892465716818,-0.8318561217970086
-1.6437062244120628,-1.5895482478147052,-0.9172648706787787,-1.7678954705033738,-1.6874072993166613,-0.9231426977319058,-0.222223889455128
-1.697303549709446,-1.6538118113840197,-0.9973620953856723,-1.8444296311438304,-1.6361157678943394,-0.9848721211463364,0.08017991015875985
-1.670504887060755,-1.684252446758958,-0.6167006321485804,-1.634792582433014,-1.6087602844691002,-0.6854923511300568,0.9375143111004068
-1.4159175918981843,-1.461021120676077,0.23450873898447427,-1.2853975012483223,-1.3625609336419535,0.014801732088785213,1.0839209115972792
-1.1144326371004043,-1.1464678884683814,-0.5671757185328063,-1.2687596402395271,-1.0684894868206392,-0.6228896133994921,-0.31856881516372787
-1.1981784578775656,-1.1464678884683814,-0.703349148013061,-1.3452938008799837,-1.2702361770817736,-0.7417049035330127,-0.6572286984757066
-1.3757195979251478,-1.339258579176324,-0.6367589405779098,-1.418500389318681,-1.2018474685186775,-0.6853488896258023,0.3213113988973744
-1.281924278654727,-1.2580835515098212,-0.32165251415641216,-1.2155184850113836,-1.157394807952664,-0.4250677922344701,0.8749581221844847
-1.03403664915433,-1.1227918387323181,-0.6890726103738152,-1.1689324741867577,-0.9932619074012335,-0.7155344713241237,-0.4696504977079451
-1.1613302967356147,-1.1363210100100682,-0.9578381708533527,-1.2887250734500806,-1.0548117451080203,-0.9336979375463448,-0.032967128968114864
-1.1646801295667006,-1.1430855956489432,-0.8965828474597477,-1.235483918221937,-1.0445534388235553,-0.8831892875925489,-0.03297120364973765
-1.1680299623977877,-1.1904376951210698,-0.6930456082737645,-1.3353110842747065,-1.1676531142371287,-0.7252753827614126,-0.5954403875961285
-1.3288219382899373,-1.2817596012458845,2.98362915043921,-0.6032451998877316,-1.3112694022196318,2.352367468992863,0.8914708416247021
-1.0775844759584536,-1.0483813967046904,0.6104941373361575,-0.8062271041950291,-0.9453898114070659,0.3814238723654904,0.524470088930311
-0.9234921657284766,-0.9705886618576268,-0.47488699227684705,-1.0957258857480605,-1.0035202136856973,-0.5389099345832399,-0.9201227126492998
-1.1814292937221331,-1.1363210100100682,-0.8318869696031612,-1.1190188911603733,-1.0650700513924838,-0.830757134857405,0.1347799062677652
-1.1378814669180095,-1.09235120335738,-1.0056687681411862,-1.2621044958360095,-1.0445534388235553,-0.9705423889181866,0.11023026002482515
-1.1010333057760588,-1.1667616453850065,-0.8514175696030888,-1.3452938008799837,-1.208686339374987,-0.8555266075365812,-0.7460733381529457
-1.3053731084723321,-1.322347115079136,-0.9570740385979069,-1.5016896943626554,-1.3762386753545726,-0.9442568362964402,-0.8220463442587218
-1.5264620753240377,-1.4745502919538271,-1.04237552644798,-1.6148271492224606,-1.4275302067768956,-1.0123244553251882,-0.17005151870506321
-1.5666600692970756,-1.5489607339814537,-0.974044958818214,-1.6946888820646755,-1.513016092480766,-0.962705113766058,-0.2081066069223046
-1.6169075617633717,-1.6132242975507682,-0.9427547226144459,-1.7479300372928193,-1.670310122175887,-0.94195062266263,-0.40974996953804543
-1.7207523795270512,-1.6470472257451447,-0.9437505436883699,-1.8377744867403127,-1.8378624581554739,-0.9489043130672261,-0.8832789658680928
-1.9485410120409297,-1.931159822577902,-0.9251798440153153,-1.817809053529758,-1.789990362161306,-0.9304352520001768,0.8889708997615713
-1.7140527138648785,-1.6538118113840197,-0.8716642986783124,-1.8344469145385531,-1.7660543141642222,-0.895112473336946,-0.6292305316654478
-1.8748446897570283,-1.8601316733697124,-0.6000353648304516,-2.0474115354511278,-2.008834229563215,-0.7092891011687013,-0.8591614179043147
-2.092583823777648,-2.100274463549782,-0.8483416107226734,-1.9176362195825276,-1.9643815689972024,-0.8816426192181888,0.16393207978562943
-2.0456861641424378,-2.0089525574249656,-0.8495893668543224,-1.9675498026089118,-1.8754762478651765,-0.8817356807431852,0.8068616565411333
-1.8346466957839904,-1.8533670877308375,-0.6437982640670199,-1.8011711925209628,-1.7660543141642222,-0.7168575640279803,0.35129674905027725
-1.7375015436824837,-1.7113107893144581,-0.01842736465035903,-1.435138250327476,-1.5164355279089203,-0.2135089390265954,1.9226114786491728
-1.2249771205262565,-1.227642916134883,-0.41190339112172636,-1.2887250734500806,-1.171072549665284,-0.4987314572001657,0.01510332327859504
-1.214927622032998,-1.1870554023016315,2.0920698408677887,-0.6232106330982851,-0.9864230365449229,1.638419207597899,2.74467774476287
-0.4444660708831144,-0.45986244612255034,0.5152917486660037,-0.42688387319450666,-0.3367303051955075,0.3675462689165339,0.012432236302333532
-0.4344165723898547,-0.4328041035670502,-0.36242664396222507,-0.47014231181737187,-0.2751804674887209,-0.38907187148347866,0.3242117530307556
-0.33057175462617516,-0.2907478051506709,-0.08512762019238422,-0.1872986746678583,-0.15550022750330167,-0.13336975337171186,-0.009980242608640921
-0.3272219217950882,-0.2975123907895459,-0.6510376008067542,-0.4368665897997816,-0.18969458178485035,-0.635317812864826,-0.0761291055386272
-0.34397108595052067,-0.2907478051506709,-0.557080192574159,-0.3270567071417359,-0.14524192121883803,-0.5475468384853375,0.33232220956752173
-0.2367764353557554,-0.32457073334504727,-0.3711695905182842,-0.423556300992746,-0.2991165154858047,-0.3915824391832934,-0.534791444779304
-0.3942185784168182,-0.40574576101154886,-0.7979635793644413,-0.42022872879098766,-0.21705006521008832,-0.7608584232343674,0.42274793464431076
-0.26022526517336064,-0.2839832195117946,-0.726195396241907,-0.30376370172942296,-0.07685321265574187,-0.6911575413171025,0.3076552452581092
-0.15973028024076574,-0.2535425841368576,0.034434259814195026,0.0922173902798946,-0.07001434179943115,0.016697891835982054,1.487676296632808
0.30589648328025093,0.18277318957059116,-0.15983558990878638,0.21866513394673662,0.39160944100147005,-0.13892904990728053,0.24956608939997063
0.392992136888498,0.4567389079450367,0.14593405469745213,0.3916988884382021,0.33689847415099167,0.14142941351777058,-0.7645600586630705
0.15180417305027397,0.1523325541956541,-0.5115452575751219,-0.034230353386947396,0.14199065474616682,-0.4864806123740101,-0.2636702639852277
0.0747580179352843,0.14895026137621478,-0.850102706984904,0.012355657437678481,0.2958652490131347,-0.7853706678866482,0.29771082215142824
0.17525300286787923,0.172626311112278,-0.3345818605051274,0.3151647277977467,0.31296242615390785,-0.3003702250381175,0.494883212810354
0.3393948115911159,0.3248294879869705,-0.5915598645637985,0.35509559421885356,0.4087066181422432,-0.5383638584310023,0.4562853355118025
0.4934871218210905,0.4195336869312234,-0.6087641063638133,0.22532027835025323,0.2958652490131347,-0.5643272925446384,-1.1572914263534122
0.1216556775704948,0.18277318957059116,-0.7462711752163931,-0.004282203571115461,0.19328218616848863,-0.6953132895980847,-0.11622024667448326
0.09150718209071798,0.11174504036240149,-0.9058298274073797,-0.007609775772873777,0.23773484673450218,-0.8390564584107829,-0.09526331128543851
0.06805835227311274,0.04748147679308806,-0.352388917751105,0.21866513394673662,0.1693461381714048,-0.32156654977130855,1.0739223964207079
0.41309113387501745,0.3721815874590969,-0.6438252046273081,0.27856143357839813,0.4668370204208757,-0.5861614241824313,-0.33027555547024073
0.3125961489424225,0.2504190459593439,-0.7678993835679686,0.12882068449924317,0.4258037952830163,-0.7059282594709811,-0.20821744736573297
0.2522991579828665,0.18277318957059116,-0.9807895689053839,0.0988725346834136,0.36767339300438623,-0.9027976190910405,-0.14648328132191743
0.21210116400982998,0.2673305100565309,-0.9261864413133545,0.10885525128869092,0.3574150867199214,-0.8527609649905651,-0.02100793841769778
0.21210116400982998,0.24027216750103075,-0.29808393235959774,0.10885525128869092,-0.080272648083896,-0.2975864007787839,-1.2382862650464104
-0.17647944439619942,-0.15545609237316776,-0.8313830994877113,-0.2505225465012805,-0.080272648083896,-0.7845765422331668,0.10943980197623243
-0.1362814504231605,-0.22310194876191813,-0.8067328133762967,-0.37031514576460345,-0.23414724235086268,-0.7687677708343019,-0.24844651108169083
-0.20662793987597622,-0.15883838519260468,-0.7248996369301083,-0.14071266384323242,-0.11104756693728934,-0.6905910402011887,-0.2281273068326594
-0.270274763666618,-0.3347176118033592,-0.9475387130171301,-0.48678017282616814,-0.21705006521008832,-0.8943670976895994,-0.306116236311772
-0.35737041727486624,-0.34148219744223424,-0.8998620851132464,-0.5067456060367216,-0.3127942571984237,-0.8562282005687212,-0.4300604534911142
-0.4813142320250652,-0.47677391021973853,0.08216525866702395,-0.12740237503619678,-0.30253595091395885,0.014552241295073529,1.4219585049808579
-0.049185796814913474,-0.09119252880385194,0.03696814196638808,-0.13072994723795747,-0.35382748233628186,-0.03868070376029747,-1.557434570673668
-0.5282118916602757,-0.5105968384141137,-0.7306560999211333,-0.5200558948437572,-0.30253595091395885,-0.7091904419429489,0.5407869968788069
-0.36072025010595316,-0.3989811753726738,-0.8531073141995864,-0.6032451998877316,-0.2854387737731857,-0.8162071793641317,-0.09842062635225585
-0.3841690799235584,-0.33133531898392227,-0.9415794610813906,-0.5433489002560702,-0.30253595091395885,-0.8915673090933955,-0.26484254575124894
-0.4578654022074599,-0.42603951792817396,-0.14144580017996985,-0.30376370172942296,-0.23414724235086268,-0.18696600202306124,0.6486459100762303
-0.2568754323422725,-0.27045404823404456,-0.417201211483361,-0.30376370172942296,-0.14524192121883803,-0.42354061562914747,0.29660070794066523
-0.15973028024076574,-0.1994258990258549,-0.575322217411698,-0.40691843998395205,-0.2922776446294952,-0.5719872985481937,-0.9761461591690995
-0.45451556937637416,-0.4666270317614254,-0.5477390023035799,-0.3470221403522905,-0.2922776446294952,-0.5414923737412477,0.9050521908643526
-0.17647944439619942,-0.05398730779003866,-0.5402207899458326,-0.1872986746678583,0.025729850188904196,-0.5208067367177778,0.6094894734862802
0.01781085980681647,0.006893962959837858,-0.7879302616086411,-0.2006089634748963,-0.05291716465865803,-0.7447813047840374,-0.7685300922869854
-0.21667743836923595,-0.20619048466473114,-0.8828650407132659,-0.34369456815053223,-0.13156417950621782,-0.8334608565537386,0.0008144254455943518
-0.209977772707062,-0.2163373631230443,-0.8383187426387426,-0.23055711329072584,-0.1144670023654447,-0.7924946357931848,0.24069777678253174
-0.12958178476098892,-0.1419269210954177,-0.8747644224249256,-0.2937809851241457,-0.06317547094312288,-0.8226218427458857,-0.2807774830985668
-0.209977772707062,-0.1622206780120416,-0.9829799180948723,-0.3769702901681201,-0.2136306297819342,-0.9231238053751555,-0.5335149640181608
-0.36741991576812594,-0.2535425841368576,-0.7740733436053986,-0.30376370172942296,-0.13156417950621782,-0.7358509736966289,0.22244243537136302
-0.29372359348422444,-0.22986653440079435,-0.9225555068910032,-0.4435217342033006,-0.24782498406348166,-0.8725194129234368,-0.39465871697953575
-0.4076179097411637,-0.33133531898392227,-0.9703944312611077,-0.3902805789751557,-0.21021119435377883,-0.9116575429080234,0.44552534381999
-0.2669249308355322,-0.18589672774810484,0.12413097761818803,0.07557952927110066,-0.12130587322175419,0.08461293738679297,1.4260130469698031
0.17525300286787923,0.15909713983452795,0.051606009665741095,0.1521136899115561,0.261670894731586,0.04171766700282075,0.5054116036517406


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Fengdong Co., Ltd.-Ԥ����-����20230509113627.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.6737869786550557,-0.6449568663531757,-0.6060207334321385,-0.6993109813504469,-0.6554443425732948,-0.5489244746129762,0.046917948470207575
-0.664780849813032,-0.681157184991514,-0.6530012634602994,-0.7252754685846852,-0.6412532262137904,-0.5807196103218852,-0.3019335272552747
-0.7008053651811271,-0.6856822248213063,-0.5853308695139933,-0.7166206395066056,-0.7453214128501544,-0.538655286483651,-0.09347943391108746
-0.7098114940231511,-0.7037823841404754,-0.2990453510343258,-0.552178887023098,-0.664905086812964,-0.33555644636476134,1.0723546717614432
-0.5702164969717815,-0.622331667204214,-0.4691394708235159,-0.5608337161011772,-0.5702976444162696,-0.4494291347060539,0.21446983950823428
-0.5386950460246978,-0.5816063087360834,-0.5758123723314795,-0.5954530324134947,-0.522993923217922,-0.5228639185597507,0.010621091301338356
-0.5341919816036859,-0.540880950267953,-0.544136150745941,-0.5954530324134947,-0.5182635510980874,-0.5013187630366166,-0.2244718218051953
-0.5612103681297573,-0.5635061494169143,-0.6217525736998417,-0.6300723487258121,-0.6176013656146169,-0.5564485222567023,-0.8689306142372912
-0.6737869786550557,-0.6540069460127601,-0.6310940691235923,-0.6949835668114074,-0.6412532262137904,-0.5648498736272561,0.36155016491191366
-0.6242532700239243,-0.6675820655021371,-0.09678469906570882,-0.3704274763834317,-0.5986798771352778,-0.1685020552262237,2.630146696620769
-0.27751730960600557,-0.14720248507602443,0.9376573816879178,-0.006924655104099016,-0.1445641536311434,0.6888200359107297,2.0744647494353905
0.02418800660179391,-0.10647712660789393,0.2813702532335938,-0.18434865120472577,-0.1445641536311434,0.14827946631120428,-1.588892672985774
-0.2189774721328501,-0.1698276842249854,-0.16367498362862953,-0.20598572389992367,-0.12091229303196938,-0.18865419187521307,0.4086121117766782
-0.15593457023868357,-0.28295367996979254,-0.46993742297869984,-0.2146405529780036,-0.22971085178816847,-0.4259651974867602,-0.6599887523754107
-0.25049892307993377,-0.21507808252290808,-0.30444238730973544,-0.2232953820560828,-0.2060589911889953,-0.2982460831619603,0.847350222373786
-0.12441311929159991,-0.15172752490581662,-0.48123950264297793,-0.22762279659512236,-0.1351034093914741,-0.43146665653887023,-0.534537073543441
-0.20096521444880275,-0.3825045562252231,-0.30948549319373286,-0.3314807455320747,-0.5088028068584177,-0.3306870661241419,-2.661987702906411
-0.5882287546558288,-0.6268567070340065,-0.38679047202841366,-0.6041078614915741,-0.8493895994865189,-0.40766207870323756,-0.8413968417192325
-0.6963023007601152,-0.6540069460127601,-0.4939088212593705,-0.6041078614915741,-0.6601747146931294,-0.4720959330338706,0.012192185373838723
-0.6917992363391035,-0.6630570256723449,-0.5087339342774218,-0.6300723487258121,-0.6223317377344515,-0.48141941584166464,0.7853481074138353
-0.5882287546558288,-0.5182557511189916,-0.4952332448717801,-0.5738159597182964,-0.6743658310526337,-0.47306989454181814,-0.19349959682289322
-0.6107440767608887,-0.6902072646510984,-0.5480513228856537,-0.6430545923429312,-0.8020858782881714,-0.5143816868598771,-1.3272309736857724
-0.7818605247593421,-0.87120885784279,-0.4205889962554317,-0.5565063015621377,-0.8493895994865189,-0.4281619649135848,1.4213387417543641
-0.6017379479188647,-0.5363559104381608,-0.17624064597852898,-0.3704274763834317,-0.5135331789782528,-0.2302435753364068,1.7571006799169766
-0.36757859802624393,-0.3960796757145997,-0.3670339898284472,-0.38773713453959,-0.3432397826642022,-0.36211086974539736,-0.0871345990053629
-0.3765847268682684,-0.36440439690605353,-0.38635997859571863,-0.348790403688233,-0.3243182941848637,-0.37394510996637,-0.05514567296087943
-0.3810877912892802,-0.55445606975733,-0.48050655960307614,-0.474285425320384,-0.541915411697261,-0.4521850815383358,-0.44140012995782846
-0.43962762876243494,-0.3870295960550153,-0.19220967079675813,-0.25358728382936063,-0.3006664335856897,-0.22755277481571995,0.5983701127712576
-0.3540694047632084,-0.36440439690605353,-0.3150846134849829,-0.30984367283687597,-0.3006664335856897,-0.3156987695398325,0.6160102941688032
-0.26400811634297006,-0.269378560480416,-0.28670294271024893,-0.23195021113416195,-0.26755382874684636,-0.2905784438741509,0.4137199512278892
-0.20096521444880275,-0.23317824184207764,-0.2605728981094765,-0.19733089482184452,-0.1824071305898213,-0.26355997099476547,0.06905737748899984
-0.18745602118576724,-0.19245288337394714,-0.1415162354600097,-0.17136640758760624,-0.19186787482949055,-0.1737407622893475,-0.6957406165569174
-0.28652343844802924,-0.12457728592706269,-0.16492496485706026,-0.2232953820560828,-0.17767675846998665,-0.19311267577869973,0.698739347135549
-0.1829529567647546,-0.21507808252290808,-0.3552002101897976,-0.2146405529780036,-0.1682160142303174,-0.3365681211328252,-0.05354399266220522
-0.18745602118576724,-0.20150296303353152,-0.2764632757921759,-0.1756938221266466,-0.17294638635015203,-0.27174617431473014,0.6191608685517322
-0.09289166834451626,-0.11552720626747831,-0.3370671277190359,-0.18434865120472577,-0.10672117667246547,-0.31768402230288273,-0.7095929854379425
-0.1964621500277909,-0.19697792320373933,-0.3827638922541313,-0.12809226219720965,-0.10672117667246547,-0.3508512730289954,0.0689503336525644
-0.1829529567647546,-0.17887776388456977,-0.43309038075118833,-0.19733089482184452,-0.2060589911889953,-0.3974427009121146,-0.6033300672787614
-0.2685111807639819,-0.269378560480416,-0.49467953393711617,-0.2579146983684002,-0.1824071305898213,-0.4425279753579502,0.695318779983958
-0.16494069908070724,-0.23317824184207764,-0.0826164048029602,0.010385003052060086,-0.1824071305898213,-0.1077850159266445,1.0714988301546473
-0.002830379924277912,0.029274068285874973,-0.3850615878798675,-0.04154397141641645,0.02099887056307215,-0.34271166646979884,-0.40247921757572064
-0.0613702173974326,-0.06575176813976262,-0.0756277055317906,0.032022075747258,-0.002652990036101017,-0.08960414373992392,1.2505334760865225
0.1322615527060804,0.18312542249881264,-0.2479918792756521,0.08827846475477412,0.1771011505176184,-0.2183806841494433,-0.13600863014934772
0.11424929502203225,0.110724785222136,-0.5217957573103236,0.0493317339034171,0.14398854567877514,-0.4444548050329508,-0.193242654966093
0.08723090849596123,0.08357454624338286,-0.4205394898763024,0.06231397752053585,0.09668482448042796,-0.36216500908777244,-0.5084891566099808
0.0106788133387584,-0.05670168848017824,-0.5788615484669983,-0.032889142338337285,0.011538126323402884,-0.4957058206203864,0.006093704541422286
0.015181877759770236,0.033799108115667165,-0.6021193090018442,-0.019906898721217765,0.08249370812092406,-0.5111544066952588,-0.08112422022014115
0.006175748917746563,-0.011451290182255538,-0.4248257770442005,-0.045871385955456034,-0.19186787482949055,-0.38607543224370255,-1.7123184420992272
-0.2550019875009456,-0.2512784011612464,-0.5830106510451672,-0.30984367283687597,-0.3101271778253589,-0.514100257770477,-0.614292612646952
-0.3405602115001729,-0.3010538392889621,-0.704738647199486,-0.35744523276631296,-0.2580930845071771,-0.6032540434497489,0.2635125902235552
-0.3000326317110656,-0.3191539986081309,-0.6498026541109685,-0.30984367283687597,-0.3006664335856897,-0.5622728905801188,0.5753563929704697
-0.21447440771183826,-0.1200522460972705,-0.6137324305917157,-0.2232953820560828,-0.2817449451063503,-0.5338444214804565,-0.946803636480407
-0.3495663403421966,-0.3825045562252231,-0.7148692465186353,-0.40071937815670955,-0.3243182941848637,-0.6124317911722585,-0.0868240213920149
-0.35857246918422025,-0.2558034409910386,-0.5849008514010389,-0.27955177106359813,-0.18713750270965593,-0.5119033968179577,0.7767323210740634
-0.24599585865892193,-0.24222832150166201,-0.6202388631415292,-0.3401355746101538,-0.2580930845071771,-0.5413478482448822,-0.4887103556095825
-0.3135418249741011,-0.37345447656563874,-0.6953725448383986,-0.40071937815670955,-0.3053968057055243,-0.5977756473474115,-0.21263476725148556
-0.3405602115001729,-0.3372541579273004,-0.7024995255910063,-0.4266838653909478,-0.33377903842453294,-0.6040016549486568,-0.43685230595665825
-0.39910004897332757,-0.3915546358848075,-0.7673618767624717,-0.40937420723478873,-0.3053968057055243,-0.6500329591752865,0.2680827348333201
-0.35857246918422025,-0.37345447656563874,-0.6402681057464475,-0.4266838653909478,-0.46149908566007053,-0.562070268539112,-0.9506901876422797
-0.4891613373935663,-0.4820554324806533,-0.7220981285110019,-0.4959224980155819,-0.4047346202220537,-0.6195749477109836,0.47434284627780454
-0.4216153710783876,-0.40060471554439187,-0.7080081157532133,-0.46563059624230485,-0.3574308990237061,-0.6089839493492893,-0.08808473644469332
-0.43062149992041127,-0.41417983503376926,-0.6695718236917014,-0.4569757671642249,-0.35270052690387144,-0.581271657064822,0.10749070741112828
-0.4126092422363639,-0.3960796757145997,-0.7088314426699303,-0.4786128398594236,-0.4520383414204013,-0.6114092458826257,-0.8994757819377709
-0.5341919816036859,-0.5318308706083685,-0.7169279294409974,-0.5262143997888598,-0.5182635510980874,-0.6183872251941906,-0.12373607182768091
-0.5477011748667214,-0.540880950267953,-0.7278409050530638,-0.6127626905696534,-0.541915411697261,-0.6272941578733763,-0.056707723270610015
-0.5522042392877337,-0.5454059900977452,-0.632258602487898,-0.5911256178744551,-0.6081406213749475,-0.5632347686771506,-0.05675088255539632
-0.5567073037087454,-0.5182557511189916,-0.6373912147353435,-0.6041078614915741,-0.5277242953377567,-0.565311546318672,0.2473503233886278
-0.52068278834065,-0.5635061494169143,-0.6955488153360223,-0.5997804469525346,-0.5040724347385831,-0.604515188469915,-0.02300032185016949
-0.52068278834065,-0.5227807909487838,-0.6827821292989344,-0.5435240579450189,-0.4567687135402359,-0.5936059099106925,0.4118593771855856
-0.4621429508674949,-0.5092056714594069,-0.7231042707125391,-0.5565063015621377,-0.5182635510980874,-0.6228201475203131,-0.38498667268488657
-0.511676659498626,-0.6042315078850449,-0.46318408010520795,-0.6863287377333278,-0.6790962031724683,-0.45502354303104336,-0.8571518380141794
-0.6242532700239243,-0.6404318265233832,-0.11281493044129583,-0.7209480540456452,-0.792625134048502,-0.24010854163684453,-1.4357149680489822
-0.8088789112854136,-0.9255093358002972,0.006742499836350885,-0.8810623919901133,-1.081177833358421,-0.19704667955771096,-2.3895019989232043
-1.1015780986511894,-1.142711247630327,-0.15373546284517453,-1.2012910678790494,-1.3508090441890006,-0.33888773206291267,-2.102936241972628
-1.3357374485438098,-1.3870633984391105,-0.1963244041013808,-1.2748571150427237,-1.3697305326683396,-0.36150486306170015,0.8455066933321244
-1.2456761601235713,-1.2965626018432648,-0.4251929432622337,-1.2532200423475255,-1.27985346239148,-0.4784481384204512,0.18720053868239103
-1.2231608380185115,-1.2603622832049264,-0.3088393508510638,-1.2662022859646447,-1.2183586248336278,-0.414308891244054,-0.18983062508297163
-1.241173095702559,-1.269412362864511,-0.3938476904683339,-1.244565213269446,-1.2514712296724713,-0.4625240730275234,-0.4007593842658447
-1.2817006754916664,-1.233212044226173,0.0302304613778426,-1.0671412171688195,-1.2136282527137932,-0.20832266862054621,2.6171768194560117
-1.002510681388927,-0.9979099730769737,-0.14366486350250335,-1.05848638809074,-1.081177833358421,-0.30094372955864357,-0.758425535220023
-1.0880689053881534,-1.12913612814095,-0.42166171978370065,-1.1277250207153748,-1.1048296939575946,-0.46628658873948714,-0.3017228526288398
-1.1195903563352372,-1.0929358095026118,-0.49085719539903516,-1.1493620934105733,-1.1710549036352806,-0.510039356043718,-0.5059167415897006
-1.1736271293873803,-1.2105868450772115,-0.5437370649791782,-1.2056184824180889,-1.1710549036352806,-0.5389654684186743,0.09998189235255026
-1.1601179361243446,-1.1653364467792884,-0.4747023571253146,-1.1450346788715335,-1.1379422987964374,-0.49699188438080155,-0.02300032185016949
-1.1601179361243446,-1.174386526438873,-0.352330010218118,-1.1926362388009701,-1.2278193690732975,-0.4357397567360222,-0.6350557686949708
-1.2276639024395237,-1.219636924736796,-0.5153377708109875,-1.248892627808486,-1.232549741193132,-0.5274039758173138,0.10232069832787934
-1.2141547091764877,-1.2286870043963807,-0.4606437154704012,-1.1883088242619302,-1.185246019994785,-0.4932917896122456,0.22645571516039453
-1.187136322650416,-1.1834366060984576,-0.6005741542145425,-1.2272555551132873,-1.204167508474124,-0.5729393744197218,-0.3524901707349537
-1.2231608380185115,-1.2422621238857572,-0.6989346275370093,-1.287839358659843,-1.2278193690732975,-0.6290534993531552,-0.1064154734665724
-1.2321669668605355,-1.2558372433751341,-0.5929095137092781,-1.248892627808486,-1.237280113312967,-0.5702968106882305,-0.06484030266093481
-1.2366700312815473,-1.219636924736796,-0.5561632758298166,-1.2748571150427237,-1.2940445787509838,-0.5525372196475439,-0.7354108059253777
-1.31322212643875,-1.3010876416730568,-0.601846841101348,-1.3138038458940808,-1.2893142066311492,-0.5778300743257346,0.020070246631500692
-1.3087190620177382,-1.3146627611624337,-0.43996774551390233,-1.365732820362557,-1.5447543011022247,-0.5039273546958122,-1.3130095181364354
-1.4438109946480961,-1.427788756907241,-0.6044959808306228,-1.447953696604311,-1.435955742346026,-0.5862657975733246,0.11263872400291593
-1.4303018013850604,-1.4368388365668259,-0.5114115566280716,-1.4825730129166284,-1.6062491386600761,-0.5468652250693414,-1.7772807459466322
-1.6059213138045259,-1.5906901907797635,-0.2556656971082145,-1.409006965752954,-1.558945417461729,-0.40571074049514116,2.6273750622321868
-1.3582527706488696,-1.3010876416730568,-0.2845421026067293,-1.3224586749721603,-1.3366179278294963,-0.4088177304527691,0.6775761010277771
-1.2862037399126787,-1.3056126815028495,-0.32369093552235695,-1.2315829696523273,-1.2609319739121407,-0.4204145653642711,0.5741333848665935
-1.2231608380185115,-1.2422621238857572,0.3083326192630964,-1.006557413622264,-1.2088978805939585,-0.037982671339866964,1.6870102862860514
-1.038535196757022,-1.0703106103536504,-0.19008681970942412,-1.0844508753249782,-1.062256344879082,-0.3269396842906922,-0.2580005112479371
-1.0655535832830938,-1.0838857298430273,-0.08829267314440445,-0.9459736100757086,-1.0480652285195777,-0.25179876477104657,0.6883420805397678
-0.9844984237048792,-0.952659574779051,-0.16217377763579868,-0.9286639519195499,-0.9392666697633786,-0.2880389733685703,0.9774944017707828
-0.8674187487585686,-0.8802589375023744,0.10130637501283934,-0.6300723487258121,-0.8351984831270146,-0.09018030919753277,1.6453027104778475
-0.664780849813032,-0.6992573443106828,-0.3278123233033471,-0.7339302976627644,-0.6980176916518073,-0.370160879361334,-0.09273362320144503
-0.6737869786550557,-0.7083074239702676,-0.19141881187462526,-0.6560368359600504,-0.7027480637716419,-0.274592396743695,-0.5124282140928182
-0.7368298805492226,-0.7535578222681903,-0.2023302518382992,-0.6300723487258121,-0.6932873195319726,-0.2794530901372792,1.1168564526701619
-0.592731819076841,-0.47300535282106854,0.354723204367142,-0.3401355746101538,-0.5182635510980874,0.15506941051740558,2.6060896640698696
-0.24599585865892193,-0.3010538392889621,0.17805033030146342,-0.12376484765817007,-0.2344412239080031,0.059871015506745576,-0.3645210132737364
-0.2955295672900529,-0.3055788791187543,-0.26139977164271894,-0.27522435652455857,-0.3195879220650282,-0.2777043865811148,-0.18027471272596357
-0.31804488939511294,-0.2467533613314542,-0.3068252382951409,-0.2579146983684002,-0.17294638635015203,-0.30321733218446356,0.5782296545062173
-0.23248666539588642,-0.22412816218249326,-0.34271626627221285,-0.27089694198551895,-0.2817449451063503,-0.3335585339931385,-0.084876349809752
-0.2414927942379101,-0.21507808252290808,0.0808775347583606,-0.14107450581432918,-0.16348564211048192,-0.0018433631716041458,0.38014019913827446
-0.1829529567647546,-0.22865320201228545,0.35866773664159696,0.0926058792938137,-0.17294638635015203,0.24834421609268384,2.603755367984491
0.2043105834422714,0.44105269279697307,0.23666833291543385,0.31330402078483705,0.11560631295976734,0.20135212211747977,0.5325147026131102
0.29437187186250974,0.20575062164777438,0.025792620338828415,0.5642940640491383,0.2858997092738175,0.05384994373122162,1.609147536402629
0.5645557371232256,0.35055189620112764,0.3420372495598308,0.6724794275251301,0.40415901226968587,0.35177390424252064,-0.5609429322743041
0.4699913842819754,0.5225034097332341,-0.17543713623868654,0.6032407949004953,0.4940360825465456,-0.09967116750240639,1.3890990305131878
0.7131568630166194,0.7261302020738875,0.2357375106112425,1.0403096633435025,0.8015102703358035,0.3850872544904539,2.6079544037081823
1.1904816916438845,1.2510348223297918,0.015099388699116045,1.3042819502249223,1.0995237138853922,0.1870943504125987,-0.6097630664395102
1.0734020166975744,0.8392561978186945,-0.030299533173950014,0.8325937654695978,0.697442083699439,0.05199591641574311,-2.308078783467936
0.6275986390173929,0.6673046842865874,-0.3001278003357471,0.7849922055401616,0.7636672933771256,-0.1892600096830979,0.40663169587112097
0.7041507341745957,0.7216051622440944,-0.4377045288508833,0.7460454746888046,0.7542065491374563,-0.3202892216871928,0.3997413710586097
0.7807028293317986,0.7894807596909789,-0.45743366188424056,0.8239389363915186,0.8961177127324979,-0.3313631721403564,0.4420178492778482
0.8662610533310259,0.8437812376484868,-0.45615560022806145,0.7460454746888046,0.8251621309349775,-0.33504660688438737,-0.38375563084810893
0.7987150870158467,0.8392561978186945,-0.39341891549931624,0.7460454746888046,0.8866569684928286,-0.2741029571953697,-0.2668410980831262
0.7536844428057276,0.739705321563264,-0.14677469774952548,0.7676825473840033,0.6454079903812572,-0.05401471723637783,0.7645757875289555
0.8977825042781087,0.7623305207122257,-0.3543073769017919,0.7373906456107254,0.8771962242531594,-0.23852914224914187,-0.6921365516796476
0.7716967004897749,0.7804306800313945,-0.5077996384828188,0.7244084019936059,0.6690598509804312,-0.39103492257061245,-1.1264081878829326
0.5690588015442382,0.6673046842865874,-0.6027058535616618,0.5945859658224161,0.6122953855424139,-0.48204102582476466,0.3352799021798837
0.6321017034384048,0.5858539673503264,-0.43874983008642915,0.6768068420641697,0.6927117115796044,-0.32367899365604985,0.4314684352322904
0.7131568630166194,0.7125550825845101,-0.2602183827091528,0.9191420562503918,0.782588781856465,-0.13701039378440097,1.6399616273235043
1.0148621792244188,1.255559862159585,-0.0708006141883369,1.3345738519982002,1.3549638083564675,0.10617438873157167,1.284452754326831
1.2670337868010875,1.3505856985852225,-0.015256248394994195,1.628838040652898,1.3644245525961367,0.22072242188850755,2.624040489443621
1.8028984529015073,1.8754903188411276,0.8648863681690097,2.1914019307280563,2.007755160893661,1.3683307178848767,2.6048328287646734
2.388296827633059,2.160567828118042,1.6412197749725899,2.8102222098107297,2.2584648832449017,2.5343692813586802,2.1644078799511846
2.924161493733479,2.73072284667187,1.0172239318480543,2.619815970092984,2.447679768038291,1.6649340474814274,-2.6538271899579082
2.2261865084766295,2.1469927086286646,0.7660426409226488,1.949066716541834,1.8421921366994447,1.1365186799635334,-2.078187362104329
1.7353524865863288,1.6763885663302673,0.2693603127864913,1.7629878913631283,1.681359484625064,0.556298640397871,0.2223916524938107
1.7893892596384717,1.7080638451388135,-0.0709020766714122,1.598546138879621,1.6766291125052293,0.15433490964368987,-1.2791645420411968
1.5101992655357321,1.50443705279816,-0.39343990269401363,1.451414044552272,1.605673530707708,-0.21087587533643226,-0.08682402139201867
1.496690072272696,1.613038008713175,-0.15825396198785147,1.6807670151213745,1.681359484625064,0.06605342691524625,0.01965208577245914
1.5056962011147204,1.450136574840653,-0.1870035302417579,1.5639268225673035,1.5725609258688655,0.02390459150537498,0.9351284794302991
1.708334100060257,1.6854386459898516,-0.23153744331316795,1.6028735534186604,1.7806972991415937,-0.014613126032092883,-0.4955344776942876
1.6047636183769824,1.581362729904629,-0.34478577185943626,1.5639268225673035,1.7002809731044033,-0.1456142869533482,0.1443596013928955
1.6407881337450778,1.5949378493940063,-0.35136416050535507,1.6028735534186604,1.7617758106622543,-0.14416534573123546,0.37197173674988593
1.7263463577443043,1.72163896462819,-0.4633580836933,1.559599408028264,1.7192024615837418,-0.27911363469185707,-0.7398391539227367
1.5687391030088869,1.5270622519471218,-0.26579955053943355,1.3735205828495571,1.2792778544391115,-0.09457766224886628,-1.9599374526744582
1.1544571762757891,1.2465097824999998,-0.12892797714090645,1.4167947282399547,1.4069979016746492,0.062036473430894634,1.9766622093126591
1.5507268453248395,1.66281344684089,-0.25193110990684725,1.5033430190207477,1.3171208313977896,-0.06674446934381467,-1.564843845477685
1.222003142590968,1.1876842647127004,-0.43472365250577344,1.2826448775297243,1.3455030641167982,-0.2707726743218375,-0.04543367326360111
1.2175000781699563,1.481811853649199,-0.32005605577733076,1.3302464374591607,0.9812644108895238,-0.17640254689538862,-1.504862674585825
0.9202978263831687,0.92975699441454,-0.12555247572198336,1.2610078048345257,1.0758718532862181,0.04003447817741742,1.7374508563067994
1.253524593538052,1.1379088265849848,-0.09314294546597336,1.1874417576708514,0.86773548001349,0.04183541202512599,-2.65445901345115
0.7221629918586439,0.7442303613930562,-0.3501332286296026,0.7676825473840033,0.758936921257291,-0.23802478071145314,-0.12209501324409176
0.7041507341745957,0.5903790071801185,-0.20104835106113886,0.8801953253990348,0.7210939442986131,-0.08872776182692364,0.3997413710586097
0.7807028293317986,0.8392561978186945,-0.36802016860088216,0.8109566927743999,0.8204317588151421,-0.25182078152613974,-0.24327208712133389
0.7401752495426912,0.821156038499525,-0.314227611992802,0.8066292782353603,0.7542065491374563,-0.1942174940086879,0.9642351804263375
0.9202978263831687,0.8754565164570329,-0.4444052940484608,0.8282663509305582,0.9008480848523334,-0.3191709863609222,-0.5939574607118894
0.8122242802788823,0.7216051622440944,-0.45666196200395687,0.7373906456107254,0.8157013866953073,-0.3369547176892851,-0.6065985781774625
0.7041507341745957,0.7759056402016024,-0.488542168884298,0.6811342566032094,0.8724658521333247,-0.36720414176083466,0.37487421265221144
0.7761997649107867,0.7487554012228483,-0.4779475112461608,0.6897890856812885,0.8157013866953073,-0.3586443050513973,-0.2189794141236471
0.7401752495426912,0.7849557198611867,-0.26823881832173463,0.6768068420641697,0.4703842219473724,-0.1847954597004996,-1.923428663732443
0.39343928912477255,0.4320026131373887,-0.5509942833406919,0.38687006794851153,0.4703842219473724,-0.44592824633819933,0.34937972936169676
0.4564821910189399,0.4817780512651036,-0.4747962144925414,0.5037102605025826,0.5271486873853889,-0.37134839203745157,0.6064728222879211
0.5645557371232256,0.5949040470099107,-0.6007715947221486,0.5037102605025826,0.574452408583736,-0.48479530641453844,-0.4328613583637936
0.49250670638703536,0.576803887690742,-0.5613785571490578,0.44312645695602765,0.4230805007490244,-0.4579639951579001,-0.9857742139518112
0.3258933228095934,0.3324517368819581,-0.5375837584335237,0.24839280269924177,0.34266417471183397,-0.4445119017333262,-0.42811079179047856
0.25834735649441426,0.30530149790320416,-0.6025936415398391,0.2830121190115592,0.30955156987299154,-0.49626869243434923,0.8272960623686291
0.3979423535457844,0.4274775733075965,-0.5639299272640108,0.3435959225581149,0.44673236134819844,-0.4594424027351447,-0.2887179419185427
0.35291170933566524,0.3777021351798808,-0.6279730831441962,0.3046491917067579,0.44673236134819844,-0.5162665944584676,-0.04984267206481527
0.3484086449146534,0.3369767767117503,-0.47713628670129893,0.2657024608554009,0.2102137553564617,-0.3974528076725185,-0.5335248583485129
0.2628504209154261,0.2962514182436198,-0.5913442492406462,0.28733953355059877,0.3852375237903465,-0.4873873050727562,0.2236033072527918
0.3033780007045342,0.3279266970521659,-0.5552007167921804,0.23541055908212302,0.18656189475728768,-0.46665670902604656,-1.2988827438962964
0.09173397291697306,0.09714966573275942,-0.5825023514272527,0.11424295198901162,0.16764040627794916,-0.4894114566189212,0.11963597636834863
0.11424929502203225,0.16955030300943608,-0.5806970139265947,0.0752962211376546,0.09668482448042796,-0.49269965862721016,-0.7323433764998658
0.0016726844967339253,0.029274068285874973,-0.48887401518930396,-0.03721655687737686,-0.1445641536311434,-0.43141834683676156,-1.0143857078751828
-0.15143150581767173,-0.07932688762913999,-0.4482781992943231,0.027694661208218417,-0.002652990036101017,-0.38839624425239694,1.4918955350913659
0.07372171523292492,0.17407534283922826,-0.4163650125366004,0.10558812291093245,0.11560631295976734,-0.35390853119464094,0.7505845407488924
0.19530445460024773,0.17860038266902045,-0.5387011620174026,0.07962363567669495,0.14871891779860977,-0.45585530646616584,-0.9415359090263361
0.0467033287068539,0.09262462590296723,-0.6168314056108195,0.019039832130139253,0.12506705719943662,-0.5205138983037962,0.2942327930498396
0.0962370373379849,0.11977486488172037,-0.6029300216639086,0.010385003052060086,0.04465073116224616,-0.5127450754490481,-0.9918785801924527
-0.05686715297642076,-0.04312656899080167,-0.6549353760475849,-0.08481811680681305,0.0020773820837336164,-0.5556387496186518,0.15450262704399167
-0.029848766450348934,0.020223988626290594,-0.6844796057815484,-0.0718358731896943,0.025729242682906783,-0.5789598373500155,-0.02300032185016949
-0.029848766450348934,0.060949347094421104,-0.30371767095765057,0.16184451191844856,0.16764040627794916,-0.2582924086622598,1.2405950852442071
0.16378300365316406,0.16955030300943608,-0.21894030017122246,0.20511865730884518,0.14398854567877514,-0.18445870180881274,0.9304171132206941
0.3168871939675697,0.3369767767117503,0.09769105650328891,0.5210199186587416,0.40415901226968587,0.13351698591610758,1.97964845165899
0.6501139611224529,0.7080300427547178,-0.2052790258193946,0.6508423548299315,0.6217561297820832,-0.12022074475928454,-0.7021015371088833
0.5285312217551309,0.4998782105842731,-0.42403396748258654,0.3998523115656303,0.4703842219473724,-0.3365813711503514,-0.5909749879003373
0.4294638044928681,0.386752214839466,-0.5481758566576734,0.3306136789409954,0.4609234777077023,-0.4470733316046879,-0.4979406445669744
0.3484086449146534,0.382227175009673,-0.41689565218232,0.4085071406437102,0.4798449661870417,-0.32622051631765664,0.5950030644372911
0.4519791265979272,0.4139024538182191,-0.5659302189844012,0.28733953355059877,0.4136197565093551,-0.4646263752778336,-0.7581171161747853
0.3258933228095934,0.4591528521161418,-0.33625926697541475,0.4344716278779477,0.5555309201043975,-0.2516514045087797,1.111308993982693
0.5150220284920946,0.4998782105842731,-0.532492974323245,0.36956040979235316,0.5271486873853889,-0.4298108062653189,-0.5408625597830303
0.42496074007185625,0.4320026131373887,-0.5846608880581836,0.31763143532387667,0.4136197565093551,-0.4815048822907989,-0.49841653667390495
0.34390558049364156,0.3686520555202964,-0.6780224236694655,0.24839280269924177,0.3852375237903465,-0.561493996176705,-0.049897452371380546
0.3394025160726289,0.35055189620112764,-0.6880668438633505,0.24839280269924177,0.4325412449886945,-0.5691885665115463,-0.049924926457709996
0.33489945165161705,0.3415018165415425,-0.506602710250043,0.22675573000404387,0.11560631295976734,-0.4305779091015143,-1.909649763317233
0.019684942180782074,0.029274068285874973,-0.6414795495128381,0.0060575885130197335,0.10614556872009723,-0.5413335724854208,0.2672991044800356
0.06471558639090125,0.08809958607317504,-0.7063059226362509,0.0017301739739801507,0.06830259176141933,-0.5940513336809446,-0.39627858202464955
0.006175748917746563,0.011173908966706215,-0.6267816759330219,-0.03721655687737686,-0.026304850635275025,-0.5338371768239575,-0.2560097177465915
-0.029848766450348934,-0.020501369841839916,-0.7263688032535763,-0.0978003604239318,0.04465073116224616,-0.6119378465789252,0.03577155754956775
-0.020842637608325262,-0.05217664865038605,-0.6029357986269089,-0.032889142338337285,-0.09253006031296157,-0.514891909693175,0.24088476290738786
0.019684942180782074,0.04284918777525154,-0.7207174343539245,-0.04154397141641645,0.07776333600108944,-0.6064861856381811,-0.11009014974922947
0.006175748917746563,-0.011451290182255538,-0.7287856578819584,-0.07616328772873389,0.07776333600108944,-0.6130752827110904,-0.19775736877248729
-0.020842637608325262,-0.05217664865038605,-0.628258238425459,-0.15405674943144793,-0.08306931607329147,-0.5397262127559271,-0.8732967060689695
-0.15143150581767173,-0.12910232575685487,-0.6507011546728036,-0.14972933489240833,-0.035765594874944295,-0.5550303456428691,0.09819134670515614
-0.1334192481336236,-0.09290200711851655,-0.6828643596140467,-0.18002123666568617,-0.1824071305898213,-0.5834947834699791,-0.6865039077051138
-0.23248666539588642,-0.22865320201228545,-0.6860030055499565,-0.27522435652455857,-0.18713750270965593,-0.5876444225806112,-0.05393833582996076
-0.23698972981689825,-0.23770328167186983,-0.6584710236560106,-0.23195021113416195,-0.1445641536311434,-0.564508892771994,0.3486921046238554
-0.1829529567647546,-0.18340280371436277,-0.7151386431223465,-0.2622421129074398,-0.15402489787081264,-0.6080678954498189,-0.23680601753438704
-0.21447440771183826,-0.19697792320373933,-0.6795788033152552,-0.2146405529780036,-0.13983378151130876,-0.580297609648947,0.5312816669279707
-0.1334192481336236,-0.12910232575685487,-0.6589251733865613,-0.23195021113416195,-0.13983378151130876,-0.5658054974095126,-0.5357076381926248
-0.20997134329082642,-0.23317824184207764,-0.474632814190969,-0.10212777496297215,-0.13983378151130876,-0.41921256103861343,1.0842701154755903
-0.047861024134397086,-0.07932688762913999,-0.6908883052800969,-0.14540192035336874,-0.021574478515440393,-0.5860163064843888,-0.20010572774568752
-0.07487941066046891,-0.10647712660789393,-0.6668909106659249,-0.14107450581432918,-0.06414782759395293,-0.5685929562874527,-0.5579105613023545
-0.15593457023868357,-0.2603284808208316,-0.4949054205030402,-0.3314807455320747,-0.33850941054436756,-0.45191257195794027,-1.1756460532767985
-0.3270510182371366,-0.3327291180975082,-0.6982384669324134,-0.3704274763834317,-0.28647531722618574,-0.5993120109603663,-0.30847889128102873
-0.36757859802624393,-0.4775303926508611,-0.4741077321299079,-0.5651611306402171,-0.6270621098542861,-0.45719437842657185,-1.6904915278850867
-0.6017379479188647,-0.5499310299275377,-0.4944729161022122,-0.5608337161011772,-0.4993420626187485,-0.46419261274056695,0.7643520443160658
-0.4981674662355904,-0.5092056714594069,-0.6271379463600798,-0.48726766893750273,-0.48042057413940953,-0.5550178028613962,-0.15595965557416816
-0.5161797239196382,-0.4911055121402377,-0.5980530217476989,-0.5651611306402171,-0.5750280165361042,-0.5403573453319253,-0.9918424630576459
-0.6467685921289842,-0.6178066273744218,-0.6151473843331683,-0.6127626905696534,-0.5513761559369307,-0.5506064679427738,0.8787613698345047
-0.5296889171826736,-0.5635061494169143,-0.7298778329565322,-0.634399763264852,-0.522993923217922,-0.6286058918763621,-0.3918948091512009
-0.5792226258138051,-0.5092056714594069,-0.732565692963132,-0.5781433742573359,-0.5040724347385831,-0.6294162452571239,0.04502338888733284
-0.5702164969717815,-0.6947323044808906,-0.6686125187661351,-0.5954530324134947,-0.664905086812964,-0.588290710416083,0.3162427658046935
-0.5251858527616619,-0.5363559104381608,-0.6750038508126257,-0.5651611306402171,-0.4709598298997402,-0.5891974496748927,-0.12348007246306503
-0.5386950460246978,-0.527305830778576,-0.34124591949945965,-0.2838791856026385,-0.4473079693005662,-0.33766661191107267,2.5994699039674964
-0.18745602118576724,-0.1200522460972705,-0.27508192350007327,-0.16703899304856668,-0.10672117667246547,-0.2682399159012186,0.2522116168935066
-0.14692844139665912,-0.1562525647356088,-0.5511581223989479,-0.20598572389992367,-0.13037303727163949,-0.48357743824904204,-0.5072104327256273
-0.2189774721328501,-0.18340280371436277,-0.31063598634416434,0.0060575885130197335,-0.15402489787081264,-0.29226137319706513,1.056030762216958
-0.0613702173974326,0.011173908966706215,-0.19724564688464755,0.08395105021573454,0.025729242682906783,-0.18295395759441807,0.7470433699255047
0.05570945754887757,-0.18792784354415495,-0.3816550809886389,-0.15405674943144793,-0.09253006031296157,-0.35091100970174927,-1.174056562495704
-0.12441311929159991,-0.08837696728872436,-0.4977354376751163,-0.10645518950201173,-0.04522633911461356,-0.4348492368875308,0.42835563552624795
-0.05686715297642076,-0.08385192745893218,-0.5531621069880917,-0.06318104411161436,-0.012113734275771124,-0.4769309250096526,-0.23008709556002332
-0.08838860392350442,-0.07932688762913999,-0.5764025731969936,-0.08914553134585264,-0.002652990036101017,-0.4951152589913848,0.15590819338138887
-0.0613702173974326,-0.03407648933121729,-0.5004647967513703,-0.08481811680681305,-0.08306931607329147,-0.4385738578252734,-0.02300032185016949
-0.0613702173974326,-0.05670168848017824,-0.44071999384788113,0.0017301739739801507,-0.016844106395605758,-0.3832343956896736,1.0432140206084555
0.10074010175899674,0.07904950641358986,-0.551240389277117,0.019039832130139253,0.12033668507960198,-0.46840361882212334,0.005465323841819877
0.10524316618000858,0.10619974539234381,-0.609627898379986,0.040676904825337167,0.15817966203827988,-0.5143659058872605,-0.07987019868033594
0.0962370373379849,0.13787502420088993,-0.22377269315793594,0.29599436262867873,0.2480567323151396,-0.17801132586609508,1.031367194581137
0.2628504209154261,0.25100101994569707,-0.444565915557704,0.2224283154650035,0.2527871044349742,-0.3698784298752388,-0.5436079832897436
0.17729219691619957,0.26005109960528144,-0.3608676302714565,0.27002987539444046,0.33320343047216466,-0.29198002089347663,1.2069087641248444
0.3754270314407244,0.3641270156905042,-0.13418552535399816,0.5210199186587416,0.38050715167051186,-0.07994678214029032,0.9651353951700565
0.5420404150181664,0.5451286088821958,-0.3959498468654262,0.4820731878073846,0.5460701758647283,-0.3033929131049054,-0.5120868162885193
0.4564821910189399,0.45462781228634963,-0.31808241852546715,0.7720099619230428,0.5697220364639014,-0.22033815261153755,2.626032493064312
0.911291697541145,0.8935566757762017,0.29147741563322904,1.1268579541242965,0.9623429224101844,0.4305247204560215,0.2629944836917749
0.9653284705932879,0.9659573130528784,-0.02963781496901425,0.8152841073134395,0.697442083699439,0.05978615386990601,-1.6262425203593143
0.6591200899644766,0.6401544453078334,-0.3861029403052612,0.6162230385176141,0.697442083699439,-0.2819714938041129,-0.27404020671476587
0.6140894457543574,0.658254604627003,-0.512250605659283,0.5296747477368209,0.6927117115796044,-0.40097322956344605,0.1290719160966551
0.6411078322804292,0.6627796444567952,-0.5475467526995496,0.5469844058929791,0.6595991067407612,-0.4329794174288445,-0.35060017160177304
0.5825679948072737,0.5496536487119881,-0.4361293557938141,0.42148938426082894,0.4987664546663802,-0.34530422973898595,-0.7629968846891831
0.4519791265979272,0.4863030910948958,-0.4340185339522213,0.4907280168854638,0.5697220364639014,-0.33508668731760255,0.4233205889897814
0.5285312217551309,0.45010277245655744,-0.1970236360027617,0.6118956239785744,0.5318790595052235,-0.11518124169630518,0.7515105864000544
0.6636231543854884,0.5994290868397029,-0.2720094566972684,0.4647635296512255,0.30955156987299154,-0.21011463709261094,-2.656411102660999
0.1908013901792359,0.16050022334985167,-0.6348508866635938,0.16617192645748816,0.23859598807547033,-0.5290889025315508,-0.13445566185348165
0.17278913249518774,0.17860038266902045,-0.6825052372685455,0.11424295198901162,0.17237077839778378,-0.5709933506283784,-0.30282184956548397
0.12775848828506856,0.11977486488172037,-0.690348890500706,0.08827846475477412,0.17237077839778378,-0.5782777077605493,-0.3341066169345132
0.07822477965393755,0.033799108115667165,-0.6749967210165178,0.0752962211376546,0.10614556872009723,-0.5664558713128048,0.4921629597937915
0.15927993923215222,0.19217550215839702,-0.6520598744326455,0.13588002468421032,0.2527871044349742,-0.544227313617011,0.2577152043562482
0.2043105834422714,0.21027566147756657,-0.5786246198578712,0.21810090092596393,0.3000908256333214,-0.4795161221541645,0.39363594649729267
0.27185654975745055,0.3369767767117503,-0.5275297221556572,0.3306136789409954,0.41835012862918974,-0.42944542845484296,0.5785579084788934
0.3709239670197126,0.35507693603091983,-0.6432501521093803,0.23108314454308343,0.35212491895150405,-0.533028261504774,-0.6378698167264361
0.2673534853364387,0.31887661739258155,-0.17412382779559404,0.5210199186587416,0.37577677955067723,-0.11120953253100399,0.9623898804220797
0.4294638044928681,0.4093774139884269,-0.4263103468461127,0.4344716278779477,0.5176879431457196,-0.331397045597777,0.636639015256505
0.5420404150181664,0.5496536487119881,-0.5133142249863679,0.42148938426082894,0.5034968267862149,-0.41091566980304384,-0.331897055179657
0.48800364196602275,0.4772530114353114,-0.6002202238231303,0.3479233370971545,0.3568552910713387,-0.494818044768403,-0.8564924297010025
0.34390558049364156,0.3641270156905042,-0.6108442050329528,0.2916669480896384,0.366316035311008,-0.5042603961414177,-0.23817736601982448
0.307881065125546,0.386752214839466,-0.7085099802731022,0.26137504631636127,0.38050715167051186,-0.5878259814317174,-0.3213038887417467
0.25834735649441426,0.26457613943507363,-0.4786795036465815,0.35657816617523364,0.38050715167051186,-0.3864808843739756,0.909582809228511
0.4114515468088199,0.4184274936480113,-0.6153907846033781,0.2916669480896384,0.4230805007490244,-0.5066631146374635,-0.34090007554804946
0.3574147737566771,0.8075809190101485,-0.6417387815867134,0.663824598447051,0.9481518060506805,-0.5099647068237908,2.6048739561322387
0.7987150870158467,1.1786341850531161,0.9795593031037692,1.0186725906483045,0.9434214339308459,1.0863785311771366,-0.047384399473464726
0.7942120225948349,0.7578054808824327,0.2623958182590319,0.8325937654695978,0.5697220364639014,0.32603966029793696,-1.218926440024571
0.57356186596525,0.631104365648249,-0.1139264473730036,0.5080376750416221,0.4325412449886945,-0.06364471226395362,-1.1990649619044924
0.36642090259870075,0.3279266970521659,-0.28042437113143553,0.4344716278779477,0.37577677955067723,-0.21279945350520055,0.8065781809257345
0.5060158996500709,0.6039541266694951,-0.2002693751325193,0.6508423548299315,0.6122953855424139,-0.11479131755196488,-0.048944404439522006
0.5015128352290591,0.44105269279697307,0.09332250245722164,0.5945859658224161,0.5176879431457196,0.1554700897325344,1.1975729114570075
0.7131568630166194,0.6673046842865874,-0.18991047608568642,0.5599666495100987,0.6690598509804312,-0.10705776659102427,-0.19674261504741533
0.6816354120695366,0.6854048436057562,0.07965581677296311,0.6941165002203288,0.7636672933771256,0.162619695991362,0.5766399718548362
0.7897089581738223,0.8256810783293173,0.2586599879137279,0.9883806888750266,0.8298925030548121,0.3515243374560258,1.0274585105535938
0.983340728277336,0.8030558791803563,1.1944772810060944,1.325919022920121,0.9197695733316719,1.3957976111656247,1.879935703794569
1.348088946379302,1.2103094638616614,0.8077334838106466,1.2610078048345257,1.198861528401921,0.998466996087204,-0.43931334787250553
1.2625307223800755,1.1424338664147777,0.15069765363886933,1.0273274197263838,1.0427592484473749,0.2862126930457486,-1.0248275650809298
1.0598928234345388,0.9840574723720471,-0.013822830309774735,1.0013629324921454,1.0380288763275403,0.12264350935765825,-0.8098417520227874
0.9067886331201332,0.7578054808824327,0.3214793417142689,0.6205504530566543,0.5413398037448928,0.3441487686380331,-2.6469918785796733
0.4114515468088199,0.26005109960528144,-0.08627910903433607,0.2830121190115592,0.18656189475728768,-0.06757041773405639,-0.8177497060948716
0.2763596141784624,0.27815125892445103,-0.3430185696271918,0.20944607184788475,0.33320343047216466,-0.2793815726197942,0.2228366638462492
0.3168871939675697,0.30530149790320416,-0.029962568040969133,0.47774577326834505,0.38050715167051186,0.014005741377111055,0.626507388477126
0.42496074007185625,0.359601975860712,0.17266956458640279,0.6421875257518523,0.4703842219473724,0.23044362415287334,1.3504242987517343
0.6591200899644766,0.6220542859886646,-0.18026356944711489,0.6378601112128127,0.6832509673399352,-0.09300666548226864,-0.3744561606606071
0.5960771880703092,0.6356294054780413,-0.4835738710148491,0.5210199186587416,0.6028346413027447,-0.38033571261172994,-0.6336378796289202
0.48800364196602275,0.5179783699034419,-0.23476274369408265,0.624877867595694,0.6359472461415879,-0.1419287755356038,1.0188648129633775
0.6681262188065002,0.6039541266694951,-0.4306777674374141,0.5729488931272174,0.6264865019019187,-0.32671121670245057,-0.3737879936666665
0.6050833169123337,0.576803887690742,-0.41259115661205376,0.47774577326834505,0.5460701758647283,-0.3197229466197979,-0.7340381460331357
0.4789975131239991,0.49082813092468797,-0.5346898656009313,0.3825426534094719,0.4987664546663802,-0.43266338892162726,-0.41447340963407214
0.4114515468088199,0.3369767767117503,-0.4969571564445791,0.3306136789409954,0.33793380259199934,-0.40488355264939047,-0.2084418448405967
0.37993009586173704,0.3686520555202964,-0.6108644609665108,0.24839280269924177,0.40415901226968587,-0.5035119776073067,-0.129717681812855
0.3619178381776889,0.3369767767117503,-0.5527001327633506,0.24406538816020218,0.37577677955067723,-0.4556278775188514,-0.5319683811030864
0.2763596141784624,0.2962514182436198,-0.3635102252135348,0.27002987539444046,0.389967895910182,-0.29312616349322834,0.49598887017560284
0.3619178381776889,0.3686520555202964,-0.516398611345743,0.2657024608554009,0.4230805007490244,-0.421915857801978,0.030575263334347087
0.3709239670197126,0.382227175009673,-0.19743709105091142,0.3738878243313928,0.4609234777077023,-0.13580086272081152,0.4582018915312587
0.4519791265979272,0.4229525334778043,-0.30165690394104155,0.4041797261046706,0.5224183152655543,-0.22497637545597696,0.3445580753121408
0.5150220284920946,0.5089282902438576,-0.07707260441689677,0.5513118204320195,0.59810426918291,-0.010467848989303223,-0.02300032185016949
0.5150220284920946,0.5089282902438576,-0.14974233826801436,0.48640060234642424,0.5791827807035707,-0.07875609599204163,0.41718258039276374
0.5915741236492974,0.658254604627003,-0.18946341958818672,0.5426569913539396,0.6501383625010918,-0.11106564638660728,0.05340312136949345
0.6050833169123337,0.6130042063290803,-0.12888962249415115,0.5945859658224161,0.697442083699439,-0.044306262184905805,0.6118548783131906
0.7176599274376321,0.6944549232653413,-0.006125794936040173,0.6724794275251301,0.7920495260961342,0.07875757746804565,0.10098456954579546
0.7401752495426912,0.7035050029249257,-0.2928304357376868,0.6465149402908918,0.8204317588151421,-0.18813872145666455,-0.2204474223054709
0.7041507341745957,0.6220542859886646,-0.1810888707689079,0.6508423548299315,0.7258243164184477,-0.08464864246633048,0.25053842062022014
0.7536844428057276,0.7532804410526406,0.19848465501448675,0.6205504530566543,0.5318790595052235,0.23276430025804304,-1.8934935816256036
0.4114515468088199,0.4184274936480113,-0.4785186261959396,0.3479233370971545,0.4703842219473724,-0.38531856931879743,-0.3938833678310286
0.3484086449146534,0.3641270156905042,-0.5815673974976244,0.28733953355059877,0.4703842219473724,-0.4759916750415307,0.16508766528079863
0.37993009586173704,0.4184274936480113,0.8325373497722752,0.6897890856812885,0.5271486873853889,0.8607647529485244,2.6182543372262317
0.8257334735419177,0.8845065961166173,1.3381348115249254,1.1355127832023755,0.8724658521333247,1.4455340420480265,1.504717100761894
1.1094265320656698,1.1107585876062316,0.9647608445542447,1.1182031250462166,1.1610185514432432,1.1303989029879624,0.16036794187701475
1.1454510474337654,1.0338329104997628,0.4726314213973673,1.1744595140537326,1.0947933417655566,0.6384118982725833,0.6143548262516564
1.2715368512220993,1.201259384202077,0.20482556660542392,1.122530539585256,1.2792778544391115,0.37180941316608346,-0.6675335844241125
1.1409479830127536,1.1876842647127004,0.6573798316024726,1.4643962881693908,1.3265815756374588,0.9067856106559382,1.4350705738197485
1.4291441059575176,1.5406373714364985,0.6228428433139511,1.7976072076754457,1.7144720894639072,1.0038278116991077,2.6107596495793866
1.9785179653209728,2.020291593394481,1.2056234192324207,2.2519857342746117,2.007755160893661,1.7389416151443122,0.3106602846154343
2.0550700604781755,2.03839175271365,0.39058092339931966,2.1567826144157385,2.1023626032903553,0.7792890851157096,0.5584523526523918
2.190161993108534,2.024816633224273,0.2764411143981534,2.204384174345175,2.1638574408482074,0.6623997118603026,-0.5539767689738522
2.0640761893201995,2.3098941425011876,0.12299770106123051,2.122163298103421,2.1969700456870496,0.4716917605727896,0.4801853504555242
2.1811558642665103,2.074592071351988,-0.005614570273568525,2.0356150073226282,2.1260144638895295,0.2951309797826661,-0.9345572524824256
1.9650087720579374,1.93884087645822,-0.13016124905230458,1.8841554984562396,2.055058882092008,0.1417490891311927,0.4294335004990869
2.068579253741212,2.260118704373472,0.5811878322217781,2.4683564612265956,2.4571405122779604,1.118870094928237,1.7561965143875482
2.48286118047431,2.5270960543312166,0.7112927903571353,2.9010979151305634,2.4666012565176296,1.350818231107468,1.969790516765705
2.9781982667856224,2.8664740415656382,0.34551542004270897,2.9097527442086424,2.8639525145837474,0.898470347574763,-0.3598589532978737
2.888136978365383,2.9298245991827305,-0.03338450454223659,2.862151184279206,2.840300653984574,0.3845440452214922,-0.5177682502726267
2.7575481101560375,2.703572607693116,0.2834491189634,3.20401693286334,2.698389490389532,0.8552726653502537,2.306901511952524
3.3609587425716363,3.3416032236938285,-0.2577539229806035,3.2472910782537374,3.407945308364743,0.1419534569211502,-0.662010937869142
3.1808361657311597,3.1560765906723445,-0.11271489391744212,3.0741944966921495,2.8355702818647397,0.3191315439120514,0.026116177362465142
3.1943453589941946,3.1017761127148376,-0.11296480241179155,3.0741944966921495,2.882874003063087,0.30003760306232763,-1.7715639340347613
2.7125174659459184,2.047441832373235,-0.8300248869314344,1.8495361821439222,2.2442737668853976,-0.6805339299165923,-2.6659202252553413
2.0325547383731166,1.4365614553512756,0.8791266185278636,2.260640563352691,1.605673530707708,1.2582521997982603,1.066383089960774
2.284726345949784,2.3370443814799406,0.3575498943010344,2.3991178286019608,2.1354752081291988,0.7867021803984888,-0.32189968866273067
2.2126773152135932,2.3415694213097327,0.46487413010575596,2.6154885555539447,2.319959720802754,0.9809235254826649,2.5656797812159486
2.8295971408922287,2.7488230059910386,0.18778586579011586,2.80156738073265,2.8166487933854003,0.6804281053814714,0.11464556802336959
2.865621656260324,2.780498284799585,-0.08445135837975909,2.7020368463347375,2.845031026104409,0.3137886613559699,-0.05723303342261384
2.8566155274183003,2.8166986034379233,-0.1171397185081771,2.637125628249142,2.6132427922325068,0.24095767224888084,-1.7025844670105772
2.4153152141591305,2.432070217905579,0.31855279807180764,2.823204453427849,2.622703536472176,0.8640315897768619,2.4847835279951287
3.032235039837765,2.8845742008848076,-0.019470104147046478,2.779930308037452,2.939638468501103,0.40667655715013146,-0.9924568207882783
2.771057303419073,2.780498284799585,-0.08476086465695996,2.593851482858746,2.722041350988706,0.29171374729996014,-0.8732967060689671
2.550407146789488,2.567821412799347,-0.008402613056249874,2.628470799171063,2.7882665606663917,0.4113288791370634,0.9990906379556913
2.8070818187871684,2.8709990813954303,0.13265601537357483,2.9097527442086424,3.0247851666581282,0.6415737510364037,1.219869049188702
3.131302457100028,3.110826192374422,0.4901714145211148,3.4723166342838003,3.2187304235713525,1.252752088834858,1.2463289271368678
3.4780384175179475,3.5859553745026114,0.31125462908649415,3.693014775774823,3.753262473112677,1.052901194314222,0.6060972416529956
3.658160994358424,3.7036064100772115,0.10242538737122475,3.5155907796741963,3.7816447058316864,0.7201057747379318,-0.4377427889778688
3.536578254991102,3.522604816885519,0.011806556351988724,3.4030780016591655,3.497822378641602,0.5654347101966054,-0.11663864480144379
3.5095598684650295,3.300877865225698,0.04244003611596894,3.1996895183243015,3.2140000514515177,0.5704904955964997,-0.6494813179472014
3.329437291624553,3.1787017898213064,-0.07767615079820271,3.0828493257702285,3.109931864815154,0.3669319195874622,-1.6754631062753782
2.865621656260324,3.0610507542467063,-0.45430375451894517,2.8405141115840076,2.9349080963812684,-0.16656319962564214,-0.02300032185016949
2.865621656260324,2.5270960543312166,-0.13618461049350877,2.4770112903046746,2.390915302600274,0.1914569531951229,-2.6246864013559947
2.1811558642665103,2.2510686247138874,-0.25819501969981806,2.195729345267096,2.2442737668853976,0.020537255300806207,0.4517689128541302
2.293732474791809,2.4365952577353713,-0.25936086933417446,2.3904629995238817,2.4618708843977952,0.042280882654247676,0.1262378262646655
2.329756990159904,2.3641946204586946,-0.3297949550672239,2.377480755906762,2.4571405122779604,-0.050029990811541886,0.1439473848331831
2.3702845699490114,2.5225710145014246,-0.37243965498530035,2.329879195977326,2.5139049777159768,-0.10202586749989216,0.069164670844873
2.3927998920540707,2.323469261990564,-0.5587035307754524,2.165437443493818,2.4618708843977952,-0.34292159689408686,-0.4271133072419581
2.293732474791809,2.205818226415965,-0.14157232318939256,2.018305349166469,1.9651818118151485,0.12143530480977262,-2.0563700899147976
1.8028984529015073,1.7533142434367361,-0.4175292168333934,1.7889523785973664,1.752315066422585,-0.2107199099740925,0.7047073198585583
1.9650087720579374,2.070067031522196,-0.4388440530842255,2.0139779346274294,2.0266766493729995,-0.21865114003745637,-0.5147762157080559
1.852432161532639,1.78046448241549,-0.5767460099910571,1.7326959895898504,1.8421921366994447,-0.39596186448346404,-0.6443956262108276
1.7128371644812688,1.3460606587554302,-0.48268601030259056,1.5336349207940256,1.5110660883110136,-0.306029423560255,-0.43357957279693926
1.6227758760610305,1.7623643230963206,-0.23985634315974744,1.6115283824967397,1.2177830168812604,-0.0637466436203525,-2.6505775977668002
1.055389759013527,1.151483946074362,0.024879238612808944,1.1787869285927721,1.0995237138853922,0.18294033975992657,0.37076610563955453
1.1319418541707298,1.2781850613085457,-0.18920685661746983,1.152822441358534,1.0711414811663835,-0.043598932381898804,-1.0043380535935986
0.938310084067216,0.9207069147549556,-0.3102243228858058,0.8931775690161535,0.905578456972168,-0.18583513155487785,-0.07040893320049711
0.9293039552251924,1.0338329104997628,-0.441547525516149,0.9104872271723126,0.967073294530019,-0.3102364016034517,0.16697580723655295
0.9653284705932879,0.8437812376484868,-0.43824441895001476,0.7244084019936059,0.7163635721787784,-0.32371596549618353,-1.7441279761320472
0.6366047678594166,0.7532804410526406,-0.37026492092013435,0.6941165002203288,0.6217561297820832,-0.2677631701453954,0.15356840099717955
0.6681262188065002,0.8030558791803563,-0.41295528809635895,0.7244084019936059,0.8488139915341507,-0.2962615871184418,0.5031811858745827
0.7626905716477512,0.7804306800313945,-0.43703637554792185,0.7287358165326463,0.8204317588151421,-0.31986222036628464,-0.39148850326838164
0.695144605332572,0.7804306800313945,-0.5760359554248149,0.6594971839080114,0.7447458048977871,-0.4539283460728434,-0.39671281585937707
0.6275986390173929,0.5179783699034419,-0.4664190331331612,0.3998523115656303,0.4230805007490244,-0.37451774654140535,-1.23607896012205
0.4114515468088199,0.4817780512651036,-0.47936677942833517,0.38687006794851153,0.4325412449886945,-0.3857437212507141,-0.36739172168953904
0.35291170933566524,0.4229525334778043,-0.5080900954073414,0.3392685080190753,0.4088893843895205,-0.41303436222328244,-0.23773912356734045
0.3168871939675697,0.32340165722237374,-0.4735478786016741,0.3652329952533128,0.3946982680300166,-0.38063028145307853,0.9783240649044078
0.4835005775450109,0.5134533300736497,-0.5178918465921558,0.4344716278779477,0.4845753383068763,-0.4165391120948666,-0.7008825035320192
0.36642090259870075,0.5089282902438576,0.05820917070177551,0.6292052821347336,0.6264865019019187,0.12853983235596445,2.0108050397939787
0.7086537985956075,0.6492045249674187,-0.17394982420750205,0.6594971839080114,0.7400154327779516,-0.08205417667582708,-0.4204998567912852
0.6366047678594166,0.6718297241163795,-0.22734578133669286,0.7070987438374475,0.8015102703358035,-0.12354650107881944,0.6076022597475031
0.7491813783847149,0.739705321563264,-0.45979651287748674,0.624877867595694,0.6643294788605966,-0.3531324876285188,-1.1069295443496445
0.55104654386019,0.5587037283715725,-0.6000798216843883,0.4258167987998685,0.4798449661870417,-0.4900552945421018,-0.845119243044173
0.40694848238780806,0.45462781228634963,-0.6006778470440927,0.4085071406437102,0.5224183152655543,-0.4877673854617002,0.6929937159678756
0.5285312217551309,0.5858539673503264,-0.18920466283405196,0.741718060149765,0.7163635721787784,-0.09304681441137236,0.7773276166750615
0.6681262188065002,0.576803887690742,0.5074610603938292,0.9927081034140662,0.7069028279391092,0.6153766271763718,2.6079072167735826
1.1409479830127536,1.3867860172235609,0.8850782432513042,1.395157655544756,1.30766008715812,1.115485735062793,0.38708211755699395
1.222003142590968,1.1333837867551926,0.46321321668010607,1.568254237106343,1.2083222726415903,0.6851772189085501,2.175468116666177
1.6633034558501378,1.4908619333087836,0.1456430669549852,1.3605383392324384,1.5016053440713444,0.3543233061078184,-1.2860878808114804
1.3886165261684094,1.1198086672658158,-0.1598920600659558,1.3086093647639627,1.2745474823192768,0.014258450620542568,-0.47971892426471946
1.2940521733271593,1.255559862159585,-0.17012657159299693,1.1744595140537326,1.2745474823192768,-0.00821833467110193,-0.5984317959730493
1.176972498380849,0.9840574723720471,0.18016096932777143,0.8715404963209549,0.7967798982159688,0.2698023185266405,-2.6249802443737855
0.6591200899644766,0.7351802817334718,-0.3711639699278239,0.5989133803614557,0.6595991067407612,-0.27123171075373625,-0.6757040224981219
0.5420404150181664,0.5315534893928184,-0.16598701197269564,0.44312645695602765,0.2764389650341482,-0.12170685738782312,-1.207104466279864
0.33489945165161705,0.40032733432884254,-0.45001706515742046,0.4301442133389081,0.43727161710852913,-0.35671099329678807,0.6238509152242536
0.4429729977559036,0.468202931775727,-0.4735120102427923,0.5210199186587416,0.5933738970630754,-0.36768402280393153,1.0029560938389794
0.6185925101753692,0.5315534893928184,-0.4806290458439058,0.5945859658224161,0.6501383625010918,-0.3683054274594029,0.4834201951677483
0.7086537985956075,0.7306552419036796,-0.5133705686571496,0.6075682094395348,0.7116332000589438,-0.3994023601223834,-0.5447184614603812
0.6140894457543574,0.658254604627003,0.08784224866416177,0.9364517144065501,0.7920495260961342,0.20752518172469991,2.4355008582901387
1.0508866945925144,1.0021576316912166,0.04056987231531365,1.053291906960622,1.090062969645722,0.18815974503373134,0.3479293233323492
1.1229357253287053,1.0836083486274777,-0.28490089588471773,0.9321242998675106,0.9812644108895238,-0.1570988368427742,-0.846010525482586
0.9608254061722761,0.9026067554357861,-0.45174057453659283,0.8628856672428756,0.9954555272490276,-0.3192385905546573,0.18938346615076518
1.0013529859613834,0.9614322732230861,-0.22746728037498448,0.9840532743359871,1.0616807369267143,-0.08834353202746599,-0.2570961292283455
0.9563223417512642,1.0066826715210089,-0.4344266507940543,0.9364517144065501,1.113714830244896,-0.2953337768599199,0.0714770541741393
0.9743345994353115,0.92975699441454,-0.3874734699325025,0.8282663509305582,0.905578456972168,-0.2630075879178113,-0.7525849872379023
0.8347396023839422,0.8845065961166173,-0.5569274437203657,0.8023018636963207,0.967073294530019,-0.42582456598532326,0.12222936360868532
0.8617579889100132,0.8618813969676555,-0.45240697281282005,0.7244084019936059,0.8488139915341507,-0.3335382393655168,-0.7210975359256914
0.7311691207006675,0.7442303613930562,-0.023401802788507023,1.0143451761092641,0.8109710145754727,0.09406101393744408,1.1886321430920008
0.9518192773302524,0.8799815562868251,-0.29177171586023515,0.8196115218524791,0.8109710145754727,-0.17706089391215563,-1.1577456310139107
0.7356721851216794,0.7080300427547178,-0.4614860917397965,0.6118956239785744,0.5649916643440668,-0.3548267411142304,-1.0358650869317925
0.55104654386019,0.6039541266694951,-0.2204554366887566,0.8152841073134395,0.7021724558192737,-0.11088048983696476,2.1350618462840876
0.9293039552251924,0.9750073927124627,-0.161243320962177,0.9148146417113522,1.0238377599680364,-0.032362564925847576,0.0007466942856702868
0.9338070196462043,0.9388070740741243,-0.44014350412872866,0.8412485945476778,0.8488139915341507,-0.3184066680106273,-0.8059464974179731
0.7852058937528104,0.7940057995207711,-0.5186765263576617,0.6984439147593684,0.8251621309349775,-0.39786331319899726,-0.5364909954368435
0.6906415409115602,0.7035050029249257,0.33089001444179555,1.0186725906483045,0.8393532472944814,0.4736220458653689,2.620399790300227
1.1679663695388254,1.1876842647127004,-0.03006816214948137,1.092238637811979,1.260356365959773,0.12825715443288008,0.02232932202047909
1.176972498380849,1.232934663010623,0.08037801027411745,1.1138757105071768,1.198861528401921,0.23932995141234445,0.40689201317547014
1.2625307223800755,1.2103094638616614,-0.23810833653240912,1.0706015651167802,1.288738598678781,-0.08269229039119781,-0.42373121914247364
1.181475562801861,1.1605340257339465,-0.3175262213029297,1.0619467360387012,1.2083222726415903,-0.1686730719839444,-0.045606829492349725
1.176972498380849,1.1922093045424926,-0.4171349939532068,1.1095482959681373,1.2556259938399383,-0.2660635037880928,-0.407640832136269
1.1004204032236462,1.151483946074362,-0.3611365515554273,1.0792563941948594,1.236704505360599,-0.2084294664177839,0.5969457352849631
1.222003142590968,1.232934663010623,-0.029196169803945227,1.295627121146843,1.3502334362366328,0.15441383454342048,0.04429973239012537
1.2355123358540037,1.228409623180831,-0.3258876439847584,1.1614772704366139,1.3218512035176242,-0.16711205730883213,-0.4033960726848944
1.158960240696801,1.042882990159347,-0.4841269603775446,1.0316548342654233,1.151557807203574,-0.3404554771952483,-0.29544670852492444
1.104923467644658,1.1198086672658158,-0.4607808269340165,1.0186725906483045,1.1468274350837393,-0.3179989505548804,-0.6194658446355045
0.9878437926983479,0.9840574723720471,-0.28427840983990443,0.8715404963209549,1.0191073878482018,-0.1564153983736951,0.02394391307553336
0.9968499215403716,0.9840574723720471,-0.44620935184212507,0.8412485945476778,1.0191073878482018,-0.31490040041098494,-0.09329148961225522
0.983340728277336,0.9795324325422549,-0.520258609832497,0.897504983555193,1.0758718532862181,-0.38226619814275725,0.0004927155034687904
0.9878437926983479,0.9976325918614244,-0.1745168806579578,1.1182031250462166,1.0995237138853922,-0.028661889382572903,0.7281074369610928
1.1319418541707298,1.1333837867551926,0.6832375179919197,1.481705946325549,1.2556259938399383,0.9404419768552026,1.8940315262067549
1.5101992655357321,1.5768376900748367,-0.005912924818395349,1.5163252626378665,1.6766291125052293,0.21760759187226883,0.2535690428311643
1.5687391030088869,1.5994628892237985,-0.1430599277250328,1.5639268225673035,1.6955506009845684,0.07650078459748276,-0.12826864417757425
1.5462237809038277,1.5542124909258759,-0.24519316008033726,1.481705946325549,1.4684927392325011,-0.06255460663075736,-0.9742139994646242
1.3435858819582902,1.3596357782448067,-0.3822961776294469,1.3735205828495571,1.4637623671126665,-0.2053588794003254,0.4594473770160713
1.442653299220553,1.4863368934789913,-0.4092053809741238,1.4211221427789942,1.4921445998316751,-0.23668119784868039,-0.30295901698103334
1.3841134617473976,1.391311057053353,-0.08993018621359736,1.5076704335597875,1.4968749719515098,0.12160137021095717,1.1741551984578826
1.6317820049030543,1.7533142434367361,0.08654546672281704,1.6245106261138584,1.6577076240258906,0.3282549938554345,0.3725957052468844
1.7173402289022808,1.7306890442877745,0.2939108333264159,1.9404118874637548,1.7948884155010976,0.6206768541098869,1.3923957605187067
2.028051673952104,2.0791171111817803,0.2859279479733362,1.9923408619322314,2.0361373936126688,0.6358075631847586,-0.412353171344743
1.9379903855318654,1.961466075607181,0.19560871464286378,2.1308181271815005,2.055058882092008,0.5498347643717291,1.2613679046872197
2.2306895728976412,2.187718067096795,0.5617862676157619,2.6414530427881826,2.272655999604406,1.0346451001987267,1.0321208525628636
2.48286118047431,2.3415694213097327,0.14766876999996564,2.2390034906574923,2.390915302600274,0.5347456901066319,-0.530256171679667
2.356775376685975,2.373244700118279,-0.04710420665909302,2.3039147087430876,2.4807923728771346,0.3055694629583371,0.272547685558747
2.4288244074221663,2.4863706958630862,-0.08897702388160098,2.26929539243077,2.2253522784060586,0.2255768665046007,-1.137283386685751
2.1541374777404383,2.160567828118042,-0.11531814701022705,2.018305349166469,1.9415299512159745,0.1484997353256725,-1.7205167647298099
1.7533647442703761,1.8347649603729972,-0.3014817668981836,1.7759701349802477,1.6104039028275434,-0.08441688883584562,-0.9811455900688737
1.541720716482816,1.531587291776914,-0.4445809795371732,1.4687237027084303,1.5299875767903521,-0.26759587249037237,-0.573031530261369
1.424641041536505,1.481811853649199,-0.46645417023090363,1.490360775403629,1.6104039028275434,-0.28592743492779704,1.057294264657319
1.6497942625871016,1.8890654383305043,-0.2384946617922915,1.8841554984562396,1.9178780906168005,0.003728131358211222,0.5996576602943057
1.78488619521746,1.7442641637771519,-0.19596052855847437,1.8278991094487234,1.922608462736635,0.04990895349960527,0.34197304922220595
1.8659413547956745,1.7533142434367361,-0.23136567007155076,1.5725816516453828,1.728663205823412,-0.018337280973741325,-1.0229695142167368
1.6407881337450778,1.6175630485429673,-0.2672147967853418,1.451414044552272,1.3313119477572934,-0.08672717929992105,-1.8939205994293848
1.2355123358540037,1.3053353002872998,-0.5512003892927984,1.2653352193735654,1.4353801343936579,-0.39136317026424033,0.6035338559952627
1.3615981396423384,1.4682367341598217,-0.49046238750993715,1.4167947282399547,1.5252572046705175,-0.3186812623626147,0.41413380602350586
1.4516594280625768,1.4772868138194062,-0.30454246039664606,1.5206526771769062,1.5394483210300223,-0.10454944878374627,0.9445065753645328
1.6542973270081143,1.6537633671813057,-0.4740999441987746,1.5379623353330651,1.6718987403853944,-0.2943197860026069,-0.707385216465299
1.5056962011147204,1.5270622519471218,-0.48303372497431885,1.4254495573180337,1.615134274947378,-0.30627548511766295,0.08345843384765825
1.5282115232197795,1.6085129688833828,-0.10423328846737251,1.7110589168946524,1.7239328337035764,0.13913559246221172,1.1645415309284575
1.780383130796448,1.8890654383305043,0.10909145422774338,1.901465156612398,1.9793729281746524,0.41374065727061854,0.17991875367548577
1.825413775006567,1.8438150400325815,-0.10634096588606642,1.6850944296604142,1.7144720894639072,0.1221625875291367,-0.7479283316195936
1.6633034558501378,1.7442641637771519,-0.17906729934936438,1.7326959895898504,1.861113625178784,0.05933612688787475,0.6188966343432797
1.8028984529015073,1.961466075607181,0.3394924607951314,1.862518425761041,2.0030247887738257,0.6839525056672431,0.48235220711422305
1.9154750634268056,1.8166648010538275,-0.2691179404633787,1.73702340412889,1.8894958578977927,-0.041015966827035295,-0.4196773408235724
1.825413775006567,1.8166648010538275,-0.24052928622317118,1.646147698809057,1.6482468797862206,-0.027062902507279427,-1.2312136714658777
1.5552299097458513,1.450136574840653,-0.3613228403306592,1.3648657537714781,1.444840878633327,-0.18845251648579542,-0.7194400344649251
1.4066287838524576,1.4410864951810687,-0.553274794329655,1.295627121146843,1.5016053440713444,-0.39153213268942993,-0.3698317417288897
1.3345797531162666,1.3460606587554302,-0.4833216590479109,1.3432286810762801,1.4779534834721704,-0.31423030890992104,0.7897413053989625
1.5011931366937077,1.5994628892237985,-0.32943107952431744,1.5812364807234618,1.775966927021759,-0.12380048360960762,0.8506671836810282
1.685818777955197,1.66281344684089,-0.3697762922268665,1.6028735534186604,1.8280010203399408,-0.1641208484802509,0.24512913264136207
1.7443586154283526,1.7261640044579822,-0.4328205453907935,1.5725816516453828,1.705011345224238,-0.24436294389674937,-0.9622122845891371
1.5372176520618033,1.5180121722875375,-0.2857148626588519,1.6331654551919383,1.5820216701085348,-0.0768525540549565,0.3792684093184048
1.6227758760610305,1.6809136061600596,-0.44923509105812987,1.5163252626378665,1.629325391306882,-0.2676933873983145,-0.6486139589731783
1.4876839434306721,1.5270622519471218,-0.4487742502881547,1.403812484622835,1.5157964604308483,-0.2730551784044746,-0.15116493081669916
1.4606655569046003,1.4591866545002374,0.12645316588573402,1.3042819502249223,1.2508956217201028,0.3079383534154978,-1.182117705549082
1.2175000781699563,1.232934663010623,0.005031458459603228,1.0879112232729387,0.9197695733316719,0.12401266644072788,-1.8865544927147053
0.8437457312259659,0.8256810783293173,-0.4331628852931481,0.7244084019936059,0.844083619414316,-0.312865194556619,0.07364198029751942
0.8617579889100132,0.8392561978186945,-0.5524023997904922,0.7849922055401616,0.9434214339308459,-0.42189287941582104,0.19365053769051
0.9022855686991206,0.9388070740741243,-0.5348535949700164,0.8888501544771139,1.0806022254060528,-0.39764004179208234,0.12025613418669429
0.9293039552251924,0.8709314766272399,-0.5998143738908291,0.7676825473840033,0.9481518060506805,-0.4676176303251358,-0.2604704832085715
0.8842733110150732,0.9433321139039166,-0.36241421101797977,0.9537613725627092,1.0001858993688624,-0.22784137881744085,0.9834413983797158
1.0734020166975744,1.038357950329555,-0.32897305410972855,1.0143451761092641,1.13736669084407,-0.1844548279502172,0.046244480017034066
1.08691120996061,1.0021576316912166,-0.5031277573161776,1.0013629324921454,1.0758718532862181,-0.36070050051059466,0.276274300717671
1.1454510474337654,1.1560089859041542,-0.4505573940132355,1.0403096633435025,1.090062969645722,-0.3088453877383968,-1.0928464633068096
0.9338070196462043,0.9523821935635017,-0.5998721435208324,0.8499034236257569,1.028568132087871,-0.4631386425294856,0.07190224488532403
0.9518192773302524,0.8935566757762017,-0.41875411580474675,0.7806647910011221,0.8535443636539853,-0.29675525788825796,-0.9213403582714655
0.7807028293317986,0.8347311579889016,-0.5195625223540151,0.7157535729155268,0.6927117115796044,-0.40266141396134814,-1.0754098670346226
0.5870710592282855,0.5813289275205341,-0.6243612746881143,0.5080376750416221,0.6927117115796044,-0.5029345840888321,0.18093923645375884
0.6230955745963811,0.6175292461588725,-0.6895605909925606,0.5729488931272174,0.7494761770176217,-0.5600345300812013,0.20467020712971923
0.6636231543854884,0.6808798037759639,-0.7053776963091041,0.5945859658224161,0.7731280376167948,-0.5741058764941374,-0.02300032185016949
0.6636231543854884,0.6673046842865874,-0.5537926003423801,0.5296747477368209,0.6264865019019187,-0.44170029437380914,-0.8506437101050028
0.5150220284920946,0.5044032504140653,-0.637970848877395,0.5080376750416221,0.6217561297820832,-0.5167036443182744,0.49486191608269603
0.6050833169123337,0.5949040470099107,-0.6442668244713232,0.5513118204320195,0.6927117115796044,-0.5192862068996625,0.357912798247843
0.672629283227512,0.6854048436057562,-0.5630496351045438,0.7157535729155268,0.8204317588151421,-0.43881447642411137,0.17725941536375445
0.7086537985956075,0.6673046842865874,-0.6969850853396851,0.5642940640491383,0.7305546885382823,-0.5673324584574114,-0.5198747405265619
0.6185925101753692,0.6356294054780413,-0.5620746446275399,0.5296747477368209,0.6312168740217533,-0.44962499008944,-0.6813469939734643
0.5015128352290591,0.46367789194593484,-0.5861215090577844,0.36090558071427326,0.4751145940672071,-0.4786025816057008,-0.7241806899202504
0.37993009586173704,0.39580229449905036,-0.5937904640037706,0.2916669480896384,0.366316035311008,-0.48970911152012453,-0.6633044816262683
0.27185654975745055,0.30530149790320416,-0.616183654493644,0.20944607184788475,0.21494412747629632,-0.5158727328567791,-0.9253376673437688
0.12325542386405673,0.12429990471151336,-0.6592086833302607,0.10126070837189287,0.21967449959613097,-0.5510122718026353,0.4300039816648937
0.19530445460024773,0.19217550215839702,-0.7007703489380045,0.10126070837189287,0.21494412747629632,-0.5858872968468052,-0.1900067922458375
0.1682860680741759,0.26457613943507363,-0.6460983045577106,0.2657024608554009,0.33320343047216466,-0.5339986354605387,1.041451474759544
0.3394025160726289,0.4093774139884269,-0.4811007092787423,0.4907280168854638,0.5318790595052235,-0.3778387399961273,1.2155314900967225
0.5465434794391782,0.5360785292226115,-0.6320648182859885,0.4301442133389081,0.5886435249432408,-0.5139503707780998,-0.1258654454044413
0.5285312217551309,0.5813289275205341,-0.6910408829168081,0.4561087005731464,0.574452408583736,-0.5671404233841995,-0.3586217154252697
0.4699913842819754,0.4863030910948958,-0.6856600440756335,0.35657816617523364,0.5034968267862149,-0.564482719660776,-0.4937001059712886
0.3889362247037607,0.3731770953500886,-0.7263020756746169,0.3003217771677183,0.4845753383068763,-0.6007714016463779,0.16337777448869892
0.4204576756508444,0.44105269279697307,-0.6792550740088953,0.3435959225581149,0.4325412449886945,-0.5603396307415521,-0.5517703902710893
0.3303963872306052,0.30530149790320416,-0.7216168855552407,0.3003217771677183,0.38050715167051186,-0.5976616793429442,0.4626346652471572
0.4114515468088199,0.45010277245655744,-0.7214196644259765,0.3262862644019558,0.4561931055878677,-0.5970257851504228,-0.28791678326507025
0.36642090259870075,0.35055189620112764,-0.753112302824092,0.2830121190115592,0.39942864014985124,-0.6245778461230039,-0.02300032185016949
0.36642090259870075,0.40032733432884254,-0.7340651439292285,0.29599436262867873,0.39942864014985124,-0.6086888471682251,-0.3708880810787712
0.307881065125546,0.2962514182436198,-0.7270084739351628,0.18780899915268684,0.3000908256333214,-0.6053530762696692,-0.5653704434712158
0.21781977670530692,0.22385078096694314,-0.7208596646455149,0.11424295198901162,0.24332636019530496,-0.6022095115560168,-0.3829472155898467
0.15927993923215222,0.16955030300943608,-0.6543128168766577,0.0752962211376546,0.13925817355894052,-0.5507947860577855,-0.3598589532978747
0.10524316618000858,0.07452446658379767,-0.6575254298768057,-0.03721655687737686,0.0872240802407587,-0.5559472395771976,-0.5348292133216777
0.02418800660179391,0.04737422760504453,-0.5764925914432392,-0.006924655104099016,-0.05468708335428367,-0.495216447487467,-1.095926562443083
-0.14242537697564728,-0.18340280371436277,-0.6684366138990809,-0.2146405529780036,-0.1445641536311434,-0.5716968122060967,-0.053228748353360035
-0.14692844139665912,-0.07932688762913999,-0.6897031869147205,-0.1367470912752888,-0.035765594874944295,-0.5843301036341344,0.642788580603581
-0.047861024134397086,-0.020501369841839916,-0.7042677150257888,-0.11078260404105132,-0.04049596699477893,-0.5964631658750398,-0.5247989718874662
-0.12441311929159991,-0.10195208677810094,-0.6726066305458334,-0.1367470912752888,-0.035765594874944295,-0.5714906921696812,0.45844603268467504
-0.05236408855540892,-0.03860152916100948,-0.7058640580928401,-0.14107450581432918,-0.04049596699477893,-0.5979177131335508,-0.43670954914945137
-0.11540699044957624,-0.09742704694830874,-0.590537521951791,-0.0545262150335352,0.0020773820837336164,-0.5034395966575366,0.8776553015250962
0.019684942180782074,0.0654743869242133,-0.6812376326466582,-0.032889142338337285,0.011538126323402884,-0.5762947579316969,-0.4003895760794397
-0.03885489529237341,-0.03407648933121729,-0.6973889243038532,-0.14107450581432918,-0.06414782759395293,-0.5920512745393486,-0.7887420935600579
-0.15593457023868357,-0.14267744524623144,-0.7259188948376334,-0.23195021113416195,-0.09726043243279621,-0.6152200498517238,-0.29599536350384503
-0.1964621500277909,-0.19245288337394714,-0.713521093482256,-0.24925986929032107,-0.17767675846998665,-0.6069256406318924,0.13025077065438337
-0.17394682792273092,-0.11100216643768612,-0.7193286597612583,-0.2146405529780036,-0.08306931607329147,-0.6096856268331623,0.15983797579687975
-0.14692844139665912,-0.14267744524623144,-0.7192768499095402,-0.2016583093608841,-0.13983378151130876,-0.6108813324817539,-0.35589477307705014
-0.1964621500277909,-0.2105530426931159,-0.7199901585878522,-0.22762279659512236,-0.11618192091213474,-0.6104156713451626,0.22220142615711178
-0.1604376346596954,-0.13815240541643925,-0.7424088335284297,-0.2406050402122411,-0.10672117667246547,-0.6278234501861057,-0.02300032185016949
-0.1604376346596954,-0.1562525647356088,-0.6952929470633877,-0.2449324547512807,-0.12091229303196938,-0.5929455824985451,-0.2963098739204968
-0.20096521444880275,-0.18340280371436277,-0.6383286183897884,-0.2406050402122411,-0.17294638635015203,-0.5505313199831571,0.2531727761673439
-0.1604376346596954,-0.1562525647356088,-0.6422128947463666,-0.1756938221266466,-0.0736085718336222,-0.5503634573010682,-0.08373577786579657
-0.16944376350171908,-0.1653026443951932,-0.6945733861023349,-0.2449324547512807,-0.12564266515180486,-0.5922439682293359,-0.3882546577963533
-0.22348053655386274,-0.23317824184207764,-0.6135357213452489,-0.3228259164539955,-0.24863234026750783,-0.5360094368699535,-0.7946393122126612
-0.33605714707916107,-0.3327291180975082,-0.652437973004711,-0.40071937815670955,-0.33850941054436756,-0.5683093001214513,-0.4045567210412317
-0.3900939201313039,-0.3870295960550153,-0.638897832060605,-0.37908230546151084,-0.33377903842453294,-0.5569348479627285,0.3318969450024723
-0.3405602115001729,-0.32820407826771525,-0.5576350485617914,-0.27955177106359813,-0.23917159602783775,-0.49118778776769095,0.7728688783546227
-0.22798360097487458,-0.2105530426931159,-0.6921866228698342,-0.29253401468071766,-0.17767675846998665,-0.5921536822942548,0.03880316680348701
-0.2189774721328501,-0.21960312235270107,-0.7185916216589765,-0.2968614292197572,-0.1682160142303174,-0.6114930592122958,-0.2079770791188216
-0.24599585865892193,-0.2874787197995847,-0.6435207552939713,-0.3747548909224713,-0.29120568934602037,-0.56042432549168,-0.8302310470331495
-0.3630755336052321,-0.35987935707626134,-0.7073046425372246,-0.4223564508519075,-0.3195879220650282,-0.6071892525963619,-0.27922572073991664
-0.39910004897332757,-0.41870487486356145,-0.761585389081889,-0.46563059624230485,-0.33377903842453294,-0.6467620347747794,-0.12002800741133653
-0.4126092422363639,-0.37345447656563874,-0.6535833107641105,-0.46563059624230485,-0.42838648082122727,-0.5720967465764484,-0.7371655115511754
-0.511676659498626,-0.5046806316296146,-0.6282466113733444,-0.5911256178744551,-0.5608369001765999,-0.5602023340936809,-0.8237857773676197
-0.6197502056029124,-0.6042315078850449,-0.5445740299161427,-0.6863287377333278,-0.7122088080113116,-0.5119487224678739,-0.4359379914707867
-0.6737869786550557,-0.6856822248213063,-0.6647199060325691,-0.634399763264852,-0.6412532262137904,-0.5862551471988218,0.22171362427115643
-0.642265527707972,-0.6359067866935909,-0.7314995507851166,-0.6820013231942882,-0.6365228540939558,-0.631316381156131,-0.12691302057861734
-0.6557747209710079,-0.6359067866935909,-0.7345805733432511,-0.6993109813504469,-0.6507139704534601,-0.6347003950213156,-0.3707468642087793
-0.7008053651811271,-0.681157184991514,-0.5757117507987144,-0.6646916650381295,-0.7405910407303198,-0.529792717983355,0.8579885789112847
-0.5882287546558288,-0.6268567070340065,-0.707373381084317,-0.6733464941162091,-0.5892191328956086,-0.6149905790227665,-0.5344981467683345
-0.6557747209710079,-0.6540069460127601,-0.7408059091111248,-0.7036383958894865,-0.6223317377344515,-0.6377968132466829,0.04654898662155122
-0.6467685921289842,-0.6540069460127601,-0.5793327731451513,-0.6170901051086933,-0.6128709934947821,-0.5275756950099741,0.21978167206493543
-0.6152471411819006,-0.6132815875446296,-0.6562129623840235,-0.6257449341867725,-0.5561065280567653,-0.5791655665757771,0.3893989674971485
-0.5612103681297573,-0.5635061494169143,-0.6844649074326489,-0.6473820068819708,-0.6223317377344515,-0.599982778906341,-0.8350934025418071
-0.6692839142340438,-0.7083074239702676,-0.7275846345868026,-0.7339302976627644,-0.6696354589327991,-0.6304383127399228,-0.5117799652289207
-0.7323268161282107,-0.7490327824383981,-0.6373389661269419,-0.6733464941162091,-0.7831643898088324,-0.5735004559944137,-0.34315240173821815
-0.7728543959173181,-0.7626079019277751,-0.3400852618191922,-0.6646916650381295,-0.7263999243708159,-0.37613745191864406,0.4811371518533239
-0.7098114940231511,-0.7399827027788137,-0.38262027256637643,-0.6776739086552487,-0.7122088080113116,-0.40232874594636514,0.5776782230336187
-0.6332593988659483,-0.6540069460127601,-0.5188415719967975,-0.6084352760306138,-0.6034102492551126,-0.4851427916265768,0.5642948216404019
-0.5567073037087454,-0.5092056714594069,-0.37650766070312297,-0.4569757671642249,-0.42838648082122727,-0.37677178354070556,0.8894331058307721
-0.4351245643414231,-0.46848031299127635,-0.3019046552150301,-0.3661000618443921,-0.42365610870139264,-0.31297482088197315,0.9568951395172142
-0.3000326317110656,-0.2467533613314542,-0.4854663382802525,-0.34446298914919343,-0.3243182941848637,-0.4461217537849488,-0.2434475325735567
-0.33155408265814845,-0.35535431724646915,-0.5671510960194885,-0.40071937815670955,-0.4141953644617234,-0.50974197262949,-0.8169517649460343
-0.4441306931834468,-0.45038015367210754,-0.3311980989412771,-0.22762279659512236,-0.39527387598238445,-0.3247004332812084,1.581471985762686
-0.22348053655386274,-0.35082927741667697,-0.4011477972956665,-0.37908230546151084,-0.4094649923418883,-0.3901613692177361,-1.6897405410331487
-0.46664601528850674,-0.49563055197003025,-0.5225105650739712,-0.48294025439846316,-0.48515094625924415,-0.48166126621422967,-0.1218472765156055
-0.48015520855154264,-0.4775303926508611,-0.5048374458598176,-0.5089047416327014,-0.6128709934947821,-0.47661035250439177,-1.5112857120449281
-0.6827931074970798,-0.6766321451617214,-0.4195266931983976,-0.43533869446902695,-0.6317924819741212,-0.410903301558057,2.605908046911405
-0.34506327592118474,-0.1653026443951932,0.11454077567461164,-0.14107450581432918,-0.13983378151130876,0.02675089504115374,1.4112964810340203
-0.14242537697564728,-0.11552720626747831,-0.2480176562308118,-0.18434865120472577,-0.13037303727163949,-0.25453901721079536,-0.3555130133852762
-0.19195908560677907,-0.2105530426931159,-0.4480802103408627,-0.27955177106359813,-0.2202501075484992,-0.41213734950868014,-0.512834243537189
-0.26400811634297006,-0.2648535206506238,-0.47636114989366063,-0.3617726473053525,-0.3053968057055243,-0.43910055964910305,-0.5533035105878097
-0.3405602115001729,-0.3689294367358457,-0.5346213098691237,-0.39206454907863036,-0.31485754994519355,-0.48097712079716404,-0.0866698578665515
-0.3495663403421966,-0.35082927741667697,-0.5705368350943615,-0.44399352354710614,-0.4047346202220537,-0.5138251537002533,-1.0122676647487932
-0.4891613373935663,-0.46848031299127635,-0.6416176481789915,-0.552178887023098,-0.5277242953377567,-0.567768341966667,-0.7855931796464003
-0.592731819076841,-0.6132815875446296,-0.4766780419083682,-0.3401355746101538,-0.5561065280567653,-0.4400671793580178,2.6060896640698696
-0.24599585865892193,-0.18340280371436277,-0.16473348412773942,-0.23627762567320154,-0.22971085178816847,-0.1979737025296108,0.1943310272375569
-0.21447440771183826,-0.2512784011612464,-0.41121660504854646,-0.2622421129074398,-0.17294638635015203,-0.3799067761219323,-0.02300032185016949
-0.21447440771183826,-0.19245288337394714,-0.17068766826516757,-0.14972933489240833,-0.1824071305898213,-0.18722493297869014,0.6544554422119995
-0.11540699044957624,-0.5092056714594069,-0.4875789517116365,-0.4396661090080666,-0.42838648082122727,-0.45894007181248536,-2.6649234837509397
-0.511676659498626,-0.7807080612469443,-0.17535845254009985,-0.46563059624230485,-0.7122088080113116,-0.23988591799618803,0.34402634526199294
-0.4621429508674949,-0.27842864014000035,-0.14901981569934733,-0.2016583093608841,-0.4473079693005662,-0.19712842034262545,-0.22044742230546943
-0.4891613373935663,-0.47300535282106854,-0.2972542365628268,-0.22762279659512236,-0.4000042481022191,-0.30234154173666183,2.2316220403299893
-0.1829529567647546,-0.22865320201228545,-0.3853610758794602,-0.19300348028280492,-0.1824071305898213,-0.35800375288239333,0.49624208195435654
-0.10640086160755177,-0.05217664865038605,-0.21843189086413703,0.08827846475477412,0.04938110328208079,-0.20063164986154267,1.1451909605595152
0.06921865081191308,0.015698948796498403,-0.3126764974272152,0.11424295198901162,0.09668482448042796,-0.26982724893724164,0.005682145952640251
0.07372171523292492,0.08357454624338286,-0.40251280590130617,0.0926058792938137,0.10614556872009723,-0.34612494581151865,0.09160484297932323
0.09173397291697306,0.07904950641358986,-0.5126443897827861,-0.006924655104099016,0.03992035904241153,-0.44287551149380117,-0.8217635918738863
-0.034351830871360775,-0.061226728309970425,-0.595500664430208,0.010385003052060086,0.011538126323402884,-0.5059983265105913,0.24176830671796
0.006175748917746563,-0.03407648933121729,-0.585257889652293,-0.0545262150335352,0.06830259176141933,-0.4991582861078789,-0.16863119428543516
-0.016339573187313425,-0.020501369841839916,-0.5547394372655218,-0.0978003604239318,-0.0736085718336222,-0.48207182922604297,-0.7259119994710425
-0.12441311929159991,-0.15172752490581662,-0.687864796410567,-0.16703899304856668,-0.08306931607329147,-0.5845453421056981,0.15754206110039853
-0.0973947327655281,-0.10195208677810094,-0.46982736817723797,-0.019906898721217765,-0.06887819971378757,-0.41067007356957425,0.9632277972607485
0.051206393127865735,0.03832414794545935,-0.6253648209126071,-0.015579484182178182,0.06830259176141933,-0.5307104922818962,-0.3398867338923695
0.0016726844967339253,-0.011451290182255538,-0.48949138240614226,0.0493317339034171,0.09195445236059334,-0.4181763887480077,0.6476427334020469
0.10524316618000858,0.06999942675400549,-0.5866929530750759,-0.015579484182178182,0.0020773820837336164,-0.5009159844865176,-0.7907436590574318
-0.016339573187313425,0.015698948796498403,-0.6723166855041083,-0.08481811680681305,-0.04995671123444903,-0.5714783557720817,-0.8723519323087211
-0.14692844139665912,-0.10195208677810094,-0.6676800511243804,-0.18002123666568617,-0.21551973542866457,-0.5725811583985225,0.03752594200926139
-0.13792231255463544,-0.1562525647356088,-0.7106048240588017,-0.1583841639704875,-0.11145154879230011,-0.6023318432285534,0.30913148458580797
-0.08838860392350442,-0.07027680796955561,-0.7409828743068309,-0.14540192035336874,-0.08306931607329147,-0.6253614742964816,-0.38081735231328095
-0.14242537697564728,-0.10195208677810094,-0.6557221764703948,-0.06750845865065472,-0.04995671123444903,-0.5572232869021609,1.0652230322647114
0.019684942180782074,0.020223988626290594,-0.6851940113515694,-0.045871385955456034,0.058841847521750056,-0.5784804751152635,-0.2552398629143346
-0.016339573187313425,-0.011451290182255538,-0.6829792041759708,-0.08049070226777347,-0.026304850635275025,-0.5795677576936128,-0.7551999860385782
-0.12891618371261176,-0.14267744524623144,-0.7435090524755356,-0.16271157850952708,-0.09726043243279621,-0.6272738501227103,-0.08324989421767155
-0.13792231255463544,-0.13362736558664706,-0.7581337999414236,-0.18434865120472577,-0.09726043243279621,-0.6392524743955763,-0.02300032185016949
-0.13792231255463544,-0.14267744524623144,-0.5824500662557941,-0.032889142338337285,-0.08306931607329147,-0.49947688711582355,0.731844692777056
-0.025345702029337096,-0.03407648933121729,-0.6805799729410454,-0.13241967673624924,-0.016844106395605758,-0.5779925171266066,-0.6394178565121285
-0.11991005487058808,-0.09742704694830874,-0.24667447577017965,0.08827846475477412,-0.04995671123444903,-0.22079923860686115,1.4497479194592415
0.10074010175899674,0.10619974539234381,-0.46048605556877215,0.06231397752053585,0.12979742931927124,-0.39253971598041865,0.14779355230177174
0.12775848828506856,0.13334998437109774,-0.4475732635560558,0.13155261014517072,0.15344928991844525,-0.38085619168010465,-0.41895378832115604
0.06471558639090125,0.08809958607317504,-0.5665169829225606,0.06664139205957544,0.1014151966002626,-0.4804798505043884,-0.28142373274019566
0.02418800660179391,-0.0024012105226711585,-0.6740548201060663,0.0017301739739801507,0.1014151966002626,-0.5679915753807689,0.005997684652341127
0.02869107102280575,0.033799108115667165,-0.6461384507942571,-0.06318104411161436,0.02099887056307215,-0.5497561177641972,-0.6892215547600635
-0.07487941066046891,-0.05670168848017824,-0.7134062489203319,-0.08914553134585264,0.00680775420356825,-0.6022028308703387,0.18502032682568142
-0.04335795971338525,-0.06575176813976262,-0.7487920120132173,-0.13241967673624924,0.030459614802741418,-0.6300718654973771,-0.08196942232171793
-0.05236408855540892,-0.04312656899080167,-0.7103164146654691,-0.0978003604239318,0.02099887056307215,-0.5992753432547809,0.24295560998508167
-0.011836508766301585,-0.025026409671632107,-0.6818601552545285,-0.10212777496297215,-0.04049596699477893,-0.578320935995941,-0.754387333803075
-0.12441311929159991,-0.11100216643768612,-0.7447773883585622,-0.18867606574376536,-0.0594174554741183,-0.6285483236106003,0.09736126678354431
-0.10640086160755177,-0.08837696728872436,-0.7505932910145523,-0.11943743311913048,-0.026304850635275025,-0.6317921880701769,0.03690692340160812
-0.0973947327655281,-0.09742704694830874,-0.7429828735227656,-0.1367470912752888,-0.026304850635275025,-0.6257737609081079,0.2758566839410167
-0.05236408855540892,-0.047651608820593855,-0.7249052937724754,-0.13241967673624924,-0.03103522275510966,-0.6123267588725526,-0.14120295822138992
-0.07037634623945627,-0.09290200711851655,-0.6862869908133964,-0.08914553134585264,-0.002652990036101017,-0.5808106677959356,0.06605098865922968
-0.05686715297642076,-0.09290200711851655,-0.6124305663854529,-0.08049070226777347,-0.021574478515440393,-0.5217703783698612,0.4503408752009235
0.015181877759770236,-0.015976330012047728,-0.683206882331686,-0.08914553134585264,0.04938110328208079,-0.5775254830635458,-0.2264339661450755
-0.016339573187313425,-0.011451290182255538,-0.6773355135182816,-0.04154397141641645,0.07776333600108944,-0.5717329772030718,-0.08157629498524094
-0.025345702029337096,-0.020501369841839916,-0.7342066429596795,-0.10212777496297215,0.025729242682906783,-0.6185451149069103,-0.19911961746787282
-0.05236408855540892,-0.047651608820593855,-0.7266976513879112,-0.14972933489240833,-0.002652990036101017,-0.6134741587559488,-0.31850691277822574
-0.0973947327655281,-0.07932688762913999,-0.6004941908089622,-0.17136640758760624,-0.19186787482949055,-0.5217069791515287,-1.2483140455940376
-0.2820203740270174,-0.27842864014000035,-0.6792007047431897,-0.3055162582978364,-0.295936061465855,-0.5845379933930617,-0.5871684340904645
-0.3630755336052321,-0.3779795163954309,-0.5890463342365683,-0.4699580107813444,-0.522993923217922,-0.5292338700467866,-0.6955919939357578
-0.45763988644648307,-0.46395527316148416,-0.7736064081352516,-0.5218869852498201,-0.42365610870139264,-0.6564825507679549,-0.02300032185016949
-0.45763988644648307,-0.46395527316148416,-0.7743532451367997,-0.4959224980155819,-0.3905435038625494,-0.6567515287771534,-0.05586713969403751
-0.4621429508674949,-0.45038015367210754,-0.7792465521764154,-0.5305418143278994,-0.4709598298997402,-0.6610147919404683,-0.45080237283665514
-0.52068278834065,-0.527305830778576,-0.7763064802028774,-0.5738159597182964,-0.5040724347385831,-0.659758180227866,-0.35750778264690325
-0.5657134325507691,-0.5680311892467069,-0.7508537296693074,-0.5305418143278994,-0.522993923217922,-0.6419818581701868,0.4174488334713922
-0.5071735950776141,-0.5046806316296146,-0.728575420304415,-0.5305418143278994,-0.4993420626187485,-0.6261351134008553,0.24359070632462432
-0.4711490797095186,-0.5001555917998225,-0.6837490393403494,-0.4137016217738283,-0.42838648082122727,-0.5907931982950279,0.5708236861524439
-0.3900939201313039,-0.3870295960550153,-0.7711714547936723,-0.4786128398594236,-0.37635238750304545,-0.6540163712472399,-0.11979048553725206
-0.4036031133943394,-0.4413300740125224,-0.7762771931942491,-0.474285425320384,-0.4000042481022191,-0.6579254686088605,-0.5411170375412306
-0.4756521441305304,-0.47300535282106854,-0.7830654903501987,-0.5089047416327014,-0.4141953644617234,-0.6627698228523511,0.30731531612956253
-0.43062149992041127,-0.4413300740125224,-0.76917299122613,-0.5002499125546223,-0.4662294577799052,-0.6538795326576217,-0.610209953526021
-0.511676659498626,-0.5092056714594069,-0.7704727713381458,-0.5391966434059793,-0.4520383414204013,-0.6549537090278034,0.21056210267575123
-0.48015520855154264,-0.5092056714594069,-0.776565310083126,-0.5911256178744551,-0.48042057413940953,-0.6597119825356674,-0.519095451915087
-0.5477011748667214,-0.55445606975733,-0.7542420647212248,-0.6170901051086933,-0.5182635510980874,-0.6453125042959804,-0.39378173747499134
-0.5972348834978528,-0.5906563883956683,-0.7956387943790036,-0.6387271778038917,-0.522993923217922,-0.6733432731435257,0.11375292282315211
-0.5792226258138051,-0.5770812689062913,-0.797177111874653,-0.6430545923429312,-0.5135331789782528,-0.6743490386688583,-0.02300032185016949
-0.5792226258138051,-0.5770812689062913,-0.5497834245832127,-0.6560368359600504,-0.7263999243708159,-0.5160264328296302,-1.315450825862741
-0.7503390738122585,-0.7445077426086059,-0.7209346189122912,-0.7512399558189231,-0.6743658310526337,-0.6263068078197689,0.15582727591633402
-0.7278237517071989,-0.7083074239702676,-0.7534976774444933,-0.7728770285141214,-0.6743658310526337,-0.6476156105335744,0.048048702168114396
-0.7188176228651748,-0.7218825434596445,-0.7533894142328227,-0.7815318575922009,-0.7027480637716419,-0.6479397889312724,-0.30643244992310215
-0.7548421382332703,-0.7309326231192289,-0.7048278244954214,-0.7988415157483596,-0.7689732734493284,-0.6181396834534335,-0.13044266387781733
-0.7683513314963062,-0.776183021417152,-0.7234154954534173,-0.7858592721312405,-0.7216695522509808,-0.6286141010766004,0.4444886861173271
-0.7098114940231511,-0.7083074239702676,-0.7574050616530728,-0.7815318575922009,-0.7027480637716419,-0.6507446404836857,-0.3763406423700437
-0.7548421382332703,-0.7399827027788137,-0.7645265579471359,-0.7988415157483596,-0.7216695522509808,-0.6555343062334179,-0.23788500590546513
-0.7818605247593421,-0.7807080612469443,-0.7641815489416228,-0.8377882465997166,-0.7595125292096587,-0.6563229814976385,-0.3479766111611888
-0.8223881045484495,-0.8214334197150748,-0.6807042873347232,-0.7598947848970027,-0.7642429013294934,-0.6012366401889426,0.7813022218907724
-0.723320687286187,-0.6902072646510984,-0.7390121255364674,-0.7685496139750818,-0.6980176916518073,-0.638592444844522,-0.2358605203221685
-0.7503390738122585,-0.7490327824383981,-0.782301907468561,-0.8074963448264388,-0.7122088080113116,-0.666999362032918,-0.13029688051007288
-0.7638482670752944,-0.7580828620979829,-0.6870447601689768,-0.7598947848970027,-0.6932873195319726,-0.6040950690013484,0.4438517801119219
-0.7053084296021394,-0.7083074239702676,-0.20907683054625273,-0.4569757671642249,-0.664905086812964,-0.2672018650308502,2.6235044884693837
-0.36757859802624393,0.006648869136913221,0.1795108781749502,-0.10212777496297215,-0.09726043243279621,0.1009836636465365,2.606505041512578
0.0016726844967339253,0.21480070130735876,1.1600191592314444,0.09693329383285329,-0.31485754994519355,0.833218662032781,-2.209879849846523
-0.33605714707916107,-0.540880950267953,0.5307355302457077,-0.18002123666568617,-0.5655672722964346,0.2665916810385231,1.5668180081126
-0.1109039260285644,-0.2512784011612464,0.7367211533317104,0.17049934099652775,-0.17294638635015203,0.5670974257746596,2.6159172391838252
0.28536574302048606,0.7306552419036796,-0.6589821020662544,0.5902585512833766,0.86773548001349,-0.5292997159766679,2.621096086987395
0.7221629918586439,1.2103094638616614,1.1387567909673557,1.0489644924215815,1.2319741332407643,1.3294613453681348,2.6030090000887065
1.1994878204859083,1.3008102604575076,3.2638286086921773,1.5163252626378665,1.2177830168812604,3.618186120741521,-0.49611395101806227
1.104923467644658,1.1062335477764393,1.5374062507714445,1.0359822488044628,0.7778584097366295,1.5846372891130949,-2.179452596535612
0.6816354120695366,0.8121059588399406,2.3237689406633266,1.0100177615702246,0.8724658521333247,2.453717478424813,2.625410975346953
1.158960240696801,0.9252319545847478,-0.32859181111476415,0.7763373764620825,0.7778584097366295,-0.2237744133801197,-2.6566487263728185
0.6366047678594166,0.4093774139884269,1.58791160574317,0.3911974824875511,0.39942864014985124,1.4045993721847776,-1.5868947242123959
0.3574147737566771,0.40485237415863473,0.5091141127622318,0.3046491917067579,0.2575174765548089,0.4326770694513719,-0.42522597664339595
0.2898688074414979,0.26457613943507363,0.9098285808975375,0.3998523115656303,0.12979742931927124,0.7598779767425576,0.2220747723616529
0.3303963872306052,0.22385078096694314,0.28684198783438103,0.3911974824875511,0.2338656159556357,0.26086287104119227,0.03095912116064351
0.3394025160726289,0.35055189620112764,0.5016390151442692,0.5729488931272174,0.39942864014985124,0.5001240941848794,1.3232299085268844
0.5645557371232256,0.5315534893928184,0.09915478536273159,0.6162230385176141,0.5460701758647283,0.14907249701773048,0.002615992931936278
0.5690588015442382,0.49082813092468797,0.5255932653512237,0.4301442133389081,0.2811693371539829,0.4729687967991425,-1.0722495493667634
0.3844331602827489,0.35055189620112764,0.24217538742924838,0.26137504631636127,0.2244048717159656,0.20388303415780507,-1.142399606231235
0.19530445460024773,0.10619974539234381,0.03955064053938319,0.05798656298149627,0.09195445236059334,0.005305087043062875,-1.1920456146198355
0.006175748917746563,0.04737422760504453,-0.16360141875801784,0.0493317339034171,0.11560631295976734,-0.15362199395660422,0.821658738274357
0.13676461712709223,0.19217550215839702,-0.043321392785590176,0.08827846475477412,0.09195445236059334,-0.06231770908707006,-0.7285460368068802
0.02418800660179391,-0.0024012105226711585,-0.12172278800945258,-0.07616328772873389,-0.04522633911461356,-0.13940882088499781,-0.13899234786021197
0.006175748917746563,-0.10195208677810094,0.07405311330213057,-0.18002123666568617,-0.295936061465855,-0.012052845835414413,-0.8967855564617532
-0.12891618371261176,-0.1698276842249854,-0.019827910222496883,-0.08049070226777347,-0.2202501075484992,-0.08224991308761609,-1.1978669830164865
-0.3045356961320774,-0.32820407826771525,-0.27809135559267206,-0.3661000618443921,-0.3432397826642022,-0.29871341342172797,-0.6851330325277228
-0.39910004897332757,-0.4096547952039771,-0.4760757021079421,-0.4483209380861457,-0.3432397826642022,-0.44308991572385076,0.13871248741843267
-0.3765847268682684,-0.3825045562252231,-0.4130666591678715,-0.38340972000055046,-0.3006664335856897,-0.3932323857748323,0.04129038037125611
-0.36757859802624393,-0.35082927741667697,-0.2715858005562257,-0.4266838653909478,-0.39527387598238445,-0.3006822036780702,-0.6643430934020637
-0.45763988644648307,-0.46395527316148416,-0.2819394710859128,-0.5305418143278994,-0.5277242953377567,-0.3199794393008504,-1.0747384928539667
-0.6017379479188647,-0.5589811095871221,-0.3689806069812144,-0.6300723487258121,-0.6459835983336251,-0.3918959206271128,-0.8445853995888521
-0.7098114940231511,-0.7083074239702676,-0.34063889962774213,-0.7339302976627644,-0.7595125292096587,-0.3812087524374865,-0.9416851552018453
-0.8268911689694614,-0.8259584595448669,-0.33701100342659607,-0.8853898065291529,-0.9487274140030483,-0.3978549947574188,-1.1945197845516244
-0.9709892304418433,-0.9164592561407128,-0.3980357327021696,-0.9243365373805102,-0.8919629485650314,-0.4321704922833818,0.5133785019157566
-0.9079463285476764,-0.87120885784279,-0.5284871623653183,-0.9243365373805102,-0.8683110879658579,-0.5121365672570911,0.12719448106027345
-0.8899340708636286,-0.8983590968215436,-0.4893439235974062,-0.859425319294915,-0.9014236928047007,-0.48603256381363785,0.350359280285565
-0.844903426653509,-0.8440586188640361,-0.3185338991528595,-0.8897172210681928,-0.8966933206848661,-0.38229093511284223,-0.8329195034663972
-0.9439708439157715,-0.9300343756300897,-0.047836162496456766,-0.980592926388026,-1.0007615073212301,-0.23133902800192174,-0.7066680198243632
-1.0250260034939866,-1.0114850925663508,-0.2805530730919491,-1.0757960462468987,-1.1000993218377595,-0.3830205892302852,-1.0368152414956577
-1.1421056784402968,-1.1200860484813657,-0.3704140981925478,-1.179653995183851,-1.185246019994785,-0.44309847601352936,-0.38797369292254497
-1.1826332582294041,-1.1879616459282498,-0.13158932893120728,-1.1753265806448114,-1.166324531515446,-0.3069566044247801,-0.06412229987011044
-1.187136322650416,-1.1834366060984576,0.5534304756447057,-1.0281944863174621,-1.147403043036107,0.09913167485192137,0.6359793759193954
-1.1150872919142254,-1.142711247630327,-0.3363061773774997,-1.166671751566732,-1.1332119266766028,-0.4183844260291549,-0.02300032185016949
-1.1150872919142254,-1.1155610086515735,-0.28302257852235946,-1.1493620934105733,-1.1284815545567681,-0.3883530921306608,-0.4649988996224383
-1.1646210005453563,-1.1698614866090806,-0.28144448042073317,-1.2142733114961686,-1.2136282527137932,-0.39544267854704934,-0.43166990186230675
-1.209651644755476,-1.2151118849070037,-0.2560592984164327,-1.1709991661057715,-1.1805156478749503,-0.3755888203679087,0.3921049995794818
-1.1646210005453563,-1.156286367119704,-0.3632616329892361,-1.2099458969571284,-1.2278193690732975,-0.44177068497389,-0.9629403558780819
-1.2681914822286309,-1.2739374026943033,-0.4719608956772055,-1.2748571150427237,-1.27985346239148,-0.5052550171936344,0.4007808342717413
-1.2231608380185115,-1.237737084055965,-0.5592425433612168,-1.2402377987304063,-1.232549741193132,-0.5516620810949583,-0.31495335250757417
-1.254682288965595,-1.2422621238857572,-0.49893126901618323,-1.2964941877379221,-1.3035053229906535,-0.5239373482287245,-0.5712714303944494
-1.31322212643875,-1.3146627611624337,-0.2566006144747858,-1.2142733114961686,-1.2751230902716448,-0.38240144084218647,1.2691167325999628
-1.1781301938083921,-1.1924866857580423,-0.35009037672684074,-1.244565213269446,-1.2183586248336278,-0.43591647785694954,-0.7209850484596803
-1.254682288965595,-1.2558372433751341,-0.5813960995757478,-1.2964941877379221,-1.2420104854328018,-0.5656759878159572,-0.23387382513643049
-1.2771976110706547,-1.2739374026943033,-0.6088608785709937,-1.3181312604331203,-1.2751230902716448,-0.5818310693563006,-0.40563369474862765
-1.317725190859762,-1.328237880651811,-0.2096590606653486,-1.3700602349015965,-1.4217646259865218,-0.38205519521368675,-1.1446678925217773
-1.4348048658060726,-1.4323137967370332,-0.37211175749044656,-1.3614054058235174,-1.4548772308253646,-0.46180126699458907,0.2924087642617617
-1.4032834148589888,-1.414213637417864,-0.5326421515956585,-1.4263166239091123,-1.4454164865856953,-0.5493439664159471,-0.02300032185016949
-1.4032834148589888,-1.4051635577582797,-0.23220175749514818,-1.3138038458940808,-1.3933823932675131,-0.38254041848798853,1.1346667147720433
-1.2862037399126787,-1.2784624425240956,0.5603792846207275,-1.0714686317078592,-1.2420104854328018,0.10371804950945099,2.6214489507526277
-1.0070137458099389,-1.0069600527365585,0.8851645320657395,-0.8680801483729945,-1.0007615073212301,0.34873460054566424,0.4033983061183756
-0.9574800371788074,-0.9571846146088433,-0.009930656332892352,-0.9935751700051447,-1.038604484279908,-0.21601848314799518,-0.7096361863857528
-1.038535196757022,-1.0612605306940661,-0.34609776403247805,-1.05848638809074,-1.0291437400402388,-0.4151482351895815,-0.062167020083133066
-1.0430382611780342,-1.0522104510344812,-0.037980590491791276,-0.9849203409270656,-1.0338741121600734,-0.22174906222768925,0.8791742643819787
-0.9394677794947597,-0.9481345349492588,-0.4003134648988034,-1.006557413622264,-0.9534577861228829,-0.44121091954449637,-0.4401961017330625
-0.9890014881258911,-0.9979099730769737,-0.4578422174827571,-1.032521900856502,-1.0054918794410652,-0.4785669252067021,-0.5625158638837325
-1.052044390020058,-1.0657855705238581,-0.41500058893987213,-1.006557413622264,-1.043334856399743,-0.4513417924536783,0.724499036813816
-0.9664861660208315,-0.9571846146088433,-0.27602919917989843,-1.0022299990832242,-1.0338741121600734,-0.37121592879875703,-0.9411723245479683
-1.0745597121251176,-1.079360690013235,-0.5441273756122696,-1.0801234607859382,-1.081177833358421,-0.5331367342825467,0.13555118438010258
-1.0565474544410698,-1.0657855705238581,0.20775876472425261,-0.8421156611387562,-1.043334856399743,-0.059284210576807765,1.4348321933949102
-0.8899340708636286,-0.857633738353413,-0.3350203277901872,-0.9156817083024307,-0.9771096467220566,-0.40183381574840704,-0.8443914465487802
-0.9890014881258911,-1.02958525188552,-0.40682984260011107,-0.9892477554661051,-1.0149526236807345,-0.44661180589136545,0.40090474689048944
-0.9394677794947597,-0.952659574779051,-0.21852424914602828,-0.859425319294915,-0.8919629485650314,-0.316152647591173,0.6596836815945616
-0.8584126199165449,-0.8938340569917513,-0.5249946591641103,-0.9200091228414703,-0.8966933206848661,-0.5106380709239797,-0.6514802580118888
-0.9349647150737478,-0.9164592561407128,-0.4164843909175881,-0.941646195536669,-1.0527956006394124,-0.4532587210799926,-0.7804482503209378
-1.0250260034939866,-1.034110291715312,-0.5449481796780561,-0.9762655118489864,-1.0102222515608998,-0.5293170742431598,0.13297120424913664
-1.0070137458099389,-1.0250602120557277,-0.5129464006333093,-1.0714686317078592,-1.1379422987964374,-0.5178526737316628,-1.573540787190327
-1.187136322650416,-1.1834366060984576,-0.6628709122418961,-1.179653995183851,-1.166324531515446,-0.6055061114163044,0.34767575814521184
-1.1466087428613085,-1.138186207800535,-0.39781511121644836,-1.0238670717784226,-1.0859082054782556,-0.44198427583126654,1.68283310226828
-0.9574800371788074,-0.9571846146088433,-0.6223350597603363,-1.0238670717784226,-0.9865703909617262,-0.5760296828758429,-0.6333433125484672
-1.0295290679149984,-1.02958525188552,-0.5626829076431942,-1.0714686317078592,-1.1142904381972638,-0.5463251912249638,-0.8430639457411871
-1.124093420756249,-1.1336611679707427,-0.6249961556092385,-1.1536895079496128,-1.1379422987964374,-0.584317065217692,-0.4663505772303081
-1.1736271293873803,-1.174386526438873,-0.6453975370079371,-1.2229281405742476,-1.232549741193132,-0.5983001474445198,-0.22797067885469996
-1.19614245149244,-1.1924866857580423,-0.6510999113720538,-1.248892627808486,-1.2183586248336278,-0.6021781958118934,-0.6014151035914816
-1.2591853533866069,-1.2965626018432648,-0.6668431227504729,-1.287839358659843,-1.3035053229906535,-0.6125094682625424,0.14596883142407882
-1.241173095702559,-1.2286870043963807,-0.6784786940573202,-1.2835119441208034,-1.2562016017923059,-0.6184874640940006,-0.5266790717377376
-1.2952098687547025,-1.2829874823538878,-0.620657217639312,-1.244565213269446,-1.2656623460319756,-0.5860872338169724,0.23374501494316693
-1.2681914822286309,-1.2875125221836803,-0.6575275139710527,-1.3311135040502395,-1.308235695110488,-0.6090641150808482,-0.6162939404208401
-1.3312343841227978,-1.332762920481603,-0.7065624124808539,-1.3700602349015965,-1.346078672069166,-0.6364337514655035,-0.1964160317895296
-1.3492466418068456,-1.3372879603113952,-0.7288088388600736,-1.3787150639796761,-1.3697305326683396,-0.6486347663969826,-0.37212863854927863
-1.3852711571749412,-1.3825383586093183,-0.6647379316196524,-1.417661794831033,-1.412303881746852,-0.6166563256399126,-0.2883612739721414
-1.4122895437010126,-1.4187386772476567,-0.5510996215078053,-1.4652633547604696,-1.5305631847427204,-0.5633941318196528,-1.3632980122289546
-1.547381476331371,-1.5590149119712173,-0.6161999616170499,-1.5734487182364616,-1.5873276501807372,-0.5987103018495511,0.07113963497405668
-1.538375347489347,-1.536389712822256,-0.6491874075514341,-1.4695907692995092,-1.521102440503051,-0.6112877977750444,0.8681466004004893
-1.4528171234901204,-1.4549389958859948,-0.7045122853138215,-1.4349714529871918,-1.45014685870553,-0.6374758458978325,0.06773698593221718
-1.4438109946480961,-1.441363876396618,-0.6607931434037988,-1.4219892093700728,-1.469068347184869,-0.6150168644800448,-0.06821333713452996
-1.4483140590691082,-1.4504139560562024,-0.7127998871836397,-1.4392988675262315,-1.4217646259865218,-0.6412187540535502,0.4751973878037968
-1.398780350437977,-1.4006385179284875,-0.7039255945017759,-1.409006965752954,-1.4028431375071828,-0.6362631989434687,-0.11190146151553931
-1.4077864792800008,-1.414213637417864,-0.6613727775458502,-1.4003521366748743,-1.3981127653873482,-0.6131749124135886,0.2892066415601177
-1.376265028332917,-1.3870633984391105,-0.7329504460115649,-1.409006965752954,-1.3744609047881742,-0.6509201401052692,-0.11115814094977926
-1.3852711571749412,-1.3780133187795258,-0.7388987800598789,-1.4003521366748743,-1.365000160548505,-0.6540319033621305,0.0654533288571571
-1.376265028332917,-1.3553881196305644,-0.6032966759991443,-1.3527505767454377,-1.346078672069166,-0.5810234026467495,0.6822622309466891
-1.3042159975967265,-1.3146627611624337,-0.7103375481123944,-1.3570779912844777,-1.3035053229906535,-0.6373888360506856,-0.19472141573149027
-1.3222282552807743,-1.3237128408220187,-0.7101156103566224,-1.3527505767454377,-1.2987749508708188,-0.6368958189685014,0.10663502853073017
-1.3087190620177382,-1.3010876416730568,-0.4955166816893656,-1.2056184824180889,-1.2609319739121407,-0.5145682717728483,1.1380079548074724
-1.187136322650416,-1.1789115662686653,-0.6002866588976341,-1.166671751566732,-1.1332119266766028,-0.57015258344071,0.1417446025922226
-1.1691240649663681,-1.1608114069494961,-0.6486163291647122,-1.218600726035208,-1.185246019994785,-0.5998598914568842,-0.43230448195549326
-1.2141547091764877,-1.219636924736796,-0.6557257596499773,-1.2618748714256047,-1.2467408575526364,-0.6054486267539357,-0.688216420545002
-1.2862037399126787,-1.2784624425240956,-0.6988424886334599,-1.2791845295817634,-1.2420104854328018,-0.6287725247371767,0.3182189391308368
-1.2501792245445833,-1.237737084055965,-0.6730216578054325,-1.2921667731988824,-1.2609319739121407,-0.6159453368121438,-0.444073611159796
-1.2952098687547025,-1.2965626018432648,-0.6164358298975252,-1.3311135040502395,-1.3035053229906535,-0.586895188561337,-0.23695476917795052
-1.317725190859762,-1.3101377213326417,-0.7333082886500722,-1.3440957476673587,-1.2893142066311492,-0.6492111857694906,0.10642285938116676
-1.3042159975967265,-1.3146627611624337,-0.7161587524116442,-1.3484231622063982,-1.2987749508708188,-0.6405324634988901,-0.28058196267214874
-1.3312343841227978,-1.3237128408220187,-0.32080973007053115,-1.2532200423475255,-1.3933823932675131,-0.42898896253921137,0.1504153880891906
-1.31322212643875,-1.3915884382689028,-0.4094109019173188,-1.4306440384481522,-1.4217646259865218,-0.4855506166272703,-1.3581879447819758
-1.4528171234901204,-1.4504139560562024,-0.29433204392414425,-1.3181312604331203,-1.4170342538666871,-0.41718034522182834,1.2926906409944068
-1.3222282552807743,-1.328237880651811,-0.522064093585383,-1.3267860895112,-1.3035053229906535,-0.5357247156568995,0.10663502853073017
-1.3087190620177382,-1.2829874823538878,-0.5702834896726575,-1.335440918589279,-1.3129660672303227,-0.5627456959339108,-0.4530033872789235
-1.3537497062278574,-1.3237128408220187,-0.6683173452072642,-1.365732820362557,-1.327157183589827,-0.6159390949802639,-0.02300032185016949
-1.3537497062278574,-1.3508630798007721,-0.6673044754032454,-1.3916973075967953,-1.3555394163088352,-0.6161517448513656,-0.28528079857437777
-1.3807680927539292,-1.3780133187795258,-0.6979186864362056,-1.409006965752954,-1.3697305326683396,-0.6326710583683928,-0.1554585525576175
-1.3942772860169648,-1.3915884382689028,-0.7288345426891194,-1.4219892093700728,-1.3602697884286703,-0.6489232968776493,0.11012688982044742
-1.3807680927539292,-1.3734882789497336,-0.643401998484952,-1.3570779912844777,-1.3413482999493314,-0.6023928709527847,0.46267985741048495
-1.3312343841227978,-1.3372879603113952,-0.5912820189176934,-1.3873698930577552,-1.3555394163088352,-0.5765995892175625,-0.6299553066379279
-1.3942772860169648,-1.4006385179284875,-0.5545646658532335,-1.4219892093700728,-1.3981127653873482,-0.5590498280658434,0.06575115259690846
-1.3852711571749412,-1.3915884382689028,-0.5743269981423141,-1.3787150639796761,-1.3839216490278439,-0.5666477729150563,0.5077215823937783
-1.3312343841227978,-1.3101377213326417,-0.5389146171439588,-1.335440918589279,-1.3176964393501578,-0.5458401585868827,-0.23976995927436867
-1.3537497062278574,-1.3553881196305644,-0.5987547033738965,-1.3570779912844777,-1.3129660672303227,-0.577829131547044,0.41413380602350586
-1.3087190620177382,-1.3056126815028495,-0.619197912909762,-1.3440957476673587,-1.2987749508708188,-0.588281676960647,-0.19500154802167186
-1.326731319701786,-1.3372879603113952,-0.595181030186228,-1.3700602349015965,-1.346078672069166,-0.5772994535128411,-0.5423931870872677
-1.3807680927539292,-1.1110359688217808,-0.4187631834428739,-1.1709991661057715,-1.057525972759247,-0.4633818341731771,2.6261642922988493
-1.110584227493213,-0.8169083798852825,1.2930503319417503,-0.8897172210681928,-1.057525972759247,0.5784037069841805,0.01712020769439999
-1.1060811630722012,-1.2060618052474188,0.3704687192181498,-1.1839814097228907,-1.2278193690732975,-0.03649934498964453,-1.4250847851896742
-1.2636884178076186,-1.2784624425240956,0.008389811804810165,-1.2056184824180889,-1.2609319739121407,-0.23732163399077028,0.5270308865610263
-1.2051485803344637,-1.2422621238857572,-0.262136480677488,-1.2748571150427237,-1.308235695110488,-0.3965418467624378,-1.0591319221167856
-1.317725190859762,-1.2920375620134725,0.24207578966207824,-1.1060879480201766,-1.2703927181518102,-0.08889380411874766,2.608604363187055
-1.0430382611780342,-1.02958525188552,1.186619295055604,-0.8464430756777959,-1.0669867169989167,0.5069304465171743,1.232199102472818
-0.8989401997056523,-0.9345594154598819,0.49647868809964496,-0.9935751700051447,-0.9960311352013955,0.09050143160270571,-1.071377113756301
-1.0250260034939866,-1.0657855705238581,-0.09563043992041005,-1.0844508753249782,-1.0480652285195777,-0.27204011373007464,-0.646886426247394
-1.0970750342301776,-1.0567354908642734,0.07019380951345888,-0.9979025845441847,-1.043334856399743,-0.1640263236098896,1.0952682561830376
-0.9709892304418433,-1.0069600527365585,-0.14534950635212296,-1.0108848281613034,-0.9913007630815609,-0.2908943924908365,-0.06131309497630634
-0.9754922948628552,-0.9933849332471816,-0.1940916444648128,-1.0455041444736208,-1.043334856399743,-0.32378371548373747,-0.5985284421729374
-1.0430382611780342,-1.0069600527365585,0.1264249026427008,-0.9156817083024307,-0.9865703909617262,-0.12022022886361532,0.05544964217001897
-1.0340321323360102,-1.0703106103536504,-0.28931222870743295,-1.0411767299345813,-1.1095600660774292,-0.38353629170266185,-0.10121749665961555
-1.0430382611780342,-1.043160371374897,-0.3830357385826592,-1.0714686317078592,-1.0717170891187513,-0.44043811484167367,-0.5721500699914748
-1.1060811630722012,-1.0838857298430273,-0.45375677118676266,-1.0931057044030574,-1.0717170891187513,-0.4815926620125288,0.25741657081773284
-1.0745597121251176,-1.0748356501834426,0.23635985040382795,-0.8464430756777959,-1.038604484279908,-0.0419075910276967,2.6327374075068857
-0.7728543959173181,-0.7399827027788137,3.1442205020175784,-0.5305418143278994,-0.707478435891477,2.0393157357804044,2.6057165053180538
-0.4441306931834468,-0.0748018477993478,-0.2971946387799754,-0.18002123666568617,0.025729242682906783,-0.28028929821939946,2.6292906356323105
-0.07938247508148075,0.3279266970521659,-0.6152151722407797,0.20511865730884518,0.44673236134819844,-0.5077411506229367,2.624818779797306
0.32139025838858154,0.7713806003718101,0.986637289360045,0.6292052821347336,0.8062406424556381,1.0172043094442098,2.6264360014900427
0.7626905716477512,1.255559862159585,-0.26587991613864054,1.092238637811979,1.4164586459143194,-0.10264483152522531,2.6055487055997384
1.2445184646960281,1.748789203606944,7.332692242083384,1.6028735534186604,1.7097417173440725,8.510675220438898,2.612918469228101
1.7758800663754362,1.6673384866706829,6.856066725097096,2.126490712642461,1.5299875767903521,8.248763548391873,0.6065334418125892
1.9154750634268056,2.2510686247138874,5.688174751504811,2.0442698364007073,1.4921445998316751,6.54171713595058,-2.5617332432799556
1.3390828175372784,1.2465097824999998,6.569190201364662,1.698076673277533,0.9481518060506805,7.011563910530974,1.3816524893822162
1.6272789404820422,1.124333707095608,1.849053953092582,1.1052208814290978,1.222513389001095,1.9976362583646616,-2.648500461580305
1.0598928234345388,0.5541786885417802,4.1623041613963085,0.7330632310716858,0.6832509673399352,3.8541998724449424,-2.6612333524289498
0.5465434794391782,0.5315534893928184,3.7229378619786875,0.8239389363915186,0.4561931055878677,3.5515384427716374,1.4171114079096678
0.7987150870158467,0.7940057995207711,4.530458422917855,1.131185368663336,0.5271486873853889,4.579378653307177,2.6104800614657724
1.2850460444851355,1.6582884070110977,1.0139551214293523,1.646147698809057,1.7806972991415937,1.4004610532040074,2.615135389994357
1.8209107105855553,2.3370443814799406,6.398943833006273,2.2130390034232548,1.5583698095093608,7.831924191220797,2.6169489260951955
2.4108121497381187,2.427545178075787,5.0852158653981805,2.836186697044968,2.6416250249515154,7.339199954022067,2.614750240451922
3.059253426363837,2.8528989220762617,5.1253165078126965,2.619815970092984,2.575399815273829,6.86790577556817,-2.3708496556596215
2.4243213430011545,2.5316210941610087,5.04431390702724,2.4467193885313967,1.9982944166539909,6.497293130479301,-1.3756909635963008
2.091094575846271,2.3596695806289025,5.067371667640492,2.260640563352691,1.8421921366994447,6.263718741260009,-1.6993521845973143
1.6993279712182334,1.3505856985852225,6.57806021616886,2.083216567252064,1.5110660883110136,8.022759864935306,0.9852746255568199
1.919978127847818,1.5406373714364985,4.95456717804271,1.784624964058327,1.4968749719515098,5.602466587181906,-1.4896017544801856
1.586751360692935,1.671863526500475,4.196204659989199,1.6850944296604142,1.6577076240258906,4.895095652713859,-0.02300032185016949
1.586751360692935,1.4591866545002374,3.9144071836257575,1.3086093647639627,1.2083222726415903,4.18193998333992,-1.9537688630858459
1.1724694339598372,1.1152836274360238,3.060627152704818,1.1182031250462166,1.066411109046549,3.186942974570819,-0.9967503907192897
0.9788376638563242,0.8030558791803563,2.875459108294936,0.7200809874545663,0.6075650134225793,2.6990507858810924,-2.63305371890359
0.4789975131239991,0.49535317075448015,1.7176590868705894,0.42148938426082894,0.5034968267862149,1.551657494734095,0.13358891326339248
0.5060158996500709,0.6446794851376256,2.0457212982960065,0.5729488931272174,0.5555309201043975,1.8888571998498056,-0.2564970651543467
0.46548831986096356,0.40485237415863473,1.369617614539124,0.41283455518274975,0.4798449661870417,1.25874456210456,0.18640732788792572
0.5015128352290591,0.44557773262676525,2.091703437490706,0.4474538714950672,0.4940360825465456,1.8748156194135028,-0.8020896197058179
0.36642090259870075,0.3731770953500886,2.042262286854977,0.2657024608554009,0.2717085929143136,1.7052683643244249,-1.2272271807184134
0.16378300365316406,0.17407534283922826,1.334206952004446,0.06664139205957544,0.09668482448042796,1.0451429021582164,-1.1166262032549858
-0.011836508766301585,-0.06575176813976262,1.3211056774330798,-0.14107450581432918,-0.12091229303196938,0.9531851915734797,-1.0469421385842363
-0.16944376350171908,-0.14267744524623144,0.9265148266411739,-0.2232953820560828,-0.2533627123873425,0.6165545002404469,-1.027449745702167
-0.31804488939511294,-0.32367903843792306,1.22838735911991,-0.40071937815670955,-0.522993923217922,0.762699801864227,-0.4027245174436755
-0.37208166244725577,-0.3055788791187543,1.215599466509783,-0.35311781822727256,-0.3006664335856897,0.7899827078905668,-0.05510651906184651
-0.3765847268682684,-0.4775303926508611,3.2157911869394127,-0.11078260404105132,-0.42838648082122727,2.3251699134973474,2.612918469228103
-0.007333444345289749,-0.09742704694830874,2.352977704349645,-0.19733089482184452,-0.2439019681476732,1.6916340758371669,-2.0686135743499348
-0.3225479538161248,-0.35535431724646915,1.6503304478177265,-0.30118884375879684,-0.3574308990237061,1.1200536492461581,-0.8467249440621286
-0.43962762876243494,-0.3825045562252231,1.7698601267351375,-0.40937420723478873,-0.49461169049891385,1.146595163072243,0.7618886481979517
-0.33155408265814845,-0.2874787197995847,3.2471695292998652,-0.07616328772873389,-0.3053968057055243,2.37652291738239,1.56490256434156
-0.10640086160755177,-0.19245288337394714,1.7018578499207684,-0.2579146983684002,-0.19186787482949055,1.1912129197588182,-0.8916553780009662
-0.23698972981689825,-0.3010538392889621,2.41377190355106,-0.09347294588489222,-0.23917159602783775,1.771886304836291,1.1230513264447342
-0.07037634623945627,-0.07027680796955561,3.58194237794824,0.1834815846136465,-0.04049596699477893,2.886436598936336,1.5205557269794476
0.16378300365316406,0.060949347094421104,2.104138240659731,0.03634949028629759,0.09195445236059334,1.6509313634916973,-0.9483760676542438
0.015181877759770236,-0.061226728309970425,1.4157947079535564,-0.14540192035336874,-0.1445641536311434,1.0078434663541778,-1.5342216794694639
-0.2189774721328501,-0.14720248507602443,0.9751321019143314,-0.1583841639704875,-0.1445641536311434,0.6795054813499671,-0.1154887004844983
-0.23248666539588642,-0.32367903843792306,0.7822179910713262,-0.20598572389992367,-0.27228420086668104,0.5184484736441121,0.5338839297860842
-0.15143150581767173,-0.17435272405477759,2.560295831483646,0.12722519560613113,-0.1445641536311434,2.0087314069190203,0.9768309437312441
-0.002830379924277912,0.006648869136913221,1.4493451152760164,-0.08049070226777347,-0.04995671123444903,1.0783482783360592,-0.40247921757572064
-0.0613702173974326,-0.061226728309970425,2.82317927504263,0.12289778106709155,-0.035765594874944295,2.260100578382089,1.3393846712914061
0.1457707459691159,0.09262462590296723,2.66394533381125,0.1834815846136465,0.1014151966002626,2.173882984737486,-0.07932337294158436
0.13676461712709223,0.1514501436902665,2.2739565287471843,0.2224283154650035,0.14398854567877514,1.8760199573044634,0.5414362501151972
0.2268259055473306,0.12429990471151336,1.3903215917972573,0.053659148442456686,0.03992035904241153,1.0815043381721292,-1.791331586305191
-0.0613702173974326,-0.09742704694830874,0.8915420432766976,-0.03721655687737686,-0.08779968819312695,0.6521400576224964,0.036233808286419616
-0.05236408855540892,-0.09742704694830874,0.9883450766247228,-0.1756938221266466,-0.33377903842453294,0.6424432813440786,-2.150647776532184
-0.3765847268682684,-0.3779795163954309,0.30980526950843834,-0.3747548909224713,-0.33850941054436756,0.12727022249225997,0.3305985403676513
-0.3270510182371366,-0.3417791977570926,1.0386223878101633,-0.43533869446902695,-0.5939495050154432,0.5805979650929337,-2.3385487183449216
-0.6557747209710079,-0.6178066273744218,0.2090789104589974,-0.6646916650381295,-0.5986798771352778,-0.0021965442648816304,-0.0925496303218933
-0.664780849813032,-0.7037823841404754,0.4532580834713274,-0.7772044430531609,-0.7595125292096587,0.1285544697673161,-0.92953323941677
-0.7818605247593421,-0.8259584595448669,-0.06117326878524115,-0.8334608320606771,-0.8210073667675103,-0.20992876648933373,0.08532510792017134
-0.7683513314963062,-0.7218825434596445,-0.10112206482418575,-0.7598947848970027,-0.7311302964906505,-0.22718869090538207,-0.05896101477074542
-0.7728543959173181,-0.6132815875446296,0.4458247043013608,-0.6863287377333278,-0.8068162504080063,0.12677052920543702,-0.6351672542044126
-0.8494064910745209,-0.9209842959705049,0.3482327864362788,-0.9243365373805102,-1.0054918794410652,0.010333342697048943,-1.6451041932829533
-1.0475413255990462,-1.0838857298430273,-0.024574380025344796,-1.0931057044030574,-1.1000993218377595,-0.23488010630039094,-0.8086691120374344
-1.137602614019285,-1.1653364467792884,0.24362149289523435,-1.2229281405742476,-1.3508090441890006,-0.12129703016268578,-2.290457346433627
-1.389774221595953,-1.3780133187795258,0.024844540271750037,-1.3916973075967953,-1.469068347184869,-0.26019386579574555,-1.0419269133594191
-1.4933447032792275,-1.5499648323116328,0.5392213770103852,-1.3700602349015965,-1.5447543011022247,-0.0041854913888902286,1.4516395612705433
-1.3492466418068456,-1.3870633984391105,0.04431188181724459,-1.409006965752954,-1.412303881746852,-0.247964410187055,-0.5903338364862207
-1.4077864792800008,-1.414213637417864,-0.003869452127730353,-1.3181312604331203,-1.3744609047881742,-0.2598158405715257,1.1812265370180743
-1.2862037399126787,-1.2829874823538878,-0.12809828825227773,-1.2705297005036842,-1.3224268114699924,-0.3181304701826913,0.23291412388558713
-1.2591853533866069,-1.34633803997098,0.14827381546660712,-1.2099458969571284,-1.308235695110488,-0.16150037636921885,0.14596883142407882
-1.241173095702559,-1.251312203545342,-0.0584190102671946,-1.1926362388009701,-1.2278193690732975,-0.26635397663931937,0.6485713446665882
-1.1691240649663681,-1.224161964566588,0.2899637050749165,-1.0671412171688195,-1.1994371363542893,-0.050996226271324774,1.0002600784131346
-1.0565474544410698,-1.1517613272899114,0.3698272203837152,-1.05848638809074,-1.1048296939575946,0.003973012673845687,-0.4958108673350615
-1.110584227493213,-1.1155610086515735,1.3544481140875282,-0.898372050146272,-1.076447461238586,0.6134926796724884,1.6620619190217845
-0.9214555218107119,-0.9119342163109205,0.8153056563448489,-0.9762655118489864,-1.0527956006394124,0.2695858014544875,-1.2674255021875511
-1.0700566477041058,-1.047685411204689,0.13142402316917043,-1.0628138026297795,-1.0527956006394124,-0.13564298923585622,0.25404819973463494
-1.038535196757022,-1.0703106103536504,0.4024448309969077,-1.0541589735517005,-1.0953689497179249,0.02029584115743061,0.1728331693146345
-1.0160198746519624,-0.8485836586938282,1.2381064046698715,-0.8248060029825975,-0.9960311352013955,0.5586125259678814,-0.2951453297786057
-1.0475413255990462,-1.1879616459282498,0.39283701026623075,-1.1277250207153748,-1.147403043036107,-0.0020863067897627188,-0.45511815645316606
-1.0970750342301776,-1.0974608493324043,0.08106078879986453,-1.1147427770982556,-1.076447461238586,-0.17254638638920955,0.05687600515220422
-1.0880689053881534,-1.0884107696728196,0.18324495349351996,-1.0498315590126608,-1.038604484279908,-0.09816247353981261,0.7733497660888861
-0.9980076169679147,-1.0069600527365585,0.1643033521441118,-1.0628138026297795,-1.1805156478749503,-0.13029327120619136,-1.994141939811929
-1.2276639024395237,-1.2286870043963807,-0.1420219025378228,-1.1883088242619302,-1.1805156478749503,-0.3135336316259143,0.8124731460034831
-1.137602614019285,-1.142711247630327,-0.1293085254377885,-1.1450346788715335,-1.1805156478749503,-0.30233021949430994,0.1389608941915063
-1.1195903563352372,-1.1200860484813657,-0.2482481497419133,-1.1493620934105733,-1.1521334151559417,-0.36896802266159573,-0.3851876366548169
-1.1601179361243446,-1.174386526438873,-0.3298495802743282,-1.2012910678790494,-1.166324531515446,-0.4194561116775789,0.0994107675187915
-1.1466087428613085,-1.12913612814095,-0.11917467200656946,-1.1883088242619302,-1.2183586248336278,-0.3050573985655087,-0.26669081100995007
-1.1736271293873803,-1.174386526438873,-0.2717428388858864,-1.1709991661057715,-1.1710549036352806,-0.3850086215820997,-0.18697660745379463
-1.1916393870714281,-1.1879616459282498,-0.05096409545667612,-1.179653995183851,-1.1994371363542893,-0.262281334685251,0.43075721652011334
-1.1421056784402968,-1.1517613272899114,0.4717054985428092,-1.0368493153955418,-1.1095600660774292,0.06537850671009714,1.2341301785102352
-1.002510681388927,-1.0069600527365585,0.8537806686836856,-1.0714686317078592,-1.1568637872757763,0.2561849390816702,-1.5325573387672402
-1.1781301938083921,-1.1472362874601192,0.1755693806342233,-1.2056184824180889,-1.2562016017923059,-0.146903355122678,-0.5567533480809717
-1.2366700312815473,-1.269412362864511,-0.14885147938508475,-1.2705297005036842,-1.2562016017923059,-0.3296964938831034,-0.31634581529290356
-1.2681914822286309,-1.2920375620134725,-0.38250111356373057,-1.3051490168160016,-1.2562016017923059,-0.4574042755631384,-0.02300032185016949
-1.2681914822286309,-1.2784624425240956,-0.17700492355824896,-1.2748571150427237,-1.2562016017923059,-0.3419035097585851,0.3160246030473577
-1.2321669668605355,-1.251312203545342,0.00581507789645721,-1.2748571150427237,-1.327157183589827,-0.2514405847902074,0.01883965896059583
-1.2276639024395237,-1.224161964566588,1.1755324255446165,-1.0714686317078592,-1.1805156478749503,0.4523683590084546,0.9377941661815318
-1.124093420756249,-1.1653364467792884,0.6489739482433755,-1.097433118942097,-1.1190208103170984,0.15624675504287885,0.46065450220088994
-1.0700566477041058,-1.0748356501834426,0.11408881972747875,-1.1277250207153748,-1.1284815545567681,-0.16031076090132945,-0.4187839241141763
-1.1150872919142254,-1.1155610086515735,0.1744312457970457,-1.0757960462468987,-1.0669867169989167,-0.11183959125790789,0.6600883892524347
-1.038535196757022,-1.0069600527365585,0.19525727053932512,-1.0498315590126608,-1.019682995800569,-0.09278622084306189,0.36866666047943847
-0.9935045525469028,-1.0114850925663508,-0.19155712991912033,-1.0757960462468987,-1.0338741121600734,-0.3253083175844456,-0.8334585153002968
-1.0880689053881534,-1.0929358095026118,-0.17561198077708873,-1.088778289864018,-1.0480652285195777,-0.31516930649950037,0.4946272353102157
-1.0295290679149984,-1.0024350129067663,0.29725145358899524,-0.9632832682318673,-0.9439970418832137,-0.014722571771557724,0.5237087607438412
-0.9664861660208315,-0.9164592561407128,-0.10534509790353601,-0.9762655118489864,-0.9676489024823872,-0.2635342122196585,-0.2908004893036926
-0.9980076169679147,-0.9979099730769737,-0.1685370292545409,-1.006557413622264,-0.9771096467220566,-0.3003680843497136,0.4407977059055385
-0.9439708439157715,-0.9481345349492588,-0.1747270451093873,-0.9892477554661051,-0.9818400188418912,-0.30707606128646425,-0.7826310973770494
-1.0340321323360102,-1.0250602120557277,-0.30308542257662785,-1.05848638809074,-1.0102222515608998,-0.38884442527023105,-0.2576518462785042
-1.061050518862082,-1.0386353315451042,-0.3550090585279894,-1.0671412171688195,-1.0480652285195777,-0.42245758954420665,-0.2992193568433992
-1.0925719698091654,-1.0929358095026118,-0.4456045623168824,-1.136379849793454,-1.062256344879082,-0.4774285543937246,0.016877420828774765
-1.0880689053881534,-1.0884107696728196,-0.29907185925062474,-1.1493620934105733,-1.1332119266766028,-0.3978638442661857,-0.5804453834075065
-1.1511118072823203,-1.1653364467792884,-0.44338884106485965,-1.1753265806448114,-1.166324531515446,-0.4817286142525459,-0.30774463570121846
-1.1826332582294041,-1.1608114069494961,-0.5728279128067872,-1.2056184824180889,-1.1426726709162724,-0.5555184918031753,-0.02300032185016949
-1.1826332582294041,-1.1834366060984576,0.6253160781761717,-0.9632832682318673,-1.147403043036107,0.17639822353688026,2.6088062714261064
-0.8944371352846405,-0.8938340569917513,2.516331534276679,-0.6906561522723678,-0.83046811100718,1.4432352553404075,0.8369448156647291
-0.7908666536013658,-0.7852331010767364,0.7956545123119959,-0.8031689302873992,-0.8068162504080063,0.3290294825968933,-0.5661154573745398
-0.8584126199165449,-0.8350085392044517,1.3829585965119466,-0.6300723487258121,-0.8068162504080063,0.7545843579018817,1.5666842225588853
-0.664780849813032,-0.7128324638000598,0.41289747772179647,-0.7598947848970027,-0.6932873195319726,0.10912805064262204,-0.3716668286065534
-0.7098114940231511,-0.7807080612469443,0.5149142567406704,-0.8464430756777959,-0.8210073667675103,0.14611044896939868,-1.3303595077737094
-0.8764248776005927,-0.8802589375023744,0.09306407477059958,-0.9070268792243515,-0.8399288552468492,-0.12501107069415576,0.1257115986620039
-0.8584126199165449,-0.87120885784279,0.14039345292525468,-0.8680801483729945,-0.8399288552468492,-0.08961880378052474,0.235785534216422
-0.8268911689694614,-0.8214334197150748,1.2700171051397207,-0.5867982033354154,-0.7878947619286674,0.6934377279447616,2.612918469228101
-0.5026705306566023,-0.4368050341827302,2.03647994908528,-0.4223564508519075,-0.48515094625924415,1.3123751504990762,-0.02300032185016949
-0.5026705306566023,-0.5454059900977452,0.5821551810198765,-0.552178887023098,-0.5088028068584177,0.2728243866734706,-0.22269113935609783
-0.5296889171826736,-0.46848031299127635,0.20805627831876927,-0.5089047416327014,-0.5513761559369307,0.009746997790174933,-0.6601817090064959
-0.6152471411819006,-0.5680311892467069,0.5015000024016918,-0.5305418143278994,-0.5797583886559389,0.21439896905948347,0.4237655749427575
-0.5567073037087454,-0.5997064680552526,0.23217615917377105,-0.5738159597182964,-0.5513761559369307,0.02744590259384302,0.07838117011438026
-0.5431981104457095,-0.5182557511189916,0.05524131080494486,-0.5997804469525346,-0.522993923217922,-0.09517744688127194,-0.4269725503679126
-0.5972348834978528,-0.5906563883956683,0.18934038072000034,-0.6041078614915741,-0.5513761559369307,-0.002832374506568757,0.42144772333812497
-0.5386950460246978,-0.5318308706083685,1.5651368066277624,-0.2838791856026385,-0.541915411697261,1.041768124579517,1.1873705516041368
-0.3765847268682684,-0.40512975537418405,0.7432230154994034,-0.4959224980155819,-0.6507139704534601,0.3738107398977146,-2.016012090714226
-0.6557747209710079,-0.6178066273744218,0.5003624891364826,-0.5694885451792567,-0.5939495050154432,0.2065303118147571,0.32474622050844026
-0.6107440767608887,-0.6630570256723449,1.528062744379561,-0.35744523276631296,-0.5892191328956086,0.9720688556465743,2.619782841079867
-0.26400811634297006,-0.20150296303353152,2.3266671113735837,-0.04154397141641645,-0.24863234026750783,1.7139681165292118,0.663274392986779
-0.16494069908070724,-0.23770328167186983,1.4099288967248105,-0.18002123666568617,-0.20132861906915983,0.9974292854557587,0.22022171192867931
-0.12891618371261176,-0.160777604565401,1.1650506015002704,-0.04154397141641645,-0.08779968819312695,0.8614879125354704,0.30837232617109717
-0.07938247508148075,-0.09742704694830874,0.5503337675351336,-0.1756938221266466,-0.13037303727163949,0.35373463099642116,-0.8857728381173214
-0.20997134329082642,-0.1653026443951932,1.1618755753226813,-0.0545262150335352,-0.09726043243279621,0.8597971164277457,1.2688151883632188
-0.020842637608325262,-0.06575176813976262,1.352982739890522,0.14886226830132906,0.025729242682906783,1.0728792629697141,0.3581670227996332
0.037697199864829424,-0.06575176813976262,0.7982279299502981,-0.11943743311913048,-0.04995671123444903,0.5648805243014623,-1.1212998181327798
-0.1334192481336236,-0.12457728592706269,0.36399065960054044,-0.20598572389992367,-0.13037303727163949,0.20873633390032884,-0.505548384290128
-0.20546827886981459,-0.160777604565401,0.7412168371268417,-0.10212777496297215,-0.09253006031296157,0.5253592848631017,1.0522579262586813
-0.047861024134397086,-0.05670168848017824,0.756875258776161,-0.15405674943144793,-0.21078936330882994,0.491082446480666,-1.203703027820281
-0.22798360097487458,-0.23770328167186983,0.08719405879030272,-0.2622421129074398,-0.16348564211048192,-0.007218600848906949,-0.177509043484297
-0.25049892307993377,-0.2603284808208316,0.4209170358210111,-0.27955177106359813,-0.33377903842453294,0.21461834365847957,-1.1420224501381186
-0.4126092422363639,-0.40512975537418405,0.17252590833559095,-0.44399352354710614,-0.38108275962288013,0.018143140688551128,0.2691581648457033
-0.37208166244725577,-0.3463042375868848,0.5374842296109652,-0.4310112799299874,-0.5371850395774264,0.24336538012628323,-1.6283101824337722
-0.5972348834978528,-0.5997064680552526,0.12076084636228254,-0.5954530324134947,-0.683826575292303,-0.07136005714574045,-0.6042016117117854
-0.6737869786550557,-0.6766321451617214,0.0973492284837318,-0.5608337161011772,-0.6176013656146169,-0.06703242186641603,0.4314684352322908
-0.6152471411819006,-0.6675820655021371,-0.34779509426286415,-0.6517094214210107,-0.664905086812964,-0.374581670105367,0.2862991451603182
-0.5747195613927932,-0.5770812689062913,-0.24750518842440336,-0.6170901051086933,-0.6128709934947821,-0.30836097137126833,-0.7702968863311218
-0.6737869786550557,-0.6675820655021371,-0.04193422696743026,-0.7296028831237248,-0.7784340176889977,-0.1961606277536447,-1.2815291876169848
-0.8358972978114854,-0.8169083798852825,-0.35488404943622925,-0.8637527338339546,-0.8068162504080063,-0.399064791546647,-0.13313620448574953
-0.8494064910745209,-0.8485836586938282,-0.3770619566466983,-0.8377882465997166,-0.7973555061683367,-0.41032897899193255,0.45625764016406134
-0.7908666536013658,-0.776183021417152,-0.31488644171623764,-0.7858592721312405,-0.8351984831270146,-0.37625399306398716,-0.7471538358826623
-0.8809279420216045,-0.8621587781832053,-0.3804082076200501,-0.898372050146272,-0.8588503437261882,-0.4190745673650574,0.23761311794570586
-0.8494064910745209,-0.8304834993746592,-0.10156155276889388,-0.8897172210681928,-0.8635807158460228,-0.24678526281138546,-0.3916602926303493
-0.8944371352846405,-0.8938340569917513,-0.1529450792427822,-0.9632832682318673,-0.9534577861228829,-0.2911350107696001,-0.9203343783874541
-1.002510681388927,-1.0069600527365585,-0.264858746520691,-0.9935751700051447,-0.9771096467220566,-0.35932372153152004,0.1318260388592739
-0.9844984237048792,-0.9798098137578046,-0.3647029486947598,-0.9676106827709069,-0.9203451812840396,-0.4164345342365747,0.1694025096154005
-0.9619831015998193,-1.034110291715312,-0.36718770091992414,-1.0541589735517005,-1.0054918794410652,-0.42605824979153933,-0.6724295892172795
-1.038535196757022,-1.0114850925663508,-0.18845515672934549,-1.0628138026297795,-1.1142904381972638,-0.32957824184489487,-0.7671675882764288
-1.124093420756249,-1.124611088311158,0.07074664293475565,-1.0541589735517005,-1.0906385775980902,-0.1742465314815614,0.05760881549167196
-1.1150872919142254,-1.1517613272899114,-0.2769327454435946,-1.179653995183851,-1.1805156478749503,-0.39064465242601254,-0.6257256551759915
-1.1826332582294041,-1.1653364467792884,-0.5142099101928168,-1.166671751566732,-1.1379422987964374,-0.5217681391624458,0.2237315462694799
-1.1556148717033325,-1.1653364467792884,-0.35416682851082204,-1.136379849793454,-1.166324531515446,-0.42913144083703847,0.6288497655880436
-1.0835658409671416,-1.1200860484813657,-0.06407315795917559,-1.0628138026297795,-1.0717170891187513,-0.24629024142427483,0.6131188434175889
-1.0115168102309506,-1.02958525188552,-0.16089330281785993,-1.0801234607859382,-1.1379422987964374,-0.3152807457253821,-1.3429007474269177
-1.1646210005453563,-1.174386526438873,-0.38262239322368036,-1.218600726035208,-1.232549741193132,-0.455289533723292,-1.0038073138792947
-1.2726945466496429,-1.269412362864511,-0.44063154781308506,-1.2618748714256047,-1.2420104854328018,-0.4872662070623847,0.4439096089366433
-1.2231608380185115,-1.237737084055965,-0.48034860719699135,-1.2835119441208034,-1.2940445787509838,-0.5120172061936288,-1.0239821412469823
-1.3312343841227978,-1.3101377213326417,-0.5430633906546151,-1.3267860895112,-1.3176964393501578,-0.5477502194441223,-0.06635424933500857
-1.3357374485438098,-1.34633803997098,-0.5810706883687675,-1.3527505767454377,-1.3176964393501578,-0.5683345474499211,0.10727573042717227
-1.3222282552807743,-1.2920375620134725,-0.07179779844091803,-1.2099458969571284,-1.3318875557096617,-0.2882427833971473,0.6683882135146236
-1.2501792245445833,-1.2829874823538878,0.23573389086860305,-1.032521900856502,-1.2703927181518102,-0.08088701470433907,2.629761400800487
-0.9664861660208315,-0.8802589375023744,1.1138162522987953,-0.8204785884435579,-0.9581881582427175,0.4880227640086689,0.9334288476267069
-0.8539095554955332,-0.9164592561407128,0.9238400927720242,-0.8421156611387562,-0.8777718322055271,0.40623980342301674,-0.09683558210446123
-0.8629156843375568,-0.8757338976725823,0.3390322781601816,-0.898372050146272,-0.83046811100718,0.03184140385562809,0.08806367215593837
-0.8494064910745209,-0.8395335790342439,0.21661122926110882,-0.8377882465997166,-0.7784340176889977,-0.03422959295302229,0.16132966353991873
-0.8268911689694614,-0.8033332603959056,0.6273337007855632,-0.7382577122018039,-0.8068162504080063,0.24050659740778407,0.4529294598722958
-0.7683513314963062,-0.7671329417575673,0.5577499620683272,-0.5262143997888598,-0.7027480637716419,0.25874897890244586,2.6021302613519306
-0.43962762876243494,-0.42322991469335364,2.5059488326797625,-0.33580816007111425,-0.5797583886559389,1.6456447514603485,-1.2657411910930294
-0.6107440767608887,-0.7309326231192289,1.0345430475446817,-0.7339302976627644,-0.7642429013294934,0.4990282963833054,-1.6361277070152567
-0.8223881045484495,-0.8214334197150748,0.41118749667370075,-0.8421156611387562,-0.8541199716063536,0.0809289642874847,-0.6445068329227158
-0.8989401997056523,-0.9164592561407128,-0.010837237330316506,-0.9719380973099464,-0.9676489024823872,-0.2053282779018813,-0.4723046612385116
-0.9529769727577956,-0.952659574779051,0.7696984712993155,-0.7945141012093196,-0.8919629485650314,0.31589328590496973,1.3863782225124903
-0.786363589180354,-0.8259584595448669,1.222857379569379,-0.6387271778038917,-0.773703645569163,0.6556296156181133,1.1340559376080577
-0.642265527707972,-0.6359067866935909,0.8091464997100801,-0.6603642504990899,-0.6601747146931294,0.3888618433069425,-0.5425638154924055
-0.7098114940231511,-0.6404318265233832,2.212397869150765,-0.46130318170326445,-0.5750280165361042,1.4270613016784128,1.7437012807492083
-0.4846582729725545,-0.4820554324806533,1.4727569890959658,-0.46130318170326445,-0.42838648082122727,0.927055431659454,0.40748892794904534
-0.42611843549939943,-0.42322991469335364,0.5310651827672958,-0.48726766893750273,-0.4141953644617234,0.25663627203063866,-0.3814070795987583
-0.4756521441305304,-0.5001555917998225,0.2639189986490982,-0.4959224980155819,-0.4993420626187485,0.05965212863688512,-0.41937908742584973
-0.5296889171826736,-0.4865804723104455,0.1723055427912685,-0.552178887023098,-0.48988131837907917,-0.0029706022184132768,0.24528657800512554
-0.49366440181457816,-0.49563055197003025,0.5383041196003275,-0.46563059624230485,-0.4473079693005662,0.2727699732195115,0.5413651623857293
-0.41711230665737575,-0.4413300740125224,0.8479353327668395,-0.4310112799299874,-0.46149908566007053,0.49680977658271447,0.36702465340185914
-0.3630755336052321,-0.2920037596293769,3.8051064952137863,-0.0978003604239318,-0.3290486663046983,2.8829799724836502,2.6033100167697376
0.006175748917746563,0.002123829307121031,3.7254900364808936,-0.10645518950201173,-0.3101271778253589,2.7579928218599106,-1.8870754890215453
-0.2820203740270174,-0.3146289587783387,2.304376919015178,-0.34446298914919343,-0.38108275962288013,1.5573294782697358,-1.308049910841955
-0.46664601528850674,-0.5635061494169143,1.094403791901804,-0.46563059624230485,-0.5088028068584177,0.6539588153487019,0.6030303910309184
-0.3810877912892802,-0.41870487486356145,0.7136755316533699,-0.43533869446902695,-0.38581313174271475,0.40422330251552385,-0.3126617274631659
-0.4216153710783876,-0.41870487486356145,0.6091164135946133,-0.35744523276631296,-0.3716220153832108,0.3368487996924845,0.07462630004162205
-0.40810617781535125,-0.41870487486356145,1.3396026720098049,-0.35744523276631296,-0.3668916432633762,0.8853201483707616,1.0145076893983456
-0.26400811634297006,-0.2603284808208316,1.9675566854290432,-0.0978003604239318,-0.3006664335856897,1.403655213654046,-0.8028579523466995
-0.3765847268682684,-0.44585511384231535,0.9445718579534503,-0.2579146983684002,-0.3621612711435416,0.6004838717301612,0.5877613492533367
-0.2910265028690411,-0.32820407826771525,1.0742182422283642,-0.39206454907863036,-0.4473079693005662,0.6498858125749364,-1.5624522975693036
-0.511676659498626,-0.5092056714594069,0.5410478113949114,-0.5608337161011772,-0.5702976444162696,0.2398078636787561,0.17719604202919156
-0.4846582729725545,-0.540880950267953,-0.02727481772354023,-0.5694885451792567,-0.522993923217922,-0.1479554080250128,-0.7184060330642862
-0.5792226258138051,-0.5861313485658757,3.3320331523376714,-0.3228259164539955,-0.5088028068584177,2.3553686052888376,1.847651723431187
-0.33155408265814845,-0.42322991469335364,1.8242718421498472,-0.48294025439846316,-0.5135331789782528,1.1494025269514259,-1.5156290348703976
-0.5431981104457095,-0.5680311892467069,2.8630157493705815,-0.2882066001416781,-0.48988131837907917,2.023490728309342,2.6028191635151563
-0.19195908560677907,-0.09290200711851655,2.667035387444455,-0.16271157850952708,-0.2060589911889953,1.943435741895385,-0.2066880424827977
-0.2189774721328501,-0.1698276842249854,1.3873948287764544,-0.24925986929032107,-0.17294638635015203,0.9674344306430972,-0.053829781394949414
-0.22348053655386274,-0.23770328167186983,1.1052189247734345,-0.2016583093608841,-0.15402489787081264,0.7679887188462414,-0.11559700069366652
-0.23698972981689825,-0.21960312235270107,0.703899740239,-0.23195021113416195,-0.19186787482949055,0.45016590914350924,0.16284589138684294
-0.20997134329082642,-0.2467533613314542,0.3334759732086365,-0.3228259164539955,-0.22971085178816847,0.1641399301348617,-0.33057544332954664
-0.2550019875009456,-0.2558034409910386,0.8118762975430177,-0.27522435652455857,-0.27701457298651566,0.5254184591333986,0.38156808764236017
-0.1964621500277909,-0.2105530426931159,0.30656541703085194,-0.30984367283687597,-0.23917159602783775,0.13753333221961508,-0.8199060028738322
-0.3135418249741011,-0.3463042375868848,0.5824966068458071,-0.39639196361767,-0.38581313174271475,0.3095505199880057,-1.0659897715573996
-0.4621429508674949,-0.4277549545231458,0.6618509450233241,-0.3617726473053525,-0.4141953644617234,0.3792321663371447,1.128774430805753
-0.3045356961320774,-0.3372541579273004,0.005684109026411905,-0.40071937815670955,-0.3574308990237061,-0.09879815657935422,-0.7481932906874887
-0.40810617781535125,-0.46395527316148416,0.3849582199363278,-0.3617726473053525,-0.3905435038625494,0.17571167561051926,-0.08784457255320637
-0.41711230665737575,-0.47300535282106854,2.8971113118723752,-0.15405674943144793,-0.3905435038625494,2.136936819391454,2.6096682611010036
-0.05236408855540892,-0.13815240541643925,2.977305869098927,-0.1367470912752888,-0.2533627123873425,2.150018203144753,-1.441431958304846
-0.2685111807639819,-0.2558034409910386,0.6151416763147796,-0.3314807455320747,-0.3243182941848637,0.3492351315628105,-0.9599382807642437
-0.4036031133943394,-0.3010538392889621,1.3838615577667313,-0.31849850191495593,-0.3101271778253589,0.9198549050769474,0.6246455727636541
-0.3135418249741011,-0.3689294367358457,0.4073919954194314,-0.40937420723478873,-0.3621612711435416,0.19107083988675927,-0.402269212652796
-0.36757859802624393,-0.4096547952039771,1.7599997284069526,-0.46130318170326445,-0.664905086812964,1.0187897743989054,-2.6525056852129225
-0.7368298805492226,-0.8893090171619592,0.43825417710472186,-0.7988415157483596,-0.8257377388873454,0.10887371667031207,-0.34358503968401594
-0.7773574603383303,-0.7807080612469443,0.005440928134543865,-0.8031689302873992,-0.7642429013294934,-0.16189554012896099,0.3375904840428928
-0.7323268161282107,-0.7399827027788137,-0.10134659855700211,-0.7901866866702801,-0.7453214128501544,-0.23180926783260503,-0.2364350417755374
-0.7593452026542825,-0.7807080612469443,-0.16235180316015677,-0.8334608320606771,-0.7878947619286674,-0.2769147904312819,-0.7043942950540746
-0.844903426653509,-0.8531086985236209,-0.12924172473271514,-0.8334608320606771,-0.792625134048502,-0.25370339899350247,0.013814186405112842
-0.8404003622324973,-0.8350085392044517,-0.2488801056184803,-0.8377882465997166,-0.7784340176889977,-0.3284868238112691,0.23434181953822625
-0.8088789112854136,-0.8259584595448669,0.4517112467834054,-0.7036383958894865,-0.7689732734493284,0.14321446693399956,1.287677530067201
-0.6467685921289842,-0.6404318265233832,0.8230965490858102,-0.5305418143278994,-0.5797583886559389,0.4270727958940042,0.39319738200429477
-0.592731819076841,-0.6042315078850449,0.4299860633442655,-0.5738159597182964,-0.5561065280567653,0.16488075113061776,0.2501518844791853
-0.5567073037087454,-0.5906563883956683,0.030233167044057943,-0.634399763264852,-0.5939495050154432,-0.12111195161513695,-0.6650831042923109
-0.642265527707972,-0.6449568663531757,-0.13832501184818552,-0.6646916650381295,-0.6034102492551126,-0.23548458946268608,-0.0922754543358024
-0.6512716565499961,-0.6359067866935909,0.2374686616693204,-0.6127626905696534,-0.6176013656146169,0.020956879038381126,0.42847456990236676
-0.592731819076841,-0.6178066273744218,0.09584352523489437,-0.6127626905696534,-0.5986798771352778,-0.0739996150279831,-0.569304734508879
-0.664780849813032,-0.6630570256723449,-0.12367605963858722,-0.6993109813504469,-0.6601747146931294,-0.2323142524908353,-0.3019335272552747
-0.7008053651811271,-0.6675820655021371,0.11360739395643282,-0.6300723487258121,-0.6459835983336251,-0.06724032036337016,0.6113116866980767
-0.6197502056029124,-0.6087565477148374,-0.07225820045420962,-0.634399763264852,-0.5655672722964346,-0.183956618207523,0.0802340955549856
-0.6062410123398765,-0.5997064680552526,0.02292541853781985,-0.6733464941162091,-0.6932873195319726,-0.1373918573421903,-0.9142082356087551
-0.723320687286187,-0.7037823841404754,-0.2878999440691387,-0.7339302976627644,-0.6696354589327991,-0.3426362561133155,0.012476377895166302
-0.7188176228651748,-0.7128324638000598,-0.22569605620647396,-0.7339302976627644,-0.6554443425732948,-0.2999088994353723,0.3312898382409947
-0.6737869786550557,-0.6721071053319293,0.29727927807534493,-0.6170901051086933,-0.6034102492551126,0.06421429137412245,0.4314684352322908
-0.6152471411819006,-0.5499310299275377,0.4288847109423937,-0.5954530324134947,-0.5088028068584177,0.16464825230327393,0.3550323600515394
-0.5657134325507691,-0.5951814282254605,-0.1537744756269552,-0.6300723487258121,-0.5324546674575917,-0.23732626040793228,-0.02300032185016949
-0.5657134325507691,-0.5861313485658757,0.4001296216668857,-0.5348692288669397,-0.5135331789782528,0.1579178990400225,0.8240172845374468
-0.45313682202547123,-0.4413300740125224,0.3423307412180814,-0.4959224980155819,-0.42838648082122727,0.12593718396339243,-0.28560742432371816
-0.4891613373935663,-0.4865804723104455,0.768044139223919,-0.474285425320384,-0.4141953644617234,0.437458448382861,0.6401239023204655
-0.39910004897332757,-0.42322991469335364,0.2593044117927196,-0.4483209380861457,-0.3668916432633762,0.07798195857643274,-0.1847131311187774
-0.4216153710783876,-0.4277549545231458,0.9350180042948523,-0.38773713453959,-0.3716220153832108,0.5766427310772734,0.7905548605813958
-0.30903876055308926,-0.32820407826771525,0.5050536390341438,-0.4223564508519075,-0.33377903842453294,0.2614318759578139,-0.4649507778393369
-0.37208166244725577,-0.40060471554439187,0.21505272895801525,-0.4137016217738283,-0.3479701547840368,0.05820756743878,0.23384925584320101
-0.33605714707916107,-0.3101039189485465,0.4257017871445004,-0.35311781822727256,-0.26755382874684636,0.22283948733934794,-0.0547966884494242
-0.3405602115001729,-0.3372541579273004,0.2053244329546417,-0.41802903631286786,-0.3195879220650282,0.04929028922380313,-0.15033939388293352
-0.35857246918422025,-0.35535431724646915,0.010599902346060435,-0.4310112799299874,-0.33377903842453294,-0.09420401461608967,-0.3109040733028929
-0.39910004897332757,-0.35535431724646915,1.1308255692137663,-0.30984367283687597,-0.3195879220650282,0.7412288106485379,0.7855637244928586
-0.28652343844802924,-0.269378560480416,1.112338995108276,-0.2838791856026385,-0.3479701547840368,0.7285154883042136,-0.68198001961974
-0.3810877912892802,-0.35082927741667697,0.4516751956092388,-0.4266838653909478,-0.38581313174271475,0.21182207489696406,-0.537953931828831
-0.45313682202547123,-0.41870487486356145,0.9478250193837716,-0.37908230546151084,-0.3668916432633762,0.5886892453381682,0.8632986489980706
-0.33155408265814845,-0.3146289587783387,1.9207022979474084,-0.17136640758760624,-0.26282345662701173,1.3678369982077159,0.5804027749026862
-0.24599585865892193,-0.11100216643768612,3.181525277155223,-0.015579484182178182,-0.17767675846998665,2.37499657116511,0.5979463898290441
-0.15593457023868357,-0.19697792320373933,1.4477317703874766,-0.27955177106359813,-0.2817449451063503,0.9761110429842699,-1.1756460532767985
-0.3270510182371366,-0.3463042375868848,0.6823236243831027,-0.348790403688233,-0.29120568934602037,0.4091613466196837,0.16731872443706625
-0.3000326317110656,-0.35082927741667697,0.4468984515952246,-0.4223564508519075,-0.3574308990237061,0.21382121721789077,-0.9047891647437352
-0.42611843549939943,-0.3689294367358457,0.5062950645072449,-0.30118884375879684,-0.3101271778253589,0.27509032822619794,0.6286483286018113
-0.33605714707916107,-0.35082927741667697,1.0483628958745628,-0.3141710873759156,-0.28647531722618574,0.6917266443790783,0.581130643535687
-0.25049892307993377,-0.2603284808208316,0.8213853614568346,-0.3055162582978364,-0.2060589911889953,0.5311815099053544,0.10133547018182179
-0.23248666539588642,-0.21507808252290808,0.2721402385705266,-0.3141710873759156,-0.2439019681476732,0.11395876841094207,-0.5180085455268406
-0.3045356961320774,-0.27842864014000035,0.36766561245599927,-0.3661000618443921,-0.33377903842453294,0.16324781237971348,-0.6536029034478399
-0.39459698455231573,-0.3825045562252231,0.14845432727883873,-0.4526483526251853,-0.42365610870139264,-0.004651228543114881,-0.7982705545202499
-0.5026705306566023,-0.49563055197003025,-0.15211454940384334,-0.5262143997888598,-0.4141953644617234,-0.22116002287180017,0.40966311607934736
-0.4441306931834468,-0.4277549545231458,-0.06580822126434864,-0.5175595707107806,-0.4473079693005662,-0.1619943644606422,0.00974401095825554
-0.43962762876243494,-0.4911055121402377,-0.13574080810807887,-0.48726766893750273,-0.418925736581558,-0.20736165373174748,-0.2846299785328766
-0.4756521441305304,-0.47300535282106854,0.15012204143308397,-0.5002499125546223,-0.47569020201957485,-0.009645711595075228,0.43944157132145306
-0.4126092422363639,-0.3327291180975082,2.009892793146343,-0.2665695274464794,-0.28647531722618574,1.4013346316507047,0.788551030082796
-0.3000326317110656,-0.27390360031020816,0.7504762850507649,-0.348790403688233,-0.3290486663046983,0.44182273120309334,-0.7473268713698814
-0.4036031133943394,-0.45038015367210754,0.3897434465795576,-0.5262143997888598,-0.4567687135402359,0.1505511251581378,-0.8325576901174547
-0.5161797239196382,-0.5001555917998225,0.4818241051792742,-0.44399352354710614,-0.43311685294106234,0.23458547131205368,0.7788000708732629
-0.40810617781535125,-0.3915546358848075,0.17402144705459238,-0.46563059624230485,-0.418925736581558,0.0068798723364620635,-0.6065985781774639
-0.4891613373935663,-0.49563055197003025,1.1255537248454017,-0.40071937815670955,-0.4473079693005662,0.7064424049448593,1.3032481264910973
-0.30903876055308926,-0.18792784354415495,4.113851237064204,-0.04154397141641645,-0.1824071305898213,3.1127982669684133,1.9973446198146154
-0.020842637608325262,-0.05217664865038605,2.6143758834086346,0.010385003052060086,-0.016844106395605758,2.013570636069674,-0.08164145179629219


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.1399870741007345,-2.0886269705141833,-0.2039627876752176,-1.9921449997177807,-2.050979296608637,-0.38350461344153386,0.5735222263697732
-1.9251385886582049,-1.7942338299349554,1.2581475368035655,-1.1297346647128201,-1.6773969773012292,0.9255640174322862,2.2001225337314736
-1.1424762488318512,-1.103932672714699,0.04805846845895332,-1.210428029391647,-1.0091581807936125,-0.08730109674204993,0.3756369097161443
-0.9838976048147453,-0.9262816396065456,0.3334961308357337,-1.018781288279434,-0.946017507107853,0.17738539399198108,-0.45529680088016894
-1.1322453685726832,-1.0430237470776187,-0.3111213675173101,-1.0843446470809803,-1.003896457986465,-0.3900806839203398,0.44489220264324564
-0.9480895239076589,-1.0480994908807078,0.5735455752387905,-0.519491094329193,-0.8249978825434813,0.44844447644733554,1.0152376027035013
-0.5490851938001048,0.022882451571307874,1.5832228973806122,-0.03028757096380698,-0.13045047200013152,1.4678094333491791,1.6272877841705617
0.09546026252748238,0.17515476566401192,1.1159611400815974,0.23700919953480695,0.3010107981858889,1.0736495155272765,0.08474687186040955
0.15173010395290631,0.14470030284547003,1.760387963185555,0.5345659817879802,0.31679596660732734,1.7444271100878586,0.4667005656491131
0.36146314926585116,0.31727559215053414,3.012498852952302,1.4322796638399276,0.5904055525789497,3.149560185849389,2.899587388948608
1.5635915797180964,1.5912872867261576,1.1317132365243097,1.3414996285762477,1.4533280929509904,1.2875496413583705,-0.5696759188000416
1.338512214016397,1.2664396833283895,2.55369939062795,0.9834228228139539,0.49569454205031127,2.5603096077278327,-2.067667372545621
0.468887391987116,0.5000023690617801,0.31327386023604203,0.43369927593944724,0.4851710964360183,0.3250528272813791,-0.443220065964599
0.31030874797001023,0.31727559215053414,1.178345621875126,0.20674918778024579,-0.06730979831437381,1.076944513163065,-0.9393054685395269
-0.047772061100870726,0.07363988960220982,0.6945504091771196,0.5295226464955528,0.00635432098567873,0.7042027826490692,1.5457041137830725
0.5865425149675468,0.6065929889266714,0.07899359356637695,0.38326592301517987,0.4220304227502606,0.09318958152568205,-0.9610266878228227
0.21311538550791503,0.1650032780578319,-0.035497564529956484,0.11596915251656593,0.1957763420429556,-0.04289732517935249,-0.0052159153613973675
0.23357714602625068,0.22083645989182296,-0.39490880471662654,0.21179252307267324,0.26944046134300814,-0.3799118948501266,-0.10673393130147271
0.21311538550791503,0.2969726169381741,-0.4288267005164986,0.17648917602568645,0.3746749174859414,-0.40797454366314395,0.10906768774245962
0.2796161071925068,0.2715938979227231,0.1719698484973158,0.49421929944856596,0.35888974906450105,0.180408901181554,-0.39738505392802614
0.1414992236937385,0.17515476566401192,0.210313321379202,0.06553579959230034,0.0010925981785331888,0.18329536462406765,0.1991416802199549
0.2438080262854185,0.12439732763310998,0.20890396279586032,0.05040579371501976,-0.15675908603586483,0.15859571891336444,-1.3359731938556716
-0.27285142680256824,-0.1750715567492072,-0.10678189321222023,-0.3228010179245528,-0.13045047200013152,-0.14724081952763074,0.00955143415345412
-0.24727422615464775,-0.2765864328110093,2.538889748698024,0.8220360934563004,-0.08309496673581229,2.546149474448154,1.86815673993201
0.5046954728942042,0.5507598070926802,0.3223475447027031,0.2571825407045132,0.43255386836455356,0.3268626793967512,-0.7663530753587481
0.21311538550791503,0.18023050946710104,-0.255122913815494,0.08066580546957912,0.32205768941447477,-0.24480838104420008,0.04557679712920474
0.25403890654458633,0.159927534254741,-0.34754875892836645,-0.02524423567137952,0.14315911397149084,-0.3419807205622826,-0.18265381058619248
0.2028845052487454,0.14977604664856095,0.5870653150361741,-0.02524423567137952,-0.28830215621452954,0.5056570300772844,-1.3520839759956986
-0.3188903879688243,-0.24105622618937833,1.206591270318827,0.37317925243032674,0.011616043792826141,1.1701445355465305,0.5884697931080053
-0.06823382161920637,0.10409435242074992,2.1841798593426436,0.4891759641561403,0.20629978765725043,2.167698894856025,2.0652531821193514
0.770698359632573,0.7537895592162863,0.5148740274722184,0.7110827170229125,0.5851438297718041,0.5445191033979648,-0.5339307598872606
0.571196194578796,0.6573504269575733,1.848977549707026,1.5835797226127262,0.7324720683719093,2.017809565426783,2.674099668517921
1.6965930230872799,1.677574931378687,1.085062193213559,1.5230596991036074,1.4007108648795257,1.2309694454872349,-1.098413613738695
1.236203411424719,1.0634099312047836,3.6603844522631332,2.4359033870328317,1.2639060718937136,4.112362474547765,2.4563714056298522
2.3155612787669466,2.372951832402036,1.0157744937803788,2.1786932871190725,2.268895128058714,1.3025348534649295,0.1674436735170627
2.417870081358625,2.408482039023667,1.7176264219128479,2.7586768457481385,2.5214578228017483,2.144130981484756,-0.14487004290385205
2.3769465603219535,2.4338607580391165,0.4183561731951845,2.13834660477966,2.279418573673005,0.6506845103075307,-0.4122825913747859
2.2132524761752648,2.1902250554907923,0.03398695362692261,2.0425232342235544,2.300465464901591,0.22920080239023566,-0.415634772154771
2.049558392028576,2.022725509988815,0.14204794162877182,1.9013098460356075,2.0952582754228737,0.32682792598315624,-0.44174075877276786
1.8756334276227211,2.18007356788461,-0.199927207463053,1.9870465460068616,2.1847075631443666,-0.020064062143249184,0.8723100552315005
2.289984078119024,2.251133981127872,0.8533119004037867,2.0374798989311254,1.6427501140082674,1.038992606626254,-2.002889134279725
1.3998974955714076,1.6115902619385178,1.4316076323449383,2.1282599341948054,1.9321448684013318,1.7428224314131573,2.2311518079717816
2.392292880710706,2.3424973695834943,-0.2979345130294887,2.1534766106569405,2.337297524551617,-0.12865527132894056,-0.6233244961896351
2.131405434101922,2.1597705926722504,1.2646122923847574,1.8357464872340594,1.2849529631222996,1.4117492519150923,-2.472376266234359
1.0367012463709417,1.0634099312047836,0.09077450251230812,0.8321227640411535,0.8324448017076932,0.1599453729103102,0.1006863295555445
1.1032019680555336,1.0583341874016925,-0.32069358357197597,0.973336152229099,0.9376792578506246,-0.2524753545360768,-1.0163482295901636
0.6939667576888117,0.4289419558185181,0.08727090169437224,1.0187261698609407,0.4167686999431132,0.16333951215342415,1.1876682829299148
1.2106262107767967,1.1446218320542256,-0.509498258406761,0.9935094933988052,1.0429137139935578,-0.4377193884183825,-0.9146511123265321
0.8423145214467478,0.7081078649884752,-0.14729355756014817,0.6404760229289407,0.45360075959313945,-0.12030450188898055,-1.4955678061485553
0.2386925861558337,0.27666964172581404,-0.34104236424146706,0.6303893523440858,0.49569454205031127,-0.29335917686920226,0.7680041581170344
0.571196194578796,0.5558355508957712,-0.4805831987663873,0.6404760229289407,0.7272103455647618,-0.4262446617816272,0.19218303545435617
0.6735049971704761,0.6522746831544823,-0.3274357056551204,0.33787590538333995,0.36941319467879397,-0.30457513957120996,-0.9560636855584709
0.30007786771084244,0.327427079756716,-0.46218758795149817,0.3681359171378993,0.5377883245074849,-0.42165255169463445,0.43643905296001884
0.49958003276461943,0.4949266252586892,-0.3892786515383563,0.6909093758532062,0.6798548403004426,-0.3319584510092036,0.6171687602940075
0.775813799762156,0.7588653030193754,-0.7861823796050239,0.5849993347122459,0.774565850829081,-0.7322707889882829,-0.6440319532239831
0.5302726735421229,0.6167444765328531,-0.833878496208201,0.4135259347697392,0.7324720683719093,-0.7812490980401825,0.23015506727531707
0.6479277965225556,0.6522746831544823,-0.23169010889049552,0.6303893523440858,0.8798003069720124,-0.17218214060511364,0.4132700841573041
0.8423145214467478,0.6370474517452133,-0.7765180114311696,0.4589159524015791,0.6588079490718567,-0.7248996883118485,-0.8001875251069982
0.5302726735421229,0.6421231955483023,1.4387654628768662,0.38326592301517987,-0.6460993071004973,1.270251239082322,-2.718575182514854
-0.5644315141888574,-0.6420399866334976,0.31749761280022853,-0.3177576826321271,-0.4356303948146346,0.23804067998634698,0.23820878127394354
-0.4518918313380078,-0.48976767254079534,0.23789979775058442,-0.731311176611114,-0.788165822893455,0.10743591943144996,-1.1575314890956994
-0.8764733620934824,-0.7537063503014816,-0.7252306926128035,-0.8775679000914869,-0.5461265737647115,-0.7455678705418315,0.4632683166130731
-0.6820866371692883,-0.5963582924056866,-0.630216851935364,-0.9078279118460463,-0.7829041000863095,-0.6662595570928475,-0.13690072552222243
-0.7127792779467935,-0.7993880445292926,-0.41662143675010693,-0.5447077707913268,-0.7250251492076973,-0.4527126464897323,0.7951598123736211
-0.39050654978299904,-0.39332854028208236,-0.2903757638950667,-0.3177576826321271,-0.7145017035934025,-0.3444071870228281,-0.9679327683407094
-0.743471918724297,-0.8653727139694637,-0.7011530503895824,-0.9431312588930331,-0.9091854474578268,-0.7378453382402852,-0.9631434425863221
-1.0862064074064273,-0.9922663090467168,-0.522266446476541,-1.1801680176370877,-1.0986074685151037,-0.5909925562270774,0.3184401878329892
-0.9480895239076589,-0.9465846148189058,-0.3208933602649327,-1.1448646705901009,-1.4564046194010716,-0.44130852793845166,-1.951290420373266
-1.654020261790253,-1.469386226537189,-0.4735482377267106,-1.5180714822296733,-1.3774787772938735,-0.5725739243017703,0.42085716909428067
-1.4852107375139794,-1.4541589951279181,-0.7937440867087038,-1.6038081822009276,-1.5826859667725905,-0.8549382487960375,-0.7839015791619807
-1.7460981841227652,-1.7384006481009644,-0.6684276712728382,-1.866061617407114,-1.8931276123942393,-0.7625865035805706,-0.7689337482592169
-1.9967547504723813,-2.0835512267110925,-0.7271522349499556,-2.2392684290466867,-2.014147236958611,-0.8243836922563876,-0.13013879881627305
-2.022331951120302,-2.0784754829080034,-0.3890661328239809,-2.0375350173496205,-2.287756822930233,-0.5539927247022493,0.7312981564101404
-1.7512136242523482,-1.7993095737380462,-0.6626193573308035,-1.7803249174358597,-1.687920422915522,-0.7477507430253091,-0.026898562239525685
-1.7409827439931804,-1.4947649455526382,-0.15821415252422355,-1.2255580352689275,-1.5353304615082715,-0.2842929916722924,1.6310902584892308
-1.1475916889614342,-1.154690110745601,0.21622834975061783,-0.6052277943004473,-0.9881112895650267,0.1065582564439461,1.9776434704643668
-0.4007374300421687,-0.4643889535253444,-0.2494058418482608,-0.4892310825746337,-0.2198997597216244,-0.28505111021871754,0.023344000831419933
-0.3700447892646634,-0.48976767254079534,-0.6997427816618538,-0.5295777649140462,-0.3672279983217276,-0.7078711257160321,-0.5839301216251915
-0.5746623944480252,-0.5811310609964174,-0.5225567825360088,-0.6707911531019934,-0.7671189316648691,-0.5627906100704528,-0.08277439546346872
-0.5848932747071931,-0.5608280857840556,-0.8600540212435643,-0.7363545119035396,-0.530341405343273,-0.8636864857276934,0.07791399355367482
-0.5337388734113522,-0.7029489122705797,0.006509467045889019,-0.6254011354701535,-0.9354940614935601,-0.09888492681186305,-1.2170672538920022
-0.9787821646851623,-1.0937811851085188,-0.2158297052657247,-1.3012080646553268,-1.293291212379528,-0.33963475781155567,-0.868061005526308
-1.2805931323306194,-1.15976585454869,-0.38366192298979496,-1.008694617694581,-1.13543952816513,-0.45763643392463493,1.1814797537255353
-0.8304344009272262,-0.7689335817107507,-0.6868737951012084,-0.7968745354126602,-0.6724079211362307,-0.713618306338532,-0.20584350940615692
-0.8867042423526501,-1.0024177966528969,-0.36096542487391714,-1.2053846940992194,-1.4195725597510451,-0.4656508877231351,-1.7653787597472992
-1.5261342585506525,-1.6267342844329822,-0.5876448482312593,-1.3264247411174606,-1.4669280650153644,-0.6612612947602348,0.8458473711735687
-1.2038615303868598,-1.210523292579592,-0.41337495172151173,-1.165038011759807,-1.1301778053579843,-0.4935799689046107,0.7411470327785159
-0.9122814430005706,-1.0531752346837988,-0.6134501720371915,-1.0238246235718598,-0.8776151106149479,-0.6579032224675503,-0.09710703231347886
-0.9276277633893214,-0.9618118462281767,-0.6409886382921572,-0.9229579177233268,-0.7934275457006025,-0.674727302287671,0.6159878885849436
-0.6769711970397053,-0.8349182511509236,-0.1499270603440675,-0.5951411237155941,-0.6040055246433256,-0.20433810641145092,0.7391498533897335
-0.37516022939424826,-0.2562834575986493,-0.4442964246631297,-0.5043610884519143,-0.41458350358604684,-0.4811025131370333,-0.5973150741788856
-0.5848932747071931,-0.5049949039500645,-0.8831254988469054,-0.7767011942429539,-0.5934820790290326,-0.8880992848747503,-0.28367708424164007
-0.6718557569101204,-0.6877216808613087,-0.35422466800735325,-0.4690577414049275,-0.4777241772718064,-0.3897302809128638,0.6041444533287408
-0.4211991905605043,-0.5608280857840556,-0.22928914799746658,-0.7767011942429539,-0.8670916650006549,-0.31494535971399834,-1.5922857842292528
-1.0145902455922506,-0.6674187056489486,-0.4691049128291491,-0.9481745941854605,-0.956540952722146,-0.5340575097727948,-0.4009681598843
-1.1424762488318512,-1.1293113917301498,-0.2020874351657081,-0.7716578589505264,-1.045990240443639,-0.2888800127898361,0.36171286011716985
-0.9890130449443302,-0.9719633338343567,-0.41709675965624204,-0.9481745941854605,-1.003896457986465,-0.47622834121886237,0.7290819741311351
-0.6974329575580409,-0.8450697387571037,-0.45921824188875865,-0.6808778236868466,-0.6303141386790571,-0.5017628501045762,-0.002023435550900485
-0.6769711970397053,-0.7131003998767597,-0.5047532206448936,-0.9935646118173004,-0.8407830509649217,-0.564490921317146,-0.5277128116394654
-0.8560116015751449,-0.8349182511509236,-0.5442211769169758,-1.043997964741566,-0.9249706158792671,-0.6031790306297656,-0.7246463612721257
-1.1066681679247627,-1.276507962019763,-0.6525028749326838,-1.2608613823159143,-1.1722715878151562,-0.705572159584058,0.3189844448325313
-0.9685512844259945,-1.0430237470776187,-0.7632378671436759,-1.1852113529295132,-1.1617481422008633,-0.8063867098514081,-0.9087376675242133
-1.2857085724602024,-1.367871350475385,-0.6086964879036472,-1.5785915057387938,-1.5563773527368574,-0.6918877665552846,-0.18261652087468003
-1.3317475336264604,-1.383098581884656,-0.8977537945077119,-1.3970314352114341,-1.282767766765235,-0.9269557258681393,0.29684879597720015
-1.2038615303868598,-1.342492631459936,-0.786242449134569,-1.5836348410312195,-1.4879749562439522,-0.8478055900369372,-1.3426458344837053
-1.6744820223085886,-1.4744619703402781,4.787154352695564,-0.6455744766398598,-1.5037601246653907,4.271935424343953,3.619972099861532
-0.37516022939424826,-0.39332854028208236,2.108781678030929,-0.5749677825458861,-0.4619390088503679,1.839786996101591,-0.47849170791200846
-0.5388543135409369,-0.5303736229655155,1.3977097597215813,-0.040374241548660095,-0.42510694920034164,1.2970877508568754,1.212256839899308
-0.05288750123045555,0.002579476358947813,0.15150980267650827,-0.12106760622748684,0.12211222274290494,0.1181124775630173,0.20241947322426454
0.04942130136122629,0.002579476358947813,0.02543569203842629,0.07562247017715346,0.25365529292156963,0.020378063080403557,-0.08167787979906334
0.03919042110205847,0.063488401996028,-0.21912329026634958,-0.17150095915175423,0.1326356683571979,-0.23004645428227563,-0.08169513064043017
0.02895954084288883,0.07363988960220982,0.2560417058175843,0.17648917602568645,0.21156151046439597,0.24861433193066107,0.6379933466119115
0.30519330784042725,0.26651815411963403,-0.35558851937134256,0.13614249368627396,0.22734667888583632,-0.34383024243063043,-0.6114071452112718
0.08011394213872974,-0.012647755050323133,0.05251476291403023,-0.11602427093505938,-0.009430847435759762,0.021667704397450235,-0.6324054866700451
-0.15008086369255075,-0.15984432533993628,3.012189403860706,0.41856927006216665,-0.13045047200013152,2.88510990941024,0.45118399882985805
0.04942130136122629,0.2715938979227231,0.3020422234276935,0.1310991583938465,0.1589442823929312,0.27933862376521373,-0.14585100966672526
0.01361322045413801,-0.0075720112472322165,-0.4755723988435022,-0.2774110002927129,-0.05152462989293344,-0.4846091058205047,-0.7121167812037766
-0.24727422615464775,-0.3019651518264603,-0.8064890660966141,-0.29254100616999346,-0.16202080884301223,-0.7981216667958144,-0.35706851532840916
-0.3649293491350804,-0.4339344907068025,-0.808752595187199,-0.4690577414049275,-0.3303959386717032,-0.8099582140451584,-0.35945870428662713
-0.4825844721155131,-0.5608280857840556,-0.6127375289821341,-0.665747817809566,-0.4935093456932468,-0.6376087552499663,-0.34858808341286646
-0.595124154966361,-0.6115855238149576,-0.5574037082189588,-0.7767011942429539,-0.8460447737720672,-0.6091362937248417,-0.9673210746066152
-0.942974083778074,-0.9364331272127258,-0.7677749369131032,-1.1246913294203928,-0.9618026755292934,-0.8040196110594215,-0.26194352089714246
-1.0197056857218336,-1.0125692842590768,-0.7693758808899182,-1.008694617694581,-0.9775878439507318,-0.8017502118421163,-0.056008627851999476
-1.0197056857218336,-0.9821148214405367,-0.6854626162290925,-1.0994746529582609,-1.1617481422008633,-0.7382683585996329,-0.759980214564939
-1.2805931323306194,-1.423704532309378,-0.9516650595939333,-1.2356447058537807,-1.2880294895723805,-0.9773899695662579,-0.4216301951362687
-1.413594575699803,-1.378022838081567,-0.8383641428197601,-1.3012080646553268,-1.2775060439580876,-0.8732361409653635,0.7106934048581258
-1.1373608087022662,-1.1140841603208789,-1.1283183967172592,-1.2406880411462062,-1.1038691913222511,-1.1241117027841325,-0.19519841717894573
-1.1885152099981071,-1.230826267791952,-0.9546268969654798,-1.4978981410599672,-1.3301232720295542,-0.9836009479262755,-0.6986218379624646
-1.4238254559589725,-1.464310482734098,-0.8368519379206822,-1.6038081822009276,-1.3774787772938735,-0.8845848290580813,-0.14126108022934836
-1.454518096736476,-1.3221896562475741,-0.87155005499635,-1.6038081822009276,-1.3038146579938208,-0.9109290610150004,0.11487743540811628
-1.3931328151814673,-1.362795606672296,-0.6408846542959372,-1.2810347234856205,-1.2301505386937683,-0.6963398887783973,0.8371499468506218
-1.0708600870176745,-1.1343871355332409,-0.8240177643828414,-1.376858094041726,-1.035466794829346,-0.8598524361614279,-0.41619689167173757
-1.2038615303868598,-1.220674780185772,-0.7786675449372769,-1.2205146999765,-1.093345745707958,-0.8164366824787597,0.11181361649126824
-1.1424762488318512,-1.195296061170321,4.276092124306029,-0.0655909180107938,-1.024943349215051,4.009184466275376,3.773105011865377
0.2642697868037541,0.4035632368030671,2.848584124206177,0.5648259935425396,0.527264878893192,2.8259860189625567,0.9185134726403097
0.6581586767817234,0.6421231955483023,0.896869362942966,0.6757793699759275,0.8166596332862547,0.9550920833179116,0.5116987479511109
0.8934689227425887,0.8756074104904484,0.19549662583027688,0.6404760229289407,0.8745385841648669,0.246704309807381,-0.7370155971024016
0.6070042754858843,0.6675019145637533,-0.17665527055846497,0.4639592876940066,0.7324720683719093,-0.1337470894634376,-0.018864297289146396
0.6223505958746351,0.7081078649884752,-0.2716188257585201,0.6354326876365132,0.9166323666220387,-0.21292228971904356,0.32744347590999234
0.7809292398917409,0.7385623278070154,0.10165960184528869,0.5900426700046733,0.8903237525863054,0.15225742942327847,-0.15398111397613862
0.7400057188550677,0.7233350963977444,-0.02439357547189121,0.8976861228426997,1.0008199315363842,0.05757284604509699,0.5087808815801343
0.9753159648159331,0.9263648485213504,-0.9113028864615779,0.7564727346547524,1.121839556100756,-0.8432670711675336,-0.22539806314434097
0.9036998030017566,0.9111376171120794,-0.8542281870220791,0.71612605231534,0.9587261490792124,-0.7860174375973878,0.12628795155585162
0.980431404945518,1.0380312121893325,-0.8045802657808806,0.8674261110881385,1.179718506979368,-0.7324366225976506,-0.056008627851999476
0.980431404945518,1.0684856750078726,-0.29197989337723634,0.9783794875215281,1.079745773643584,-0.21776372291635993,-0.38258487343043057
0.8423145214467478,0.8096227410502773,-0.40119995025598937,0.7060393817304869,0.8377065245148406,-0.3409306634440102,-0.1658055143322451
0.7962755602804917,0.8756074104904484,1.2187193993484164,1.4574963403020593,0.9692495946935054,1.3683011982495132,1.9749682225845238
1.645438621791439,1.642044724757056,-0.14205544907659823,1.3465429638686732,1.5480391034796288,-0.02607674723179241,-0.7182051082481085
1.3538585344051497,1.281666914737657,-0.39776415519488845,1.084289528662485,1.3059998543508873,-0.30865051866530835,-0.3752108969605102
1.2157416509063832,1.2106065014943985,0.2721619556648569,1.3314129579913927,1.3112615771580327,0.3910927656181386,0.3135693511325693
1.3743202949234854,1.317197121359288,-0.0867500703255181,1.2456762580201386,1.1534098929436347,0.0016392974481660252,-0.8471243467259505
1.031585806241357,1.0684856750078726,-0.6465798827978813,0.8321227640411535,0.9955582087292386,-0.5822024063644771,-0.6588716585961462
0.775813799762156,1.0278797245831526,-0.6540642276286622,0.8371660993335791,0.9955582087292386,-0.5804198091797721,0.5442651834652358
1.026470366111774,0.9060618733089886,-0.6861279317760236,0.6808227052683531,0.9587261490792124,-0.624458305285629,-0.6952450923223327
0.7553520392438204,0.7487138154131954,-0.097421968335833,0.892642787550274,0.9745113175006509,-0.019085494059198196,0.5818343887581742
1.0213549259821892,0.9771222865522505,-0.6183028343728273,0.6858660405607806,1.0481754368007035,-0.5524486760082609,-0.29730607828873407
0.9190461233905092,0.9111376171120794,-0.48021299753695607,0.6909093758532062,1.0481754368007035,-0.41313903138711067,-0.2138484340588997
0.8525454017059174,0.8197742286564573,0.19491868414450228,0.5648259935425396,0.3010107981858889,0.2178357523530931,-1.5312250406273265
0.23357714602625068,0.22083645989182296,-0.5622757111228192,0.10588248193171282,0.3273194122216203,-0.5374124865175047,-0.11941525716384327
0.20799994537833022,0.19038199707328107,-0.7010395098772984,0.07562247017715346,0.3746749174859414,-0.6735771716056989,0.07101535403294384
0.25915434667417114,0.21576071608873204,-0.7783439886076818,0.17648917602568645,0.43255386836455356,-0.739074720449096,0.1971978388533915
0.36146314926585116,0.3934117491968871,-1.1056523884383476,0.15127249956355274,0.527264878893192,-1.056257636228778,-0.09373964083243416
0.3461168288770985,0.27666964172581404,-0.9362831643806523,0.08570914076200657,0.42729214555740613,-0.8963570085890964,-0.3455655683760826
0.22846170589666587,0.2969726169381741,-0.3129732838088532,0.3681359171378993,0.42729214555740613,-0.28036811958943847,0.3626140183222159
0.3972712301729394,0.302048360741265,-0.8162408081316249,0.11596915251656593,0.4483390367859921,-0.7789826095857746,-0.3446149546514467
0.2796161071925068,0.2512909227103631,-0.24051691669217018,0.4286559406470198,0.49043281924316573,-0.2003212250345532,0.9934077930483785
0.7041976379479795,0.7436380716101062,-0.7475285474871548,0.4286559406470198,0.785089296443374,-0.6960909565094937,-0.24059418555891451
0.6274660360042199,0.5761385261081312,0.15095165663115193,0.9682928169366732,0.8429682473219862,0.22888447370757836,0.438608210053905
0.8320836411875799,0.8451529476719083,-0.5916478907815871,0.7917760817017392,1.1165778332936085,-0.5218293989656164,0.017236053366487307
0.8627762819650853,0.7284108402008352,-0.5413212293637486,0.5093493053258465,0.7903510192505214,-0.49152701986521713,-0.5555566553038118
0.6530432366521404,0.5862900137143112,-0.5732347596872472,0.5749126641273927,0.7324720683719093,-0.5196964508663311,-0.48809941119220196
0.47400283211669897,0.373108773984527,-0.922693343465466,0.23700919953480695,0.5798821069646568,-0.8760003772550221,-0.205847959374427
0.41261755056169025,0.4238662120154272,-0.8907229291177768,0.22692252894995382,0.5220031560860446,-0.8468034147548877,-0.31925947702639984
0.30519330784042725,0.2512909227103631,-0.7495786477189773,0.13614249368627396,0.4378155911716991,-0.7147688606370376,-0.03076324069930589
0.31542418809959505,0.14977604664856095,-0.4018277223469548,0.1563158348559802,0.27470218415015557,-0.38398055034312056,0.07013498980205363
0.36657858939543414,0.20560922848255203,0.15034413525279833,0.1815325113181139,0.03792465782855946,0.12054318272119224,-1.439024014828865
-0.19611982485880683,-0.0024962674441431033,-0.5161254747610408,-0.05046091213351322,0.19051461923581006,-0.5018822604787999,0.8049538519588565
0.1414992236937385,0.099018608617659,-0.3660585928638299,0.015102446668032954,0.08001844028573127,-0.3592265151635532,-0.6173393056103028
-0.083580142007959,0.1396245590423809,0.6566529070448862,0.39839592889246045,0.25365529292156963,0.6672067803861808,1.899089251052479
0.6888513175592287,0.6319717079421223,1.5870807719012059,0.347962575968193,-0.372489721128875,1.4567059185164832,-1.9036487897523653
-0.07846470187837419,-0.05325370547504325,-0.418296785030563,-0.0655909180107938,0.201038064850103,-0.40773665769276857,0.6040988301934176
0.18242274473040976,0.12439732763310998,-0.6964453285475839,-0.0655909180107938,0.25891701572871517,-0.6729215912681001,0.10939740075630132
0.24892346641500332,0.302048360741265,0.47440878048802987,0.71612605231534,0.45360075959313945,0.5207385284493244,1.4262311432629904


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2493032446824823,-1.2568441183817587,-0.9774759714179241,-1.259155505846169,-1.2287392637215808,-0.9190077256560462,0.1863701063574947
-1.2277767163856141,-1.2353575964831307,-0.9102291411789096,-1.259155505846169,-1.2400333336510645,-0.8828152981547334,-0.4888544999921067
-1.2708297729793512,-1.2461008574324444,-1.0344675689187646,-1.289937043092503,-1.2739155434395144,-0.9540438076670011,-0.3811042784026898
-1.3031195654246546,-1.3213036840776422,-1.0803619055828566,-1.3412396051697266,-1.319091823157448,-0.9808072872159906,-0.1546667826564885
-1.3138828295730887,-1.2998171621790144,-0.9816664846163481,-1.3104580679233924,-1.2739155434395144,-0.9246986580262428,0.3063525871286867
-1.2815930371277857,-1.2783306402803865,-1.07167193527135,-1.3207185803388373,-1.285209613368998,-0.9748874373508809,-0.49644146438567716
-1.3246460937215232,-1.3213036840776422,-0.7254864596786766,-1.351500117585171,-1.4207384525227988,-0.7961498531604627,-0.7341940636558183
-1.3892256786121295,-1.364276727874898,-0.9199384146857891,-1.351500117585171,-1.3642681028753816,-0.8959282380883707,0.43299881281263136
-1.346172622018392,-1.3535334669255839,-0.9671936152466054,-1.351500117585171,-1.341679963016415,-0.9212100283772836,0.07684002997060409
-1.3354093578699575,-1.3320469450269559,-0.26980173891811793,-1.259155505846169,-1.307797753227965,-0.531285214555412,1.2378968807152366
-1.2170134522371796,-1.2353575964831307,-0.8856266995334103,-1.2386344810152796,-1.2061511238626141,-0.8667901244333147,-0.03970620789303756
-1.2170134522371796,-1.224614335533817,-0.932642939214876,-1.2386344810152796,-1.194857053933131,-0.8924644004529798,-0.03970620789303756
-1.2170134522371796,-1.213871074584503,-0.9596685219995011,-1.2488949934307245,-1.2400333336510645,-0.9104859270764148,-0.4873672539917836
-1.260066508830917,-1.2568441183817587,-1.0564744582351275,-1.289937043092503,-1.2513274035805477,-0.9647919628100432,-0.03970620789303756
-1.260066508830917,-1.2461008574324444,-1.0609524569359123,-1.289937043092503,-1.2626214735100314,-0.9678224516553128,-0.2665411674934089
-1.2815930371277857,-1.2783306402803865,-0.9873404893849755,-1.300197555507948,-1.285209613368998,-0.9281926025092465,0.07447760623012487
-1.2708297729793512,-1.2890739012297001,-0.9640969660734856,-1.269416018261614,-1.2513274035805477,-0.9127597269699165,0.4154912194531571
-1.2277767163856141,-1.224614335533817,-0.7538341667730242,-1.2488949934307245,-1.2174451937920978,-0.7946665188327058,-0.03970620789303756
-1.2277767163856141,-1.2353575964831307,-0.6436637024684564,-1.259155505846169,-1.2174451937920978,-0.7344474349561079,-0.26428035394256966
-1.2493032446824823,-1.2461008574324444,-0.6915003973913328,-1.269416018261614,-1.285209613368998,-0.7659959523939737,-0.7179351506446494
-1.3138828295730887,-1.3213036840776422,-0.5573137924876805,-1.351500117585171,-1.3642681028753816,-0.7042423789119413,-0.7318237979364912
-1.378462414463695,-1.3750199888242116,-1.056306796507039,-1.3822816548315053,-1.3755621728048653,-0.9704591049707078,0.19582277454915983
-1.3569358861668261,-1.3535334669255839,-1.061416416421012,-1.3720211424160604,-1.341679963016415,-0.9719100335742217,-0.15665571993613817
-1.367699150315261,-1.3535334669255839,-1.0932664225145612,-1.3822816548315053,-1.3642681028753816,-0.9900877045383227,0.07764937884465715
-1.3569358861668261,-1.364276727874898,-0.2303198625178694,-1.259155505846169,-1.341679963016415,-0.5140280538662535,1.1297889125379426
-1.2493032446824823,-1.2461008574324444,-0.7307314106462093,-1.259155505846169,-1.2513274035805477,-0.7850588068591108,-0.03970620789303756
-1.2493032446824823,-1.2568441183817587,-0.9835987145045278,-1.269416018261614,-1.2400333336510645,-0.9235731891908098,-0.03970620789303756
-1.2493032446824823,-1.2568441183817587,-0.7411381111639909,-1.269416018261614,-1.2513274035805477,-0.7901117376925592,0.1863701063574947
-1.2277767163856141,-1.2461008574324444,-1.0124578757031948,-1.2796765306770586,-1.2626214735100314,-0.9410244678662572,-0.4888544999921067
-1.2708297729793512,-1.2675873793310724,-0.8782725296930639,-1.2796765306770586,-1.2513274035805477,-0.8656826669799211,0.3016918626166097
-1.2385399805340482,-1.224614335533817,0.10850972656147345,-1.1462898692762777,-1.194857053933131,-0.29413300646361423,0.9742460615206198
-1.1416706031981392,-1.1494115088886192,-0.6642891850347216,-1.166810894107167,-1.1496807742151973,-0.735276475249897,0.06967375644500799
-1.1309073390497044,-1.1279249869899914,-0.9948045835187207,-1.1565503816917222,-1.1270926343562306,-0.9226055203090288,-0.14873333363644428
-1.1416706031981392,-1.1494115088886192,-0.7797307509586092,-1.166810894107167,-1.1157985644267474,-0.7992375081076267,0.06967375644500799
-1.1309073390497044,-1.1171817260406778,-0.7862815178425175,-1.1257688444453884,-1.081916354638297,-0.8005041047684891,0.178348043593771
-1.1093808107528358,-1.1171817260406778,1.2356133475171538,-0.941079620967384,-1.070622284708814,0.43140892983351453,1.4768890668709784
-0.9586951126747549,-0.9882625946489105,0.5621652826326982,-0.9102980837210501,-0.9350934455550133,0.040731560819687325,0.8933787026103327
-0.8618257353388453,-0.8593434632571433,-0.13457380018246706,-0.8692560340592714,-0.8786230959075966,-0.37839982678147904,-0.4432693001969818
-0.9048787919325828,-0.902316507054399,-0.5190150471078959,-0.9513401333828289,-0.9125053056960465,-0.6225719077513013,-0.3460361986524537
-0.9371685843778862,-0.9345462899023411,1.127464780652955,-0.7563903974893801,-0.8899171658370797,0.43853566883893214,1.9181284586577305
-0.7326665655576329,-0.6981945490174346,1.8690466807071762,-0.520398611934152,-0.6414476273884451,1.0315639340731473,2.200534156805728
-0.4851114901436424,-0.49407259098047007,0.6474918838478056,-0.5614406615959308,-0.5285069280936117,0.22067988318697337,-0.3137473617886233
-0.5174012825889458,-0.49407259098047007,1.3813192859218484,-0.33570938845614806,-0.46074250851671134,0.798407669194215,1.6179814260257521
-0.32366252791712696,-0.343666937690075,0.48442139765451925,-0.40753297536426064,-0.47203657844619445,0.1483023255358533,-0.742010810084317
-0.409768641104602,-0.4081265033859586,-0.19774192985673839,-0.40753297536426064,-0.37038994908084416,-0.31857719367055526,0.13959569651256098
-0.38824211280773324,-0.4081265033859586,0.8081439783638882,-0.3972724629488162,-0.35909587915136054,0.38662366002844895,0.049471652213702734
-0.3774788486592991,-0.3973832424366449,0.20730099510291317,-0.4588355374414843,-0.41556622879877775,-0.043549896382410885,-0.2175925709480656
-0.3990053769561679,-0.35441019863938916,1.1941669105541963,-0.17154118980903307,-0.28003738964497704,0.731772937362364,1.5697418387953113
-0.20526662228434908,-0.1932612843996799,0.05111585535808597,-0.26388580154803504,-0.28003738964497704,-0.12596627919245088,-0.7225023489123371
-0.2913727354718241,-0.28995063294350554,-0.5526356297169799,-0.3562304132870375,-0.2687433197154939,-0.5545357786165449,-0.1268155093890545
-0.3021359996202582,-0.32218041579144713,-0.5935418296919222,-0.36649092570248193,-0.25744924978601025,-0.5810105066063991,-0.03970620789303756
-0.3021359996202582,-0.22549106724762194,0.5674766116222726,-0.3049278512098138,-0.42686029872826087,0.21239569143410544,-1.6990596203701707
-0.5066380184405112,-0.5800186785749816,0.22247346593600423,-0.5101380995187076,-0.5059187882346449,-0.05862970454348487,-0.3152367158858819
-0.5389278108858145,-0.5263023738284116,0.41810071249028763,-0.5511801491804863,-0.6075654175999952,0.044540398674516896,-0.6878948732716308
-0.614270659924855,-0.6015052004736094,-0.37654206171123816,-0.592222198842265,-0.5398009980230948,-0.47104651641031686,0.14911171937207598
-0.5927441316279861,-0.5907619395242952,0.4631329359818942,-0.42805400019515005,-0.517212858164128,0.1212653851209119,0.8991384860084992
-0.4851114901436424,-0.41886976433527273,-0.11736266573619801,-0.4588355374414843,-0.43815436865774454,-0.2715702810537017,0.7824172537937115
-0.38824211280773324,-0.3973832424366449,-0.7922687009858307,-0.4485750250260394,-0.37038994908084416,-0.7331706620752992,-0.03970620789303756
-0.38824211280773324,-0.3973832424366449,-0.3872729845332347,-0.3972724629488162,-0.3478018092218774,-0.4437871122275164,0.2278273724271873
-0.35595232036243035,-0.343666937690075,-0.22779131765753569,-0.42805400019515005,-0.40427215886929413,-0.34426140336813665,-0.3936162495731981
-0.3990053769561679,-0.2792073719941914,0.2841284055974516,-0.32544887604070316,-0.39297808893981095,0.02846483948273276,-0.39736132937933333
-0.4420584335499049,-0.46184280813252804,-0.0017362141319506343,-0.4588355374414843,-0.4833306483756781,-0.20297282529953214,0.0506638695948089
-0.4312951694014708,-0.44035628623390016,0.26574255182833945,-0.3049278512098138,-0.38168401901032734,0.019398122779269885,1.0418428794815329
-0.3021359996202582,-0.2577208500955635,0.36836285946023883,-0.3049278512098138,-0.2687433197154939,0.1079766760328057,-0.12704059802341502
-0.31289926376869287,-0.37589672053801704,1.988796580818612,-0.15102016497814416,-0.31391959943342745,1.3275769063121918,1.6239460476216008
-0.10839724494843993,-0.05359889205859949,0.6072629685874219,-0.13049914014725433,-0.23486110992704348,0.3017747177484417,-1.1245934097348118
-0.2483196788780866,-0.30069389389281925,1.3894767442737674,-0.1920622146399229,-0.2913314595744607,0.8575537260403459,0.9087185339054558
-0.1299237732453082,-0.1180584577544826,-0.25586029428174,-0.1099781153163654,-0.14450855049117636,-0.3136824424217621,-0.8783764059192242
-0.23755641472965197,-0.24697758914624982,-0.6515848321729331,-0.3049278512098138,-0.24615517985652713,-0.6208331450302431,-0.8137155738576652
-0.3344257920655616,-0.32218041579144713,0.7153639263875353,-0.2844068263789244,-0.39297808893981095,0.33608597872128404,-0.3917729681061139
-0.3774788486592991,-0.3866399814873307,-0.43794602378244785,-0.4485750250260394,-0.42686029872826087,-0.4893869963482506,-0.2175925709480656
-0.3990053769561679,-0.3973832424366449,-0.20858163252347772,-0.40753297536426064,-0.40427215886929413,-0.3308071435267303,-0.12911998826461052
-0.409768641104602,-0.41886976433527273,0.5235134176201373,-0.4690960498569288,-0.5623891378820616,0.13840668453696328,-0.846564777718229
-0.5066380184405112,-0.5692754176256674,-0.7264552926883243,-0.6024827112577095,-0.5059187882346449,-0.7038657955020998,-0.4989237212144435
-0.5604543391826833,-0.5477888957270395,-0.3413370471605009,-0.592222198842265,-0.5510950679525785,-0.4492966653406418,0.053402356791414446
-0.5496910750342486,-0.5477888957270395,-0.6100436348612677,-0.4998775871032631,-0.4833306483756781,-0.6169624484125077,0.4245576517285995
-0.495874754292077,-0.49407259098047007,-0.9065532865410415,-0.5101380995187076,-0.41556622879877775,-0.8170866295290932,0.14348300067311598
-0.47434822599520826,-0.42961302528458645,-0.56736090723778,-0.5101380995187076,-0.5059187882346449,-0.594772657736684,-0.8596137033757792
-0.5712176033311174,-0.5692754176256674,-0.7645619995836498,-0.6230037360885989,-0.5398009980230948,-0.7318847569598033,-0.22643774922152002
-0.5927441316279861,-0.5907619395242952,0.03264926073630045,-0.6435247609194883,-0.7092120469653455,-0.22474493750942104,-1.3540887793551892
-0.7434298297060674,-0.751910853764004,-0.015822030966269673,-0.7461298850739352,-0.7543883266832789,-0.27494839589951514,0.15566031800554814
-0.7219033014091987,-0.7304243318653761,-0.4172068974646522,-0.7871719347357139,-0.8221527462601793,-0.5407267325120626,-1.0109248567566964
-0.8295359428935425,-0.8593434632571433,-0.6768899080707189,-0.8589955216438265,-0.8447408861191461,-0.7084420047033143,-0.4396873792593728
-0.87258899948728,-0.8808299851557712,-0.5138997049506435,-0.9102980837210501,-0.9576815854139801,-0.6194653872523409,-1.2540203029992125
-1.001748169268492,-1.0097491165475383,-0.830574484724849,-1.0231637202909414,-0.9802697252729468,-0.8158651245951631,-0.14467021093793217
-1.0125114334169265,-1.0097491165475383,-0.95993283241658,-1.0642057699527203,-1.0367400749203635,-0.8959360627051584,-0.5661611764359531
-1.0663277541590983,-1.063465421294108,-0.7051902922131451,-1.0744662823681648,-1.1157985644267474,-0.7520968599246,-1.0023191218933498
-1.1631971314950078,-1.0956952041420498,-0.4021135080336835,-1.0847267947836097,-1.1157985644267474,-0.5776020845521657,1.0612191660631618
-1.0555644900106642,-1.063465421294108,-0.588889989240307,-1.0231637202909414,-1.0593282147793304,-0.6781087810143545,-0.46618455464957165
-1.0986175466044017,-1.0849519431927357,-0.9580355654348378,-1.0847267947836097,-1.081916354638297,-0.8970502902447752,0.6081866160134544
-1.0340379617137954,-1.0312356384461663,-0.8641247409640281,-1.0231637202909414,-1.0141519350613968,-0.8385262798879538,0.17219604276812436
-1.0125114334169265,-1.0097491165475383,-0.820776745336869,-1.002642695460052,-1.0141519350613968,-0.810187700761496,0.3814577669412968
-0.9694583768231891,-0.956032811800969,-0.35575584133125254,-0.8282139843974926,-0.9125053056960465,-0.508561831414018,1.000244837659434
-0.8618257353388453,-0.8593434632571433,-1.0115691540994596,-0.9205585961364946,-0.8673290259781129,-0.9168720059946429,-0.4432693001969818
-0.9048787919325828,-0.8915732461050854,-1.0074662484456445,-0.9513401333828289,-0.9350934455550133,-0.9172410706015605,-0.5502561924920629
-0.9586951126747549,-0.9452895508516548,-0.9938138343173126,-0.9205585961364946,-0.9237993756255296,-0.9073307716278257,0.27132209560808734
-0.9264053202294517,-0.9130597680037132,-0.8991832660868109,-0.9616006457982733,-0.9463875154844964,-0.8539175225606026,-0.6560905661992137
-0.9909849051200579,-0.9775193336995963,-0.9919907276084724,-0.941079620967384,-0.9350934455550133,-0.9070061449388906,0.692767051745311
-0.9156420560810175,-0.9238030289530269,-1.0569197059847033,-0.9513401333828289,-0.9012112357665634,-0.9460200111463927,-0.03970620789303756
-0.9156420560810175,-0.9238030289530269,-0.3466689762258815,-0.8487350092283821,-0.9125053056960465,-0.5062632605975594,0.9844880036359118
-0.8080094145966737,-0.8056271585105739,-0.6389214505730255,-0.7871719347357139,-0.7769764665422457,-0.6724625712853927,0.4573292182901313
-0.7541930938545016,-0.7411675928146902,-0.7546344797180913,-0.7871719347357139,-0.7769764665422457,-0.7486390542040372,-0.5295382221025372
-0.8080094145966737,-0.8056271585105739,-0.6400057012296202,-0.7358693726584907,-0.7430942567537958,-0.6685161382825243,1.1531788149465623
-0.6788502448154612,-0.6981945490174346,-0.3386377505607077,-0.7153483478276013,-0.7882705364717294,-0.4788087260791283,-1.2879429031939424
-0.8187726787451078,-0.7733973756626319,-0.4588826247158181,-0.8076929595666033,-0.8560349560486298,-0.5683337837860183,-0.1394065293693092
-0.8295359428935425,-0.8163704194598876,-0.8967707683201849,-0.8692560340592714,-0.8673290259781129,-0.8450751361440977,-0.6396779649425405
-0.8941155277841487,-0.8915732461050854,-1.03170006317908,-0.8795165464747159,-0.8560349560486298,-0.9262838283706009,0.469305975547557
-0.8402992070419766,-0.8486002023078296,-0.9533327397956025,-0.8487350092283821,-0.833446816189663,-0.8771453509427677,0.26116983644335773
-0.8080094145966737,-0.8056271585105739,-1.0382193577249514,-0.8487350092283821,-0.7769764665422457,-0.9280493234414658,-0.2385203783663042
-0.8295359428935425,-0.8056271585105739,-0.46003708729745185,-0.7974324471511584,-0.833446816189663,-0.5648360429929828,0.860251427681219
-0.7326665655576329,-0.7304243318653761,-0.8345167670098095,-0.7974324471511584,-0.8108586763306962,-0.8009571838254699,-1.013723757762067
-0.8402992070419766,-0.8808299851557712,-0.5940228986844275,-0.9205585961364946,-0.9802697252729468,-0.668651898547381,-1.844962473911423
-1.0340379617137954,-1.0312356384461663,-0.2237973062933288,-1.043684745121831,-1.2174451937920978,-0.4800963289888329,-0.2516084585541995
-1.0555644900106642,-1.04197889939548,-1.034060145197266,-1.043684745121831,-1.0254460049908805,-0.9387927331969682,-0.03970620789303756
-1.0555644900106642,-1.1279249869899914,-0.6150634727781857,-1.0642057699527203,-1.1383867042857143,-0.7039058676635458,-0.03970620789303756
-1.0555644900106642,-1.074208682243422,-0.814848100742305,-1.0539452575372754,-1.081916354638297,-0.8131463866206377,0.28015255217436535
-1.0232746975653608,-1.0204923774968522,-0.17540383709935953,-1.0539452575372754,-1.104504494497264,-0.4433086400745457,-1.3071465446601123
-1.1524338673465733,-1.063465421294108,-0.7183563728851544,-1.1155083320299435,-1.194857053933131,-0.7665454260898432,0.1797639802917373
-1.1309073390497044,-1.0956952041420498,-0.5781847592906353,-1.0847267947836097,-1.081916354638297,-0.677607277913858,0.178348043593771
-1.1093808107528358,-1.1064384650913635,-1.038677709411637,-1.105247819614499,-1.104504494497264,-0.9444884215000101,0.39360672775382555
-1.0663277541590983,-1.052722160344794,-0.9969699375981063,-1.0539452575372754,-1.0254460049908805,-0.9167587915932524,0.1742077729959202
-1.0448012258622295,-1.0312356384461663,-1.0804992966439968,-1.0744662823681648,-1.0141519350613968,-0.9665963067868995,-0.14599051286302522
-1.0555644900106642,-1.0312356384461663,-0.901841877536887,-1.0847267947836097,-1.070622284708814,-0.8641688461735483,-0.1463257945821687
-1.0663277541590983,-1.1171817260406778,-1.0366072301258253,-1.1257688444453884,-1.070622284708814,-0.9437072252579263,-0.46753416967095307
-1.1093808107528358,-1.0956952041420498,-1.0431400291658361,-1.0949873071990541,-1.0593282147793304,-0.9464909644964394,-0.03970620789303756
-1.1093808107528358,-1.074208682243422,-0.9057459924591734,-1.1257688444453884,-1.1383867042857143,-0.8708476205952224,0.28527849384210735
-1.0770910183075328,-1.0849519431927357,-1.079539104221701,-1.1257688444453884,-1.104504494497264,-0.9697956259755244,-0.36159581723070494
-1.1093808107528358,-1.1171817260406778,-1.0882822341732743,-1.1360293568608328,-1.104504494497264,-0.9741049018549803,-0.03970620789303756
-1.1093808107528358,-1.1171817260406778,-1.013642036727449,-1.1360293568608328,-1.081916354638297,-0.93109512407053,-0.25636267571646915
-1.1309073390497044,-1.1279249869899914,-1.0540578404533403,-1.1565503816917222,-1.104504494497264,-0.9558058333323094,0.178348043593771
-1.1093808107528358,-1.1279249869899914,-0.919875412787282,-1.1155083320299435,-1.081916354638297,-0.8757904162565281,0.176950259930394
-1.087854282455967,-1.0849519431927357,-0.6929897828721142,-1.1257688444453884,-1.1270926343562306,-0.7495860542867566,-0.36262094337509726
-1.1201440749012703,-1.1386682479393055,-0.6678983183159511,-1.1565503816917222,-1.160974844144681,-0.7410800631202852,-0.6917655451365488
-1.1847236597918767,-1.192384552685875,-0.75646164921966,-1.2386344810152796,-1.2400333336510645,-0.7981225318513091,-0.7045929419347767
-1.2493032446824823,-1.2783306402803865,-0.7359957600184592,-1.2796765306770586,-1.2965036832984813,-0.7911697482077896,0.07333194923222856
-1.2385399805340482,-1.2675873793310724,-1.0821744833640625,-1.300197555507948,-1.2513274035805477,-0.9789989360229898,-0.6030130242339571
-1.29235630127622,-1.2890739012297001,-1.0455547013849082,-1.3104580679233924,-1.2626214735100314,-0.9597923912231519,-0.15427708579288865
-1.3031195654246546,-1.3213036840776422,-0.9346236365036329,-1.289937043092503,-1.285209613368998,-0.8992230133836822,-0.1546667826564885
-1.3138828295730887,-1.310560423128328,-0.14865481033243133,-1.1462898692762777,-1.319091823157448,-0.4526289713787391,1.8059406988895006
-1.1416706031981392,-1.0956952041420498,0.5235233171010107,-0.9000375713056052,-1.1157985644267474,-0.008063677454749738,2.366653007543911
-0.9048787919325828,-0.902316507054399,-0.2735009975309991,-0.9308191085519395,-0.9012112357665634,-0.46773168394367115,-0.24392620173264679
-0.9264053202294517,-0.9130597680037132,-0.3979755822509979,-0.8795165464747159,-0.9012112357665634,-0.5421251560387766,-0.14243693427740256
-0.9371685843778862,-0.956032811800969,-0.19304682924593042,-0.8692560340592714,-0.9125053056960465,-0.4102388357539113,0.8876891604731171
-0.8402992070419766,-0.8163704194598876,0.0666524897534827,-0.8795165464747159,-0.99156379520243,-0.2686946605671153,-1.6443784443538247
-1.0125114334169265,-1.04197889939548,0.05480109447493246,-0.9923821830446077,-1.160974844144681,-0.31019377059158026,-1.1979071386874547
-1.1309073390497044,-1.2353575964831307,-0.08287607882919863,-1.2283739685998352,-1.3642681028753816,-0.4348115069648149,-1.0209503395836783
-1.2277767163856141,-1.2675873793310724,-0.7480415399012132,-1.2283739685998352,-1.285209613368998,-0.7965594644675802,-1.0502898651159518
-1.3246460937215232,-1.2998171621790144,-0.2897109110706587,-1.0949873071990541,-1.2626214735100314,-0.5199087911927308,2.506749263237158
-1.087854282455967,-1.074208682243422,-0.19480298570840082,-0.9308191085519395,-1.0367400749203635,-0.4246328932342824,1.897782204999301
-0.8941155277841487,-0.9882625946489105,-0.4632664352922227,-0.9000375713056052,-0.9689756553434632,-0.5842095410717716,0.16389866548319934
-0.87258899948728,-0.8056271585105739,-0.5020457346626175,-0.8487350092283821,-0.8447408861191461,-0.5983241901338078,0.162679474624659
-0.8510624711904112,-0.8700867242064575,-0.6524649131893161,-0.9000375713056052,-0.8786230959075966,-0.6958955374982442,-0.03970620789303756
-0.8510624711904112,-0.8271136804092017,-0.5069178814804923,-0.8795165464747159,-0.9237993756255296,-0.6115248142838723,-1.1462017399912754
-0.9694583768231891,-0.9882625946489105,-0.5766290530102448,-0.9000375713056052,-0.9576815854139801,-0.6510323800656944,0.8962497331041845
-0.87258899948728,-0.8486002023078296,1.596517977830318,-0.592222198842265,-0.7882705364717294,0.8451832283505518,3.2996575536489536
-0.5174012825889458,-0.3973832424366449,1.9218530866958428,-0.4793565622723737,-0.5849772777410284,1.096120924334024,-0.3159874802128338
-0.5496910750342486,-0.5370456347777258,0.17084612817507333,-0.5717011740113757,-0.6188594875294788,-0.11148448476912436,0.14599933595561806
-0.5281645467373799,-0.5477888957270395,0.23523240899867895,-0.42805400019515005,-0.5059187882346449,-0.03508157304769864,0.42202069074706045
-0.47434822599520826,-0.5370456347777258,-0.20930412295994405,-0.4793565622723737,-0.49462471830516125,-0.33890164632167974,0.41579795626404026
-0.42053190525303663,-0.35441019863938916,-0.15686703055253487,-0.43831451261059495,-0.41556622879877775,-0.30134769331810013,-0.5790425214109377
-0.4851114901436424,-0.44035628623390016,1.7074882973004908,-0.2536252891325906,-0.38168401901032734,1.0515277794524804,0.7824172537937115
-0.38824211280773324,-0.4510995471832143,0.8825216965104841,-0.4793565622723737,-0.5059187882346449,0.39534191765222204,-1.5557298297076545
-0.5712176033311174,-0.5800186785749816,-0.13468458281235765,-0.5614406615959308,-0.5510950679525785,-0.3091905745750857,0.3337568747639274
-0.5281645467373799,-0.5907619395242952,-0.19681298088274868,-0.5819616864268201,-0.5736832078115452,-0.3581232603632825,-0.7784692457171976
-0.614270659924855,-0.6229917223722372,1.2663578734315415,-0.36649092570248193,-0.5510950679525785,0.6719139229469696,1.0932013556976437
-0.4851114901436424,-0.5370456347777258,1.6478070165685665,-0.40753297536426064,-0.49462471830516125,0.9353114142684265,1.147805458987823
-0.409768641104602,-0.3973832424366449,1.2766952203607758,-0.27414631396347994,-0.39297808893981095,0.7505381716663196,1.2154071229461523
-0.25908294302652074,-0.2577208500955635,-0.2000805534626264,-0.27414631396347994,-0.22356703999756036,-0.29134702107499905,0.13317567947502038
-0.23755641472965197,-0.2577208500955635,-0.23091680693678407,-0.2536252891325906,-0.18968483020910992,-0.30268471153005105,0.3042979547579072
-0.19450335813591446,-0.24697758914624982,0.8033712841342107,-0.29466733879436935,-0.25744924978601025,0.41775178885682945,-0.9761860536991064
-0.31289926376869287,-0.3651534595887029,0.3026734521745987,-0.2844068263789244,-0.28003738964497704,0.06936808701180164,0.7483395973507415
-0.21602988643278323,-0.24697758914624982,0.5580400602300929,-0.2125832394708118,-0.23486110992704348,0.27093109072102206,-0.21083739260420375
-0.23755641472965197,-0.26846411104487766,-0.43686280312964354,-0.33570938845614806,-0.23486110992704348,-0.46791105959267015,-0.6417134925321928
-0.31289926376869287,-0.23623432819693566,-0.0935731831934135,-0.32544887604070316,-0.28003738964497704,-0.23224474833790076,-0.12726685292012196
-0.32366252791712696,-0.3114371548421334,0.017381457330173378,-0.3049278512098138,-0.33650773929239425,-0.1430236907021068,0.1358699426547823
-0.3021359996202582,-0.30069389389281925,-0.5331065861854944,-0.36649092570248193,-0.2913314595744607,-0.5425683752349805,-0.2143749881537886
-0.32366252791712696,-0.32218041579144713,-0.42627802640100476,-0.37675143811792683,-0.31391959943342745,-0.46663084894222173,-0.5664346595364972
-0.38824211280773324,-0.3866399814873307,-0.6058582716817952,-0.3870119505333713,-0.30262552950394384,-0.5959331897133823,0.2278273724271873
-0.35595232036243035,-0.37589672053801704,0.05448368164022007,-0.3049278512098138,-0.3478018092218774,-0.12583520104329993,0.402681344207165
-0.3021359996202582,-0.2792073719941914,1.3422157642472388,0.013148033668970856,-0.18968483020910992,0.9438798441896141,2.9296630565397264
0.0638149814265101,0.032347195535911984,0.7000112621135737,0.12601367023886265,0.07007877816900782,0.4726537187217709,-0.03970620789303756
0.0638149814265101,0.07532023933316771,0.5217403805399924,0.10549264540797282,0.13784319774590767,0.3600338722087165,0.6828251004777397
0.16068435876241924,0.1397798050290518,1.335401945839773,0.47487109236398156,0.25078389704074205,1.1270925186454297,2.63272613009645
0.5266353398091875,0.5587669820522945,1.1214022355656514,0.5672157041029835,0.64607634457266,1.0255807491023416,0.3973421840956121
0.5912149246997943,0.5909967649002366,0.6652788476352881,0.649299803426541,0.6799585543611104,0.646524074911126,0.10411680904506701
0.6127414529966626,0.6232265477481785,0.9657276343662188,0.8237285144891006,0.7025466942200768,0.9701602221964554,2.036890954041716
0.9248761133012593,0.8380917667344563,1.564398682968037,0.9571151758898813,0.9058399529507782,1.5721441831563168,-0.1746299962381656
0.903349585004391,0.9777541590755372,0.9873505039360962,1.1110228621215519,1.0074865823161285,1.0923136471844297,1.5181362902040971
1.150904660418381,1.052956985720735,1.718990635738993,1.2033674738605538,1.2107798410468291,1.8799287640870395,0.025041702031210672
1.161667924566816,1.2570789437577,1.0052634715205928,1.1418043993678861,1.2220739109763121,1.1745861182083503,0.0895420100054503
1.1831944528636844,1.2033626390111296,1.0347415505523674,1.254670035937777,1.3237205403416634,1.2263207971591294,1.312230151325174
1.409222999980806,1.493430684642606,2.069254811896409,1.3880566973385577,1.289838330553213,2.3107865526545894,0.08409748800606895
1.4307495282776752,1.3967413360987808,2.846568230105512,1.8189982187872342,1.5157197291428808,3.3482801212246804,2.7357105879472647
1.915096414957221,1.9231611226151635,0.7053209888750299,1.7369141194636775,1.44795530956598,0.9529528669858519,-3.4024484167410343
1.2800638301995935,0.8166052448358289,2.818453246645341,1.1212833745369963,0.9623103025981949,2.830593583059662,-0.8625139171550572
1.1401413962699467,1.1818761171125023,1.2709280574715585,1.3880566973385577,1.289838330553213,1.4899827436555184,1.0631209565364055
1.323116886793331,1.2785654656563274,0.4834787152966588,1.3162331104304454,1.289838330553213,0.6779159840148774,-0.41664013704309416
1.2585373019027253,1.2785654656563274,1.3401309221307953,1.603527458062896,1.3237205403416634,1.664386238862301,2.8827126137252774
1.753647452730706,1.697552642679571,1.203323873139741,1.6650905325555645,1.5157197291428808,1.5638960563487503,-0.5659790120869773
1.656778075394797,1.4074845970480945,4.003430377236094,1.747174631879122,1.199485771117346,4.199501168362775,-0.6337028507832919
1.5491454339104527,1.525660467490548,2.4346296014370656,1.839519243618124,1.5383078690018472,2.9123694545502103,1.169539193912162
1.76441071687914,1.7727554693247678,1.3698773743723773,1.8292587312026796,1.6964248480146142,1.8267895031510504,1.1861428224861699
1.9904392639962618,2.0950532978041854,1.737881134142922,1.9010823181107916,1.7077189179440984,2.204757553804752,-0.37769029769758833
1.9258596791056561,1.9124178616658487,0.7656574664624538,1.8497797560335685,1.8319536871684148,1.1759193506555752,-1.2914991330950891
1.6890678678400992,1.7512689474261405,1.323770685260184,1.5932669456474515,1.3801908899890802,1.5614610081866511,-2.2850550562449623
1.2800638301995935,1.2570789437577,1.395302102377137,1.3777961849231133,1.2559561207647627,1.622519582754931,1.2261518063562256
1.495329113168281,1.5041739455919196,0.8923292781569048,1.3572751600922244,1.2446620508352795,1.082834609030299,-2.1139767951411956
1.1293781321215126,1.1711328561631884,0.9158453519157961,1.069980812459773,1.0639569319635451,1.0527491578427428,0.22028155349508033
1.17243118871525,1.117416551416619,1.0607940086448853,1.1110228621215519,0.9510162326687118,1.1536908797986503,-1.9102288423075484
0.8602965284106535,0.8918080714810267,2.2400924994499545,1.1828464490296648,1.0074865823161285,2.332635213238146,1.5990045305532812
1.1186148679730785,1.085186768568677,1.9266836328050758,1.0802413248752174,1.0752510018930284,1.9929063390034445,-1.0816610126854946
0.9464026415981285,0.9670108981262235,1.5119421349334774,0.9160731262281024,0.725134834079044,1.4765922723679508,-2.055515888635897
0.6235047171450977,0.7306591572413175,1.818161804011757,0.649299803426541,0.4201949459829922,1.5711239248352906,-1.2544481797064473
0.44052922662171257,0.4620776335084693,0.688253940514538,0.47487109236398156,0.32984238654712505,0.5657631996340873,0.18265174592574915
0.47281901906701596,0.472820894457783,2.135352157905443,0.8237285144891006,0.567017855066276,2.028562442805025,3.347498177947798
0.9679291698949968,1.0422137247714214,4.480930807165048,1.3367541352613346,1.199485771117346,4.633956867581669,2.70432303606472
1.409222999980806,1.428971118946723,1.9629098388914679,1.3367541352613346,1.289838330553213,2.129671350036608,-0.7825283832876601
1.2800638301995935,1.3859980751494672,0.5068009194532415,1.234149011106888,1.3124264704121793,0.6965973198671319,-0.7992210164425955
1.150904660418381,1.2141058999604442,0.018140684568493916,1.1315438869524408,1.199485771117346,0.20377022195469108,-0.23394993766576502
1.1186148679730785,1.1281598123659327,-0.03403656077159439,1.1212833745369963,1.2559561207647627,0.15810235224847202,0.025415967406489555
1.1293781321215126,1.2033626390111296,2.3379190549969078,1.4701407966621152,1.289838330553213,2.6456616968794515,2.5601714059881355
1.5599086980588868,1.6330930769836869,1.3456194117723024,1.5932669456474515,1.527013799072364,1.6456691755145256,-0.9450207341552297
1.3984597358323718,1.428971118946723,4.554977321870629,1.798477193956345,1.5834841487197808,5.291977180206397,3.371142404813459
1.9904392639962618,2.0950532978041854,3.9713047306837725,2.126813591250575,2.1143054354054995,4.873349520765218,0.24194720027742223
2.0442555847384334,2.062823514956244,1.1338508613752802,2.0447294919270176,2.1368935752644664,1.6787890173104394,0.239619486160311
2.098071905480605,2.1487696025507557,0.6427693164692563,2.054990004342462,2.2498342745593,1.1479378566688236,0.1819227034542105
2.1411249620743424,2.1595128635000695,1.0695595125676811,2.0960320540042408,2.2159520647708497,1.6234532957525394,-0.5901688948711349
2.0334923205899993,2.05208025400693,2.2962200954380276,1.9010823181107916,1.606072288578748,2.7273763317801274,-2.501841961436141
1.5599086980588868,1.6330930769836869,0.547116068919847,1.6856115573864534,1.752895197662032,0.900548951303008,0.7448997148675366
1.6998311319885344,1.665322859831629,0.8188635139217586,1.9010823181107916,1.7416011277325476,1.2635948144790918,1.6708589935610647
2.01196579229313,1.9231611226151635,0.710872137080447,1.8292587312026796,1.922306246604282,1.1249785117683466,-0.3765674269673407
1.9473862074025243,1.9876206883110465,1.2068042559471823,1.9729059050189046,1.8206596172389318,1.6746606250586893,-0.43666738719368864
1.8720433583634835,1.9339043835644771,0.12454768669058486,1.839519243618124,1.9336003165337652,0.48816313208946277,-0.4987677899705293
1.7859372451760085,1.6868093817302563,-0.11315881971093285,1.7369141194636775,1.8771299668863484,0.2181799075780261,0.2511578969301619
1.839753565918181,1.8264717740713372,0.35751829288671194,1.8497797560335685,1.8884240368158325,0.7373695419735781,-0.3280885370778137
1.7859372451760085,1.7834987302740815,-0.15249832669838806,1.7061325822173432,1.8771299668863484,0.17122101828307387,0.2511578969301619
1.839753565918181,1.7834987302740815,-0.09670742750487948,1.7779561691254562,1.9787765962516988,0.25291658727114574,0.07564672378086884
1.8612800942150494,1.8479582959699656,-0.21130061364015235,1.798477193956345,1.922306246604282,0.11872522135215656,-0.671989369092033
1.742884188582271,1.7942419912233962,-0.18374440723622162,1.6137879704783413,1.6738367081556478,0.10013116899471486,-0.9183476891873662
1.581435226355756,1.5686335112878038,-0.04470665614753014,1.4598802842466707,1.4931315892839137,0.21281111320463258,-0.5809618677223919
1.4845658490198468,1.4074845970480945,-0.26202875809214676,1.305972598015,1.3237205403416634,-0.02700510272539991,-0.46753416967095435
1.409222999980806,1.4719441627439778,0.07357548856272086,1.3162331104304454,1.1768976312583785,0.27088437501702056,-1.5253505586822826
1.150904660418381,1.1389030733152465,-0.42907826337224786,1.0494597876288831,1.2220739109763121,-0.23399894938642132,-0.2986978475900133
1.1078516038246435,1.1281598123659327,0.11318233875619307,1.3162331104304454,1.2333679809057962,0.32863050035773034,0.6127727299535933
1.2154842453089876,1.192619378061816,0.19507301899414078,1.4290987470003365,1.357602750130113,0.4462552965635544,1.5605972476209442
1.4845658490198468,1.5471469893891754,0.38635164676818834,1.6650905325555645,1.4366612396364968,0.6671089438851211,-0.528652449924941
1.3984597358323718,1.3752548142001526,-0.18861947239816904,1.234149011106888,1.3237205403416634,0.027427603219620376,-1.2179993650098302
1.1939577170121185,1.192619378061816,-0.256894532532072,1.0494597876288831,1.0978391417519957,-0.08424633992250155,-1.3890723458960055
0.9679291698949968,0.881064810531712,-0.3396766238280961,0.9673756883053266,0.6799585543611104,-0.1739847818890914,0.09414887717807563
0.989455698191866,0.9670108981262235,-0.47131545713399564,0.9673756883053266,1.0639569319635451,-0.29052380178992515,0.5602655491564639
1.0863250755277751,1.020727202872793,-0.28235845790329606,1.0494597876288831,1.1430154214699293,-0.10328327402636653,-0.6292133412730708
0.989455698191866,1.020727202872793,-0.6710746211155212,0.9365941510589924,1.0639569319635451,-0.4815198081617564,-0.43968737925937573
0.9248761133012593,0.881064810531712,-0.5794201916146735,0.8750310765663237,0.9284280928097446,-0.4090330433253903,-0.5794013612735618
0.8387700001137842,0.8058619838865152,-0.46606175113424547,0.8955521013972135,0.9510162326687118,-0.300430072456904,-0.03970620789303756
0.8387700001137842,0.8703215495823984,-0.33874452762030266,0.8852915889817691,0.9058399529507782,-0.18136954343299855,1.194312781251379
1.0325087547856036,1.1281598123659327,1.121781448627782,1.3880566973385577,1.1768976312583785,1.347427611107274,3.201237118999931
1.5599086980588868,1.5793767722371175,0.09467214064061796,1.5214433587393392,1.6399544983671974,0.39034705981695345,-0.1000605096438493
1.5491454339104527,1.5364037284398617,0.34441675911889513,1.675351044971009,1.6964248480146142,0.6911852159234597,1.3509260041829432
1.7967005093244435,1.7405256864768257,-0.2864851680891539,1.5932669456474515,1.7754833375209982,0.007867379413799046,-0.7946534875251998
1.656778075394797,1.7727554693247678,-0.3482738937984754,1.5932669456474515,1.6738367081556478,-0.07052756163432915,-0.27730486504913826
1.6137250188010595,1.6116065550850596,-0.5044937103375762,1.4496197718312263,1.606072288578748,-0.24590790013880273,-0.7575485225221772
1.4845658490198468,1.4826874236932923,-0.5970189508206941,1.398317209754003,1.606072288578748,-0.3412905798621991,0.32700347363088733
1.5491454339104527,1.5471469893891754,-0.4601726472407426,1.4496197718312263,1.6286604284377142,-0.19571405906745565,0.26260514255826095
1.6029617546526242,1.5901200331864311,0.10920412078343755,1.5932669456474515,1.752895197662032,0.4236030731446439,-0.1595587220081247
1.581435226355756,1.5686335112878038,-0.2819449686039213,1.4496197718312263,1.5383078690018472,-0.020546197926396576,-0.34040379668712273
1.5276189056135843,1.557890250338489,0.21806527860322905,1.6343089953092302,1.685130778085131,0.545345990474521,1.29523992778024
1.76441071687914,1.7405256864768257,0.20959195242228318,1.65483002014012,1.843247757097899,0.555211503535187,0.1354150821611364
1.7967005093244435,1.7405256864768257,0.01364860914924167,1.562485408401117,1.3350146102711467,0.23446802849566992,-3.407932532405765
1.17243118871525,0.9132945933796541,1.4096968631261149,0.7826864648273217,0.7477229739380102,1.3259160733998405,-3.393746793739749
0.6127414529966626,0.48356415540709674,0.6153859218123656,0.6185182661802068,0.5105475054188593,0.5861184445776914,0.5331481816062054
0.6988475661841376,0.6769428524947481,-0.010191458024133392,0.6800813406728754,0.6121941347842096,0.07268333074536747,0.38277390436265724
0.7634271510747443,0.7628889400892594,-0.12750019193011317,0.6287787785956521,0.7025466942200768,-0.04900134486143959,-1.0828669788947467
0.6019781888482284,0.6232265477481785,0.3606733089412824,0.8545100517354348,0.725134834079044,0.43669221232344346,2.041299865213552
0.9141128491528251,0.9240378543289678,-0.42937072722626174,0.8545100517354348,0.9736043725276781,-0.2674817289666735,0.027890610067871597
0.9248761133012593,0.9777541590755372,-0.3128106344085355,0.833989026904545,0.883251813091811,-0.17874852880587314,-0.8492489379638238
0.7957169435200467,0.7736322010385732,-0.6880732886688234,0.7108628779192097,0.8719577431623279,-0.5204739246674812,-0.24705841022711475
0.7634271510747443,0.7736322010385732,1.4105864430663417,1.1315438869524408,0.804193323585427,1.4924445452580355,2.6725117967113974
1.1831944528636844,1.192619378061816,1.0998906064051268,1.2649305483532223,1.1430154214699293,1.2444874166429158,-0.5547295828333092
1.0970883396762092,1.0744435076193632,0.27133158128426677,1.0289387627979942,0.9623103025981949,0.39436543289492293,-1.5433104758823417
0.8495332642622193,0.8058619838865152,-0.5534162009227328,0.8134680020736561,0.8945458830212941,-0.3862648004537881,0.23396511988392862
0.8925863208559569,0.8703215495823984,-0.4152730653483542,0.8750310765663237,0.9510162326687118,-0.2540195285101175,-0.10757449901845438
0.8818230567075218,0.8595782886330846,-0.3175178661750959,0.7211233903346541,0.8267814634443943,-0.1934000077423121,-0.99177406649741
0.731137358629441,0.7414024181906311,0.780970933369951,0.9571151758898813,0.883251813091811,0.8696534413718214,1.3598138327055265
0.9464026415981285,0.9347811152782814,0.567555120800067,1.0905018372906619,1.0639569319635451,0.7316662610504726,1.5729415367012463
1.2047209811605526,1.1603895952138747,-0.3762054793615396,1.1110228621215519,1.199485771117346,-0.17927816678182698,-0.616908638299294
1.1078516038246435,1.1066732904673044,-0.3067825372257742,1.0597203000443285,1.1430154214699293,-0.11892708731448712,0.3517811548149421
1.17243118871525,1.1711328561631884,0.0024679752279113004,1.234149011106888,1.3124264704121793,0.22487721010171613,0.4117992555863232
1.24777403775429,1.2785654656563274,-0.576200228098881,1.162325424198775,1.2333679809057962,-0.37178309039290675,-0.9944635237251047
1.0863250755277751,1.085186768568677,-0.7539339626958181,0.9365941510589924,1.0978391417519957,-0.5565599922160719,-0.6947141338708569
0.9786924340434309,0.9670108981262235,-0.7952847237511427,0.9571151758898813,1.0978391417519957,-0.5929329131687818,0.5614512640913502
1.075561811379341,1.052956985720735,-0.90464743619438,0.9160731262281024,1.120427281610962,-0.6969706208633117,-0.49910205811282005
1.0002189623403002,1.020727202872793,-0.8625115833611118,0.905812613812658,1.120427281610962,-0.6569783928341061,0.026826093249589553
1.0109822264887343,1.0314704638221075,0.3176759151598566,1.1725859366142195,1.1656035613288955,0.5054504101715397,1.4875303472159471
1.2585373019027253,1.3322817704028969,0.27149363521394143,1.3675356725076688,1.4818375193544304,0.5176123533516186,0.5320713876409796
1.3554066792386343,1.3430250313522114,-0.4265217939647103,1.234149011106888,1.3011324004826963,-0.2079558829377855,-0.9768155141903215
1.1939577170121185,1.2248491609097578,-0.3516400606300584,1.2238884986914436,1.3350146102711467,-0.13668414821768426,-0.03970620789303756
1.1939577170121185,1.1496463342645602,-0.5607517162499882,1.1315438869524408,1.2672501906942457,-0.3496130194386366,-0.360983859798505
1.1401413962699467,1.1389030733152465,-0.3137993236023629,1.0597203000443285,1.1768976312583785,-0.12090160088851544,0.2197825366785964
1.1831944528636844,1.1818761171125023,-0.6116198267725986,1.1007623497061074,1.1543094913994123,-0.41194167061864145,-1.069752957773581
1.0109822264887343,1.020727202872793,-0.5335565833969923,0.9776362007207711,1.1091332116814787,-0.34644950156267207,-0.1725093865981636
0.989455698191866,0.9670108981262235,-0.3291237772169568,0.8442495393199904,0.9510162326687118,-0.17680250864769403,-1.039659136308877
0.8280067359653501,0.848835027683771,-0.657323956070081,0.7519049275809884,0.8945458830212941,-0.4893228176181032,-0.2457940675299618
0.7957169435200467,0.7736322010385732,-0.30736975383111376,0.6390392910110966,0.6912526242905935,-0.20542746663951722,-1.352936822675551
0.5912149246997943,0.6124832867988639,-0.10095150090039935,0.5159131420257603,0.44278308584195947,-0.06782804775199217,-1.5498478857431675
0.36518637758267264,0.36538828496464415,-0.519417320810443,0.40304750545586854,0.32984238654712505,-0.4210066789825901,0.6377674687753303
0.4620557549185818,0.45133437255915565,0.02256958642194077,0.37226596820953517,0.27337203689970835,-0.0035026324030508174,-1.3680279582166062
0.26831700024676347,0.2794421973701327,-0.021392806466135453,0.17731623231608587,0.08137284809849096,-0.08360910819306525,-1.9600703545098157
-0.0007646034640956881,0.02160393458659829,-0.18666435353687133,-0.04841504082369682,-0.06545006098479288,-0.24351524410539122,-0.8541257013979887
-0.10839724494843993,-0.09657193585585522,-0.18993764836002852,-0.007372991161918064,0.0023143585921069705,-0.2275522876872703,1.295539578989148
0.0638149814265101,0.08606350028248237,-0.6612654372409822,0.05419008333074961,0.0926669180279741,-0.5876304382225814,-0.2002687208643182
0.04228845312964182,0.05383371743454033,-0.7416893348591025,-0.038154528408252356,0.013608428521591115,-0.6553287274004314,-0.68502189248407
-0.0438176600578332,-0.042855631109284836,-0.7994500018567042,-0.09971760290092002,-0.02027378126685931,-0.7042198752296976,-0.5331136382646517
-0.10839724494843993,-0.08582867490654057,-0.534480496796896,-0.058675553239141275,-0.042861921125826596,-0.5039509387025414,0.5444638238679206
-0.033054395909399056,-0.042855631109284836,-0.3200482993757119,0.013148033668970856,0.036196568380557397,-0.3250681772893267,0.8626784978958201
0.08534150972337932,0.07532023933316771,-0.3960418645795654,-0.027894015992807896,0.04749063831004054,-0.38970528023717826,-0.9985263208137559
-0.0438176600578332,-0.05359889205859949,0.154337570758658,0.043929570915305145,-0.03156785119634245,0.03931309066694461,1.1115777963073832
0.10686803802024761,0.10755002218110976,-0.23111399544019473,0.10549264540797282,0.16043133760487494,-0.2384147750341011,-0.19875754427164732
0.08534150972337932,0.268698936420819,0.5413808933705619,0.23887930680875444,0.19431354739332538,0.38855355641429884,0.4397038485673181
0.14992109461398512,0.1612663269276792,-0.42701888523839815,0.0849716205770839,0.10396098795745824,-0.40428377511325736,-0.9063320791867656
0.03152518898120672,0.05383371743454033,-0.6487203344096615,-0.04841504082369682,0.04749063831004054,-0.5837314590951097,-0.6057082721590304
-0.0438176600578332,-0.042855631109284836,-0.5521561057301599,-0.08945709048547557,0.0023143585921069705,-0.5175369305020486,-0.28640992307884466
-0.07610745250313657,-0.05359889205859949,-0.7097643101561594,-0.1407596525626988,-0.00897971133737617,-0.6384557427411778,-0.12254544559023016
-0.0868707166515707,-0.09657193585585522,0.2657981720330159,-0.1407596525626988,-0.08803820084375966,0.08293311474368918,-0.03970620789303756
-0.0868707166515707,-0.05359889205859949,0.06251444952593149,-0.08945709048547557,-0.06545006098479288,-0.06092401505646344,-0.3718773035240481
-0.1299237732453082,-0.1288017187037963,-0.37342996248126376,-0.20232272705536736,-0.06545006098479288,-0.39540011437046313,-0.12357322769566181
-0.1406870373937433,-0.15028824060242466,-0.11040092733995782,-0.23310426430170164,-0.23486110992704348,-0.2263881386707362,-1.0486139386528943
-0.26984620717495533,-0.26846411104487766,-0.29486796838141854,-0.24336477671714613,-0.18968483020910992,-0.3500819059087772,0.8269196634006888
-0.16221356569061157,-0.06434215300791318,0.5339950223024471,-0.09971760290092002,-0.00897971133737617,0.3031666875481019,0.5517659492649325
-0.0868707166515707,-0.10731519680516892,-0.23179396960909457,-0.15102016497814416,-0.03156785119634245,-0.2821152070663787,0.20942211383021483
-0.05458092420626829,-0.042855631109284836,0.04173349360976293,-0.06893606565458665,0.013608428521591115,-0.06496033624463848,0.45490465523558066
0.00999866068433845,0.02160393458659829,-0.2044449084118808,-0.038154528408252356,0.07007877816900782,-0.24116537037697608,0.20403231840832475
0.04228845312964182,0.04309045648522663,-0.40290340649598205,-0.04841504082369682,0.024902498451074253,-0.3998467639465394,-0.44302851076243815
-0.011527867612530782,-0.03211237015997114,-0.3312871285111945,-0.13049914014725433,-0.02027378126685931,-0.3546551413338002,-0.6928155601723676
-0.09763398080000579,-0.06434215300791318,3.3333805809680195,0.14653469506975156,-0.00897971133737617,2.5605818756776815,2.3744658621394836
0.2145006795045909,0.23646915357287696,5.200645326194061,0.36200545579408977,0.18301947746384123,4.254125398148895,1.2034536626524457
0.38671290587954094,0.3009287192687601,2.422426974866021,0.2183582819778646,0.32984238654712505,1.936803140646103,-0.8640576464407235
0.26831700024676347,0.25795567547150433,1.211856825095659,0.15679520748519693,0.21690168725229164,0.9134449532089436,-0.8846664324044223
0.14992109461398512,0.1612663269276792,0.4850589700007182,0.07471110816163944,0.20560761732280852,0.3267892478111212,0.11786213234218189
0.1714476229108534,0.1612663269276792,0.19207719574760526,0.05419008333074961,0.17172540753435808,0.08871698289252361,-0.5102177018204865
0.10686803802024761,0.11829328313042345,-0.388022255068249,0.013148033668970856,0.17172540753435808,-0.3689917163531076,-0.19875754427164732
0.08534150972337932,0.08606350028248237,0.3156886945137611,0.013148033668970856,0.04749063831004054,0.16885168846574616,-0.6789196165068497
-0.0007646034640956881,-0.021369109210657447,0.11896581003875689,-0.09971760290092002,-0.02027378126685931,-0.013968658438901839,-0.6912418026969955
-0.0868707166515707,-0.08582867490654057,-0.47281039319075807,-0.1407596525626988,-0.042861921125826596,-0.4623858783365808,0.292464887737973
-0.0438176600578332,-0.042855631109284836,-0.322852999696713,-0.12023862773180986,-0.00897971133737617,-0.34550206912242126,-0.28640992307884466
-0.07610745250313657,-0.08582867490654057,-0.8331444586265261,-0.1407596525626988,-0.02027378126685931,-0.7316247835397696,0.12597226750134763
-0.05458092420626829,-0.042855631109284836,-0.674862631721667,-0.12023862773180986,-0.00897971133737617,-0.6107323662006666,-0.2045764956025721
-0.07610745250313657,-0.07508541395722688,-0.8000323545552562,-0.16128067739358862,-0.02027378126685931,-0.7077973385333992,-0.03970620789303756
-0.07610745250313657,-0.07508541395722688,-0.16198666439224696,-0.17154118980903307,-0.08803820084375966,-0.2373228719065319,-0.8680985848649817
-0.18374009398748034,-0.17177476250105203,-0.47088056664475564,-0.2125832394708118,-0.08803820084375966,-0.4705344785494823,0.46981754558116334
-0.11916050909687408,-0.1288017187037963,-0.522633507645671,-0.2125832394708118,-0.08803820084375966,-0.5088860046548104,-0.03970620789303756
-0.11916050909687408,-0.1288017187037963,-0.7505939465160223,-0.2228437518862563,-0.07674413091427601,-0.6766266383061352,-0.20702506423192904
-0.1406870373937433,-0.13954497965311097,-0.5861226551679208,-0.23310426430170164,-0.08803820084375966,-0.5575643376708816,-0.20785749635301057
-0.16221356569061157,-0.17177476250105203,-0.5840309463595421,-0.2536252891325906,-0.13321448056169322,-0.5600160579612034,-0.46218632014872724
-0.21602988643278323,-0.21474780629830778,-0.4517116238828476,-0.29466733879436935,-0.21227297006807672,-0.4734732865074857,-0.7242309467377024
-0.3021359996202582,-0.3114371548421334,-0.7773780506342537,-0.33570938845614806,-0.25744924978601025,-0.71074912776265,0.30963135262846453
-0.25908294302652074,-0.2577208500955635,-1.0307088561982096,-0.3459699008715925,-0.22356703999756036,-0.891770656430599,-0.2125880952610955
-0.2806094713233895,-0.30069389389281925,-0.6805305136899855,-0.3151883636252587,-0.25744924978601025,-0.6418376644423286,0.04717916223666572
-0.26984620717495533,-0.3114371548421334,-0.830776022133152,-0.3562304132870375,-0.23486110992704348,-0.7502929483052752,-0.29969396928115355
-0.3021359996202582,-0.30069389389281925,-0.5457911400855361,-0.3870119505333713,-0.37038994908084416,-0.5594445762124555,-0.825715719066419
-0.3990053769561679,-0.3866399814873307,-1.0181523661027627,-0.43831451261059495,-0.30262552950394384,-0.8883968967960164,0.04970757247853937
-0.38824211280773324,-0.3973832424366449,-0.24070659240660564,-0.3459699008715925,-0.37038994908084416,-0.341221476474316,0.40618309264067193
-0.3344257920655616,-0.32218041579144713,-0.6252198251524903,-0.37675143811792683,-0.2687433197154939,-0.6062492298670632,0.048310482160233474
-0.32366252791712696,-0.32218041579144713,-0.1486673420452134,-0.3049278512098138,-0.25744924978601025,-0.26120436160432614,0.39923416847651017
-0.26984620717495533,-0.2792073719941914,-0.6732056417352299,-0.32544887604070316,-0.20097890013859357,-0.6332353629994133,0.22028155349508224
-0.23755641472965197,-0.22549106724762194,-0.7507461581872563,-0.29466733879436935,-0.17839076027962678,-0.6863071234339772,-0.12570724855577567
-0.2483196788780866,-0.24697758914624982,-0.6940031349344762,-0.33570938845614806,-0.24615517985652713,-0.6535560720670344,-0.5570287943285782


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.802603754453105,-2.8601342388706645,-0.7331031453462692,-2.830923548138943,-2.9581785310744335,-0.7301641825379066,-0.006653271613265021
-2.7961532892655194,-2.807969837155121,-0.765610381814746,-2.7934231975981785,-2.8621464302557227,-0.746316852476295,0.05684154152892695
-2.7768018937027636,-2.7753670860829063,-0.5921697977442311,-2.8559237818327854,-2.944459659528903,-0.6529520436214327,-0.48164123480463855
-2.867108406328959,-2.8927369899428785,-0.7513119738547824,-2.955924716608157,-3.0061945814837894,-0.741625732340093,-0.6497703263634371
-2.989667244893083,-3.023147994231737,-0.6093883346367279,-3.030925417689686,-3.2805720123943933,-0.670760870636873,-1.288871914987536
-3.234784922021329,-3.2448467015227953,-0.6716976025186259,-3.224677228816967,-3.4109012920769306,-0.7082301051767222,-0.245291517740921
-3.2734877131468423,-3.32309330409611,-0.7508731709382658,-3.1246762940415955,-3.314869191258219,-0.7454518710519046,0.7951550044388949
-3.1186765486447916,-3.140517898091709,-0.7681008122450169,-3.1809268198527416,-3.2805720123943933,-0.7563422737498228,-0.8812607675114867
-3.2799381783344272,-3.2448467015227953,-0.6282382034603564,-3.105926118771214,-3.239415397757803,-0.680307789917725,1.1439858061229136
-3.0606223619565225,-2.990545243159522,-0.6612618542455501,-2.9996751255723817,-3.129664425393561,-0.6954506444218501,-0.4385889318615518
-3.1380279442075474,-3.1274767976628235,-0.7481803538567035,-3.193426936699664,-3.2188370904395076,-0.7447969956766202,-0.27531195934029334
-3.1831812005206457,-3.199202850021695,-0.732756879099222,-3.1559265861588996,-3.2188370904395076,-0.7355978714890435,0.5758926188714469
-3.067072827144108,-3.0948740465906086,-0.7761834425650991,-3.0934260019242927,-3.102226682302501,-0.7572041136879522,-0.17199535234347324
-3.0928746878944504,-3.0948740465906086,-0.3509331183030481,-2.6746720875524255,-3.0542106318931452,-0.5047350169982774,2.7124597703112143
-2.563936542512444,-2.4754217762185338,0.6313246730236503,-2.1121668294409615,-2.8827247375740175,0.09260823245010445,2.7063601793275267
-1.9833946756297542,-1.88205170670423,-0.23456661466554077,-1.4934110455183516,-1.8332310643409582,-0.35603574350095835,2.7069135696385462
-1.3447986220587957,-1.3734487899776833,2.0811630910504486,-0.8121546773611348,-1.9635603440234948,1.4294963098207858,2.709938307860577
-0.641697916611983,-0.023694895588004417,-0.20183699168495178,-0.06214766654585048,0.16286474553368527,-0.2143624423370894,2.712459770311211
0.13235790589826912,0.6544423267140576,1.9275955030119707,0.7628600453509629,0.6841818642638325,1.781666890062446,2.712459770311214
0.9838193106595472,1.7042509112393636,2.9297719616946702,1.669118516752766,1.4592981065862891,3.0720337030532496,2.7086706304577124
1.9191367628594365,2.421511434828082,1.2145291219624184,2.669127864506479,2.4676351651827577,1.5448193510013146,2.717627426291756
2.9512111928731066,3.921237984149949,0.11061337128417739,3.769138147035562,4.052164828691497,0.4690966459966865,2.7171568372440094
4.086493065888142,5.205786376395199,4.933890552332541,4.97539942276348,4.690092355558651,6.990611433465283,2.708190372173127
5.331432847092134,5.0753753721063415,3.871353319671048,4.681646676860825,4.498028153921227,5.364672858686476,-2.057001498271904
4.325160277828804,4.247265494872094,4.216653304785691,4.18789206140743,4.004148778282141,5.498454775095914,-1.225399013888254
3.7768707368840433,3.660415975572234,3.341804467491853,3.750387971765181,3.6680364254166498,4.3158652873746375,0.2971997129218255
3.9252314361985063,2.7279772949069,0.27004211256469873,2.5003762870730397,3.0712655131860878,0.5085614617953019,-2.79225485623415
2.69319258536969,1.8346619155282222,3.9950172352123805,1.9816214379258001,1.8914425602704896,4.179257278431595,-2.7941777888795998
1.5837125731049928,1.5607988065216207,2.9281643609416768,1.681618633599687,1.6513623082237114,3.0563699173365215,0.6025342639249192
1.8159293198580693,1.3977850511605483,4.017517824899273,2.487876170226119,1.6650811797692413,4.2916362776782035,0.1877422248868996
1.8997853672966794,1.5477577060927339,3.468836568549183,1.487866822472405,1.136904625266329,3.378878134150182,-2.782468121231427
0.8741614024705948,0.8891821344340014,2.2060544607364867,1.1191133754882234,0.8625271943557249,2.117828044477056,1.3034542530794897
1.3256939656015763,1.1695657936550459,2.3345090892078706,1.3503655371562702,0.848808322810195,2.229701206969438,-0.5685325106781519
1.1386304751615979,1.01959313872286,3.1118409931824447,1.562867523553934,0.9928564740382626,3.071082991618122,0.7070498013411919
1.3966490826650155,1.2608534966572469,4.486266950930465,2.1128726648184757,1.2397961618578057,4.6761271390117845,2.719718122642724
2.377119791178002,2.1802510768936942,1.4370636927457388,2.062872197430791,1.5896273862688255,1.5145481426339151,-2.7926697568470447
1.2998921048512337,0.34145591642079814,-0.6627275156877928,0.13160414458143171,0.560712020354061,-0.5922334642134693,-2.7875385751000588
0.33232232671341805,-0.5388183625289927,2.1112712397365825,-0.2246491855558287,-0.36531180896922694,1.5733372843932287,-2.4615419846751583
-0.43528303060924883,-0.5779416638156505,2.820524811498606,-0.7371539762796068,-1.0649742577912666,1.9795666751459506,-2.449972627239409
-1.1319332708684762,-1.0800240303277533,1.6326332272983415,-0.8184047357845954,-0.9963799000636159,1.081007589787781,1.2097354485525504
-0.802959546301619,-0.8387636723933666,1.9793130535569288,-0.4746515224942572,-0.7837373911078975,1.450454850343219,1.4833272978324745
-0.3836793091085653,-0.6105444148878643,2.010538358647868,-0.2558994776731316,-0.46820334556070364,1.5325173291141947,-0.4155974090730433
-0.49333721729751767,-0.4866539608134495,2.3975241730735126,0.09410379404066717,-0.5505165748338843,1.9248795865381005,2.7057118172442203
0.2936195355879051,0.3218942657774699,2.5472926830721896,0.11285396931105,-0.13895042846797867,2.041288547573105,-1.6951409545961693
-0.2288681446065146,-0.14758534966241915,1.4609042731076267,-0.23714930240274984,-0.5367977032883544,1.0503516355527318,-1.4095608157011603
-0.6352474514243978,-0.7931198208922662,1.34597283411036,-0.39965082141272806,-0.8180345699717234,0.9587001147674418,0.7403213236280067
-0.41593163504649294,-0.49969506124233504,1.362374361763057,-0.13714836762737845,-0.324155194332636,1.0450523217608672,0.6297828278366362
-0.22241767941892931,-0.2584347033079484,0.7964011361956645,-0.28089971136697495,-0.33101463010540094,0.5443513707969246,-0.7125931668331005
-0.42238210023407824,-0.44753065952679183,0.9823326781176341,-0.19339889343852473,-0.4476250382424088,0.7093738452170113,0.9424217365085729
-0.13856163198031926,-0.18670865094907685,1.8756787001222677,0.09410379404066717,-0.39960898783305293,1.4558925331960964,0.8225506634736085
0.11945697552309852,-0.0823798475179904,2.4770958581395592,0.7503599285040418,0.05997320894220857,2.2535890972309005,2.7166341489662105
0.9709183802843766,1.31301789837279,3.0061665046913664,1.1066132586413022,0.24517797480686712,2.721279310564652,-1.2526529643878535
0.5580886082789082,0.20452436191749793,2.525371044580252,0.7878602790448063,-0.15266930001350856,2.118029128330864,-0.17739089129344207
0.5129353519658099,0.21104491213194068,1.7023260258877488,0.625358760034828,0.01195715853285391,1.4609390818540797,-1.0957329444997221
0.17106069702378207,-0.05629764666021821,2.7417304344561035,0.8066104543151881,-0.05663719919479804,2.3961146989416915,2.7207581580446756
1.0289725669726455,0.7326889292873717,2.6402997970290505,1.0566127912536165,0.8145111439463703,2.4727139894393235,-1.245163057047548
0.616142794967177,0.6283601258562853,1.4915103287765836,0.656609052152131,0.560712020354061,1.34845299432124,0.33622090433294655
0.7387016335313011,0.7196478288584862,0.9709957420860797,0.4941075331421527,0.553852584581296,0.8601269419790505,-0.42755272707183584
0.6096923297795918,0.5435929730685283,1.7586708576642596,0.9003613306670988,0.4921176626264102,1.624906601130306,0.5338293907260261
0.79675582021957,0.6283601258562853,2.5542777090902096,1.425366238237798,0.7664950935370144,2.4604490524144063,0.5028347141244051
0.9773688454719619,0.784853331002915,1.4213821600825916,0.7191096363867377,0.6841818642638325,1.2956933320446165,-1.2897336766358207
0.5516381430913229,0.47838747092409956,0.7316257660724047,0.46285724102484876,0.560712020354061,0.6518914468098338,-0.1774912054652556
0.5064848867782246,0.5566340734974138,1.5939920036655788,0.4003566567902419,-0.14580986424074363,1.2719814991015959,-2.4739542764262548
-0.28047186610719815,-0.5127361616712217,0.5378824874675903,-0.24339936082621041,-0.4750627813334686,0.34664361863882326,-0.2574777007236285
-0.34497651798305234,-0.473612860384564,0.28558573573979784,-0.37465058771888576,-0.46820334556070364,0.13399483331345952,-0.3696253701105194
-0.44173349579683413,-0.46709231017012126,0.4972591880758681,-0.3246501203312001,-0.37217124474199187,0.3172673124369093,0.22970822045154157
-0.3643279135458094,-0.3236402054523771,1.5391832806022614,0.14410426142835286,-0.13895042846797867,1.2409483653834887,1.510732389162309
0.087204649585172,-0.1541058998768619,0.8308561203037815,-0.3184000619077395,-0.28985801546881124,0.5880981856124639,-1.463149261334094
-0.3514269831706388,-0.38884570759680587,-0.005904474583720362,-0.40590087983618867,-0.2829985796960463,-0.0892956696769996,-0.3256999555996096
-0.43528303060924883,-0.44753065952679183,0.1522036788718557,-0.4121509382596492,-0.37903068051475686,0.03395506532629964,0.40812143368826914
-0.3062737268575405,-0.20627030159240514,0.8725118005708593,-0.07464778339277163,-0.26242027237775023,0.6498159875162615,0.24718243105616264
-0.22241767941892931,-0.30407855480904883,0.6922881293755377,-0.09339795866315334,-0.1320909926952137,0.5130464793618403,0.3312324902013574
-0.11275977122997691,-0.0823798475179904,1.1030243755366842,-0.055897608122388795,0.01195715853285391,0.8707879299806002,0.5623682221753472
0.06785325402241496,0.06759280741419652,0.6663480113855411,-0.1308983092039179,-0.0909343780586228,0.476404633765972,-1.0884235242640807
-0.25467000535685697,-0.3236402054523771,-0.0923626788906094,-0.4371511719534926,-0.26927970815051516,-0.1607765500184287,-0.606105000432593
-0.42238210023407824,-0.41492790845457805,0.19961752802301902,-0.5184019314584811,-0.6191109325615363,0.04175125730040227,-1.2199672972301647
-0.764256755176106,-0.7670376200344939,-0.07618652280387853,-0.7871544436672925,-0.8797694919266092,-0.19325946049056575,-0.8071281817077627
-0.9771221063664256,-1.034380178826653,-0.2537737944354756,-1.0246566637587986,-0.9963799000636159,-0.33184504461258546,0.20117102531317105
-0.9126174544905714,-0.9561335762533386,-0.47936267232206,-1.0621570142995633,-0.94836384965426,-0.49995437408134,-0.46605921415699864
-1.0287258278671092,-1.034380178826653,-0.32417166274516335,-0.9559060211007313,-0.8866289276993742,-0.3781032765620216,0.5165535109997824
-0.8803651285526438,-0.8713664234655804,-0.2506856069709703,-0.9496559626772707,-0.8248940057444885,-0.32022783799724924,0.19808039605291933
-0.8158604766767896,-0.8713664234655804,-0.10207768591067196,-0.7996545605142136,-0.7494402122440728,-0.20094141921273395,0.2429678206727068
-0.7384548944257648,-0.8648458732511376,-0.35994753318361095,-0.9434059042538101,-0.8180345699717234,-0.4039864799065939,-0.5027453048747818
-0.8674641981774732,-0.8844075238944659,-0.42012845766771045,-0.9871563132180341,-0.8591911846083143,-0.45206480088077305,-0.43987691416368907
-0.9771221063664256,-0.9365719256100091,-0.28185553931292023,-1.0934073064168661,-1.0581148220185017,-0.3622911322410792,-0.661485413808292
-1.1448342012436468,-1.1256678818288537,-0.33069221438352336,-1.0934073064168661,-1.1472874870644485,-0.39664326534929684,0.1576879467319852
-1.0932304797429633,-1.0995856809710816,-0.49280631011097237,-1.187158182768777,-1.1267091797461524,-0.5188737931116466,-0.574032238908173
-1.2351407138698434,-1.2756405367610406,-0.24967486773605516,-1.4184103444368237,-1.4765404041571735,-0.36482927116359837,-0.8577717616188224
-1.448006065060163,-1.464736492979884,-0.23780420407543149,-1.2746590006972272,-1.4559620968388773,-0.34831988929135865,0.29421309189955613
-1.3641500176215517,-1.1126267813999682,0.6214384731650692,-0.8309048526315165,-1.0924120008823277,0.35160893880601635,2.717516600336291
-0.661049312174739,-0.5714211136012077,1.8460727867470448,-0.08089784181623219,-0.5436571390611193,1.3975007128271784,0.6739785018557
-0.4610848913595912,-0.6757499170322941,1.6489526659700573,-0.10589807551007449,-0.6259703683343012,1.271045317040425,1.0816238513437655
-0.13856163198031926,-0.1410647994479764,1.7030985578251263,0.36285630624947846,-0.2967174512415762,1.3581320858899009,1.0162771095047978
0.17751116221136737,-0.05629764666021821,0.842761858347188,-0.21214906870890646,-0.15952873578627352,0.6110269743718335,-1.6968826110440463
-0.33852605279546705,-0.3758046071679203,0.08443146393201852,-0.40590087983618867,-0.28985801546881124,-0.01560637238262415,0.049785312326470946
-0.3127241920451258,-0.41492790845457805,0.03116168538305591,-0.50590181461156,-0.3858901162875218,-0.0688858835915229,-0.8080964002421599
-0.538490473610616,-0.5192567118856645,-0.17543090678836845,-0.5559022819992457,-0.39274955206028794,-0.235226728693992,0.2103935036919363
-0.4675353565471765,-0.5062156114567778,0.18874118580111435,-0.5246519898819417,-0.5848137536977103,0.049341078529184935,0.34268167816733575
-0.3578774483582241,-0.30407855480904883,0.011043914935002704,-0.4121509382596492,-0.37217124474199187,-0.07951545673046306,-0.17113657685143008
-0.3965802394837359,-0.41492790845457805,-0.2383006185313275,-0.4996517561880995,-0.351592937423697,-0.2804956031806694,-0.34954475744315455
-0.4868867521099324,-0.6105444148878643,-0.1058895996820443,-0.6934035673153817,-0.646548675652596,-0.19305347285332636,-0.44300216533798625
-0.6029951254864702,-0.5844622140300932,1.2984936122797974,-0.018397257581625356,-0.43390616669687765,1.0342962176006052,2.7215838682669085
0.17751116221136737,0.7522505799307012,1.8328670577502848,0.8128605127386486,0.6979007358093636,1.7322520773936718,2.7186788709901344
1.0354230321602307,1.31301789837279,3.8916688499369188,1.6628684583293054,0.8419488870374301,3.803346620603672,-0.019613876114947543
1.041873497347816,0.9283054357206592,3.5487900420031373,1.681618633599687,0.9516998594016717,3.6072247251898313,2.2963390769949372
1.8417311806084107,1.345620649445005,2.62080575358376,1.381615829273573,1.2946716480399265,2.6066635443671324,-1.2186592730333612
1.403099547852601,1.4238672520183193,1.500014896458908,1.169113842875909,1.2397961618578057,1.4712206396125982,-1.1446248309138563
1.0096211714098895,1.1239219421539466,0.95278377927102,1.1753639012993695,1.2809527764943966,0.9671668512373255,0.37720455081765664
1.1515314055367685,0.9804698374362024,0.597921920399017,0.9378616812078634,1.1094668821752693,0.6055881038839064,-0.09429302044215628
1.1321800099740125,1.0391547893661883,1.74345588891847,1.4316162966612587,1.2878122122671616,1.7721788353381789,0.42780110677728544
1.2934416396636486,0.9217848855062164,0.7900086433676349,0.9566118564782451,0.8968243732195509,0.778188571070787,-1.0104459185521666
0.9515669847216207,0.9217848855062164,0.16197719294745383,0.7503599285040418,0.9448404236289067,0.17499665957605878,-0.6278018693643661
0.7516025639064717,0.8630999335762304,0.07642853454983428,0.7191096363867377,0.9105432447650808,0.09699024183147015,0.447228476365159
0.9128641935961077,0.9283054357206592,1.1687172019619263,1.1878640181462907,1.1026074464025042,1.16622372807898,-0.0002751174795927637
0.9257651239712783,0.8565793833617876,1.1756984966626287,1.0691129081005377,0.7047601715821286,1.1465612038824256,0.9528651496927855
1.2611893137257209,1.1760863438694886,0.6248754641723974,1.019112440712852,1.0408725244476185,0.6206437438334819,-1.1241013585486064
0.8806118676581801,0.8500588331473438,0.5307208955141149,0.7941103374682669,0.595009199217887,0.48758252076757624,-1.4752152690643876
0.3968269785892722,0.4066614185652269,0.4437722468590376,0.21910496250988196,0.005097722760087741,0.3187826198281269,-1.6756648612381737
-0.1256607016051475,-0.16714700030574742,-0.12716243671884656,-0.31215000348427785,-0.324155194332636,-0.18439011573877398,-1.0485575608411801
-0.42883256542166354,-0.42796900888346356,-0.20667919679398206,-0.40590087983618867,-0.3172957585598711,-0.24524049390416747,0.2962054938024933
-0.33207558760788175,-0.33016075566681985,-0.07187192596351706,-0.2558994776731316,-0.28985801546881124,-0.13264995195315074,0.7109923788466723
-0.11275977122997691,-0.16062645009130466,-0.10102993200796898,-0.08089784181623219,-0.04291832764926692,-0.13797714643558143,0.025918235115500912
-0.093408375667221,-0.043256546231332696,-0.3796209783655179,-0.1496484844742996,0.005097722760087741,-0.3730696386463546,-0.059863666317226616
-0.09985884085480631,-0.18670865094907685,-0.3501834220276525,-0.28714976979043555,-0.06349663496756298,-0.35377309759920234,-0.3383998246323074
-0.19016535348100283,-0.16714700030574742,-0.4174053422895316,-0.3246501203312001,-0.23498252928669042,-0.4158404473157441,-0.5583138169334823
-0.34497651798305234,-0.34320185609570536,-0.45289315503108224,-0.4371511719534926,-0.26927970815051516,-0.4455662247087861,0.09401207937985363
-0.3062737268575405,-0.31711965523793434,-0.4889943963396,-0.4121509382596492,-0.2555608366049853,-0.472553890338935,0.22521026225709848
-0.2288681446065146,-0.2127908518068479,-0.33469293281115203,-0.28714976979043555,-0.36531180896922694,-0.355696185231416,-0.9307622259848327
-0.49333721729751767,-0.5127361616712217,-0.5243463891308002,-0.5934026325400102,-0.43390616669687765,-0.5111590882262886,0.051516944228184446
-0.4675353565471765,-0.49969506124233504,-0.36580122379101987,-0.50590181461156,-0.39960898783305293,-0.3812352521648828,-0.03845576333167928
-0.4675353565471765,-0.46709231017012126,-0.19821731538176768,-0.6246529246573131,-0.7631590837896026,-0.27103420320111044,-0.8455703453295925
-0.699752103300252,-0.7344348689622802,-0.4474722972324822,-0.643403099927696,-0.646548675652596,-0.4518991736798254,0.6775675913528697
-0.499787682485103,-0.48013341059900677,-0.48608993893979946,-0.5246519898819417,-0.33101463010540094,-0.4752531549424547,0.2767064090987639
-0.40948116985890765,-0.4344895590979063,-0.5790883962404839,-0.5809025156930891,-0.39274955206028794,-0.5531272758891084,-0.5281009230415766
-0.5513914039857866,-0.473612860384564,-0.5661637100640642,-0.5809025156930891,-0.4133278593785828,-0.5415721806713403,0.30144319057806523
-0.4546344261720059,-0.42796900888346356,-0.39236223298261824,-0.5621523404227063,-0.5710948821521803,-0.412577439171614,-0.2399060465113863
-0.5126886128602748,-0.48013341059900677,-0.5269075653374076,-0.5496522235757851,-0.37903068051475686,-0.510901055356299,0.029189700610361618
-0.49333721729751767,-0.49969506124233504,0.31898804060635294,-0.21839912713236814,-0.4750627813334686,0.1875397618006015,1.5360666189659677
-0.041804654166537454,0.028469506127538808,-0.14346889040629818,-0.16214860132122186,-0.14580986424074363,-0.18771753392895588,-0.9107491653375465
-0.3062737268575405,-0.36928405695347755,-0.2805943540596667,-0.37465058771888576,-0.44076560246964264,-0.3129144771371333,-0.10437226972887177
-0.32562512242029645,-0.3758046071679203,-0.2715660586786834,-0.31215000348427785,-0.324155194332636,-0.2955085361569594,0.07166895779093214
-0.2933727964823699,-0.2845169041657194,-0.4965197171051675,-0.4496512888004138,-0.3104363227871061,-0.4830414165792888,-0.5430096490875497
-0.44173349579683413,-0.53229781231455,-0.6048413513538439,-0.5871525741165498,-0.37217124474199187,-0.5728883546393984,-0.3289667457635055
-0.5255895432354454,-0.5127361616712217,-0.6052383635164066,-0.5559022819992457,-0.33787406587816715,-0.571314335934828,0.1422283439683466
-0.4739858217347618,-0.44753065952679183,-0.3390372309373593,-0.4246510551065715,-0.351592937423697,-0.356990841523609,0.6122501948709644
-0.2869223312947835,-0.3627635067390348,-0.33282831892134174,-0.4746515224942572,-0.40646842360581786,-0.3603357773307766,-0.981000527846777
-0.5642923343609583,-0.5714211136012077,-0.342616310508131,-0.7371539762796068,-0.955223285427025,-0.3910131185744256,-1.2414138762283222
-0.9061669893029861,-0.9952568775399951,-0.4678952894370921,-0.9371558458303484,-1.0992714366550926,-0.4921161264176889,-0.8217190300289654
-1.1190323404933056,-1.2299966852599402,-0.5125046804925589,-1.293409175967609,-1.4696809683844072,-0.5403679953523822,-1.2355682069240572
-1.4351051346849923,-1.3408460389054695,-0.47162138291016614,-1.1746580659218557,-1.2981950740652797,-0.5016609577595017,1.46854531823685
-1.0545276886174515,-1.034380178826653,-0.5764713995268096,-1.1746580659218557,-1.0855525651095626,-0.5761234725152605,-0.5469876841635497
-1.189987457556745,-1.2430377856888257,-0.5655490874755555,-1.1371577153810912,-1.229600716337629,-0.5661864630090343,0.47965388874455817
-1.0545276886174515,-1.1061062311855254,-0.6471306093014023,-1.12465759853417,-1.0169582073819108,-0.6229968611097243,0.15527068269951044
-1.002923967116768,-0.9691746766822241,-0.6485856738024638,-1.0996573648403278,-0.9895204642908509,-0.6251052389651226,-0.1105951566964389
-1.0222753626795238,-1.0474212792555384,-0.6100860909750665,-1.1996582996156981,-1.1610063586099784,-0.6021767471145154,-0.6894173707668937
-1.1964379227443305,-1.2104350346166108,-0.6792026249179871,-1.2871591175441484,-1.1747252301555082,-0.6516794256215764,0.10970844853418248
-1.1577351316188187,-1.1647911831155116,-0.6089517705106018,-1.1996582996156981,-1.0718336935640316,-0.597910101153922,0.23172344086539345
-1.086780014555378,-1.086544580542196,-0.5457656430591341,-1.1059074232637884,-1.0169582073819108,-0.5483467957931053,0.2777414244433633
-1.002923967116768,-1.0082979779688819,0.3714923020944945,-0.4496512888004138,-0.8866289276993742,0.19552437590644778,2.7028411845292464
-0.26757093573202756,-0.23887305266462008,0.6377113449966649,-0.2683995945200538,-0.3858901162875218,0.4217630392426937,-0.7163443288557634
-0.4675353565471765,-0.44753065952679183,1.068753121493272,0.12535408615797114,-0.39960898783305293,0.8237101532251335,2.7191857251611964
0.32587186152583275,0.4849080211385423,1.182794118925934,0.7378598116571206,0.3823666902621686,1.0502999734280623,-0.22185013224120512
0.26781767483756386,0.25668876363304116,0.3864487651765404,0.10035385246412885,-0.11837212114968382,0.2625498242028632,-1.7616243302668235
-0.27402140091961286,-0.23887305266462008,0.11977748661551106,0.3316060141321745,-0.049777763422033085,0.07820663461573811,2.7190252011790954
0.5387372127161523,1.339100099230561,2.218065123422856,1.1628637844524485,0.1903024886247463,2.0796189228788364,2.069982751246388
1.222486522600209,1.1695657936550459,1.7852939559760184,1.8003697436454402,1.0888885748569732,1.8124009313020246,0.9037651380503721
1.5514602471670662,1.4695111035194197,0.9932357365715309,1.2128642518401342,1.1163263179480343,0.9912296686483925,-1.6104074968419047
0.9838193106595472,0.8239766322895727,1.0077813069905937,0.656609052152131,0.7253384789004235,0.9208066838053424,-0.7394466362296599
0.7451520987188864,0.6805245275718286,0.7743729312811444,0.9941122070190096,0.8282300154919001,0.7692477287734523,0.5836594103543463
0.9515669847216207,0.9478670863639874,0.6769258482220604,1.156613726028988,0.9654187309472017,0.6852694222683906,-0.152522751596071
0.9128641935961077,0.700086178215158,0.8253154125929493,0.9066113890905594,0.7596356577642495,0.7752379109447742,-1.145694493042212
0.5387372127161523,0.6935656280007152,0.1860197122025551,0.4878574747186921,0.5401337130357661,0.16043247067228364,-0.5357289979019779
0.3774755830265163,0.3936203181363414,0.22371407675287505,0.2816055467444888,0.2931940252162218,0.17474888442492742,0.06282978650789844
0.40972790896444394,0.40014086835078416,0.11861704692982508,0.3128558388617928,0.039394901623913715,0.07089060157675993,-0.9063161297780825
0.13235790589826912,0.14583940998751194,0.015148363984052804,-0.005897140734704212,0.16972418130645023,-0.029984696401093726,-0.20517791688579412
0.08075418439758555,0.07411335762863927,0.04409055063487104,0.03160320980606034,0.1148486951243294,-0.003441196701896396,0.17121767673256852
0.14525883627344086,0.13931885977306802,-0.12042606568685284,-0.06214766654585048,0.005097722760087741,-0.15356057523240255,-0.32977813451927873
0.05495232364724435,-0.004133244944674984,-0.15895042446123708,0.04410332665298148,0.13542700244262545,-0.17510230203053723,-0.03845576333167928
0.05495232364724435,0.06107225719975376,1.289012633481877,0.6816092858459744,0.21088079594304115,1.1413796766699429,2.7166660631761115
0.8999632632209371,0.9152643352917736,1.590379491491644,0.9253615643609411,0.8282300154919001,1.509434061599023,0.6306341857822966
1.1257295447864273,0.9609081867928742,0.7505236942630802,1.0066123238659308,1.0271536529020875,0.7429021810195037,-0.8596245793444819
0.8419090765326683,0.7066067284296007,0.3031280017227453,0.7378598116571206,0.883105501674021,0.3061566609034513,-0.019218591767743383
0.8483595417202536,0.9283054357206592,-0.08482676118386072,0.7128595779632773,0.7664950935370144,-0.06285720863580219,-0.7881811708234538
0.5967913994044212,0.7457300297162585,-0.1986561182982843,0.5191077668359961,0.6155875065361818,-0.1788691451891732,-0.5918008419380069
0.41617837415202924,0.4718669207096568,1.0103917365857895,1.0003622654424702,0.588149763445122,0.9508870947708985,-0.03845576333167928
0.41617837415202924,0.1523599602019547,0.24383289196977712,0.21910496250988196,0.24517797480686712,0.18204641334361238,-0.9661838758505448
0.11945697552309852,0.1523599602019547,0.06422205233065198,0.43785700733100646,0.265756282125162,0.03461482532961178,0.3163664223430486
0.2291148837120509,0.4457847198518846,0.295088654683544,0.8691110385497949,0.4646799195353492,0.31412310610857486,2.7227628247443323
1.0934772188484996,1.5086344048060774,2.5524557814705093,1.5816176988243158,0.9859970382654977,2.5062578794298886,0.8604138460274694
1.403099547852601,1.4108261515894338,1.2623944605089772,1.2628647192278197,0.7733545293097793,1.2276749825356965,-1.1627587500545475
1.0031707062223043,0.9217848855062164,1.0684123775958545,1.1191133754882234,0.9654187309472017,1.0585767074453698,0.6989030395004338
1.2547388485381357,1.0261136889373028,0.49819679349136387,0.7878602790448063,0.553852584581296,0.4692939083473901,-2.5610489903000593
0.371025117838931,0.5305518726396428,0.7919596745665143,1.019112440712852,0.4921176626264102,0.7591003067316557,2.718541381660459
1.2482883833505503,1.489072754162748,0.7901874480934807,1.2816148944982015,1.2946716480399265,0.823923199628758,-0.07530660772073264
1.2353874529753797,1.3977850511605483,1.1434167810128106,1.53161723143663,1.3838443130858733,1.218027066387095,1.4006549786142992
1.7385237376070435,1.5738399069505062,0.6412289324580472,1.3441154787328085,1.2397961618578057,0.6819826326901569,-1.5462870947101914
1.1837837314746962,1.0130725885084162,0.4661859714787831,1.3003650697685845,1.1094668821752693,0.5154823380045399,0.7220805608716828
1.4482528041656992,1.345620649445005,0.061265953499179744,1.094113141794381,1.2260772903122759,0.1181603250583118,-1.0312402406962413
1.0934772188484996,0.9935109378650879,0.1730159220990082,1.0003622654424702,0.8076517081736041,0.1845331774725224,-1.1433163248356317
0.7128997727809588,0.582716274355186,0.27288239130664144,1.0253624991363126,0.6224469423089467,0.2971904568511805,0.9370461989530342
1.0354230321602307,1.1174013919395027,0.853269844923527,1.6753685751762266,1.2878122122671616,0.9265141609462837,1.0543736952387848
1.4095500130401863,1.6716481601671498,0.5972308804318497,1.6128679909416197,1.6513623082237114,0.6886418077695335,-0.09282168296888942
1.3901986174774303,1.4108261515894338,0.12420790354540209,1.2316144271105158,1.3426876984492824,0.18551694155730433,-0.7647700956466349
1.1321800099740125,1.2738945970861324,1.1482162998517307,1.8316200357627441,1.4112820561769333,1.2757827932543802,2.721784907713393
2.086848857736658,2.395429233970311,2.1786540544011843,2.3691250601803646,2.1726794269538585,2.469064923282368,0.24968696046332164
2.196506765925609,2.3563059326836546,0.714282752434202,2.062872197430791,2.131522812317269,0.8865985993354323,-0.25651614099849224
2.112650718486999,1.8477030159571077,0.9136924095170961,2.075372314277712,1.9531774822253753,1.0884694624953435,-0.5456928008810737
1.9191367628594365,1.5934015575938345,0.5478949551041894,1.6128679909416197,1.5347519000867047,0.6394190088707586,-1.07198695944047
1.5321088516043093,1.60644265802272,0.6309458696895961,1.6628684583293054,1.719956665951362,0.7516424662366415,0.7669521677934374
1.8223797850456547,1.80857971467045,0.45448575439321454,1.562867523553934,1.3838443130858733,0.5358007528127924,-0.8731204005937457
1.5127574560415533,1.4955933043771907,0.6224059291191034,1.6753685751762266,1.5553302074050008,0.726365042966824,0.30227041097871715
1.6353162946056763,1.5151549550205201,0.922292946680822,1.8753704447269692,1.6445028724509465,1.0734267141326805,0.9712170339487162
2.0029928102980477,1.9650729198170798,0.3809447736281106,1.7503692762577556,1.9943340968619663,0.5182851567222472,-0.2434929459634493
1.9255872280470219,1.9715934700315236,1.5667698050453516,2.6253774555422535,2.083506761907913,1.838615896666699,-0.4516095355934406
1.7707760635449712,1.7890180640271218,0.783878089015281,1.5253671730131695,1.3907037488586382,0.8392514688661942,-0.9297943415768345
1.4418023389781138,1.3195384485872328,0.21064760051839723,1.3753657708501124,1.50045472122288,0.2932196852612384,-0.16489311550174046
1.3966490826650155,1.430387802232762,0.5925013611058024,1.2628647192278197,1.1094668821752693,0.6142816020267003,-1.0546250897433027
1.0354230321602307,0.9348259859351019,0.2140854870418816,0.8941112722436383,1.1163263179480343,0.24097057196823324,-0.3964516204495889
0.9128641935961077,0.9413465361495447,0.18937103216427767,0.8066104543151881,0.869386630128491,0.19702850611941364,-0.6302557740390338
0.7128997727809588,0.700086178215158,-0.028452526626889307,0.7066095195398167,0.8145111439463703,0.002607332830101683,0.5468454140391502
0.9064137284085224,0.8761410340051159,-0.2312170857361305,0.656609052152131,0.9105432447650808,-0.18676604669996494,-0.4587345254160112
0.7645034942816423,0.8044149816462445,-0.28900683283059975,0.669109168999052,0.9036838089923158,-0.2370633488324131,0.29134370120942893
0.8741614024705948,0.8565793833617876,-0.3253238935327512,0.7566099869275024,1.0271536529020875,-0.26655234627623703,-0.26849748043073496
0.79675582021957,0.8109355318606872,-0.3840618429838974,0.7191096363867377,0.9791376024927315,-0.32341300815710244,0.03887144773347415
0.8225576809699112,0.8044149816462445,-0.38453542177781147,0.5753582926471423,0.8968243732195509,-0.3289732855957733,-0.3468975891080375
0.7193502379685441,0.7196478288584862,-0.3909443324020373,0.6128586431879058,0.8968243732195509,-0.33288229058541985,0.07852150953761547
0.758053029094057,0.7652916803595867,-0.07449877335490912,0.5378579421063778,0.7390573504459533,-0.060549719933211336,-0.7179338415074106
0.532286747528567,0.5175107722107561,-0.4129799999511921,0.4691072994483104,0.6567441211727727,-0.36113561122605997,0.28002939251699155
0.635494190529934,0.726168379072929,-0.48370786596442344,0.5941084679175241,0.876246065901256,-0.4189502696938443,-0.01877825593795372
0.6419446557175194,0.36753811727857033,-0.17953087825663777,0.5628581758002201,0.5058365341719402,-0.16056463378364197,-0.01879232134709863
0.6483951209051046,0.608798475212957,-0.32976863872114076,0.5941084679175241,0.7390573504459533,-0.280497240967714,0.158038203357098
0.7128997727809588,0.6479217764996148,1.0922756443670316,1.1191133754882234,0.883105501674021,1.089069179884723,1.0541064344272009
1.0741258232857438,1.0391547893661883,0.3791756814616236,1.0441126744066953,1.0271536529020875,0.3972755082134679,-0.8828704905754033
0.7838548898443994,0.7392094795018145,-0.15716088467585124,0.6753592274225138,0.7802139650825443,-0.12860790310481204,-0.309481924281719
0.693548377218203,0.726168379072929,-0.28593909298499337,0.5253578252594567,0.7253384789004235,-0.2506328838042151,-0.6250049176265404
0.5000344215906393,0.5109902219963134,-0.4848630818058652,0.41285677363716416,0.6224469423089467,-0.4297885505373961,0.30116343835262827
0.6096923297795918,0.6544423267140576,-0.4606162356144676,0.5253578252594567,0.8350894512646652,-0.40048370357021706,0.11941600330492873
0.6612960512802752,0.6609628769285003,-0.4551468706907425,0.5441080005298384,0.8419488870374301,-0.3950046067338264,0.020408335105760015
0.6806474468430324,0.6544423267140576,-0.50756665515482,0.5003575915656133,0.7939328366280742,-0.4434206853695691,-0.11677364329304456
0.65484558609269,0.6674834271429431,-0.45534597378279457,0.4941075331421527,0.7116196073548936,-0.3987919270193708,0.020450350879088038
0.6741969816554458,0.6609628769285003,-0.1853099425177003,0.625358760034828,0.869386630128491,-0.144110812160792,0.39259937726763555
0.8161072157823259,0.8304971825040155,-0.16056071176269895,0.7503599285040418,0.9997159098110275,-0.11435117759112653,0.05799990054079376
0.8483595417202536,0.8109355318606872,-0.4001454624011588,0.7128595779632773,0.9585592951744366,-0.33677847103206815,-0.13457440531780546
0.8161072157823259,0.8761410340051159,-0.12405872697430122,0.7878602790448063,0.9105432447650808,-0.08398503504135307,0.05799990054079376
0.8483595417202536,0.7783327807884722,-0.33863827848979167,0.5816083510706029,0.7802139650825443,-0.2917688457835363,-0.8458523560151275
0.5774400038416652,0.5305518726396428,-0.6188111048844982,0.5003575915656133,0.7390573504459533,-0.5430015856531841,0.25861934829282024
0.6741969816554458,0.6870450777862713,-0.6647364569314369,0.5191077668359961,0.8350894512646652,-0.5843182980249347,-0.1364228407406121
0.6419446557175194,0.6740039773573858,-0.5501518811919881,0.475357357871771,0.7321979146731884,-0.4862912649608502,-0.37273427706955736
0.532286747528567,0.49142857135298507,-0.43297389066431036,0.36285630624947846,0.51955540571747,-0.39115336486503316,-0.7550473639911869
0.3000700007754915,0.26972986406192667,-0.6527296748150774,0.20035478723949912,0.31377233253451786,-0.5864847454876508,0.0024196532157625223
0.31297093115066216,0.26972986406192667,-0.7698790088257581,0.20035478723949912,0.4852582268536453,-0.6848265880392708,0.18602547457686414
0.3839260482141016,0.43926416963744186,-0.700070539399514,0.24410519620372426,0.51955540571747,-0.6233254816435654,0.1234818692595139
0.43552976971478513,0.4457847198518846,-0.7268763230071285,0.27535548832102824,0.6018686349906519,-0.6453694727130754,0.0017917207011346698
0.4484307000899557,0.4653463704952129,-0.7487269172173443,0.2816055467444888,0.6224469423089467,-0.6644839608003241,-0.05855010616325586
0.44198023490237043,0.45230527006632737,-0.520573281059528,0.4253568904840853,0.6773224284910676,-0.45841366799256156,0.48437906031389916
0.6096923297795918,0.6283601258562853,-0.6664737582743803,0.43785700733100646,0.6910413000365975,-0.5893252524627877,-0.33446532577531973
0.5129353519658099,0.5109902219963134,-0.446193947919569,0.5316078836829172,0.6498846854000078,-0.38881343648571703,0.4203626360431331
0.6612960512802752,0.608798475212957,-0.5225098347472162,0.5566081173767595,0.7459167862187183,-0.4571386268340955,-0.48974718468536427
0.5129353519658099,0.550113523282971,-0.6118995111912832,0.4191068320606247,0.6224469423089467,-0.5416830713052714,0.30067087968448925
0.6225932601547635,0.6283601258562853,-0.6211397453958901,0.5003575915656133,0.8282300154919001,-0.5450635403869151,-0.13698425665699915
0.5903409342168358,0.5957573747840715,-0.6952228119408541,0.46285724102484876,0.7733545293097793,-0.6123523754887465,0.1988626148402437
0.6677465164678605,0.6805245275718286,-0.6654468997486542,0.5316078836829172,0.8282300154919001,-0.5845965877346864,-0.2149221910065616
0.6096923297795918,0.5370724228540855,-0.42317604839980333,0.38785653994332076,0.43038274067152443,-0.3828215303280324,-1.1830260714470864
0.23556534889963623,0.2371271129897117,-0.5377495794399929,0.26910542989756764,0.36864781871663865,-0.48295560994693526,0.455720679837703
0.3903765134016869,0.4718669207096568,-0.6283456653990952,0.2566053130506465,0.4578204837625843,-0.5640778074002775,-0.42277484523767056
0.26781767483756386,0.5957573747840715,-0.6485574650435448,0.3753564230963996,0.47839879108088035,-0.5800270182147584,0.187197263290779
0.33877279190100335,0.2762504142763694,-0.5067584518238888,0.11285396931105,0.12856756666986052,-0.4689467553614013,-1.2999702831975009
-0.06115604972929336,-0.043256546231332696,-0.7725625722403734,-0.12464825078045731,0.13542700244262545,-0.6944366531095085,0.11081872299002864
-0.016002793416195104,-0.05629764666021821,-0.7292852614671892,-0.249649419249671,-0.09779381383138774,-0.6632395491329025,-0.8020098050521453
-0.24821954016927167,-0.2845169041657194,-0.571862476376458,-0.4246510551065715,-0.6053920610160051,-0.5490086054246486,-1.6964223022441276
-0.7384548944257648,-0.7409554191767229,-0.68779301289861,-0.7684042683969097,-0.5779543179249453,-0.6423882884507405,0.33297586990280437
-0.6352474514243978,-0.558380013172321,-0.7175629549831021,-0.7309039178561451,-0.7151430333802468,-0.6680820065386455,-0.8630432671713458
-0.8674641981774732,-0.7996403711067089,-0.7655118750375688,-0.7809043852438308,-0.7494402122440728,-0.7029128523489833,0.717160520587399
-0.661049312174739,-0.5779416638156505,-0.7418762186227479,-0.5309020483054034,-0.43390616669687765,-0.6796896546073705,0.6739785018557
-0.4610848913595912,-0.46709231017012126,-0.592459347968055,-0.35590041244850296,-0.36531180896922694,-0.5541318427426671,0.8800095207021857
-0.19661581866858813,-0.1932292011635196,-0.6923452200257383,-0.2558994776731316,-0.05663719919479804,-0.6318112394296512,-0.03845576333167928
-0.19661581866858813,-0.21931140202129065,-0.7823833994195551,-0.34965035402504235,-0.11837212114968382,-0.7068161202951228,-0.06013358471578356
-0.20306628385617342,-0.1541058998768619,-0.7821266847881236,-0.31215000348427785,-0.21440422196839434,-0.7078726940706237,-0.5157439474022101
-0.34497651798305234,-0.3953662578112486,-0.8191085169835285,-0.4246510551065715,-0.2555608366049853,-0.7375705716176956,0.04985613180934265
-0.31917465723271116,-0.3497224063101493,-0.8130100519601036,-0.44340123037695317,-0.23498252928669042,-0.7332086466774556,0.005558885206606052
-0.3062737268575405,-0.23887305266462008,-0.7841445811933293,-0.40590087983618867,-0.14580986424074363,-0.7091389428986398,0.0933772494627096
-0.26757093573202756,-0.2584347033079484,-0.700461581454369,-0.2933998282138961,-0.1320909926952137,-0.6395967331106029,0.09274847515685401
-0.2288681446065146,-0.2258319522357334,-0.8214876049050507,-0.35590041244850296,-0.08407494228585784,-0.7384000389230138,0.005071381187985802
-0.21596721423134402,-0.2127908518068479,-0.746700065650577,-0.28714976979043555,-0.029199456103737014,-0.6758266513205027,0.26575290547559277
-0.1256607016051475,-0.12802369901909086,-0.7267805027784198,-0.26214953609659214,-0.04291832764926692,-0.6598331915227119,-0.2103879841843602
-0.17726442310583107,-0.1149825985902042,-0.7225727708660262,-0.249649419249671,0.04625433739667867,-0.6551580374157692,0.19943787558397835
-0.10630930604239161,-0.06281819687466098,-0.5152061542302974,-0.19339889343852473,-0.33787406587816715,-0.4904431317404943,-0.9818718465763178
-0.3901297742961506,-0.38884570759680587,-0.6687779213441706,-0.31215000348427785,-0.23498252928669042,-0.6162178594004364,0.29458485817472096
-0.2933727964823699,-0.2584347033079484,-0.7357807386531768,-0.4184009966831098,-0.37217124474199187,-0.6735868195049467,-0.3236383944110838
-0.37722884392098,-0.31711965523793434,-0.7471955845903169,-0.40590087983618867,-0.1938259146500995,-0.6791677464691622,0.4713835378269559
-0.2288681446065146,-0.23887305266462008,-0.6642349678839893,-0.26214953609659214,-0.11837212114968382,-0.6086651613446644,0.4185792541248118
-0.093408375667221,-0.05629764666021821,-0.6118353325334253,-0.09339795866315334,0.10112982357879949,-0.5594728865822117,0.19703116950934907
-0.022453258603780404,-0.10194149816131867,-0.6915173153393717,-0.1996489518619853,-0.015480584558207113,-0.630048607039297,-0.3780749650159872
-0.1256607016051475,-0.18018810073463293,-0.7608820565102403,-0.2933998282138961,-0.20068535042286445,-0.6897676957757696,-0.7046931191358182
-0.32562512242029645,-0.2519141530935056,-0.6793990414615707,-0.38090064614234637,-0.48192221710623356,-0.6310151695712598,-0.985528364986157
-0.6029951254864702,-0.5779416638156505,-0.6606827537979023,-0.6246529246573131,-0.975801592745321,-0.6254542025380438,-0.9508655589014618
-0.8610137329898879,-0.6366266157456365,-0.6344360707771147,-0.2933998282138961,-0.5779543179249453,-0.5893018158259566,2.7218968733425775
-0.10630930604239161,-0.004133244944674984,0.5996634008173558,0.36285630624947846,-0.0909343780586228,0.46533187162168577,0.3903697290522462
0.022699997709316706,-0.10846204837576144,0.041777432403519096,-0.1308983092039179,-0.33101463010540094,-0.038571977828539945,-1.74854139821329
-0.499787682485103,-0.4084073582401353,-0.3195000534638809,-0.5496522235757851,-0.955223285427025,-0.36624836096037194,-2.041986716639515
-1.0738790841802075,-0.9170102749666809,-0.40655004469729655,-0.8246547942080559,-0.8523317488355494,-0.4345733118662,1.1512605751370035
-0.7578062899885207,-0.564900563386765,-0.5314597724645358,-0.718403801009224,-0.6053920610160051,-0.5226219789067571,0.008091030807793366
-0.7449053596133501,-0.8061609213211517,-0.3930965562306665,-0.4371511719534926,-0.6671269829708909,-0.4051296744191197,1.216184767214912
-0.3965802394837359,-0.34320185609570536,-0.6177961865741876,-0.48715163934117833,-0.351592937423697,-0.581517002161848,-0.19400026038741694
-0.44173349579683413,-0.4605717599556785,-0.700891429209324,-0.5309020483054034,-0.351592937423697,-0.646369480580475,-0.016108764683077873
-0.43528303060924883,-0.48013341059900677,-0.6349426344161139,-0.5809025156930891,-0.39274955206028794,-0.5966736198237689,-0.4403752406496337
-0.5513914039857866,-0.6040238646734215,-0.6775274126952039,-0.7559041515499885,-0.5779543179249453,-0.6349601388319731,-0.5596341593266267
-0.699752103300252,-0.7018321178900652,-0.5215971545314002,-0.5309020483054034,-0.5505165748338843,-0.5071006710852061,0.7006651189233385
-0.49333721729751767,-0.44753065952679183,-0.6866258568417528,-0.5934026325400102,-0.5573760106066492,-0.6403125418261076,-0.443332947351074
-0.6094455906740555,-0.53229781231455,-0.6862676503792903,-0.7059036841623028,-0.5985326252432401,-0.6406418711098978,-0.1526016360969461
-0.641697916611983,-0.5844622140300932,-0.6979063753554694,-0.718403801009224,-0.5367977032883544,-0.6493649835073226,0.12201430946415673
-0.5965446602988848,-0.649667716174522,-0.7137271607808989,-0.643403099927696,-0.5093599601972946,-0.6592112347092535,0.052709623035937396
-0.5707427995485436,-0.6040238646734215,-0.7358613351072308,-0.7246538594326846,-0.5710948821521803,-0.6793036253276508,-0.40191281154213604
-0.6739502425499108,-0.6757499170322941,-0.6428619822903902,-0.46840146407079547,-0.5367977032883544,-0.6010218965386372,0.6061102194465743
-0.49333721729751767,-0.4931745110278923,-0.6901601606047166,-0.6684033336215383,-0.5367977032883544,-0.6431355886504708,-0.758237423810605
-0.699752103300252,-0.6887910174611797,-0.7119119495323699,-0.7746543268203702,-0.7220024691530117,-0.6636130603560885,-0.3618211493182506
-0.7900586159264484,-0.7931198208922662,-0.7392792217698945,-0.8934054368661244,-0.9277855423359651,-0.6874387242875588,-0.6695069052888413
-0.964221175991255,-1.0213390783977674,-0.7665118680786102,-0.9871563132180341,-0.94836384965426,-0.7087449258154395,0.43996432947577846
-0.8352118722395466,-0.8518047728222521,-0.8303382895817296,-1.005906488488417,-0.8317534415172534,-0.7553434726728772,-0.39113724200384165
-0.9319688500533273,-0.9300513753955664,-0.844950128196348,-0.9684061379476524,-0.7837373911078975,-0.7655384096943707,0.24735364276108684
-0.8545632678023026,-0.8713664234655804,-0.804726527515657,-1.0309067221822592,-0.900347799244904,-0.7373590480686915,-0.6277692881052208
-1.0158248974919386,-0.9626541264677814,-0.8365439180385079,-1.1184075401107094,-1.0306770789274418,-0.7619147531808609,0.1060757007826595
-0.9771221063664256,-0.9756952268966669,-0.8529202219861398,-1.1121574816872488,-0.9072072350176703,-0.7732404815907707,-0.08638112106064849
-0.9900230367415962,-0.9756952268966669,-0.8243174359585048,-1.1059074232637884,-0.941504413881495,-0.7522519724387319,-0.08646476042841711
-1.002923967116768,-0.9104897247522381,-0.6468170293940549,-1.0309067221822592,-1.3187733813835758,-0.6293407478164649,-1.5052900950818213
-1.3964023435594792,-1.5429830955531996,-0.7650700870671984,-1.530911396059116,-1.565713069203119,-0.7200470164567758,-0.31786546665644067
-1.4673574606229187,-1.5429830955531996,-0.6391394708819408,-1.6746627397987126,-2.0870301879332662,-0.6464633324825213,-2.5532852623708906
-2.0995030490062923,-2.149394265496389,-0.6833930435180282,-2.224667881063254,-2.5534718204812927,-0.6872404083896335,-1.9307693234351055
-2.5316842165745164,-2.6971204835095923,-0.664840336805551,-2.4121696337670757,-2.731817150573185,-0.6816597783341806,0.8411092915265745
-2.344620726134539,-2.2211203178552603,-0.6985272665570712,-2.2184178226397937,-2.2447972107068637,-0.6927820093093748,0.6669071940126526
-2.1898095616324884,-2.208079217426375,-0.6692438882507573,-2.0996667125940407,-2.121327366797092,-0.6704483406424173,0.5633070096527057
-2.054349792693194,-1.934216108419773,-0.753682106614743,-1.9309151351606006,-2.0184358302056156,-0.7204394053306337,0.5784671901866011
-1.912439558566315,-2.0450654620653026,-0.7621326448223127,-2.043416186782894,-2.093889623706031,-0.727076245208911,-0.31272451045459876
-1.976944210442169,-1.7516407024153713,-0.8292784462109185,-1.487160987094891,-1.6411668627035347,-0.7612826248478625,2.7041488472488484
-1.3383481568712106,-0.9691746766822241,-0.34786388593051476,-0.8059046189376742,-0.9140666707904352,-0.388944459449284,2.7074214634730387
-0.6352474514243978,-0.23235250245017616,1.8581301655262272,-0.055897608122388795,-0.6328298041070661,1.441675143304587,2.7101692494672163
0.13880837108585556,-0.49969506124233504,1.466003939111552,0.14410426142835286,-0.39960898783305293,1.115379069854069,-1.4545212916262822
-0.2998232616699552,-0.473612860384564,0.8295352339734509,-0.537152106728864,-0.8866289276993742,0.49947840020074463,-2.1241459125421707
-0.9126174544905714,-0.7409554191767229,0.6256357573889741,-0.34965035402504235,-0.7494402122440728,0.39558596326719114,2.717210919764828
-0.16436349273066048,0.20452436191749793,1.2661456284344237,0.25035525462718483,-0.5230788317428244,0.9754662365198989,-1.4203913532307786
-0.5771932647361289,-0.5388183625289927,0.5255269018084079,-0.4371511719534926,-0.5573760106066492,0.3124597561773095,0.12068811051543084
-0.5320400084230307,-0.7735581702489367,0.4692975916160411,-0.4559013472238743,-0.680845854516422,0.26990768306654145,-0.10626797862279268
-0.5513914039857866,-0.6170649651023081,0.16023989160451044,-0.537152106728864,-0.5367977032883544,0.016364159764809563,-0.4236745777627266
-0.661049312174739,-0.7148732183189507,-0.09534176263675631,-0.6121528078103919,-0.5573760106066492,-0.18183331945272935,0.23732524254730555
-0.5836437299237142,-0.48013341059900677,0.0594785032514916,-0.6559032167746172,-0.975801592745321,-0.09165590278458775,-1.8587472661557614
-1.0996809449305498,-1.0930651307566388,-0.5219562565100189,-1.1184075401107094,-1.0032393358363807,-0.5313550138034695,0.32703345725860844
-1.002923967116768,-0.8713664234655804,0.1428041920441456,-0.5934026325400102,-0.8591911846083143,-0.012255306846166904,0.8272169570454575
-0.7707072203636913,-0.8452842226078093,-0.24968859898378287,-0.8246547942080559,-0.8180345699717234,-0.3180408559414128,-0.4813997899351987
-0.8932660589278155,-0.7735581702489367,-0.3796906793730054,-0.7371539762796068,-0.7220024691530117,-0.4114707452814679,0.24587659156681319
-0.8158604766767896,-0.8778869736800231,0.08975366570074861,-0.6746533920449989,-0.8180345699717234,-0.05013087539400804,0.7589110580140861
-0.5965446602988848,-0.4605717599556785,0.22536331900712975,-0.012147199158164784,-0.37217124474199187,0.1401312382614464,2.719297174288782
0.18396162739895267,0.42622306920855635,1.3254311860150594,0.3753564230963996,-0.14580986424074363,1.0428432822572897,-1.0949067589324883
-0.14501209716790456,-0.16062645009130466,0.53967889287684,-0.11839819235699674,-0.26927970815051516,0.3676940189012839,0.06925432020954747
-0.11275977122997691,-0.35624295652459204,0.08948023476773553,-0.48090158091771773,-0.33787406587816715,-0.019943385719922768,-1.0898977379689787
-0.42883256542166354,-0.4214484586690208,-0.172339883522702,-0.5621523404227063,-0.5985326252432401,-0.24069710982154885,-0.5069815233195217
-0.5642923343609583,-0.5518594629578782,-0.009550120855433008,-0.5121518730350206,-0.46820334556070364,-0.10055005378459869,0.7105558918681182
-0.3514269831706388,-0.38232515738236306,-0.26512147666090397,-0.5621523404227063,-0.46820334556070364,-0.30787719969470057,-0.6571355620626095
-0.5320400084230307,-0.6235855153167509,-0.4842123400657249,-0.6371530415042354,-0.5367977032883544,-0.4833701616232561,-0.26449648096872796
-0.5965446602988848,-0.6822704672467369,-0.5139733269886555,-0.7809043852438308,-0.6671269829708909,-0.5109998397748831,-0.10682980310739584
-0.6158960558616419,-0.590982764244536,-0.5327523007832549,-0.6621532751980777,-0.5299382675155894,-0.5202964649689737,-0.10700017031613526
-0.6352474514243978,-0.6366266157456365,0.8620551569208065,-0.055897608122388795,-0.46820334556070364,0.6774745903279742,2.7101692494672163
0.13880837108585556,0.3349353662063554,1.5188684965998538,0.33785607255563505,-0.022340020330972064,1.2371514386628233,-0.6840150482895127
-0.06115604972929336,-0.017174345373560503,0.39352125327247817,-0.08714790023969277,0.01195715853285391,0.27480895714035936,0.17479350284218753
0.003348602146560801,-0.10846204837576144,0.6616244621672016,0.09410379404066717,0.05997320894220857,0.5250377814401854,0.7444971193205268
0.24201581408722153,0.20452436191749793,-0.07364206289885285,0.0003529176887574713,0.07369208048773969,-0.11209081118245014,-1.1083705557731922
-0.093408375667221,-0.10194149816131867,0.3472953063024563,0.5003575915656133,0.09427038780603454,0.27049519846355347,1.0961630949023564
0.24846627927480797,0.32841481599191263,0.028434689434867023,0.2316050793568031,0.30691289676175293,-0.004404407038153855,-0.4290939930717039
0.12590744071068383,0.17844216105972574,0.049930062236474136,0.09410379404066717,0.2177402317158061,0.009659921597451744,0.48294596783642
0.2871690704003198,0.4327436194229991,0.22354706298975188,0.43785700733100646,0.4235233048987595,0.1800199344181454,0.1048210873788886
0.33232232671341805,0.26972986406192667,0.0022829311266320883,0.11285396931105,0.14914587398815538,-0.036880871716834726,-1.2601799085468786
-0.054705584541708055,-0.04977709644577545,-0.36047588771574324,-0.18714883501506416,-0.0017617130126772107,-0.35648009140824827,0.08939468749603172
-0.016002793416195104,0.008907855484210532,-0.5216889449374061,-0.14339842605083902,-0.049777763422033085,-0.4902414061806517,-0.33539344622297185
-0.10630930604239161,-0.06933874708910373,-0.5771310964285115,-0.18714883501506416,0.01195715853285391,-0.5347364885438248,0.26172208133707087
-0.016002793416195104,0.06759280741419652,-0.26507655160040344,-0.1308983092039179,-0.20068535042286445,-0.28672779472650956,-0.8020098050521453
-0.24821954016927167,-0.2519141530935056,-0.5638476067788585,-0.40590087983618867,-0.2829985796960463,-0.5344212863705069,-0.4311320488635744
-0.3643279135458094,-0.4018868080256925,-0.6329068276877851,-0.4496512888004138,-0.24184196505945538,-0.5896778842955807,-0.016324504010337096
-0.3578774483582241,-0.31711965523793434,-0.6351097974319297,-0.4559013472238743,-0.26927970815051516,-0.5921998273239922,-0.21536351469135095
-0.40948116985890765,-0.3953662578112486,-0.5722803839159978,-0.430901113530032,-0.39274955206028794,-0.5417268318257785,0.4957025927154847
-0.25467000535685697,-0.18670865094907685,-0.4978212005854481,-0.37465058771888576,-0.4133278593785828,-0.48679479348889154,-1.0645909227064063
-0.5578418691733719,-0.6105444148878643,-0.6103547458219134,-0.5184019314584811,-0.44076560246964264,-0.5743008932879936,0.6872597937711412
-0.3514269831706388,-0.3497224063101493,-0.6970854855456594,-0.5246519898819417,-0.36531180896922694,-0.6438574792067551,-0.4803699052823431
-0.4804362869223471,-0.4605717599556785,-0.5666774378323126,-0.6059027493869314,-0.5985326252432401,-0.5481194690357761,-1.0040832567736735
-0.7578062899885207,-0.7735581702489367,-0.5574894420701481,-0.5934026325400102,-0.6396892398798311,-0.5363345951689631,0.939026913597267
-0.4868867521099324,-0.4605717599556785,-0.6115487673634552,-0.537152106728864,-0.36531180896922694,-0.5746944602191992,0.34361583856316663
-0.37722884392098,-0.3366813058812626,-0.10772242274831104,-0.23089924397928926,-0.26927970815051516,-0.1520621629075397,0.8925551344362614
-0.10630930604239161,-0.1149825985902042,-0.429030336017983,-0.14339842605083902,-0.06349663496756298,-0.4162729571833433,-0.5101638049540004
-0.24821954016927167,-0.1932292011635196,-0.6868169002883995,-0.3621504708719635,-0.24870140083222034,-0.6319087117030592,-0.2566092552938428
-0.3127241920451258,-0.31711965523793434,-0.7335777689090321,-0.4121509382596492,-0.23498252928669042,-0.6695579208414748,-0.32432228561271303
-0.3965802394837359,-0.38884570759680587,-0.6025488299940835,-0.35590041244850296,-0.26927970815051516,-0.5622878977145842,0.7170460795104716
-0.17726442310583107,-0.18018810073463293,-0.6648279488320575,-0.23089924397928926,-0.008621148785442161,-0.6089272455826064,0.06967770890270882
-0.14501209716790456,-0.1410647994479764,-0.4879963435835637,-0.16839865974468243,0.053113773169443615,-0.4592580382022153,0.17696440375077038
-0.08050744529205041,-0.017174345373560503,-0.6138383036693618,-0.15589854289776017,0.025676030078383812,-0.5653856138773373,-0.27357674911312185
-0.15146256235548985,-0.14758534966241915,-0.7030664886999352,-0.3184000619077395,-0.11151268537691887,-0.6429143820447294,-0.404957049161845
-0.26112047054444226,-0.30407855480904883,-0.42220680141345673,-0.46840146407079547,-0.6877052902891869,-0.43894320545451654,-1.56795606003543
-0.7126530336754225,-0.7148732183189507,-0.6708289518471542,-0.6621532751980777,-0.5848137536977103,-0.6278222510504764,-0.03845576333167928
-0.7126530336754225,-0.6105444148878643,-0.7536910617763045,-0.7809043852438308,-0.5916731894704752,-0.6929487379460543,0.3317263101610567
-0.6094455906740555,-0.6366266157456365,-0.7705954217506832,-0.6934035673153817,-0.4750627813334686,-0.7041593519554442,0.258323505858008
-0.5255895432354454,-0.5192567118856645,-0.6080950600545455,-0.37465058771888576,-0.4201872951513478,-0.5707221561969347,0.4132545049183875
-0.3965802394837359,-0.34320185609570536,-0.7802640111833183,-0.4934016977646389,-0.24870140083222034,-0.7077198818349723,0.005985521541387491
-0.3836793091085653,-0.38232515738236306,-0.798771345077217,-0.5184019314584811,-0.2967174512415762,-0.7236089255253941,-0.21593418485702728
-0.43528303060924883,-0.42796900888346356,-0.6919243274323448,-0.4621514056473349,-0.24870140083222034,-0.6361427647436951,0.49743687309226114
-0.28047186610719815,-0.31711965523793434,1.1213427555216338,0.3253559557087139,-0.13895042846797867,0.9579288224241634,2.72122064780689
0.532286747528567,0.550113523282971,0.9652244389650372,0.43160694890754586,0.4921176626264102,0.8359309370437611,-0.635615430547938
0.33877279190100335,0.38709976792189865,-0.14522365431428663,0.3566062478260168,0.5401337130357661,-0.13596894176555932,0.26674936244231096
0.43552976971478513,0.43926416963744186,-0.22681144475322645,0.36285630624947846,0.6087280707634168,-0.2039233505358261,0.16278165683239404
0.5000344215906393,0.6609628769285003,0.3596608918920491,0.8566109217028737,0.7596356577642495,0.355586376476561,0.6208050399378593
0.7128997727809588,0.8304971825040155,-0.15719386952093634,0.8128605127386486,0.9036838089923158,-0.11660628584139664,-0.1750260380515397
0.6677465164678605,0.6805245275718286,-0.3874459985380124,0.5003575915656133,0.6910413000365975,-0.3398144014391216,-0.45021076123973686
0.532286747528567,0.5631546237118565,-0.3516550535776028,0.5628581758002201,0.6224469423089467,-0.30640988616828085,0.4790826149224099
0.6999988424057882,0.7131272786440435,-0.5383940525670401,0.5566081173767595,0.6224469423089467,-0.47706887653507873,-0.8395036104862148
0.43552976971478513,0.5566340734974138,-0.5866056573606461,0.3753564230963996,0.47153935530811536,-0.5246797864955155,-0.23969318349575258
0.371025117838931,0.3936203181363414,-0.6156259031697426,0.3066057804383311,0.51955540571747,-0.5484990812551458,0.002088312329968965
0.3839260482141016,0.40014086835078416,-0.6269158246030988,0.22535502093334253,0.2520374105796321,-0.5625433254496257,0.0020286448161181193
0.3968269785892722,0.45230527006632737,0.19800082285577136,1.0003622654424702,0.6498846854000078,0.20981262163746506,1.3562038385886728
0.8419090765326683,0.6740039773573858,-0.20696949328126943,0.48160741629523157,0.4509610479898193,-0.19178071118793996,-1.8275127187777587
0.24201581408722153,0.2762504142763694,-0.455012543267319,0.4503571241779276,0.4578204837625843,-0.40649597192238585,0.27017350371875815
0.33877279190100335,0.2762504142763694,-0.5512059037077841,0.34410613097909565,0.3960855618076985,-0.49812799250637313,-0.2419258471810049
0.27426814002514915,0.28929151470525494,-0.5360507852917642,0.40660671521370245,0.4372421764442894,-0.47943245226067016,0.4945084980298344
0.44198023490237043,0.3805792177074559,-0.5365045134775501,0.23785513778026368,0.38922612603493356,-0.48475800895605625,-0.17921898508241263
0.3968269785892722,0.4588258202807701,-0.2958524568336446,0.3128558388617928,0.2520374105796321,-0.2859423561173549,-0.5437672133028204
0.23556534889963623,0.20452436191749793,-0.4335380658426889,0.26910542989756764,0.3206317683072828,-0.39919164283527014,-0.01786507819962214
0.24201581408722153,0.1523599602019547,-0.42619184830835266,0.2066048456629608,0.27261571789792693,-0.391260271174926,0.023270090078410386
0.26136720964997856,0.198003811703054,1.0776076867399609,0.9003613306670988,0.4098044333532284,1.0185695446924456,1.7886448522968064
0.8354586113450818,0.7652916803595867,0.6873760740063273,0.7503599285040418,0.6910413000365975,0.6428288910752908,0.192551839213562
0.9128641935961077,0.7978944314318017,0.021581453544494894,0.6316088184582886,0.8419488870374301,0.03818085281009657,-0.8975202950036428
0.6225932601547635,0.6609628769285003,0.018473713977246852,0.45660718260138816,0.31377233253451786,-0.009588290365332165,-1.6346173552018395
0.10010557996034261,0.06759280741419652,-0.20000834769408044,0.14410426142835286,0.039394901623913715,-0.20014392227674224,0.5891295295146056
0.2936195355879051,0.4066614185652269,-0.45478030607748915,0.23785513778026368,0.30005346098898794,-0.41877135822020173,-0.36570222086540655
0.19041209258653796,0.19148326148861125,-0.5917339798815683,-0.012147199158164784,0.14228643821539042,-0.5424843418558571,-0.5973325083155616
0.0162495325217314,0.028469506127538808,-0.33800141725007177,-0.09339795866315334,-0.1801070431045696,-0.34562714710291126,-0.841334336898727
-0.2288681446065146,-0.3497224063101493,-0.5668869886128532,-0.4371511719534926,-0.30357688701434116,-0.5385428876117833,-0.734890075646336
-0.43528303060924883,-0.5257772621001072,-0.6482708998735748,-0.6996536257388423,-0.5779543179249453,-0.6116576664507812,-0.9539390172225771
-0.699752103300252,-0.6887910174611797,-0.6513652066984805,-0.6559032167746172,-0.5230788317428244,-0.6111984635276659,0.7468601740642761
-0.4804362869223471,-0.48013341059900677,-0.7025035075430982,-0.5871525741165498,-0.46820334556070364,-0.6504524166387163,-0.5549541900564681
-0.6287969862368125,-0.5844622140300932,-0.6915922401911034,-0.6996536257388423,-0.7082835976074818,-0.647321686137117,-0.77081264416839
-0.8352118722395466,-0.8387636723933666,-0.8301790369586264,-0.8746552615957416,-0.7357213406985428,-0.7535003971632979,0.008568433824612653
-0.8223109418643749,-0.7931198208922662,-0.7290364572284703,-0.8621551447488205,-0.900347799244904,-0.6787692853322268,-0.7895589807085787
-1.0287258278671092,-1.0278596286122101,-0.7939260056616402,-0.9996564300649564,-1.0855525651095626,-0.7308667069807163,0.2752451308556656
-0.9448697804284991,-1.0735034801133105,-0.35674770470497147,-0.3871507045658069,-0.93464497810873,-0.3799298592687308,1.7748103299628546
-0.4546344261720059,-0.4605717599556785,-0.6019756996541434,-0.5809025156930891,-0.48192221710623356,-0.5721771815316691,-0.46373969448883806
-0.5771932647361289,-0.5062156114567778,-0.5673722091167973,-0.4746515224942572,-0.4613439097879387,-0.5409733731636525,0.3707713408466015
-0.4610848913595912,-0.5453389127434355,-0.6209488512019361,-0.4559013472238743,-0.37217124474199187,-0.5815714035092938,0.07355219813586679
-0.42883256542166354,-0.38884570759680587,-0.7333506063107538,-0.5496522235757851,-0.33101463010540094,-0.6714184756572317,-0.03845576333167928
-0.42883256542166354,-0.4931745110278923,-0.7599477346539838,-0.5934026325400102,-0.40646842360581786,-0.6945875402270548,-0.5292922737951327
-0.5707427995485436,-0.38884570759680587,-0.7702790060421746,-0.5684023988461668,-0.4201872951513478,-0.7026102448538153,0.21142095731301228
-0.499787682485103,-0.4344895590979063,-0.7614557838609511,-0.6121528078103919,-0.4201872951513478,-0.6960826386670205,-0.2185484332919342
-0.5513914039857866,-0.49969506124233504,-0.655348462561064,-0.6559032167746172,-0.7425807764713078,-0.6181940362349199,-0.9448529737576741
-0.8094100114892043,-0.8126814715355944,-0.6368469495221805,-0.9371558458303484,-0.8934883634721391,-0.6123631025150035,-0.46023156917130426
-0.925518384865742,-0.9104897247522381,-0.6843691561282387,-0.8871553784426628,-0.7562996480168377,-0.6428519162721867,0.6516528047967258
-0.7384548944257648,-0.7409554191767229,-0.7348170140164598,-0.7746543268203702,-0.5985326252432401,-0.6782316027187995,0.28654691574849495
-0.6481483817995684,-0.649667716174522,-0.6664465942843102,-0.8184047357845954,-0.8797694919266092,-0.633268410169637,-1.369173869681035
-1.0222753626795238,-1.0213390783977674,-0.7612796656835737,-0.9434059042538101,-0.8729100561538443,-0.703203267429486,0.37140895246086364
-0.9126174544905714,-0.8192020217500372,-0.717159823460139,-0.8121546773611348,-0.7220024691530117,-0.6667431970401627,0.9592856219274006
-0.641697916611983,-0.6366266157456365,-0.7472640915762628,-0.749654093126528,-0.5573760106066492,-0.687309703063713,-0.03845576333167928
-0.641697916611983,-0.7083526681045079,-0.5402092638155691,-0.5684023988461668,-0.660267547198126,-0.5219904443912835,0.7409703045338064
-0.42238210023407824,-0.05629764666021821,-0.17240227114824755,-0.21839912713236814,-0.24870140083222034,-0.21826056705724675,0.07300758892289655
-0.3901297742961506,-0.3497224063101493,-0.4145981976453667,-0.30589994506081725,-0.22126365774116052,-0.4081387776828288,0.6498281877815515
-0.19016535348100283,-0.23887305266462008,-0.23725868548363954,0.03160320980606034,-0.14580986424074363,-0.2517946877917563,0.5680452992037639
-0.009552328228609802,0.04803115677086824,0.011470777636103914,0.25035525462718483,0.1560053097609203,-0.01710004374498951,0.7457035182152143
0.2291148837120509,0.21756546234638344,-0.29467873365830893,0.09410379404066717,0.14914587398815538,-0.28660188625581867,-0.12088019879663309
0.20331302296170972,0.40014086835078416,0.05068602712496282,0.43785700733100646,0.43038274067152443,0.04015195346251206,0.5402492324759901
0.3839260482141016,0.34145591642079814,-0.15079436181635011,0.41285677363716416,0.4509610479898193,-0.13905871801334185,0.0829974611117165
0.42262883933961454,0.5240313224251989,-0.3251477753553738,0.4941075331421527,0.6636035569455376,-0.28469984083493227,0.4653749204857002
0.5838904690292505,0.550113523282971,-0.4127143301581991,0.43785700733100646,0.7116196073548936,-0.3617346581762982,-0.196781837210407
0.532286747528567,0.5240313224251989,-0.36973910683502487,0.5316078836829172,0.7321979146731884,-0.32161220862421797,0.10088149235211466
0.5774400038416652,0.6022779249985143,-0.28288911420981744,0.41285677363716416,0.553852584581296,-0.25692929384206675,-0.8108510535553866
0.32587186152583275,0.35449701684968365,-0.5103642476266526,0.1628544366987357,0.34121007562557765,-0.4642956795973246,-0.26260443644332115
0.25491674446239326,0.38709976792189865,-0.6403724473762754,0.187854670392578,0.34806951139834263,-0.5758643860980492,-0.24390128488828353
0.19041209258653796,0.21104491213194068,-0.6659812243884943,0.050353385076443165,0.2520374105796321,-0.6017368624163646,-0.2661462890658528
0.11945697552309852,0.1523599602019547,-0.7081898858819986,0.05660344349990374,0.22459966748857105,-0.6368824410926216,0.10764748959320936
0.16461023183619677,0.2371271129897117,-0.7771983608754096,0.03160320980606034,0.27261571789792693,-0.6954211450996436,0.003067490006325753
0.17751116221136737,0.08063390784308204,-0.7174375827212401,-0.04339749127546765,0.14228643821539042,-0.646893074394238,-0.26648945489212883
0.10655604514792791,0.13931885977306802,-0.6798132176837931,0.0003529176887574713,0.28633458944345686,-0.6129373719501287,0.0033514636233789807
0.11945697552309852,0.13931885977306802,-0.6783393473434524,0.0003529176887574713,0.2177402317158061,-0.6137513999997984,-0.37240605573142366
0.0162495325217314,0.09367500827196872,-0.6084144608169079,0.025353151382599762,0.23831853903410094,-0.5529694736707071,0.32072675642200077
0.12590744071068383,0.1262777593441825,-0.6356232266947928,0.05660344349990374,0.27261571789792693,-0.5737249477550158,0.14924885988883616
0.18396162739895267,0.198003811703054,-0.682420214467057,0.10660391088758943,0.38922612603493356,-0.6124798259694619,0.0651178636880094
0.21621395333688032,0.25016821341859724,-0.647115684032133,0.04410332665298148,0.258896846352397,-0.5857273408122945,-0.49247033002443097
0.07430371921000026,0.028469506127538808,-0.7524880850732011,-0.018397257581625356,0.21088079594304115,-0.6754986054487825,0.06646092368750194
0.10655604514792791,0.11323665891529698,-0.6092502758959872,0.1378542030048923,0.23831853903410094,-0.5506039153607986,0.25419482535373594
0.19686255777412442,0.2371271129897117,-0.6338615971629404,0.16910449512219627,0.38922612603493356,-0.5700037423464819,0.04427853843201495
0.2226644185244656,0.21756546234638344,-0.34741627710512923,0.36285630624947846,0.34806951139834263,-0.3146458479081101,0.580190908402106
0.41617837415202924,1.2347712957994759,0.8377824900135731,1.0003622654424702,0.8076517081736041,0.7989689663357391,1.595152434799361
0.9386660543464489,0.9739492872217597,0.05231526951839667,0.7878602790448063,0.85566775858296,0.06875669914549128,-0.9141797394394494
0.6419446557175194,0.7326889292873717,-0.2573960080344355,0.6816092858459744,0.7047601715821286,-0.21970918490933294,-0.5693686969153674
0.4677820956527128,0.5631546237118565,-0.5606237486166954,0.34410613097909565,0.6018686349906519,-0.4992658809719825,-0.2590102157374529
0.3968269785892722,0.4197025189941136,-0.6044443391912813,0.26910542989756764,0.34121007562557765,-0.5443489001510563,-0.7256793352924309
0.17751116221136737,0.11975720912973974,-0.6144591948709635,0.10035385246412885,0.16286474553368527,-0.5574443101400034,-0.18356811250651217
0.13235790589826912,0.09367500827196872,-0.666623010967073,0.05660344349990374,0.2520374105796321,-0.6010016205434713,0.003224775056852203
0.14525883627344086,0.26972986406192667,-0.7031749954075228,0.08785373561720661,0.19716192439751123,-0.6334304457323289,-0.49624806091219215
0.003348602146560801,0.008907855484210532,-0.6853781043308416,-0.012147199158164784,-0.06349663496756298,-0.620442784891052,0.2154749013122783
0.08075418439758555,0.08063390784308204,-0.6662140585890949,0.13160414458143171,0.07369208048773969,-0.5996041476201459,0.17121767673256852
0.14525883627344086,0.28929151470525494,-0.695945194973487,0.09410379404066717,0.2520374105796321,-0.6259003031648025,0.2320578670568027
0.2291148837120509,0.1849627112741685,-0.7050842358524482,0.03160320980606034,0.231459103261336,-0.6356130124675364,-0.4917901583889326
0.087204649585172,0.10019555848641147,-0.7203841293803801,-0.018397257581625356,0.231459103261336,-0.6481422461795612,-0.20606676309666902
0.035600928084488455,0.06107225719975376,-0.7579208830872165,-0.03714743285200708,0.1560053097609203,-0.6804099648428223,0.2566616119250269
0.12590744071068383,0.14583940998751194,-0.644488836640741,0.03785326822952091,0.2177402317158061,-0.5844282213109624,-0.12188004031857338
0.10010557996034261,0.10671610870085423,-0.05676635944147114,0.36910636467293906,0.23831853903410094,-0.06275182518052973,0.8401636466531226
0.371025117838931,0.2632093138474839,-0.41049345009093124,0.29410566359140994,0.4372421764442894,-0.37201816978602775,0.022360350160793085
0.3903765134016869,0.36753811727857033,-0.6023995773013908,0.18160461196911742,0.4235233048987595,-0.5423571978616063,-0.42277484523767056
0.26781767483756386,0.30885316534858437,-0.6427784007824823,0.10035385246412885,0.3343506398528127,-0.579887499829504,-0.30513661297640565
0.18396162739895267,0.19148326148861125,-0.7236226143064269,-0.012147199158164784,0.2520374105796321,-0.6512399336092082,-0.3698913697946786
0.08075418439758555,0.04803115677086824,-0.6241879331387538,-0.07464778339277163,0.1148486951243294,-0.5711704788505608,-0.5626393634922913
-0.08050744529205041,-0.05629764666021821,-0.6971899624305443,-0.19339889343852473,-0.029199456103737014,-0.6351134682635333,-0.2949513841841617
-0.15791302754307515,-0.1541058998768619,-0.7576474521542035,-0.2558994776731316,-0.029199456103737014,-0.6845323227225579,0.09099908531034023
-0.11921023641756222,-0.1410647994479764,-0.7386274352609052,-0.249649419249671,0.039394901623913715,-0.6680223374550912,0.06891798895726815
-0.0869579104796357,-0.13454424923353364,-0.7196875670635831,-0.18714883501506416,0.018816594305618863,-0.65247811977032,-0.14541204379990766
-0.11921023641756222,-0.1541058998768619,-0.8273377134478349,-0.249649419249671,0.018816594305618863,-0.7412807818243161,0.004493737583899693
-0.10630930604239161,-0.14758534966241915,-0.7663891823652167,-0.1996489518619853,0.04625433739667867,-0.6904173896142638,0.11163315900269577
-0.06115604972929336,-0.04977709644577545,-0.742204574546672,-0.09964801708661392,0.14228643821539042,-0.6683044774010529,0.21744335607696014
0.0162495325217314,0.10671610870085423,-0.6984411477533874,-0.03714743285200708,0.23831853903410094,-0.6292386782460897,0.27846998939215695
0.1130065103355132,0.11975720912973974,-0.5685654843948756,0.09410379404066717,0.28633458944345686,-0.515214823610807,0.4210745460088203
0.25491674446239326,0.26972986406192667,-0.6459065879686292,0.1378542030048923,0.47153935530811536,-0.5785895104970098,0.187534310380581
0.32587186152583275,0.3349353662063554,-0.7280703445486704,0.17535455354565685,0.4578204837625843,-0.6503041633892241,-0.22185013224120512
0.26781767483756386,0.30885316534858437,-0.7199621920181377,0.10035385246412885,0.3274912040800478,-0.6459473433641582,-0.26410878995413756
0.19686255777412442,0.20452436191749793,-0.75127913826239,0.10660391088758943,0.34806951139834263,-0.6706870265543363,0.2511142928412542
0.2871690704003198,0.30233261513414045,-0.7689387168617939,0.15660437827527512,0.4578204837625843,-0.6851990648706391,0.1048210873788886
0.33232232671341805,0.34145591642079814,-0.5863674500631084,0.3316060141321745,0.51955540571747,-0.5220626602644776,0.287337342059041
0.43552976971478513,0.43926416963744186,-0.7296783930597418,0.29410566359140994,0.553852584581296,-0.6484655223556779,0.021915462717541637
0.454881165277541,0.4653463704952129,-0.6550798077142171,0.4003566567902419,0.6293063780817117,-0.579976093573144,0.021783262952473924
0.4742325608402981,0.4979491215674278,-0.7422403951929182,0.3253559557087139,0.6293063780817117,-0.6587609965152242,-0.19874217461458643
0.42262883933961454,0.43926416963744186,-0.7547358306251536,0.2816055467444888,0.6293063780817117,-0.6696887522510014,-0.03845576333167928
0.42262883933961454,0.4588258202807701,-0.7184823515700893,0.3066057804383311,0.6293063780817117,-0.6376269733364696,0.04215714607909972
0.4484307000899557,0.4849080211385423,-0.6199815445005945,0.30035572201487054,0.4235233048987595,-0.5531712950075699,-0.5810030197842575
0.27426814002514915,0.2762504142763694,-0.6223098865066011,0.3066057804383311,0.4921176626264102,-0.5555192495011747,0.0025414875422824727
0.2871690704003198,0.3218942657774699,-0.6850407932453559,0.2816055467444888,0.4509610479898193,-0.6099988563502711,0.3913747888000243
0.42262883933961454,0.45230527006632737,-0.6702605975933802,0.34410613097909565,0.6224469423089467,-0.5948180071022519,0.2033829649006613
0.5000344215906393,0.4457847198518846,-0.4252343922847288,0.475357357871771,0.588149763445122,-0.37361582625917134,0.38107383874893774
0.635494190529934,0.6022779249985143,-0.5961608147468347,0.45660718260138816,0.7184790431276585,-0.5253685669359335,-0.3336183742375696
0.5387372127161523,0.550113523282971,-0.5649192411123922,0.5253578252594567,0.7253384789004235,-0.4967751420967362,0.12067167173081643
0.5903409342168358,0.582716274355186,-0.6697274669750818,0.4003566567902419,0.595009199217887,-0.5950354113602933,-0.5724221142185087
0.41617837415202924,0.42622306920855635,-0.787509483150087,0.2816055467444888,0.595009199217887,-0.6985451616321302,0.062384248898629854
0.4484307000899557,0.4588258202807701,-0.7265924443856269,0.36285630624947846,0.6155875065361818,-0.6441361232914813,0.18258200781567022
0.5193858171533964,0.576195724140742,-0.6588469456777817,0.444107065754467,0.7253384789004235,-0.5813644293687469,0.10108343040382674
0.5645390734664935,0.576195724140742,-0.6592797784865906,0.3566062478260168,0.588149763445122,-0.5854018330316083,-0.15745715627945867
0.5258362823409817,0.43926416963744186,-0.6327575749950923,0.3066057804383311,0.553852584581296,-0.5650320146966408,-0.6559675775455083
0.32587186152583275,0.40014086835078416,-0.6767721940701786,0.187854670392578,0.3274912040800478,-0.6074484196583645,-0.7109017826666085
0.1130065103355132,0.1849627112741685,-0.759491021414344,0.06910356034682488,0.27947515367069187,-0.6790520095180114,0.3375235806741823
0.2291148837120509,0.25668876363304116,-0.8070309890908327,0.05660344349990374,0.30691289676175293,-0.7205156821494821,-0.34754739632526344
0.13235790589826912,0.13931885977306802,-0.7107421069270442,-0.06214766654585048,0.12170813089709434,-0.6428560921502654,-0.684504108353871
-0.06760651491687866,-0.05629764666021821,-0.7966519568409802,-0.2246491855558287,0.07369208048773969,-0.7158284409825963,-0.08113870411745239
-0.08050744529205041,-0.07585929730354764,-0.7436460570526984,-0.2246491855558287,-0.07035607074032794,-0.6742938933562136,-0.40182455953936497
-0.19016535348100283,-0.12802369901909086,-0.7636369627119627,-0.16839865974468243,0.053113773169443615,-0.6874409080036182,0.48140229027012754
-0.03535418897895215,-0.06281819687466098,-0.7890549947829202,-0.2558994776731316,-0.029199456103737014,-0.7109065078055318,-0.6549669725715838
-0.22241767941892931,-0.21931140202129065,-0.8035623565126536,-0.2246491855558287,-0.029199456103737014,-0.7218600275597297,0.3094861223464733
-0.11921023641756222,-0.1541058998768619,-0.7350255200281516,-0.28089971136697495,-0.049777763422033085,-0.6669019187179575,-0.2961527688251608
-0.19661581866858813,-0.1932292011635196,-0.7946310753819206,-0.23714930240274984,-0.029199456103737014,-0.7143415602109597,0.43845630711862654
-0.054705584541708055,-0.07585929730354764,-0.7463261876553817,-0.09964801708661392,0.12170813089709434,-0.6717594514266723,0.3024787722088808
0.048501858459659056,-0.010653795159117742,-0.7619447356822125,-0.12464825078045731,0.1560053097609203,-0.6848896093185303,-0.12264598624347592


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
2.7701648721736976,2.5692823115568966,0.08162259893944102,2.402244710686166,2.3161733717230955,0.6907358916384329,-1.6133317031169545
2.2729716890748493,2.2236543427735156,-0.4717558152976407,2.034147415156379,2.01132825929362,-0.14651333111432932,-1.4593533160273133
1.8491895799905942,1.927876561795429,-0.6488708424693561,1.7442300761992893,1.6859317909700233,-0.42925513046657987,-0.809054331926709
1.625619490946146,1.4061112627666703,-0.9356623480581538,1.4217377553369082,1.5180957178346934,-0.810630591583136,-0.5195697789547475
1.4854710769182822,1.4858715632551425,-0.6888406864123751,1.6465051304834162,1.6551047571288404,-0.4774394757312098,0.6103809941326126
1.6423038259494633,1.5390450969141243,-0.7265596119514472,1.7898350508666967,1.720184050793559,-0.5202582780120314,-0.26759022343570715
1.5688927519348674,1.7816493442332288,-0.6068947560362737,1.8061225418193423,1.6996326948994376,-0.36154110433973813,0.12226527178030247
1.5989245549408382,1.3130575788634518,-0.7744064202610358,1.2230303657146335,1.0351388543228284,-0.6357473065740628,-0.824203660842226
1.3786913328970538,1.2399439700823522,-0.8153147996748155,1.1187904236177024,1.0693911141463652,-0.7027313042859111,-1.8380093728274347
0.9048562188028483,0.9076093847137162,-0.8083485363937079,1.1839403874282852,1.0693911141463652,-0.6798627784941662,1.5539755175683108
1.2752484558764872,1.2698540827655296,-0.9938798816495177,1.2686353403820412,1.4119137123817307,-0.8936786382429937,0.3249115053152504
1.3553332638924098,1.3595844208150611,-0.7990641855034117,1.6693076178171198,1.4119137123817307,-0.6340645968227316,0.5692008839043673
1.4988185449209366,1.6088353598415381,-0.9990672443659956,1.4315102499084957,1.3708110005934866,-0.9020028275611485,-0.7845218634994618
1.2919327908798046,1.9976668247228428,-0.7239101784861279,1.8126375382004005,2.1928652363583643,-0.4873612520432431,2.7985815759056547
1.999348595020449,2.4994920486294827,0.3602759636241656,2.5716346165936788,2.5593644164702054,1.1809032707778666,2.7957094994424114
2.776838606175024,2.8816768218034152,1.2388840028368056,3.0016243777435196,2.3881031173525225,2.527373767760112,-1.840436149304505
2.2095712160622436,1.9311999076491149,0.3974880366740558,2.249142295731299,2.0147534852759743,1.0748387214264559,-0.5275278436968461
2.0560753340317266,2.187097538382966,0.2599828398391006,2.431562194400928,2.2339679481466073,0.9144770961926623,0.09141556451436855
2.0794334030363704,2.1106605837481793,-0.14767806718914483,2.030889916965849,1.9256976097347789,0.2756401270836018,-0.45352441735582116
1.949295590010497,1.911259832526997,-0.2992136276172755,2.030889916965849,2.028454389205389,0.09314403516924519,0.3815448967384156
2.0527384670310638,2.1206306213092376,-0.41592603861519517,1.9917999386794998,1.9428237396465473,-0.07482496596524837,-0.77590255293458
1.832505244987278,1.8780263739901342,-0.5329971298356467,1.7507450725803473,1.4735677800640963,-0.2807697786022431,0.008280140154331634
1.832505244987278,1.8979664491122519,-0.8289083134244704,1.7149125924845274,1.8332165082112302,-0.652223626640051,-0.5052033632458963
1.6923568309594141,1.5589851720362433,-0.7733228793099763,1.480372722766433,1.5900254634641207,-0.6070032359978993,-0.950788854195911
1.4354180719083314,1.3861711876445526,-0.6869052799328023,1.584612664863363,1.4838434580111577,-0.4925547129433635,0.021179800719693657
1.4387549389089953,1.3728778042298062,-0.9310641742759929,1.3207553114305066,1.4290398422934991,-0.8137271188386114,-0.09486936784793833
1.4120600029036874,1.5058116383772613,-0.8988172888790885,1.4152227589558501,1.4495911981876206,-0.7661686241745604,0.5518281981216734
1.5522084169315513,1.562308517889929,-0.771908159175752,1.486887719147491,1.384511904522902,-0.613078305490426,-0.9945361796671703
1.2885959238791407,1.2731774286192163,-1.027922168234672,1.1969703801904013,1.3434091927346579,-0.9388916503520108,0.27164058611757186
1.3553332638924098,1.4526381047182795,-1.0187238205947597,1.2784078349536288,1.4804182320288035,-0.9251310531370662,-0.05694320214218509
1.3386489288890926,1.263207391058157,-0.659724919352127,1.486887719147491,1.3982128084523164,-0.4642696069493395,0.4920658607846866
1.4621130079136393,1.445991413010907,-0.9096953666689432,1.2718928385725707,1.3639605486287794,-0.793335282030599,-0.660025855393359
1.2885959238791407,1.3030875413023935,-0.8966925419102982,1.34681529695474,1.4769930060464507,-0.7674514849580668,0.4033208090991872
1.3887019338990434,1.37952449593718,-0.7845746378892905,1.4771152245759034,1.4735677800640963,-0.6224313202943934,0.6185212853985194
1.5455346829302246,1.4559614505719654,-0.801007258939414,1.5585526793391307,1.562623655605292,-0.6323878870605775,0.21156749169164296
1.5989245549408382,1.5988653222804787,-0.9239097372164288,1.4738577263853736,1.6208524973053033,-0.7932470719293173,-0.18092072370852158
1.5488715499308874,1.4792248715477698,-0.8877133692204927,1.493402715528549,1.6585299831111935,-0.7416710282548994,0.3765704491637949
1.6456406929501262,1.595541976426793,-0.730621265456503,1.5096902064811948,1.463292102117035,-0.5554115781853036,-1.2701795584876345
1.305280258882458,1.342967691546629,-0.805896943738865,1.4152227589558501,1.5009695879229263,-0.6470457654008706,1.0066895289309992
1.558882150932878,1.512458330084634,-0.8734841647790457,1.4282527517179673,1.497544361940572,-0.7407516887744703,-0.7399765367473634
1.3620069978937366,1.3662311125224336,-1.0372420204666963,1.1937128819998717,1.3605353226464263,-0.9523769973833163,-0.2263041410300482
1.301943391881795,1.3030875413023935,-1.075657305657134,1.219772867524105,1.4290398422934991,-0.9965847530467896,0.2448571146191829
1.3620069978937366,1.309734233009766,-0.9108474102089714,1.2523478494293954,1.4358902942582064,-0.7899605564817613,0.2428644213387115
1.4220706039056779,1.4194046461814154,-0.8026776554032685,1.3891627734316179,1.453016424169975,-0.6466013506370254,0.3442938506767971
1.5088291459229262,1.7384458481353064,-0.060314598730712154,2.0439199097279652,1.829791282228876,0.4033677125629185,2.7920399021962714
2.2362661520675506,2.2269776886272012,0.22613672733476417,2.0374049133469074,1.9873516774171445,0.7820075899042875,-1.4544736165097527
1.8158209099839608,1.66200889350052,0.1719948477775884,2.1937648264923038,1.8400669601759374,0.7397818010310426,0.8659685260948753
2.0494016000303996,2.0475170125281377,-0.2807260955710572,1.998314935060559,1.9942021293818517,0.1069806618817142,0.28167256213217334
2.1261495410456583,2.030900283259706,-0.7538388096008779,1.8843024983920402,2.1106598127818756,-0.5303792519826267,-0.5920447648292817
1.9559693240118237,2.163834117407161,0.24757720431713384,2.516257147354685,2.1825895584113026,0.9059061930754605,0.17670568669799172
2.0026854620211116,1.841469569599583,-0.35380302408778685,1.7409725780087595,1.8400669601759374,-0.030809559060915096,-1.055988935541028
1.7057042989620674,1.6021886681341655,-0.717937452754515,1.5064327082906652,1.6516795311464862,-0.5278680309002821,-0.8496106339895251
1.4754604759162926,1.4559614505719654,-0.8836032138823715,1.3924202716221463,1.5523479776582305,-0.7470754796411241,0.22636224136594063
1.5321872149275702,1.5323984052067516,-0.936283704874882,1.4673427300043156,1.6242777232876575,-0.807545870369326,0.14829569717751864
1.5688927519348674,1.6420688183784022,-0.2287234635307016,2.030889916965849,1.822940830264169,0.1596021450811558,1.2621165880400154
1.8992425850005463,1.8614096447217021,-0.592778722538646,1.7702900617235213,1.8914453499112418,-0.33145631047270424,-0.22198834376718113
1.835842111987941,1.927876561795429,-0.7738430656364271,1.7963500472477547,2.018178711258327,-0.5660411626842421,0.06938230593013824
1.8525264469912581,1.8049127652090333,-0.3396781569229685,1.9885424404889713,1.929122835717133,0.03799543507470187,0.6911262701868547
2.039390999028409,1.9378465993564886,-0.7399636185389187,1.9592249567742095,2.1312111686759985,-0.505474652813448,-0.253560918620654
1.9659799250138144,2.030900283259706,-0.682044596229411,1.998314935060559,2.186014784393657,-0.41845954529544754,0.5970066245676214
2.1294864080463225,2.0408703208207655,-0.7386057338860528,1.9396799676310352,2.001052581346559,-0.5153304053425162,-0.8506454207770986
1.8858951169978928,1.9544633286249193,-0.7754277921958292,1.7702900617235213,1.7133335988288518,-0.588619000698741,-1.157210377465014
1.5655558849342046,1.5722785554509884,-1.034225739803518,1.5096902064811948,1.7236092767759132,-0.928842718905953,0.4137449941759844
1.672335628955434,1.6487155100857749,-0.9976545243073616,1.542265188386485,1.7715624405288646,-0.8794839119044144,-0.054164629264082366
1.6556512939521169,1.6553622017931473,-0.9164301212004706,1.5585526793391307,1.6174272713229505,-0.7815511042975835,0.1835184054345892
1.7023674319614048,1.8580862988680151,-0.4250870515107545,2.1253573644911925,1.6859317909700233,-0.10087918373697975,-0.32756618112147434
1.6122720229434928,1.3263509622781982,-0.6041271514381592,1.724685087056115,1.278329899069938,-0.39795303836781176,0.05864246775037441
1.625619490946146,1.7018890437447567,-0.7011769859805438,1.5259776974338393,1.4804182320288035,-0.5196679056801417,-0.8589018698105821
1.39537566790037,1.3994645710592977,-0.9951330956798231,1.226287863905163,1.4084884863993765,-0.8993811384503183,-0.5884207864354011
1.2418797858698538,1.2299739325212928,-0.9968658278329094,1.213257871143047,1.3571100966640721,-0.8998764005767776,0.20711665010634484
1.2919327908798046,1.3030875413023935,-1.0490689674511953,1.226287863905163,1.3810866785405478,-0.9673555688878506,-0.2023086474495419
1.2385429188691899,1.2000638198381157,-1.0368850069738231,1.109017929046116,1.305731706928768,-0.9540725280403977,0.07459053815579032
1.255227253872507,1.2465906617897249,-1.036209814789122,1.1578804019040518,1.3297082888052436,-0.9546416572120054,-0.2695620025406136
1.1851530468585751,1.1734770530086254,-0.9925383309473061,1.0862154417124121,1.1858487975463896,-0.9074907149608812,0.07509963910013934
1.2018373818618924,1.143566940325448,-0.8397938914977889,1.0015204887586553,1.0693911141463652,-0.7343334766828763,-1.178260155343271
0.9048562188028483,0.8278490842252441,-1.0392425960759206,0.731148138944741,0.7645460017168899,-0.981976228678878,-0.24237316429117822
0.8447926127909069,0.8577591969084213,-1.0507941993208179,0.8581905683753758,0.9597838827110483,-0.9880111066387726,0.1628482727308872
0.8814981497982043,0.944166189104266,-1.1110189754400404,0.8125855937079682,1.0282884023581211,-1.0582288406473643,0.022254233059809107
0.8848350167988682,0.8344957759326166,-1.0735365588395243,0.7539506262784447,0.8159243914521955,-1.0193522543414015,-0.6062715925773347
0.7380128687696775,0.7115319793462209,-0.9849158761996055,0.5878182185614603,0.6583639962639272,-0.9283343194149283,-0.848654234018355
0.5378008487298722,0.5819214910524526,-0.9250047786021326,0.5324407493224663,0.6275369624227443,-0.8652103445693015,0.3914068841627565
0.6245593907471215,0.5985382203208847,-0.8449450861806751,0.6073632077046345,0.6412378663521586,-0.7746267451399732,-0.4132546446357273
0.5277902477278827,0.37587404812389796,-0.7918145781803412,0.366308341605482,0.4185981774991716,-0.737671200258039,-0.8182278412946838
0.3409256956907307,0.34596393544072074,-0.8305615425728412,0.21646342484114334,0.1719819067697077,-0.79714624649328,-1.3150305878485404
0.050618266633014435,0.020276041779457236,-0.7618924473112597,0.001468544266223055,-0.009555070295035108,-0.7471642206392328,-0.6145205016254157
-0.07951954639285895,-0.06945429627007436,-0.9281658980726438,-0.0473939285917129,-0.02668120020680362,-0.9101687567683515,0.4983159259715571
0.020586463627043743,0.010306004218398956,-1.0221656173397802,-0.09299890325912041,-0.10203617181858483,-1.013091456073907,-1.1956262212554198
-0.2296785614227124,-0.22565155139333296,-1.059962545826875,-0.21352633630869725,-0.21164340325390063,-1.0565733271159228,-0.07560650791980283
-0.2463628964260297,-0.21900485968596037,-0.9913174514723776,-0.36011375488250624,-0.39318038031864466,-1.0009641934564504,-1.3716172055678468
-0.5199859904804298,-0.4516390694440054,-0.8863566512783878,-0.42852121688361755,-0.37262902442452317,-0.9016159503926999,0.8404271563963994
-0.3631532414492497,-0.2522383182228233,-1.044618299243821,-0.3177662784056284,-0.24589566307743765,-1.0433383672155536,0.7647098655042962
-0.21633109342005902,-0.2090348221249009,-1.0627708186286595,-0.2591313109761036,-0.17054069146565767,-1.0577890804612093,0.12543913662325384
-0.19297302441541503,-0.11930448407536931,-1.1338756726133272,-0.2623888091666332,-0.08491004190681632,-1.1249786539779072,0.24161654963881585
-0.14625688640612702,-0.13924455919748704,-1.1231257663342191,-0.2623888091666332,-0.08491004190681632,-1.1152506662786157,-0.1735323457606494
-0.18296242341342558,-0.17580136358803802,-1.148396721417996,-0.28844879469086654,-0.17054069146565767,-1.1422373832427555,-0.5407414346964448
-0.29307903443531774,-0.3020885060281194,-1.0791922725900704,-0.2689038055476912,-0.19794249932448632,-1.0731247462497109,0.43256970689126417
-0.20965735941873234,-0.16250798017329168,-0.6562781224181308,-0.08648390687806236,-0.13628843164212065,-0.6473627807637397,0.7271071436995453
-0.06617207839020557,0.04021611690157616,-0.7374901917255481,-0.05390892497277095,-0.009555070295035108,-0.7243542876294772,0.024576434572480616
-0.06283521138954164,-0.13259786749011446,-0.9043198301740087,-0.2200413326897553,-0.09518571985387646,-0.9007504662368125,-0.7734845520733813
-0.22300482742138572,-0.21900485968596037,-1.0959467391372706,-0.3079937838340407,-0.17396591744801063,-1.0905070811019355,0.14233726246774514
-0.19630989141607896,-0.19574143871015576,-0.1694372228822399,0.2132059266506149,-0.08833526788916929,-0.11174168474154726,2.7933168562155597
0.36094689769471194,0.309407131050171,0.24851940659314353,0.2588109013180224,0.2130846185579519,0.3310824465278475,-0.461704281173369
0.25750402067414535,0.2628802890985617,0.6535847155240426,0.6790281678962754,0.3466684318697446,0.8479522027828723,0.8410153708703167
0.43769483870997067,0.4423409651976261,0.18102602243274238,0.2881283850327842,0.06237467533439069,0.2583530796615171,-1.5489446903315187
0.09066067064097456,0.10335968812161626,-0.4970407709105499,0.09267849360103808,0.12745396899911055,-0.46286579001013306,0.07172061204639117
0.10400813864362912,0.010306004218398956,-0.7239441797711634,-0.03762143402012525,0.04867377140497637,-0.7044892171662613,-0.08666429334775917
0.08398693663964787,0.10335968812161626,-0.29122915918772574,0.15782845741161974,0.2130846185579519,-0.2305753429098129,0.7545556570008439
0.2408196856708292,0.1565332217805981,-0.6659628217724239,0.13176847188738752,0.21650984454030608,-0.6244213560556869,-0.1927497171960106
0.19744041466220394,0.27617367251330804,-0.6244660867891565,0.14479846464950363,0.18910803668147622,-0.5881992982882981,-0.085177467767184
0.17741921265822388,0.1465631842195398,0.432169847429217,0.2555534031274928,0.24733687838148893,0.5600079432268744,1.071032646844361
0.40432616870333604,0.12329976324373518,0.31304451190453414,0.09267849360103808,-0.07805958994210915,0.31375712663301936,-2.445563020483395
-0.13958315240480032,-0.2522383182228233,-0.15254591783006813,-0.3340537693582729,-0.5815678093480958,-0.23853258953580372,-2.748691594180138
-0.6968399415155913,-0.7673569255442094,-0.4018161720173043,-0.8389659888902828,-1.0610994468776076,-0.5360238661692215,-1.310947777979931
-0.9370943655633568,-0.8205304592031912,-0.5603648308299494,-0.7770735232702302,-0.787081368289315,-0.6492827749685146,0.45065475665577015
-0.8603464245480981,-0.9202308348137823,-0.6285210733755779,-0.8682834726050446,-0.917239955618754,-0.7216237605882702,0.5573356450202411
-0.7635772815288593,-0.7241534294462871,-0.6670918644431634,-0.7086660612691195,-0.7391282045363636,-0.7355005395796527,-0.5115933801770959
-0.8570095575474348,-0.8271771509105644,-0.7441671107379217,-0.8552534798429285,-0.9446417634775833,-0.8169495669707186,-0.9755643519325167
-1.0305266415819327,-1.0199312104243734,-0.6517201168207423,-0.9855534074640924,-1.1056273846482048,-0.7603915377240065,0.5574423095185191
-0.9370943655633568,-0.9036141055453503,-0.4831854139315281,-0.8194209997471087,-0.8213336281128514,-0.5792473398926514,0.912263052135528
-0.7802616165321766,-0.8039137299347598,-0.8937937656880515,-0.8878284617482194,-0.7699552383775464,-0.9428712051635204,-0.2525259737243093
-0.826977754541464,-0.7640335796905232,-0.9369837313314963,-0.8910859599387484,-0.7939318202540221,-0.9816587389678556,0.10230568762432372
-0.8102934195381474,-0.7972670382273872,-0.8309153892793631,-0.8585109780334576,-0.7836561423069613,-0.8862392798200215,0.28940766869348694
-0.760240414528196,-0.7474168504220917,-0.9985947265077809,-0.8552534798429285,-0.7322777525716565,-1.0313214472867387,-0.04738348508339986
-0.770251015530186,-0.7740036172515826,-0.9301758073679561,-0.9041159527008651,-0.8418849840069734,-0.9803926167861029,-0.9213048785576928
-0.9370943655633568,-0.9202308348137823,-1.005354815330119,-0.9725234147019758,-0.8727120178481563,-1.0443986245335144,-0.24175768656387375
-0.9804736365719815,-0.8803506845695462,-0.1715911376200558,-0.6272286065058921,-0.859011113918742,-0.27519848958458804,2.8030208168986963
-0.4999647884764498,-0.6011896328598915,0.9034948272272174,-0.36011375488250624,-0.5575912274716202,0.7515701399497117,-0.2033755950751458
-0.5400071924844105,-0.5613094826156554,-0.029003582037114752,-0.663061086601712,-0.6123948431892787,-0.16321022579215766,-0.8270531441780089
-0.6968399415155913,-0.7374468128610323,-0.3512034258392598,-0.8389659888902828,-0.7459786565010714,-0.46994508738418267,-0.6879790388609729
-0.8236408875408007,-0.8371471884716233,-0.4383015509360425,-0.8617684762239866,-0.8144831761481443,-0.5507313970627798,0.08344982209930236
-0.8102934195381474,-0.4848725279808689,-0.6556515987394609,-0.4448087078362621,-0.369203798442169,-0.6807824426922373,2.8008135903099385
-0.3131002364392978,-0.08939437139219211,2.0094979605497594,0.08942099541050848,-0.17396591744801063,2.0547987806144024,0.059381731274716965
-0.3030896354373083,-0.37520211480921895,0.7281563671986097,-0.48715618431314117,-0.5404650975598517,0.5597092214571244,-1.3859384844917007
-0.5767127294917079,-0.6643332040799327,0.08564691770014404,-0.5620786426953099,-0.5952687132775102,-0.03284845685999334,-0.5107819727362582
-0.6734818725109473,-0.651039820665187,0.43952645879637003,-0.29822128926245306,-0.5370398715774981,0.3408406319962202,2.798788441119412
-0.16294122140944434,-0.4217289567608282,0.5846801113617002,-0.29822128926245306,-0.3144001827245105,0.514721160166589,-0.8869102328653465
-0.3431320394452685,-0.38184880651659153,0.39698785110350826,-0.07019641592541666,-0.28699837486568186,0.3706797644330823,0.6591497293937306
-0.21633109342005902,-0.20238813041752834,0.17336873303517691,-0.19723884535605155,-0.45825967398336453,0.10584435709113506,-1.1130988260482049
-0.4399011824645078,-0.4715791445661237,0.44964584124562756,-0.17443635802234778,-0.35207766853040107,0.41189598138081035,1.630123688017158
-0.1295725514028109,-0.2389449348080781,0.1306039501276424,-0.28193379830980736,-0.19451727334213334,0.09161597904489367,-0.28835098936698184
-0.1896361574147523,-0.21900485968596037,-0.11705057632854157,-0.2037538417371096,-0.25959656700685196,-0.14970243243523174,-0.6913104224926238
-0.3297845714426151,0.05018615446263562,0.6286759407950807,0.06987600626733433,-0.2630217929892062,0.6079749458015453,-0.06006431913551292
-0.3431320394452685,-0.6277763996893824,0.3696884860252085,-0.5588211445047808,-0.7699552383775464,0.1787729237536063,-2.7836078347409936
-0.8870413605534054,-1.1030148567665323,-0.22286157532138598,-1.2103207826105997,-1.2700382318011803,-0.455629947446251,-2.7710456325383483
-1.3742239426502643,-1.551666547014191,0.04970839278239428,-1.5328131034729802,-1.7221680614718626,-0.34086784742140014,-2.7831006230960997
-1.8146903867378352,-1.9903481997007908,0.21940847304890543,-1.562130587187742,-1.9208311684483745,-0.2137187889785892,1.9824833819192504
-1.5343935586821085,-1.5383731635994453,-0.43470508167870353,-1.558873088997213,-1.5988599261071306,-0.6688111851373325,-0.4306539364510608
-1.6011308986953765,-1.521756434331014,-0.17654765827881688,-1.3471357066128218,-1.4926779206541678,-0.4348396767475346,1.9928139090050057
-1.3041497356363323,-1.3755292167688136,-0.4734422123662178,-1.2917582373738272,-1.3453932034129608,-0.6518286034505403,0.07072490957274342
-1.2941391346343423,-1.4652595548183458,-0.363185378682009,-1.223350775372716,-1.3967715931482652,-0.5592008018205087,0.09135356941790108
-1.280791666631689,-1.2725054953045367,-0.7183573019555177,-1.3080457283264728,-1.222085068048229,-0.8395108918008571,-0.012426452530138
-1.2841285336323522,-1.3788525626225003,-0.6198257447466329,-1.2135782808011288,-1.294014813677656,-0.7612351948691297,0.27766613203525536
-1.2407492626237275,-1.302415607987714,-0.5715552537578268,-1.2917582373738272,-1.2118093901011682,-0.7199287264324306,-0.4637599812119786
-1.3174972036389863,-1.3057389538414004,-0.5034263455785993,-1.2494107608969487,-1.2392111979599973,-0.6652478844331193,0.9895149651534152
-1.1606644546078055,-1.1428950070107684,-0.1635143323674193,-1.0083558947977962,-1.191258034207046,-0.3744332081737531,0.7141185547969295
-1.0438741095845863,-1.0531646689612368,-0.5465311413364894,-1.177745800705309,-1.1227535145599732,-0.690880924476432,-0.8964634257977631
-1.1973699916151035,-1.1927451948160641,-0.6697781326339378,-1.2331232699443035,-1.191258034207046,-0.7975965868196974,-0.13402100592178634
-1.220728060619747,-1.2027152323771229,-0.2144074224740412,-1.0474458730841452,-1.133029192507034,-0.4071232904816285,0.39650976308289465
-1.1573275876071423,-1.2525654201824183,-0.5198531330749178,-1.1810032988958379,-1.191258034207046,-0.6709558066088994,-0.15293761475514608
-1.1840225236124495,-1.1262782777423366,-0.7289532024141706,-1.184260797086367,-1.133029192507034,-0.8371942280822968,0.02854969412857592
-1.1806856566117863,-1.1528650445718274,-0.6956699445155453,-1.145170818800018,-1.0713751248246683,-0.8030982281782969,0.5551600771263532
-1.0905902475938742,-1.0863981274981005,-0.6177216652256093,-1.2103207826105997,-1.2700382318011803,-0.7568098223619878,-1.6802228617372807
-1.3742239426502643,-1.3589124875003822,-0.8569125384753944,-1.3601656993749385,-1.3111409435894237,-0.9519226217940651,0.7484189788949754
-1.257433597627045,-1.2525654201824183,-0.8235232765704819,-1.324333219279118,-1.2871643617129487,-0.9251767348463477,0.07007829213794105
-1.2474229966250543,-1.2126852699381823,-0.16074556105854382,-0.9138884472724521,-1.1775571302776318,-0.3407007473535991,2.803593744466704
-0.79360908453483,-0.7374468128610323,1.6296086031120969,-0.5490486499331932,-0.9309408595481684,1.231604381615423,0.4752547739674144
-0.7101874095182447,-0.8703806470084868,0.6481850114490583,-0.9529784255588016,-0.9103895036540464,0.3555630486965844,-1.2776866812459688
-0.9437680995646834,-0.9601109850580184,-0.2908324775289776,-1.0148708911788542,-0.9275156335658148,-0.44897446664156576,-0.22284323877191298
-0.9838105035726448,-0.9700810226190779,-0.5740010128588645,-1.0604758658462612,-0.934366085530522,-0.6921512916952222,-0.16651295918005463
-1.0138423065786155,-0.9866977518875093,-0.504318379291885,-1.050703371274674,-0.9275156335658148,-0.6300636931379554,0.2428095478226438
-0.9737999025706547,-0.9202308348137823,0.5919423858301761,-0.81290600336605,-0.917239955618754,0.3206063875972938,0.3183746944826521
-0.9204100305600401,-0.9667576767653916,1.4255452241281839,-0.5913961264100717,-0.9103895036540464,1.093164493364301,1.6758520210719288
-0.6301026015023226,-0.6443931289578143,0.255850350323554,-0.7770735232702302,-0.8829876957952171,0.03702308160128768,-1.7640159518846303
-0.9571155675673374,-1.0365479396928048,-0.20647695608543032,-0.9399484327966849,-0.9549174414246441,-0.3740680032359357,0.18210351355621088
-0.9337574985626934,-0.9900210977411962,0.9338669751041223,-0.5783661336479556,-0.9138147296363999,0.7006559044480116,2.7952388967373367
-0.44991178346649846,-0.5181059865177324,1.5503159396795296,-0.39594623497832615,-0.45140922201865674,1.3737811187419684,0.008280140154331634
-0.44991178346649846,-0.4217289567608282,1.639350804639612,-0.2330713254518714,-0.30069927879509617,1.518059150951075,0.14805613594159525
-0.4232168474611911,-0.49484256554192835,2.680993005522136,-0.0311064376390672,-0.3760542504068768,2.6672046555425464,2.789839906507618
0.11068187264495581,-0.08939437139219211,2.0478707441339026,-0.22329883088028374,-0.3486524425480475,1.9087220328391215,-2.157157034081696
-0.3464689064459324,-0.5214293323714193,1.6452351936993186,-0.2330713254518714,-0.4890867078245474,1.4661441693921196,0.059696202604694666
-0.3364583054439418,-0.4217289567608282,0.5573645790057119,-0.5588211445047808,-0.5747173573833887,0.38766378422454817,-1.5826806374482136
-0.6467869365056399,-0.5779262118840873,0.13546696725255572,-0.6402585992680082,-0.6432218770304615,-0.012235981021290481,-0.5360267098902056
-0.7468929465255421,-0.7706802713978963,-0.02098611236032463,-0.8324509925092247,-0.7459786565010714,-0.18189190798967747,0.10080627690054976
-0.7302086115222253,-0.7175067377389145,-0.38063103801863296,-0.8357084906997538,-0.7048759447128272,-0.490616432918483,-0.19460332922761087
-0.7669141485295227,-0.7540635421294642,-0.22802527047671176,-0.8389659888902828,-0.7014507187304736,-0.3549027992716575,0.11975592598733689
-0.7468929465255421,-0.734123467007346,-0.28892890558588424,-0.8650259744145156,-0.8007822722187299,-0.4216771802803877,-0.3248139521320635
-0.806956552537484,-0.8205304592031912,-0.03775941295266712,-0.8943434581292774,-0.9001138257069856,-0.21828930084693451,-1.134202978068497
-1.0105054395779522,-1.026577902131746,-0.45781662181679106,-0.9855534074640924,-0.9309408595481684,-0.5849649521986398,0.18405384593659663
-0.9804736365719815,-0.9933444435948825,-0.5500834422578753,-1.1060808405136686,-1.0028706051775955,-0.6800205489052634,-0.6321812649329189
-1.0905902475938742,-1.1063382026202186,-0.5990829607993555,-1.1093383387041977,-1.0473985429481927,-0.7192504198440783,0.2665217757377564
-1.0472109765852495,-1.0299012479854324,-0.32878941206329865,-1.1419133206094885,-1.1364544184893874,-0.5136939600821591,-0.7986916291637621
-1.1840225236124495,-1.1528650445718274,-0.7096538063512455,-1.2266082735632455,-1.1227535145599732,-0.8218503513680702,0.04881924810282022
-1.177348789611123,-1.1694817738402594,-0.28828538126469666,-1.2266082735632455,-1.1878328082246925,-0.48816807336285656,0.1094806022205113
-1.1606644546078055,-1.1860985031086915,-0.7125819170154838,-1.2852432409927692,-1.1467300964364489,-0.82973193839482,-0.3950560967842983
-1.2274017946210742,-1.2160086157918686,-0.6973080064240228,-1.3341057138507058,-1.2768886837658873,-0.8302174124510998,-0.6260779656347766
-1.3308446716416398,-0.8770273387158594,-0.12338814918242319,-1.0050983966072666,-0.7699552383775464,-0.2902918520791066,2.793316856215557
-0.8870413605534054,-0.7540635421294642,0.8386015413342408,-0.8845709635576903,-0.9206651816011077,0.5124751596513075,-0.7341424977567274
-1.0171791735792788,-0.9202308348137823,-0.052798648008196426,-0.9985834002262085,-0.9103895036540464,-0.2497127342542251,0.12562719279736173
-0.9971579715752982,-1.026577902131746,0.0754573659322592,-1.0213858875599122,-0.9925949272305341,-0.14609936946306099,0.04723170261672556
-0.9904842375739715,-0.9767277143264504,-0.1331611852086225,-0.9660084183209177,-0.9240904075834613,-0.30459459571215447,0.6500832939952566
-0.8803676265520788,-0.8703806470084868,1.9409392027915777,-0.5197311662184314,-0.7905065942716686,1.6321585358868493,1.8713081140382921
-0.5533546604870639,-0.6111596704209509,1.084923184082438,-0.6304861046964212,-0.5918434872951566,0.8505516295941785,-0.7579167810909216
-0.6968399415155913,-0.734123467007346,0.03479266239456764,-0.7216960540312356,-0.6295209731010473,-0.10894505404966075,-0.1932685695606244
-0.7335454785228886,-0.8537639177400553,-0.03699571742309407,-0.8813134653671613,-0.7905065942716686,-0.20558282094936675,-0.6007736148491173
-0.8436620895447814,-0.8072370757884462,-0.37656188423011344,-0.816163501556579,-0.7425534305187173,-0.4897773176423531,0.27244351430648145
-0.7969459515354934,-0.7673569255442094,-0.2819044734396913,-0.816163501556579,-0.7528291084657786,-0.4051274035843678,0.23257839916597248
-0.7569035475275326,-0.7640335796905232,-0.36743687269518,-0.7933610142228759,-0.6843245888187052,-0.4692970829176185,0.36058172207952227
-0.6935030745149273,-0.6410697831041281,-0.4224596188769288,-0.7314685486028226,-0.6329461990834008,-0.5151406928009294,-0.28468887665684284
-0.7468929465255421,-0.6809499333483642,-0.5234524357726764,-0.81290600336605,-0.7322777525716565,-0.6171712413644204,-0.2692982700843293
-0.7969459515354934,-0.7673569255442094,-0.630334141898209,-0.803133508794463,-0.7083011706951808,-0.7084062775316186,0.23257839916597248
-0.7569035475275326,-0.7740036172515826,-0.3554659202681776,-0.9041159527008651,-1.006295831159949,-0.5140115261630397,-1.8644809006058791
-1.0939271145945375,-1.0631347065222958,-0.4794376056211877,-1.0279008839409702,-0.9960201532128876,-0.6106044916472516,-0.07123554053263956
-1.1072745825971908,-1.0431946314001774,-0.5285616288681657,-1.0604758658462612,-0.9994453791952412,-0.6529551095802092,0.9851362538765942
-0.9437680995646834,-0.9335242182285275,-0.7963760839100127,-1.0213858875599122,-0.8864129217775712,-0.8702152347835291,0.2008829559261999
-0.9103994295580494,-0.9202308348137823,-0.821255690869949,-0.9985834002262085,-0.8658615658834492,-0.8912150465928066,-0.18299985408064195
-0.9437680995646834,-0.9235541806674686,-0.833623991647563,-1.0181283893693833,-0.8624363399010956,-0.9016255668736048,0.0468007033087046
-0.9370943655633568,-0.926877526521155,-0.5704818798576848,-0.9204034436535102,-0.845310209989327,-0.6716807232958418,0.2775516458508566
-0.8903782275540694,-0.8803506845695462,-0.35355701479017665,-0.8650259744145156,-0.7802309163246078,-0.47011432629383093,0.7131115936034809
-0.7669141485295227,-0.7573868879831506,-0.5431141788633822,-0.803133508794463,-0.7014507187304736,-0.6244718500376715,0.24981100945917256
-0.7235348775208986,-0.7241534294462871,-0.483810604226471,-0.8259359961281667,-0.7014507187304736,-0.5790566750597395,-0.010139414846072904
-0.726871744521562,-0.7274767752999733,-0.31202211169772714,-0.7249535522217646,-0.6466471030128151,-0.4116109436770493,0.43221028224174596
-0.6501238035063033,-0.6643332040799327,-0.5205133246926914,-0.7607860323175845,-0.6158200691716322,-0.6002615951270998,-0.17327375267886364
-0.6834924735129373,-0.58457290359146,0.7396938032414088,-0.5751086354574265,-0.6500723289951686,0.5313834918480764,-0.37548476166513006
-0.7535666805268693,-0.5712795201767142,2.8272790342175225,-0.38617374040673846,-0.530189419612791,2.6300216145688355,2.78775790069448
-0.2530366304273564,-0.4217289567608282,2.9405711492830178,-0.49041368250366957,-0.5130632897010224,2.569605936625735,-1.5586189196986286
-0.5633652614890545,-0.5779262118840873,1.062122989044578,-0.6923785703164738,-0.5986939392598638,0.832439121068769,-0.20595345338883816
-0.6034076654970153,-0.6045129787135783,0.9607371572953312,-0.7151810576501776,-0.7631047864128393,0.691177416590157,-1.3950329338300087
-0.863683291548762,-0.9036141055453503,0.5750537475454581,-1.0018408984167375,-0.9823192492834734,0.26119863438097185,-1.0147945718681577
-1.0438741095845863,-0.9734043684727641,1.5360389000968806,-0.6956360685070028,-0.8727120178481563,1.2182232243495403,2.8011841915716618
-0.5700389954903812,-0.5646328284693416,2.408758716771599,-0.6532885920301243,-0.550740775506913,2.065006770362744,0.24066446177689998
-0.5266597244817566,-0.5712795201767142,1.987356790418912,-0.5620786426953099,-0.4890867078245474,1.716698701308755,0.4692028302726753
-0.4399011824645078,-0.46825579871243744,0.9778464705868485,-0.6044261191721884,-0.5541660014892666,0.7619395793679622,-1.1078272476222404
-0.6534606705069667,-0.5712795201767142,1.7016971609412734,-0.5588211445047808,-0.5541660014892666,1.4497016466806358,0.3716247867376605
-0.5867233304936985,-0.5147826406640461,1.553680066822459,-0.5816236318384846,-0.478811029877486,1.3293461037721446,0.7256109105500117
-0.4532486504671618,-0.4449923777366328,0.6212813279917114,-0.5751086354574265,-0.5473155495245594,0.4464173206846959,-0.5861407534180576
-0.5667021284897179,-0.5878962494451463,0.5311779226474972,-0.6956360685070028,-0.6123948431892787,0.3370703930722033,-0.366869128846858
-0.6367763355036493,-0.6875966250557373,0.3436546687766879,-0.8194209997471087,-0.7014507187304736,0.1435026123261852,-0.5168568219118308
-0.7335454785228886,-0.7872970006663278,0.6084018412278032,-0.8780559671766323,-0.8384597580246199,0.33280726871779015,-1.1544588466704326
-0.9437680995646834,-0.8903207221306051,0.21925296717175752,-0.8943434581292774,-0.8624363399010956,0.006292229824613922,0.3164446453893188
-0.8903782275540694,-0.8903207221306051,0.23564858682346002,-0.806391006984992,-0.7973570462363757,0.04731344226595194,0.48451760870105276
-0.806956552537484,-0.8869973762769189,-0.15576620620345985,-0.943205930987214,-0.8487354359716807,-0.320179452947779,-0.3663044887711849
-0.873693892550752,-0.8404705343253096,-0.20953490499007385,-0.9334334364156268,-0.917239955618754,-0.3700697158503657,-0.40938044439472854
-0.9471049665653474,-0.9534642933506459,-0.2680376160260251,-1.0148708911788542,-0.9720435713364126,-0.4338472717168193,-0.6662962270577292
-1.0638953115885668,-1.0996915109128456,-0.24946974761026205,-1.0963083459420815,-1.1124778366129118,-0.43581474572324047,0.10704030739054671
-1.0472109765852495,-0.9900210977411962,-0.3641407481223217,-1.0148708911788542,-0.9240904075834613,-0.5094071139477604,0.5790650501598108
-0.9504418335660108,-0.9866977518875093,-0.42166425548384223,-1.050703371274674,-1.0131462831246563,-0.5672602820358938,-0.08815464918296635
-0.9671261685693274,-0.9866977518875093,-0.3901292303241282,-1.037673378512558,-0.9994453791952412,-0.5458821526035519,-0.7658787802240499
-1.1006008485958643,-1.1030148567665323,-0.2653703485533587,-1.223350775372716,-1.2255102940305824,-0.4783824479906188,-1.2060675344685032
-1.3041497356363323,-1.3356490665245775,-0.5990662935027694,-1.3829681867086416,-1.2768886837658873,-0.7543112847002158,-0.24149893751932291
-1.3441921396442937,-1.3223556831098322,-0.30775928392287766,-1.2428957645158907,-1.2392111979599973,-0.5102139795735513,1.2894810427164323
-1.1406432526038255,-1.1462183528644547,-0.11559202120429588,-1.1158533350852564,-1.1227535145599732,-0.33450377650692203,-0.5338683193528996
-1.2307386616217375,-1.136248315303396,-0.4929352824154728,-1.2461532627064196,-1.2905895876953022,-0.6661008128401821,-0.7494136723035001
-1.3542027406462838,-1.3422957582319501,-0.7248450471516397,-1.4318306595665782,-1.3419679774306066,-0.8593943352390931,-0.5179928598572378
-1.437624415662869,-1.4220560587204227,-0.43069959696314275,-1.5295556052824513,-1.5474815363718264,-0.6639578054348836,-0.9358001025782898
-1.5844465636920597,-1.5549898928678774,-0.6481619823455512,-1.601220565474091,-1.6159860560188992,-0.8324808971944623,-0.3914858956439297
-1.6445101697040012,-1.687923727015332,-0.43459507752123555,-1.6435680419509695,-1.6296869599483141,-0.6754072122987753,0.684259925606087
-1.5444041596840985,-1.56163658457525,-0.39411054745963925,-1.4872081288055727,-1.5269301804777042,-0.6173625830324893,0.5582478960905926
-1.460982484667513,-1.4287027504277954,-0.05679813249698623,-1.2135782808011288,-1.3419679774306066,-0.3218277886841616,1.1300610017746537
-1.2874654006330157,-1.2126852699381823,1.2683157818403252,-0.9594934219398596,-1.174131904295278,0.8498667179847049,2.787095627512516
-0.840325222544118,-0.3386453104186692,0.04426902054153517,-0.4773836897415535,-0.21506862923625483,-0.015746145696205645,2.7989736674194736
-0.3464689064459324,-0.34196865627235606,4.8807168079670245,-0.3796587440256804,-0.5164885156833766,4.440127129785929,-0.848654234018353
-0.5133122564791032,-0.5646328284693416,2.4657755383169033,-0.6011686209816594,-0.639796651048108,2.091837544642766,-1.0526862278689917
-0.7135242765189079,-0.7241534294462871,2.7798454081903023,-0.6044261191721884,-0.7288525265893029,2.375144316353291,0.890668010589572
-0.5533546604870639,-0.5280760240787918,1.251065129873758,-0.6565460902206539,-0.6671984589069372,0.9881300319332695,-0.9895577107697167
-0.7402192125242153,-0.750740196275778,0.30588024113998413,-0.8389659888902828,-0.8144831761481443,0.09246486839977835,-0.4352558995634485
-0.8203040205401374,-0.7208300835926008,3.501831528075645,-0.45783870059837933,-0.6363714250657544,3.1718638765942164,2.2055107253138955
-0.4298905814625178,-0.4217289567608282,2.5625928640719122,-0.4154912241215003,-0.45140922201865674,2.290135005839043,-0.5661336825332962
-0.5400071924844105,-0.5878962494451463,1.5908323042776054,-0.4610961987889078,-0.5404650975598517,1.3744575104484271,0.07937233456559621
-0.5266597244817566,-0.5081359489566735,2.1390656907315377,-0.33731126754880253,-0.5267641936304374,1.9413088556169737,1.4087760062831447
-0.26304723142934705,-0.26220835578388274,1.9095378493504838,-0.40246123135938416,-0.3829047023715839,1.7067710288744387,-0.6162432446593993
-0.38651131045389375,-0.4316989943218871,1.5520183373528293,-0.40897622774044223,-0.3212506346892183,1.4136590053210547,0.008280140154331634
-0.38651131045389375,-0.40511222749239617,0.7842049854852301,-0.4708686933604954,-0.3966056063009982,0.6478540438047966,-0.3197775015391782
-0.44991178346649846,-0.4383456860292602,1.7598855267636115,-0.291706292881395,-0.31782540870686465,1.6529858938680648,1.2662641022397043
-0.20965735941873234,-0.20238813041752834,2.337927039777977,-0.07019641592541666,-0.1808163694127178,2.342873430821325,1.0112945637057957
-0.009445339378926948,-0.07942433383113265,0.5369371403098426,-0.2037538417371096,-0.1431388836068278,0.5057568064376853,-0.5564723804838101
-0.12623568440214697,-0.22232820553964608,-0.0697026202057736,-0.30473628564351113,-0.19794249932448632,-0.10346383084311511,-0.6011010455006985
-0.24969976342669364,0.026922733486830996,0.6159457930085834,-0.10277139783070807,-0.21506862923625483,0.5683704013255917,-0.3116454801912708
-0.3131002364392978,-0.2389449348080781,0.3771971031372264,-0.2786763001192789,-0.30069927879509617,0.30628628721358797,-0.3494309976883959
-0.3831744434532298,-0.41840561090714135,0.04894553061765053,-0.4643536969794374,-0.42058218817747395,-0.03281949519439567,0.19809057309530634
-0.3464689064459324,-0.3785254606629058,-0.1482325881465629,-0.4773836897415535,-0.35207766853040107,-0.2104510267035798,-0.07741329726293805
-0.3631532414492497,-0.38184880651659153,0.7338360818562396,-0.2330713254518714,-0.30412450477744973,0.6771756489007954,0.7131351115031606
-0.22634169442204966,-0.2854717767596874,0.36524298467977584,-0.33731126754880253,-0.34180199058333977,0.2961980254848019,0.09211628452703678
-0.20965735941873234,-0.14589125090486083,3.8818898919006903,0.20017593388849764,-0.09176049387152348,4.073340097173806,2.081176615494017
0.20411414866353064,0.20306006373220734,2.4808504413871266,0.05358851531468862,-0.18424159539507198,2.455973066200184,-1.4386942430506622
-0.10621448239816689,-0.13259786749011446,2.467200592175011,0.18714594112638155,-0.09518571985387646,2.604718166430028,0.9929719666933646
0.0939975376416385,-0.032897491879523406,1.4158188565324257,-0.14837637249811442,-0.24589566307743765,1.355721529864592,-0.8952320557221052
-0.09620388139617626,-0.17247801773435112,0.09797038344994152,-0.16792136164128973,-0.09861094583623065,0.08167777864666827,-0.25384096253378385
-0.14959375340679096,-0.14256790505117392,0.322629207479311,-0.12231638697388222,-0.256171341024499,0.27758151777135187,-0.9840132266133282
-0.34980577344659636,-0.4616091070050643,-0.022199491551789446,-0.438293711455204,-0.4068812842480596,-0.0995744700002765,-0.3518539179570291
-0.41987998046052716,-0.41840561090714135,0.12474439533984884,-0.3079937838340407,-0.3144001827245105,0.08365347795889001,1.0680882479505547
-0.21633109342005902,-0.16250798017329168,-0.2768072807977439,-0.30473628564351113,-0.2732974709362675,-0.3061554581317796,-0.15908985480127322
-0.24969976342669364,-0.16250798017329168,0.503044692720997,0.027528529790456415,-0.11916230173035212,0.5190036194064522,1.3216590026257697
0.010575862625053119,-0.056160912855328024,-0.16652627953348534,-0.04413643040118446,0.07607557926380623,-0.13814744842015717,-0.02387963716739083
0.00390212862372643,0.030246079340516697,-0.1454736505426732,-0.0213339430674807,0.014421511581440566,-0.12253279809797084,0.10487100891945877
0.023923330627706494,0.030246079340516697,-0.4772291888235354,-0.08322640868753275,0.0452485454226234,-0.46282244069073697,-0.376747977273485
-0.05616147738821495,-0.09604106309956469,-0.3896377117478055,-0.08648390687806236,0.010996285599086376,-0.37042902087655555,0.2848316832211559
0.000565261623062493,0.006982658364712075,0.07527152557532468,0.027528529790456415,0.017846737563793538,0.11498117727924805,0.7975618005765444
0.1640717446555705,0.16650325934165755,-0.2635764474218016,0.06987600626733433,0.11032783908734205,-0.22928613147705465,-0.4303083190679103
0.0706394686369945,0.0036593125110263754,-0.31783083123093325,-0.03762143402012525,0.041823319440269215,-0.2934127005110766,-0.10312132848811784
0.0472813996323505,0.05018615446263562,-0.37356677103359937,0.06661850807680587,0.13087919498146475,-0.33696612738981746,-0.1674823605724229
0.010575862625053119,0.0036593125110263754,0.5044789135922271,0.12525347550632948,0.09320170917557354,0.592129146654179,1.1017125690929181
0.23748281867016527,0.19973671787852162,-0.25570064976599294,0.12525347550632948,0.1788323587344149,-0.20520260369894763,-0.5641996292582551
0.11401873964561857,0.09671299641424368,0.5377431707727443,0.3988833235107734,0.23363597445207337,0.6543136920828211,0.039874430750601236
0.12069247364694526,0.242940213976444,1.6425207577773138,0.5096382619887626,0.31584139802856176,1.906842461511295,1.87023103247855
0.5144427797252281,0.3526106271480933,1.1940138070245205,0.2132059266506149,0.0246971895285007,1.221425218573731,-2.594834368750475
-0.07284581239153226,-0.08274767968481953,0.132778532313225,0.021013533409398363,0.041823319440269215,0.16004986706795127,0.4814263895144681
0.023923330627706494,0.09671299641424368,1.115806684618603,0.21972092303167295,-0.1260127536950593,1.1708881715677113,0.264965551772878
0.07731320263832119,0.04686280860894874,1.5045780444069745,0.2848708868422546,0.07607557926380623,1.657363894326961,0.7713038979793255
0.23748281867016527,0.043539462755261854,0.891789218161865,-0.05390892497277095,-0.03353165217151078,0.9136288493745119,-1.1057345462701569
-0.0027716053776002583,0.0036593125110263754,0.08428436620423403,-0.07345391411594626,-0.09518571985387646,0.08078835331748757,-0.70087272736126
-0.14959375340679096,-0.13924455919748704,-0.035883342048940746,-0.2493588164045171,-0.18766682137742619,-0.07089522752326513,-0.6367105482446467
-0.27973156643266434,-0.35193869383341436,0.06602000925930304,-0.1353463797359983,-0.22876953316566914,0.05404686968479665,0.5669805148049148
-0.169614955410771,-0.10933444651430985,-0.014363362061855603,-0.060423921353829006,-0.15341456155388916,-0.003443730071723365,0.8049533366438365
-0.009445339378926948,-0.026250800172150826,-0.4485944399427609,-0.10602889602123651,0.03154764149320786,-0.4385781078198713,-0.2660282270127674
-0.06617207839020557,-0.06613095041638749,-0.178914081048105,-0.060423921353829006,0.010996285599086376,-0.15798783402700597,0.30161343968096693
-0.006108472378264195,-0.04286752944058286,-0.15490984050486833,-0.0213339430674807,0.014421511581440566,-0.12477288082369366,0.2501767860195255
0.043944532631687745,0.05018615446263562,-0.04541803573395947,0.11548098093474184,0.052098997387330565,-0.007494278731076603,-0.5832603793305455
-0.07951954639285895,-0.09604106309956469,0.2234131243996369,0.04381602074310212,0.007571059616732187,0.2648090388672997,1.053689816564411
0.13403994164959981,-0.04619087529426975,0.1328965367730543,-0.17443635802234778,-0.11231184976564497,0.12335879751540384,-1.12525656734374
-0.10621448239816689,-0.07610098797744695,-0.45790295841310685,-0.16466386345076012,-0.09518571985387646,-0.4600415851355718,-0.5989464862113998
-0.2296785614227124,-0.25556166407651015,-0.4741735733404139,-0.2167838344992257,-0.12943797967741347,-0.4766988469661187,0.427713380524998
-0.14625688640612702,-0.10601110066062415,-0.6010405347833877,-0.2167838344992257,-0.11916230173035212,-0.6078704718023954,-0.3884016472965286
-0.22634169442204966,-0.23562158895439242,-0.7287681954220654,-0.2623888091666332,-0.1431388836068278,-0.7308689819605597,0.19271965777427938
-0.1896361574147523,-0.20571147627121522,-0.3756520165094807,-0.2493588164045171,-0.18424159539507198,-0.39692867614639304,-0.5413981590682757
-0.2997527684366444,-0.3386453104186692,-0.6479119728967604,-0.41223372593097185,-0.24932088905979186,-0.668891082486411,-0.3315657068330039
-0.3664901084499125,-0.3785254606629058,-0.4553976970632569,-0.46761119516996585,-0.3349515386186326,-0.500923515958735,-0.30135951944481576
-0.42655371446185386,-0.391818844077651,-0.5644483184935328,-0.4480662060267917,-0.30069927879509617,-0.5959778866667927,0.4083791062343273
-0.34980577344659636,-0.2389449348080781,-0.2920213557944609,-0.31125128202456914,-0.19109204735977914,-0.3154928212927789,0.6942497746521741
-0.21633109342005902,0.13659314665848035,2.707486840156432,0.19040343931691114,0.07950080524615921,2.8803606639748223,1.6652430902147934
0.11401873964561857,0.10668303397530314,4.721861137551264,0.5454707420845825,0.16170622882264757,5.258443676915177,2.7885777126261186
0.7013073317623801,0.7248253627609661,2.8191613940882503,0.6073632077046345,0.6652144482286343,3.318235087110786,-0.6955197519911072
0.5378008487298722,0.5187779198324114,2.0361853024974192,0.7050881534205076,0.6515135442992199,2.5103180063568966,1.069246508177659
0.7780552727776389,0.7912922798346931,2.1755969047158876,0.8679630629469622,0.7679712276992442,2.732848087950025,0.7322193476931794
0.9482354898114724,0.8411424676399892,1.3776947490133464,0.8256155864700844,0.8159243914521955,1.8038788301964017,-0.517459528053946
0.8214345437862629,0.7779988964199479,0.731699834452805,0.652968182372042,0.7816721316286585,1.0177159990669822,-0.4429663151062217
0.7146547997650335,0.7813222422736348,0.5942788074656093,0.6627406769436296,0.8159243914521955,0.8719976911814803,0.1802844664164777
0.7546972037729949,0.9042860388600293,1.7973074410775203,1.0145504815207713,0.7953730355580728,2.304034423440969,-0.33361695030843025
0.6746123957570722,0.5918915286135121,1.0381529164593426,0.6562256805625716,0.6960414820698171,1.3438569099914093,-0.16479308922285113
0.6345699917491121,0.6384183705651214,0.6937325661946006,0.5617582330372282,0.6378126403698045,0.9200855562470375,-0.6012641124489614
0.4944215777212481,0.49883784471029363,-0.04224524915583801,0.43145830541606367,0.6104108325109758,0.10127811367603065,0.20117026966309906
0.5378008487298722,0.5520113783692755,1.0088986441644645,0.5682732294182862,0.4802522451815373,1.2650740419962898,-0.6842951278608921
0.38096809969869205,0.409107506660762,0.08178127160294026,0.30767337417595836,0.3843459176756346,0.18816501184504056,-0.44506278703957475
0.28086208967878934,0.3526106271480933,0.059497762759247924,0.3304758615096621,0.4185981774991716,0.18223082812636487,0.8378001769293285
0.46105290771461466,0.46892773202711646,0.30685494464433666,0.40539831989183145,0.5213549569697803,0.47279557042148646,0.3513751828399626
0.5378008487298722,0.475574423734489,-0.13337852675610468,0.3695658397960116,0.4905279231285974,-0.0220180131236788,-0.37484660385408797
0.451042306712624,0.409107506660762,0.218131258111516,0.4412307999876513,0.514504505005073,0.368166726408815,-0.2457199895293663
0.3943155677013454,0.37587404812389796,-0.07191303707901624,0.2685833958896089,0.39462159562269594,0.022209502997737444,-0.35360876718442835
0.31423075968542397,0.2894670559280532,-0.37873613306976434,0.18063094474532349,0.31584139802856176,-0.32098445868574715,-0.5264224657817258
0.19744041466220394,0.22632348470801195,-0.4028198766177165,0.15782845741161974,0.3089909460638546,-0.34308958534927697,0.47556817976192095
0.2975464246821066,0.3027604393427984,0.035868036370299915,0.2848708868422546,0.4117477255344632,0.14614529275165775,0.605730260761526
0.42768423770798003,0.39249077739233,-0.14506580179521242,0.4151708144634179,0.5350558608991958,-0.02538346313541962,-0.036712375452475
0.4176736367059894,0.4489876569049987,0.9078739927322376,0.4835782764645292,0.545331538846256,1.1556002791092814,0.7894123366763575
0.5911907207404868,0.542041340808216,0.9814999419985118,0.4151708144634179,0.4459999853580003,1.168239066649358,-1.2337351844270092
0.30755702568409726,0.3293472061722899,-0.10459310551419221,0.19040343931691114,0.25418733034619606,-0.03783932339178288,-0.8023016607860596
0.13070307464893588,0.1432398383658529,-0.6190532155498693,0.09267849360103808,0.2507621043638419,-0.5766770802459893,0.35483448265063616
0.20411414866353064,0.25623359739118917,-0.27279879596879764,0.11548098093474184,0.14115487292852488,-0.23757770435579267,-0.6451921619382435
0.0639657346356678,0.06680288373106648,-0.6810027235198167,-0.0213339430674807,0.07950080524615921,-0.662223938954998,-0.4378355809538755
-0.029466541382908197,-0.07277764212376006,-0.6344009622652065,-0.07019641592541666,0.05552422336968353,-0.6150251511819388,0.4940423580719884
0.0706394686369945,0.05018615446263562,-0.3077219491785249,-0.08974140506859081,-0.016405522259743486,-0.2955854028686405,-0.6282996806596605
-0.06283521138954164,-0.006310725050033085,-0.6484241589208498,-0.10928639421176611,0.0452485454226234,-0.6345927979686713,-0.04058015310990224
-0.07284581239153226,-0.06613095041638749,-0.32433924387482194,-0.20049634354657997,-0.10203617181858483,-0.3355193883554734,-0.7259123157493294
-0.22300482742138572,0.09671299641424368,0.914974261077897,0.18063094474532349,0.0007206076520250257,0.9393045878444967,0.8293800143240043
-0.05949834438887889,-0.04619087529426975,0.5472098618876919,-0.14837637249811442,-0.13971365762447482,0.5198865488281901,-0.9520773481426424
-0.25637349742802035,-0.19906478456384144,1.6785197849816709,0.10570848636315418,-0.18424159539507198,1.7484087997644424,2.4190564742751257
0.22079848366684796,0.2097067554395799,1.1626812895183272,0.281613388651725,0.2850143641873789,1.3227711519710534,0.8616340085853489
0.40432616870333604,0.409107506660762,0.6606201480859824,0.34676335246230783,0.3603693357991589,0.8073282215527132,-0.5186186980194158


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.274530595270176,-1.2586970059778768,-0.8712201056046284,-1.2759878158876468,-1.212185445637921,-0.786801319119674,0.13114481015728632
-1.2398765429806815,-1.2240174588393715,-0.8170008292678258,-1.2759878158876468,-1.2845370231172883,-0.7540654540751668,-0.7804440160905308
-1.3784927521386594,-1.3453958738241403,-0.8893405112977866,-1.4077584336324722,-1.3568886005966554,-0.800924083618641,-0.05217058992264408
-1.3784927521386594,-1.4320947416704028,-0.7892528840500208,-1.4736437425048847,-1.4292401780760227,-0.7423053266236705,-0.239331767626629
-1.4131468044281539,-1.3800754209626453,-0.8446062457531384,-1.3418731247600595,-1.3026249174871296,-0.7715645463481682,0.7959858738274584
-1.2572035691254284,-1.2586970059778768,-0.8580594234469905,-1.2924591431057495,-1.266449128747446,-0.7801227633170603,-0.6002398406735622
-1.3611657259939118,-1.3280561002548872,-0.8503038671139117,-1.3748157791962659,-1.5196796499252312,-0.7793681363000114,-0.9847158307473771
-1.534435987441384,-1.5187936095166663,-0.9129600623878038,-1.4901150697229877,-1.5015917555553888,-0.8169042684712351,0.3343138636754763
-1.465127882862395,-1.4667742888089081,-0.902846637474976,-1.523057724159194,-1.5196796499252312,-0.8119564038088337,-0.7188906571172642
-1.5864170658756254,-1.5361333830859185,-0.837315171978774,-1.4736437425048847,-1.5196796499252312,-0.7718433837967089,0.9246194980944987
-1.4131468044281539,-1.3453958738241403,-0.8154939583553055,-1.2430451614514404,-1.2483612343776047,-0.7524389232916611,0.8902254809108009
-1.2398765429806815,-1.2586970059778768,-0.7371569859525466,-1.2430451614514404,-1.212185445637921,-0.7020082235712778,0.40300030143228716
-1.153241412256945,-1.2066776852701193,-0.8717331561225172,-1.2924591431057495,-1.194097551268079,-0.7869673074770227,-0.5892417955079919
-1.2572035691254284,-1.2586970059778768,-0.8629015490184082,-1.2759878158876468,-1.1760096568982374,-0.7812006500927919,0.31320891057796796
-1.1878954645464395,-1.2066776852701193,-0.886118327081374,-1.2595164886695431,-1.194097551268079,-0.7957361236731795,-0.14228523103937954
-1.205222490691187,-1.171998138131614,-0.4853368509513658,-1.0618605620523058,-1.194097551268079,-0.5388406770475935,-0.32342783733821473
-1.2572035691254284,-1.2760367795471297,-0.16982557039371637,-1.0453892348342022,-1.2845370231172883,-0.32987273377132836,1.5006922872049553
-0.9626441246647259,-1.0159401760083409,-0.3999124844480685,-1.0948032164885122,-1.1036580794188704,-0.48360986435747455,-1.001862630336733
-1.153241412256945,-1.1893379117008662,-0.7631226164264119,-1.2759878158876468,-1.1760096568982374,-0.7187743717651861,-0.41021806031287594
-1.222549516835934,-1.2066776852701193,-0.7111419643337583,-1.3089304703238531,-1.3388007062268132,-0.6920289747540066,-0.9594264682843334
-1.395819778283406,-1.4147549681011506,-0.8434108624480349,-1.4407010880686786,-1.3749764949664969,-0.7736004849185616,-0.2399884735133096
-1.4304738305729006,-1.4320947416704028,-0.862069543422382,-1.506586396941091,-1.4292401780760227,-0.7863890158788267,-0.05217058992264408
-1.4304738305729006,-1.4320947416704028,-0.9207891174484468,-1.506586396941091,-1.4292401780760227,-0.8213702955415966,-0.43046102683670534
-1.4997819351518895,-1.5361333830859185,-0.791180020686753,-1.5889430330316068,-1.6282070161442819,-0.749456050211081,-1.1073839681605209
-1.6903792227441086,-1.7095311187784448,-0.7802819233584501,-1.6712996691221222,-1.7367343823633326,-0.7454423056739884,-0.7512315558990972
-1.8116684057573396,-1.7962299866247076,-0.7214135585083044,-1.5560003785954004,-1.7186464879934904,-0.7078920564945211,1.4859931118974592
-1.5517630135861316,-1.4147549681011506,-0.3978474347989349,-1.2595164886695431,-1.3749764949664969,-0.49645402226173546,1.6933108282297367
-1.2398765429806815,-1.1893379117008662,-0.351438603644956,-1.160688525360925,-1.139833868158554,-0.4532005631274403,0.494034479703271
-1.135914386112198,-1.1026390438546037,-0.15960598391879477,-0.9465612715255832,-1.0313065019395034,-0.31066349082363875,1.3752453253664136
-0.8586819677962425,-0.8772219874543199,-0.11058888872000111,-0.6336060543816232,-0.8142517695014018,-0.24510234356694718,1.2182747460743397
-0.5987765756250345,-0.5304265160692675,-0.2529742986936633,-0.4524214549824887,-0.579109142693459,-0.33597113248272387,-0.1330287422237632
-0.6161036017697822,-0.599785610346278,-0.4292594973822503,-0.48536410941869507,-0.6152849314331426,-0.4512036961401988,0.6777580031228987
-0.4601603664670567,-0.3743685539459944,-0.579106939170591,-0.4524214549824887,-0.38014230462519977,-0.5571196479254147,0.026779405392014444
-0.4428333403223099,-0.4437276482230048,-0.08920590390976108,-0.04063827452990968,-0.325878621515674,-0.15888399087030955,1.8370563567834621
-0.026984712848376467,-0.010233308991689779,-0.5130329060675105,-0.13946623783852874,-0.09073599470773117,-0.4915298868478965,-0.7874466451882989
-0.20025497429584874,-0.18363104468421595,-0.24527113225359223,0.1405463248692249,-0.27161493840614903,-0.29425520210794526,-0.6570078421637704
-0.33887118345382655,-0.18363104468421595,-0.4521906593899017,-0.3371221644557668,-0.5610212483236177,-0.47279738488389256,-0.7483452595903549
-0.4948144187565512,-0.47840719536151005,-0.5422598220808524,-0.4688927822005915,-0.4705817764744083,-0.5332090599922192,-0.13158913120356525
-0.5121414449012988,-0.5477662896385206,-0.47612919495754746,-0.386536146110076,-0.48866967084425045,-0.48158695514258876,0.8240333759355964
-0.3215441573090789,-0.3050094596689839,-0.6874130471371256,-0.40300747332817954,-0.3439665158855162,-0.634924699893834,-0.5920793475067634
-0.4428333403223099,-0.4090481010844996,-0.765054162986798,-0.5347780910730042,-0.4344059877347247,-0.6943933931918451,-0.3670417477069951
-0.5121414449012988,-0.46106742179225707,-0.7189057819238154,-0.600663399945417,-0.5610212483236177,-0.6670935592669877,-0.6097549318324307
-0.633430627914529,-0.6171253839155311,-0.6730077375269162,-0.7159626904721395,-0.5971970370633004,-0.6369351032875515,-0.2962196635852888
-0.685411706348771,-0.6864844781925414,-0.6935075616267454,-0.798319326562655,-0.7057244032823511,-0.6542496104642775,-0.13426889793389946
-0.7027387324935179,-0.721164025331046,-0.5469305192200994,-0.6994913632540359,-0.6876365089125097,-0.5497307966324796,0.11253124645686259
-0.6680846802040235,-0.599785610346278,-0.6024455781238581,-0.7324340176902423,-0.7599880863918769,-0.5937257191887418,-0.8706430184140764
-0.8413549416514957,-0.8598822138850669,-0.7325013413527048,-0.9465612715255832,-0.9046912413506112,-0.6885304134811151,-0.5587456387239659
-0.945317098519979,-0.9119015345928251,-0.7693199997351305,-0.9300899443074804,-0.8685154526109276,-0.7106211460387538,-0.05217058992264408
-0.945317098519979,-0.9465810817313304,-0.8174803643659454,-0.9795039259617896,-0.8685154526109276,-0.7441069768652351,0.206003510511472
-0.893336020085737,-0.9119015345928251,-0.7419961421753707,-0.9795039259617896,-0.9227791357204526,-0.6958157645014266,-0.6488213506923556
-1.014625203098968,-1.0159401760083409,-0.7839492158689912,-1.0453892348342022,-0.9589549244601361,-0.7242351876935106,0.12218803165175225
-0.9799711508094735,-0.9465810817313304,-0.7072459437830375,-1.0618605620523058,-1.0132186075696619,-0.6761857866940163,-0.5718608503434177
-1.083933307677957,-1.0679594967160984,-0.7085806806756026,-1.1277458709247186,-1.1036580794188704,-0.680142582433148,-0.4938215538115834
-1.1705684384016926,-1.1893379117008662,-0.5657276423976862,-0.9959752531798931,-1.0855701850490282,-0.5825610814228793,0.7561395970069799
-1.014625203098968,-1.0159401760083409,-0.24201831376753086,-0.6171347271635205,-0.9408670300902947,-0.3257822424716887,2.650388044480497
-0.47748739261180434,-0.2529901389612264,0.23134974131807154,-0.05710960174801249,-0.3077907271458326,0.07371772129187311,2.6400709662808306
0.11163149630960134,0.7527167280554247,-0.43009303175180985,0.5523295053218039,0.8317466181541996,-0.3607872036187074,2.609844977904727
0.7527314636652476,1.4636474443947816,0.6097223079990081,1.2276539212640336,1.3743834492494524,0.6847145425701331,2.6307780283621054
1.4631395355998835,1.6197054065180547,3.465923373640763,1.6888510833709227,1.030713456222458,3.34797481279225,-2.0148674734450975
0.8913476728232254,1.0648326523019709,2.4919839732224944,1.013526667428693,0.6146918857160981,2.187846930971569,0.26874126153622546
0.9779828035469611,0.7180371809169201,1.936705996190293,1.4582525023174775,0.7232192519351488,1.7973462400984865,2.6115498681108438
1.705717901626344,2.243937255011149,4.072904236374407,2.2159335543502228,1.609526076057395,4.459243503309638,-0.2252140063774021
1.6537368231921032,0.9434542373172038,3.076423099606613,1.8041503738976437,1.048801350592301,2.86417703532178,-0.9810746562712718
1.3765044048761477,1.2902497087022562,1.6051534419448203,1.4417811750993745,1.2477681886605594,1.6002027027397405,-1.134761312192438
1.064617934270697,0.7700565016246769,1.222307331111455,0.6841001230666293,0.6508676744557816,1.0446454006008679,-1.9325486984708706
0.5448071499282816,0.6139985395014037,0.8756290033286981,0.6841001230666293,0.4519008363875216,0.7352760317827729,0.5545710617272974
0.7007503852310055,0.5793189923628992,0.34542088367830137,0.4699728692312884,0.4699887307573638,0.2536174046963274,-1.1728327155344311
0.4061909407703038,0.38858148310112006,-0.012421900821450893,0.338202251486463,0.3795492589081545,-0.04766526365720774,-0.533785856970689
0.2849017577570728,0.2672030681163521,0.15053374503304687,0.3217309242683602,0.3433734701684709,0.09062940841076839,0.6484589496498647
0.4581720192045451,0.4752803509473835,0.6844027775044321,0.914698704120073,0.596603991346256,0.6305108141571721,2.610579124503687
1.1339260388496857,1.238230387994498,1.538706094104696,1.3923671934450648,1.338207660509768,1.5437004041463007,1.1897806124750283
1.4804665617446302,1.3769485765485188,1.2135237627756819,1.8865070099881607,1.121152928071668,1.271493455950865,0.06651698618232456
1.5151206140341256,1.5330065386717922,0.6346879735846175,1.5076664839717873,1.5009987098383453,0.7172535006366318,-0.05217058992264408
1.5151206140341256,1.4463076708255294,0.6877508797409077,1.4747238295355818,1.4105592379891352,0.7572457288204895,-0.583906651081646
1.3591773787314008,1.5676860858102966,1.1017047390259818,1.8535643555519536,1.2296802942907181,1.1777337866488993,-1.1371995795849374
1.04729090812595,0.7873962751939306,0.3980498533470528,0.8982273769019702,0.6508676744557816,0.3798175439856834,0.010655814799584188
1.064617934270697,1.1341917465789815,1.4685920123443599,1.5570804656260973,1.103065033701825,1.5100502487215093,1.8282075186255908
1.5844287186131145,1.498326991533286,1.3709815274114345,1.62296577449851,1.2477681886605594,1.3916580782164696,-0.46212319141430586
1.4631395355998835,1.5503463122410444,0.43448476017312054,1.359424539008859,1.283943977400244,0.4950021827415592,-1.2416838526635257
1.116599012704939,0.9781337844557083,0.6648753415702767,1.4582525023174775,1.0668892449621423,0.6893996667323012,0.13455532922854221
1.168580091139181,1.0301531051634665,1.13241547675088,1.4747238295355818,1.1392408224415096,1.1755744741052014,1.6167192648466024
1.636409797047355,1.5503463122410444,0.8615285370409338,1.326481884572652,1.2115923999208766,0.8745593521535296,-0.6339977293067685
1.4631395355998835,1.8104429157798339,1.4139865736929353,1.9688636460786761,1.6999655479066036,1.570736378200187,1.256293999092323
1.8443341107843216,1.8104429157798339,1.202142220216953,1.5735517928442,1.2296802942907181,1.2185541675493798,-2.1501998086340497
1.2032341434286746,1.0821724258712246,0.37530505471301306,0.9311700313381773,0.6327797800859395,0.33493487639421815,-2.5747590609076134
0.49282607149403956,0.4232610302396253,-0.30717179000761585,0.37114490592266935,0.3795492589081545,-0.28387580716028704,0.08368752384217742
0.527480123783534,0.5619792187936462,0.00877457361772235,0.38761623314077287,0.07205505462084451,-0.052535303831810896,-2.1473359958866958
-0.009657686703629627,-0.010233308991689779,-0.3508741334172633,-0.024166947311806138,-0.01838441722836402,-0.35746602046275683,-0.1988229099865884
-0.04431173899312408,-0.010233308991689779,-0.3804264723967683,-0.10652358340232237,-0.10882388907757336,-0.38677157369431087,-0.27336107266371545
-0.09629281742736537,-0.06225262969944725,-0.0229169017283009,0.3052595970502566,0.05396716025100313,-0.0710389767095016,2.2525113566378123
0.44084499305979824,0.21518374740859386,-0.21828536884062755,0.1405463248692249,0.10823084336052809,-0.24424124820907087,-1.5580761271521488
0.059650417875359275,0.18050420027008862,-0.4748576669706876,0.05818968877870937,0.18058242083989523,-0.44236817673668755,0.4555484856374867
0.18093960088858949,0.23252352097784687,-0.4539399291059286,0.15701765208732843,0.3071976814287881,-0.41904565535285837,0.16137234953217003
0.23292067932283153,0.2498632945470991,-0.4308727944522835,0.10760367043301854,0.2529339983192624,-0.4052087551509892,-0.33464075785583497
0.16361257474384264,0.09380533242382592,-0.3358370287449125,0.008775707124399481,0.017791371511319553,-0.3466406782780503,-0.9799909348605301
-0.06163876513787092,-0.16629127111496295,-0.33556875838930333,0.12407499765112208,-0.01838441722836402,-0.3375734663020159,0.539300093208181
0.0769774440201069,0.11114510599307893,-0.43797600547899385,0.05818968877870937,0.017791371511319553,-0.4217808022861745,-0.70318798372002
-0.07896579128261853,-0.07959240326870025,-0.5555739695816442,-0.17240889227473508,-0.07264810033788978,-0.5219225131502102,-0.12630922818211565
-0.09629281742736537,-0.2009708182534682,-0.40124134144242846,-0.20535154671094144,-0.1811754665569397,-0.41094749382563955,-1.0186501158996086
-0.3215441573090789,-0.35702878037674135,-0.6290609373493905,-0.40300747332817954,-0.27161493840614903,-0.5890512599549024,-0.12930041243466261
-0.33887118345382655,-0.3223492332382361,-0.34983250945022404,-0.13946623783852874,-0.1811754665569397,-0.3648908319152621,1.1081205261902083
-0.07896579128261853,-0.16629127111496295,-0.45401633838310435,-0.1888802194928379,-0.19926336092678187,-0.4537378474078247,-1.0159728872957945
-0.3042171311643321,-0.23565036539197343,-0.4661774378458697,-0.3371221644557668,-0.23543914966646545,-0.4658631523923133,0.3323703355323806
-0.21758200044059633,-0.23565036539197343,-0.14335541525435977,-0.27123685558335414,-0.5971970370633004,-0.24208164177436106,-1.7960037725526885
-0.6161036017697822,-0.6171253839155311,-0.5623358525175466,-0.6171347271635205,-0.524845459583934,-0.5532610164670512,-0.05217058992264408
-0.6161036017697822,-0.5824458367770258,-0.6257564345581059,-0.6830200360359332,-0.6876365089125097,-0.6053401146600123,-0.2954801209378226
-0.6680846802040235,-0.6518049310540363,-0.5916265654264142,-0.6336060543816232,-0.5610212483236177,-0.5763657513119398,0.35706562432307026
-0.5814495494802877,-0.6171253839155311,-0.6695969555755741,-0.6171347271635205,-0.524845459583934,-0.6293703470789561,0.1090586173765718
-0.5467954971907932,-0.5651060632077728,-0.6740921377533978,-0.6665487088178296,-0.5067575652140919,-0.6336506164859709,-0.21243435286677484
-0.5814495494802877,-0.5477662896385206,-0.39160124833511367,-0.6336060543816232,-0.5971970370633004,-0.4371882274597693,0.1090586173765718
-0.5467954971907932,-0.5824458367770258,-0.23617848706866632,-0.41947880054628234,-0.5610212483236177,-0.3154722877202101,0.10809317302148667
-0.5121414449012988,-0.4957469689307623,-0.46893660947811916,-0.6171347271635205,-0.7057244032823511,-0.49674793518907934,-1.3266490857164424
-0.7893738632172537,-0.7731833460388042,-0.3520353545137949,-0.8642046354350678,-1.0855701850490282,-0.43826716224073475,-0.47035884635498715
-0.8760089939409902,-0.8078628931773094,-0.6158752362248897,-0.8312619809988614,-0.7599880863918769,-0.6034380635814997,0.2876903422890364
-0.8067008893620012,-0.8772219874543199,-0.6906616908954613,-0.8477333082169641,-0.8685154526109276,-0.6563925735643945,0.2834287632017426
-0.7373927847830124,-0.7558435724695511,-0.6871778512089203,-0.7324340176902423,-0.7599880863918769,-0.6515977794787732,-0.7150572378896989
-0.8760089939409902,-0.8945617610235721,-0.5755362239880691,-0.9959752531798931,-1.194097551268079,-0.593498223694552,-2.0063709501398046
-1.274530595270176,-1.2240174588393715,-0.2041918408327454,-0.897147289871274,-1.1760096568982374,-0.34476536204094765,2.6059027112363444
-0.7720468370725068,-0.6171253839155311,-0.07207876002090491,-0.6336060543816232,-0.6876365089125097,-0.21745443423084887,-0.05217058992264408
-0.7720468370725068,-0.7558435724695511,-0.13768049030065818,-0.600663399945417,-0.7238122976521932,-0.25718887866392226,0.9483545843453871
-0.5641225233355401,-0.5651060632077728,-0.4790615001924471,-0.6500773815997268,-0.579109142693459,-0.4982817066141328,-0.13254310767540814
-0.5814495494802877,-0.6171253839155311,-0.41103431190307665,-0.5841920727273141,-0.5971970370633004,-0.44739907638035015,0.3509024283253974
-0.4948144187565512,-0.47840719536151005,-0.5449974438861801,-0.41947880054628234,-0.45249388210456687,-0.5369852380700812,-0.290426213765404
-0.5467954971907932,-0.5651060632077728,-0.6321758134235594,-0.6994913632540359,-0.5971970370633004,-0.607646619023696,-0.6932256416991671
-0.685411706348771,-0.6864844781925414,-0.458349823360287,-0.6665487088178296,-0.6333728258029839,-0.48409118334769907,0.6046158741674132
-0.5467954971907932,-0.33968900680748915,-0.03380717879199094,-0.13946623783852874,-0.39823019899504114,-0.13328973866696814,2.5921814986555116
0.024996365585864825,-0.1316117239764577,0.7491017376132604,-0.04063827452990968,-0.1811754665569397,0.45377172191976495,-1.0002159015076777
-0.20025497429584874,-0.23565036539197343,-0.0516756602465502,-0.3206508372376633,-0.36205441025535756,-0.1725084777375523,-0.8082171552240519
-0.37352523574332097,-0.3743685539459944,-0.3295624423727605,-0.43595012776438513,-0.3439665158855162,-0.3744616583265573,-0.28557798886162344
-0.4255063141775623,-0.4957469689307623,0.4395400026549832,-0.3371221644557668,-0.4705817764744083,0.19702716525834132,0.7326988649650309
-0.2522360527300908,-0.14895149754571071,0.4135537925374001,-0.12299491062042518,-0.10882388907757336,0.21951930561105323,0.5578362114829363
-0.11361984357211298,-0.09693217683795248,-0.3318028305863711,-0.25476552836525057,-0.21735125529662327,-0.364584313891902,-1.0958939263108796
-0.3561982095985734,-0.3223492332382361,-0.34708747897315795,-0.4524214549824887,-0.45249388210456687,-0.3956132448292295,-0.82794010910148
-0.5294684710460457,-0.5824458367770258,-0.4853091566308196,-0.6830200360359332,-0.6695486145426676,-0.5083943157051619,-1.1706681354849655
-0.7720468370725068,-0.6518049310540363,-0.43466850393962475,-0.6171347271635205,-0.6876365089125097,-0.468514707905724,1.3652400736237316
-0.47748739261180434,-0.5824458367770258,-0.5875282763774369,-0.6830200360359332,-0.6333728258029839,-0.5784102824638214,-1.2399242176594696
-0.7373927847830124,-0.7385037989002989,-0.6512575530737658,-0.7324340176902423,-0.6152849314331426,-0.6221960848007415,-0.05217058992264408
-0.7373927847830124,-0.7731833460388042,-0.6368400132752897,-0.897147289871274,-0.8685154526109276,-0.6222579711175522,-1.0465005618732264
-0.945317098519979,-0.9639208553005826,-0.7869391147068101,-0.9630325987436867,-0.9408670300902947,-0.7244356846747919,0.2920615439895082
-0.8760089939409902,-0.8425424403158147,-0.747776052711525,-0.897147289871274,-0.832339663871244,-0.6956705849014393,0.20272510923611814
-0.8240279155067481,-0.8252026667465616,-0.49736885724903745,-0.6500773815997268,-0.7419001920220347,-0.514685826285711,0.4528114555805603
-0.7200657586382647,-0.6864844781925414,-0.6251361052974646,-0.7489053449083458,-0.9408670300902947,-0.6129389299460594,-1.456457080658409
-1.014625203098968,-1.033279949577593,-0.6806305845575052,-1.1277458709247186,-1.139833868158554,-0.6638878932605939,-0.9239636977946218
-1.1878954645464395,-1.2760367795471297,-0.4693393825051707,-1.3748157791962659,-1.6282070161442819,-0.556163301035782,-2.7556098234246473
-1.7077062488888564,-1.726870892347697,-0.5943195588043649,-1.6218856874678131,-1.7186464879934904,-0.6378237814438876,0.24854905515230014
-1.655725170454614,-1.726870892347697,-0.636987040129909,-1.6877709963402256,-1.7909980654728574,-0.6660146664436938,0.2452077257625741
-1.603744092020373,-1.6921913452091917,-0.5766004855631981,-1.737184977994535,-1.8452617485823832,-0.6330216947153524,-1.0325386636101839
-1.777014353467845,-1.74421066591695,-0.605388467175527,-1.5395290513772975,-1.6643828048839653,-0.6384669138782667,1.4742960495262036
-1.517108961296637,-1.4147549681011506,-0.7516450257305022,-1.4736437425048847,-1.447328072445864,-0.7201078215945228,0.23665007639034194
-1.465127882862395,-1.605492477362929,-0.789732095753739,-1.5724717058135038,-1.5920312274045982,-0.7458912902218859,-0.5283992093473764
-1.5517630135861316,-1.5534731566551716,-0.7965642140737018,-1.4571724152867813,-1.465415966815706,-0.7458736019414729,0.8205701191535484
-1.395819778283406,-1.4841140623781612,-0.7859483812587363,-1.4571724152867813,-1.447328072445864,-0.739702839670594,0.04173835187268658
-1.3784927521386594,-1.3627356473933925,-0.6408588942990068,-1.3912871064143686,-1.393064389336339,-0.6486146032040665,-0.6136541230345988
-1.4824549090071426,-1.5014538359474134,-0.7792717568468084,-1.4571724152867813,-1.465415966815706,-0.735849733013608,0.33017295881549646
-1.4131468044281539,-1.4320947416704028,-0.6448984431649148,-1.3912871064143686,-1.3749764949664969,-0.6521881838571517,0.1363086242440449
-1.3784927521386594,-1.3453958738241403,-0.6658720400626226,-1.3583444519781622,-1.3207128118569718,-0.6627778568560886,0.4157323543373202
-1.2918576214149229,-1.2586970059778768,-0.7429545655828074,-1.3418731247600595,-1.3568886005966554,-0.711783074842301,-0.6040066396477953
-1.395819778283406,-1.3974151945318976,-0.7706841361187212,-1.3748157791962659,-1.3207128118569718,-0.7266627207090451,0.4173741190540176
-1.3091846475596705,-1.3800754209626453,-0.7399822770401129,-1.3748157791962659,-1.3388007062268132,-0.7084478270627593,0.13240905429576857
-1.274530595270176,-1.2586970059778768,-0.8002071344061826,-1.3089304703238531,-1.2302733400077626,-0.7440179051615413,-0.14382828996260724
-1.2918576214149229,-1.1893379117008662,-0.6259975103845165,-1.160688525360925,-1.1760096568982374,-0.6288834944837355,0.9595288345734644
-1.1012603338227038,-1.154658364562361,-0.6544767973410758,-1.1936311797971313,-1.2845370231172883,-0.6509679024218825,-1.2928880659603186
-1.343838699849165,-1.3800754209626453,-0.7039532007881634,-1.2265738342333377,-1.3026249174871296,-0.6825393644713978,0.9700673702453031
-1.153241412256945,-1.1199788174238565,-0.7541057631293502,-1.1936311797971313,-1.1579217625283953,-0.7110707061310211,0.037341277674911896
-1.135914386112198,-1.1199788174238565,-0.8231122778642764,-1.1936311797971313,-1.1036580794188704,-0.7544739442253002,-0.14138408462820823
-1.153241412256945,-1.1199788174238565,-0.8523030325036568,-1.2265738342333377,-1.139833868158554,-0.7739616593025777,-0.23119432511776
-1.1878954645464395,-1.171998138131614,-0.7051851864595937,-1.160688525360925,-1.1217459737887119,-0.6786825628545231,0.6687465390112196
-1.0492792553884625,-1.0159401760083409,-0.6443663123773504,-1.0124465803979958,-0.9951307131998197,-0.63338670772682,0.035580388476275364
-1.0319522292437149,-1.0852992702853512,-0.8065927038569566,-1.160688525360925,-1.0855701850490282,-0.7431663829584149,-0.48949164240091136
-1.1185873599674514,-1.1199788174238565,-0.837003537373902,-1.1771598525790277,-1.0674822906791868,-0.7618038620349976,0.21458072315047919
-1.0666062815332094,-1.0852992702853512,-0.8250232447809445,-1.1771598525790277,-1.1036580794188704,-0.7557039408595198,-0.5804083875213908
-1.1705684384016926,-1.154658364562361,-0.7653863772353879,-1.1771598525790277,-1.212185445637921,-0.7196526045217252,-0.2317950759070054
-1.205222490691187,-1.1893379117008662,-0.8061370117460588,-1.2265738342333377,-1.2302733400077626,-0.7460870989328666,-0.5946850847537893
-1.3091846475596705,-1.3627356473933925,-0.8323703245857127,-1.3748157791962659,-1.2845370231172883,-0.7649612036677943,-0.14446041203184837
-1.3265116737044174,-1.310716326685635,-0.8266909897083572,-1.4077584336324722,-1.3749764949664969,-0.7634093484862986,-0.4226072461395276
-1.395819778283406,-1.4320947416704028,-0.813219349134141,-1.4901150697229877,-1.573943333034756,-0.7579557816198542,-0.05217058992264408
-1.395819778283406,-1.4320947416704028,-0.7990811338998998,-1.424229760850575,-1.3388007062268132,-0.7457397805703871,-0.05217058992264408
-1.395819778283406,-1.3974151945318976,-0.5454283228266522,-1.2595164886695431,-1.3388007062268132,-0.5829078913607763,1.2625545952120145
-1.153241412256945,-1.154658364562361,-0.7345668907931858,-1.2265738342333377,-1.2483612343776047,-0.7020766108296997,-0.6787536631055517
-1.274530595270176,-1.2933765531163819,-0.7585068963353828,-1.2759878158876468,-1.2483612343776047,-0.7168613204715943,0.22280251019725356
-1.222549516835934,-1.2413572324086244,-0.6072817943975796,-1.1771598525790277,-1.1760096568982374,-0.6180570441669532,0.49218293709436545
-1.1185873599674514,-1.033279949577593,-0.25792482018849255,-0.8477333082169641,-1.0674822906791868,-0.38324567443848073,-0.23000479863805431
-1.153241412256945,-1.2066776852701193,-0.31598378765121077,-0.9795039259617896,-1.1036580794188704,-0.4238762112356652,0.3953887480651438
-1.0666062815332094,-1.1026390438546037,-0.6150370861352391,-1.1442171981428213,-1.0674822906791868,-0.6202884717083926,-0.4043291216551419
-1.135914386112198,-1.1026390438546037,-0.1798517964161622,-0.7489053449083458,-1.0132186075696619,-0.3038291910162973,2.6242342512443355
-0.6161036017697822,-0.6171253839155311,1.7499384677754881,-0.20535154671094144,-0.6695486145426676,1.173976215612071,2.6242342512443377
-0.04431173899312408,0.05912578528532069,1.7485726262214178,0.2064316337416376,-0.2897028327759904,1.2402402706870388,-1.6005039691101537
-0.40817928803281545,-0.2529901389612264,0.6400857201369291,0.008775707124399481,-0.21735125529662327,0.3957311896529516,2.608582760945114
0.18093960088858949,-0.044912856130195015,1.022887819932229,-0.15593756505663153,-0.325878621515674,0.6350880336775062,-2.1875999844707663
-0.33887118345382655,-0.3917083275152466,0.241800584189401,-0.386536146110076,-0.38014230462519977,0.037436367566567035,-0.7483452595903549
-0.4948144187565512,-0.5477662896385206,-0.03896922962474986,-0.6171347271635205,-0.5971970370633004,-0.19114771447843873,-0.9257745440127592
-0.685411706348771,-0.6864844781925414,0.06432605849086181,-0.5512494182911077,-0.7057244032823511,-0.11861525307700163,0.8509107982011866
-0.4948144187565512,-0.5477662896385206,-0.4385917484190353,-0.5841920727273141,-0.48866967084425045,-0.46531803957214746,-0.5286818376081603
-0.5987765756250345,-0.5477662896385206,-0.5070409076030971,-0.5512494182911077,-0.48866967084425045,-0.5117861277955492,0.4329783238840598
-0.4948144187565512,-0.5651060632077728,-0.5711731925224057,-0.5347780910730042,-0.4705817764744083,-0.5553849809212,0.2655035752010335
-0.4255063141775623,-0.4957469689307623,-0.6796515815063506,-0.5841920727273141,-0.48866967084425045,-0.6339022070471722,-0.5230922628552511
-0.5294684710460457,-0.5130867425000153,-0.13324734104889852,-0.3206508372376633,-0.39823019899504114,-0.22528128821308377,1.0663269556396773
-0.28689010501958445,-0.3917083275152466,-0.5253336237131566,-0.48536410941869507,-0.36205441025535756,-0.5189082827665291,-0.5122974967135295
-0.3908522618880678,-0.3050094596689839,-0.23826511594421274,-0.3700648188919732,-0.41631809336488335,-0.309088203843502,-0.44231706822687084
-0.47748739261180434,-0.5477662896385206,-0.006442926331561891,-0.17240889227473508,-0.41631809336488335,-0.11516065070675476,1.2939501881790914
-0.1829279481511019,-0.16629127111496295,-0.5259828820729674,-0.1888802194928379,-0.07264810033788978,-0.5023217797150031,0.02322109574403319
-0.1656009220063543,-0.16629127111496295,-0.1767025229374932,0.008775707124399481,-0.054560205968047594,-0.21861129002723198,0.7748084340334446
0.024996365585864825,0.07646555885457369,-0.5177102768912203,-0.05710960174801249,0.017791371511319553,-0.48755693990269483,-0.2709502772114967
-0.026984712848376467,-0.02757308256094201,-0.6005107682199682,-0.13946623783852874,-0.00029652285852263516,-0.5533559722971222,-0.346281012028906
-0.09629281742736537,-0.09693217683795248,-0.6583781098001812,-0.10652358340232237,-0.03647231159820621,-0.5994574430651782,-0.05217058992264408
-0.09629281742736537,-0.044912856130195015,-0.5554299120756185,-0.07358092896611602,0.035879265881160936,-0.5176892088630576,0.17086314684126958
-0.04431173899312408,-0.06225262969944725,-0.5224478284730597,-0.15593756505663153,-0.01838441722836402,-0.49580748882091663,-0.3470912335774081
-0.11361984357211298,-0.02757308256094201,-0.42597807319142095,-0.1888802194928379,-0.12691178344741474,-0.42694269477943925,-0.4994805912318892
-0.21758200044059633,-0.2009708182534682,-0.5459926754563807,-0.28770818280145694,-0.1811754665569397,-0.5212439164934414,-0.2038082579774307
-0.2522360527300908,-0.28766968609973087,-0.5561913588931832,-0.3041795100195605,-0.23543914966646545,-0.5317450662978283,-0.35717399062543087
-0.3215441573090789,-0.3743685539459944,-0.49815088371032007,-0.5183067638549014,-0.6152849314331426,-0.511161575429415,-1.5947670401629803
-0.6680846802040235,-0.6864844781925414,-0.6810774568210953,-0.6336060543816232,-0.6695486145426676,-0.6409299540728548,-0.6251012898666449
-0.7893738632172537,-0.7385037989002989,-0.5984202586116064,-0.6665487088178296,-0.6152849314331426,-0.5817924928657447,1.1187565280879075
-0.5467954971907932,-0.5130867425000153,-0.7305797906192675,-0.5841920727273141,-0.4705817764744083,-0.6715365876018182,0.1882250544935538
-0.4948144187565512,-0.5477662896385206,-0.7738157993022658,-0.5841920727273141,-0.48866967084425045,-0.7012064449350142,0.10666649263919471
-0.4601603664670567,-0.4437276482230048,-0.6991375641581599,-0.5677207455092106,-0.4705817764744083,-0.6504552508536136,-0.6837705524399263
-0.5987765756250345,-0.5824458367770258,-0.7041883967163687,-0.6994913632540359,-0.5971970370633004,-0.6574822679906346,-0.3756031991271134
-0.6680846802040235,-0.6344651574847833,-0.696994341262389,-0.6830200360359332,-0.5429333539537754,-0.6502752262190769,0.4389128671722152
-0.5641225233355401,-0.47840719536151005,-0.4414480853691246,-0.4524214549824887,-0.39823019899504114,-0.45857380290580146,0.4300645165939295
-0.4601603664670567,-0.4957469689307623,-0.5847084535952015,-0.5183067638549014,-0.41631809336488335,-0.5626415659616884,0.184679396021335
-0.40817928803281545,-0.3743685539459944,-0.6928931416638001,-0.4524214549824887,-0.2897028327759904,-0.6382755346986121,0.1043443130695772
-0.37352523574332097,-0.3743685539459944,-0.5573637811957955,-0.3700648188919732,-0.325878621515674,-0.5351223984336256,0.5702491405813055
-0.23490902658534318,-0.2529901389612264,-0.6808187413000695,-0.3700648188919732,-0.2535270440363068,-0.6267936652801921,-0.5083759605761071
-0.33887118345382655,-0.35702878037674135,-0.6014548152762933,-0.3041795100195605,-0.21735125529662327,-0.5651232931166846,-0.05217058992264408
-0.33887118345382655,-0.3050094596689839,-0.2039031378308734,-0.10652358340232237,-0.27161493840614903,-0.2522617318505938,1.1854732672644002
-0.06163876513787092,-0.010233308991689779,-0.5540396689439969,-0.17240889227473508,-0.03647231159820621,-0.5212392272241485,-0.34790593148805665
-0.13094686971685982,-0.09693217683795248,-0.6187358067016867,-0.1888802194928379,-0.09073599470773117,-0.5720036662560565,-0.2764503252159684
-0.1829279481511019,-0.1316117239764577,-0.7033475712730347,-0.28770818280145694,-0.21735125529662327,-0.6411691627503552,-0.2783456469226692
-0.23490902658534318,-0.27032991253047867,-0.26468952547553337,-0.024166947311806138,-0.12691178344741474,-0.2919942232539553,0.9362743798265242
-0.009657686703629627,0.18050420027008862,0.5018027445404789,0.4370302147950813,0.14440663210021165,0.3563446715939731,2.660897331260321
0.6314422806520166,0.8740951430401933,0.5326660362243093,1.0958833035192084,0.9040981956335666,0.537391055789553,2.6109188042733598
1.3245233264419056,2.0878792928878758,-0.568900758863577,1.820621701115748,2.3330418508510666,-0.4029991249321102,2.6121238220987877
2.0869124768107836,2.937528197781252,3.334323578542739,2.6277167348028017,2.839502893206635,4.076284658382864,2.6462622746284237
2.935936757903396,3.873875970520893,0.13959001969467216,3.5171684045803726,4.196094970944768,0.587880778215663,2.649247380601038
3.871596169719745,3.1629452541815373,1.6817535512167652,3.1877418602183103,3.1289092031241035,2.238691011720488,-2.7331194121442377
2.84930162717966,2.105219066457128,5.089492714036837,2.4630034626217707,2.1702508015224895,5.435429208566438,-2.7285754310896264
1.9309692415080575,1.9838406514723594,4.861426221204241,2.2159335543502228,1.9893718578240722,5.22484703422326,1.1261208495848367
2.2948367905477505,1.9491611043338548,5.420113921806108,2.841843988638144,1.6457018647970796,6.0536079216759395,0.6464893083739568
2.520088130429464,2.243937255011149,3.361862963771208,2.051220282169192,1.8627565972351794,3.5083766381645125,-2.723337848230202
1.636409797047355,1.0301531051634665,2.1731384375886424,0.9476413585562801,1.030713456222458,1.9608385793343541,-2.7285754310896255
0.8393665943889833,0.5619792187936462,1.6882796502346415,0.585272159758011,0.6870434631954653,1.4334157661521871,-1.215824868690895
0.527480123783534,0.5793189923628992,1.1694745935704047,0.4370302147950813,0.4699887307573638,0.9478843918478747,-0.5252724557854933
0.4061909407703038,0.3712417095318678,1.3279981779543106,0.4699728692312884,0.542340308236731,1.0946640879120022,0.15423595309794438
0.4581720192045451,0.4579405773781305,1.0221722951196466,0.38761623314077287,0.39763715327799665,0.8127743333997134,0.08438067748383468
0.49282607149403956,0.4752803509473835,1.1448793615717185,0.5688008325399068,0.6146918857160981,0.96553531600979,0.4233328082542297
0.6141152545072698,0.4926201245166357,0.6396006285350057,0.38761623314077287,0.4519008363875216,0.5033308100789042,-0.31914364141061957
0.5448071499282816,0.4579405773781305,0.44061014412831734,0.3546735787045665,0.4880766251272052,0.3343137904685115,-0.7263279806448061
0.37153688848080935,0.3192223888241096,0.5602374374985051,0.2064316337416376,0.234846103949421,0.3886007756389976,-1.2278523030967698
0.0769774440201069,0.04178601171606846,0.016779731629608993,0.025247034342503024,0.16249452647005386,-0.05726394028468196,-0.12450585590013173
0.059650417875359275,0.04178601171606846,-0.0009849990211207075,0.05818968877870937,0.18058242083989523,-0.06712839565979394,0.6006110786546675
0.21559365317808393,0.18050420027008862,-0.07149371014949422,0.05818968877870937,0.0901429489906867,-0.1328367933648249,-1.1850403639615759
-0.06163876513787092,0.007106464577563224,-0.24033792705897708,-0.007695620093703328,-0.054560205968047594,-0.27642567937283025,-0.5697074376621176
-0.1829279481511019,-0.16629127111496295,-0.37115472551251405,-0.20535154671094144,-0.03647231159820621,-0.38194911695329226,0.02322109574403319
-0.1656009220063543,-0.2009708182534682,-0.42661310219757526,-0.28770818280145694,-0.21735125529662327,-0.4337521002011513,-0.6536098800725281
-0.3042171311643321,-0.3050094596689839,-0.486323468470696,-0.386536146110076,-0.3077907271458326,-0.48431349201205354,0.10164578025936646
-0.26956307887483766,-0.3050094596689839,-0.45271985022836364,-0.3041795100195605,-0.2535270440363068,-0.4533892208026485,0.48311037831075093
-0.14827389586160744,-0.16629127111496295,-0.4806287576595341,-0.23829420114714778,-0.07264810033788978,-0.4668761921505979,-0.12713991320463075
-0.1656009220063543,-0.11427195040720549,0.13158033416116757,-0.05710960174801249,-0.01838441722836402,0.015869348917102732,0.6244486114959737
-0.009657686703629627,-0.044912856130195015,-0.1042770825922106,-0.04063827452990968,-0.00029652285852263516,-0.161716221237292,0.3877863702691889
0.09430447016485373,0.11114510599307893,-0.22363901615640072,0.041718361560605835,0.2167582095795788,-0.24427457708567604,0.01996970229210101
0.11163149630960134,0.11114510599307893,-0.3714886155320925,0.025247034342503024,0.12631873773037028,-0.36600421706642877,-0.33995605671479284
0.042323391730612434,0.04178601171606846,-0.30997650145146405,0.041718361560605835,0.16249452647005386,-0.3143161728014024,0.09328619492338762
0.0769774440201069,0.07646555885457369,-0.5426549512402373,-0.007695620093703328,0.16249452647005386,-0.501029319721115,-0.2691763878551038
0.024996365585864825,0.04178601171606846,-0.41009940808846057,-0.07358092896611602,-0.054560205968047594,-0.4067850118403476,-0.9272893390780612
-0.1829279481511019,-0.18363104468421595,-0.4948316811735228,-0.25476552836525057,-0.16308757218709832,-0.4817700329469755,-0.05217058992264408
-0.1829279481511019,-0.1316117239764577,-0.49535225796111415,-0.1888802194928379,-0.01838441722836402,-0.47403675387543387,0.32478783841073555
-0.09629281742736537,-0.06225262969944725,0.11937660543641503,0.338202251486463,0.017791371511319553,0.04598477980183474,2.624234251244336
0.527480123783534,0.7006974073476664,2.8166017755248336,0.7005714502847321,0.3795492589081545,2.390534036025618,-0.8632023599732452
0.3195558100465673,0.4926201245166357,1.1513336670325105,0.40408756035887566,0.27102189268910454,0.8798288091317913,-0.19156667540009115
0.2849017577570728,0.21518374740859386,2.781918078781201,0.7335141047209391,0.3433734701684709,2.3725533290607066,1.3490884892223702
0.6314422806520166,0.7006974073476664,2.311720993998644,0.6182148141942166,0.7232192519351488,1.9923736567774968,-0.38505676419714013
0.5448071499282816,0.4752803509473835,1.0750907027775456,0.5358581781037011,0.5785160969764145,0.8986262396559791,-0.05217058992264408
0.5448071499282816,0.4752803509473835,1.2952811013638572,0.6017434869761138,0.6146918857160981,1.1039193880752651,0.3523238445106532
0.6487693067967649,0.5793189923628992,0.7806106715195053,0.5358581781037011,0.668955568825623,0.6578598505697529,0.01424144087554262
0.6660963329415118,0.6313383130706559,0.0902716091123565,0.4699728692312884,0.668955568825623,0.06132538588498216,-0.5821517465893735
0.527480123783534,0.527299671655141,0.09092098507013133,0.4370302147950813,0.6146918857160981,0.061704196539380855,-0.25492853243529284
0.4754990453492927,0.4752803509473835,1.1530119369777105,0.6017434869761138,0.5785160969764145,0.9947722760032222,1.105561784119049
0.7700584898099944,0.9087746901786978,1.3345292454861706,0.8652847224657646,0.7955708294145152,1.1826970891120805,-0.5743959247844945
0.6314422806520166,0.5966587659321515,0.33964353089786636,0.4699728692312884,0.6146918857160981,0.27200283954438514,-0.584788468761842
0.49282607149403956,0.5099598980858887,0.99495057139171,0.8158707408114547,0.6508676744557816,0.8830643871493496,1.1705524339607494
0.8047125420994896,0.7700565016246769,1.89322047402696,0.9476413585562801,0.9040981956335666,1.7384542116647805,0.7273648007085162
1.0126368558364562,0.9954735580249621,0.9728418601455014,0.8982273769019702,0.9945376674827752,0.9047533868023973,-0.4309071240500502
0.9086746989679723,0.9087746901786978,0.549730764993718,0.8488133952476603,0.849834512524041,0.507048600497881,-0.8845453012903649
0.6834233590862586,0.7353769544861724,0.130052589610019,0.5523295053218039,0.6327797800859395,0.09796392046062757,-0.3825909406839986
0.5967882283625229,0.5619792187936462,-0.03001094011381123,0.4370302147950813,0.542340308236731,-0.04451740795465629,-0.7881819212435631
0.4061909407703038,0.38858148310112006,-0.14809099707030043,0.23937428817784392,0.3433734701684709,-0.1649911155286493,-0.3273793139500974
0.33688283619131487,0.3192223888241096,-0.4333129522074135,0.2064316337416376,0.4699887307573638,-0.3942681486866214,-0.05217058992264408
0.33688283619131487,0.33656216239336256,-0.24256876043800435,0.3217309242683602,0.4338129420176802,-0.23114018379403387,0.5039654809691967
0.4754990453492927,0.3712417095318678,0.045545663623668554,0.38761623314077287,0.36146136453831307,0.005116931350862588,0.22023702749893187
0.5448071499282816,0.4926201245166357,0.7777399876177955,0.6676287958485265,0.6327797800859395,0.6869863015487374,0.9590654961605974
0.8047125420994896,0.8220758223324351,0.38605368502894144,0.7170427775028364,0.9040981956335666,0.35915314286750183,0.14271325773514743
0.8566936205337317,0.9434542373172038,0.5322435067392884,0.8817560496838674,1.048801350592301,0.5126497554720217,0.14130445883641066
0.9086746989679723,0.8567553694709411,0.07826468058052974,0.8488133952476603,1.048801350592301,0.1102060668836815,0.07588705798008526
0.9433287512574674,1.0648326523019709,-0.06275559342684679,0.8982273769019702,1.0668892449621423,-0.014074506371891823,-0.05217058992264408
0.9433287512574674,0.9087746901786978,-0.13379946349036045,0.8158707408114547,1.030713456222458,-0.08202005540649467,-0.17961843950202708
0.9086746989679723,0.9087746901786978,0.5856143137650904,1.0464693218648984,1.0126255618526165,0.5826257469342285,0.6521464735423531
1.099271986560192,1.099512199440477,-0.11026869886324063,0.914698704120073,1.0849771393319838,-0.05765789285086395,-0.48888000456527686
0.9779828035469611,0.9261144637479516,-0.15455903209340133,0.7664567591571448,0.8860103012637237,-0.11508115590403145,-0.686389746597282
0.8047125420994896,0.8047360487631828,-0.42801839786860196,0.7005714502847321,0.8860103012637237,-0.3571666087078322,-0.3120157201330308
0.7354044375205007,0.7006974073476664,-0.2174662990206526,1.2111825940459309,0.8679224068938823,-0.1307787920521362,2.6373538828186858
1.4458125094551366,1.498326991533286,2.0591877155436538,1.3429532117907563,1.338207660509768,2.000420913034821,-0.7078599719457372
1.2552152218629167,1.2902497087022562,0.4136713905015027,1.0629406490830027,1.2658560830304009,0.44177945010153225,-0.4188013900825021
1.1512530649944341,1.1515315201482352,0.2487549455930484,0.99705534021059,1.1392408224415096,0.27831866166106384,-0.23803203722590818
1.099271986560192,1.0301531051634665,0.004334280289643451,0.8817560496838674,0.9945376674827752,0.035448189875744156,-0.6760411822692576
0.9260017251127206,0.8740951430401933,0.009676373605443524,0.7664567591571448,0.7955708294145152,0.018544186068142204,-1.1380627689164124
0.6314422806520166,0.6313383130706559,0.10450928282473745,0.7170427775028364,0.7593950406748324,0.10339770959207735,0.3472928192067594
0.7354044375205007,0.6660178602091619,0.14791998328341033,0.6511574686304237,0.7051313575653066,0.13594880959684272,-0.18336690566612657
0.7007503852310055,0.6139985395014037,-0.05804050305615103,0.7005714502847321,0.7955708294145152,-0.030836644860937654,0.27743591761024006
0.7873855159547428,0.7873962751939306,0.0035773021947146906,0.7829280863752491,0.9040981956335666,0.03612297256768088,0.5990228020887846
0.9606557774022143,0.960794010886456,0.01876863659698609,0.7664567591571448,0.8317466181541996,0.03155350816120327,-0.6243236438538269
0.8047125420994896,0.7353769544861724,0.06866545276574064,0.7664567591571448,0.849834512524041,0.08509964528890501,-0.05217058992264408
0.8047125420994896,0.7180371809169201,0.7397378821236227,0.9805840129924858,0.8860103012637237,0.7115914653932429,0.7273648007085162
1.0126368558364562,0.9087746901786978,3.189965286324309,1.4911951567536845,1.103065033701825,3.1500405190525846,1.5258983022748682
1.4458125094551366,1.5330065386717922,2.0644770955720446,1.359424539008859,1.5009987098383453,2.0466477252288433,-0.409819343753424
1.3418503525866525,1.3942883501177712,2.120565797344696,1.6888510833709227,1.5190866042081865,2.181161597069451,0.9748922159427884
1.636409797047355,1.5850258593795503,0.9917991517501961,1.375895866226962,1.428647132358978,1.0302919028116186,-0.9830940129372421
1.3591773787314008,1.3596088029792666,0.3094766543574519,1.1288259579554154,1.2477681886605594,0.34792407865989994,-1.0166408029557912
1.0819449604154452,1.0648326523019709,0.21449571870084377,0.9311700313381773,1.0849771393319838,0.24014349435945037,-0.23976906009790133
1.0299638819812031,0.9781337844557083,0.057808338327927554,0.8488133952476603,1.103065033701825,0.09700280413257957,0.010803641634224722
1.04729090812595,1.0301531051634665,-0.022902231382279096,0.8158707408114547,1.030713456222458,0.014550067668980997,-0.8060874465894
0.8393665943889833,0.8394155959016874,-0.13442041014031347,0.7829280863752491,0.9945376674827752,-0.08606796397765482,0.5296565494614872
0.9953098296917094,0.960794010886456,0.1136649899179134,0.9311700313381773,1.0668892449621423,0.1557773015109311,0.5172772486235212
1.1512530649944341,1.1688712937174874,-0.1787546662100665,0.9641126857743829,1.2658560830304009,-0.10473257999000016,-0.17607822145815533
1.116599012704939,1.0474928787327187,-0.3098214191363037,0.8817560496838674,1.0668892449621423,-0.23779929864689167,-0.6123483473761974
0.9606557774022143,0.960794010886456,0.23711933263287577,1.0464693218648984,1.103065033701825,0.2834673200054241,0.9649903948439055
1.23788819571817,1.1688712937174874,-0.2524874431222783,0.9805840129924858,1.2115923999208766,-0.17430105250978367,-0.6033752482865524
1.0819449604154452,1.099512199440477,-0.30643903709329223,0.9805840129924858,1.2477681886605594,-0.21730180096289559,0.3230263504278648
1.1859071172839277,1.2729099351330024,0.08165455949375273,1.0464693218648984,1.2296802942907181,0.1352539443524226,-0.05217058992264408
1.1859071172839277,1.1168519730097293,-0.07256981971950656,1.0464693218648984,1.283943977400244,0.0005577712989736977,0.25617098164037105
1.2725422480076636,1.2729099351330024,-0.03324494292561617,1.1123546307373111,1.4105592379891352,0.05034965379413639,0.19169317692628382
1.3418503525866525,1.3075894822715084,-0.16527732213459123,1.0958833035192084,1.4105592379891352,-0.07588652626097135,-0.4750788041025246
1.220561169573423,1.1862110672867396,-0.32215682818136016,1.0629406490830027,1.356295554879611,-0.22562418903214335,-0.11355602205950559
1.2032341434286746,1.1862110672867396,-0.24946646902244532,0.9805840129924858,1.2296802942907181,-0.17084494934109734,-0.5443829745050778
1.064617934270697,1.0648326523019709,-0.2742665566745981,0.9805840129924858,1.1754166111811923,-0.19126505129225144,0.32390503178700514
1.168580091139181,1.2035508408559918,-0.3561278224635492,1.013526667428693,1.1754166111811923,-0.2697379636860442,-0.6702779435408823
0.9953098296917094,0.960794010886456,-0.47955567623709744,0.8652847224657646,1.121152928071668,-0.386001040661335,0.200917338320091
1.064617934270697,1.0474928787327187,0.5912783903066036,1.2111825940459309,1.2296802942907181,0.6355558044606596,0.8880184643514734
1.3245233264419056,1.4463076708255294,-0.017586803404839296,1.2935392301364463,1.428647132358978,0.06944628603514298,-0.05217058992264408
1.3245233264419056,1.3769485765485188,-0.25478777689809023,1.1782399396097238,1.338207660509768,-0.1648876967363254,-0.5971399014724811
1.168580091139181,1.1862110672867396,-0.01848719221699124,1.1123546307373111,1.3201197661399267,0.06264755596874044,0.4423152929719487
1.3071963002971587,1.2902497087022562,0.1731718529141545,1.161768612391621,1.2115923999208766,0.23869275541817778,-0.7804440160905308
1.099271986560192,1.0821724258712246,-0.29246395963475247,0.9641126857743829,1.1754166111811923,-0.21331739220579066,-0.48888000456527686
0.9779828035469611,0.9261144637479516,-0.09496920373348582,0.7335141047209391,0.9040981956335666,-0.06256321917750086,-0.369280168259963
0.8913476728232254,0.8740951430401933,-0.4147180681285922,0.7170427775028364,0.9945376674827752,-0.33911765215810874,-0.11635296021441684
0.8740206466784786,0.8394155959016874,-0.3919305226346011,0.7170427775028364,0.8860103012637237,-0.3221362586116178,0.01216606491309928
0.8913476728232254,0.8914349166094456,-0.48278906165959085,0.7005714502847321,0.9221860900034081,-0.40298889150596634,-0.5014471819650649
0.7700584898099944,0.7873962751939306,-0.7099942082041165,0.6017434869761138,0.8860103012637237,-0.6040449612583328,-0.1827269236381038
0.7354044375205007,0.7353769544861724,-0.5632825161285729,0.5358581781037011,0.7413071463049902,-0.4836009545959692,-0.7081521686400419
0.5621341760730284,0.5966587659321515,-0.7538794164479435,0.4699728692312884,0.7413071463049902,-0.6464375915159156,0.35130752683619765
0.6660963329415118,0.6660178602091619,-0.5913060815747435,0.6017434869761138,0.8136587237843566,-0.5016626580361614,0.34531527757740005
0.7700584898099944,0.7700565016246769,-0.6303280554125965,0.6182148141942166,0.8860103012637237,-0.5334250901780333,0.013107576935091576
0.7873855159547428,0.7700565016246769,-0.7815943166378357,0.6017434869761138,0.8860103012637237,-0.6662814535490633,-0.24752860752607495
0.7354044375205007,0.7180371809169201,-0.7190527793789436,0.5688008325399068,0.849834512524041,-0.6130045762196875,-0.2489650635378649
0.6834233590862586,0.7006974073476664,-0.5172993896046456,0.5358581781037011,0.6870434631954653,-0.4458617954957684,-0.7130112914453531
0.5101530976387871,0.4752803509473835,-0.49259731985557237,0.5523295053218039,0.6508676744557816,-0.4219296770957986,0.8964285942884356
0.7527314636652476,0.7527167280554247,1.8168029943932666,1.2276539212640336,0.8860103012637237,1.7595140165725967,2.6307780283621054
1.4631395355998835,1.3075894822715084,2.4864209721311274,1.4747238295355818,1.464822921098661,2.472763113999116,-0.6469272212930823
1.289869274152412,1.2902497087022562,1.1400129520207138,1.1288259579554154,1.2296802942907181,1.1097844150331568,-0.41713488644541724
1.1859071172839277,1.1688712937174874,0.13509063338963168,0.9641126857743829,1.121152928071668,0.1683714710501363,-0.7305220473612765
0.9953098296917094,0.9954735580249621,0.2552728127534378,0.914698704120073,1.030713456222458,0.2702930956468252,-0.11544257198333349
0.9779828035469611,0.8914349166094456,-0.12223723165978786,0.8323420680295575,1.0126255618526165,-0.07260998363251708,-0.3058582525925004
0.9086746989679723,0.9954735580249621,0.572490880762582,1.013526667428693,1.1392408224415096,0.5762658269301183,0.6521464735423531
1.099271986560192,1.0301531051634665,0.8074914493500173,1.161768612391621,1.2296802942907181,0.8262428735916898,0.5717000024239693
1.2725422480076636,1.2208906144252456,2.4508448244379193,1.7712077194614382,1.3743834492494524,2.5291753691816568,2.6303308454155627
2.0349313983765414,2.3132963492881595,2.7300867173039753,2.1006342638235016,2.0074597521939137,2.9556342361884687,-0.49546745802483605
1.8963151892185637,1.4636474443947816,1.2875477416465029,1.606494447280407,1.6818776535367623,1.3789598256800149,-0.72831497084904


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.081124393057302,-2.0888682607605995,-0.8114925883164599,-2.160305410794657,-2.050866375045559,-1.064901407153716,-0.18579668792997475
-2.0950062425305793,-2.079075938304489,-0.10526776845612935,-2.067107189514119,-2.026375480882971,-0.563964636565274,0.9079413600265434
-1.975622337060389,-1.9951417458235405,-0.7488926456856481,-2.078071686135359,-1.9529027983952054,-1.011396377035369,-0.028108263886540915
-1.970069597271078,-1.9881472297834615,0.12115553463263044,-2.0369548238057096,-1.9572247208944857,-0.39384192509129445,-0.23755188134265287
-1.9908923714809947,-2.0091307779036987,-0.7059645498367302,-2.072589437824739,-1.9629872842268594,-0.9836913427375478,-0.3049566223252489
-2.0200442553748785,-2.0399066484800463,-0.8269150183491487,-2.0986301173001833,-1.9874781783894482,-1.0702546442077088,-0.36261982307722496
-2.0561370640054015,-1.986748326575446,-0.7801675826727731,-2.0369548238057096,-1.954343439228299,-1.0342567655512365,0.41267360738558856
-1.9964451112703063,-2.0231198099838563,-0.5962538528165442,-2.1123357380767334,-2.068154065042681,-0.9187903027498363,-0.9267651327515412
-2.1033353522145464,-2.0846715511365517,-0.3205642754828468,-2.179493279881827,-2.137304825031166,-0.7446519607691795,-0.6891333266537523
-2.178297339370247,-2.140627679457184,-0.5087710716863089,-2.127411920930938,-2.0739166283750543,-0.8598086662772384,0.44096809700978307
-2.1172172016878243,-2.1378298730411522,-0.991741035750036,-2.193198900658377,-2.1084920083692973,-1.189693970631281,-0.1295903793804666
-2.1241581264244633,-2.126638647377026,-0.9271614554674797,-2.2000517110466515,-2.111373290035484,-1.1491048507002801,-0.2445953276347891
-2.1449809006343803,-2.1658079372014685,-0.8980227811603175,-2.2411685733763007,-2.1747614866915956,-1.1341489977548347,-0.7771708758947509
-2.2296601824213758,-2.2287585815621793,-0.8248455138779346,-2.291879370249535,-2.1992523808541837,-1.0881508942163882,0.37746808042864477
-2.1769091544229195,-2.202179420609879,-0.7343483428603478,-2.163046534949967,-2.1661176416930346,-1.0151153302938474,0.8138744582263033
-2.071407098426007,-1.979753810535367,0.7827037070995061,-1.8683756882541476,-1.9197680592340562,0.09864072375785911,1.0601768426849358
-1.9325886036932276,-1.9447812303349719,0.8561775348861387,-1.8848224331860075,-1.8520579400786648,0.18159797564356842,1.1389184908321193
-1.7785000745398423,-1.7964974902852973,1.421720984113648,-1.509288423908544,-1.7353660325980962,0.7653436960994603,2.9165642169765156
-1.38286736455142,-1.2733076904873877,4.896955624575454,-1.3845672748419418,-1.5019822176369588,3.5546991401289723,-0.9303959688464122
-1.507804009810922,-1.5181157518901527,3.82395478679046,-1.4270546992492457,-1.4155437676513523,2.7731695869957984,1.0566298748771163
-1.3481627408682253,-1.3992089792088098,1.900301595952139,-1.3598971574441523,-1.3593587751607086,1.237398412847198,0.4858624074775146
-1.2662598289758857,-1.277504400111435,1.5687071540381143,-1.316039170959193,-1.4602036334772492,0.9785751548468299,-0.6387243895499237
-1.3509391107628808,-1.3054824642717515,1.2073719301264814,-1.3448209745899466,-1.2887673743391297,0.6901220777880201,0.5335432526376435
-1.2620952741339022,-1.201963626878582,2.5063416016560605,-1.0227388863410283,-1.1144498335348234,1.9720594666662212,2.0152476583380468
-0.949753660985148,-0.96275117830788,3.5976572972489573,-0.6088291388892252,-0.9329290885650503,3.253905261769694,2.9198917598043854
-0.47082985415705797,-0.5542714415672662,3.5944028345724512,-0.3566457166007103,-0.7254768085995953,3.27989291237726,-1.113026398927849
-0.6540702672043271,-0.720740923321147,1.2684852188009248,-0.6129408251221903,-0.6678511752758569,1.0377809393131572,-0.19478349854761742
-0.6748930414142439,-0.7361288586093208,1.833174933243473,-0.7431442224994134,-0.7370019352643425,1.5326883358175067,-0.5397829535398104
-0.7540195834119283,-0.715145310489083,1.0948381311632436,-0.8404541300129157,-0.9314884477319572,0.788333272090868,-1.3304512493591847
-0.9636355104584262,-0.9823358232201014,0.476120484855576,-1.0049215793315132,-0.9718263910585726,0.1901369195740894,0.4235380238333649
-0.8845089684607418,-0.8956038243231221,-0.06259771876025987,-0.9487285341476597,-0.8695408919089392,-0.2614747798221149,-0.04658392724593057
-0.8803444136187583,-0.8886093082830425,0.43739815615783506,-0.7637026536642377,-0.8839473002398729,0.24212845589337414,1.073315745731233
-0.6943276306768331,-0.7627080195616207,1.0230576510177596,-0.34568121997946977,-0.6347164361147083,0.947040220455392,2.134424387665379
-0.3222940647929838,-0.3878019598133862,0.25520730161200894,-0.47451405527903806,-0.43014543781543957,0.16750222411654792,-0.24862827682953725
-0.35422231858152364,-0.43956137850997046,0.14105846752173187,-0.37172189945491496,-0.37972300865716896,0.06873900977056434,-0.7202246612141211
-0.47082985415705797,-0.4535504105901287,-0.2799958255508591,-0.5211131659193068,-0.40565454365285086,-0.36671070837207465,-0.07225298412639772
-0.47082985415705797,-0.5067087324947295,-0.40892518382047083,-0.5896412698020554,-0.5122619653017657,-0.5055247850766811,-0.06436833704457011
-0.46944166920973046,-0.46474163625425485,-0.23660298986411274,-0.3607574028336744,-0.40853582531903815,-0.3086123042335137,0.16422413193331234
-0.427796120789896,-0.3654195084851329,-0.006818667727190175,-0.4690318069684183,-0.4503144094787478,-0.09895064005032306,0.25621972388253167
-0.3694923530021293,-0.42976905605385984,0.666907742589522,-0.11131510470046888,-0.29184391783846925,0.6755504963876127,0.8560526345644358
-0.20291015932279338,-0.19755112352323745,-0.01208229572469491,-0.3333461612805755,-0.3105722486686843,-0.07930979678326418,-0.800059870888614
-0.33756409921358943,-0.3878019598133862,-0.32817471128021464,-0.4155798859398742,-0.39124813532191727,-0.39630574227551363,0.24304376130719815
-0.28064851637315025,-0.2926765416683118,-0.2620391512091277,-0.37172189945491496,-0.3249786569996189,-0.3357273848996779,-0.8256427405311055
-0.41807882615860137,-0.39759428226949683,-0.46361556252625175,-0.5293365383852369,-0.443111205313281,-0.5517449817126957,-0.8763224659287525
-0.5610618757333645,-0.5696593768554399,0.36808259448923125,-0.6650221840730797,-0.6822575836067916,0.17947862007669815,-1.123136329680858
-0.7429141038333061,-0.6619869885844832,-0.23484031639080202,-0.7609615295089274,-0.6520041261118291,-0.3768481203479182,0.010886238992002212
-0.729032254360028,-0.7808937612658264,-0.009623796306348187,-0.6348698183646695,-0.7686960335923981,-0.1336569722444904,1.2211261766296297
-0.5124754025768925,-0.35143047640497566,-0.0801050590046433,-0.48273742774496725,-0.5713282394585972,-0.19561803688149584,-1.0974748432922063
-0.6915512607821781,-0.6689815046245619,-0.06708078924008586,-0.7952255814503018,-0.8191184627506687,-0.24772481368562738,-1.3148837701357874
-0.901167187828675,-0.7808937612658264,0.7134176731001566,-0.9048705476627004,-0.9991985668873486,0.3834617822873596,-0.9394194077021213
-1.0413738675087822,-1.024302919460575,0.2644520297120167,-0.825377947158711,-0.9041162719031811,0.06986835393363079,2.120559376290332
-0.6971040005714891,-0.650795762920357,-0.10205952300106488,-0.6403520666752902,-0.6548854077780165,-0.24293794881426395,-0.17935223108320822
-0.7151504048867499,-0.6955606655768627,0.16022320867947595,-0.5485244074724066,-0.5914972111219055,0.05480086874596044,1.3581091196895867
-0.47499440899904155,-0.4171789271817181,0.9020096128156311,-0.2607063711648616,-0.4762459444744297,0.8639576580004413,1.1902883424277209
-0.25288481742659397,-0.2912776384602963,-0.16368248492307155,-0.42517382048345903,-0.4258235153161591,-0.24797014205029755,-1.6092664993028671
-0.5346863617341368,-0.5276922806149662,-0.19166958012931623,-0.64583431498591,-0.650563485278736,-0.32798875262799626,-0.7347063139337975
-0.6499057123623436,-0.6591891821684511,-0.37119909300713566,-0.6444637529082543,-0.6750543794413247,-0.49302671117385805,0.19709361272295378
-0.6040956091005265,-0.7081507944490044,-0.7457806861085867,-0.6581693736848042,-0.587175288622625,-0.8443701012292031,-0.0398960972911297
-0.5985428693112155,-0.6661836982085307,-0.34856934405298545,-0.6239053217434298,-0.7110704002686608,-0.47448193288906026,-0.7510138121772527
-0.7151504048867499,-0.7347299554013043,0.17509873492510702,-0.5636005903266113,-0.6678511752758569,0.05572403324800249,1.5648088456745561
-0.4402897853158466,-0.47313505550234997,-0.13184395459670142,-0.47451405527903806,-0.4676020994758687,-0.2344375758445378,-0.7542646310798395
-0.5610618757333645,-0.5151021517428236,-0.33147410736645544,-0.5101486692980671,-0.5093806836355793,-0.4166092701749127,0.7058820122001851
-0.4264079358425685,-0.4339657656779074,-0.6313738058652612,-0.5211131659193068,-0.43446736031472005,-0.7149560269257768,-0.5726520699800833
-0.5152517724715475,-0.5696593768554399,-0.24201040477276883,-0.39776257893035916,-0.46616145864277553,-0.3084610508901056,0.9773686637445663
-0.3320113594242784,-0.336042541116802,0.407924406995222,-0.4457322516482835,-0.41285774781831863,0.31082267717003115,-1.1938642693171166
-0.5346863617341368,-0.6913639559528151,0.22723817976965818,-0.5238542900746171,-0.641919640280175,0.12067332635838145,0.3826848447774804
-0.4555598197364523,-0.5011131196626664,0.27859193184970377,-0.2744119919414116,-0.3653166003262354,0.25022860876641406,1.39791578401928
-0.19596923458615478,-0.2213324780595063,-0.16345525025098415,-0.3566457166007103,-0.4013326211535714,-0.23403108472023146,-1.660932380319734
-0.4902644434196472,-0.48572518437449264,-0.4363807809801382,-0.5238542900746171,-0.506499401969392,-0.5338464001935886,-0.4046340136214252
-0.548568211207415,-0.5570692479832982,-0.471668913362434,-0.6705044323836995,-0.6750543794413247,-0.6030170751336493,-1.3526859391049464
-0.7706778027798625,-0.7836915676818574,-0.5477989475702464,-0.8500480645565006,-0.7845430827564258,-0.6844337306538584,-0.4902714243865032
-0.8400870501462523,-0.852237824874632,-0.5882762468710578,-0.9295406650604899,-0.8335248710816033,-0.7324358952765727,0.03797125502207645
-0.8220406458309906,-0.8102707286341574,0.005712618341991221,-0.470402369046073,-0.7168329636010343,-0.10837206895944992,2.9182247449757
-0.33062317447695083,-0.18635989785911128,1.3585959624947925,0.06411684123936713,-0.07574779287445328,1.5322215967808839,2.9230631374602534
0.21076895498088946,0.46552899707625217,2.266063402628503,0.49310277154537474,0.17924563458308498,2.5778275076225152,-0.5260570011477476
0.1205369334045829,0.22631654850555022,1.0691631808407809,0.08193414824888216,0.16916114875143085,1.2193525168393262,-0.08643115576193423
0.11776056350992786,0.12139880790436519,2.94527168893286,0.2436604734121692,0.14467025458884317,3.3429475087398854,0.6866386923003133
0.2662963528740021,0.20952971000936096,1.636055916172041,0.15046225213163092,0.025097065442086886,1.8342493556441524,-0.3696865810463911
0.20660440013890688,0.24170448379372395,0.8946739127234989,0.19843192484955524,0.09568846626366571,1.0257327283265114,-0.6870640458422893
0.08444412477406048,0.05844816354365378,0.4211874657372272,-0.0030407005657259517,0.052469241270862936,0.47147398332190055,-0.6143619318192918
-0.02105793122285176,-0.08284106046594178,1.6883391479277434,0.027111665142683348,-0.021003441216903222,1.8402896896161363,0.7559105393636717
0.1371951527725171,0.04306022825548005,0.9618172649843519,0.2381782251015494,0.09568846626366571,1.1433998268983063,0.8467162274798972
0.3176591959251302,0.3158463538185615,1.3773935335044178,0.5958949273694979,0.2930562603974666,1.7713604966117071,1.5943417084486529
0.6549881381257846,0.9257681525134503,1.5879014228651127,1.134525823887903,0.8880409244650576,2.4131771025588615,2.922708046637538
1.2949413988438985,0.9607407327138454,2.888036795424383,1.0783327787040495,0.9024473327959921,3.8735476936035154,-2.068381766495531
0.8257348866471032,0.6333973820381477,1.1425843723474385,0.8247787943378789,0.7338923553240595,1.6006880366443217,-0.7683022939548487
0.6730345424410463,0.6935502199828281,0.6967101475490525,0.8974185844535928,0.8203308053096661,1.1162805619030416,1.1197691239607714
0.9284605727493603,0.9341615717615455,0.8990581297019083,0.9632055641810312,0.9615136069528227,1.3986528831980476,0.5819232510683329
1.0742199922187794,0.9523473134657503,0.5724833915611139,1.2482824763332658,1.0897306410981389,1.053183692255021,0.36063325398854484
1.1727811234790522,1.2251334390288318,0.16891718155730573,1.2085361760812716,1.3274363785585563,0.5683560994099764,0.023908045022595827
1.1949920826362974,1.1999531812845474,0.740507383923412,1.3154400181383599,1.1199840985931013,1.2637726015804136,-0.6653438391984027
1.0575617728508453,1.0936365374753467,-0.07173075524178393,1.0975206477912183,1.1257466619254748,0.2200329217252392,0.09888105079977398
1.0964309513760238,1.1006310535154253,-0.418665463239268,0.9988401782000602,1.0623584652693638,-0.23658795991278106,-0.8926725259648105
0.9090259834867711,0.9103802172252766,-0.20617665241512195,0.9494999434044812,0.9053286144621785,-0.000502920010693126,-0.31594289907051465
0.8548867705409869,1.1915597620364522,0.4881973015805826,1.1783838103728623,1.1127808944276345,0.9449948070290349,1.7294760018282083
1.2519076654767365,1.1509915690039942,0.02362564308569453,1.0687388441604646,1.0897306410981389,0.32679948653946184,-0.9695029679890441
1.0422917384302397,1.032084796322651,-0.5542539528315765,1.1098557064901136,1.135831147757129,-0.38719492634194386,0.06863788108448103
1.0742199922187794,1.0796475053951886,-0.702626639399288,0.9357943226279313,1.1127808944276345,-0.5943735915494583,-0.5051392222413446
0.9756588609585058,0.9285659589294825,-0.5714210829736822,0.8754895912111127,0.9442259169557018,-0.44789832065422586,-0.19598229509218512
0.9478951620119496,0.9523473134657503,-0.5038296804271879,0.9974696161224056,1.0609178244362707,-0.33897589878458034,0.343960810314404
1.040903553482912,1.0041067321623356,-0.4553645046872364,1.134525823887903,1.0522739794377098,-0.26126488624188066,0.4485372364310241
1.158899274005775,1.1244124080516942,-0.5557765535157329,1.175642686217552,1.206422548578708,-0.3855983233724532,-0.39744946248086255
1.0839372868500732,1.0880409246432827,1.0864214616140628,1.5374710747184654,1.271251386067912,1.8799475370999816,2.3387168384445802
1.6336585259918806,1.5063129838400073,0.6099886667608952,1.3620391287786295,1.3187925335599964,1.1665141840821922,-1.2892910092933172
1.333810577369077,1.303472018677717,0.5104303527173599,1.1372669480432134,1.0580365427700833,0.9465333246466052,-0.7829171440631033
1.1658401987424136,1.1132211823875682,-0.2889825074978184,0.9577233158704114,1.0321050077744016,-0.07614150070433877,-0.6497990245227521
1.032574443798945,0.927167055721466,0.7670835700639841,0.9933579298894405,0.7223672286593122,1.1649427076263263,-2.0414205642785115
0.5869670757067224,0.5550588023892635,0.2090080535343979,0.7233572005914105,0.674826081167229,0.462706171066295,0.5055992730896794
0.7091273510715688,0.827844927952344,0.08200312901314218,1.0413276026073648,1.0032921911125323,0.39996625308075573,1.7637531054017372
1.1047600610599908,1.0922376342673303,0.4384264893349086,1.4511256638262027,1.1041370494290734,0.9699276018858151,1.5605197530031352
1.4781818118911676,1.5230998223361976,-0.17600707730747286,1.4799074674569572,1.5046352010290498,0.17300268323370016,0.18100188014195406
1.5392619495735904,1.551077886496513,0.13038999223898448,1.3990443048753132,1.3490459910549586,0.5316744942229936,-1.0025751833231225
1.3129878031591602,1.3188599539658905,-0.14624061907573024,1.1523431308974181,1.1300685844247553,0.11953559034789456,-1.4447619459786518
0.989540710431783,0.9383582813855931,-0.6033815754121896,0.793255866551814,0.981682578616131,-0.4869892102620015,-0.6217127012702665
0.8659922501196101,0.8432328632405177,0.07253886911128732,0.7082810177372059,0.7007576161629108,0.29503674820813436,-1.3866877703059168
0.5758615961281002,0.5494631895572004,0.00396535060916099,0.46295040583696545,0.4716957237010534,0.15034571022384044,0.02641774221192074
0.5966843703380169,0.6529820269503689,-0.07188866408170907,0.5369607580303339,0.3362754853902704,0.029702958692643482,-1.6523535312791393
0.2621317980320185,0.26828364474602384,-0.40982513582687347,0.42457466766262597,0.414070090377316,-0.32713935734114136,0.9591040760195072
0.46897135518385946,0.4669279002842677,-0.7566930856156087,0.31904138768319246,0.39534175954710093,-0.7408901935852072,-0.6410122569685583
0.35097563466099757,0.36620686930713026,-0.2784552515028089,0.22173148016969005,0.2642434437355984,-0.23531164379885597,-1.2249855125045641
0.11637237856259935,0.11440429186428659,-0.6081368139738379,0.09563976902543211,0.22678678207516825,-0.594342069448975,0.4172417544991152
0.21215713992821797,0.16756261376888637,0.0033247285675134628,0.5602603133504688,0.32330971789242896,0.15509626177060734,2.2939575544392232
0.6827518370723409,0.6361951884541797,-0.4692296711196879,0.6822403382617617,0.5322026386909781,-0.3855839838213937,-1.5147463560617906
0.3731865938182418,0.381594804595304,-0.570008890096303,0.24777215964513427,0.3348348445571762,-0.5398115765786601,-0.9081759631642468
0.20243984529692335,0.20113629076126585,-0.606083999054811,0.05863459292874735,0.04814731877158245,-0.6208180479256508,-1.4145989551480578
-0.06409166459001375,-0.011496996857136238,-0.7538507264969562,0.15183281420928563,-0.18091457369027494,-0.7556775072801547,1.8015818905597445
0.29128368192590237,0.2892671928662616,-0.8478616901558041,0.28751845989712843,0.3391567670564567,-0.8424464812299723,0.4237121857766844
0.39123299813350354,0.37599919176324087,-0.8778849107288884,0.36564049832346207,0.458729956203213,-0.8689937506567732,-0.08580522334877862
0.3884566282388475,0.451539964996094,-0.703525307593984,0.42320410558497124,0.414070090377316,-0.6662690183834254,0.25314809752387235
0.45508950571058226,0.4935070612365676,-0.7456343315740219,0.3519348775469121,0.4284764987082506,-0.7224604404567855,-0.2264973864164164
0.4231612519220424,0.4263597072518096,-0.9470528340512208,0.3834578053329771,0.5278807161916976,-0.944485414059864,0.24457486613560755
0.4884059444464487,0.486512545196489,-1.0821663133120472,0.36838162247877243,0.5019491811960157,-1.1030236492547407,-0.5725335778854274
0.384292073396864,0.4585344810361726,-0.9568200735158588,0.3258941980714679,0.47457700536724073,-0.9610407056851237,0.04985539434305447
0.40927940244876426,0.4095728687556204,-0.7258405226799907,0.3560465637798772,0.4284764987082506,-0.6965094334545627,-0.05198427961897694
0.4134439572907478,0.39558383667546215,-0.35267625770274585,0.3395998188480179,0.44144226620609106,-0.26956861263889836,0.1505518817988385
0.45925406055256485,0.4585344810361726,0.025458926202874228,0.7493978800668547,0.5653373778521268,0.22846847684994825,2.0522092062613475
0.8993086888554764,0.6921513167748115,0.6619085798035993,0.8590428462792533,0.5970314761801823,1.026397376423231,0.20933919954871583
0.9617770114852277,0.7718887996317122,-0.40070236983900304,0.8617839704345628,0.9456665577887949,-0.22668706605440472,-0.09705010121224934
0.9562242716959166,1.0097023449943987,-0.48632234018280446,0.9481293813268266,1.0609178244362707,-0.32678845243339555,0.3248298725584921
1.0450681083248956,1.0488716348188412,-0.4174920593393365,1.013916361054265,1.0176985994434669,-0.22943420747143423,0.0440874999427186
1.0714436223241235,1.075450795771141,-0.750641197230185,1.0755916545487392,1.0465114161053362,-0.6360408432451198,0.610888135933482
1.2269203364248362,1.2335268582769268,-0.9508002804231028,1.2277240451684415,1.3519272727211449,-0.8812378621857948,0.4167428051653201
1.3407515021057157,1.3426413085021585,-0.7154930003239204,1.3935620565646936,1.3692149627182668,-0.5560504261210198,0.2504595463076952
1.417101674208745,1.4699415004315968,-0.8235617021712262,1.3154400181383599,1.3072674068952481,-0.7155449181598862,-1.2274302425053916
1.1408528696905134,1.2754939545174004,-0.28525945354836385,1.175642686217552,1.2107444710779882,-0.043105674198501295,-0.18093609201569022
1.1158655406386129,1.1188167952196313,-0.8560601117148444,1.1112262685677683,1.2597262594031648,-0.7658943463095754,0.38830363553737707
1.2213675966355253,1.1915597620364522,-0.7786282924364296,1.1221907651890088,1.2366760060736701,-0.672798307658555,-0.5317982014428486
1.1144773556912855,1.0502705380268567,-0.7130255142236267,1.1276730134996287,1.2323540835743898,-0.5834730405656082,0.2732344315053445
1.1936038976889698,1.2055487941166105,-0.8905766732614084,1.0961500857135635,1.1487969152549704,-0.8255210525517753,-0.94109531581417
0.9923170803264391,1.0264891834905878,-0.9859754373752082,0.954982191715101,1.0349862894405888,-0.9513160005383532,-0.4918917845260679
0.8979205039081489,1.0097023449943987,-0.8159872131016461,0.8494489117356685,0.937022712790235,-0.74831108716532,-0.05347624615737345
0.9020850587501325,0.9061835076012291,-0.9129149969581358,0.7946264286294696,0.9715980927844768,-0.8686796361090057,-0.284922595614216
0.8548867705409869,0.8152547990802023,-1.0916601008831563,0.8042203631730546,0.9471071986218881,-1.0859059889000366,0.3309311246186894
0.9437306071699659,0.9089813140172611,-1.0148881608219897,0.8055909252507092,0.9586323252866363,-0.9948369862185737,-0.5881823687116
0.8285112565417592,0.8810032498569448,-1.0605520594179034,0.7822913699305745,0.9600729661197296,-1.0483756400432793,0.35152513540356484
0.9215196480127217,0.9257681525134503,-1.089323563576947,0.8754895912111127,1.0681210286017375,-1.0810609922983128,-0.1595673588954603
0.9020850587501325,0.8949922819371029,-0.9008471669150762,0.8083320494060187,0.9788012969499447,-0.8536947290586273,-0.30368756133373
0.8507222156990034,0.8530251856966283,-0.7915947906741853,0.8069614873283639,0.9672761702851963,-0.7196226099758792,-0.24245375259961255
0.8132412221211535,0.8068613798321072,-0.9260098763665622,0.684981462417071,0.8894815652981507,-0.892322039657908,-0.29414542456101506
0.7646547489646804,0.7998668637920285,-0.8351160075316024,0.694575396960656,0.864990671135563,-0.7824874588900023,-0.08502725656456143
0.7618783790700253,0.7998668637920285,-0.6713016337556014,0.8028498010953988,0.9427852761226087,-0.5732315822039301,0.34947800248614364
0.8534985855936594,0.8320416375763915,-0.9511700181946349,0.779550245775265,0.9672761702851963,-0.9146917449424699,0.11677935475332815
0.8951441340134929,0.830642734368376,-0.7368017070318676,0.9659466883363416,1.0061734727787197,-0.6310397169383096,0.6102539437325933
1.0464562932722232,1.134204730507805,-0.9257646683305809,0.986505119501166,1.0421894936060556,-0.8780775918958892,-0.6905680081773227
0.9062496135921161,0.798467960584013,-0.7437086140139592,0.9179770156184173,0.973038733617571,-0.6503724768424319,0.06527054283636642
0.9367896824333274,1.0236913770745568,-1.0933072313028633,0.8631545325122184,1.0493926977715224,-1.086527580247002,-0.20914750535253382
0.9062496135921161,0.9089813140172611,-0.7649094805385429,0.8261493564155337,0.901006691962899,-0.6934793225997875,-0.5973428143478656
0.7896420780165807,1.1356036337158204,0.20669719246232265,1.2729525937310553,1.0753242327672043,0.5831363668948087,0.6212808413765737
0.9409542372753109,0.9341615717615455,-0.04018750160795678,0.7850324940858848,0.7598238903197413,0.16542339933083183,-1.4590007156753408
0.6313889940212118,0.5620533184293421,-0.13171557342603057,0.4369097263615212,0.5610154553528462,-0.0030210536360441276,-1.0112371511106644
0.4314903616060095,0.4319553200838727,-0.6631032121965611,0.34097038092567256,0.3737321470506995,-0.6373100793589238,-1.0685772773671305
0.22603898940149514,0.2235187420895182,-0.923699015294487,0.1326449451221159,0.29737818289674706,-0.9402655862391927,-0.23241882112507906
0.19411073561295625,0.22631654850555022,-0.5687250783895945,0.08193414824888216,0.1821269162492723,-0.5630534029168891,-0.7653715600187339
0.056680425827504155,0.045858034671512095,-0.39078749202809354,-0.07019824237082001,0.025097065442086886,-0.4008001569621981,-0.7244658551414199
-0.06964440437932483,-0.07444764121784665,-0.5575559165412307,-0.1853254568938384,-0.08583227870610739,-0.590909353983155,-0.5558240835861689
-0.16126461090295988,-0.16677525294689,0.09114258455319979,-0.2826353644073408,-0.3321818611650857,0.019956994994133517,-1.2414564901358274
-0.3792096476334239,-0.35702608923703877,-0.030480601293534023,-0.3593868407560197,-0.2399808478471055,-0.0790517643700893,0.2997422969419457
-0.31257677016168917,-0.3178567994125962,-0.5344421705736514,-0.3991331410080139,-0.37972300865716896,-0.6072869568855536,-0.9678601651358504
-0.47499440899904155,-0.4185778303897337,-0.6524283178552801,-0.537559910851167,-0.4546363319780283,-0.7399767003129769,-0.49046979854745004
-0.548568211207415,-0.5612659576073458,-0.6230277459599494,-0.6677633082283891,-0.551159267795289,-0.722879362328076,-0.23230710349871275
-0.5763319101539702,-0.5878451185596456,-0.5014507773346571,-0.5403010350064764,-0.4820085078068033,-0.5951112929770183,0.5311768610877867
-0.47221803910438553,-0.4339657656779074,-0.3550988103933047,-0.5005547347544823,-0.35667275532767445,-0.4367815079990723,0.061821336159395196
-0.4486188949998137,-0.4619438298382238,-0.6304777052939787,-0.5923823939573659,-0.5093806836355793,-0.7266632198942342,-0.8888145039461371


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ��SVM/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2101103916912663,-1.1723314137454965,-0.6467241725113587,-1.192695218749115,-1.152186649054099,-0.5874125911979,-0.03400939431881525
-1.2101103916912663,-1.195854906063287,-0.5794913190029103,-1.2041442492363341,-1.2127016295275637,-0.5473442802295453,0.641089023421467
-1.1395027690842137,-1.1488079214277063,-0.5837367132472284,-1.112552005338584,-1.091671668580634,-0.5467502378902003,0.6281478396948162
-1.068895146477161,-1.1017609367921253,-0.5705584052271375,-1.1240010358258026,-1.1037746646753273,-0.5398050929726189,-0.5754284492986107
-1.1277348319830378,-1.1135226829510207,-0.6303385318904272,-1.1697971577746775,-1.1400836529594058,-0.576910203594913,-0.14401746982108235
-1.1395027690842137,-1.1723314137454965,-0.6629713309864375,-1.1697971577746775,-1.127980656864713,-0.5961220206282417,0.07635014468345913
-1.1277348319830378,-1.1252844291099158,-0.6671873719732738,-1.14689909680024,-1.091671668580634,-0.5984519628187869,-0.14401746982108235
-1.1395027690842137,-1.1370461752688112,-0.646439772061091,-1.2041442492363341,-1.152186649054099,-0.5872839618130432,-0.3650880113256285
-1.1748065803877397,-1.1370461752688112,-0.5450161790084223,-1.1354500663130216,-1.0795686724859412,-0.5238796769337134,0.8574108820092132
-1.0806630835783362,-1.1017609367921253,-0.6401511301781978,-1.14689909680024,-1.091671668580634,-0.5817748118763131,-0.25125804656857065
-1.104198957780687,-1.1370461752688112,-0.6578248569668903,-1.158348127287459,-1.0795686724859412,-0.5926892733951328,-0.14332121617866295
-1.1159668948818626,-1.0782374444743348,-0.5766442487155623,-1.1240010358258026,-1.0553626802965552,-0.5423468081095718,0.18530829271427116
-1.0924310206795118,-1.1017609367921253,-0.6289490139107016,-1.1354500663130216,-1.067465676391248,-0.5748847651176257,0.0749575952954178
-1.0806630835783362,-1.0899991906332303,-0.5920611013806736,-1.158348127287459,-1.1884956373381779,-0.5554730240692088,-1.4461256339422275
-1.2336462658936171,-1.2546636368577635,-0.6234058795383841,-1.2842874626468652,-1.224804625622257,-0.5753232635324671,-0.14726360975393113
-1.2454142029947923,-1.231140144539973,-0.6672424256384174,-1.2842874626468652,-1.2369076217169497,-0.6011614100704661,-0.26126291871165147
-1.2689500771971431,-1.2546636368577635,-0.6685473410071345,-1.2842874626468652,-1.224804625622257,-0.601673565362716,0.19474912030178812
-1.3395576998041958,-1.3134723676522393,-0.6307207765323009,-1.3415326150829594,-1.3337315904744935,-0.5816389449681899,0.4327816287583619
-1.2924859513994942,-1.2781871291755538,-0.6398790580960724,-1.3186345541085218,-1.2853196060957217,-0.5861345275190186,0.19627417706592545
-1.2689500771971431,-1.2664253830166583,-0.6969338978758328,-1.3186345541085218,-1.2490106178116425,-0.6187905591904992,0.08036986299148388
-1.257182140095968,-1.2546636368577635,-0.6637449523947346,-1.2957364931340842,-1.2369076217169497,-0.5989746728324669,-0.03400939431881525
-1.257182140095968,-1.2664253830166583,-0.6785522357461412,-1.3300835845957404,-1.2853196060957217,-0.608693020545223,-0.7180200023922975
-1.3277897627030202,-1.3487576061289246,-0.7090013481738915,-1.3186345541085218,-1.2974226021904143,-0.6259177353573157,0.3149051077792741
-1.2924859513994942,-1.3017106214933438,-0.6221089873933786,-1.352981645570178,-1.3579375826638795,-0.5779193354847849,-1.070285465550146
-1.3983973853100728,-1.3958045907645056,-0.6804647635447308,-1.433124858980709,-1.3821435748532656,-0.6113419163652694,-0.15271226616662237
-1.4101653224112485,-1.407566336923401,-0.7065161709365633,-1.4216758284934905,-1.3579375826638795,-0.625690607804256,0.20421498987229583
-1.3866294482088977,-1.407566336923401,-0.6250207000766476,-1.4674719504423657,-1.4063495670426513,-0.5811158077395948,-0.3888984598089953
-1.4219332595124237,-1.4310898292411915,-0.6125074064121714,-1.4789209809295842,-1.4426585553267302,-0.5749477667524475,-0.3925824293469609
-1.4572370708159503,-1.4663750677178768,-0.6599637309953948,-1.5132680723912406,-1.4547615514214234,-0.6015142267645556,-0.2755655880790328
-1.4807729450183011,-1.4781368138767723,-0.38099598162235804,-1.5132680723912406,-1.4668645475161162,-0.4491969811233945,-0.2772666880350907
-1.5043088192206522,-1.5016603061945628,-0.469301342988582,-1.5590641943401158,-1.5757915123683526,-0.5018955743607628,-0.8914482239428472
-1.58668437892888,-1.6192777677835144,-0.6794235056576611,-1.6277583772634283,-1.5999975045577386,-0.6142031003026506,-0.28522783582944145
-1.6102202531312308,-1.642801260101305,-0.6146730245197148,-1.685003529699522,-1.6484094889365106,-0.5818404396263479,-0.5401271336259378
-1.6572920015359327,-1.6663247524190954,-0.6562568059522145,-1.6621054687250845,-1.6605124850312039,-0.6031305441349818,-0.5476530479650771
-1.7043637499406343,-1.7604187216902571,-0.5816342372580012,-1.8109428650589283,-1.8420574264515983,-0.5697124490111051,-1.3375013078173474
-1.8220431209523889,-1.7957039601669431,-0.5876325428096693,-1.7994938345717097,-1.8057484381675195,-0.5718389112506518,0.5078343030570452
-1.774971372547687,-1.7839422140080474,-0.7004889035041798,-1.7765957735972722,-1.7452334576940545,-0.6271589580323482,0.2327283331538574
-1.7514354983453362,-1.7251334832135716,-0.6485672309339082,-1.730799651648397,-1.7452334576940545,-0.6008376691208875,-0.16635627442498516
-1.7632034354465114,-1.7016099908957814,-0.7186072995289905,-1.7536977126228346,-1.7210274655046685,-0.6362254134802069,0.3645583253855407
-1.7278996241429854,-1.7251334832135716,-0.7120019033831385,-1.7765957735972722,-1.7573364537887477,-0.6332231229694213,-0.2966902742253636
-1.7514354983453362,-1.7251334832135716,-0.7122954359579562,-1.7651467431100532,-1.7331304615993617,-0.6330865147177691,-0.03400939431881525
-1.7514354983453362,-1.7839422140080474,-0.7016237004384249,-1.7994938345717097,-1.7936454420728263,-0.6283771487974031,-0.16635627442498516
-1.7632034354465114,-1.7604187216902571,-0.7138478319019751,-1.7765957735972722,-1.7331304615993617,-0.6338963759800701,0.09884651224930144
-1.7514354983453362,-1.7486569755313621,-0.6297189824691787,-1.7079015906739596,-1.7089244694099757,-0.5903783297031617,1.0247656465305675
-1.6572920015359327,-1.6663247524190954,-0.6655690942735737,-1.6621054687250845,-1.6484094889365106,-0.6077204657911641,-0.03400939431881525
-1.6572920015359327,-1.6545630062602004,-0.704924767774824,-1.673554499212303,-1.6242034967471246,-0.628086378787149,-0.03400939431881525
-1.6572920015359327,-1.6545630062602004,-0.6633709266649559,-1.6621054687250845,-1.6121005006524318,-0.6062036266702163,0.351223345915884
-1.621988190232406,-1.6075160216246196,-0.6204500065099704,-1.5819622553145534,-1.5878945084630458,-0.582182198993225,0.7279583051159829
-1.5513805676253538,-1.583992529306829,-0.19393158545873773,-1.3758797065446156,-1.5757915123683526,-0.3424934970899512,1.4570353124888589
-1.4101653224112485,-1.06647569831544,-0.5017543044604207,-1.1354500663130216,-1.0069506959177834,-0.49584244162061314,3.420244176452293
-1.068895146477161,-0.6900998212307934,0.07266487478657357,-0.7690810907220214,-0.6196548208876085,-0.09009020079766886,3.431072557551887
-0.6923211592395472,-0.27843870566946094,-0.2940779856636444,-0.36836502366936463,-0.1960499575733544,-0.30505670434671694,3.4104029981879886
-0.2804433606984069,0.18026939452745233,-0.046538573387949526,0.07814716533216721,0.2759668901196716,-0.0656307773116184,3.456039550242668
0.1785061862474352,0.6507392408832612,6.983715055748021,0.5475574153081366,0.03390696822581199,5.840939804708054,-0.19656250353156982
0.15497031204508482,0.18026939452745233,2.779652872372129,0.536108384820918,0.2759668901196716,2.457326634367191,3.3957459241773194
0.6492236702944529,0.8977359102200605,5.8091633089294685,0.8795792994374807,0.40909984716129466,5.140515950593818,-2.039705016056881
0.3314893685627157,0.18026939452745233,3.7922747651140862,0.51321032384648,0.2759668901196716,3.2643142355422223,0.833497210212744
0.46093667667564586,0.3449338407519849,5.757483246283003,0.8681302689502621,0.34858486668782895,5.266639895886002,2.735548034361801
0.8845824123179609,0.8271654332666887,2.1370838438529556,1.326091488439012,0.9053226870437056,2.244062619949959,3.4558550380066357
1.4612113302755574,1.9445313183617337,2.454916415032687,1.9328901042616067,1.8493563824297576,2.955992954934085,3.394369617869739
2.0849119966378558,2.6972830725310266,8.902476638243781,2.6083829030075134,2.006695331660766,10.960523052841992,3.4378979425720755
2.7792202856072064,2.4738098955120185,6.307783375692919,2.6541790249563886,2.285064241838705,7.754474160019628,-2.2263375119908813
2.296734864459013,2.3679541800819615,3.8277001678974503,2.207666835954857,1.958283347281994,4.482335044451726,-1.5755771035885633
1.9790005627272769,1.8857225875672579,3.453843512881796,2.035931378646575,1.8493563824297576,4.040326229783743,0.5636123307280871
2.096679933739031,2.179766241539638,2.871337706886959,2.138972653031544,2.0309013238501525,3.472827984493547,-0.9739423387463284
1.9083929401202238,1.6504876643893536,3.7743895644126026,1.612317250619481,1.3652365386420393,3.9991709458549694,-2.691127525681203
1.3906037076685052,1.379967502734763,4.995677893940926,1.8641959213382935,1.4015455269261174,5.501801941635952,3.4333284702809665
2.0143043740308024,1.9445313183617337,4.845815685850773,2.2763610188781693,1.873562374619144,5.727076839521131,-0.9852668320526787
1.8260173804119963,1.7445816336605153,2.773319156931636,1.7840527079277628,1.6678114410093636,3.110039453464974,-1.0733423271172011
1.6259624496920142,1.5916789335948776,2.0491184584378317,1.4749288847728557,1.3652365386420393,2.205135487975653,-1.9250241228431486
1.2729243366567502,1.2035413103513357,2.60107711212493,1.3146424579517935,0.9053226870437056,2.588265806922656,-2.5013333734410357
0.837510663913259,0.8506889255844796,2.097490604654486,1.1200089396690747,0.8811166948543202,2.0951554414559768,1.3304566731375504
1.0611014688355929,1.085923848762383,2.1620461149332924,1.303193427464575,1.2078975894110298,2.2642137820602755,1.6931173910667388
1.3552998963649787,1.403490995052554,2.404399719824415,1.4863779152600753,1.2563095737898018,2.5492712755129325,-0.16560000653866416
1.3317640221626283,1.415252741211449,3.32254737060778,1.6008682201322626,1.474163503494276,3.5974088420777983,1.2208819602634193
1.5553548270849609,1.3564440104169733,2.7266294089749143,1.5092759762345123,1.3168245542632675,2.91846687427361,0.0297222213780673
1.567122764186136,1.4975849643237158,4.849850062788527,1.944339134748825,1.4620605073995832,5.423096150405679,2.7014031939529684
2.0731440595366806,2.0739105261095814,4.419170784874524,2.0817275005954503,1.8493563824297576,5.097810228347544,-0.8592576876771036
1.9083929401202238,1.779866872137201,2.8488865091399957,1.7153585250044496,1.6315024527252844,3.201776769725482,-2.0268479928406085
1.5200510157814344,1.4975849643237158,2.0241030253467223,1.4291327628239807,1.3652365386420393,2.186831477506468,-1.1875634624798512
1.3082281479602769,1.2153030565102307,0.8590684525867511,1.234499244541262,1.2563095737898018,0.9601286563120518,-0.4981125612170466
1.2258525882520486,1.2388265488280217,0.6287796888152449,1.1887031225923868,1.2321035816004164,0.7239028454236854,-0.5716364092248247
1.1317090914426449,1.1329708333979638,0.5512300132849501,1.0055186347968863,1.0747646323694078,0.6142604871640489,-0.23880703685464733
1.0964052801391193,1.14473257955686,0.41908223516719645,1.1200089396690747,1.2200005855057237,0.5103573717683181,0.37802880497793445
1.1670129027461715,1.1329708333979638,0.8667852935197848,1.0284166957713246,1.0384556440853285,0.907869302833054,-1.3912799525785835
0.9316541607226626,0.8859741640611645,0.911589127298034,0.9368244518735743,0.8932196909490129,0.915766408232761,0.2485471349876151
0.9787259091273645,0.9683063871734313,0.30192483949807447,0.8681302689502621,0.9537346714224775,0.34496505030587776,-0.5945373571214295
0.8845824123179609,0.8624506717433745,0.5449372619460096,0.8795792994374807,0.977940663611864,0.5836574493318749,0.25087749811591553
0.9316541607226626,0.9683063871734313,0.9793798231575582,0.8795792994374807,0.7721897300020836,0.9532614529861737,-1.658709437830785
0.6609916073956281,0.18026939452745233,1.883020507028286,0.8681302689502621,0.2759668901196716,1.7651580425331899,1.077874802281323
0.837510663913259,0.8624506717433745,0.7455106794973485,0.8108851165141675,0.6511597690551533,0.7116547697218863,-1.685731475976514
0.5668481105862246,0.6154540024065752,0.4161606728353059,0.5475574153081366,0.5543358002976104,0.39172793207900597,0.11683137296376266
0.590383984788575,0.6036922562476803,0.2556217065571179,0.5590064457953551,0.6269537768657678,0.2533321378315156,-0.25928680110823055
0.5550801734850495,0.5448835254532034,0.19866105811914336,0.4788632323848234,0.5543358002976104,0.1890564224815426,-0.48752189813997104
0.48447255087799623,0.48607479465872755,0.4818505234421297,0.43306711043594837,0.4333058393506801,0.41990936499107234,-0.570146312176854
0.40209699116976894,0.4272660638642517,0.09021505697599837,0.3529238970254177,0.4575118315400666,0.07772382610603551,-0.03400939431881525
0.40209699116976894,0.43902781002314667,0.09733302622694302,0.38727098848707325,0.3969968510666009,0.08039033825875452,-0.5785989212421903
0.31972143146154053,0.3096486022753,0.16432205200990968,0.21553553117879246,0.2759668901196716,0.1167712190789214,-0.6663670274119249
0.22557793465213696,0.23907812532192818,1.2573928089089048,0.42161807994872985,0.3122758784037508,1.07093251140449,1.5763652307493017
0.46093667667564586,0.4625513023409376,0.8599799038462905,0.3529238970254177,0.28806988621436436,0.7031993321236728,-1.4187881086591303
0.24911380885448733,0.20379288684524224,0.3201443411875446,0.1353923177682608,0.19124591745682049,0.23059616213840667,-0.59502505546493
0.16673824914626,0.10969891757408154,1.1893916175785058,0.29567874458932414,0.08231895260458391,0.9432950693198108,0.12892709486849765
0.19027412334861038,0.09793717141518554,0.4431693877978102,0.10104522630660424,0.15493692917274235,0.3262533008957326,-0.11509515889090526
0.1785061862474352,0.18026939452745233,1.2096758926287043,0.3300258360509797,0.2638638940249789,1.0131562929900026,1.1038623701704884
0.3432573056638909,0.32141034843419497,1.0844995783923308,0.3529238970254177,0.4212028432559874,0.9223302261432471,0.4380981552171032
0.41386492827094407,0.41550431770535673,0.48140063584912585,0.31857680556376117,0.36068786278252274,0.39521948418865394,-0.6549988003001386
0.31972143146154053,0.28612510995750906,0.3155358797629076,0.26133165312766754,0.2517608979302862,0.24332388710348002,-0.9825458439584795
0.1785061862474352,0.2273163791630332,0.5791190650540631,0.30712777507654265,0.2638638940249789,0.4742681907791027,1.022585815564111
0.3314893685627157,0.23907812532192818,0.1308783202538698,0.24988262264044903,0.30017288230905703,0.09545162417600617,-0.4283305781967942
0.27264968305683873,0.21555463300413827,0.1650611670333005,0.14684134825547931,0.21545190964620697,0.10661949953030415,-0.9115333961313393
0.1432023749439086,0.12146066373297651,-0.06311181393892014,0.06669813484494869,0.14283393307804856,-0.08595425781442549,0.04784495569946298
0.15497031204508482,0.14498415605076642,-0.1649361768004066,0.04380007387051064,0.14283393307804856,-0.1718107471621299,-0.6056352807348401
0.07259475233685646,0.07441367909739563,-0.18060461949686707,0.05524910435773017,0.11862794088866313,-0.18498116730032765,-0.28311421913404144
0.037290941033329854,0.015604948302919787,-0.1285193514382304,0.020902012896073605,0.08231895260458391,-0.14637665797773455,0.5514573125915444
0.11966650074155823,0.08617542525629059,-0.23855590776012062,-0.01344507856558296,0.11862794088866313,-0.23388654443746065,-0.44523005750585043
0.060826815235681266,0.09793717141518554,-0.052064748100388636,0.03235104338329212,0.14283393307804856,-0.0809535941477339,0.2156956830863197
0.09613062653920681,0.10969891757408154,0.6826609196255381,0.22698456166601097,0.17914292136212775,0.540353098468492,0.7923670580187747
0.21380999755096178,0.2626016176397191,0.22799057207707807,0.18118843971713589,0.2638638940249789,0.16512411937491264,0.1274043239415134
0.23734587175331215,0.25083987148082315,0.02985021342367201,0.15829037874269886,0.2517608979302862,0.00010840042521309026,-0.03400939431881525
0.23734587175331215,0.2273163791630332,2.8867529288155436,0.6277006287186683,0.32437887449844355,2.5495405716911343,3.4202441764522975
0.7433671671038565,0.8271654332666887,5.52624363265747,1.1543560311307313,0.7479837378126971,5.343315423623476,1.0614198564542594
0.9198862236214874,0.8742124179022696,2.301176054564042,0.7650889945652924,0.7842927260967762,2.1560744161322822,-0.9541998947291506
0.7669030413062069,0.709547971677737,1.4493765501086247,0.6849457811547618,0.7479837378126971,1.3549185624154043,0.11143286129259672
0.7904389155085573,0.7330714639955269,1.5429975254869517,0.776538025052512,0.796395722191469,1.4651235627181314,-0.03400939431881525
0.7904389155085573,0.7565949563133179,1.0688387675428155,0.7078438421291988,0.8084987182861628,1.019137816971307,-0.2512580465685659
0.7551351042050317,0.7565949563133179,2.5211864816957337,0.9253754213863558,0.796395722191469,2.4294196619077404,1.0591088242796325
0.9316541607226626,0.9094976563789554,1.2427180065929326,0.8681302689502621,0.844807706570241,1.2074839811683755,-1.1642355115445302
0.7433671671038565,0.7448332101544229,0.8030638071302272,0.6505986896931053,0.530129808108224,0.7238353203368221,-1.8597248122739458
0.4491687395744707,0.48607479465872755,0.06344155945011463,0.3987200189742928,0.5180268120135313,0.06436269220371191,0.27440610307145563
0.4962404879791714,0.49783654081762246,0.5593056162538721,0.51321032384648,0.5180268120135313,0.5101828670406742,0.7302059974447084
0.6139198589909264,0.6036922562476803,0.2601453696823631,0.5246593543336985,0.6390567729604605,0.2545197073392786,0.04075799898791708
0.6256877960921016,0.6154540024065752,0.46974719694048217,0.51321032384648,0.5664387963923032,0.43416731095604943,-1.0784921155023013
0.46093667667564586,0.43902781002314667,0.24088754543157145,0.3414748665381992,0.3969968510666009,0.20423613488626863,-0.11094154511549753
0.4491687395744707,0.45078955618204264,-0.09556392742776494,0.43306711043594837,0.5180268120135313,-0.07096899102175953,0.12019835437632018
0.47270461377682105,0.5331217792943084,0.44720533024263065,0.5017612933592615,0.6148507807710751,0.4167195648280235,0.7336025102969838
0.590383984788575,0.6507392408832612,0.13354170437884297,0.5590064457953551,0.6390567729604605,0.14240467941204418,-0.18419433217842543
0.5668481105862246,0.5331217792943084,0.325673581684654,0.490312262872043,0.5664387963923032,0.30185435345044764,-0.1094297779601042
0.5550801734850495,0.5448835254532034,1.2149016204434524,0.9711715433352308,0.6511597690551533,1.2191085492668374,3.4429198016433498
1.0964052801391193,1.2741117873047065,6.125858734914356,1.5092759762345123,1.244206577695109,6.277905799649347,0.7213939710585603
1.2258525882520486,1.1800178180335448,2.2453190886073817,1.1543560311307313,1.1352796128428726,2.287914735725274,-0.5044330323615691
1.1434770285438212,1.121209087239069,2.874753838992687,1.326091488439012,1.1957945933163372,3.001681240414186,1.1242215860186366
1.3435319592638035,1.2741117873047065,1.179214712750656,1.2688463360029183,1.3168245542632675,1.2859561612309953,-0.16585113366122697
1.319996085061452,1.2976352796224975,1.2208240641318953,1.1772540921051682,1.244206577695109,1.3087304731801557,-1.092784435168198
1.1317090914426449,1.1329708333979638,0.8229543571534036,1.0971108786946366,1.1352796128428726,0.8949112462030583,0.23905412906230025
1.1787808398473467,1.1564943257157547,0.3398835588610372,1.0742128177201995,1.2200005855057237,0.4268435028420195,-0.44039216735070763
1.1081732172402945,1.1800178180335448,1.0536718741725268,1.2116011835668248,1.2684125698844955,1.1576912283921532,0.4457480460660628
1.190548776948523,1.1564943257157547,0.37081073800897385,1.039865726258543,1.1352796128428726,0.44525836301650995,-0.4395968977361698
1.1199411543414697,1.074162102603488,0.34905058117259224,0.9597225128480114,1.0384556440853285,0.40521934140012367,-0.9916242456216945
0.9551900349250141,0.8859741640611645,0.2698661248889464,0.8795792994374807,0.5785417924869959,0.30514878357224434,-0.3154149805323477
0.9081182865203122,0.9447828948556414,1.607589238116652,1.108559909181856,1.0021466558012495,1.654011661600056,1.242716771469272
1.1199411543414697,0.5331217792943084,-0.6009487459104632,0.42161807994872985,0.6390567729604605,-0.5089619729233444,-3.4540624346862487
0.531544299282698,0.0038432021440237833,1.2441289850653505,0.23843359215322948,0.09442194869927663,0.9966713008032791,-1.856033255824456
0.24911380885448733,0.28612510995750906,0.6673749824887956,0.3529238970254177,0.28806988621436436,0.5578130076564517,0.9277317390745335
0.3903290540685927,0.3802190792286708,0.7266079644326251,0.3529238970254177,0.3969968510666009,0.6153450727470012,0.2778870906266575
0.43740080247329444,0.36845733306977585,0.443610012807342,0.30712777507654265,0.3848938549719082,0.36826017493188956,-0.6522203242107367
0.3432573056638909,0.3566955869108809,0.5588642737202685,0.42161807994872985,0.3848938549719082,0.48397631046418726,0.9102057047530145
0.48447255087799623,0.48607479465872755,0.22697997203671147,0.3987200189742928,0.530129808108224,0.20683438060859524,0.042581593946617875
0.4962404879791714,0.49783654081762246,0.32936165541358503,0.38727098848707325,0.4696148276347593,0.28919695559947445,-0.11043093349516558
0.48447255087799623,0.45078955618204264,0.40369897567453655,0.490312262872043,0.530129808108224,0.3657422833090217,-0.26378235911511466
0.4491687395744707,0.40374257154646176,1.1098277867492734,0.6277006287186683,0.4938208198241448,1.0005166119928586,0.891237097852011
0.590383984788575,0.5801687639298893,0.6832684668259495,0.5590064457953551,0.6511597690551533,0.6378230357617231,0.4916378881898337
0.6727595444968033,0.674262733201051,1.1686864820454799,0.6505986896931053,0.6753657612445397,1.0794472816153142,0.3358250350999316
0.7315992300026803,0.6977862255188421,2.3301107345941166,1.1543560311307313,0.7842927260967762,2.3106153907970257,1.1369240195019006
0.9198862236214874,0.8742124179022696,0.95954217422731,0.8795792994374807,0.9900436597065567,0.9784277789400035,0.4614777982098293
1.0022617833297158,0.9565446410145363,0.6907760516478688,0.8681302689502621,1.0021466558012495,0.7193543887445499,-0.45270679683652876
0.9316541607226626,0.8977359102200605,0.6623766445753396,0.7879870555397305,0.844807706570241,0.6669834190864291,-0.669761585258282
0.8257427268120838,0.709547971677737,0.6834708738436516,0.6391496592058867,0.6027477846763813,0.646230612724309,-1.0415000191270527
0.6609916073956281,0.5919305100887843,0.9111585476255071,0.7879870555397305,0.6632627651498471,0.8874766637745908,0.8554979629612991
0.8022068526097336,0.8036419409488987,0.15482262036473896,0.7421909335908554,0.8206017143808555,0.1914571315662475,-0.3953329895877583
0.7433671671038565,0.5919305100887843,0.6524074955809996,0.7650889945652924,0.6390567729604605,0.625144490772456,-1.2024672618101
0.5550801734850495,0.5213600331354135,0.33074295448121577,0.6849457811547618,0.6269537768657678,0.3400218470452573,1.2509426998411148
0.7551351042050317,0.8271654332666887,0.809631174500275,0.8108851165141675,0.844807706570241,0.8051906733398024,0.7676106326533786
0.8845824123179609,0.8624506717433745,1.73536259811609,0.9940696043096678,0.9416316753277848,1.7343385072602537,1.1767598985287893
1.0846373430379432,1.109447341080174,1.357144179497568,0.9940696043096678,1.0626616362747152,1.3818855489754946,-0.3780585547541834
1.0257976575320662,0.9565446410145363,0.6213600333068489,0.9253754213863558,1.0142496518959432,0.6605293451485267,-0.6595281495892362
0.9198862236214874,0.7801184486311078,0.4241616533007631,0.7421909335908554,0.7237777456233117,0.4293464168125723,-1.6620387411986373
0.6492236702944529,0.4743130484998326,0.33590997578100024,0.6391496592058867,0.5543358002976104,0.3185785231638635,0.040275628708518814
0.6609916073956281,0.6625009870421561,-0.0669608087483123,0.6162515982314487,0.6753657612445397,-0.026247027984016128,-0.6270142991722248
0.5668481105862246,0.5331217792943084,-0.027971790047739625,0.42161807994872985,0.48171782372945204,-0.01659214681643067,-1.0144743816555917
0.41386492827094407,0.15674590220966242,0.12844669640408043,0.26133165312766754,0.19124591745682049,0.08242229804606833,-0.7326224760478022
0.30795349436036534,0.3919808253875658,-0.0349331433626538,0.31857680556376117,0.21545190964620697,-0.04246022352877061,-0.9847213862741668
0.16673824914626,0.12146066373297651,-0.1043811241395984,0.12394328728104229,0.046009964320504707,-0.12475259705699523,-0.604287106474425
0.08436268943803163,0.13322240989187145,-0.17821239424156435,0.08959619581938573,0.07021595650989121,-0.1813162036306124,-0.6138601136329125
0.0019871297298032597,-0.05496552865045205,-0.19701211198725732,-0.059241200514458046,-0.014505016152959934,-0.20995856374055916,-0.03400939431881525
0.0019871297298032597,0.05089018677960466,-0.30724370439774856,-0.047792170027239525,0.046009964320504707,-0.29222967704418895,0.302990954049098
0.04905887813450504,-0.0432037824915571,-0.32669141160971676,-0.11648635295055165,-0.026608012247652645,-0.31375071634468393,-1.2021144665602501
-0.11569224128195067,-0.0432037824915571,-0.28437895186759765,-0.11648635295055165,-0.03871100834234536,-0.2798472799470475,0.656841319835407
-0.021548744472547107,0.039128440620709706,0.04362243568681051,0.05524910435773017,0.10652494479397041,-0.005537181851145386,1.1512736936908758
0.1432023749439086,0.08617542525629059,-0.31594818460085206,-0.0019960480783644437,0.08231895260458391,-0.2963777453919323,-0.9344072445198103
0.013755066830979488,0.039128440620709706,-0.3366359690972332,-0.024894109052801476,0.09442194869927663,-0.3136348657118443,-0.03400939431881525
0.013755066830979488,-0.05496552865045205,-0.31761805880425914,-0.1393844139249897,-0.03871100834234536,-0.3084320163040439,-0.7904152857285531
-0.0921563670796003,-0.03144203633266109,0.0022027063489034734,0.07814716533216721,-0.0024020200582672213,-0.04415846564172557,1.0830377803086644
0.060826815235681266,0.027366694461814747,-0.2846184092191878,-0.03634313954002,0.07021595650989121,-0.2746169882635289,-0.5334195491291
-0.009780807371371924,-0.06672727480934701,-0.366981105764037,-0.059241200514458046,-0.0024020200582672213,-0.34157391698535566,0.2193588382560847
0.025523003932154672,0.027366694461814747,-0.47297382687631717,-0.03634313954002,0.05811296041519849,-0.42407894302010724,-0.36937381866552504
-0.021548744472547107,0.015604948302919787,-0.16421793520455835,-0.0019960480783644437,0.10652494479397041,-0.17342460176422247,0.6432952274010104
0.07259475233685646,0.05089018677960466,-0.2335542431441501,0.020902012896073605,0.10652494479397041,-0.22734618565186732,0.2981303721014838
0.11966650074155823,0.10969891757408154,-0.115940241247534,0.12394328728104229,0.20334891355151427,-0.1229778332136722,0.21272300359340876
0.15497031204508482,0.13322240989187145,-0.3193335936304156,0.06669813484494869,0.09442194869927663,-0.2974226753786546,-1.013939485317712
0.013755066830979488,0.015604948302919787,-0.48376401909715266,-0.08213926148889508,0.03390696822581199,-0.4336504544535396,-0.37018979050091844
-0.03331668157372229,-0.019680290173766133,-0.5120933697284921,-0.07069023100167657,0.046009964320504707,-0.4545561534946611,0.3903460812058893
0.025523003932154672,0.015604948302919787,-0.41631682157962624,-0.07069023100167657,0.046009964320504707,-0.37975526993461456,-0.36937381866552504
-0.021548744472547107,-0.019680290173766133,-0.42065451551135924,-0.09358829197611461,0.02180397213111928,-0.3845269338417071,-0.03400939431881525
-0.021548744472547107,-0.007918544014871175,-0.3684096961909439,-0.07069023100167657,0.05811296041519849,-0.34197742147259863,-0.03400939431881525
-0.021548744472547107,-0.019680290173766133,-0.17361900082243464,0.00945298240885509,0.046009964320504707,-0.18363316602682744,0.5586321496860341
0.060826815235681266,0.039128440620709706,-0.3874435224724192,-0.047792170027239525,0.07021595650989121,-0.3557825950185145,-0.2837144717239576
0.025523003932154672,-0.007918544014871175,-0.4669152493026199,-0.08213926148889508,0.046009964320504707,-0.4196408083102051,-0.20169160649217388
0.0019871297298032597,0.015604948302919787,0.6903099219190584,0.3414748665381992,0.05811296041519849,0.5441838340903823,1.6509923475207513
0.23734587175331215,0.1920311406863473,0.014409356316886807,0.10104522630660424,0.11862794088866313,-0.024831602144809013,-1.2389815701691973
0.060826815235681266,0.05089018677960466,-0.09582341022390374,0.08959619581938573,0.09442194869927663,-0.1125208309128345,0.3821657346897504
0.11966650074155823,0.12146066373297651,-0.2213850348868213,0.05524910435773017,0.02180397213111928,-0.22317651782062595,-0.77420658805548
0.013755066830979488,0.015604948302919787,0.2002998830990808,0.20408650069157394,0.09442194869927663,0.1311113787847521,1.0585768932730182
0.16673824914626,-0.019680290173766133,1.6589642878031523,-0.09358829197611461,-0.2444619419521263,1.1590741733326737,-2.885397955096853
-0.2451395493948803,-0.3372474364639368,0.6969438885688594,-0.4256101761054582,-0.43810987946721347,0.39168186825905044,-1.4547820712426653
-0.43342654301368744,-0.4901501365295744,-0.17705783278061493,-0.5286514504904269,-0.42600688337252074,-0.23726541233069798,-0.4970460660039487
-0.49226622851956436,-0.47838839037067943,-0.2732348898204542,-0.5172024200032084,-0.4018008911831348,-0.30420987642912156,0.24758736416795796
-0.4569624172160383,-0.454864898052889,-0.2578091659486374,-0.5172024200032084,-0.43810987946721347,-0.29567349416965494,-0.49954222056828906
-0.5158021027219153,-0.5136736288473649,-0.061990323814733524,-0.5973456334137395,-0.6075518247929153,-0.1730414528111661,-0.9777945229448017
-0.6334814737336697,-0.6430528365952125,-0.2884535101533719,-0.7232849687731463,-0.6559638091716872,-0.3343682589256197,-0.32509817837256266
-0.6687852850371964,-0.6900998212307934,-0.1284439461812328,-0.7118359382859273,-0.6438608130769939,-0.2239621409190714,-0.22971781192624366
-0.6923211592395472,-0.7018615673896883,-0.3938904762573307,-0.7576320602348023,-0.6559638091716872,-0.40661599306716417,-0.13242117696186465
-0.7040890963407224,-0.7018615673896883,0.3262750625451859,-0.7805301212092398,-0.9222297232549327,0.04961214231141958,-2.007868577616593
-0.9394478383642313,-0.9488582367264877,-0.3765072162587856,-0.9179184870558651,-0.8980237310655468,-0.40782561440362936,0.2800136575694699
-0.9041440270607047,-0.9018112520909068,-0.051586029085591595,-0.9751636394919587,-0.9948476998230901,-0.21261070136790197,-1.175054117396357
-1.0335913351736343,-1.019428713679859,-0.14679710303643653,-1.0896539443641464,-1.091671668580634,-0.2806245472243608,-1.1067589504589117
-1.1512707061853888,-1.1605696675866017,-0.24581738182542057,-1.2270423102107717,-1.200598633432871,-0.35050268357913,-0.3661491607391168
-1.1865745174889153,-1.2193783983810775,-0.2047449993677144,-1.1240010358258026,-1.1642896451487919,-0.31729671322570874,0.6367194543746044
-1.1159668948818626,-1.0782374444743348,-0.2528495743350574,-1.1240010358258026,-1.067465676391248,-0.3443986368732248,0.4046259797473576
-1.068895146477161,-1.0547139521565445,-0.29545471866900025,-1.0782049138769274,-1.0311566881071692,-0.36701247936121423,0.29084203866906594
-1.0335913351736343,-1.0429522059976495,-0.3544233908365717,-1.112552005338584,-1.1037746646753273,-0.4077753161299572,-0.9994839948449045
-1.1395027690842137,-1.1370461752688112,0.016290965350928974,-1.0438578224152713,-1.1158776607700198,-0.17300704944536185,1.1799455347061782
-1.0100554609712835,-0.9723817290442781,-0.09332844856741483,-0.9866126699791777,-0.9585387115390114,-0.23249858600426085,0.7122799573909903
-0.9276799012630556,-0.9253347444086972,0.09265098597021838,-0.8492243041325525,-0.8859207349708536,-0.0966982857124385,0.8008555170458036
-0.8335364044536521,-0.854764267455326,-0.2999013458007211,-0.87212236510699,-0.8375087505920816,-0.35428354814226315,-0.4415909365926926
-0.8806081528583538,-0.8782877597731163,-0.23482230386736233,-0.87212236510699,-0.8496117466867749,-0.3135433537640166,0.1722146994585645
-0.8570722786560029,-0.8194790289786406,-0.35172654399806935,-0.8950204260814276,-0.8738177388761608,-0.390747258395367,-0.2390096062340147
-0.8806081528583538,-0.8665260136142214,-0.4822962909936034,-0.9179184870558651,-0.8738177388761608,-0.4762510692655721,-0.5495696287622669
-0.9394478383642313,-0.9253347444086972,-0.38898561216158895,-0.9751636394919587,-0.9222297232549327,-0.4189325739371023,0.17533930694003996
-0.9159119641618804,-0.9370964905675927,-0.45546441310006147,-0.9866126699791777,-0.9464357154443181,-0.46238492963825295,-0.6582720878316666
-0.986519586768933,-0.9723817290442781,-0.361944804304238,-0.9637146090047402,-0.9585387115390114,-0.40218917955251027,0.0719493041710985
-0.9747516496677574,-0.9959052213620686,0.9043984924274567,-0.6660398163370521,-0.9585387115390114,0.4552270335391827,3.4519345761841382
-0.586409725328968,-0.34900918262283226,2.416688363224964,-0.288221810258833,-0.38969789508844155,1.6673997603026047,1.5971659029897627
-0.38635479460898564,-0.31372394414614635,0.8395947840492769,-0.4027121151310207,-0.4986248599406787,0.4892575161134614,-0.30888368377009523
-0.4216586059125117,-0.46662664421178396,0.9830386740879296,-0.5515495114648644,-0.6317578169823012,0.5426000353140763,-2.065923259478292
-0.6805532221383715,-0.6900998212307934,0.08886337208369365,-0.6545907858498337,-0.6317578169823012,-0.07413246720695593,-0.230273801748992
-0.7040890963407224,-0.7724320443430597,0.9710630016415972,-0.37981405415658315,-0.7164787896451518,0.5603964893339207,1.3476920339896292
-0.5393379769242662,-0.5960058519596316,0.1648320811660206,-0.6431417553626146,-0.6075518247929153,-0.018514186719136964,-0.9829801555196699
-0.6570173479360206,-0.6783380750718979,-0.16956675101234653,-0.7003869077987087,-0.6922727974557659,-0.2543696525367531,-0.03400939431881525
-0.6570173479360206,-0.6900998212307934,-0.15852046792734786,-0.6774888468242711,-0.6922727974557659,-0.24638264352772202,-0.619476101229173
-0.7276249705430733,-0.7606702981841642,-0.27511454197066426,-0.826326243158115,-0.8011997623080029,-0.33571844653427335,-1.1258711551947387
-0.8570722786560029,-0.854764267455326,-0.31922368198851164,-0.8377752736453334,-0.7890967662133097,-0.3639091650881693,0.1709908175963842
-0.8335364044536521,-0.8194790289786406,-0.24324721060031726,-0.8034281821836774,-0.7648907740239237,-0.31173355829766136,0.27167676238659055
-0.798232593150126,-0.7841937905019546,0.027566921368357165,-0.7461830297475838,-0.752787777929231,-0.12398345942821198,0.7740031368557136
-0.7040890963407224,-0.7136233135485833,0.2006775616786795,-0.6889378773114897,-0.6559638091716872,0.00425341544282849,0.6568413198354047
-0.6217135366324945,-0.5489588673240507,0.6434015248088278,-0.5057533895159894,-0.5107278560353714,0.34266611889210574,1.5141154553265006
-0.43342654301368744,-0.4078179134173081,0.5335600045755386,-0.4027121151310207,-0.4139038872778275,0.2750264002149095,-0.4044387316669236
-0.4804982914183892,-0.5136736288473649,0.34217820084257833,-0.5172024200032084,-0.4865218638459854,0.12927919223079162,0.2468242293211145
-0.4451944801148626,-0.43134140573509855,0.7020587262997873,-0.4027121151310207,-0.4018008911831348,0.40610156532994346,0.894553393522877
-0.32751510910310866,-0.3725326749406227,0.29737821560253236,-0.39126308464380216,-0.35338890680436286,0.1211016830650922,-0.757413283485536
-0.4216586059125117,-0.4195796595762031,0.3949356584975474,-0.4141611456182397,-0.4139038872778275,0.18766448089751742,0.7048683748300812
-0.32751510910310866,-0.34900918262283226,0.5121734820921694,-0.299670840746052,-0.29287392633089826,0.29000568599876503,0.14684157797286593
-0.3039792349007578,-0.3019621979872514,0.43674108963876485,-0.34546696269492705,-0.46231587165659943,0.2101698736228128,-1.563236235545607
-0.5040341656207401,-0.5019118826884699,2.90917444715772,-0.16228247489942674,-0.4502128755619067,2.148450841364493,3.448480581662957
-0.06862049287724889,0.12146066373297651,6.0616143691648565,0.29567874458932414,0.14283393307804856,5.063786556081617,3.129539668021062
0.3667931798662423,-0.1490594979216133,4.194099073399443,0.07814716533216721,-0.06291700053173133,3.211314795048663,-2.383841755387594
0.013755066830979488,-0.13729775176271833,1.8887293894611838,-0.16228247489942674,-0.12343198100519649,1.3769453110889902,-0.958505483819601
-0.11569224128195067,-0.17258299023940374,1.3755186663865417,-0.1851805358738648,-0.1355349770998892,0.9772210475867872,-0.03400939431881525
-0.11569224128195067,-0.1843447363982992,0.9526483334046039,-0.27677277977161446,-0.280770930236205,0.6211013413817854,-1.242998144088704
-0.2804433606984069,-0.3254856903050418,0.9411871257177352,-0.34546696269492705,-0.4986248599406787,0.5755960295367618,-2.0027549527893926
-0.5393379769242662,-0.46662664421178396,0.043172026258118106,-0.5057533895159894,-0.5349338482247573,-0.08994958426490218,-0.03400939431881525
-0.5393379769242662,-0.5489588673240507,-0.027875250445355156,-0.5629985419520834,-0.4865218638459854,-0.13724644698638044,0.15578475792135565
-0.5158021027219153,-0.5254353750062604,0.1939766043723591,-0.49430435902877085,-0.5228308521300646,0.024830887777763672,0.8153972214445706
-0.4098906688113365,-0.4431031518939935,0.08327438140024357,-0.48285532854155233,-0.38969789508844155,-0.047052721039587624,-0.21823625142660785
-0.5393379769242662,-0.5607206134829458,0.0909277540676556,-0.6087946639009586,-0.5349338482247573,-0.06095680740347682,-0.22380354655898618
-0.562873851126617,-0.5489588673240507,0.40057220145811795,-0.5286514504904269,-0.4865218638459854,0.16997033228467742,0.8247829299060444
-0.4569624172160383,-0.43134140573509855,0.29335773253998565,-0.5057533895159894,-0.4744188677512927,0.09239374546568878,-0.4064356553183959
-0.5040341656207401,-0.5371971211651553,-0.039922740528326256,-0.574447572439302,-0.5107278560353714,-0.1466831846792664,-0.03400939431881525
-0.5040341656207401,-0.4901501365295744,1.0874788035678076,-0.39126308464380216,-0.4865218638459854,0.683174374325313,0.9072041127032858
-0.38635479460898564,-0.4078179134173081,0.13007469329348018,-0.49430435902877085,-0.46231587165659943,-0.01990827694288185,-0.5837579732213793
-0.4569624172160383,-0.47838839037067943,0.08538722887378096,-0.49430435902877085,-0.4502128755619067,-0.046321479886796184,0.05909717093108199
-0.4451944801148626,-0.454864898052889,0.06231171995491098,-0.5057533895159894,-0.4744188677512927,-0.06664253531670328,-0.8697159033763441
-0.5511059140254418,-0.5724823596418412,-0.14396966681687084,-0.6087946639009586,-0.5712428365088366,-0.22553863934638824,-0.12916789489102004
-0.562873851126617,-0.5842441058007362,-0.2221547425274542,-0.5515495114648644,-0.5228308521300646,-0.2721957351674691,0.4430974524727725
-0.5040341656207401,-0.5254353750062604,-0.2294972968128649,-0.540100480977646,-0.4986248599406787,-0.27863529636340517,0.15423330708560495
-0.4804982914183892,-0.47838839037067943,0.01287887747178761,-0.49430435902877085,-0.42600688337252074,-0.09884751599392723,0.3404354372010884
-0.43342654301368744,-0.43134140573509855,0.23483751291727445,-0.4256101761054582,-0.38969789508844155,0.06806904545960653,0.3364199430292931
-0.38635479460898564,-0.39605616725841314,-0.027196929279682116,-0.44850823707989573,-0.38969789508844155,-0.1255586008199164,-0.5837579732213793
-0.4569624172160383,-0.46662664421178396,-0.2434522920259232,-0.49430435902877085,-0.4502128755619067,-0.28292060122002866,-0.12711595956870833
-0.4687303543172135,-0.4431031518939935,-0.3334099808705262,-0.49430435902877085,-0.38969789508844155,-0.34591901936493835,0.24606521952748894
-0.43342654301368744,-0.4431031518939935,-0.08261574894633117,-0.5172024200032084,-0.4986248599406787,-0.17613656204481362,-0.6822607346780029
-0.5158021027219153,-0.5019118826884699,-0.2859013422595241,-0.5629985419520834,-0.5107278560353714,-0.3201358076389541,-0.41152344576920985
-0.562873851126617,-0.5724823596418412,0.11941091576819944,-0.6545907858498337,-0.6922727974557659,-0.05834014117922581,-1.5607513040519028
-0.7511608447454242,-0.7371468058663737,-0.3015274510357498,-0.7461830297475838,-0.7164787896451518,-0.3460063471196277,0.36532627860270045
-0.7040890963407224,-0.7018615673896883,-0.406407553230549,-0.7347339992603648,-0.6680668052663798,-0.4138034944930114,0.2620694831758492
-0.6687852850371964,-0.6900998212307934,-0.3205721054077628,-0.7118359382859273,-0.6317578169823012,-0.35391334128810314,-0.1318636031225273
-0.6805532221383715,-0.6783380750718979,-0.46404384842629265,-0.7576320602348023,-0.6438608130769939,-0.4532578724981833,-0.1321415980339058
-0.6923211592395472,-0.7018615673896883,-0.23484174224676135,-0.7690810907220214,-0.7164787896451518,-0.3025660790875434,-0.23083295960491407
-0.7158570334418976,-0.7606702981841642,-0.3846021923776455,-0.8034281821836774,-0.7164787896451518,-0.4031615583945453,-0.42991238237281076
-0.7629287818465994,-0.8077172828197451,-0.41499429425642004,-0.8492243041325525,-0.7890967662133097,-0.4267446510035744,-0.2342559781316333
-0.7864646560489502,-0.7841937905019546,-0.3197331240794729,-0.7805301212092398,-0.7406847818345378,-0.35959813938063223,0.167404808058509
-0.7629287818465994,-0.7606702981841642,-0.3212186598258945,-0.7461830297475838,-0.7164787896451518,-0.35819771632402925,0.7669769409324523
-0.6687852850371964,-0.7018615673896883,-0.09305807245127724,-0.6774888468242711,-0.6317578169823012,-0.19593667914642357,0.35740744089604154
-0.6217135366324945,-0.6077675981185265,-0.013358825260862319,-0.6889378773114897,-0.8254057544973888,-0.15755865655451756,-1.9691654563754555
-0.8570722786560029,-0.854764267455326,-0.47264233075515644,-0.860673334619771,-0.8617147427814675,-0.4670163790972048,0.4784911354691811
-0.798232593150126,-0.7959555366608501,-0.5560513078555778,-0.8377752736453334,-0.752787777929231,-0.5192218658014754,-0.13501096071562912
-0.8100005302513011,-0.7959555366608501,-0.48328777880187634,-0.87212236510699,-0.8133027584026956,-0.4737454286586499,-0.3379026703397363
-0.8453043415548277,-0.8430025212964309,-0.5267828486732052,-0.9179184870558651,-0.8496117466867749,-0.5033369723537746,-0.34059994793755066
-0.8806081528583538,-0.9018112520909068,-0.5635526958786954,-0.9293675175430837,-0.8617147427814675,-0.5277156899163187,-0.1371214412075074
-0.8923760899595296,-0.8900495059320118,-0.5153024635247818,-0.8950204260814276,-0.8496117466867749,-0.49532043525502845,0.4830944336409342
-0.8335364044536521,-0.8312407751375355,-0.5728283252429329,-0.8950204260814276,-0.8133027584026956,-0.5323136155695855,-0.23780016545575394
-0.8570722786560029,-0.8782877597731163,-0.5124366071526455,-0.9408165480303027,-0.8617147427814675,-0.4950880554715429,-0.5465099241068162
-0.9159119641618804,-0.9135729982498023,-0.6002603794077853,-0.9751636394919587,-0.8738177388761608,-0.5518846198252954,0.07003438793332895
-0.9041440270607047,-0.9253347444086972,-0.36629267403189797,-0.9980617004663963,-1.043259684201862,-0.4105578548275397,-1.3825167943195467
-1.0571272093759851,-1.0429522059976495,-0.5021311350570256,-1.112552005338584,-1.091671668580634,-0.4981821720587702,-0.6816819388383986
-1.1277348319830378,-1.1370461752688112,-0.6076021509396632,-1.1697971577746775,-1.1037746646753273,-0.5628852405403603,-0.2540255453233446
-1.1512707061853888,-1.1488079214277063,-0.5443808440575947,-1.2155932797235527,-1.1642896451487919,-0.5264207009877154,-0.3661491607391168
-1.1865745174889153,-1.1723314137454965,-0.5398091720490015,-1.2155932797235527,-1.200598633432871,-0.5247521628764994,-0.36937381866552255
-1.2218783287924415,-1.2076166522221825,-0.45153238118672645,-1.1354500663130216,-1.152186649054099,-0.4679196999047402,0.9819475382609207
-1.1159668948818626,-1.1135226829510207,-0.3124400789550148,-1.032408791928053,-1.0553626802965552,-0.3760403849455639,1.1722378843631576
-0.986519586768933,-0.9959052213620686,-0.5041938863044607,-1.020959761440834,-0.9827447037283974,-0.4948459251358791,-0.351885489788547
-1.0218233980724591,-1.0076669675209635,-0.47594300671478923,-1.0782049138769274,-1.0795686724859412,-0.4810285885300295,-0.8895520743859635
-1.1159668948818626,-1.1135226829510207,-0.5846152888583881,-1.1812461882618965,-1.1037746646753273,-0.5489132144398372,-0.2533270813519017
-1.1395027690842137,-1.1370461752688112,-0.6037536127364985,-1.158348127287459,-1.1037746646753273,-0.5599851674805671,0.2970692226880029
-1.104198957780687,-1.1135226829510207,-0.5565861894363566,-1.1354500663130216,-1.091671668580634,-0.5308906506436426,-0.2526330380385058
-1.1277348319830378,-1.1370461752688112,-0.5724588655754291,-1.158348127287459,-1.127980656864713,-0.5420337224025799,0.1860067566857141
-1.104198957780687,-1.1252844291099158,-0.6108111795064918,-1.1697971577746775,-1.127980656864713,-0.5655102625857434,-0.5805685036180441
-1.1630386432865645,-1.1488079214277063,-0.6058018830435761,-1.192695218749115,-1.1400836529594058,-0.5625508317830507,-0.03400939431881525
-1.1630386432865645,-1.184093159904392,-0.6215229006856594,-1.2155932797235527,-1.152186649054099,-0.5725211860350944,-0.36721713426457914
-1.1983424545900905,-1.184093159904392,-0.6538191157625455,-1.2384913406979903,-1.176392641243485,-0.5921682848062574,-0.25831157423901724
-1.2218783287924415,-1.231140144539973,-0.4173127449912519,-1.101102974851365,-1.176392641243485,-0.4465770228312689,0.8690634346409523
-1.1277348319830378,-1.1488079214277063,-0.5381523437378086,-1.192695218749115,-1.1642896451487919,-0.5229119346300208,-0.36403362082561175
-1.1630386432865645,-1.195854906063287,-0.5656791763095965,-1.2041442492363341,-1.176392641243485,-0.5389912611246371,0.077059852329776
-1.1512707061853888,-1.1605696675866017,-0.4961135215848806,-1.192695218749115,-1.1642896451487919,-0.49737569082035576,-0.5875756716859829
-1.2101103916912663,-1.1488079214277063,-0.23523324947210703,-1.101102974851365,-1.1642896451487919,-0.3385808367255322,1.091154635248322
-1.0924310206795118,-1.0782374444743348,-0.45144869178817293,-1.0782049138769274,-1.043259684201862,-0.46365045330286386,0.4018585641381073
-1.04535927227481,-1.031190459838754,-0.504777298604276,-1.0896539443641464,-1.043259684201862,-0.49736149220700343,-0.14161853982570105
-1.0571272093759851,-1.0429522059976495,-0.4939530566047617,-1.0896539443641464,-1.1158776607700198,-0.4911712109139856,-0.03400939431881525
-1.0571272093759851,-1.0429522059976495,-0.3103117068697426,-0.9637146090047402,-1.0553626802965552,-0.3745671217459489,0.8295539983739576
-0.9629837125665822,-0.9841434752031736,-0.17731659805268196,-0.9522655785175211,-0.9464357154443181,-0.28305493518051555,-0.03400939431881525
-0.9629837125665822,-0.9488582367264877,-0.37453076358834675,-0.9866126699791777,-1.019053692012476,-0.4128643630234811,-0.665885047508648
-1.0335913351736343,-1.0547139521565445,-0.49700690428370337,-1.101102974851365,-1.0553626802965552,-0.49316335175819,-0.24855930554683453
-1.0571272093759851,-1.0547139521565445,-0.5803839841776612,-1.101102974851365,-1.0311566881071692,-0.5439257441749332,0.18188145385437918
-1.0335913351736343,-1.0429522059976495,-0.5345197802802486,-1.112552005338584,-1.043259684201862,-0.5165990803518239,-0.3558342611608466
-1.068895146477161,-1.0782374444743348,-0.4056956388924246,-1.101102974851365,-1.0311566881071692,-0.4363333515547644,0.18255822767310392
-1.04535927227481,-1.031190459838754,-0.36901880889842104,-1.0667558833897088,-1.019053692012476,-0.41171642398165914,0.3964271877087375
-0.9982875238701082,-0.9959052213620686,-0.5257459611600271,-1.020959761440834,-0.9585387115390114,-0.5068877062942984,0.17856005619017618
-0.9747516496677574,-0.9841434752031736,-0.570395266345,-1.0438578224152713,-0.9706417076337042,-0.5361571173783483,-0.45654805741008264
-1.0218233980724591,-1.031190459838754,-0.6285811197502634,-1.0782049138769274,-0.9827447037283974,-0.5728278509532164,-0.14095222932720639
-1.0335913351736343,-1.031190459838754,-0.5417790365438722,-1.0438578224152713,-0.9827447037283974,-0.5179234842838412,0.2878154725232113
-0.9982875238701082,-0.9959052213620686,-0.5448511484719136,-1.0667558833897088,-0.9706417076337042,-0.5201766660062715,-0.1402941195733086
-1.0100554609712835,-1.0076669675209635,-0.5355952836343805,-1.032408791928053,-0.9585387115390114,-0.5137860334832507,-0.14062215884879017
-1.0218233980724591,-1.031190459838754,-0.5823723086100149,-1.0896539443641464,-0.9948476998230901,-0.5445701224833841,-0.2478950643356023
-1.04535927227481,-1.0429522059976495,-0.5595736335239285,-1.0667558833897088,-0.9948476998230901,-0.5295915152173347,0.3964271877087375
-0.9982875238701082,-0.9959052213620686,-0.504598896028248,-1.032408791928053,-0.9585387115390114,-0.49356292335518576,0.28484478144466957
-0.9629837125665822,-0.9723817290442781,-0.36688926268284955,-1.020959761440834,-0.9464357154443181,-0.406253124257427,-0.03400939431881525
-0.9629837125665822,-0.9606199828853832,-0.07724749475914396,-0.9179184870558651,-0.9343327193496255,-0.2184435796890661,0.17661582341113052
-0.9394478383642313,-0.9606199828853832,-0.48325001094391645,-1.020959761440834,-0.9222297232549327,-0.479679682566121,-0.4527067968365257
-0.986519586768933,-0.9841434752031736,-0.5480839857920331,-1.032408791928053,-0.9585387115390114,-0.5215679918982133,0.0719493041710985
-0.9747516496677574,-0.9723817290442781,-0.5635400413632476,-1.0438578224152713,-0.9706417076337042,-0.5315713924804489,-0.45654805741008264
-1.0218233980724591,-1.031190459838754,-0.6395711098103581,-1.0553068529024903,-0.9706417076337042,-0.5792356223334166,-0.14095222932720639
-1.0335913351736343,-1.0429522059976495,-0.4220932165047321,-1.0896539443641464,-1.1037746646753273,-0.44868606978045594,-1.2140339060729237
-1.1630386432865645,-1.1723314137454965,-0.6067476449996385,-1.2041442492363341,-1.127980656864713,-0.5630331071615379,-0.03400939431881525
-1.1630386432865645,-1.1488079214277063,-0.5795743561068532,-1.2155932797235527,-1.176392641243485,-0.5483003369487974,-0.4782863809131704
-1.2101103916912663,-1.195854906063287,-0.6686046777034156,-1.2384913406979903,-1.176392641243485,-0.6008504730031938,0.30353981455132834
-1.1748065803877397,-1.184093159904392,-0.6402839373609375,-1.2155932797235527,-1.152186649054099,-0.5837273473848655,0.07741814022218584
-1.1630386432865645,-1.1723314137454965,-0.6599587083268924,-1.2270423102107717,-1.1642896451487919,-0.5957933038814176,-0.4782863809131704
-1.2101103916912663,-1.2076166522221825,-0.5107172890177469,-1.2499403711852093,-1.2490106178116425,-0.5096442351426426,0.19102341159461217
-1.1865745174889153,-1.195854906063287,-0.5326337356428537,-1.2041442492363341,-1.152186649054099,-0.5193692423820152,-0.14579753576771604
-1.1983424545900905,-1.2076166522221825,-0.6329467971207957,-1.2613894016724276,-1.200598633432871,-0.5804038540837024,-0.25831157423901724
-1.2218783287924415,-1.231140144539973,-0.5626851440464565,-1.2842874626468652,-1.2490106178116425,-0.5406198797715873,-0.7113140160386409
-1.2924859513994942,-1.3134723676522393,-0.579162105912887,-1.3300835845957404,-1.2732166100010285,-0.5511288515103235,-0.03400939431881525
-1.2924859513994942,-1.3134723676522393,-0.4438233677890212,-1.352981645570178,-1.4063495670426513,-0.4784559003117371,-1.3005690369348866
-1.4219332595124237,-1.4428515754000864,-0.6177668578582929,-1.4216758284934905,-1.4184525631373441,-0.5763432894026722,0.4440879857187087
-1.374861511107722,-1.372281098446715,-0.6059257537901491,-1.433124858980709,-1.3821435748532656,-0.5699686271783866,-0.5055798476664072
-1.4219332595124237,-1.372281098446715,-0.49647071811370314,-1.3644306760573963,-1.3337315904744935,-0.5053974927146725,0.5636123307280871
-1.3630935740065468,-1.407566336923401,-0.6309086373801841,-1.4102267980062715,-1.3579375826638795,-0.5828993671841096,-0.26899263042569355
-1.3866294482088977,-1.372281098446715,-0.5017569136388635,-1.387328737031834,-1.3458345865691863,-0.5093199287615588,0.4391760263347616
-1.3395576998041958,-1.36051935228782,-0.2060195830370337,-1.2041442492363341,-1.3579375826638795,-0.33305992581349425,0.6661771402969504
-1.2689500771971431,-1.3134723676522393,-0.5088381587032255,-1.3415326150829594,-1.3216285943798003,-0.5127100424591771,-0.7202849381806253
-1.3395576998041958,-1.3369958599700298,-0.5106566908484124,-1.387328737031834,-1.3700405787585723,-0.5162137701939032,-0.734195928934581
-1.4101653224112485,-1.419328083082296,-0.5163917302951995,-1.4789209809295842,-1.4547615514214234,-0.5221995286289243,-0.9869069310832596
-1.5043088192206522,-1.5016603061945628,-0.5730361463059038,-1.5361661333656782,-1.56368851627366,-0.5557333864296287,0.08848186705604956
-1.4925408821194763,-1.4898985600356673,-0.5791277952163638,-1.5132680723912406,-1.5273795279895812,-0.5591808097515832,-0.6443015446317351
-1.5513805676253538,-1.5487072908301436,-0.6215064628614696,-1.5361661333656782,-1.515276531894888,-0.5814218318353443,0.4630055079504094
-1.5043088192206522,-1.4898985600356673,-0.5816472179207542,-1.5476151638528968,-1.5515855201789668,-0.5613262704897041,-0.7689569625679878
-1.5749164418277048,-1.572230783147934,-0.5671255743793757,-1.5476151638528968,-1.56368851627366,-0.5527281682401607,0.4666070652132298
-1.527844693423003,-1.5134220523534578,-0.4232153589235294,-1.4102267980062715,-1.491070539705502,-0.4695789649392712,0.7061877994178514
-1.4572370708159503,-1.4663750677178768,-0.6185298468644355,-1.4560229199551467,-1.4426585553267302,-0.5778152709575421,0.2075467994414023
-1.4337011966135995,-1.419328083082296,-0.29259244991722283,-1.3644306760573963,-1.3821435748532656,-0.3901698900028526,1.0454448465471595
-1.3277897627030202,-1.3252341138111343,-0.605032044944021,-1.3758797065446156,-1.3216285943798003,-0.567809746865876,-0.38292389641690977
-1.3630935740065468,-1.36051935228782,-0.624229140566556,-1.398777767519053,-1.3337315904744935,-0.578859786294494,-0.26899263042569355
-1.3866294482088977,-1.3840428446056106,-0.5662662414592319,-1.433124858980709,-1.4547615514214234,-0.5497605826586487,-1.0986765907893605
-1.4925408821194763,-1.5134220523534578,-0.5850940731026463,-1.5705132248273344,-1.5515855201789668,-0.5630360474053648,-0.8884184047569019
-1.5749164418277048,-1.595754275465724,-0.5898237308659524,-1.593411285801772,-1.56368851627366,-0.565849923573479,-0.15916350920182373
-1.58668437892888,-1.583992529306829,-0.6435370610434499,-1.604860316288991,-1.5515855201789668,-0.5944069286564323,0.34281826794712134
-1.5513805676253538,-1.5487072908301436,-0.5066613863578389,-1.5247171028784592,-1.5273795279895812,-0.5189117203383105,0.21449805681579706
-1.527844693423003,-1.5251837985123533,-0.4034795984114735,-1.5705132248273344,-1.6484094889365106,-0.47032964437069635,-1.514403781792143
-1.6690599386371079,-1.7016099908957814,-0.21831422754800123,-1.7536977126228346,-1.8904694108303701,-0.39386495975893276,-1.838470214870888
-1.833811058053564,-1.8662744371203144,-0.5670670635527955,-1.8567389870078033,-1.8420574264515983,-0.5635643489083739,-0.44199209952800456
-1.8691148693570907,-1.8662744371203144,-0.5903163437559574,-1.8796370479822408,-1.866263418640984,-0.575378361691361,-0.3092487226671049
-1.892650743559441,-1.8897979294381042,-0.35061033746022946,-1.925433169931116,-2.0357053639666858,-0.46921226376044334,-1.0050846953388093
-1.9750263032676694,-1.972130152550371,-0.5179377337520336,-1.959780261392772,-1.963087387398528,-0.5442856978711326,0.10872835653949828
-1.9632583661664937,-1.972130152550371,-0.5639896680384072,-1.8681880174950223,-1.9509843913038347,-0.5648500396300029,0.3924416638010718
-1.9279545548629675,-1.9368449140736852,-0.5906489487779564,-1.9139841394438974,-1.902572406925063,-0.5768519641498792,0.10640741750115172
-1.9161866177617919,-1.9133214217558947,-0.5628351718069189,-1.9139841394438974,-1.902572406925063,-0.5635978978443481,-0.03400939431881525
-1.9161866177617919,-1.8780361832792092,-0.3460634526468431,-1.8109428650589283,-1.8420574264515983,-0.45389977547315585,1.7840188008238715
-1.7632034354465114,-1.7839422140080474,-0.42158455716730364,-1.685003529699522,-1.7694394498834403,-0.48392965423624285,1.2945496713623812
-1.6455240644347569,-1.642801260101305,-0.3094873369407325,-1.593411285801772,-1.5999975045577386,-0.4184443929406721,-0.03400939431881525
-1.6455240644347569,-1.642801260101305,-0.2894930068449928,-1.5819622553145534,-1.6484094889365106,-0.4095210293590584,0.477731875425053
-1.5984523160300552,-1.642801260101305,-0.40430801256707,-1.604860316288991,-1.5999975045577386,-0.46912458418170633,-0.16007704288710675
-1.6102202531312308,-1.595754275465724,-0.22826211173803226,-1.5018190419040216,-1.56368851627366,-0.3702567996865072,0.34557891016152376
-1.5749164418277048,-1.6192777677835144,-0.4286988083389673,-1.5590641943401158,-1.6484094889365106,-0.4801710048486911,0.4666070652132298
-1.527844693423003,-1.572230783147934,-0.42889293121511335,-1.5132680723912406,-1.5273795279895812,-0.4770119515943797,0.08935680463729859
-1.5160767563218274,-1.5251837985123533,-0.4580178855831307,-1.5361661333656782,-1.539482524084274,-0.49455344626596487,-0.5257180876670161
-1.563148504726529,-1.595754275465724,-0.534199438396931,-1.5819622553145534,-1.56368851627366,-0.5363502185199405,0.21539519562855736
-1.5396126305241782,-1.536945544671248,-0.5061370719497535,-1.5476151638528968,-1.515276531894888,-0.5190228339116512,0.08979897739340818
-1.527844693423003,-1.5251837985123533,-0.4498570277085895,-1.5018190419040216,-1.491070539705502,-0.48642319460895417,0.7061877994178514
-1.4572370708159503,-1.4310898292411915,-0.5084011865435136,-1.4789209809295842,-1.4184525631373441,-0.5171917656555565,0.08676870256129621
-1.4454691337147747,-1.4663750677178768,-0.45756780230174365,-1.4789209809295842,-1.5515855201789668,-0.49150000305167707,-0.3950811961415821
-1.4807729450183011,-1.4663750677178768,-0.3903815226284995,-1.5247171028784592,-1.5878945084630458,-0.4604386013111129,-1.3719245097583272
-1.6102202531312308,-1.583992529306829,-0.5578310937008888,-1.6163093467762093,-1.5757915123683526,-0.5494979585722081,0.34557891016152376
-1.5749164418277048,-1.5604690369890386,-0.557560521896368,-1.5819622553145534,-1.56368851627366,-0.5486320316348822,0.09114472056419878
-1.563148504726529,-1.583992529306829,-0.5770290373064177,-1.5476151638528968,-1.539482524084274,-0.5576956976206485,0.3400974906022409
-1.527844693423003,-1.5016603061945628,-0.264534323385015,-1.444573889467928,-1.4668645475161162,-0.38248894278500467,1.1996525952422958
-1.4101653224112485,-1.4428515754000864,-0.20881531773851905,-1.387328737031834,-1.4426585553267302,-0.3479916776554808,-0.03400939431881525
-1.4101653224112485,-1.3958045907645056,-0.38593496072623973,-1.444573889467928,-1.4305555592320374,-0.4489273833817234,-0.7486825468921486
-1.4807729450183011,-1.4663750677178768,-0.5673490505130035,-1.5018190419040216,-1.4668645475161162,-0.5508285696856379,-0.2772666880350907
-1.5043088192206522,-1.5251837985123533,-0.5202597721072243,-1.5476151638528968,-1.491070539705502,-0.5263016839384468,0.08848186705604956
-1.4925408821194763,-1.5251837985123533,-0.49631416740713374,-1.5476151638528968,-1.5757915123683526,-0.516396668438113,-1.1325352648820632
-1.5984523160300552,-1.6192777677835144,-0.5653073031520331,-1.6392074077506469,-1.6121005006524318,-0.5547079198518292,-0.5382799885919701
-1.6455240644347569,-1.6663247524190954,-0.6279537427936865,-1.6506564382378655,-1.6242034967471246,-0.5876186344383886,-0.03400939431881525
-1.6455240644347569,-1.642801260101305,-0.5719969105321272,-1.6392074077506469,-1.6121005006524318,-0.5580333481852545,0.22186124055311887
-1.621988190232406,-1.595754275465724,-0.603275350327929,-1.6506564382378655,-1.6121005006524318,-0.5747882648074077,-0.16100401089128535
-1.6337561273335817,-1.595754275465724,-0.5277720534503406,-1.6506564382378655,-1.6605124850312039,-0.5374039189775653,-0.5438623198938869
-1.6808278757382835,-1.6780864985779909,-0.6270425524519915,-1.673554499212303,-1.6484094889365106,-0.5877234905697386,0.48348177733228753
-1.6337561273335817,-1.642801260101305,-0.4305563477018744,-1.604860316288991,-1.6242034967471246,-0.4826220750327909,0.7307699940437923
-1.563148504726529,-1.5604690369890386,0.6560410374804756,-1.2957364931340842,-1.515276531894888,0.1545573856666358,3.457654864944396
-1.2336462658936171,-1.1488079214277063,0.8600369796247272,-1.2155932797235527,-1.2732166100010285,0.2893510168369199,-0.8267889023646415
-1.316021825601845,-1.3369958599700298,0.2013956728156056,-1.2270423102107717,-1.2974226021904143,-0.09290520782879341,0.8933070005190669
-1.2218783287924415,-1.2546636368577635,-0.18903878881329406,-1.2842874626468652,-1.2611136139063357,-0.32344681118642493,-0.8241981196586093
-1.3042538885006694,-1.3487576061289246,-0.2924347250803542,-1.3071855236213028,-1.3216285943798003,-0.38518914209028804,-0.03400939431881525
-1.3042538885006694,-1.2664253830166583,2.1413944023288836,-1.020959761440834,-1.2127016295275637,1.160863713785999,3.4317968639799528
-0.9512157754654065,-0.9606199828853832,1.4312231258632189,-0.9064694565686461,-1.0311566881071692,0.7313672575053376,-0.8739494723178696
-1.04535927227481,-0.9841434752031736,0.2871634776872616,-0.9064694565686461,-0.9706417076337042,0.00600778605653126,0.5040363332156232
-0.986519586768933,-0.9606199828853832,0.35227559095738314,-0.860673334619771,-0.9101267271602395,0.06296038437542503,0.7077014951105667
-0.9041440270607047,-0.8312407751375355,1.1329024476851495,-0.6316927248753961,-0.8496117466867749,0.6267674802346435,2.663005405682648
-0.5981776624301437,-0.6077675981185265,0.6195222584706461,-0.48285532854155233,-0.5954488286982225,0.3153541814184203,0.7357407050173654
-0.5040341656207401,-0.5254353750062604,0.40986218130379104,-0.49430435902877085,-0.4865218638459854,0.18030732488982623,0.7189614112988656
-0.4098906688113365,-0.454864898052889,0.5869092891308012,-0.4599572675671148,-0.5712428365088366,0.2964226299344938,-1.1393705369655707
-0.5511059140254418,-0.5489588673240507,0.1402744936621658,-0.49430435902877085,-0.5712428365088366,-0.02006394651883094,-0.5098018971798477
-0.6099455995313189,-0.5960058519596316,0.21965365988710736,-0.6431417553626146,-0.7164787896451518,0.004718124749221345,-0.9988846934168908
-0.7276249705430733,-0.7253850597074788,0.07072397217241823,-0.7919791516964584,-0.8254057544973888,-0.1087639406455211,-0.43105003463733377
-0.774696718947775,-0.7959555366608501,0.18508002340640275,-0.5515495114648644,-0.8011997623080029,-0.004563521364365266,1.8738632174442962
-0.5511059140254418,-0.5254353750062604,-0.015076643118156242,-0.5629985419520834,-0.5833458326035292,-0.13299508058521245,-0.12916789489102004
-0.562873851126617,-0.5842441058007362,0.016885010052898816,-0.4714062980543333,-0.5349338482247573,-0.10064195685363062,0.8247829299060444
-0.4569624172160383,-0.43134140573509855,0.24909432484670635,-0.5172024200032084,-0.6559638091716872,0.03840766469101942,-1.616821003567031
-0.6570173479360206,-0.7253850597074788,-0.2947915959677566,-0.6889378773114897,-0.6922727974557659,-0.33992807152521426,-0.7170538857142305
-0.7393929076442485,-0.7253850597074788,-0.4675685223552419,-0.7461830297475838,-0.6801698013610731,-0.45660662173991123,0.16508303050949083
-0.7158570334418976,-0.7136233135485833,-0.3041286062548616,-0.7576320602348023,-0.7648907740239237,-0.3511206122582828,-0.7268396234133095
-0.798232593150126,-0.8312407751375355,-0.046590626497883855,-0.6087946639009586,-0.7648907740239237,-0.1675955055515708,1.1780094024429781
-0.6570173479360206,-0.5960058519596316,0.13932899262394763,-0.48285532854155233,-0.5954488286982225,-0.015434658264743361,1.1369240195019004
-0.5158021027219153,-0.5371971211651553,-0.05805046436607003,-0.5286514504904269,-0.6680668052663798,-0.16586206846870435,-1.5440656001203934
-0.7040890963407224,-0.6900998212307934,-0.14854329570929617,-0.7461830297475838,-0.7164787896451518,-0.24398790288668296,-0.4287812309783708
-0.7511608447454242,-0.7724320443430597,-0.1331621887888516,-0.6660398163370521,-0.7648907740239237,-0.2343210094408985,-0.43334506724033095
-0.798232593150126,-0.7959555366608501,0.051234974711592364,-0.540100480977646,-0.7648907740239237,-0.09952471445996776,1.0770078360461597
-0.6687852850371964,-0.6900998212307934,-0.2767191867130007,-0.7576320602348023,-0.7164787896451518,-0.33041256294108406,-0.8168430647485245
-0.7629287818465994,-0.7489085520252692,0.04124182127557835,-0.826326243158115,-0.8859207349708536,-0.13650455059100244,-1.4357354810085412
-0.9276799012630556,-0.9606199828853832,-0.2585983771981304,-0.8950204260814276,-0.9101267271602395,-0.3293822336523401,0.696497403125224
-0.8453043415548277,-0.8077172828197451,-0.33833487041081667,-0.8377752736453334,-0.8496117466867749,-0.3790058595827899,-0.5449936503500424
-0.9041440270607047,-0.9253347444086972,-0.1504739572980634,-0.9522655785175211,-0.9585387115390114,-0.2713591227124007,-0.8638601020115746
-0.9982875238701082,-0.9959052213620686,0.11528586987955655,-0.814877212670896,-0.9706417076337042,-0.08632006686798961,1.453976759244125
-0.8335364044536521,-0.8312407751375355,-0.4387361221201261,-0.8835713955942085,-0.8375087505920816,-0.4451736846611281,-0.33969555102422555
-0.8688402157571786,-0.8665260136142214,-0.34510379681557257,-0.9064694565686461,-0.8738177388761608,-0.38709499808680153,-0.23961972591233377
-0.8923760899595296,-0.854764267455326,-0.3362740108177525,-0.87212236510699,-0.9222297232549327,-0.3843936176579296,-0.757954753462459
-0.9747516496677574,-0.9606199828853832,-0.4222630087918988,-0.9637146090047402,-0.9343327193496255,-0.4392832831081701,0.2828946029996329
-0.9394478383642313,-0.9606199828853832,-0.17211206981278193,-0.9522655785175211,-0.9827447037283974,-0.28538863434928397,-0.7667298487248062
-1.0218233980724591,-1.031190459838754,-0.3477096485558815,-0.9980617004663963,-0.9706417076337042,-0.3943705183502889,0.1798762756979718
-0.9982875238701082,-0.9723817290442781,-0.4203596131178591,-0.9980617004663963,-0.9585387115390114,-0.4409405377195716,-0.03400939431881525
-0.9982875238701082,-1.019428713679859,-0.4080623594284487,-1.0553068529024903,-1.0069506959177834,-0.43587657085458864,-0.45914829533679813
-1.04535927227481,-1.0547139521565445,-0.2855135531134595,-0.9866126699791777,-1.0069506959177834,-0.35729561433551615,0.7192546242293997
-0.9629837125665822,-0.9606199828853832,0.12837474830851958,-0.7919791516964584,-0.9464357154443181,-0.07358031705957271,1.2297419120608595
-0.8217684673524769,-0.854764267455326,-0.29849388971920104,-0.8377752736453334,-0.8133027584026956,-0.3517971322065171,0.16918199219713242
-0.798232593150126,-0.7606702981841642,0.11196614691729113,-0.6316927248753961,-0.7043757935504591,-0.0565503745532986,1.0770078360461597
-0.6687852850371964,-0.7489085520252692,-0.215605508947584,-0.7576320602348023,-0.7648907740239237,-0.29231636397650573,-1.2082598999633811
-0.8100005302513011,-0.7959555366608501,-0.17683977069225598,-0.7690810907220214,-0.8133027584026956,-0.26688035232499274,0.2698838817021013
-0.774696718947775,-0.7841937905019546,-0.33511149136255247,-0.814877212670896,-0.8133027584026956,-0.3749451064245913,-0.736909830231539
-0.8570722786560029,-0.8430025212964309,-0.4619506350205375,-0.9179184870558651,-0.8375087505920816,-0.4614044211476878,-0.4440098181492142
-0.9041440270607047,-0.8782877597731163,-0.23999780499708595,-0.7919791516964584,-0.8254057544973888,-0.3112020778130787,1.2107666672203239
-0.7629287818465994,-0.7606702981841642,-0.3598802266318928,-0.7805301212092398,-0.7406847818345378,-0.3864112154850118,-0.03400939431881525
-0.7629287818465994,-0.7841937905019546,-0.3333448818683778,-0.7919791516964584,-0.7164787896451518,-0.3699020479601555,-0.03400939431881525
-0.7629287818465994,-0.7606702981841642,0.8250381775167646,-0.4370592065926772,-0.728581785739845,0.4754229526944206,3.4703058224054937
-0.3510509833054596,-0.13729775176271833,2.6678041111627757,-0.23097665782273935,-0.728581785739845,1.6726770958873545,-3.3064601455756533
-0.774696718947775,-0.854764267455326,1.1739840274968667,-0.8950204260814276,-1.0795686724859412,0.552935004930951,-3.146854181932314
-1.1395027690842137,-1.1488079214277063,0.47931590227330984,-0.9866126699791777,-1.1037746646753273,0.11085484537215864,0.2970692226880029
-1.104198957780687,-1.06647569831544,0.11561756168910049,-1.1240010358258026,-1.1037746646753273,-0.1244260289498908,-0.47125668175819635
-1.1512707061853888,-1.1605696675866017,0.23721975806503337,-1.0553068529024903,-1.152186649054099,-0.05045562605436752,0.9624099049420796
-1.04535927227481,-1.06647569831544,0.43941530185427574,-0.814877212670896,-1.0311566881071692,0.10467780774150663,2.2257826613258347
-0.798232593150126,-0.8077172828197451,0.27479818966995456,-0.7232849687731463,-0.7890967662133097,0.03451400282517459,-0.4380156599060797
-0.8453043415548277,-0.8077172828197451,-0.2112645535427975,-0.860673334619771,-0.8617147427814675,-0.29791537982712624,-0.23840309673130702
-0.8688402157571786,-0.8782877597731163,-0.13411643057485323,-0.9293675175430837,-0.9464357154443181,-0.25630041264978376,-1.0620610522864078
-0.986519586768933,-0.9488582367264877,-0.09871646728130644,-0.6774888468242711,-0.8980237310655468,-0.20413355119988938,3.462627655848258
-0.5981776624301437,-0.17258299023940374,0.2271759865672286,-0.2653237492843954,-0.280770930236205,0.09833573950220861,3.429866052693998
-0.17453192678782764,0.23907812532192818,2.177861519605545,0.1353923177682608,-0.5107278560353714,1.4976178684139851,-1.870448001564214
-0.4216586059125117,-0.4431031518939935,1.3676310547244253,-0.21952762733552034,-0.4139038872778275,0.9112292853140183,-0.03400939431881525
-0.4216586059125117,-0.454864898052889,0.4922641459842047,-0.4370592065926772,-0.4744188677512927,0.23729824689962684,-0.8652468846113306
-0.527570039823091,-0.5254353750062604,-0.05411053968794547,-0.540100480977646,-0.4986248599406787,-0.15454948034451324,0.06062768981190222
-0.5158021027219153,-0.5136736288473649,-0.08682311441484514,-0.5286514504904269,-0.4865218638459854,-0.17918129761392165,-0.31714493290661333
-0.5511059140254418,-0.5607206134829458,0.18024019308334838,-0.5973456334137395,-0.5954488286982225,-0.005236447681255526,-0.6049603977520567
-0.6217135366324945,-0.6548145827541074,-0.2807532375034501,-0.6889378773114897,-0.6075518247929153,-0.3258012679740059,-0.22752500052447974
-0.6452494108348454,-0.6195293442774221,1.0663091690424982,-0.3225689017204895,-0.5470368443194505,0.6659313395324524,2.6904722953034694
-0.315747172001933,-0.39605616725841314,0.6371309514866512,-0.24242568830995787,-0.3775948989937488,0.3861371966586502,0.2365587704935413
-0.2804433606984069,-0.26667695951056547,0.2156543111699475,-0.3225689017204895,-0.5107278560353714,0.0519685341312627,-0.5709400011744283
-0.3510509833054596,-0.46662664421178396,0.4132385234382657,-0.4370592065926772,-0.5107278560353714,0.1768041500214606,-1.3066291309186941
-0.5158021027219153,-0.5842441058007362,0.1650864760641959,-0.6545907858498337,-0.6801698013610731,-0.025771751391048637,-1.5440656001203934
-0.7040890963407224,-0.7018615673896883,-0.006287755992427415,-0.7118359382859273,-0.8011997623080029,-0.15289717640006825,0.558148360670518
-0.6334814737336697,-0.666576328913003,-0.14568846311608083,-0.6545907858498337,-0.6559638091716872,-0.23457760225795043,-0.8102461517954693
-0.7276249705430733,-0.6548145827541074,0.1244847893975751,-0.5515495114648644,-0.6317578169823012,-0.03779356653476273,0.7600718863182218
-0.6334814737336697,-0.7018615673896883,-0.08008497631571451,-0.7461830297475838,-0.752787777929231,-0.20111021407196636,-1.5864829092721233
-0.8217684673524769,-0.8194790289786406,-0.05947240138794777,-0.87212236510699,-0.8738177388761608,-0.20199736353845354,-0.13560508757678685
-0.8335364044536521,-0.8782877597731163,-0.3572938132709829,-0.826326243158115,-0.8133027584026956,-0.38835697838064664,0.16978137681812344
-0.8100005302513011,-0.8194790289786406,0.1984214703086311,-0.6431417553626146,-0.7648907740239237,-0.0033138800424777296,1.1815637097648557
-0.6687852850371964,-0.6783380750718979,-0.2948293638257165,-0.7118359382859273,-0.6801698013610731,-0.33961737319568863,-0.523280438337384
-0.7276249705430733,-0.6783380750718979,-0.3557889043746234,-0.6774888468242711,-0.6680668052663798,-0.3799816435790006,-0.03400939431881525
-0.7276249705430733,-0.7253850597074788,-0.30976704086980317,-0.8034281821836774,-0.7648907740239237,-0.3569986497089942,-0.43105003463733377
-0.774696718947775,-0.7724320443430597,-0.44116520202093373,-0.826326243158115,-0.7648907740239237,-0.4432018867859658,-0.3352524382814099
-0.8100005302513011,-0.8077172828197451,-0.23996884311637062,-0.8377752736453334,-0.8375087505920816,-0.31300288920107383,0.3711816403757432
-0.7629287818465994,-0.7606702981841642,-0.4990328008856337,-0.7805301212092398,-0.752787777929231,-0.48140509052161384,-0.33437927003804446
-0.798232593150126,-0.7959555366608501,-0.49677723135127383,-0.8377752736453334,-0.7769937701186169,-0.4806810366315105,-0.03400939431881525
-0.798232593150126,-0.8194790289786406,-0.5182704040034936,-0.87212236510699,-0.7890967662133097,-0.4956200511270525,-0.13501096071562912
-0.8100005302513011,-0.8077172828197451,-0.339587341292833,-0.7690810907220214,-0.7406847818345378,-0.3728388363723519,0.2698838817021013
-0.774696718947775,-0.7724320443430597,-0.018345356641864454,-0.6774888468242711,-0.728581785739845,-0.15149670308288707,1.0705484335440378
-0.6452494108348454,-0.6195293442774221,-0.06288122779403561,-0.5973456334137395,-0.5712428365088366,-0.17059988187635333,0.4525051931137377
-0.586409725328968,-0.5960058519596316,-0.08356366347460895,-0.574447572439302,-0.5591398404141433,-0.17864639941001875,0.34979655798908593
-0.5393379769242662,-0.5607206134829458,-0.06421106081688167,-0.49430435902877085,-0.5107278560353714,-0.15682887295849504,0.7251672146418684
-0.4451944801148626,-0.4431031518939935,-0.2440783643932787,-0.4599572675671148,-0.4865218638459854,-0.28900270918353277,-0.40543450945549386
-0.49226622851956436,-0.5607206134829458,-0.31445769141538915,-0.585896602926521,-0.5228308521300646,-0.3415785158282645,-0.5033373251301095
-0.5511059140254418,-0.5842441058007362,-0.18745012528891988,-0.5057533895159894,-0.5107278560353714,-0.2462849118333373,0.2514661073978076
-0.5158021027219153,-0.5019118826884699,0.0024250735816931067,-0.4256101761054582,-0.4865218638459854,-0.10262337962952565,0.9097757343071671
-0.3981227317101613,-0.36077092878172723,-0.27651417051685584,-0.4370592065926772,-0.43810987946721347,-0.30611188749139984,-0.5852200705056906
-0.4687303543172135,-0.43134140573509855,1.059629737458331,-0.1393844139249897,-0.3775948989937488,0.7358459650670227,3.140169562605985
-0.06862049287724889,-0.17258299023940374,0.6447580366812518,-0.0019960480783644437,-0.1355349770998892,0.45822326765029064,0.9920065177914157
0.07259475233685646,0.08617542525629059,2.7093602353037816,0.4559651714103864,0.17914292136212775,2.3599967481752215,2.5400737954384973
0.43740080247329444,0.23907812532192818,1.8121580253880258,0.5933535372570117,0.3122758784037508,1.5989551184649193,1.1251360992285393
0.6139198589909264,0.5801687639298893,0.44568678838890735,0.5933535372570117,0.5422328042029166,0.4093773236469246,-0.8564507206928909
0.48447255087799623,0.48607479465872755,0.24701076540118963,0.4559651714103864,0.530129808108224,0.22811783815575704,0.1191725822120578
0.5080084250803476,0.5095982869765185,0.16833412047197832,0.6162515982314487,0.5180268120135313,0.1666984314670761,-0.5677792617668914
0.42563286537211925,0.5095982869765185,0.1021744220570631,0.5819045067697931,0.4333058393506801,0.11158182694094437,1.2826343434190506
0.6256877960921016,0.6389774947243652,0.1367103559092689,0.5704554762825736,0.48171782372945204,0.1321773051280335,-1.3023098414701932
0.42563286537211925,0.4625513023409376,0.9975490981620039,0.7650889945652924,0.37279085887721547,0.9134855203665767,2.444378817893641
0.8022068526097336,0.7330714639955269,1.7929799767681234,0.6162515982314487,0.34858486668782895,1.5401228876062079,-2.780068718362791
0.35502524276506714,0.3566955869108809,0.7471326100468687,0.5704554762825736,0.4333058393506801,0.6866149873389163,1.5361058651225918
0.590383984788575,0.6389774947243652,-0.12429091685379064,0.536108384820918,0.6390567729604605,-0.08594905584457782,-0.3343792700380423
0.5433122363838732,0.6507392408832612,0.11350301824957525,0.5819045067697931,0.4212028432559874,0.1003333838797301,-1.2460281910806017
0.35502524276506714,0.32141034843419497,-0.2661911516962079,0.3414748665381992,0.3969968510666009,-0.22942530242671338,0.044496368653253696
0.3667931798662423,0.3919808253875658,0.08301685548793689,0.28422971410210457,0.19124591745682049,0.042653037518232476,-1.6788920470669613
0.11966650074155823,0.1920311406863473,-0.0642081254911335,0.3300258360509797,0.2275549057408997,-0.0682460488048233,1.775361523704144
0.3785611169674175,0.4625513023409376,-0.20836666950527555,0.38727098848707325,0.3364818705931363,-0.18314857866174125,-0.34661152742027324
0.3314893685627157,0.28612510995750906,-0.12834825456184223,0.27278068361488605,0.2275549057408997,-0.12640589364786045,-0.9015159988503746
0.20204206044978557,0.20379288684524224,-0.25728733026007267,0.10104522630660424,0.09442194869927663,-0.2469782439449924,-1.0047598123341086
0.060826815235681266,0.06265193293850066,-0.23400693560397998,0.03235104338329212,-0.03871100834234536,-0.23774795157722095,-0.6166545749308117
-0.021548744472547107,-0.03144203633266109,-0.3080358509729898,0.1353923177682608,-0.014505016152959934,-0.287936594363083,0.5586321496860341
0.060826815235681266,0.06265193293850066,-0.34498834066947764,-0.01344507856558296,-0.026608012247652645,-0.32325692672184003,-0.5334195491291
-0.009780807371371924,-0.0432037824915571,-0.48740669312117857,-0.07069023100167657,-0.0024020200582672213,-0.43757463705551974,-0.3718337044186794
-0.056852555776073704,-0.019680290173766133,-0.3699451324750845,-0.059241200514458046,0.02180397213111928,-0.34433211699792615,0.13657102892914463
-0.03331668157372229,0.027366694461814747,-0.34776052753551656,-0.07069023100167657,-0.03871100834234536,-0.33051422752571596,-0.4583648698435274
-0.0921563670796003,-0.12553600560382286,-0.2963150952605213,-0.1851805358738648,-0.15974096928927517,-0.2993936062588423,-0.8073497459839837
-0.1980678009901785,-0.19610648255719418,-0.24778476760077056,-0.2653237492843954,-0.29287392633089826,-0.27196596893405195,-1.1766378019530268
-0.3510509833054596,-0.3254856903050418,0.01847856578685327,-0.11648635295055165,-0.3654919028990556,-0.05532488343925465,2.1476244398524127
-0.06862049287724889,-0.03144203633266109,-0.13042574766747939,-0.024894109052801476,-0.1355349770998892,-0.1588274345915694,0.9065051917822317
0.060826815235681266,0.08617542525629059,-0.3406177710893651,-0.01344507856558296,0.02180397213111928,-0.32062924086581024,-0.5334195491291
-0.009780807371371924,-0.0432037824915571,-0.37665724401924794,-0.10503732246333312,-0.07501999662642457,-0.3549005972612968,-0.9630262470934399
-0.13922811548430156,-0.17258299023940374,-0.540136754402498,-0.1393844139249897,-0.09922598881581053,-0.4810649394932405,0.1395711871269692
-0.11569224128195067,-0.11377425944492789,-0.4136535679135752,-0.0019960480783644437,-0.08712299272111729,-0.3770782784513328,1.002266676912518
0.025523003932154672,0.039128440620709706,-0.4257602211177373,-0.0019960480783644437,-0.05081400443703861,-0.3905274437564411,-0.956261561272269
-0.10392430418077549,-0.10201251328603293,-0.5506959691016826,-0.10503732246333312,-0.05081400443703861,-0.48861562385743884,-0.03400939431881525
-0.10392430418077549,-0.10201251328603293,-0.5437809287041285,-0.11648635295055165,-0.07501999662642457,-0.48268415941206,0.31055455289027317
-0.056852555776073704,-0.05496552865045205,-0.248475482364047,-0.1393844139249897,-0.08712299272111729,-0.2577953004631859,-0.6310408756866597
-0.13922811548430156,-0.10201251328603293,-0.33463388124859367,-0.01344507856558296,-0.05081400443703861,-0.3138054878098193,1.0942643850787859
0.013755066830979488,0.06265193293850066,-0.1180741578369972,0.12394328728104229,0.14283393307804856,-0.13016182896418732,0.890486695181963
0.1432023749439086,0.08617542525629059,-0.30570311498618347,0.05524910435773017,0.08231895260458391,-0.28770172668097466,-0.44328114441017735
0.08436268943803163,0.027366694461814747,-0.39217415867764144,0.00945298240885509,0.08231895260458391,-0.3586123409642075,-0.6138601136329125
0.0019871297298032597,0.027366694461814747,-0.43264590825780963,-0.03634313954002,0.046009964320504707,-0.39281226451287266,-0.20250956850276816
-0.021548744472547107,-0.0432037824915571,-0.4082090604863965,-0.059241200514458046,0.03390696822581199,-0.373252380410098,-0.03400939431881525
-0.021548744472547107,-0.019680290173766133,-0.45449555991478,-0.07069023100167657,0.03390696822581199,-0.4102048119608481,-0.28799862746375177
-0.056852555776073704,-0.05496552865045205,-0.052538640135066456,0.11249425679382377,0.03390696822581199,-0.07640858031820766,1.41592420328881
0.1432023749439086,0.15674590220966242,-0.1920505634898452,0.16973940922991737,0.20334891355151427,-0.18316965040916774,0.04784495569946298
0.15497031204508482,0.14498415605076642,-0.47497754546148346,0.07814716533216721,0.15493692917274235,-0.4200132643252412,-0.3606527579851141
0.10789856364038304,0.13322240989187145,-0.44798259391526507,0.11249425679382377,0.15493692917274235,-0.3963006250758025,0.2957522830817681
0.15497031204508482,0.18026939452745233,-0.44380751702998106,0.07814716533216721,0.15493692917274235,-0.39585344414607027,-0.44231359890169425
0.09613062653920681,0.09793717141518554,-0.1313762713742,0.18118843971713589,0.19124591745682049,-0.1330518499083328,0.7923670580187747
0.21380999755096178,0.2273163791630332,-0.39238008808624125,0.15829037874269886,0.2275549057408997,-0.34961126196349257,-0.5182505490998157
0.1432023749439086,0.14498415605076642,-0.3482306362614523,0.06669813484494869,0.14283393307804856,-0.3190635735931038,-0.5251354944284482
0.07259475233685646,0.015604948302919787,-0.2946507655613052,-0.047792170027239525,0.03390696822581199,-0.28296777077270546,-0.6152539855543405
-0.009780807371371924,0.015604948302919787,-0.37056383391333897,0.10104522630660424,0.10652494479397041,-0.33551413728373397,0.641639225880913
0.08436268943803163,0.08617542525629059,-0.48251813639070446,0.05524910435773017,0.13073093698335583,-0.4282838058212601,-0.03400939431881525
0.08436268943803163,0.08617542525629059,-0.44658877079110876,0.05524910435773017,0.14283393307804856,-0.39641242973209395,0.21449805681579887
0.11966650074155823,0.13322240989187145,0.44837261144848883,0.38727098848707325,0.20334891355151427,0.3655086470110802,2.1043380542537737
0.42563286537211925,0.43902781002314667,-0.009115192211993103,0.4559651714103864,0.4333058393506801,-0.005058525234291357,-0.49870718410864734
0.35502524276506714,0.4625513023409376,0.006126258432299315,0.536108384820918,0.3364818705931363,-0.0006519792978121003,-0.5835497351233119
0.27264968305683873,0.2743633637986141,-0.3996649142986045,0.21553553117879246,0.30017288230905703,-0.3498261887611848,0.12554042419254888
0.2961855572591891,0.29788685611640403,-0.5256935166733264,0.21553553117879246,0.34858486668782895,-0.45347688296785743,-0.1134175223825172
0.2844176201580139,0.2743633637986141,-0.4461613873621743,0.28422971410210457,0.32437887449844355,-0.38452636841020194,0.20476389398333705
0.31972143146154053,0.3449338407519849,-0.3750427496282898,0.24988262264044903,0.3122758784037508,-0.32882209207301694,-0.19209880259209616
0.2961855572591891,0.2743633637986141,0.0736009175529365,0.4559651714103864,0.36068786278252274,0.07335081654038587,1.6335612950189609
0.5433122363838732,0.5919305100887843,1.4902195205517454,0.9597225128480114,0.6390567729604605,1.4754754701498725,2.5415305487999995
0.9434220978238389,0.9683063871734313,1.8117620173298663,1.2802953664901369,1.0142496518959432,1.8960610777329017,1.3758900223224482
1.1787808398473467,1.097685594921279,0.46516945859200937,1.1200089396690747,1.2078975894110298,0.5525096999178971,-0.03400939431881525
1.1787808398473467,1.1682560718746497,0.09091138147292689,1.1658050616179496,1.1836915972216444,0.183614935848266,-0.5758530916946758
1.0846373430379432,1.121209087239069,0.3106618692022522,1.2802953664901369,1.1473826089375652,0.42218216090416033,1.273377415335591
1.3082281479602769,1.3446822642580782,0.2812636686218101,1.4291327628239807,1.3531335425473456,0.422204539426621,0.8941969394776415
1.4729792673767326,1.43877623352924,0.4630873341946362,1.3375405189262306,1.2805155659791883,0.5734310425639954,-1.5835810896179994
1.190548776948523,1.1564943257157547,0.057836848466546534,1.1314579701562932,1.111073620653487,0.14528069022000567,-1.1155760700984192
1.0022617833297158,1.0153533718090122,-0.023694107220191565,1.1429070006435116,0.9900436597065567,0.0530908654084722,-0.6620554980953793
0.896350349419137,0.9447828948556414,-0.28303926919612993,0.9482734823607928,1.0021466558012495,-0.19293804509270476,0.6056671928610186
1.0022617833297158,0.9683063871734313,-0.23275779142447822,0.9139263908991373,0.9658376675171713,-0.15089651638785243,-0.8016212989346192
0.8728144752167857,0.8742124179022696,0.13765161703251746,1.085661848207418,0.9053226870437056,0.20645413420393213,0.8937859862602006
1.0257976575320662,1.0035916256501172,0.20654612583227813,1.2459482750284803,1.1231766167481798,0.31366159362051715,1.5645385358167105
1.2964602108591017,1.2741117873047065,0.15391293030064854,1.2688463360029183,1.3047215581685736,0.2749772328042477,0.1652744655333657
1.3317640221626283,1.3564440104169733,0.015570375494482194,1.371887610387887,1.3047215581685736,0.13222300455879682,-0.29819704791507606
1.2846922737579265,1.2505882949869165,-0.13899370260856214,1.1887031225923868,1.2563095737898018,-0.0319255309391208,-0.6995688491880111
1.1670129027461715,1.14473257955686,0.03528519734953444,1.2573973055157,1.1957945933163372,0.14304885667818204,-0.23759997805778205
1.1317090914426449,1.3093970257813925,0.910146577766458,1.5779701591578243,1.3168245542632675,1.087232607489019,2.9014234820281777
1.6377303867931894,1.6740111567071434,0.6933696402494964,1.7955017384149814,1.7041204292934418,0.9128139887807325,-0.03400939431881525
1.6377303867931894,1.6034406797537726,0.008735045498356395,1.5550720981833874,1.65570844491467,0.16701147947863437,0.2176666399814478
1.684802135197891,1.5916789335948776,0.1896407368655361,1.9099920432871687,1.7283264214828282,0.3944262591777499,0.8404851805599441
1.8495532546143467,1.8151521106138861,0.2978892232005594,1.7726036774405443,1.65570844491467,0.4838018183016879,-1.4961273078727246
1.567122764186136,1.6034406797537726,0.08214069336683676,1.5436230676961689,1.558884476157126,0.23460367677910618,-0.224852133035447
1.5318189528826105,1.5328702028004018,-0.007093209377727031,1.566521128670606,1.5346784839677405,0.13475577331282326,-0.41781534662671926
1.4612113302755574,1.43877623352924,0.23127481021252108,1.6237662811066995,1.5467814800624333,0.39755167554007526,0.8716001560706174
1.6259624496920142,1.6152024259126676,0.5774497126863446,1.5779701591578243,1.1836915972216444,0.6965216865686211,-2.7444638385370235
1.1199411543414697,1.121209087239069,-0.10341103159455663,1.1429070006435116,1.0747646323694078,-0.0057005789909986395,0.5131990921399746
1.2140846511508734,1.2741117873047065,-0.03900991945010445,1.1543560311307313,1.0142496518959432,0.04269786995402119,-1.7847032118636248
0.9081182865203122,0.8859741640611645,-0.15470578381447883,0.8681302689502621,0.7600867339073909,-0.09421463410849559,-1.3816647915395786
0.6845274815979785,0.7330714639955269,-0.3490895778048298,0.7650889945652924,0.7237777456233117,-0.27237745228809024,0.4088436275749202
0.7551351042050317,0.6977862255188421,-0.028801052186330004,0.6277006287186683,0.5543358002976104,-0.004862961324365487,-1.9287476398894634
0.4491687395744707,0.5095982869765185,-0.3593127303205787,0.4788632323848234,0.4938208198241448,-0.29994649774975457,0.3515099774190302
0.5080084250803476,0.5801687639298893,-0.18456574374983958,0.7421909335908554,0.6632627651498471,-0.12486697756792142,1.7198058844391388
0.7786709784073821,0.8271654332666887,-0.2796290077418985,0.8337831774886056,0.844807706570241,-0.19996667283074024,0.836810833606675
0.9198862236214874,0.9094976563789554,-0.2980023857300342,0.8452322079758241,0.9416316753277848,-0.21565693218921259,-0.3171449329066112
0.8728144752167857,0.8977359102200605,-0.4034750975786596,0.799436086026949,0.8811166948543202,-0.31841537548070686,-0.6049603977520567
0.7786709784073821,0.7448332101544229,-0.262525386442963,0.7421909335908554,0.711674749528619,-0.20011598444354217,-0.7596929175900538
0.6609916073956281,0.6036922562476803,-0.5179094241659289,0.6505986896931053,0.711674749528619,-0.4288884154471797,0.33661867121456407
0.7198312929015052,0.7448332101544229,-0.4995151075207896,0.6849457811547618,0.6995717534339252,-0.41371594056572003,-0.6207191303308934
0.6256877960921016,0.6272157485654701,-0.5221993049026972,0.6505986896931053,0.711674749528619,-0.4325855584521121,0.48823196627293103
0.70806335580033,0.709547971677737,-0.4821038640834452,0.730741903103637,0.7721897300020836,-0.3951079918147819,-0.2544936647935686
0.6727595444968033,0.6507392408832612,-0.5537679505708019,0.5933535372570117,0.711674749528619,-0.4631953563320591,0.039957491564932814
0.6845274815979785,0.686024479359946,-0.17633482943410855,0.8337831774886056,0.7479837378126971,-0.11126304737727234,0.8516966494686491
0.8257427268120838,0.7918801947900027,0.103428327987223,0.8795792994374807,0.8811166948543202,0.15860219365638825,0.10991783779665089
0.8492786010144353,0.8036419409488987,-0.39387925679002656,0.8223341470013871,0.9174256831383993,-0.3058819956065371,0.5393107004149791
0.9434220978238389,0.8977359102200605,0.21228273078613097,0.9826205738224494,0.7237777456233117,0.25881387062281663,-1.6553937234562768
0.6727595444968033,0.6977862255188421,-0.30042448607850725,0.730741903103637,0.7842927260967762,-0.2280716594033059,0.4837588068674343
0.7551351042050317,0.8154036871077937,-0.24268525879319416,0.776538025052512,0.7721897300020836,-0.17404303304915766,0.6947360847468166
0.8728144752167857,0.9212594025378504,-0.47083527899511796,0.8452322079758241,0.9537346714224775,-0.3748021527749365,0.394203858256119
0.9434220978238389,0.8859741640611645,-0.47058734181358863,0.8566812384630427,0.977940663611864,-0.37405234033848594,-0.03400939431881525
0.9434220978238389,0.9565446410145363,-0.34100223353291514,0.8566812384630427,0.9416316753277848,-0.2551487668903167,-0.38648424847913737
0.8845824123179609,0.8742124179022696,-0.12646912424732076,0.776538025052512,0.7600867339073909,-0.06926739401520715,-1.2447786871664195
0.6845274815979785,0.674262733201051,-0.3923845236895941,0.7650889945652924,0.7842927260967762,-0.3112794916687105,0.18741711662805247
0.7198312929015052,0.7801184486311078,-0.3365421691322137,0.6620477201803238,0.6511597690551533,-0.26977245908313513,-1.060751432339949
0.5550801734850495,0.5801687639298893,0.09061745752134281,0.51321032384648,0.19124591745682049,0.06790084843453151,-1.3945469057822755
0.3432573056638909,0.3449338407519849,-0.3988926627089898,0.4559651714103864,0.4454088354453728,-0.33711410740108816,0.7528365215743799
0.46093667667564586,0.3802190792286708,-0.28800707972180484,0.42161807994872985,0.3122758784037508,-0.24895029312304595,0.19678705807123154
0.4962404879791714,0.6507392408832612,-0.30161016199238727,0.536108384820918,0.4696148276347593,-0.24819829435144203,-0.798224786082332
0.3785611169674175,0.3449338407519849,-0.20322150007494977,0.24988262264044903,0.02180397213111928,-0.1986504739381204,-2.9255791255072996
-0.056852555776073704,0.06265193293850066,-0.10318351123434241,0.1926374702043544,0.05811296041519849,-0.1189382648892011,2.3541165311525702
0.27264968305683873,0.41550431770535673,-0.3976122083881742,0.30712777507654265,0.2759668901196716,-0.3481054047788899,-0.5924337591086041
0.19027412334861038,0.18026939452745233,-0.5346255824661051,0.21553553117879246,0.2275549057408997,-0.461973320632769,0.6146767222579193
0.2844176201580139,0.33317209459308994,-0.46862328274075327,0.23843359215322948,0.30017288230905703,-0.40704631157289733,-0.2727826826209675
0.24911380885448733,0.28612510995750906,-0.4596531881721703,0.24988262264044903,0.30017288230905703,-0.39792474540100026,0.20642588902952375
0.2844176201580139,0.3096486022753,-0.5354130325201493,0.21553553117879246,0.3122758784037508,-0.4624209539077054,-0.43196487482239765
0.22557793465213696,0.2626016176397191,-0.5245280618923782,0.16973940922991737,0.19124591745682049,-0.45773915591450315,-0.678159244346062
0.13143443784273343,0.09793717141518554,-0.5292039053503012,0.1353923177682608,0.19124591745682049,-0.4610483249508683,0.0480393840842972
0.1432023749439086,0.10969891757408154,-0.5219534550639221,0.15829037874269886,0.17914292136212775,-0.4553991364780212,-0.03400939431881525
0.1432023749439086,0.18026939452745233,-0.4722975278239373,0.22698456166601097,0.13073093698335583,-0.41801710263477776,-0.6069898444467192
0.060826815235681266,0.06265193293850066,-0.558752655526894,0.04380007387051064,0.14283393307804856,-0.48752450439931544,0.13246065728460807
0.08436268943803163,0.06265193293850066,-0.4436701437849664,0.12394328728104229,0.14283393307804856,-0.3913036806919005,0.38016969090553676
0.1432023749439086,0.14498415605076642,-0.4031321863018116,0.14684134825547931,0.2396579018355924,-0.35640468276051657,0.5389710558090959
0.22557793465213696,0.21555463300413827,-0.24240901202556023,0.3414748665381992,0.28806988621436436,-0.20921328732129463,1.012734111975459
0.3785611169674175,0.3566955869108809,-0.38143204056961494,0.27278068361488605,0.2638638940249789,-0.3344664178349195,-1.4407189932753728
0.16673824914626,0.15674590220966242,-0.4937115119104173,0.1353923177682608,0.11862794088866313,-0.43437188222843,-0.2784141280997918
0.13143443784273343,0.09793717141518554,-0.4522770407143083,0.06669813484494869,0.05811296041519849,-0.4043941990758437,-0.7724483999468419
0.025523003932154672,0.039128440620709706,-0.5291702469483887,-0.01344507856558296,0.07021595650989121,-0.466506045750916,0.3851961361145701
0.08436268943803163,0.08617542525629059,-0.427810513538108,-0.0019960480783644437,-0.026608012247652645,-0.39111770398727363,-1.4422182840816162
-0.11569224128195067,-0.11377425944492789,-0.4846380286460375,-0.024894109052801476,-0.03871100834234536,-0.43357649601266174,0.7431976591046827
-0.009780807371371924,-0.05496552865045205,-0.5031774808420588,-0.09358829197611461,-0.06291700053173133,-0.45121910240251817,-0.6252019369935793
-0.0921563670796003,-0.19610648255719418,-0.5060398800527584,-0.17373150538664525,-0.17184396538396843,-0.4572806160940891,-0.11993610005938825
-0.10392430418077549,-0.13729775176271833,-0.5943410015040127,-0.15083344441220822,-0.08712299272111729,-0.5228140144584678,0.22441356608800295
-0.06862049287724889,-0.03144203633266109,-0.563617925339766,-0.10503732246333312,-0.11132898491050325,-0.4996437245436557,-0.8890226544106744
-0.18629986388900333,-0.21962997487498462,-0.2875538001968253,-0.2538747187971769,-0.4139038872778275,-0.3080593215512611,-1.962780423683391
-0.4451944801148626,-0.5371971211651553,-0.5304630948668078,-0.5057533895159894,-0.4744188677512927,-0.48989216715382855,-0.6840033458080048
-0.527570039823091,-0.5607206134829458,-0.30859897691041216,-0.6431417553626146,-0.8859207349708536,-0.3562332313630006,-3.4409444230245643
-0.9512157754654065,-0.9488582367264877,-0.435585800068261,-0.9751636394919587,-1.1037746646753273,-0.45219477331242786,-1.1889270015675124
-1.0806630835783362,-1.1135226829510207,-0.4523951060388461,-1.0667558833897088,-1.176392641243485,-0.4694700879616621,0.5091122363055708
-1.0218233980724591,-1.0782374444743348,-0.47090905351558876,-0.9866126699791777,-1.1400836529594058,-0.4774878438794306,-1.1034377444027506
-1.1395027690842137,-1.1135226829510207,-0.39094901893981365,-0.8835713955942085,-1.0795686724859412,-0.4191214783204116,2.835338619740255
-0.8335364044536521,-0.7018615673896883,-0.3023754992591285,-0.6316927248753961,-0.752787777929231,-0.3425228995282207,1.9020029314821003
-0.6099455995313189,-0.7018615673896883,-0.5369743649003349,-0.7003869077987087,-0.6922727974557659,-0.501802039424661,-0.5164470438678552
-0.6687852850371964,-0.6783380750718979,-0.5776529571015578,-0.6431417553626146,-0.6438608130769939,-0.5285326881807295,0.06384481448490112
-0.6570173479360206,-0.6783380750718979,-0.592101282728693,-0.6660398163370521,-0.6438608130769939,-0.5375920694522011,0.35630174362142325
-0.6099455995313189,-0.5842441058007362,-0.5357821660403477,-0.6202436943881771,-0.5833458326035292,-0.49760322045804134,-0.4199595139580455
-0.6570173479360206,-0.6430528365952125,-0.5635123840717537,-0.574447572439302,-0.5833458326035292,-0.5155460709771498,1.0393462350168385
-0.527570039823091,-0.5254353750062604,-0.5629496495110978,-0.48285532854155233,-0.5107278560353714,-0.5113787402627965,1.0069985311190517
-0.3981227317101613,-0.3725326749406227,-0.5865655845149376,-0.4256101761054582,-0.3291829146149769,-0.5256874494117945,-0.03400939431881525
-0.3981227317101613,-0.38429442109951767,-0.5551732540801066,-0.37981405415658315,-0.3412859107096696,-0.5019669192515723,0.5172012818680642
-0.32751510910310866,-0.3254856903050418,-0.530400539813641,-0.2538747187971769,-0.256564938046819,-0.47879159071379185,0.8702454671395907
-0.20983573809135422,-0.25491521335167056,-0.608905892178081,-0.2653237492843954,-0.2081529536680471,-0.5372580502143728,0.14222803276134346
-0.18629986388900333,-0.1843447363982992,-0.5652116115326425,-0.21952762733552034,-0.11132898491050325,-0.5027064659649176,-0.03400939431881525
-0.18629986388900333,-0.13729775176271833,-0.5790527161066716,-0.17373150538664525,-0.08712299272111729,-0.5119226225450595,0.4043476578095002
-0.12746017838312584,-0.11377425944492789,-0.40841675109044523,-0.1966295663610833,-0.2686679341415123,-0.3867727775197147,-1.678892047066965
-0.3510509833054596,-0.34900918262283226,-0.4888645715761062,-0.3111198712332705,-0.29287392633089826,-0.45026841099999304,0.9659061130096663
-0.2216036751925294,-0.21962997487498462,-0.5484910176291136,-0.21952762733552034,-0.18394696147866113,-0.49074836866926536,0.4077110111506343
-0.16276398968665245,-0.1490594979216133,-0.582835437783616,-0.21952762733552034,-0.14763797319458247,-0.5166069586974628,-0.03400939431881525
-0.16276398968665245,-0.16082124408050877,-0.6373617879638973,-0.21952762733552034,-0.14763797319458247,-0.5579638378055507,-0.20846664536786128
-0.18629986388900333,-0.06672727480934701,-0.06314442866945542,0.16973940922991737,-0.03871100834234536,-0.09288539259582289,2.2454472767484153
0.11966650074155823,0.18026939452745233,-0.009257261978204843,0.37582195799985474,0.2396579018355924,-0.015627495538299795,1.52862912579192
0.3432573056638909,0.3919808253875658,-0.15004044229978827,0.3300258360509797,0.34858486668782895,-0.1361054564694999,-0.11269398590813268
0.3314893685627157,0.28612510995750906,-0.2996771521430215,0.38727098848707325,0.37279085887721547,-0.2537602807210454,0.9123614469883384
0.47270461377682105,0.41550431770535673,-0.45175774897472537,0.37582195799985474,0.4696148276347593,-0.38423705595671676,-0.34105415616513624
0.42563286537211925,0.41550431770535673,-0.4396717735097226,0.3529238970254177,0.40909984716129466,-0.3761804737422591,-0.11145902595045278
0.41386492827094407,0.41550431770535673,-0.47852394080096916,0.37582195799985474,0.4212028432559874,-0.4082380778389433,0.043614281428848434
0.42563286537211925,0.4743130484998326,-0.4067049343435698,0.5017612933592615,0.4938208198241448,-0.3387243935021258,0.8953861852608559
0.5668481105862246,0.6036922562476803,-0.5291874022966503,0.490312262872043,0.6027477846763813,-0.44570816821526055,-0.18485016160139986
0.5433122363838732,0.49783654081762246,-0.30100528919987973,0.5475574153081366,0.48171782372945204,-0.2478938785941962,0.4204976544668606
0.6139198589909264,0.6154540024065752,-0.43030188757423804,0.5819045067697931,0.6148507807710751,-0.3558364115326633,-0.5573811474659548
0.531544299282698,0.5331217792943084,-0.3355369179076549,0.6277006287186683,0.6027477846763813,-0.269534161116562,0.42149657105759836
0.6021519218897512,0.6036922562476803,-0.47934126594818366,0.5475574153081366,0.6269537768657678,-0.3993501228346986,-0.10893897286049292
0.590383984788575,0.5919305100887843,-0.2688155938329219,0.5475574153081366,0.6148507807710751,-0.21369865440959637,-0.25928680110823055
0.5550801734850495,0.5684070177709943,-0.08435607096769444,0.5475574153081366,0.5785417924869959,-0.05073468534989204,0.1927468575917559
0.590383984788575,0.5919305100887843,-0.19148182781877077,0.6620477201803238,0.6632627651498471,-0.13876504522756655,-0.25928680110823055
0.5550801734850495,0.6154540024065752,-0.39827096071552603,0.5017612933592615,0.5785417924869959,-0.33266651113733264,-0.5631073154434947
0.47270461377682105,0.5331217792943084,-0.3804833432878043,0.4445161409231679,0.4575118315400666,-0.3218233065533106,-0.49457653708829324
0.40209699116976894,0.3566955869108809,-0.5056435458472934,0.4559651714103864,0.4575118315400666,-0.4285302585666524,0.27718462106596947
0.4491687395744707,0.4743130484998326,-0.6224442015938204,0.3643729275126362,0.4696148276347593,-0.5301622617786661,-0.03400939431881525
0.4491687395744707,0.48607479465872755,-0.5185051648338865,0.37582195799985474,0.3969968510666009,-0.4437349881741966,-1.036359760837223
0.2961855572591891,0.28612510995750906,-0.6096733167875764,0.29567874458932414,0.3848938549719082,-0.5215216516450775,0.12480686180859568
0.31972143146154053,0.49783654081762246,0.22198730908636868,0.7192928726164174,0.5059238159188385,0.24410858038122807,3.44395758769328
0.837510663913259,1.0035916256501172,2.2470475388668305,1.2688463360029183,0.9658376675171713,2.3265866570484293,2.407666726392576
1.2376205253532246,1.0506386102856982,0.9777235166820538,1.2459482750284803,0.9658376675171713,1.0319495650580506,-1.9120501706603896
0.9081182865203122,0.8859741640611645,0.147161941997687,0.8681302689502621,0.711674749528619,0.17373831757463698,-1.239806328674232
0.70806335580033,0.6977862255188421,-0.22831240365251768,0.5819045067697931,0.5785417924869959,-0.17557287709472466,-0.7689569625679911
0.590383984788575,0.5684070177709943,-0.4200418151835232,0.5704554762825736,0.6511597690551533,-0.3458769386958082,0.1161755435408016
0.6139198589909264,0.6036922562476803,-0.41469391258819,0.51321032384648,0.5422328042029166,-0.3468680019078034,-0.9312181139996233
0.47270461377682105,0.48607479465872755,-0.42514647711852416,0.5246593543336985,0.4696148276347593,-0.35493620688097877,0.6568413198354053
0.5786160476873998,0.6036922562476803,-0.5423751685885962,0.5017612933592615,0.5785417924869959,-0.4576212822933894,-0.5608018778786813
0.4962404879791714,0.49783654081762246,-0.5107966080424088,0.43306711043594837,0.5059238159188385,-0.4336842295621159,-0.33969555102421656
0.4491687395744707,0.6036922562476803,0.0513065314303868,0.6620477201803238,0.4575118315400666,0.05906867010698694,-0.41952876605666756
0.3903290540685927,0.29788685611640403,-0.06692760695262737,0.5819045067697931,0.3969968510666009,-0.03643349015734072,1.6034471516449151
0.6374557331932768,0.6507392408832612,0.8723915700104187,1.0513147567457615,0.7600867339073909,0.9263832266072525,3.390466128428404
1.1787808398473467,1.2035413103513357,0.4471179879942571,1.2116011835668248,1.1473826089375652,0.540529085883194,0.3046429165411021
1.2376205253532246,1.2623500411458115,-0.057914852316504284,1.2573973055157,1.292618562073881,0.05259674109866528,0.301355030027893
1.2964602108591017,1.2505882949869165,-0.36481790114655305,1.1772540921051682,1.2805155659791883,-0.25486044708325173,-0.5654330205912937
1.2023167140496982,1.2035413103513357,-0.3869875033100747,1.2116011835668248,1.1836915972216444,-0.28085839712975985,-0.5062706246976796
1.1199411543414697,1.109447341080174,-0.4135835767018465,1.0742128177201995,1.1836915972216444,-0.30859214650631167,0.23959484891057967
1.1670129027461715,1.1682560718746497,-0.44419524094658464,1.234499244541262,1.2078975894110298,-0.3374487800264336,-0.4411905617967428
1.0964052801391193,1.085923848762383,-0.48811756378792587,1.1314579701562932,1.1957945933163372,-0.37978917069463636,0.7213939710585603
1.2258525882520486,1.1917795641924407,-0.5062919919197961,1.1772540921051682,1.292618562073881,-0.3942363477366813,0.03319398254444041
1.2376205253532246,1.2505882949869165,-0.3490460697542957,1.1887031225923868,1.2563095737898018,-0.23832593566181873,0.10013637541986568
1.261156399555575,1.2035413103513357,-0.18894446701258596,1.108559909181856,1.0505586401800213,-0.09951911040549417,-1.5039045308171572
1.0022617833297158,1.0035916256501172,-0.3226858008642941,0.9940696043096678,1.0021466558012495,-0.23013142585553015,-0.6620554980953793
0.896350349419137,0.9683063871734313,-0.40647056488994315,0.9139263908991373,0.9537346714224775,-0.3127014890785223,0.6056671928610186
1.0022617833297158,1.0035916256501172,-0.2600618653867101,1.1887031225923868,0.9900436597065567,-0.16939111496971823,-0.17357519515805514
0.9787259091273645,0.9447828948556414,-0.42395382165230955,0.9024773604119177,0.9537346714224775,-0.3324763753698565,-0.8047353431724054
0.8492786010144353,0.8859741640611645,-0.5634632662875676,0.8337831774886056,0.9174256831383993,-0.4630923347118148,0.18098564120635283
0.8845824123179609,0.9683063871734313,-0.5574186478185394,0.8566812384630427,0.9658376675171713,-0.4577087356995243,0.03721232878987219
0.896350349419137,0.9330211486967454,-0.14004357078449325,1.0513147567457615,0.9900436597065567,-0.05044303577951878,0.46351684015438527
0.9787259091273645,0.9800681333323262,-0.2078422898677291,1.0284166957713246,0.9416316753277848,-0.11735134995704434,0.946914540585763
1.1434770285438212,1.14473257955686,-0.4685058697108262,1.0284166957713246,1.0868676284641006,-0.3664148685208143,-0.9878466722437798
0.9787259091273645,0.9918298794912223,0.13102430378774577,1.2802953664901369,1.111073620653487,0.2373633720438793,2.4183004429426243
1.3906037076685052,1.403490995052554,0.2798631920926246,1.4634798542856373,1.3894425308314249,0.4144107320803386,-0.5573811474659531
1.2964602108591017,1.3093970257813925,-0.3798375063937444,1.2230502140540433,1.3410305464526528,-0.26594090672684845,-0.16686530088693785
1.2729243366567502,1.2623500411458115,-0.42822315510884057,1.3146424579517935,1.3652365386420393,-0.31191205874127526,-0.1673782580551486
1.2493884624543998,1.2153030565102307,-0.43941300823765556,1.2230502140540433,1.3047215581685736,-0.32439433617252106,0.3676479976313109
1.319996085061452,1.3093970257813925,0.15663886947878838,1.4291327628239807,1.3652365386420393,0.29618240950080305,0.9585922064774824
1.496515141579084,1.5211084566415058,0.04733979744376223,1.566521128670606,1.5467814800624333,0.19860222562920604,-0.09833441425868553
1.4847472044779089,1.485823218164821,0.05581349581359798,1.6008682201322626,1.522575487873048,0.2080358848616749,0.4171058108191986
1.567122764186136,1.5799171874359828,0.10134789955583769,1.6237662811066995,1.5951934644412054,0.26509867949835647,0.15683334439782212
1.6024265754896627,1.5093467104826108,0.07823560122092389,1.6581133725683561,1.5951934644412054,0.249503236720731,0.9782260842954297
1.79071356910847,1.7681051259783052,0.34232679355489715,1.921441073774388,1.8614593785244502,0.5788943925488057,0.8879444057090572
1.9672326256261008,1.8739608414083628,0.23452656407635095,1.7840527079277628,1.7283264214828282,0.41931098767685426,-1.8299817881339482
1.614194512590838,1.6504876643893536,-0.3489010646623358,1.6008682201322626,1.6799144371040564,-0.20945161041815688,-0.1603075139082498
1.5906586383884875,1.5916789335948776,-0.45224494781946156,1.5321740372089494,1.7041204292934418,-0.3194946585726551,0.15613300407225647
1.6259624496920142,1.6269641720715635,-0.3796313812967613,1.566521128670606,1.6920174331987492,-0.24294688065991873,0.09205825424947064
1.6494983238943646,1.7092963951838294,-0.37628615361521733,1.6008682201322626,1.7525324136722138,-0.23401264822826096,0.34281826794712134
1.7201059465014166,1.6975346490249343,0.08846566805954628,1.6466643420811375,1.7162234253881357,0.2615950774150758,-0.5931511593716916
1.614194512590838,1.6034406797537726,-0.35865097743801755,1.5207250067217308,1.5467814800624333,-0.22978017980451063,-0.9180962314448737
1.4494433931743822,1.415252741211449,-0.4600458695278153,1.326091488439012,1.474163503494276,-0.3405622469362827,-0.5524714687309895
1.3552998963649787,1.3682057565758683,-0.5305331513079975,1.3146424579517935,1.4378545152101967,-0.41235903060472706,-0.0998047004287397
1.3435319592638035,1.2858735334636024,-0.5549448857368985,1.2230502140540433,1.4015455269261174,-0.43984323621032484,-0.23177200333242992
1.3082281479602769,1.2976352796224975,-0.4082180621520242,1.234499244541262,1.2563095737898018,-0.29735886957458085,-0.2992112039749466
1.261156399555575,1.2623500411458115,-0.4047680107265398,1.1543560311307313,1.1957945933163372,-0.2980342460946602,-0.9693972084541228
1.0964052801391193,1.085923848762383,-0.20613275615199114,1.0742128177201995,1.0384556440853285,-0.1164362556090566,-0.652066693263943
0.9904938462285406,1.0388768641268031,-0.3810306184661865,1.0971108786946366,1.1473826089375652,-0.27478708262543244,1.0847771873074492
1.1787808398473467,1.14473257955686,-0.56089466056953,1.0971108786946366,1.2078975894110298,-0.45208817062598405,-0.1694703186627774
1.1552449656449963,1.109447341080174,-0.5211176699792247,1.085661848207418,1.111073620653487,-0.41545790938174243,-0.7139805696674562
1.0375655946332425,1.074162102603488,-0.5106734548199076,0.9482734823607928,0.977940663611864,-0.41102520281429006,0.035353127182611126
1.0493335317344177,0.9094976563789554,-0.4091649982383859,0.8452322079758241,0.8569107026649347,-0.32208243752956356,-1.7645973556269852
0.7551351042050317,0.7801184486311078,-0.5441453657031299,0.7650889945652924,0.8327047104755482,-0.44802843524449476,0.6947360847468166
0.8728144752167857,0.8859741640611645,-0.6085671555867415,0.8337831774886056,0.8569107026649347,-0.5062426620331859,-0.6763292731812104
0.7669030413062069,0.8389271794255836,-0.6148592546310714,0.7192928726164174,0.7600867339073909,-0.5159944832910488,-0.4703361611530576
0.6962954186991548,0.6977862255188421,-0.6135380318970867,0.5933535372570117,0.6753657612445397,-0.5174428423741467,-0.5495696287622661
0.6139198589909264,0.686024479359946,-0.5855397207806805,0.6162515982314487,0.711674749528619,-0.49093082713341557,0.1155253922946494
0.6374557331932768,0.6977862255188421,-0.5838613015178732,0.7192928726164174,0.6753657612445397,-0.48818595873922277,0.6359966862186898
0.7433671671038565,0.7448332101544229,-0.4687823773963044,1.016967665284106,0.8206017143808555,-0.3733744382243501,2.1568491072273406
1.0964052801391193,1.074162102603488,-0.44736656688491444,1.1314579701562932,1.111073620653487,-0.3403006657568406,0.4467018381940584
1.1787808398473467,1.1800178180335448,-0.5276674253947834,1.1543560311307313,1.2805155659791883,-0.4163324308779472,-0.10173985649079632
1.1670129027461715,1.1917795641924407,-0.5361537130506058,1.1543560311307313,1.244206577695109,-0.42398456621931996,0.5767623568980791
1.2729243366567502,1.2858735334636024,-0.5347821984021356,1.2116011835668248,1.3168245542632675,-0.4221715415108129,-0.36743155365965463
1.2140846511508734,1.1917795641924407,-0.5166800445131315,1.1200089396690747,1.2200005855057237,-0.40759386287737176,-0.6400187926997104
1.1081732172402945,1.1682560718746497,-0.6055352902361806,1.039865726258543,1.1231766167481798,-0.4964422639264556,-0.23961972591233527
1.072869405936768,1.1329708333979638,-0.5681443933318373,1.0742128177201995,1.1473826089375652,-0.4589752771408445,0.31072649098768135
1.1317090914426449,1.121209087239069,-0.48017222405276183,1.039865726258543,1.1352796128428726,-0.37545439686388166,-0.5801364410810402
1.0375655946332425,1.0388768641268031,-0.18616125636762615,1.1543560311307313,0.9537346714224775,-0.09299401827054078,1.0064284282025988
1.2140846511508734,1.2035413103513357,-0.26177616085310623,1.2802953664901369,1.292618562073881,-0.14523676062843072,0.30266249367057024
1.2729243366567502,1.2388265488280217,-0.5741139326911732,1.1887031225923868,1.3168245542632675,-0.4610410497321683,-0.03400939431881525
1.2729243366567502,1.2270648026691255,-0.4914152391923494,1.1772540921051682,1.2321035816004164,-0.3807744790704233,-0.8342225767368333
1.1317090914426449,1.1682560718746497,-0.5477528158181777,1.0742128177201995,1.111073620653487,-0.4393509589767682,-0.03400939431881525
1.1317090914426449,1.1329708333979638,-0.549117937979463,1.1658050616179496,1.2563095737898018,-0.4369705677308162,0.8534470566698147
1.2846922737579265,1.2858735334636024,-0.301935200396902,1.3375405189262306,1.3410305464526528,-0.1842550024659383,0.03254655116810255
1.2964602108591017,1.2976352796224975,-0.5421595199902969,1.1772540921051682,1.3168245542632675,-0.4293419669052036,-0.5654330205912937
1.2023167140496982,1.2153030565102307,-0.5826435979386074,1.2001521530796062,1.3289275503579603,-0.4684039605760678,0.5057177261141708
1.2964602108591017,1.2976352796224975,-0.5099345354848999,1.2459482750284803,1.377339534736732,-0.393642230006469,0.1652744655333657
1.3317640221626283,1.3329205180991834,-0.5533240640882165,1.2459482750284803,1.4136485230208113,-0.43683673637611176,0.032037519080248496
1.3435319592638035,1.3446822642580782,-0.17086390407519622,1.5207250067217308,1.4499575113048895,-0.036707322352728444,0.6911201720644288
1.4729792673767326,1.43877623352924,-0.4420647162890971,1.4520308237984187,1.4862664995889687,-0.3146984800685267,0.48251450411424807
1.567122764186136,1.6269641720715635,-0.42628949296486407,1.589419189645044,1.6678114410093636,-0.29281272488204424,0.09321909815894487
1.5906586383884875,1.5799171874359828,-0.2514717324288634,1.4520308237984187,1.510472491778354,-0.12186415932106429,-0.7945789878830966
1.4494433931743822,1.4975849643237158,-0.5042747708361882,1.3833366408751055,1.510472491778354,-0.38256412004490487,0.030798364982705086
1.4612113302755574,1.5211084566415058,-0.4470447247239922,1.4291327628239807,1.5467814800624333,-0.32142188788006454,0.548168173788674
1.567122764186136,1.5563936951181918,-0.47604580834543647,1.5092759762345123,1.65570844491467,-0.3468893375232656,-0.03400939431881525
1.567122764186136,1.5328702028004018,-0.4914972978543762,1.4863779152600753,1.6193994566305918,-0.36508859238225766,-0.3520806255132071
1.5082830786802592,1.415252741211449,-0.5963023861689443,1.3947856713623252,1.522575487873048,-0.4773416735527686,-0.41924213455350884
1.437675456073207,1.403490995052554,-0.46313761552363897,1.3375405189262306,1.4862664995889687,-0.34321918444884725,-0.4235868647065374
1.367067833466154,1.3682057565758683,-0.44694081419250675,1.2459482750284803,1.3168245542632675,-0.3325317373967862,-0.2966902742253636
1.319996085061452,1.2858735334636024,-0.5888274160775603,1.2573973055157,1.3894425308314249,-0.4733118306501866,0.03216404573427557
1.3317640221626283,1.3211587719402873,-0.5666043257559606,1.2459482750284803,1.3168245542632675,-0.4506016888942923,0.09808443247931224
1.3552998963649787,1.3093970257813925,-0.5263318521793632,1.2230502140540433,1.3410305464526528,-0.4119707299424012,-0.16560000653866416
1.3317640221626283,1.415252741211449,-0.48379911254720864,1.2802953664901369,1.4136485230208113,-0.3663404451695877,0.23017825927743973
1.378835770567329,1.3682057565758683,-0.4767866845642762,1.303193427464575,1.4136485230208113,-0.35833862185512083,-0.42728304564000147
1.3082281479602769,1.3211587719402873,-0.47081818887631743,1.2459482750284803,1.4257515191155041,-0.353763351157495,0.23119241533731608
1.3552998963649787,1.3446822642580782,-0.46262791251483343,1.3833366408751055,1.4378545152101967,-0.3408542608958482,0.623943666780441
1.4729792673767326,1.5446319489592968,-0.43356036007255816,1.4291327628239807,1.5830904683465126,-0.30699692601360096,0.15968706759358495
1.5082830786802592,1.5093467104826108,-0.5447296259859391,1.3947856713623252,1.5467814800624333,-0.42300243682510663,-0.09821485102459655
1.496515141579084,1.4975849643237158,-0.5202790147982401,1.4062347018495436,1.522575487873048,-0.397649958254626,-0.03400939431881525
1.496515141579084,1.5328702028004018,-0.40599432459466683,1.4634798542856373,1.5830904683465126,-0.275573987368623,0.5449157851400287
1.6024265754896627,1.5799171874359828,-0.45935430678154493,1.4863779152600753,1.6193994566305918,-0.3310009132699436,-0.3503329813857654
1.5435868899837857,1.6152024259126676,-0.4451127585460035,1.4749288847728557,1.5951934644412054,-0.3185898299477726,-0.225557651478028
1.5082830786802592,1.5093467104826108,-0.2931159815717754,1.6581133725683561,1.607296460535898,-0.14817383803895193,0.6722506294447962
1.6377303867931894,1.7092963951838294,-0.5227417531009602,1.566521128670606,1.7283264214828282,-0.3928916762264894,-0.03400939431881525
1.6377303867931894,1.7563433798194101,-0.5655769617440989,1.612317250619481,1.7283264214828282,-0.43825257686508934,0.2805856485565122
1.6965700722990662,1.6975346490249343,-0.5631524479055663,1.566521128670606,1.7283264214828282,-0.43579135404418534,-0.09636054180565702
1.684802135197891,1.6857729028660393,-0.5628329540052426,1.5550720981833874,1.6678114410093636,-0.4369308367437187,-0.5337205799638222
1.5906586383884875,1.5563936951181918,-0.5655209948665004,1.497826945747294,1.65570844491467,-0.4409608681234691,-0.28753259217357563
1.5435868899837857,1.5799171874359828,-0.6400791168531759,1.4520308237984187,1.6193994566305918,-0.5199084253002129,-0.09785881337188426
1.5318189528826105,1.5563936951181918,-0.4861582664657486,1.4520308237984187,1.4499575113048895,-0.365724539478709,-0.8655889576526054
1.378835770567329,1.3682057565758683,-0.6464357930639657,1.3375405189262306,1.4620605073995832,-0.5297781704397678,0.03153621423472063
1.3906037076685052,1.3917292488936592,-0.5076935121203588,1.4291327628239807,1.474163503494276,-0.38604320753114973,-0.16485233260560264
1.367067833466154,1.3682057565758683,-0.5179854817175372,1.2802953664901369,1.4015455269261174,-0.4016599356636592,-0.2966902742253636
1.319996085061452,1.3329205180991834,-0.5124451522120458,1.303193427464575,1.3894425308314249,-0.3937054703790375,0.561551566158961
1.4259075189720307,1.5681554412770866,-0.3561964580473924,1.4749288847728557,1.5709874722518198,-0.22526309829134042,0.2261980309746771
1.4729792673767326,1.4740614720059249,-0.2020386942573568,1.497826945747294,1.607296460535898,-0.059392233298347065,0.6762109660266483
1.6024265754896627,1.6034406797537726,-0.42207508271455446,1.5207250067217308,1.6799144371040564,-0.2893716092626586,-0.16053882914559306
1.5788907012873123,1.6269641720715635,-0.5052483857721278,1.497826945747294,1.6678114410093636,-0.3760889994898651,0.21997983882611935
1.6259624496920142,1.6504876643893536,-0.5388375792263551,1.5092759762345123,1.6920174331987492,-0.4121967768930287,-0.22311086717124973
1.5906586383884875,1.5916789335948776,-0.49605683718321025,1.4634798542856373,1.5830904683465126,-0.371954903582872,-0.7945789878830966
1.4494433931743822,1.4975849643237158,-0.5021946685521083,1.3604385799006686,1.510472491778354,-0.3806762447702562,-0.09881715362033558
1.437675456073207,1.450537979688135,-0.5183415041160605,1.326091488439012,1.4620605073995832,-0.3994794307373616,-0.4235868647065374
1.367067833466154,1.3682057565758683,-0.4197543489485851,1.303193427464575,1.3410305464526528,-0.30371448303971416,-0.8220520340384604
1.2258525882520486,1.2388265488280217,-0.4363974502523623,1.1314579701562932,1.2078975894110298,-0.32864078960216625,-0.5044330323615691
1.1434770285438212,1.1800178180335448,-0.5792478174247337,1.062763787232981,1.2078975894110298,-0.47054981083367,-0.1702718625938128
1.1199411543414697,1.1329708333979638,-0.5145740461330065,1.039865726258543,1.2200005855057237,-0.4068759784732472,-0.10241045512616245
1.1081732172402945,1.1564943257157547,-0.45602421233496926,1.0284166957713246,1.0989706245587934,-0.3551754974939721,-0.6508403890993693
1.0022617833297158,0.9800681333323262,-0.6130648573864806,0.9482734823607928,1.0989706245587934,-0.5054969960944401,0.1753393069400415
1.0375655946332425,1.0388768641268031,-0.6512015227192439,0.9597225128480114,1.1473826089375652,-0.5415489339951808,0.1047156486840375
1.0611014688355929,1.074162102603488,-0.6314973332663462,0.9711715433352308,1.1715886011269516,-0.5223430854055179,0.03507567709660544
1.072869405936768,1.1329708333979638,-0.21355110707116587,1.016967665284106,1.0747646323694078,-0.12201722791208952,-0.5855868108092123
0.9787259091273645,0.9918298794912223,-0.2445119446210149,0.9482734823607928,0.9658376675171713,-0.16016920355336803,0.45645257313347387
1.0611014688355929,1.097685594921279,-0.3465059040812849,1.0513147567457615,1.111073620653487,-0.24635528920801572,0.5877562484199831
1.1670129027461715,1.1682560718746497,-0.5339997710165939,1.0513147567457615,1.244206577695109,-0.42516477255237106,-0.1697364501447891
1.1434770285438212,1.1564943257157547,-0.55439173990702,1.0284166957713246,1.1957945933163372,-0.44691046407244744,-0.3065343308688043
1.0964052801391193,1.097685594921279,-0.647111570280657,1.0055186347968863,1.1836915972216444,-0.536990638807855,-0.10268242753494528
1.0846373430379432,1.097685594921279,-0.5930415654100255,0.9826205738224494,1.1715886011269516,-0.4852442322252145,-0.24043889058003245
1.0493335317344177,1.074162102603488,-0.5619588792268967,0.9482734823607928,1.0868676284641006,-0.4576828012411533,-0.5185740234851048
0.9669579720261893,0.9447828948556414,-0.44700643503034376,0.8795792994374807,1.026352647990636,-0.3516994382075661,-0.17442620613877602
0.9434220978238389,0.9447828948556414,-0.5393276481673784,0.9024773604119177,1.0142496518959432,-0.4369421579389669,0.17747551817737048
0.9787259091273645,0.9447828948556414,-0.5368814129183093,0.8681302689502621,1.0505586401800213,-0.43529665173772863,0.036056601031516214
0.9904938462285406,0.9918298794912223,-0.6018545874363505,0.9024773604119177,1.0868676284641006,-0.49601581548524676,-0.10393355567046182
0.9787259091273645,1.0035916256501172,-0.6186230597643053,0.8795792994374807,1.0626616362747152,-0.5128720574331287,-0.10407538966914048
0.9669579720261893,0.9683063871734313,-0.40139662603110643,0.8681302689502621,0.8811166948543202,-0.3107447693768315,-0.7360934534186314
0.8492786010144353,0.8036419409488987,-0.5698460342827857,0.776538025052512,0.9174256831383993,-0.4707942782862219,-0.17733941800226702
0.8257427268120838,0.8742124179022696,-0.6028268977830686,0.776538025052512,0.9537346714224775,-0.5004587626455153,0.39777230202757685
0.896350349419137,0.8977359102200605,-0.4856107955989832,0.776538025052512,0.9053226870437056,-0.3932014824307513,-0.5315356287920221
0.8139747897109088,0.8154036871077937,-0.6090784893320738,0.7879870555397305,0.8932196909490129,-0.5074062572451292,0.4707875784452317
0.896350349419137,0.8977359102200605,-0.6196060025131781,0.799436086026949,0.9537346714224775,-0.5161546511887503,-0.31831009973207536
0.8492786010144353,0.8742124179022696,-0.6382398417393685,0.7879870555397305,0.9174256831383993,-0.5343096641737479,-0.2490044298439897
0.8139747897109088,0.8742124179022696,-0.5749645900929947,0.753639964078074,0.844807706570241,-0.4776314509166025,-0.46669251383085103
0.7433671671038565,0.7330714639955269,-0.651929809652097,0.7192928726164174,0.8206017143808555,-0.5484223570676158,0.5502195394268207
0.837510663913259,0.8271654332666887,-0.6100243817470584,0.776538025052512,0.9053226870437056,-0.5076725503537812,0.32506062343286424
0.896350349419137,0.8742124179022696,-0.3193542061401139,0.9368244518735743,0.9900436597065567,-0.22610143217121348,0.8188927219209651
1.0375655946332425,1.0388768641268031,-0.4700890539604704,0.9482734823607928,1.0989706245587934,-0.3689357003875091,-0.17273443732167418
1.014029720430891,1.0271151179679072,-0.6298180660205449,0.9139263908991373,1.0384556440853285,-0.5233920864990774,-0.3822204397594499
0.9551900349250141,0.9565446410145363,-0.6138650924148946,0.8337831774886056,0.9174256831383993,-0.5104967676358679,-0.807874756406031
0.8257427268120838,0.8271654332666887,-0.6865766988175839,0.7879870555397305,0.9174256831383993,-0.5785872483089959,0.4697359180853067
0.9081182865203122,0.9330211486967454,-0.5984608290357699,0.8452322079758241,0.977940663611864,-0.49521650894437585,0.17877829997920133
0.9434220978238389,0.9212594025378504,-0.6109783626152158,0.8681302689502621,0.9900436597065567,-0.5064395829787243,-0.24549430681500725
0.9081182865203122,0.8742124179022696,-0.6507518960440843,0.8108851165141675,0.9053226870437056,-0.5456231821186364,-0.24679708861683186
0.8728144752167857,0.8742124179022696,-0.5864250150263305,0.753639964078074,0.8206017143808555,-0.48799199060265597,-0.8190670240395175
0.7433671671038565,0.7448332101544229,-0.669325789395551,0.730741903103637,0.8569107026649347,-0.563629913832686,0.6232481561450308
0.8492786010144353,0.7683567024722128,-0.6517117475637381,0.7421909335908554,0.844807706570241,-0.547883890362658,-0.5356644772108868
0.7669030413062069,0.8036419409488987,-0.6727494228893018,0.6963948116419804,0.8569107026649347,-0.5673194046645815,0.11143286129259672
0.7904389155085573,0.8271654332666887,-0.6117385467545323,0.753639964078074,0.8811166948543202,-0.5102788880292042,0.32807169276411524
0.8492786010144353,0.8506889255844796,-0.527376893375175,0.8452322079758241,0.9053226870437056,-0.42875791385578355,0.6826407240984245
0.9669579720261893,1.0035916256501172,-0.5037734171983997,0.9024773604119177,1.026352647990636,-0.40220024944486726,0.24682422932111248
1.014029720430891,1.0388768641268031,-0.6247811122661353,0.9139263908991373,1.0384556440853285,-0.5186327615639423,-0.3822204397594499


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/An Naier-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8122605251879699,9.4,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364,买进,0.0,2021-09-15,9.48
0.21699240764811759,9.44,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145,买进,0.0,2021-09-16,9.41
0.5541378423720559,9.41,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187,买进,0.0,2021-09-17,9.26
0.9241755146300368,9.2,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745,买进,0.0,2021-09-22,9.3
1.3312169541138161,9.35,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312,买进,0.0,2021-09-23,9.49
1.779373690515148,9.46,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874,买进,0.0,2021-09-24,9.27
2.2727572535257896,9.26,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876,买进,0.0,2021-09-27,8.82
2.815479172837495,8.82,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303,买进,0.0,2021-09-28,8.79
3.3910933296832435,8.79,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922,卖出,-0.0034013605442178158,2021-09-29,8.67
3.0018685188637373,8.67,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354,持有,0.0,2021-09-30,8.96
2.386509574997687,8.96,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336,买进,0.0,2021-10-08,9.46
2.386509574997687,9.5,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172,卖出,0.06026785714285704,2021-10-11,9.68
2.25768164465602,9.68,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077,持有,0.0,2021-10-12,9.8
2.139817793492367,9.81,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607,买进,0.0,2021-10-13,9.8
2.1823036003071725,9.75,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423,卖出,-0.006116207951070387,2021-10-14,9.86
2.21930736753297,9.6,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374,持有,0.0,2021-10-15,9.71
1.9369823286991037,9.77,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998,持有,0.0,2021-10-18,9.69
1.762927571748127,9.71,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035,持有,0.0,2021-10-19,9.46
1.751963492570113,9.58,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154,持有,0.0,2021-10-20,9.2
1.7341468639058395,9.38,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018,持有,0.0,2021-10-21,9.07
1.5477575178795973,9.07,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696,买进,0.0,2021-10-22,9.1
1.5532395574686044,9.0,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256,买进,0.0,2021-10-25,8.91
1.7615570618508756,8.9,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432,卖出,-0.011111111111111072,2021-10-26,8.76
1.738258393597595,8.68,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941,买进,0.0,2021-10-27,8.17
1.8300825567134646,8.18,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807,买进,0.0,2021-10-28,7.99
1.8849029526035357,8.18,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439,买进,0.0,2021-10-29,8.21
1.938352838596355,8.21,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416,卖出,0.0036674816625918262,2021-11-01,8.4
1.883532442706284,8.41,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559,持有,0.0,2021-11-02,8.15
1.5779087356191364,8.18,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785,持有,0.0,2021-11-03,8.3
1.5422754782905903,8.31,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157,持有,0.0,2021-11-04,8.6
1.598466384077913,8.71,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991,持有,0.0,2021-11-05,8.62
1.5039012011675403,8.52,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155,持有,0.0,2021-11-08,8.67
1.4531923349692246,8.68,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363,持有,0.0,2021-11-09,8.7
0.9927010094926259,8.69,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767,买进,0.0,2021-11-10,8.74
1.0283342668211723,8.73,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673,卖出,0.004602991944764203,2021-11-11,8.8
1.0406688558964383,8.81,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112,买进,0.0,2021-11-12,8.75
0.9981830490816334,8.71,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944,买进,0.0,2021-11-15,8.9
1.0159996777459064,8.9,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894,买进,0.0,2021-11-16,8.88
1.0653380340469705,8.88,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195,卖出,-0.002247191011235907,2021-11-17,8.94
1.0392983459991862,9.0,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047,持有,0.0,2021-11-18,8.86
0.9639203016503388,8.86,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676,买进,0.0,2021-11-19,8.98
1.1379750586013149,8.98,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362,卖出,0.013544018058690857,2021-11-22,8.98
1.0502624251772008,8.99,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217,买进,0.0,2021-11-23,9.03
1.1393455684985665,9.01,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406,买进,0.0,2021-11-24,9.15
1.4093360182571677,9.14,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234,买进,0.0,2021-11-25,9.19
1.5491280277768489,9.19,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834,卖出,0.005470459518599445,2021-11-26,9.34
1.5148652803455542,9.24,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978,持有,0.0,2021-11-29,8.97
1.3545156223670967,8.95,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147,买进,0.0,2021-11-30,9.48
1.4970486516812818,9.48,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781,卖出,0.0592178770949722,2021-12-01,9.5
1.5491280277768489,9.5,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696,持有,0.0,2021-12-02,9.38
1.4888255922977707,9.38,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786,买进,0.0,2021-12-03,9.26
1.4244116271269371,9.28,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126,卖出,-0.010660980810234692,2021-12-06,9.06
1.3572566421615997,9.06,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302,买进,0.0,2021-12-07,9.04
1.4833435527087637,9.07,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363,卖出,0.0011037527593818748,2021-12-08,9.33
1.4161885677434263,9.33,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505,持有,0.0,2021-12-09,9.42
1.4216706073324332,9.44,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296,持有,0.0,2021-12-10,9.41
1.3517746025725927,9.4,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549,持有,0.0,2021-12-13,9.13
1.2339107514089396,9.06,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183,买进,0.0,2021-12-14,9.22
1.2887311472990106,9.26,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188,卖出,0.02207505518763789,2021-12-15,9.35
1.150309647676581,9.46,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276,买进,0.0,2021-12-16,9.35
1.2037595336694005,9.36,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344,买进,0.0,2021-12-17,9.3
1.1722378060326095,9.3,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244,买进,0.0,2021-12-20,9.22
1.2530978899704646,9.19,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176,买进,0.0,2021-12-21,9.51
1.4093360182571677,9.54,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853,买进,0.0,2021-12-22,9.37
1.4668974339417427,9.47,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475,卖出,-0.007337526205450578,2021-12-23,9.21
1.3408105233945786,9.21,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733,买进,0.0,2021-12-24,9.03
1.4847140626060154,9.0,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466,卖出,-0.02280130293159618,2021-12-27,9.14
1.4435987656884621,9.23,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724,持有,0.0,2021-12-28,9.2
1.3709617411341177,9.2,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042,持有,0.0,2021-12-29,9.12
1.3737027609286216,9.1,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896,持有,0.0,2021-12-30,9.21
1.3339579739083192,9.21,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689,买进,0.0,2021-12-31,9.22
1.320252874935802,9.22,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872,卖出,0.0010857763300759812,2022-01-04,9.44
1.30380675616878,9.44,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438,买进,0.0,2022-01-05,9.44
1.4161885677434263,9.45,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432,卖出,0.0010593220338982825,2022-01-06,9.48
1.309288795757787,9.46,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839,持有,0.0,2022-01-07,9.46
1.3243644046275567,9.46,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381,持有,0.0,2022-01-10,9.48
1.2805080879155006,9.52,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059,持有,0.0,2022-01-11,9.87
1.2393927909979465,9.87,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775,持有,0.0,2022-01-12,9.79
1.2448748305869535,10.77,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517,买进,0.0,2022-01-13,10.77
1.2585799295594715,11.85,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868,卖出,0.10027855153203344,2022-01-14,11.06
1.290101657196262,10.39,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069,持有,0.0,2022-01-17,10.24
1.2599504394567231,10.29,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138,买进,0.0,2022-01-18,9.82
1.3298464442165645,9.72,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763,买进,0.0,2022-01-19,10.8
1.3723322510313691,10.76,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803,卖出,0.10699588477366245,2022-01-20,10.82
1.192795454491386,10.47,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803,买进,0.0,2022-01-21,10.22
1.254468399867716,10.22,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975,卖出,-0.02387774594078319,2022-01-24,10.24
1.1955364742858896,10.14,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608,买进,0.0,2022-01-25,9.58
1.2339107514089396,9.45,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228,买进,0.0,2022-01-26,9.4
1.2736555384292412,9.3,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724,买进,0.0,2022-01-27,8.58
1.369591231236866,8.57,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726,卖出,-0.07849462365591402,2022-01-28,9.44
1.377814290620376,9.7,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774,持有,0.0,2022-02-07,10.03
1.3599976619561036,10.03,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311,买进,0.0,2022-02-08,10.32
1.4915666120922748,10.36,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429,卖出,0.032901296111665014,2022-02-09,10.33
1.3874078599011386,10.33,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659,买进,0.0,2022-02-10,10.4
1.4449692755857138,10.5,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266,卖出,0.0164569215876089,2022-02-11,10.58
1.3490335827780897,10.4,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514,持有,0.0,2022-02-14,10.99
1.2750260483264926,10.72,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383,买进,0.0,2022-02-15,10.83
1.3490335827780897,10.71,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958,买进,0.0,2022-02-16,10.77
1.4559333547637276,10.66,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732,买进,0.0,2022-02-17,10.84
1.6217650523311935,10.71,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955,卖出,0.004690431519699879,2022-02-18,11.1
1.6382111710982155,10.98,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827,买进,0.0,2022-02-21,11.41
1.5970958741806613,11.11,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106,卖出,0.011839708561019945,2022-02-22,10.89
1.5847612851053958,10.88,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452,持有,0.0,2022-02-23,10.75
1.3846668401066358,10.72,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356,买进,0.0,2022-02-24,10.3
1.4257821370241888,10.35,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348,买进,0.0,2022-02-25,10.59
1.5587215970576114,10.56,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075,卖出,0.02028985507246385,2022-02-28,10.51
1.5326819090098278,10.5,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198,买进,0.0,2022-03-01,10.92
1.6039484236669208,10.8,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918,卖出,0.02857142857142864,2022-03-02,10.82
1.6258765820229488,10.9,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333,持有,0.0,2022-03-03,11.05
1.631358621611956,11.0,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296,买进,0.0,2022-03-04,11.17
1.5655741465438708,11.29,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457,买进,0.0,2022-03-07,11.52
1.6628803492487474,11.2,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894,卖出,-0.007971656333038075,2022-03-08,10.37
1.6066894434614238,9.9,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197,买进,0.0,2022-03-09,9.83
1.697143096680042,9.99,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956,卖出,0.009090909090909077,2022-03-10,10.53
1.6203945424339419,10.28,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582,持有,0.0,2022-03-11,10.5
1.4367462162022027,10.52,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126,买进,0.0,2022-03-14,9.91
1.34218103329183,10.01,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883,卖出,-0.04847908745247147,2022-03-15,9.29
1.0625970142524668,9.4,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558,持有,0.0,2022-03-16,9.68
1.0050355985678918,9.76,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394,持有,0.0,2022-03-17,9.67
0.9392511234998068,9.55,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488,持有,0.0,2022-03-18,9.7
0.8926537869932462,9.65,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104,持有,0.0,2022-03-21,9.7
0.8296103317196641,9.64,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336,买进,0.0,2022-03-22,9.58
0.8296103317196641,9.56,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856,卖出,-0.008298755186721999,2022-03-23,9.42
0.7747899358295927,9.5,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081,买进,0.0,2022-03-24,9.24
0.8350923713086712,9.25,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035,卖出,-0.02631578947368421,2022-03-25,9.36
0.8186462525416497,9.23,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755,买进,0.0,2022-03-28,9.06
0.8227577822334051,9.22,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482,买进,0.0,2022-03-29,9.0
0.8487974702811891,8.98,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619,卖出,-0.026030368763557504,2022-03-30,9.07
0.659667104460443,9.07,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685,持有,0.0,2022-03-31,9.05
0.5623609017555669,9.05,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516,买进,0.0,2022-04-01,9.15
0.5856595700088469,9.11,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243,卖出,0.006629834254143504,2022-04-06,9.33
0.5541378423720559,9.4,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976,买进,0.0,2022-04-07,9.03
0.5966236491868614,9.0,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549,买进,0.0,2022-04-08,8.9
0.6158107877483859,8.9,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871,卖出,-0.011111111111111072,2022-04-11,8.68
0.5116520355572508,8.65,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316,买进,0.0,2022-04-12,8.83
0.5760660007280844,8.82,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723,卖出,0.019653179190751435,2022-04-13,8.7
0.5774365106253364,8.8,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348,持有,0.0,2022-04-14,8.75
0.5486558027830489,8.67,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482,持有,0.0,2022-04-15,8.4
0.49520591679022935,8.45,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482,买进,0.0,2022-04-18,8.61
0.5239866246325169,8.54,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105,卖出,0.010650887573964481,2022-04-19,8.7
0.4828713277149633,8.7,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064,持有,0.0,2022-04-20,8.67
0.4472380703864173,8.6,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624,持有,0.0,2022-04-21,8.58
0.4431265406946618,8.56,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543,持有,0.0,2022-04-22,8.82
0.39515869429084927,9.7,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992,买进,0.0,2022-04-25,9.7
0.49657642668748136,10.67,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733,卖出,0.10000000000000007,2022-04-26,9.6
0.4527201099754243,9.4,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218,买进,0.0,2022-04-27,10.28
0.4979469365847328,9.98,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355,卖出,0.061702127659574474,2022-04-28,10.7
0.5130225454545023,10.07,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355,持有,0.0,2022-04-29,10.16
0.5157635652490064,9.7,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858,持有,0.0,2022-05-05,10.0
0.5061699959682439,9.8,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803,买进,0.0,2022-05-06,10.18
0.5418032532967899,9.99,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573,卖出,0.019387755102040764,2022-05-09,10.42
0.5185045850435098,10.2,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431,持有,0.0,2022-05-10,10.34
0.5335801939132794,10.36,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328,买进,0.0,2022-05-11,10.07
0.6391094560016665,10.01,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638,卖出,-0.03378378378378375,2022-05-12,10.5
0.5212456048380134,10.48,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597,持有,0.0,2022-05-13,10.14
0.5500263126803009,10.19,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563,买进,0.0,2022-05-16,9.92
0.6212928273373934,9.59,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914,卖出,-0.05888125613346415,2022-05-17,9.03
0.5308391741187759,9.03,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808,买进,0.0,2022-05-18,9.37
0.6582965945631915,9.38,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988,买进,0.0,2022-05-19,9.29
0.7350451488092911,9.42,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581,卖出,0.0042643923240937255,2022-05-20,9.39
0.6898183221999825,9.41,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125,持有,0.0,2022-05-23,9.44
0.611699258056631,9.5,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315,持有,0.0,2022-05-24,8.95
0.5253571345297684,8.92,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539,持有,0.0,2022-05-25,9.08
0.5143930553517544,9.11,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475,买进,0.0,2022-05-26,9.09
0.5527673324748044,9.1,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788,买进,0.0,2022-05-27,9.08
0.5335801939132794,9.1,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686,卖出,0.0,2022-05-30,8.99
0.48561234750946686,9.01,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931,持有,0.0,2022-05-31,8.91
0.3855651250100867,8.85,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912,持有,0.0,2022-06-01,8.91
0.39927022398260475,8.98,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214,买进,0.0,2022-06-02,9.0
0.4376445011056548,9.0,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243,卖出,0.0022271714922048524,2022-06-06,9.07
0.2197334274426216,9.07,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242,持有,0.0,2022-06-07,9.0
0.04430816059439342,9.05,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228,买进,0.0,2022-06-08,8.94
0.00456337357409188,8.93,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648,卖出,-0.013259668508287402,2022-06-09,8.84
-0.0817787499527707,8.85,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403,持有,0.0,2022-06-10,8.84
-0.10233639841154722,8.89,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959,买进,0.0,2022-06-13,9.05
-0.0817787499527707,8.93,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714,卖出,0.004499437570303616,2022-06-14,9.11
-0.055739061904986675,9.17,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368,买进,0.0,2022-06-15,9.0
0.027862041827371908,9.05,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798,卖出,-0.013086150490730558,2022-06-16,9.03
-0.11467098748681323,9.07,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324,持有,0.0,2022-06-17,8.87
-0.2092361703971863,8.9,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131,买进,0.0,2022-06-20,8.88
-0.1818259724521503,8.91,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865,买进,0.0,2022-06-21,8.95
-0.14071067553459723,8.96,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027,买进,0.0,2022-06-22,9.0
-0.05710957180223867,8.98,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569,卖出,0.0022321428571428093,2022-06-23,9.0
-0.05848008169949018,9.0,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572,持有,0.0,2022-06-24,8.95
-0.0900018093362812,8.94,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391,买进,0.0,2022-06-27,8.91
-0.03381090354895815,8.9,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414,卖出,-0.004474272930648674,2022-06-28,8.93
-0.06807365098025268,8.92,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715,买进,0.0,2022-06-29,8.87
-0.03518141344621015,8.94,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249,买进,0.0,2022-06-30,8.84
0.012786432957602392,8.84,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659,买进,0.0,2022-07-01,8.85
0.05938376946416293,8.85,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144,买进,0.0,2022-07-04,8.92
0.08953498720370197,8.83,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813,买进,0.0,2022-07-05,8.58
0.15257844247728403,8.35,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586,卖出,-0.0543601359003398,2022-07-06,8.31
0.134761813813011,8.33,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157,买进,0.0,2022-07-07,8.24
0.15943099196354302,8.23,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043,卖出,-0.012004801920768264,2022-07-08,8.37
0.09912855648446448,8.33,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266,持有,0.0,2022-07-11,8.31
0.0264915319301204,8.31,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972,买进,0.0,2022-07-12,8.24
0.03882612100538641,8.28,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648,买进,0.0,2022-07-13,8.27
0.127909264326752,8.27,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562,买进,0.0,2022-07-14,8.27
0.16080150186079503,8.27,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133,买进,0.0,2022-07-15,8.32
0.14435538309377352,8.33,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778,买进,0.0,2022-07-18,8.54
0.17176558103880904,8.54,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966,卖出,0.025210084033613335,2022-07-19,8.55
0.03608510121088291,9.3,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164,买进,0.0,2022-07-20,8.95
0.19232322949758557,8.85,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853,买进,0.0,2022-07-21,8.63
0.29922300148322467,8.53,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428,买进,0.0,2022-07-22,8.49
0.30059351138047663,8.48,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536,卖出,-0.005861664712778304,2022-07-25,8.4
0.31841014004474966,8.39,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495,买进,0.0,2022-07-26,8.47
0.3746010458320727,8.45,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176,买进,0.0,2022-07-27,8.5
0.46779571884519383,8.51,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378,卖出,0.007100591715976391,2022-07-28,8.59
0.48835336730397033,8.68,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426,持有,0.0,2022-07-29,8.63
0.4431265406946618,8.65,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521,买进,0.0,2022-08-01,8.62
0.5719544710363295,8.58,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959,卖出,-0.00809248554913298,2022-08-02,8.22
0.592512119495106,8.15,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432,买进,0.0,2022-08-03,8.27
0.736415658706543,8.27,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051,卖出,0.014723926380368001,2022-08-04,8.46
0.7514912675763126,8.51,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236,买进,0.0,2022-08-05,8.6
0.8268693119251607,8.65,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634,卖出,0.016451233842538257,2022-08-08,8.79
0.666519653946702,8.84,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366,买进,0.0,2022-08-09,8.76
0.8008296238773767,8.83,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373,买进,0.0,2022-08-10,8.9
0.9817369303146118,9.01,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528,卖出,0.020385050962627375,2022-08-11,8.88
0.9488446927805693,8.93,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536,持有,0.0,2022-08-12,8.82
0.7939770743911176,8.86,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458,买进,0.0,2022-08-15,8.77
0.8775781781234762,8.77,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034,买进,0.0,2022-08-16,8.76
1.0146291678486543,8.88,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883,卖出,0.012542759407069694,2022-08-17,8.87
0.9392511234998068,8.82,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673,买进,0.0,2022-08-18,8.8
0.9159524552465262,8.77,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046,买进,0.0,2022-08-19,8.75
0.9598087719585833,8.84,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638,卖出,0.007981755986317023,2022-08-22,8.81
0.9584382620613313,8.8,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871,持有,0.0,2022-08-23,8.85
0.9433626531915618,8.83,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754,买进,0.0,2022-08-24,8.79
1.061226504355215,8.89,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067,卖出,0.006795016987542525,2022-08-25,8.59
1.1078238408617753,8.59,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717,持有,0.0,2022-08-26,8.42
1.0105176381568992,8.44,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483,持有,0.0,2022-08-29,8.6
0.9132114354520228,8.58,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059,持有,0.0,2022-08-30,8.73
0.8090526832608871,8.78,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622,持有,0.0,2022-08-31,8.58
0.7939770743911176,8.56,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303,买进,0.0,2022-09-01,8.52
0.8542795098701962,8.6,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543,卖出,0.004672897196261582,2022-09-02,8.67
0.8159052327471461,8.66,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817,买进,0.0,2022-09-05,8.73
0.8241282921306572,8.74,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081,买进,0.0,2022-09-06,8.74
0.8159052327471461,8.69,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053,卖出,-0.005720823798627084,2022-09-07,8.76
0.8186462525416497,8.82,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879,买进,0.0,2022-09-08,8.8
0.9598087719585833,8.85,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775,买进,0.0,2022-09-09,8.67
1.094118741889258,8.69,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455,卖出,-0.018079096045197758,2022-09-13,8.88
1.0406688558964383,8.78,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182,持有,0.0,2022-09-14,8.83
0.8899127671987422,8.91,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365,持有,0.0,2022-09-15,8.68
-0.0913723192335332,8.72,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143,持有,0.0,2022-09-16,8.4
-0.0872607895417777,8.4,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607,持有,0.0,2022-09-19,8.38
-0.10918894789780623,8.41,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232,持有,0.0,2022-09-20,8.4
-0.1982720912191718,8.39,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168,买进,0.0,2022-09-21,8.52
-0.04888651241872767,8.5,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563,卖出,0.013110846245530324,2022-09-22,8.39
-0.11878251717856873,8.39,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123,持有,0.0,2022-09-23,8.31
-0.15715679430161827,8.33,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805,买进,0.0,2022-09-26,8.41
-0.13659914584284175,8.39,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052,卖出,0.007202881152461044,2022-09-27,8.41
-0.14071067553459723,8.4,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945,持有,0.0,2022-09-28,8.38
-0.16537985368512928,8.4,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327,持有,0.0,2022-09-29,8.36
-0.1941605615274168,8.37,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996,买进,0.0,2022-09-30,8.31
-0.11467098748681323,8.36,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926,卖出,-0.0011947431302269758,2022-10-10,8.3
-0.20512464070543082,8.32,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115,持有,0.0,2022-10-11,8.37
-0.3353230809443499,8.42,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916,持有,0.0,2022-10-12,8.42
-0.6162776098809652,8.4,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363,持有,0.0,2022-10-13,8.47
-0.8698219408725449,8.52,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294,持有,0.0,2022-10-14,8.5
-1.0973265838163404,8.5,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569,买进,0.0,2022-10-17,8.43
-1.082250974946571,8.42,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717,卖出,-0.00941176470588236,2022-10-18,8.41
-1.1521469797064117,8.39,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562,买进,0.0,2022-10-19,8.37
-1.1110316827888582,8.37,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502,买进,0.0,2022-10-20,8.33
-1.1082906629943547,8.36,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836,买进,0.0,2022-10-21,8.3
-1.0808804650493191,8.35,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579,买进,0.0,2022-10-24,8.21
-1.075398425460312,8.18,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624,卖出,-0.020359281437125742,2022-10-25,8.16
-1.1192547421723689,8.33,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935,买进,0.0,2022-10-26,8.28
-1.0575817967960388,8.25,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803,卖出,-0.009603841536614654,2022-10-27,8.33
-1.1000676036108439,8.2,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172,买进,0.0,2022-10-28,8.34
-1.0397651681317657,8.38,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966,卖出,0.021951219512195305,2022-10-31,8.31
-1.0849919947410744,8.33,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244,买进,0.0,2022-11-01,8.2
-1.094585564021837,8.25,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133,卖出,-0.009603841536614654,2022-11-02,8.19
-1.1206252520696207,8.17,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392,买进,0.0,2022-11-03,8.21
-1.0836214848438226,8.22,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694,买进,0.0,2022-11-04,8.22
-1.01235497018673,8.22,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786,卖出,0.0,2022-11-07,8.25
-1.0288010889537513,8.26,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702,买进,0.0,2022-11-08,8.33
-0.9095667278928464,8.33,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628,卖出,0.008474576271186475,2022-11-09,8.27
-0.9328653961461265,8.31,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841,买进,0.0,2022-11-10,8.3
-0.9013436685093354,8.35,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146,卖出,0.00481347773766536,2022-11-11,8.34
-0.9109372377900979,8.3,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373,持有,0.0,2022-11-14,8.32
-0.936976925837882,8.32,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722,买进,0.0,2022-11-15,8.3
-0.8383002132357539,8.32,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298,买进,0.0,2022-11-16,8.4
-0.6820620849490507,8.41,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736,卖出,0.010817307692307675,2022-11-17,8.42
-0.7314004412501148,8.6,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332,买进,0.0,2022-11-18,9.26
-0.6916556542298132,9.7,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294,卖出,0.12790697674418602,2022-11-21,10.19
-0.7807387975511788,11.21,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381,持有,0.0,2022-11-22,9.71
-0.7766272678594238,10.22,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727,买进,0.0,2022-11-23,9.8
-0.6450583177232527,10.78,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289,卖出,0.05479452054794508,2022-11-24,10.78
-0.6848031047435542,11.86,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283,买进,0.0,2022-11-25,11.86
-0.5244534467650956,13.05,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878,卖出,0.100337268128162,2022-11-28,13.05
-0.5655687436826492,14.36,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297,持有,0.0,2022-11-29,14.36
-0.6436878078260008,15.38,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058,持有,0.0,2022-11-30,15.8
-0.7026197334078272,17.3,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271,持有,0.0,2022-12-01,17.38
-0.7327709511473668,18.11,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216,持有,0.0,2022-12-02,19.12
-0.7492170699143879,19.89,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887,持有,0.0,2022-12-05,19.8
-0.8657104111807894,19.5,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697,持有,0.0,2022-12-06,20.88
-0.923271826865364,20.6,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186,买进,0.0,2022-12-07,22.97
-0.8862680596395659,20.67,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238,买进,0.0,2022-12-08,20.67
-0.8492642924137679,18.6,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853,买进,0.0,2022-12-09,18.6
-0.6957671839215682,17.63,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511,卖出,-0.05215053763440873,2022-12-12,16.81
-0.7917028767291934,16.92,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576,买进,0.0,2022-12-13,17.9
-0.7560696194006469,17.77,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814,卖出,0.050236406619385214,2022-12-14,19.69
-0.8245951142632358,20.49,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341,持有,0.0,2022-12-15,18.17
-0.898602648714832,17.85,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887,持有,0.0,2022-12-16,19.99
-0.8890090794340695,20.06,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351,持有,0.0,2022-12-19,21.6
-0.8862680596395659,22.96,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616,持有,0.0,2022-12-20,23.07
-0.9164192773791054,23.2,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786,持有,0.0,2022-12-21,25.38
-0.9520525347076515,27.5,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145,买进,0.0,2022-12-22,27.92
-0.905455198201091,27.0,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249,买进,0.0,2022-12-23,25.13
-0.861598881489034,22.62,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327,卖出,-0.16222222222222218,2022-12-26,22.62
-0.8698219408725449,22.6,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725,持有,0.0,2022-12-27,24.88
-0.9081962179955945,25.09,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429,持有,0.0,2022-12-28,24.4
-0.9794627326526872,23.5,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175,持有,0.0,2022-12-29,24.0
-1.075398425460312,25.1,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603,持有,0.0,2022-12-30,26.4
-1.0891035244328295,26.5,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284,持有,0.0,2023-01-03,27.0
-1.1165137223778654,26.18,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575,持有,0.0,2023-01-04,24.99
-1.163111058884426,24.23,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324,持有,0.0,2023-01-05,25.45
-1.1411829005283973,25.6,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722,持有,0.0,2023-01-06,25.8
-1.1398123906311457,26.68,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412,持有,0.0,2023-01-09,26.0
-1.1576290192954186,25.35,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451,持有,0.0,2023-01-10,26.29
-1.2384891032332739,26.87,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344,持有,0.0,2023-01-11,28.92
-1.231636553747015,28.0,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371,持有,0.0,2023-01-12,27.53
-1.2905684793288417,27.05,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344,持有,0.0,2023-01-13,24.78
-1.344018365321661,25.56,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716,买进,0.0,2023-01-16,22.82
-1.3015325585068558,22.0,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506,买进,0.0,2023-01-17,20.54
-1.2960505189178488,20.2,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338,卖出,-0.08181818181818185,2023-01-18,19.82
-1.3097556178903667,19.3,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057,买进,0.0,2023-01-19,17.87
-1.2672698110755614,17.62,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336,卖出,-0.08704663212435232,2023-01-20,17.7
-1.2672698110755614,17.62,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199,买进,0.0,2023-01-30,18.06
-1.2617877714865542,18.08,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769,卖出,0.02610669693530064,2023-01-31,17.84
-1.305644088198611,17.8,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284,买进,0.0,2023-02-01,17.55
-1.2782338902535755,17.62,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542,卖出,-0.010112359550561782,2023-02-02,18.29
-1.3467593851161646,18.1,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416,买进,0.0,2023-02-03,17.52
-1.3220902069656326,17.52,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686,买进,0.0,2023-02-06,17.46
-1.268640320972813,17.43,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329,卖出,-0.005136986301369855,2023-02-07,17.09
-1.4043208008007395,17.15,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458,买进,0.0,2023-02-08,17.17
-1.3522414247051717,17.1,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602,买进,0.0,2023-02-09,16.95
-1.2837159298425826,16.96,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665,卖出,-0.008187134502924008,2023-02-10,16.73
-1.357723464294179,16.73,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995,买进,0.0,2023-02-13,17.07
-1.3303132663491433,17.13,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915,卖出,0.023909145248057297,2023-02-14,16.94
-1.3837631523419627,16.94,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915,买进,0.0,2023-02-15,16.96
-1.3220902069656326,16.96,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269,买进,0.0,2023-02-16,16.72
-1.2343775735415186,16.68,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777,卖出,-0.016509433962264217,2023-02-17,17.56
-1.2645287912810579,17.3,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583,持有,0.0,2023-02-20,18.37
-1.249453182411288,17.89,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373,持有,0.0,2023-02-21,17.68
-1.2987915387123523,17.5,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984,买进,0.0,2023-02-22,17.89
-1.2275250240552598,18.2,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532,卖出,0.03999999999999996,2023-02-23,18.38
-1.2960505189178488,18.19,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345,买进,0.0,2023-02-24,17.71
-1.237118593336022,17.43,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193,买进,0.0,2023-02-27,17.56
-1.2330070636442667,17.57,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615,买进,0.0,2023-02-28,18.79
-1.2275250240552598,18.54,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728,买进,0.0,2023-03-01,19.46
-1.1918917667267133,19.03,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031,卖出,0.026429341963322653,2023-03-02,19.17
-1.1987443162129723,19.16,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079,持有,0.0,2023-03-03,20.16
-1.224784004260756,19.8,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052,持有,0.0,2023-03-06,19.4
-1.2535647121030435,19.01,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211,买进,0.0,2023-03-07,18.75
-1.2453416527195327,19.13,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029,卖出,0.0063124671225669345,2023-03-08,19.24
-1.263158281383806,19.0,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842,买进,0.0,2023-03-09,18.28
-1.2138199250827417,17.88,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581,买进,0.0,2023-03-10,16.82
-1.1727046281651885,16.29,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563,买进,0.0,2023-03-13,16.6
-1.1425534104256492,16.61,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613,买进,0.0,2023-03-14,15.48
-0.9410884555296375,15.86,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282,买进,0.0,2023-03-15,15.4
-0.7204363620721008,15.55,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001,买进,0.0,2023-03-16,16.94
-0.4778561102585351,17.24,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667,卖出,0.10868167202572332,2023-03-17,16.94
-0.7451055402226328,16.95,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993,持有,0.0,2023-03-20,17.27
-0.8629693913862859,17.0,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607,持有,0.0,2023-03-21,16.9
-0.8766744903588034,16.78,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952,持有,0.0,2023-03-22,16.78
-1.0164664998784854,16.7,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463,买进,0.0,2023-03-23,16.8


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Fangda Chemical-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.466175437707119,33.97,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597,买进,0.0,2021-11-01,34.7
-1.435214125191453,34.64,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057,卖出,0.019723285251692722,2021-11-02,34.19
-1.4295847956431498,34.58,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746,买进,0.0,2021-11-03,34.75
-1.4070674774499379,35.0,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538,卖出,0.012145748987854301,2021-11-04,34.99
-1.4380287899656043,34.9,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716,持有,0.0,2021-11-05,34.43
-1.4633607729329676,34.4,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317,持有,0.0,2021-11-08,34.28
-1.494322085448634,34.33,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562,买进,0.0,2021-11-09,36.18
-1.4858780911261795,35.7,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074,卖出,0.03990678706670564,2021-11-10,35.54
-1.494322085448634,35.5,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433,买进,0.0,2021-11-11,36.12
-1.4802487615778765,35.99,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565,买进,0.0,2021-11-12,38.66
-1.4718047672554222,39.08,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064,卖出,0.08585718255070843,2021-11-15,34.93
-1.553430045705815,34.91,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667,买进,0.0,2021-11-16,33.95
-1.5168394036418458,33.51,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641,买进,0.0,2021-11-17,34.18
-1.4830634263520281,34.05,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044,买进,0.0,2021-11-18,34.51
-1.4633607729329676,34.32,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116,买进,0.0,2021-11-19,36.2
-1.4802487615778765,36.1,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203,买进,0.0,2021-11-22,36.68
-1.454916778610513,36.8,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305,买进,0.0,2021-11-23,36.59
-1.435214125191453,36.22,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083,卖出,-0.015760869565217345,2021-11-24,36.0
-1.4408434547397557,36.0,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711,持有,0.0,2021-11-25,37.4
-1.4380287899656043,37.4,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405,持有,0.0,2021-11-26,40.1
-1.4577314433846649,39.47,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201,买进,0.0,2021-11-29,41.04
-1.4323994604173012,41.1,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492,卖出,0.04129718773752224,2021-11-30,41.21
-1.4295847956431498,41.0,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675,持有,0.0,2021-12-01,40.56
-1.446472784288059,40.92,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883,持有,0.0,2021-12-02,40.43
-1.466175437707119,40.48,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898,持有,0.0,2021-12-03,40.7
-1.4971367502227855,40.7,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008,持有,0.0,2021-12-06,40.59
-1.5112100740935428,40.59,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257,买进,0.0,2021-12-07,38.62
-1.4999514149969368,38.99,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345,卖出,-0.03941857600394189,2021-12-08,38.85
-1.4971367502227855,38.75,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225,买进,0.0,2021-12-09,38.49
-1.4802487615778765,38.31,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386,买进,0.0,2021-12-10,38.59
-1.4633607729329676,38.79,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104,买进,0.0,2021-12-13,38.62
-1.446472784288059,38.6,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466,卖出,-0.004898169631348227,2021-12-14,37.75
-1.443658119513907,37.9,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693,持有,0.0,2021-12-15,38.83
-1.446472784288059,38.89,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017,买进,0.0,2021-12-16,37.39
-1.4042528126757865,37.39,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005,卖出,-0.038570326562098224,2021-12-17,36.88
-1.412696806998241,36.5,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205,买进,0.0,2021-12-20,35.8
-1.3704768353859687,35.56,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288,买进,0.0,2021-12-21,36.15
-1.3817354944825746,36.15,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534,买进,0.0,2021-12-22,36.2
-1.35358884674106,36.63,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963,买进,0.0,2021-12-23,37.8
-1.3367008580961508,37.8,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292,买进,0.0,2021-12-24,36.98
-1.3479595171927568,36.81,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066,买进,0.0,2021-12-27,37.4
-1.331071528547848,37.56,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418,买进,0.0,2021-12-28,37.28
-1.238187591000849,37.56,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146,卖出,0.0,2021-12-29,37.28
-1.249446250097455,36.3,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199,持有,0.0,2021-12-30,36.78
-1.2804075626131213,36.85,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554,买进,0.0,2021-12-31,37.11
-1.2635195739682124,37.04,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808,买进,0.0,2022-01-04,36.2
-1.2184849375817888,36.0,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907,买进,0.0,2022-01-05,34.16
-1.2128556080334858,34.1,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862,买进,0.0,2022-01-06,34.2
-1.179079630743668,34.19,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995,买进,0.0,2022-01-07,32.51
-1.167820971647062,32.49,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546,买进,0.0,2022-01-10,33.53
-1.1453036534538503,34.21,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081,买进,0.0,2022-01-11,33.89
-1.0833810284225178,33.91,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018,卖出,-0.008769365682549086,2022-01-12,34.5
-1.1115276761640325,34.45,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123,持有,0.0,2022-01-13,34.11
-1.1284156648089414,34.11,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986,买进,0.0,2022-01-14,34.38
-1.1002690170674265,34.41,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256,卖出,0.008795074758135362,2022-01-17,35.15
-1.1002690170674265,35.11,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276,买进,0.0,2022-01-18,35.15
-1.0946396875191235,35.1,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821,买进,0.0,2022-01-19,34.25
-1.080566363648366,34.09,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323,买进,0.0,2022-01-20,33.0
-1.0636783750034573,33.17,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331,买进,0.0,2022-01-21,32.47
-1.0045704147462762,32.83,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497,买进,0.0,2022-01-24,34.02
-0.939833124940792,34.9,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586,买进,0.0,2022-01-25,34.07
-0.9004278181026714,34.4,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554,卖出,-0.014326647564469915,2022-01-26,33.55
-0.9482771192632465,33.89,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026,持有,0.0,2022-01-27,33.38
-0.9736091022306098,33.61,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573,买进,0.0,2022-01-28,33.9
-0.9313891306183377,34.56,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425,买进,0.0,2022-02-07,34.4
-0.875095835135308,34.59,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522,买进,0.0,2022-02-08,34.68
-0.8019145510073695,34.75,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296,卖出,0.004625614339404353,2022-02-09,35.42
-0.8863544942319139,35.03,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751,持有,0.0,2022-02-10,35.09
-0.8722811703611566,34.88,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878,买进,0.0,2022-02-11,33.92
-0.7399919259760368,33.41,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074,买进,0.0,2022-02-14,33.74
-0.6696253066222497,33.78,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232,卖出,0.011074528584256348,2022-02-15,34.02
-0.6358493293324322,34.0,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294,买进,0.0,2022-02-16,35.24
-0.6217760054616746,35.45,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354,卖出,0.042647058823529496,2022-02-17,35.38
-0.6414786588807351,35.01,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368,持有,0.0,2022-02-18,35.52
-0.6780693009447043,35.7,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602,买进,0.0,2022-02-21,35.58
-0.6696253066222497,35.18,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239,卖出,-0.0145658263305323,2022-02-22,34.99
-0.8103585453298239,35.0,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032,买进,0.0,2022-02-23,35.91
-0.7456212555243399,36.08,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794,卖出,0.03085714285714281,2022-02-24,36.29
-0.7568799146209458,36.72,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093,买进,0.0,2022-02-25,36.47
-0.7202892725569766,35.9,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936,卖出,-0.02233115468409587,2022-02-28,36.5
-0.8131732101039755,36.5,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295,持有,0.0,2022-03-01,36.54
-0.9173158067475804,36.7,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147,持有,0.0,2022-03-02,36.18
-1.0355317272619426,36.2,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345,买进,0.0,2022-03-03,35.54
-0.9595357783598524,35.14,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738,买进,0.0,2022-03-04,35.1
-0.8300611987488843,34.85,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391,买进,0.0,2022-03-07,33.3
-0.7990998862332179,33.3,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289,买进,0.0,2022-03-08,32.6
-0.7709532384917032,32.6,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748,买进,0.0,2022-03-09,31.33
-0.6893279600413103,32.1,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466,卖出,-0.015337423312883436,2022-03-10,32.96
-0.711845278234522,32.51,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755,买进,0.0,2022-03-11,32.93
-0.5148187440439184,32.52,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532,买进,0.0,2022-03-14,32.2
-0.3459388575948293,31.58,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418,买进,0.0,2022-03-15,30.35
-0.34312419282067785,31.45,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351,卖出,-0.0041165294490183345,2022-03-16,32.6
-0.3177922098533146,33.6,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194,买进,0.0,2022-03-17,33.25
-0.12358034043686249,33.2,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262,买进,0.0,2022-03-18,33.88
0.04529954601222629,34.15,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325,买进,0.0,2022-03-21,36.46
0.18040345517149753,36.0,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232,卖出,0.05417276720351395,2022-03-22,36.58
0.1916621142681037,36.86,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375,买进,0.0,2022-03-23,38.0
0.2620287336218908,37.8,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897,买进,0.0,2022-03-24,37.61
0.557568534907796,37.8,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793,买进,0.0,2022-03-25,38.11
0.8812549839352165,37.41,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627,买进,0.0,2022-03-28,37.37
1.2387174102524545,37.37,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866,买进,0.0,2022-03-29,36.65
1.258420063671515,36.94,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734,买进,0.0,2022-03-30,38.22
1.3963386376049376,38.02,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395,卖出,0.029236599891716446,2022-03-31,38.46
1.311898694380393,38.08,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988,持有,0.0,2022-04-01,39.5
0.9122162964508826,39.4,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727,持有,0.0,2022-04-06,36.95
0.5519392053594931,36.96,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655,持有,0.0,2022-04-07,36.33
0.2282527563320727,36.5,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785,持有,0.0,2022-04-08,36.42
-0.06165771540552972,36.04,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358,持有,0.0,2022-04-11,33.47
-0.32342153940161744,33.68,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962,买进,0.0,2022-04-12,33.72
-0.42193480649691967,33.65,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676,卖出,-0.0008907363420427891,2022-04-13,32.88
-0.6471079884290379,33.0,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735,持有,0.0,2022-04-14,32.81
-0.8328758635230357,32.66,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855,买进,0.0,2022-04-15,34.1
-0.8244318692005814,33.58,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996,卖出,0.0281690140845071,2022-04-18,33.65
-0.8919838237802168,33.75,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207,买进,0.0,2022-04-19,33.17
-0.8385051930713388,33.53,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256,卖出,-0.006518518518518485,2022-04-20,32.77
-0.8385051930713388,32.74,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274,买进,0.0,2022-04-21,31.37
-0.6949572895896133,31.3,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444,买进,0.0,2022-04-22,30.2
-0.6893279600413103,28.93,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849,买进,0.0,2022-04-25,27.18
-0.6780693009447043,27.0,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078,买进,0.0,2022-04-26,24.46
-0.6414786588807351,23.55,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263,卖出,-0.12777777777777774,2022-04-27,26.75
-0.6583666475256438,26.07,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804,买进,0.0,2022-04-28,27.0
-0.45571078378673724,28.0,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388,卖出,0.07403145377828921,2022-04-29,28.51
-0.4782281019799491,28.28,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939,持有,0.0,2022-05-05,28.84
-0.6977719543637647,27.8,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918,买进,0.0,2022-05-06,27.85
-0.6611813122997955,27.65,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626,买进,0.0,2022-05-09,27.67
-0.6302199997841291,27.5,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714,买进,0.0,2022-05-10,28.92
-0.5570387156561907,29.3,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445,卖出,0.06545454545454547,2022-05-11,28.79
-0.5880000281718568,28.71,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989,买进,0.0,2022-05-12,28.56
-0.6077026815909172,28.56,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557,买进,0.0,2022-05-13,29.29
-0.5992586872684628,30.19,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726,卖出,0.05707282913165275,2022-05-16,31.32
-0.6274053350099776,31.42,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136,持有,0.0,2022-05-17,32.5
-0.6977719543637647,32.7,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096,买进,0.0,2022-05-18,34.6
-0.6836986304930074,33.5,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633,买进,0.0,2022-05-19,35.02
-0.5851853633977053,35.6,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074,卖出,0.06268656716417914,2022-05-20,34.5
-0.5570387156561907,34.02,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285,买进,0.0,2022-05-23,34.81
-0.41349081217446493,34.98,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048,买进,0.0,2022-05-24,33.57
-0.38534416443295016,33.98,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532,买进,0.0,2022-05-25,34.22
-0.25305492004783037,34.5,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178,买进,0.0,2022-05-26,34.78
-0.036325732438166426,35.5,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816,买进,0.0,2022-05-27,35.2
-0.07291637450213591,34.88,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955,卖出,-0.017464788732394293,2022-05-30,35.0
-0.23335226662877043,35.41,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777,买进,0.0,2022-05-31,34.98
0.011523568722408737,34.82,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805,卖出,-0.0166619598983337,2022-06-01,35.4
-0.10387768701780205,35.36,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172,持有,0.0,2022-06-02,35.4
-0.19957628933895238,34.8,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783,买进,0.0,2022-06-06,35.8
-0.09543369269534778,36.0,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521,卖出,0.03448275862068974,2022-06-07,35.9
-0.1123216813402563,35.93,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028,买进,0.0,2022-06-08,35.8
-0.14891232340422578,35.83,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098,买进,0.0,2022-06-09,36.1
-0.0841750335987416,35.99,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177,卖出,0.00446553167736544,2022-06-10,38.8
-0.07010170972798449,38.3,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319,持有,0.0,2022-06-13,36.68
-0.14328299385592294,35.96,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361,持有,0.0,2022-06-14,35.79
-0.39097349398125303,35.79,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091,持有,0.0,2022-06-15,34.73
-0.42193480649691967,34.96,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133,持有,0.0,2022-06-16,34.73
-0.4528961190125858,34.9,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283,持有,0.0,2022-06-17,35.01
-0.4022321530778592,34.98,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006,买进,0.0,2022-06-20,34.21
-0.35719751669143546,34.34,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413,买进,0.0,2022-06-21,32.89
-0.32342153940161744,32.96,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628,买进,0.0,2022-06-22,32.35
-0.17424430637158908,32.5,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667,买进,0.0,2022-06-23,34.06
-0.26149891437028516,34.08,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437,买进,0.0,2022-06-24,34.18
-0.13202433475931677,34.07,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717,卖出,-0.00029342723004689,2022-06-27,33.65
-0.21364961320971,33.5,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363,买进,0.0,2022-06-28,35.0
-0.18550296546819525,34.81,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767,卖出,0.039104477611940365,2022-06-29,33.31
-0.17142964159743765,33.46,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827,买进,0.0,2022-06-30,33.9
-0.1404683290817715,34.0,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256,买进,0.0,2022-07-01,33.91
-0.1404683290817715,33.7,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716,卖出,-0.008823529411764622,2022-07-04,33.7
-0.12076567566271107,33.94,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134,持有,0.0,2022-07-05,33.66
-0.1770589711457405,33.55,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551,持有,0.0,2022-07-06,33.05
-0.20520561888725522,33.15,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729,买进,0.0,2022-07-07,32.94
-0.17142964159743765,32.94,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991,卖出,-0.006334841628959302,2022-07-08,31.75
-0.23335226662877043,31.74,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006,买进,0.0,2022-07-11,30.41
-0.12358034043686249,30.65,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964,卖出,-0.034341524889729046,2022-07-12,30.49
-0.14328299385592294,30.66,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545,买进,0.0,2022-07-13,30.53
-0.12358034043686249,30.03,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262,买进,0.0,2022-07-14,31.3
0.04529954601222629,31.4,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554,卖出,0.04562104562104553,2022-07-15,31.2
0.025596892593165846,31.29,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976,持有,0.0,2022-07-18,30.68
-0.036325732438166426,30.66,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986,持有,0.0,2022-07-19,30.97
-0.30090422120840554,31.13,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252,持有,0.0,2022-07-20,32.84
-0.46415477810919176,32.82,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909,买进,0.0,2022-07-21,32.0
-0.40786148262616206,32.32,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196,卖出,-0.015234613040828763,2022-07-22,31.8
-0.6358493293324322,31.8,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911,持有,0.0,2022-07-25,31.75
-0.5682973747527966,31.86,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506,持有,0.0,2022-07-26,32.38
-0.7793972328141577,32.66,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582,持有,0.0,2022-07-27,32.48
-0.804729215781521,32.54,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177,持有,0.0,2022-07-28,32.5
-0.8779104999094595,32.6,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294,持有,0.0,2022-07-29,31.52
-0.8441345226196416,30.89,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557,持有,0.0,2022-08-01,31.56
-0.9088718124251258,31.33,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596,买进,0.0,2022-08-02,30.45
-0.8807251646836108,30.5,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074,买进,0.0,2022-08-03,31.1
-0.7850265623624605,31.45,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663,卖出,0.031147540983606534,2022-08-04,32.22
-0.8356905282971874,32.25,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721,买进,0.0,2022-08-05,32.93
-0.8525785169420962,32.86,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645,买进,0.0,2022-08-08,32.62
-0.815987874878127,32.59,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864,买进,0.0,2022-08-09,32.77
-0.804729215781521,32.73,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155,卖出,0.004295796256520204,2022-08-10,33.98
-0.9933117556496702,34.03,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832,持有,0.0,2022-08-11,34.17
-1.0749370341000632,34.19,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702,持有,0.0,2022-08-12,33.18
-1.2184849375817888,33.13,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374,买进,0.0,2022-08-15,32.45
-1.1312303295830928,32.46,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587,买进,0.0,2022-08-16,32.43
-1.0721223693259119,32.42,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755,买进,0.0,2022-08-17,31.64
-1.0580490454551543,31.7,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245,卖出,-0.022208513263417717,2022-08-18,32.22
-1.0524197159068513,32.24,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141,买进,0.0,2022-08-19,32.0
-0.8891691590060654,31.97,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491,买进,0.0,2022-08-22,32.44
-0.8328758635230357,32.11,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447,买进,0.0,2022-08-23,31.74
-0.6471079884290379,31.81,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257,买进,0.0,2022-08-24,30.83
-0.4444521246901313,30.8,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793,买进,0.0,2022-08-25,31.1
-0.21927894275801282,31.21,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142,买进,0.0,2022-08-26,34.18
0.028411557367317767,33.93,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216,买进,0.0,2022-08-29,32.55
0.2986193756858597,32.1,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834,买进,0.0,2022-08-30,31.91
0.5969738417459169,32.1,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754,买进,0.0,2022-08-31,31.5
0.9262896203216402,32.34,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067,买进,0.0,2022-09-01,32.03
1.188053444317728,31.78,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388,卖出,-0.017316017316017385,2022-09-02,32.5
1.1120574954156381,32.5,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212,持有,0.0,2022-09-05,32.34
1.007914898772033,32.51,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399,买进,0.0,2022-09-06,33.33
1.2021267681884855,33.33,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321,买进,0.0,2022-09-07,33.0
1.2499760693490607,33.1,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286,买进,0.0,2022-09-08,32.71
1.5398865410866631,32.89,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704,卖出,-0.006344410876132956,2022-09-09,32.69
1.4610759274104217,32.71,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333,持有,0.0,2022-09-13,32.67
1.2978253705096359,31.99,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262,持有,0.0,2022-09-14,31.7
1.1458334727054555,32.0,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278,持有,0.0,2022-09-15,31.0
1.1402041431571528,31.0,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291,持有,0.0,2022-09-16,30.95
1.1514628022537585,30.95,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098,买进,0.0,2022-09-19,30.83
1.3062693648320902,31.21,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878,卖出,0.00840064620355417,2022-09-20,30.79
1.204941432962637,30.69,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137,买进,0.0,2022-09-21,31.05
1.593365171795541,31.09,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608,卖出,0.013033561420658148,2022-09-22,32.78
1.4610759274104217,32.99,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586,持有,0.0,2022-09-23,32.05
1.2105707625109399,32.04,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231,持有,0.0,2022-09-26,31.09
1.2246440863816974,31.39,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152,持有,0.0,2022-09-27,32.39
1.1205014897380923,32.5,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497,买进,0.0,2022-09-28,31.43
1.159906796576213,31.82,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089,买进,0.0,2022-09-29,31.48
1.2978253705096359,31.6,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301,买进,0.0,2022-09-30,31.36
1.4160412910239981,31.36,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205,买进,0.0,2022-10-10,29.0
1.4892225751519366,28.9,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758,买进,0.0,2022-10-11,27.5
1.5455158706349659,27.7,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197,卖出,-0.041522491349480946,2022-10-12,27.83
1.3738213194117257,27.7,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449,买进,0.0,2022-10-13,28.31
1.4160412910239981,28.5,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772,买进,0.0,2022-10-14,28.79
1.6046238308921472,28.81,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342,买进,0.0,2022-10-17,29.9
1.6581024616010254,30.22,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689,买进,0.0,2022-10-18,31.3
1.8382410071467197,31.3,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108,卖出,0.03573792190602256,2022-10-19,31.09
1.829797012824266,31.0,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128,持有,0.0,2022-10-20,31.21
1.6299558138595105,31.51,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495,持有,0.0,2022-10-21,31.75
1.621511819537056,31.99,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736,买进,0.0,2022-10-24,31.1
1.6975077684391462,31.11,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463,卖出,-0.02750859643638634,2022-10-25,30.87
1.8072796946310536,31.1,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495,持有,0.0,2022-10-26,31.43
1.3597479955409681,31.8,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448,持有,0.0,2022-10-27,30.6
1.0754668533516685,30.3,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576,买进,0.0,2022-10-28,29.45
1.1148721601897895,29.84,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163,买进,0.0,2022-10-31,29.3
1.182424114769425,29.25,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249,买进,0.0,2022-11-01,29.51
1.1796094499952736,29.6,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928,卖出,0.011965811965812015,2022-11-02,29.83
1.1289454840605466,29.8,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065,持有,0.0,2022-11-03,31.12
1.1711654556728188,30.9,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926,买进,0.0,2022-11-04,31.0
1.2302734159300002,31.1,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294,卖出,0.0064724919093852055,2022-11-07,30.66
1.1767947852211222,30.66,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574,持有,0.0,2022-11-08,30.55
1.0923548419965776,30.76,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882,持有,0.0,2022-11-09,30.66
1.0839108476741233,30.66,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564,持有,0.0,2022-11-10,29.82
1.0163588930944878,30.5,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813,买进,0.0,2022-11-11,29.83
1.0529495351584566,29.93,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256,卖出,-0.018688524590163944,2022-11-14,29.69
1.0529495351584566,29.85,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528,持有,0.0,2022-11-15,30.89
1.0276175521910933,30.83,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313,持有,0.0,2022-11-16,29.43
0.9488069385148521,29.28,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634,买进,0.0,2022-11-17,28.57
1.0867255124482746,28.57,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904,卖出,-0.024248633879781448,2022-11-18,28.2
1.0501348703843052,28.2,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106,持有,0.0,2022-11-21,28.58
1.0163588930944878,28.79,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618,买进,0.0,2022-11-22,27.92
1.0839108476741233,28.16,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161,卖出,-0.021882598124348698,2022-11-23,27.76
1.0135442283203362,27.97,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978,持有,0.0,2022-11-24,27.84
1.041690876061851,27.88,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643,持有,0.0,2022-11-25,28.6
1.030432216965245,28.54,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756,持有,0.0,2022-11-28,29.5
1.0473202056101538,29.47,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462,买进,0.0,2022-11-29,29.25
1.0754668533516685,29.47,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917,买进,0.0,2022-11-30,28.72
1.1261308192863952,28.9,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116,卖出,-0.019341703427214127,2022-12-01,29.0
0.8643669952903075,29.14,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808,买进,0.0,2022-12-02,29.74
0.9769535862563667,29.54,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897,卖出,0.013726835964310178,2022-12-05,29.36
0.9037723021284283,29.5,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814,买进,0.0,2022-12-06,29.35
0.9347336146440944,29.48,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612,买进,0.0,2022-12-07,29.34
1.0839108476741233,29.34,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384,卖出,-0.004748982360922679,2022-12-08,28.86
1.0613935294809114,29.07,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507,买进,0.0,2022-12-09,29.61
1.1458334727054555,29.76,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564,卖出,0.023735810113519135,2022-12-12,30.07
1.1036135010931833,29.99,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276,持有,0.0,2022-12-13,29.3
1.0670228590292143,29.5,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709,持有,0.0,2022-12-14,29.43
1.00228556922373,29.63,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022,买进,0.0,2022-12-15,29.54
1.041690876061851,29.41,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175,卖出,-0.007424907188660104,2022-12-16,28.93
0.8981429725801255,28.95,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156,持有,0.0,2022-12-19,28.27
0.737707080453491,28.5,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357,买进,0.0,2022-12-20,28.15
0.8896989782576707,28.28,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667,卖出,-0.007719298245613996,2022-12-21,28.0
0.8531083361937017,28.09,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256,持有,0.0,2022-12-22,27.69
0.8531083361937017,27.99,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066,持有,0.0,2022-12-23,27.01
0.8108883645814294,27.15,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057,持有,0.0,2022-12-26,27.71
0.7799270520657633,27.97,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766,买进,0.0,2022-12-27,27.23
0.878440319161065,27.36,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915,卖出,-0.021809081158383963,2022-12-28,26.58
0.8756256543869136,26.65,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295,持有,0.0,2022-12-29,26.72
0.8165176941297323,26.92,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247,持有,0.0,2022-12-30,27.35
0.7517804043242481,27.38,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315,买进,0.0,2023-01-03,27.64
0.7545950690984,27.8,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911,卖出,0.015339663988312699,2023-01-04,29.17
0.7320777509051881,29.23,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823,持有,0.0,2023-01-05,29.2
0.6926724440670672,29.35,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611,持有,0.0,2023-01-06,31.5
0.5125338985213722,31.5,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754,持有,0.0,2023-01-09,31.53
0.35772733594304107,31.58,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592,买进,0.0,2023-01-10,31.84
0.38024465413625297,32.0,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398,买进,0.0,2023-01-11,31.85
0.3943179780070101,31.98,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795,卖出,-0.0006249999999999867,2023-01-12,31.8
0.3999473075553129,32.0,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321,持有,0.0,2023-01-13,32.12
0.35491267116888914,31.9,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503,持有,0.0,2023-01-16,31.65
0.3746153245879496,31.66,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882,买进,0.0,2023-01-17,32.05
0.4083913018777677,32.02,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145,买进,0.0,2023-01-18,32.35
0.4646845973607971,32.11,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916,买进,0.0,2023-01-19,33.74
0.7799270520657633,33.4,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472,买进,0.0,2023-01-20,34.0
1.1261308192863952,34.21,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932,买进,0.0,2023-01-30,33.28
1.2471614045749093,33.31,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953,卖出,-0.026308097047646844,2023-01-31,33.05
1.1852387795435766,33.3,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317,买进,0.0,2023-02-01,33.35
1.2162000920592426,33.37,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944,卖出,0.002102102102102111,2023-02-02,33.84
1.2246440863816974,33.82,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654,买进,0.0,2023-02-03,34.3
1.3090840296062416,34.1,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986,卖出,0.008279124778237763,2023-02-06,33.19
1.252790734123212,33.4,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869,买进,0.0,2023-02-07,33.1
1.2640493932198178,33.19,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995,卖出,-0.006287425149700624,2023-02-08,33.03
1.1683507908986674,33.0,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613,持有,0.0,2023-02-09,34.06
1.0191735578686392,33.96,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062,持有,0.0,2023-02-10,33.76
1.0670228590292143,33.6,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647,持有,0.0,2023-02-13,33.58
0.9685095919339125,33.4,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376,买进,0.0,2023-02-14,33.46
0.9825829158046696,33.65,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666,买进,0.0,2023-02-15,33.46
1.0191735578686392,33.57,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988,卖出,-0.0023774145616641397,2023-02-16,32.3
1.007914898772033,32.4,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205,持有,0.0,2023-02-17,32.42
1.0135442283203362,32.2,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604,持有,0.0,2023-02-20,32.21
0.9994709044495786,32.39,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063,买进,0.0,2023-02-21,32.02
1.1514628022537585,31.87,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411,卖出,-0.016054337758567447,2023-02-22,31.76
1.188053444317728,31.85,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127,持有,0.0,2023-02-23,31.39
1.1317601488346984,31.45,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899,持有,0.0,2023-02-24,32.68
1.0529495351584566,32.59,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764,买进,0.0,2023-02-27,31.25
1.1711654556728188,31.35,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216,卖出,-0.038048481129180786,2023-02-28,31.75
1.1430188079313042,31.68,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452,持有,0.0,2023-03-01,31.68
1.1233161545122436,31.88,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091,买进,0.0,2023-03-02,31.46
1.1345748136088498,31.6,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564,卖出,-0.008782936010037566,2023-03-03,32.06
1.1542774670279103,32.06,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983,持有,0.0,2023-03-06,32.35
1.1683507908986674,32.27,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755,持有,0.0,2023-03-07,31.47
1.148648137479607,31.48,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548,持有,0.0,2023-03-08,32.3
1.1261308192863952,32.7,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755,持有,0.0,2023-03-09,32.88
1.0332468817393963,32.88,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256,持有,0.0,2023-03-10,32.18
1.0332468817393963,32.25,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848,持有,0.0,2023-03-13,32.2
1.0219882226427905,32.22,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784,持有,0.0,2023-03-14,32.44
0.8643669952903075,32.44,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317,持有,0.0,2023-03-15,32.2
0.8108883645814294,32.38,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818,持有,0.0,2023-03-16,31.73
0.6926724440670672,32.11,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391,买进,0.0,2023-03-17,31.95
0.77429772251746,32.18,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979,卖出,0.0021800062285892334,2023-03-20,31.61
0.7067457679378243,31.88,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545,持有,0.0,2023-03-21,32.03
0.7517804043242481,32.31,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297,买进,0.0,2023-03-22,33.35
0.8165176941297323,33.33,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725,买进,0.0,2023-03-23,33.85


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Fengdong Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.1774494871280154,6.64,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224,持有,0.0,2021-09-15,6.69
-2.170265826394958,6.67,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755,买进,0.0,2021-09-16,7.06
-2.1451230138292554,7.13,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045,卖出,0.06896551724137931,2021-09-17,6.84
-2.1415311834627264,6.75,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734,买进,0.0,2021-09-22,6.95
-2.1463202906180987,6.92,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997,买进,0.0,2021-09-23,7.13
-2.1570957817176852,7.05,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357,卖出,0.01878612716763004,2021-09-24,6.96
-2.1822385942833877,7.0,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501,买进,0.0,2021-09-27,6.76
-2.167871272817272,6.74,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603,卖出,-0.03714285714285711,2021-09-28,6.8
-2.181041317494545,6.76,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152,持有,0.0,2021-09-29,6.4
-2.1714631031838008,6.41,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974,买进,0.0,2021-09-30,6.49
-2.1570957817176852,6.51,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633,买进,0.0,2021-10-08,6.91
-2.1606876120842142,6.91,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638,买进,0.0,2021-10-11,6.75
-2.122374754841239,6.75,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595,买进,0.0,2021-10-12,6.54
-2.0984292190643794,6.52,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554,买进,0.0,2021-10-13,6.43
-2.0948373886978504,6.43,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231,卖出,-0.013803680981595071,2021-10-14,6.38
-2.115191094108181,6.39,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643,买进,0.0,2021-10-15,6.24
-2.0960346654866937,6.16,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933,买进,0.0,2021-10-18,6.28
-2.0924428351201647,6.31,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638,买进,0.0,2021-10-19,6.16
-2.087653727964793,6.19,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355,买进,0.0,2021-10-20,6.22
-2.073286406498677,6.18,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192,买进,0.0,2021-10-21,6.08
-2.0948373886978504,6.08,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135,卖出,-0.016181229773462726,2021-10-22,6.04
-2.104415603008594,6.07,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547,买进,0.0,2021-10-25,5.96
-2.0924428351201647,5.97,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024,卖出,-0.01647446457990124,2021-10-26,5.9
-2.1020210494309084,5.89,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564,持有,0.0,2021-10-27,5.6
-2.111599263741652,5.58,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095,持有,0.0,2021-10-28,5.62
-2.1415311834627264,5.63,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665,买进,0.0,2021-10-29,5.81
-2.1283611387854537,5.81,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593,买进,0.0,2021-11-01,5.83
-2.121177478052396,5.84,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245,买进,0.0,2021-11-02,5.82
-2.1068101565862802,5.82,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333,买进,0.0,2021-11-03,5.93
-2.1008237726420655,5.93,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533,买进,0.0,2021-11-04,5.91
-2.073286406498677,5.9,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942,买进,0.0,2021-11-05,5.98
-2.039762656411074,5.96,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249,卖出,0.010169491525423662,2021-11-08,5.96
-2.0529327010883462,5.98,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232,买进,0.0,2021-11-09,5.98
-2.0493408707218177,6.03,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513,买进,0.0,2021-11-10,6.14
-2.036170826044545,6.12,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177,买进,0.0,2021-11-11,6.1
-2.0158171206342144,6.1,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933,买进,0.0,2021-11-12,6.13
-2.0062389063234707,6.15,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195,卖出,0.008196721311475526,2021-11-15,6.4
-2.017014397423057,6.42,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406,买进,0.0,2021-11-16,6.44
-1.9894770312796692,6.46,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582,买进,0.0,2021-11-17,6.34
-1.978701540180082,6.33,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118,卖出,-0.020123839009287908,2021-11-18,6.18
-2.0134225670565282,6.2,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108,买进,0.0,2021-11-19,6.26
-1.9990552455904127,6.29,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834,买进,0.0,2021-11-22,6.16
-1.978701540180082,6.16,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226,卖出,-0.020667726550079476,2021-11-23,6.11
-1.984687924124297,6.13,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094,持有,0.0,2021-11-24,6.14
-1.9966606920127268,6.12,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997,买进,0.0,2021-11-25,6.08
-1.9894770312796692,6.1,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825,买进,0.0,2021-11-26,6.12
-1.9403886829371069,5.95,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571,买进,0.0,2021-11-29,5.81
-1.9188377007379334,5.82,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415,买进,0.0,2021-11-30,6.1
-1.8170691736862807,6.09,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578,买进,0.0,2021-12-01,6.13
-1.6889605572800825,6.19,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653,买进,0.0,2021-12-02,6.03
-1.6290967178379339,6.1,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957,买进,0.0,2021-12-03,6.03
-1.481831672810248,6.04,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937,卖出,-0.009836065573770428,2021-12-06,5.97
-1.5057772085871075,5.98,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508,持有,0.0,2021-12-07,5.94
-1.5560628337185123,5.95,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679,持有,0.0,2021-12-08,5.97
-1.577613815917686,5.99,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657,买进,0.0,2021-12-09,6.08
-1.5812056462842148,6.07,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309,卖出,0.013355592654424051,2021-12-10,5.94
-1.6099402892164463,5.93,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427,买进,0.0,2021-12-13,5.96
-1.5991647981168595,5.95,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446,买进,0.0,2021-12-14,6.08
-1.570430155184628,6.13,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228,买进,0.0,2021-12-15,6.03
-1.523736360419752,6.03,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529,买进,0.0,2021-12-16,6.13
-1.4770425656548762,6.14,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375,买进,0.0,2021-12-17,6.09
-1.3644985475036366,6.07,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289,买进,0.0,2021-12-20,5.97
-1.3261856902606615,6.57,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926,卖出,0.08237232289950576,2021-12-21,6.57
-1.3740767618143803,7.22,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941,买进,0.0,2021-12-22,6.58
-1.3609067171371076,6.36,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173,卖出,-0.11911357340720215,2021-12-23,6.23
-1.3860495297028101,6.2,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675,持有,0.0,2021-12-24,6.36
-1.4219678333680994,6.28,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906,买进,0.0,2021-12-27,6.11
-1.487818056754463,6.17,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062,卖出,-0.017515923566879033,2021-12-28,6.72
-1.4961989942763636,6.75,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389,买进,0.0,2021-12-29,7.04
-1.5225390836309092,6.96,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603,卖出,0.031111111111111107,2021-12-30,6.76
-1.5991647981168595,6.67,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252,买进,0.0,2021-12-31,6.6
-1.529722744363967,6.69,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231,买进,0.0,2022-01-04,6.88
-1.4961989942763636,6.8,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194,买进,0.0,2022-01-05,6.87
-1.484226226387934,6.83,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059,卖出,0.004411764705882389,2022-01-06,6.72
-1.5177499764755373,6.8,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168,买进,0.0,2022-01-07,6.74
-1.439926985200744,6.66,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916,卖出,-0.0205882352941176,2022-01-10,6.72
-1.528525467575124,6.72,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639,买进,0.0,2022-01-11,6.58
-1.484226226387934,6.63,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105,买进,0.0,2022-01-12,6.65
-1.4985935478540497,6.65,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868,买进,0.0,2022-01-13,7.32
-1.438729708411901,7.39,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376,卖出,0.1112781954887217,2022-01-14,8.05
-1.5357091283081818,8.86,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324,买进,0.0,2022-01-17,8.86
-1.5824029230730579,9.75,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927,卖出,0.1004514672686231,2022-01-18,9.75
-1.6470558696705786,10.73,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899,买进,0.0,2022-01-19,10.73
-1.5907838605949587,11.8,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545,买进,0.0,2022-01-20,11.8
-1.4926071639098348,12.89,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401,卖出,0.09237288135593219,2022-01-21,12.98
-1.483028949599091,12.71,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932,买进,0.0,2022-01-24,13.29
-1.3213965831052896,14.0,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467,买进,0.0,2022-01-25,12.01
-1.2435735918304962,11.78,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147,买进,0.0,2022-01-26,12.65
-1.2196280560536368,11.51,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107,买进,0.0,2022-01-27,11.39
-1.0987031003804966,10.25,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612,卖出,-0.1094700260642919,2022-01-28,10.25
-1.1298322968904135,10.2,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553,买进,0.0,2022-02-07,10.81
-0.9334789035201663,10.78,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317,买进,0.0,2022-02-08,11.89
-0.801778456747439,12.69,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404,卖出,0.17717996289424864,2022-02-09,13.08
-0.7862138584924805,14.19,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336,持有,0.0,2022-02-10,14.39
-0.8173430550023976,14.39,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356,买进,0.0,2022-02-11,15.83
-0.7706492602375214,15.33,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426,卖出,0.0653231410701876,2022-02-14,14.42
-0.8592477426119017,14.62,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234,持有,0.0,2022-02-15,13.68
-1.0113018947949595,14.24,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237,持有,0.0,2022-02-16,12.81
-1.0484174752490913,12.01,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875,买进,0.0,2022-02-17,13.3
-0.9406625642532239,12.43,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642,买进,0.0,2022-02-18,12.56
-0.8460776979346292,12.72,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367,买进,0.0,2022-02-21,12.56
-0.6209896616321497,12.25,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675,卖出,-0.03694968553459124,2022-02-22,11.64
-0.518023857791654,11.49,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846,买进,0.0,2022-02-23,11.21
-0.25941207140157174,10.8,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954,卖出,-0.06005221932114878,2022-02-24,10.1
-0.5431666703573567,10.12,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807,持有,0.0,2022-02-25,10.16
-0.79818662638091,10.45,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667,持有,0.0,2022-02-28,10.07
-1.0280637698387611,9.92,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227,持有,0.0,2022-03-01,10.15
-1.2208253328424798,10.01,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174,买进,0.0,2022-03-02,9.85
-1.0627847967152073,9.85,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821,买进,0.0,2022-03-03,9.4
-0.9670026536077693,9.41,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573,买进,0.0,2022-03-04,9.01
-0.7538873851937202,8.88,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564,买进,0.0,2022-03-07,8.66
-0.7251527422614886,8.71,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686,卖出,-0.019144144144144136,2022-03-08,8.33
-0.6976153761181002,8.31,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016,买进,0.0,2022-03-09,8.21
-0.7275472958391745,8.35,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183,买进,0.0,2022-03-10,8.2
-0.6233842152098357,7.97,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577,买进,0.0,2022-03-11,9.02
-0.52041841136934,8.81,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116,卖出,0.10539523212045179,2022-03-14,8.32
-0.5467585007238857,8.24,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014,买进,0.0,2022-03-15,8.06
-0.4892892148594229,8.18,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425,卖出,-0.0072815533980583125,2022-03-16,8.3
-0.5467585007238857,8.39,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466,买进,0.0,2022-03-17,8.8
-0.5252075185247123,8.6,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474,买进,0.0,2022-03-18,8.51
-0.5108401970585964,8.36,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244,卖出,-0.027906976744186074,2022-03-21,8.88
-0.6904317153850424,8.87,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694,持有,0.0,2022-03-22,9.4
-0.9310843499424799,9.16,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595,持有,0.0,2022-03-23,9.07
-0.9693972071854552,8.89,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865,持有,0.0,2022-03-24,8.55
-1.0927167164362817,8.7,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735,买进,0.0,2022-03-25,8.52
-0.891574215910662,8.31,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371,买进,0.0,2022-03-28,8.7
-0.7251527422614886,8.64,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145,卖出,0.03971119133574008,2022-03-29,9.03
-0.8233294389466125,9.04,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551,持有,0.0,2022-03-30,8.9
-0.9945400197511577,8.89,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481,买进,0.0,2022-03-31,9.36
-0.9334789035201663,9.23,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723,卖出,0.03824521934758154,2022-04-01,9.34
-0.9047442605879347,9.36,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431,买进,0.0,2022-04-06,9.54
-0.891574215910662,9.3,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364,买进,0.0,2022-04-07,8.9
-0.9454516714085958,8.81,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681,卖出,-0.052688172043010774,2022-04-08,8.92
-0.9885536358069428,8.81,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097,买进,0.0,2022-04-11,8.2
-0.8125539478470257,8.19,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783,买进,0.0,2022-04-12,8.31
-0.8472749747234719,8.27,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354,买进,0.0,2022-04-13,7.58
-0.7754383673928937,7.66,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164,买进,0.0,2022-04-14,7.56
-0.6389488134647946,7.47,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755,买进,0.0,2022-04-15,7.3
-0.5659149293453734,7.2,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763,买进,0.0,2022-04-18,7.33
-0.5802822508114887,7.43,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683,卖出,0.03194444444444438,2022-04-19,7.32
-0.6317651527317365,7.67,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733,持有,0.0,2022-04-20,7.15
-0.6138060008990921,6.99,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162,持有,0.0,2022-04-21,6.71
-0.6880371618073565,6.63,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286,持有,0.0,2022-04-22,6.51
-0.700009929695786,6.45,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165,买进,0.0,2022-04-25,5.95
-0.662894349241654,5.98,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688,卖出,-0.07286821705426352,2022-04-26,5.72
-0.7598737691379347,5.6,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799,买进,0.0,2022-04-27,6.04
-0.6928262689627284,5.96,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104,买进,0.0,2022-04-28,5.91
-0.5958468490664477,5.9,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552,买进,0.0,2022-04-29,6.18
-0.6150032776879353,6.19,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556,买进,0.0,2022-05-05,6.24
-0.5012619827478524,6.05,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871,买进,0.0,2022-05-06,6.28
-0.4605545719271913,6.26,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567,买进,0.0,2022-05-09,6.44
-0.3803370270747123,6.32,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325,卖出,0.009584664536741293,2022-05-10,6.69
-0.48809193807057977,6.48,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763,买进,0.0,2022-05-11,6.57
-0.2270855981028115,6.56,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026,买进,0.0,2022-05-12,6.99
-0.24624202672429912,7.01,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868,买进,0.0,2022-05-13,6.66
0.038709849020328514,6.71,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092,买进,0.0,2022-05-16,6.73
0.11054645635090711,6.66,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004,卖出,-0.007451564828613983,2022-05-17,6.78
0.013567036454625966,7.15,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591,买进,0.0,2022-05-18,6.71
0.14287292964966736,6.4,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528,买进,0.0,2022-05-19,6.6
0.12491377781702291,6.6,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187,卖出,0.03124999999999989,2022-05-20,6.62
-0.19715367838173717,6.62,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176,买进,0.0,2022-05-23,6.82
-0.2665957321346299,6.8,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934,买进,0.0,2022-05-24,6.31
-0.2294801516804974,6.31,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397,卖出,-0.0720588235294118,2022-05-25,6.51
-0.28216033038958843,6.5,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985,买进,0.0,2022-05-26,6.55
-0.004392115378018469,6.55,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627,买进,0.0,2022-05-27,6.46
-0.011575776111076158,6.43,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223,卖出,-0.01832061068702292,2022-05-30,6.49
-0.06784778518669621,6.53,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127,买进,0.0,2022-05-31,6.43
-0.018759436844134274,6.43,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248,买进,0.0,2022-06-01,6.39
0.12251922423933659,6.4,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009,买进,0.0,2022-06-02,6.5
0.08660092057404772,6.48,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786,买进,0.0,2022-06-06,6.81
0.12132194745049386,6.8,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977,买进,0.0,2022-06-07,6.42
0.1584375279046259,6.49,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961,卖出,-0.04558823529411759,2022-06-08,6.29
-0.007983945744547527,6.22,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833,持有,0.0,2022-06-09,6.22
-0.22828287489165466,6.17,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518,持有,0.0,2022-06-10,6.22
-0.348010553775952,6.2,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096,买进,0.0,2022-06-13,6.3
-0.28216033038958843,6.26,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668,卖出,0.009677419354838646,2022-06-14,6.31
-0.3228677412102495,6.32,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136,买进,0.0,2022-06-15,6.54
-0.20673189269248118,6.45,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083,卖出,0.020569620253164538,2022-06-16,6.66
-0.2127182766366957,6.65,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054,持有,0.0,2022-06-17,6.56
-0.34561600019826616,6.56,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828,买进,0.0,2022-06-20,6.73
-0.35519421450900973,6.8,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909,卖出,0.03658536585365857,2022-06-21,6.83
-0.397098902118514,6.79,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131,买进,0.0,2022-06-22,6.62
-0.30490858937760507,6.61,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304,卖出,-0.026509572901325437,2022-06-23,6.75
-0.38991524138545586,6.81,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299,持有,0.0,2022-06-24,6.89
-0.535983009624299,7.0,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895,持有,0.0,2022-06-27,6.82
-0.5838740811780178,6.82,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916,持有,0.0,2022-06-28,6.94
-0.6054250633771913,6.93,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656,买进,0.0,2022-06-29,6.74
-0.5228129649470259,6.76,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794,买进,0.0,2022-06-30,6.68
-0.3923097949631418,6.73,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123,卖出,-0.004437869822485113,2022-07-01,6.61
-0.4066771164292576,6.61,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853,持有,0.0,2022-07-04,6.62
-0.39111251817429904,6.62,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288,买进,0.0,2022-07-05,6.48
-0.32167046442140634,6.45,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966,买进,0.0,2022-07-06,6.41
-0.31448680368834864,6.46,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478,卖出,0.0015503875968991916,2022-07-07,6.41
-0.3324459555209931,6.41,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605,持有,0.0,2022-07-08,7.05
-0.39829617890735675,7.05,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579,持有,0.0,2022-07-11,7.28
-0.5371802864131417,7.29,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734,持有,0.0,2022-07-12,7.13
-0.5347857328354558,7.18,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825,买进,0.0,2022-07-13,7.56
-0.40787439321810076,7.45,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089,卖出,0.0376044568245126,2022-07-14,7.46
-0.4605545719271913,7.3,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507,买进,0.0,2022-07-15,7.09
-0.3923097949631418,7.08,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803,卖出,-0.03013698630136983,2022-07-18,7.13
-0.35758876808669565,7.1,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499,买进,0.0,2022-07-19,7.2
-0.30490858937760507,7.21,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768,买进,0.0,2022-07-20,7.92
-0.2713848392900017,8.06,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115,买进,0.0,2022-07-21,7.92
-0.18518091049330768,7.82,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996,买进,0.0,2022-07-22,7.86
-0.052283186931737245,7.99,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802,买进,0.0,2022-07-25,7.67
0.14526748322735325,7.77,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592,卖出,-0.02753441802252824,2022-07-26,7.8
0.09977096525132037,7.7,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197,买进,0.0,2022-07-27,7.83
0.3535936444860305,7.88,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492,卖出,0.02337662337662334,2022-07-28,7.71
0.2901379746773532,7.72,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984,持有,0.0,2022-07-29,7.84
0.1728048493707417,7.85,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606,持有,0.0,2022-08-01,8.2
0.17998851010379938,8.13,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486,买进,0.0,2022-08-02,7.58
0.2542196710120639,7.66,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039,卖出,-0.05781057810578113,2022-08-03,7.68
0.10815190277322122,7.56,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769,持有,0.0,2022-08-04,8.45
0.03631529544264262,8.58,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788,买进,0.0,2022-08-05,8.67
0.1009682420401631,8.5,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041,卖出,-0.009324009324009333,2022-08-08,8.75
0.038709849020328514,8.67,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914,持有,0.0,2022-08-09,8.86
-0.10017425848545645,8.81,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995,买进,0.0,2022-08-10,8.57
-0.048691356565208614,8.66,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037,卖出,-0.01702610669693534,2022-08-11,8.99
-0.07143961555322484,8.88,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091,买进,0.0,2022-08-12,9.12
-0.02115399042182017,8.88,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597,买进,0.0,2022-08-15,8.74
0.1320974385500806,8.75,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153,买进,0.0,2022-08-16,8.58
0.1584375279046259,8.67,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034,卖出,-0.00914285714285715,2022-08-17,8.93
0.1344919921277665,8.9,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432,买进,0.0,2022-08-18,8.53
0.21949864413561773,8.5,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269,卖出,-0.04494382022471914,2022-08-19,8.48
0.26619243890049377,8.45,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608,买进,0.0,2022-08-22,8.12
0.3080971265099976,8.13,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759,买进,0.0,2022-08-23,8.21
0.27816520678892326,8.26,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573,买进,0.0,2022-08-24,7.71
0.20632859945834509,7.7,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024,买进,0.0,2022-08-25,7.54
0.27936248357776644,7.53,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746,买进,0.0,2022-08-26,7.67
0.37394734989636125,7.55,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144,卖出,0.0026560424966798903,2022-08-29,7.76
0.3715527963186753,7.75,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909,买进,0.0,2022-08-30,7.54
0.3511990909083446,7.55,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061,买进,0.0,2022-08-31,7.18
0.37634190347404717,7.22,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139,卖出,-0.04370860927152319,2022-09-01,7.15
0.35958002843024545,7.15,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518,持有,0.0,2022-09-02,7.28
0.3464099837529728,7.31,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724,买进,0.0,2022-09-05,7.08
0.3799337338405762,7.12,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147,买进,0.0,2022-09-06,7.15
0.35958002843024545,7.19,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373,卖出,0.009831460674157343,2022-09-07,7.05
0.40986565356165056,7.05,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027,持有,0.0,2022-09-08,6.81
0.40986565356165056,6.8,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414,买进,0.0,2022-09-09,6.85
0.4661376626372702,6.86,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478,买进,0.0,2022-09-13,6.9
0.5834707879438816,6.74,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736,买进,0.0,2022-09-14,6.73
0.6672801631628897,6.79,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557,卖出,0.007418397626112733,2022-09-15,6.54
0.7020011900393358,6.54,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169,持有,0.0,2022-09-16,6.56
0.6768583774736338,6.48,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886,持有,0.0,2022-09-19,6.41
0.5930490022546252,6.45,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978,买进,0.0,2022-09-20,6.47
0.5750898504219808,6.45,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787,卖出,0.0,2022-09-21,6.63
0.5499470378562783,6.55,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173,买进,0.0,2022-09-22,6.79
0.6373482434418154,6.75,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123,卖出,0.030534351145038195,2022-09-23,6.45
0.6074163237207411,6.43,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414,持有,0.0,2022-09-26,6.21
0.5152260109798321,6.22,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702,持有,0.0,2022-09-27,6.32
0.5355797163901629,6.29,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092,买进,0.0,2022-09-28,6.08
0.6553073952744602,6.13,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329,卖出,-0.025437201907790166,2022-09-29,6.07
0.6840420382066914,6.05,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826,持有,0.0,2022-09-30,6.1
0.6313618594976004,6.17,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113,持有,0.0,2022-10-10,6.26
0.56670891290008,6.19,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696,买进,0.0,2022-10-11,6.89
0.5786816807885099,7.08,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466,卖出,0.1437802907915993,2022-10-12,7.14
0.42902208218313814,7.0,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798,持有,0.0,2022-10-13,7.12
0.40986565356165056,7.09,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312,持有,0.0,2022-10-14,7.15
0.3990901624620638,7.17,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035,买进,0.0,2022-10-17,7.2
0.4577567251153693,7.25,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107,卖出,0.011157601115760122,2022-10-18,7.33
0.46972949300379924,7.33,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497,买进,0.0,2022-10-19,8.06
0.529593332445948,8.09,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215,卖出,0.10368349249658933,2022-10-20,7.68
0.48170226089222873,7.41,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562,持有,0.0,2022-10-21,7.21
0.41465476071702234,7.21,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773,买进,0.0,2022-10-24,7.04
0.4936750287806586,7.0,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747,买进,0.0,2022-10-25,6.92
0.47332132337032784,6.92,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266,卖出,-0.011428571428571439,2022-10-26,7.29
0.4936750287806586,7.2,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488,买进,0.0,2022-10-27,7.61
0.5655116361112372,7.62,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696,买进,0.0,2022-10-28,7.46
0.6577019488521462,7.61,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971,买进,0.0,2022-10-31,7.96
0.6612937792186748,7.96,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844,买进,0.0,2022-11-01,8.09
0.7451031544376833,8.09,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125,卖出,0.016331658291457274,2022-11-02,7.98
0.7510895383818978,7.92,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925,买进,0.0,2022-11-03,7.86
1.1366126643893353,7.95,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276,买进,0.0,2022-11-04,7.94
1.3066259684050376,7.93,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161,卖出,-0.0025157232704403096,2022-11-07,8.11
1.1402044947558643,8.05,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027,持有,0.0,2022-11-08,8.23
1.1402044947558643,8.38,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526,持有,0.0,2022-11-09,9.05
1.0683678874252858,9.03,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152,买进,0.0,2022-11-10,8.41
1.1030889143017326,8.33,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295,卖出,-0.07751937984496117,2022-11-11,8.0
1.1042861910905755,7.78,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178,买进,0.0,2022-11-14,8.19
1.1785173519988394,8.1,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184,卖出,0.041131105398457504,2022-11-15,8.1
1.1976737806203275,8.1,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951,买进,0.0,2022-11-16,8.13
1.2754967718951207,8.1,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265,买进,0.0,2022-11-17,8.45
1.2515512361182608,8.45,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555,卖出,0.04320987654320983,2022-11-18,8.2
1.2288029771302447,8.04,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326,持有,0.0,2022-11-21,8.39
1.1641500305327241,8.3,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477,持有,0.0,2022-11-22,7.9
1.1677418608992531,7.9,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398,买进,0.0,2022-11-23,7.96
1.1928846734649556,7.83,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202,卖出,-0.008860759493670921,2022-11-24,7.75
1.2048574413533848,7.73,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622,持有,0.0,2022-11-25,8.3
1.2300002539190873,8.09,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146,持有,0.0,2022-11-28,7.83
1.2371839146521455,7.77,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763,买进,0.0,2022-11-29,8.61
1.5209385136079299,8.82,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178,卖出,0.13513513513513523,2022-11-30,8.55
1.4562855670104093,8.65,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382,持有,0.0,2022-12-01,8.54
1.4874147635203265,8.5,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696,买进,0.0,2022-12-02,8.51
1.5101630225083436,8.54,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782,卖出,0.004705882352941076,2022-12-05,8.57
1.4514964598550375,8.48,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567,持有,0.0,2022-12-06,8.47
1.3569115935364429,8.46,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839,持有,0.0,2022-12-07,8.6
1.3533197631699136,8.56,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195,持有,0.0,2022-12-08,8.34
1.3652925310583437,8.26,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027,持有,0.0,2022-12-09,8.01
1.4083944954566907,8.08,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799,持有,0.0,2022-12-12,8.36
1.3593061471141283,8.28,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369,持有,0.0,2022-12-13,8.13
1.2910613701500788,8.0,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267,持有,0.0,2022-12-14,8.11
1.3150069059269385,7.98,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481,买进,0.0,2022-12-15,8.92
1.2479594057517318,8.72,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701,卖出,0.09273182957393486,2022-12-16,8.44
1.141401771544707,8.46,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667,持有,0.0,2022-12-19,8.14
1.106680744668261,8.36,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915,买进,0.0,2022-12-20,8.34
1.086327039257931,8.21,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445,卖出,-0.017942583732057246,2022-12-21,8.22
1.008504047983137,8.12,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205,买进,0.0,2022-12-22,7.4
1.141401771544707,7.06,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897,买进,0.0,2022-12-23,7.31
1.1354153876004924,7.3,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024,卖出,0.03399433427762043,2022-12-26,7.41
1.1042861910905755,7.39,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759,买进,0.0,2022-12-27,7.35
1.0994970839352036,7.3,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734,卖出,-0.012178619756427585,2022-12-28,7.16
1.0108986015608232,7.14,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129,持有,0.0,2022-12-29,7.17
0.7379194937046252,7.18,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869,买进,0.0,2022-12-30,7.24
0.9103273512980131,7.2,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267,买进,0.0,2023-01-03,7.6
1.0444223516484268,7.61,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334,卖出,0.056944444444444464,2023-01-04,7.72
0.891170922676526,7.69,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546,持有,0.0,2023-01-05,7.8
0.8768036012104106,7.72,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112,持有,0.0,2023-01-06,7.61
0.7403140472823114,7.6,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932,持有,0.0,2023-01-09,7.59
0.6074163237207411,7.62,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452,持有,0.0,2023-01-10,7.72
0.6157972612426419,7.66,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794,持有,0.0,2023-01-11,7.56
0.6445319041748735,7.56,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324,买进,0.0,2023-01-12,7.48
0.7163685115054517,7.55,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272,卖出,-0.0013227513227512947,2023-01-13,7.66
0.7474977080153687,7.68,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056,持有,0.0,2023-01-16,7.69
0.7714432437922286,7.7,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337,持有,0.0,2023-01-17,7.43
0.6852393149955346,7.47,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447,买进,0.0,2023-01-18,7.44
0.7403140472823114,7.45,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774,买进,0.0,2023-01-19,7.54
0.7606677526926414,7.54,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677,买进,0.0,2023-01-20,7.67
0.7846132884695012,7.81,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645,买进,0.0,2023-01-30,7.78
1.1713336912657812,7.71,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043,买进,0.0,2023-01-31,7.78
1.1210480661343771,7.73,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552,卖出,0.0025940337224384514,2023-02-01,8.03
0.9965312800947079,8.05,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258,买进,0.0,2023-02-02,7.95
1.0025176640389224,7.95,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413,卖出,-0.01242236024844727,2023-02-03,8.15
0.9582184228517328,8.09,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766,持有,0.0,2023-02-06,8.1
0.9725857443178482,8.08,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871,持有,0.0,2023-02-07,8.35
1.0228713694492533,8.3,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414,买进,0.0,2023-02-08,8.21
1.0851297624690874,8.14,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084,卖出,-0.019277108433734955,2023-02-09,8.29
1.0875243160467738,8.34,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068,持有,0.0,2023-02-10,8.28
1.1222453429232198,8.28,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693,买进,0.0,2023-02-13,8.24
1.1581636465885088,8.24,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962,卖出,-0.004830917874396033,2023-02-14,8.15
1.09829980714636,8.24,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207,持有,0.0,2023-02-15,8.4
1.070762441002972,8.43,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995,持有,0.0,2023-02-16,8.19
1.0647760570587574,8.25,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589,持有,0.0,2023-02-17,8.03
1.0743542713695011,8.1,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799,持有,0.0,2023-02-20,8.3
0.9749802978955344,8.33,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648,买进,0.0,2023-02-21,8.49
1.008504047983137,8.78,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185,卖出,0.0540216086434573,2023-02-22,8.69
0.9642048067959472,8.59,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746,买进,0.0,2023-02-23,8.31
0.9989258336723934,8.26,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027,卖出,-0.03841676367869617,2023-02-24,8.37
0.9989258336723934,8.25,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024,持有,0.0,2023-02-27,8.09
0.9665993603736336,8.21,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505,买进,0.0,2023-02-28,8.29
0.980966681839749,8.25,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754,卖出,0.0048721071863579955,2023-03-01,8.48
0.9103273512980131,8.45,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384,持有,0.0,2023-03-02,8.52
0.9366674406525592,8.55,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027,持有,0.0,2023-03-03,8.36
0.9366674406525592,8.41,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482,持有,0.0,2023-03-06,8.16
0.918708288819914,8.18,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994,持有,0.0,2023-03-07,7.92
0.9175110120310712,7.93,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615,持有,0.0,2023-03-08,8.05
0.9055382441426413,8.08,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976,持有,0.0,2023-03-09,8.06
0.8289125296566909,7.94,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883,持有,0.0,2023-03-10,7.98
0.8061642706686747,7.98,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649,持有,0.0,2023-03-13,8.12
0.7079875739835508,8.29,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195,持有,0.0,2023-03-14,8.37
0.7307358329715675,8.42,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547,持有,0.0,2023-03-15,8.14
0.7558786455372696,8.03,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525,持有,0.0,2023-03-16,7.89
0.7283412793938816,7.92,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727,持有,0.0,2023-03-17,8.13
0.703198466828179,8.16,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391,持有,0.0,2023-03-20,7.95
0.7055930204058649,7.93,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482,买进,0.0,2023-03-21,8.35
0.8935654762542122,8.61,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198,卖出,0.08575031525851194,2023-03-22,8.99
0.9007491369872695,8.91,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884,买进,0.0,2023-03-23,8.97


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Magnificent Blast-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,买进,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,买进,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,卖出,0.024358974358974373,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,买进,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,卖出,-0.0008316008316008139,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,买进,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,-0.009897070467141725,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,买进,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,买进,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,买进,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,卖出,0.08275634685130251,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,买进,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,买进,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,买进,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,买进,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,买进,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.003663003663003644,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,买进,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,-0.023708996427411512,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,买进,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,卖出,0.042795051822133105,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,买进,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,卖出,0.0648387096774193,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,买进,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,买进,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,买进,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,买进,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.004117647058823546,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,买进,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.06360424028268552,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,买进,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.0061688311688310946,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,买进,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,买进,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.00032299741602060756,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,买进,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.004718693284936443,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,买进,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,-0.016780821917808168,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,买进,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0029651593773164673,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,买进,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,买进,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,买进,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.01953519703603913,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,买进,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,买进,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,买进,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,卖出,0.11517367458866538,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,卖出,-0.013044861597200133,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,买进,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,卖出,0.0019292604501607304,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,买进,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,卖出,0.007936507936507936,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,买进,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,卖出,-0.01517027863777085,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,买进,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,-0.007563819728963189,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,买进,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,买进,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.0019907100199071754,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,买进,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.011132940406024881,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,买进,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,买进,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.0436187399030694,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,买进,0.0,2023-03-23,31.34


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Red Bean Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,买进,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,买进,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,0.0033557046979866547,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,买进,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,买进,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,买进,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.02325581395348847,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,买进,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,买进,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,买进,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,买进,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,-0.009063444108761405,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,买进,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,买进,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,买进,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,买进,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.02337662337662334,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,买进,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,买进,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,买进,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,买进,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,买进,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.056097560975609646,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,买进,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,买进,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,买进,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,买进,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,0.0,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,买进,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,买进,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.005524861878453044,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,买进,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,买进,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,买进,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,买进,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,买进,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,买进,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,买进,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.006329113924050638,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,买进,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.015576323987538885,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,买进,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.01506024096385537,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,买进,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,买进,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,买进,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,买进,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,卖出,0.02941176470588238,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,持有,0.0,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,买进,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,买进,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,买进,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,买进,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,买进,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,买进,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.015923566878980975,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,买进,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,买进,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,卖出,0.05750798722044734,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,卖出,0.039877300613497035,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,持有,0.0,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,买进,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,买进,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.07142857142857142,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,买进,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,买进,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,买进,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,-0.0026737967914439117,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,买进,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,买进,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,买进,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,卖出,0.03439153439153448,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.0025575447570331936,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,买进,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,-0.005102040816326535,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,买进,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,0.0025906735751295936,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,买进,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,卖出,0.00956937799043063,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,卖出,0.09112149532710273,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,卖出,0.04228329809725143,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,卖出,0.03703703703703711,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,卖出,0.051233396584440316,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,卖出,0.08990825688073398,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,持有,0.0,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,买进,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,-0.027868852459016383,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,买进,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,买进,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.04046242774566473,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,买进,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,卖出,0.1154684095860567,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,卖出,-0.029411764705882377,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,持有,0.0,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,卖出,0.07590132827324486,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,持有,0.0,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,买进,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,-0.006837606837606844,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,买进,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,买进,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,买进,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,买进,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,买进,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,0.0,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,买进,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,买进,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,买进,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,-0.02586206896551715,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,买进,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.0,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,买进,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.05919661733615208,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,买进,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,买进,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.021317829457364403,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,买进,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,卖出,0.05479452054794508,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,买进,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,-0.013232514177693815,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,买进,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,-0.009779951100244507,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,买进,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,卖出,0.06845965770171156,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,买进,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,买进,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,买进,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,-0.007042253521126611,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/ST Yi Paper-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2583599393318512,13.6,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233,持有,0.0,2022-11-11,13.59
-1.228935390962533,13.51,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043,买进,0.0,2022-11-14,13.65
-1.1700862942238963,13.79,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528,卖出,0.02072538860103622,2022-11-15,13.9
-1.1953073356833122,13.83,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764,买进,0.0,2022-11-16,13.82
-1.0397775800169164,13.79,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386,买进,0.0,2022-11-17,13.89
-0.9515039349089617,13.91,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105,卖出,0.008701957940536693,2022-11-18,13.5
-1.0986266767555524,13.53,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431,持有,0.0,2022-11-21,13.39
-1.0818126491159423,13.58,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756,持有,0.0,2022-11-22,13.29
-1.157475773494189,13.31,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195,持有,0.0,2022-11-23,13.18
-1.157475773494189,13.22,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327,持有,0.0,2022-11-24,13.25
-1.1742898011337988,13.35,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804,持有,0.0,2022-11-25,13.27
-1.308802022250682,13.11,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001,买进,0.0,2022-11-28,13.16
-1.220528377142728,13.2,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032,买进,0.0,2022-11-29,13.18
-1.1070336905753582,13.2,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659,买进,0.0,2022-11-30,13.02
-0.99774251091789,13.13,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195,买进,0.0,2022-12-01,13.19
-0.99774251091789,13.18,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338,买进,0.0,2022-12-02,13.28
-0.9052653589000335,13.29,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836,卖出,0.008345978755690398,2022-12-05,13.33
-0.9178758796297409,13.37,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386,持有,0.0,2022-12-06,13.11
-0.9052653589000335,13.03,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723,持有,0.0,2022-12-07,13.16
-0.8758408105307152,13.16,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343,买进,0.0,2022-12-08,13.3
-0.7077005341346113,13.35,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518,卖出,0.014437689969604825,2022-12-09,13.34
-0.8127882068821761,13.32,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232,持有,0.0,2022-12-12,13.64
-0.7791601516029554,14.88,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383,买进,0.0,2022-12-13,14.45
-0.6824794926751956,14.48,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669,卖出,-0.026881720430107548,2022-12-14,13.99
-0.7581426170534429,14.11,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416,持有,0.0,2022-12-15,13.72
-0.8548232759812019,13.85,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314,持有,0.0,2022-12-16,13.61
-0.9767249763683775,13.63,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879,持有,0.0,2022-12-19,13.27
-0.9851319901881825,13.17,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786,买进,0.0,2022-12-20,13.2
-0.9136723727198385,13.13,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534,买进,0.0,2022-12-21,13.22
-0.8422127552514944,13.4,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715,买进,0.0,2022-12-22,13.0
-0.7539391101435395,13.0,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938,买进,0.0,2022-12-23,13.12
-0.7161075479544163,13.11,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275,卖出,0.008461538461538418,2022-12-26,13.22
-0.7119040410445138,13.43,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494,持有,0.0,2022-12-27,13.35
-0.7455320963237346,13.27,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251,持有,0.0,2022-12-28,13.13
-0.7119040410445138,13.14,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509,持有,0.0,2022-12-29,13.05
-0.678275985765293,13.08,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498,买进,0.0,2022-12-30,13.19
-0.4891181748196767,13.21,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217,买进,0.0,2023-01-03,13.15
-0.4554901195404559,13.15,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297,买进,0.0,2023-01-04,13.57
-0.3840305020721118,13.39,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542,卖出,0.01825095057034222,2023-01-05,13.6
-0.42606557117113764,13.55,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496,持有,0.0,2023-01-06,13.41
-0.4218620642612351,13.46,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985,持有,0.0,2023-01-09,13.28
-0.37982699516220936,13.28,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103,买进,0.0,2023-01-10,13.12
-0.3335884191532803,13.06,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478,卖出,-0.01656626506024088,2023-01-11,12.87
-0.42606557117113764,12.9,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763,持有,0.0,2023-01-12,12.75
-0.47650765408996915,12.75,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738,买进,0.0,2023-01-13,12.81
-0.4596936264503584,12.77,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437,买进,0.0,2023-01-16,12.86
-0.26212880168493624,12.78,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919,卖出,0.0007830853563038204,2023-01-17,12.81
-0.24111126713542375,12.75,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646,持有,0.0,2023-01-18,12.83
-0.1612446358472747,12.76,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896,持有,0.0,2023-01-19,12.9
-0.14443060820766393,12.91,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009,买进,0.0,2023-01-20,13.02
0.1540183823954198,13.15,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542,买进,0.0,2023-01-30,13.17
0.3557867140707444,13.17,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137,卖出,0.0015209125475284847,2023-01-31,13.39
0.23808852059347207,13.4,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313,持有,0.0,2023-02-01,13.5
0.1918499445845438,13.5,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314,持有,0.0,2023-02-02,13.41
0.13720435475580978,13.46,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004,买进,0.0,2023-02-03,13.3
0.21286747913405632,13.3,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695,买进,0.0,2023-02-06,13.44
0.2717165758726929,13.45,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064,卖出,0.011278195488721696,2023-02-07,13.51
0.26751306896279037,13.51,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974,买进,0.0,2023-02-08,13.67
0.36419372789054943,13.66,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384,买进,0.0,2023-02-09,13.7
0.6878637599530496,13.7,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107,买进,0.0,2023-02-10,13.73
0.9652952160066208,13.75,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487,买进,0.0,2023-02-13,13.65
0.9610917090967176,13.66,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038,卖出,-0.006545454545454535,2023-02-14,13.65
0.8055619534303227,13.69,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285,持有,0.0,2023-02-15,13.69
0.549148031926264,13.73,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672,买进,0.0,2023-02-16,13.42
0.7929514327006144,13.41,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577,买进,0.0,2023-02-17,13.44
0.9190566399976925,13.48,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816,买进,0.0,2023-02-20,13.65
1.2679477135196071,13.68,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905,卖出,0.014836795252225466,2023-02-21,13.77
0.8980391054481792,13.67,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344,持有,0.0,2023-02-22,13.98
0.885428584718471,13.91,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748,持有,0.0,2023-02-23,13.83
0.9064461192679842,13.83,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636,买进,0.0,2023-02-24,13.91
0.868614557078861,13.88,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616,买进,0.0,2023-02-27,13.64
1.1208249716730172,13.64,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966,买进,0.0,2023-02-28,13.69
1.4823265659246398,13.69,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239,买进,0.0,2023-03-01,13.8
1.8606421878158728,13.87,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795,买进,0.0,2023-03-02,13.87
2.2599753442566186,13.87,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956,卖出,0.0,2023-03-03,13.81
1.8690492016356777,13.66,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858,持有,0.0,2023-03-06,13.5
1.4697160451949316,13.6,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985,买进,0.0,2023-03-07,13.17
1.7135194459692813,13.27,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308,卖出,-0.02426470588235295,2023-03-08,13.35
1.3267968102582435,13.38,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864,持有,0.0,2023-03-09,13.2
1.234319658240387,13.2,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085,持有,0.0,2023-03-10,12.89
0.868614557078861,12.9,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692,买进,0.0,2023-03-13,12.87
0.8139689672501277,12.87,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705,买进,0.0,2023-03-14,12.7
0.8307829948897377,12.79,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614,买进,0.0,2023-03-15,12.94
1.1460460131324322,12.89,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451,买进,0.0,2023-03-16,12.65
1.3898494139067818,12.65,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142,买进,0.0,2023-03-17,12.81
1.7639615288881128,12.75,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784,卖出,0.00790513833992092,2023-03-20,12.69
1.8017930910772362,12.69,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978,买进,0.0,2023-03-21,12.91
1.8858632292752877,12.87,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818,卖出,0.014184397163120546,2023-03-22,13.07
1.902677256914899,12.97,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116,买进,0.0,2023-03-23,13.03


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Transfer of intellectual education-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.2608820201041664,25.0,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593,买进,0.0,2021-09-15,24.1
-1.4973600885138485,23.96,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169,买进,0.0,2021-09-16,22.83
-1.2469577346051957,23.07,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162,买进,0.0,2021-09-17,22.16
-0.9719256409678231,21.5,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007,买进,0.0,2021-09-22,21.74
-0.6702113292910038,21.74,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876,买进,0.0,2021-09-23,22.21
-0.33770984295328516,21.9,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705,买进,0.0,2021-09-24,21.99
0.02763129635606079,22.63,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045,买进,0.0,2021-09-27,22.08
0.42991704525848656,21.22,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768,买进,0.0,2021-09-28,21.42
0.8732523603754455,21.0,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125,卖出,-0.010367577756833123,2021-09-29,20.0
0.3868150007332265,20.0,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021,持有,0.0,2021-09-30,21.11
0.15283247331038702,21.09,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765,买进,0.0,2021-10-08,21.35
0.4155496970833999,21.36,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158,卖出,0.012802275960170677,2021-10-11,21.78
0.154884951621114,22.11,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904,买进,0.0,2021-10-12,21.16
0.36423773931523334,23.28,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836,买进,0.0,2021-10-13,23.28
0.5859053968737125,24.79,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127,买进,0.0,2021-10-14,25.61
1.043608060165758,25.94,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781,买进,0.0,2021-10-15,23.91
1.328902545356764,23.08,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517,买进,0.0,2021-10-18,23.45
1.8625469061456963,23.85,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164,卖出,0.03336221837088402,2021-10-19,23.52
2.0021154312751093,23.62,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022,持有,0.0,2021-10-20,23.13
1.7250308593270096,23.02,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737,持有,0.0,2021-10-21,23.44
1.5033632017685306,23.65,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325,持有,0.0,2021-10-22,22.78
1.5567276378474233,22.92,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593,持有,0.0,2021-10-25,22.78
1.2324360647526111,22.98,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379,持有,0.0,2021-10-26,22.36
1.226278629820431,21.96,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006,持有,0.0,2021-10-27,21.59
1.3596897200176643,21.44,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023,持有,0.0,2021-10-28,21.6
1.4541037223110902,21.4,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307,持有,0.0,2021-10-29,21.52
1.070290278205205,21.8,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849,持有,0.0,2021-11-01,21.94
0.6844243557885923,21.97,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886,持有,0.0,2021-11-02,21.15
0.3498703911401467,21.1,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728,买进,0.0,2021-11-03,21.35
0.3765526091795931,21.64,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227,买进,0.0,2021-11-04,21.3
0.8137304893643724,21.07,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557,买进,0.0,2021-11-05,21.67
1.1339171058377313,21.62,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021,卖出,0.026103464641670654,2021-11-08,21.15
0.984086189154685,21.19,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726,买进,0.0,2021-11-09,21.45
0.7849957930141991,21.42,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475,买进,0.0,2021-11-10,21.92
0.7090540955173125,21.65,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098,卖出,0.01073762838468706,2021-11-11,22.08
0.5653806137664462,22.08,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423,持有,0.0,2021-11-12,21.93
0.4278645669477596,21.72,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648,买进,0.0,2021-11-15,22.22
0.6084826582917063,22.07,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993,卖出,0.01611418047882143,2021-11-16,21.2
0.5982202667380728,21.31,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022,持有,0.0,2021-11-17,21.96
0.42991704525848656,21.82,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236,持有,0.0,2021-11-18,21.37
0.5079112210660995,21.38,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736,买进,0.0,2021-11-19,21.19
0.5038062644446463,21.19,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266,卖出,-0.0088868101028998,2021-11-22,21.37
0.3745001308688668,21.21,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499,买进,0.0,2021-11-23,21.55
0.579747961941533,21.54,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086,买进,0.0,2021-11-24,21.81
0.577695483630806,22.5,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631,买进,0.0,2021-11-25,23.99
0.7583135749747527,23.97,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602,卖出,0.06533333333333328,2021-11-26,22.73
0.42581208863703335,22.27,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331,持有,0.0,2021-11-29,23.43
0.17951469134983414,23.43,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077,买进,0.0,2021-11-30,23.66
0.22056425756436723,23.38,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525,卖出,-0.0021340162185232913,2021-12-01,23.15
0.2267216924965467,23.78,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753,买进,0.0,2021-12-02,23.29
0.2020919527678273,22.81,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999,买进,0.0,2021-12-03,22.4
0.2821386068861672,22.09,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877,买进,0.0,2021-12-06,21.71
0.2657187804003535,21.65,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945,买进,0.0,2021-12-07,21.88
0.33550304296506,21.88,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666,买进,0.0,2021-12-08,21.99
0.42581208863703335,22.21,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159,买进,0.0,2021-12-09,22.98
0.5284360041733664,22.87,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803,买进,0.0,2021-12-10,22.79
0.6967392256529528,23.07,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882,买进,0.0,2021-12-13,22.84
0.803468097810739,22.7,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345,卖出,-0.016038144776766405,2021-12-14,23.4
0.7234214436923991,23.1,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237,买进,0.0,2021-12-15,23.18
0.8691474037539922,23.38,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631,买进,0.0,2021-12-16,23.67
1.3555847633962104,23.41,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646,卖出,0.0012831479897348647,2021-12-17,22.94
1.207806325023891,23.15,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292,持有,0.0,2021-12-20,21.98
0.9122494482792523,22.0,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075,持有,0.0,2021-12-21,22.3
0.7542086183532988,22.23,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229,持有,0.0,2021-12-22,22.25
0.6905817907207725,22.25,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654,持有,0.0,2021-12-23,22.39
0.5818004402522592,22.86,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259,持有,0.0,2021-12-24,22.12
0.4093922621512197,21.26,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644,买进,0.0,2021-12-27,22.16
0.6638995726813262,22.39,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603,卖出,0.05315145813734708,2021-12-28,21.47
0.6125876149131596,21.48,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452,持有,0.0,2021-12-29,21.01
0.33345056465433376,20.97,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033,持有,0.0,2021-12-30,21.16
0.3026633899934334,21.19,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082,买进,0.0,2021-12-31,21.0
0.30061091168270715,20.88,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464,卖出,-0.014629542236904306,2022-01-04,21.05
0.30471586830416036,21.02,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835,持有,0.0,2022-01-05,20.84
0.10973042878512768,20.8,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276,持有,0.0,2022-01-06,20.89
0.0009490783166143976,20.71,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135,持有,0.0,2022-01-07,20.0
-0.09141244566608522,19.76,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773,买进,0.0,2022-01-10,19.82
-0.056520314383732354,19.85,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134,卖出,0.004554655870445337,2022-01-11,19.93
-0.007260834926292072,20.11,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943,买进,0.0,2022-01-12,19.94
0.15283247331038702,19.78,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767,买进,0.0,2022-01-13,19.5
0.17540973472838017,19.41,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124,买进,0.0,2022-01-14,18.9
0.14462256006748053,19.02,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351,买进,0.0,2022-01-17,19.16
0.12409777696021364,19.07,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917,卖出,0.0026288117770767987,2022-01-18,18.87
-0.0031558783048388377,18.4,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427,持有,0.0,2022-01-19,18.31
0.0009490783166143976,18.31,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405,持有,0.0,2022-01-20,17.44
-0.13246201188061904,17.33,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964,买进,0.0,2022-01-21,17.05
-0.13656696850207226,17.06,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736,卖出,-0.015579919215233676,2022-01-24,17.35
-0.1673541431629719,17.3,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314,持有,0.0,2022-01-25,16.6
-0.15093431667715895,16.59,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756,买进,0.0,2022-01-26,16.55
0.23287912742872693,16.61,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266,卖出,0.001205545509342952,2022-01-27,15.73
0.0871531673671338,15.91,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816,持有,0.0,2022-01-28,16.2
0.007106513248794615,16.51,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583,持有,0.0,2022-02-07,16.64
0.04610360115260071,16.64,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569,买进,0.0,2022-02-08,16.71
0.10357299385294746,16.91,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275,卖出,0.016225961538461512,2022-02-09,16.85
0.06457590594914063,16.85,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612,买进,0.0,2022-02-10,16.74
0.07894325412422733,16.74,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597,卖出,-0.006528189910979405,2022-02-11,16.41
-0.017523226479925526,16.36,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884,买进,0.0,2022-02-14,16.66
0.3806575658010463,16.78,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987,买进,0.0,2022-02-15,17.09
0.8178354459858257,17.39,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427,买进,0.0,2022-02-16,17.1
1.3001678490065907,16.87,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543,买进,0.0,2022-02-17,16.62
1.8297072531740697,16.61,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197,买进,0.0,2022-02-18,16.7
2.4126110934204417,16.68,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807,买进,0.0,2022-02-21,18.37
2.507025095713868,18.2,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316,买进,0.0,2022-02-22,18.06
3.1576607202142193,18.06,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614,买进,0.0,2022-02-23,18.6
3.8739756506578247,18.6,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042,买进,0.0,2022-02-24,17.56
3.564051425738099,17.58,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936,买进,0.0,2022-02-25,17.6
3.5763662956024582,17.3,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062,卖出,-0.0159271899886233,2022-02-28,17.54
3.0345120215706194,17.58,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256,买进,0.0,2022-03-01,18.01
3.7385120821498643,17.74,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454,卖出,0.009101251422070543,2022-03-02,17.88
3.1473983286605867,18.1,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412,持有,0.0,2022-03-03,17.82
2.578861836589301,17.71,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944,持有,0.0,2022-03-04,18.5
2.6404361859111014,17.64,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495,买进,0.0,2022-03-07,16.87
2.6999580569221746,16.51,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485,卖出,-0.06405895691609971,2022-03-08,15.2
2.457765616256428,14.96,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158,持有,0.0,2022-03-09,14.48
1.9508034735069426,14.8,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681,买进,0.0,2022-03-10,14.71
2.180681044308329,14.5,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012,卖出,-0.020270270270270316,2022-03-11,15.0
2.1129492600543487,15.09,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567,买进,0.0,2022-03-14,14.72
2.2340454803872216,14.78,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277,卖出,-0.020543406229290954,2022-03-15,14.2
2.1273166082294352,14.2,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737,买进,0.0,2022-03-16,14.48
2.2053107840370485,14.55,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094,买进,0.0,2022-03-17,14.95
2.5603895317927607,14.85,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839,卖出,0.020618556701030855,2022-03-18,14.81
2.648646099154008,14.97,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309,持有,0.0,2022-03-21,14.86
2.4557131379457013,14.87,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858,持有,0.0,2022-03-22,15.01
2.320249569437742,15.02,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721,持有,0.0,2022-03-23,14.98
1.9651708216820294,14.94,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375,买进,0.0,2022-03-24,14.48
1.8666518627671496,14.5,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202,卖出,-0.029451137884872792,2022-03-25,14.35
1.716820946084103,14.62,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524,持有,0.0,2022-03-28,15.79
1.753765555677183,15.46,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716,买进,0.0,2022-03-29,15.67
1.8194448616204362,15.58,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173,卖出,0.007761966364812368,2022-03-30,15.2
1.7291358159484629,15.05,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024,持有,0.0,2022-03-31,14.82
1.530045419807977,14.75,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822,持有,0.0,2022-04-01,14.86
1.2406459779955177,15.81,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995,持有,0.0,2022-04-06,16.35
0.7849957930141991,17.0,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406,持有,0.0,2022-04-07,16.38
0.5838529185629862,16.14,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676,买进,0.0,2022-04-08,15.56
0.7336838352460325,15.27,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318,买进,0.0,2022-04-11,15.27
0.9676663626688721,15.31,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983,卖出,0.0026195153896529746,2022-04-12,16.8
0.9943485807083184,16.0,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663,买进,0.0,2022-04-13,16.26
1.0333456686121252,16.12,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094,买进,0.0,2022-04-14,16.64
1.070290278205205,16.66,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182,卖出,0.033498759305210866,2022-04-15,15.97
1.043608060165758,15.85,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126,买进,0.0,2022-04-18,16.9
1.0867101046910181,16.55,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064,买进,0.0,2022-04-19,16.72
1.5957247257512301,16.61,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819,买进,0.0,2022-04-20,16.3
1.7927626435809898,17.42,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828,卖出,0.048765803732691286,2022-04-21,16.26
1.4828384186612638,15.38,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904,持有,0.0,2022-04-22,14.63
1.3206926321138577,13.95,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705,持有,0.0,2022-04-25,13.17
1.226278629820431,12.6,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254,持有,0.0,2022-04-26,11.85
1.123654714284098,11.28,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764,持有,0.0,2022-04-27,12.69
0.8568325338896318,12.64,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308,买进,0.0,2022-04-28,12.49
1.3432698935318508,12.69,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565,买进,0.0,2022-04-29,13.38
1.876914254320783,13.13,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305,买进,0.0,2022-05-05,13.41
1.6880862497339297,12.86,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338,买进,0.0,2022-05-06,13.45
1.7393982075020964,13.44,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717,卖出,0.045101088646967345,2022-05-09,13.44
1.5074681583899838,13.12,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752,买进,0.0,2022-05-10,13.57
2.057532345664729,13.35,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574,卖出,0.01753048780487808,2022-05-11,13.34
1.7086110328411968,13.34,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918,持有,0.0,2022-05-12,13.81
1.5669900294010568,13.83,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809,买进,0.0,2022-05-13,14.16
1.5998296823726834,14.1,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583,卖出,0.01952277657266808,2022-05-16,13.7
1.2652757177242377,13.68,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515,持有,0.0,2022-05-17,13.63
1.1133923227304645,13.65,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587,买进,0.0,2022-05-18,13.82
1.1154448010411915,13.5,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484,卖出,-0.010989010989011014,2022-05-19,13.74
1.1400745407699115,13.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356,持有,0.0,2022-05-20,13.75
1.1503369323235444,13.8,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941,持有,0.0,2022-05-23,14.02
1.0867101046910181,14.0,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392,买进,0.0,2022-05-24,13.17
1.1441794973913648,13.18,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125,卖出,-0.058571428571428594,2022-05-25,13.52
1.0025584939512249,13.5,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365,持有,0.0,2022-05-26,13.55
0.8588850122003587,13.62,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138,持有,0.0,2022-05-27,14.91
0.7767858797712927,15.05,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253,买进,0.0,2022-05-30,15.16
1.2550133261706045,14.65,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878,卖出,-0.026578073089701018,2022-05-31,14.46
0.9491940578723321,14.38,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662,持有,0.0,2022-06-01,14.34
0.6885293124100456,14.35,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923,持有,0.0,2022-06-02,14.25
0.5510132655913595,14.3,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243,持有,0.0,2022-06-06,14.37
0.4648091765408395,14.5,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835,买进,0.0,2022-06-07,14.53
0.5612756571449931,14.36,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184,买进,0.0,2022-06-08,15.4
0.516121134309006,15.33,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546,买进,0.0,2022-06-09,14.42
0.5345934391055459,14.15,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588,卖出,-0.07697325505544682,2022-06-10,14.51
0.399129870597587,14.29,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473,持有,0.0,2022-06-13,15.94
0.1076779504744007,15.71,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168,买进,0.0,2022-06-14,15.94
0.33550304296506,16.0,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473,买进,0.0,2022-06-15,16.02
0.38476252242250025,15.78,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174,买进,0.0,2022-06-16,17.62
0.4730190897837466,17.0,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034,卖出,0.07731305449936633,2022-06-17,16.25
0.34576543451869346,15.7,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284,买进,0.0,2022-06-20,16.28
0.7808908363927458,16.0,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836,买进,0.0,2022-06-21,15.35
1.2591182827920575,15.53,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961,卖出,-0.02937500000000004,2022-06-22,15.05
0.9101969699685253,14.95,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377,持有,0.0,2022-06-23,15.1
0.8157829676750987,15.11,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338,买进,0.0,2022-06-24,14.99
0.8301503158501854,15.0,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993,卖出,-0.007279947054930473,2022-06-27,15.05
0.7501036617318455,15.06,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719,买进,0.0,2022-06-28,14.87
0.8137304893643724,14.8,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903,卖出,-0.01726427622841964,2022-06-29,14.26
0.6782669208564128,14.18,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052,持有,0.0,2022-06-30,14.35
0.6782669208564128,14.28,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858,持有,0.0,2022-07-01,14.02
0.5920628318058927,13.94,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255,持有,0.0,2022-07-04,14.15
0.43402200187993983,14.17,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608,买进,0.0,2022-07-05,13.74
0.4360744801906668,13.8,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694,卖出,-0.026111503175723305,2022-07-06,13.76
0.41965465370485316,13.75,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556,持有,0.0,2022-07-07,13.81
0.5058587427553732,13.7,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912,持有,0.0,2022-07-08,13.61
0.34371295620796644,13.61,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791,持有,0.0,2022-07-11,13.3
0.38476252242250025,14.63,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411,持有,0.0,2022-07-12,14.63
0.3745001308688668,15.0,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689,买进,0.0,2022-07-13,14.24
0.45044182836575347,14.5,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721,卖出,-0.03333333333333333,2022-07-14,14.3
0.34371295620796644,14.18,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034,买进,0.0,2022-07-15,14.32
0.40528730552976644,14.33,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856,买进,0.0,2022-07-18,14.65
0.5017537861339201,14.65,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399,买进,0.0,2022-07-19,15.63
0.5345934391055459,15.43,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084,卖出,0.053242320819112586,2022-07-20,15.2
0.5038062644446463,15.06,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762,买进,0.0,2022-07-21,15.09
0.5633281354557192,14.7,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753,卖出,-0.0239043824701196,2022-07-22,14.76
0.3539753477615999,14.84,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645,买进,0.0,2022-07-25,14.9
0.5099636993768265,14.96,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512,卖出,0.008086253369272304,2022-07-26,15.02
0.3888674790439535,14.97,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715,持有,0.0,2022-07-27,15.21
0.35192286945087364,15.34,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846,买进,0.0,2022-07-28,15.05
0.3888674790439535,15.22,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614,卖出,-0.007822685788787432,2022-07-29,14.9
0.42581208863703335,14.96,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292,持有,0.0,2022-08-01,15.02
0.47917652471592614,14.94,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336,买进,0.0,2022-08-02,14.01
0.9266167964543383,14.07,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676,卖出,-0.05823293172690758,2022-08-03,13.97
0.6680045293027793,14.13,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048,买进,0.0,2022-08-04,14.46
0.8116780110536455,14.46,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988,卖出,0.023354564755838646,2022-08-05,14.56
0.8588850122003587,14.5,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354,持有,0.0,2022-08-08,14.46
0.7542086183532988,14.49,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763,买进,0.0,2022-08-09,14.48
0.7829433147034721,14.48,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633,卖出,-0.0006901311249137189,2022-08-10,14.62
0.6002727450487991,14.62,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651,持有,0.0,2022-08-11,14.99
0.45865174160865996,14.99,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127,持有,0.0,2022-08-12,15.12
0.4935438728910128,15.09,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579,持有,0.0,2022-08-15,15.11
0.516121134309006,15.08,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588,买进,0.0,2022-08-16,15.34
0.7193164870709459,15.27,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713,卖出,0.012599469496021188,2022-08-17,15.24
0.680319399167139,15.51,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002,买进,0.0,2022-08-18,15.03
0.6905817907207725,15.55,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319,买进,0.0,2022-08-19,16.53
0.8055205761214652,16.0,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407,买进,0.0,2022-08-22,15.6
0.7603660532854789,15.53,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221,买进,0.0,2022-08-23,15.48
0.8609374905110858,15.45,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389,卖出,-0.005151320025756605,2022-08-24,14.7
0.7111065738280394,14.55,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033,持有,0.0,2022-08-25,14.16
0.5140686559982798,14.34,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655,买进,0.0,2022-08-26,15.58
0.579747961941533,15.57,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524,卖出,0.08577405857740589,2022-08-29,15.71
0.5694855703878995,15.55,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214,持有,0.0,2022-08-30,15.97
0.5982202667380728,15.86,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158,买进,0.0,2022-08-31,15.33
0.5428033523484531,15.55,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676,卖出,-0.019546027742748974,2022-09-01,15.53
0.5510132655913595,15.72,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393,持有,0.0,2022-09-02,15.93
0.4093922621512197,15.93,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782,持有,0.0,2022-09-05,15.59
0.3149782598577938,15.5,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565,买进,0.0,2022-09-06,15.38
0.34576543451869346,15.2,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324,卖出,-0.019354838709677465,2022-09-07,15.09
0.31292578154706685,14.9,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046,持有,0.0,2022-09-08,14.46
0.3231881731007003,14.59,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139,持有,0.0,2022-09-09,14.62
0.28008612857544024,14.59,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746,持有,0.0,2022-09-13,14.87
0.2903485201290737,14.6,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463,持有,0.0,2022-09-14,14.67
0.1076779504744007,14.74,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176,持有,0.0,2022-09-15,14.45
0.07073334088132086,14.4,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645,买进,0.0,2022-09-16,14.1
0.09331060229931401,13.96,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304,买进,0.0,2022-09-19,14.15
0.09536308061004099,14.29,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811,卖出,0.023638968481375235,2022-09-20,14.44
0.005054034938067633,14.3,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346,持有,0.0,2022-09-21,14.39
-0.11809466370553234,14.3,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393,买进,0.0,2022-09-22,13.99
-0.06473022762663883,13.95,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707,卖出,-0.024475524475524573,2022-09-23,13.38
-0.12425209863771183,13.25,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734,持有,0.0,2022-09-26,13.26
-0.23919088403840533,13.29,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164,持有,0.0,2022-09-27,13.87
-0.4177564970716243,13.82,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553,持有,0.0,2022-09-28,13.6
-0.49780315118996427,13.85,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014,买进,0.0,2022-09-29,13.23
-0.43622880186816426,13.23,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047,卖出,-0.04476534296028875,2022-09-30,12.98
-0.5901646751726639,12.99,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593,买进,0.0,2022-10-10,12.54
-0.6004270667262973,12.59,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356,卖出,-0.03079291762894537,2022-10-11,12.36
-0.7687302882058836,12.19,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832,买进,0.0,2022-10-12,12.66
-0.6722638076017308,12.57,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579,买进,0.0,2022-10-13,12.91
-0.5819547619297574,12.97,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385,卖出,0.031821797931583164,2022-10-14,13.43
-0.5675874137546707,13.62,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886,持有,0.0,2022-10-17,14.77
-0.5388527174044974,16.25,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598,持有,0.0,2022-10-18,16.25
-0.5614299788224912,16.24,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253,持有,0.0,2022-10-19,15.75
-0.6291617630764706,15.57,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367,买进,0.0,2022-10-20,15.15
-0.5778498053083042,15.09,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541,买进,0.0,2022-10-21,15.63
-0.4895932379470578,15.68,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636,卖出,0.039098740888005294,2022-10-24,15.07
-0.4875407596363308,15.01,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665,持有,0.0,2022-10-25,14.83
-0.5860597185512106,15.1,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662,持有,0.0,2022-10-26,16.0
-0.5696398920653977,16.0,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645,买进,0.0,2022-10-27,15.67
-0.2268760141740449,15.5,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474,卖出,-0.03125,2022-10-28,15.71
-0.2905028418065719,15.74,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382,买进,0.0,2022-10-31,16.5
-0.1796690130273316,16.48,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823,卖出,0.047013977128335466,2022-11-01,16.13
-0.3931267573429049,15.97,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595,买进,0.0,2022-11-02,16.13
-0.3849168440999977,16.05,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106,卖出,0.005009392611145903,2022-11-03,15.94
-0.3972317139643582,15.95,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541,买进,0.0,2022-11-04,16.66
-0.3007652333602046,16.66,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343,卖出,0.04451410658307216,2022-11-07,17.26
-0.3274474513996517,17.03,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851,持有,0.0,2022-11-08,16.91
-0.3397623212640114,16.6,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845,买进,0.0,2022-11-09,16.54
-0.2001937961345985,17.35,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573,卖出,0.04518072289156626,2022-11-10,16.35
-0.5347477607830441,16.55,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095,持有,0.0,2022-11-11,16.14
-0.8775116386743969,16.01,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276,持有,0.0,2022-11-14,16.25
-1.0252900770467164,16.13,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463,买进,0.0,2022-11-15,16.2
-0.978083075900003,16.12,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864,卖出,-0.0006199628022317428,2022-11-16,16.61
-0.91856120488893,16.41,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565,买进,0.0,2022-11-17,16.66
-0.9760305975892763,16.83,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735,卖出,0.02559414990859221,2022-11-18,17.9
-1.082759469747063,17.88,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264,持有,0.0,2022-11-21,16.97
-1.0252900770467164,16.87,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034,买进,0.0,2022-11-22,17.57
-0.9288235964425634,17.17,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337,卖出,0.017783046828690023,2022-11-23,17.0
-0.9575582927927364,16.75,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156,持有,0.0,2022-11-24,16.84
-0.9472959012391033,16.84,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204,持有,0.0,2022-11-25,16.24
-0.9165087265782034,15.88,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619,持有,0.0,2022-11-28,16.03
-0.9226661615103832,16.01,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992,持有,0.0,2022-11-29,16.64
-1.0252900770467164,16.78,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904,持有,0.0,2022-11-30,16.54
-1.051972295086163,16.78,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491,买进,0.0,2022-12-01,17.32
-0.7564154183415239,17.1,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433,买进,0.0,2022-12-02,17.3
-0.7810451580702437,17.36,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344,卖出,0.015204678362572981,2022-12-05,17.36
-0.8775116386743969,17.36,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523,持有,0.0,2022-12-06,17.12
-0.9555058144820098,16.98,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083,持有,0.0,2022-12-07,17.29
-0.9472959012391033,17.29,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436,买进,0.0,2022-12-08,17.78
-0.6414766329408303,17.77,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005,买进,0.0,2022-12-09,17.5
-0.6353191980086509,17.28,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228,卖出,-0.02757456387169378,2022-12-12,17.43
-0.8036224194882369,17.42,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462,买进,0.0,2022-12-13,17.32
-0.8631442904993102,17.28,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497,买进,0.0,2022-12-14,18.0
-0.5491151089581308,17.87,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078,卖出,0.03414351851851851,2022-12-15,17.63
-0.6599489377373703,17.56,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175,买进,0.0,2022-12-16,17.65
-0.5819547619297574,18.0,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944,卖出,0.02505694760820053,2022-12-19,18.83
-0.7194708087484437,18.33,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582,买进,0.0,2022-12-20,17.07
-0.5285903258508646,17.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641,卖出,-0.07146753955264587,2022-12-21,17.36
-0.5655349354439445,17.56,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544,持有,0.0,2022-12-22,17.52
-0.6517390244944639,17.41,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758,买进,0.0,2022-12-23,18.0
-0.6599489377373703,17.4,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384,卖出,-0.0005743825387709111,2022-12-26,17.28
-0.9945029023858163,17.28,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408,持有,0.0,2022-12-27,16.84
-1.294164735751909,16.85,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211,持有,0.0,2022-12-28,16.45
-1.5650918727678285,16.21,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116,买进,0.0,2022-12-29,16.78
-1.3926836946667889,16.94,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535,卖出,0.04503392967304136,2022-12-30,17.26
-1.433733260881322,17.19,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707,买进,0.0,2023-01-03,17.09
-1.251062691226649,17.07,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634,买进,0.0,2023-01-04,17.27
-1.2449052562944691,17.14,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004,买进,0.0,2023-01-05,17.42
-1.2366953430515626,17.42,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291,买进,0.0,2023-01-06,17.05
-1.2387478213622893,16.98,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013,买进,0.0,2023-01-09,17.69
-1.2120656033228425,17.13,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083,卖出,0.008833922261484014,2023-01-10,16.97
-1.2592726044695557,17.04,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928,买进,0.0,2023-01-11,16.6
-1.1628061238654026,16.5,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242,买进,0.0,2023-01-12,16.85
-1.0909693829899696,16.95,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979,卖出,0.02727272727272723,2023-01-13,16.61
-1.1853833852833962,16.56,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177,持有,0.0,2023-01-16,16.72
-1.1997507334584825,16.65,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016,买进,0.0,2023-01-17,16.39
-1.1607536455546759,16.25,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014,卖出,-0.02402402402402394,2023-01-18,16.19
-1.1771734720404892,16.13,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211,买进,0.0,2023-01-19,16.01
-1.1751209937297626,16.09,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294,买进,0.0,2023-01-20,16.24
-1.119704079340143,16.55,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712,卖出,0.028589185829707948,2023-01-30,16.64
-1.294164735751909,17.68,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051,买进,0.0,2023-01-31,17.63
-1.222327994876476,17.59,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436,卖出,-0.005090497737556553,2023-02-01,19.39
-1.2161705599442958,19.45,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612,买进,0.0,2023-02-02,18.9
-0.93703350968547,18.83,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111,买进,0.0,2023-02-03,19.62
-0.8857215519173034,19.65,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865,卖出,0.04354753053637814,2023-02-06,20.13
-1.0293950336681694,19.8,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425,持有,0.0,2023-02-07,19.75
-1.0540247733968897,19.61,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114,持有,0.0,2023-02-08,19.43
-1.0724970781934295,19.62,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049,买进,0.0,2023-02-09,19.55
-1.0478673384647097,19.99,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622,买进,0.0,2023-02-10,19.31
-1.015027685493083,19.05,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208,买进,0.0,2023-02-13,19.19
-0.8364620724598635,19.19,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483,卖出,0.007349081364829426,2023-02-14,18.77
-1.0376049469110764,18.77,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944,买进,0.0,2023-02-15,18.9
-1.0232375987359896,18.93,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888,买进,0.0,2023-02-16,18.43
-0.725628243680624,18.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052,买进,0.0,2023-02-17,18.13
-0.725628243680624,18.33,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446,买进,0.0,2023-02-20,18.67
-0.7092084171948106,18.68,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452,买进,0.0,2023-02-21,18.9
-0.3808118874785445,18.7,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385,卖出,0.0010706638115631465,2023-02-22,18.64
-0.6620014160480973,18.5,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635,买进,0.0,2023-02-23,18.47
-0.6558439811159171,18.4,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445,卖出,-0.005405405405405482,2023-02-24,18.23
-0.8467244640134969,18.14,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273,持有,0.0,2023-02-27,17.88
-0.9082988133352965,17.95,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894,持有,0.0,2023-02-28,18.18
-0.8980364217816634,18.18,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797,持有,0.0,2023-03-01,18.57
-0.9206136831996566,18.45,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493,持有,0.0,2023-03-02,18.54
-0.9082988133352965,18.62,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837,持有,0.0,2023-03-03,19.06
-0.9452434229283767,18.9,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317,持有,0.0,2023-03-06,18.21
-1.070444599882703,18.26,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905,买进,0.0,2023-03-07,17.68
-1.051972295086163,17.7,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591,卖出,-0.030668127053669343,2023-03-08,17.9
-1.119704079340143,18.04,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127,买进,0.0,2023-03-09,17.48
-1.0930218613006961,17.47,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347,卖出,-0.03159645232815966,2023-03-10,17.2
-1.1771734720404892,17.05,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169,持有,0.0,2023-03-13,17.5
-1.1730685154190361,17.42,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358,持有,0.0,2023-03-14,17.1
-1.1628061238654026,17.25,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753,持有,0.0,2023-03-15,17.07
-1.203855690079936,17.07,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782,持有,0.0,2023-03-16,16.62
-1.2674825177124622,17.56,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622,买进,0.0,2023-03-17,17.11
-0.9945029023858163,17.13,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829,卖出,-0.024487471526195886,2023-03-20,16.52
-1.0745495565041563,16.67,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116,买进,0.0,2023-03-21,17.95
-1.062234686639796,17.9,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289,卖出,0.07378524295140952,2023-03-22,18.5
-1.058129730018343,18.5,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059,买进,0.0,2023-03-23,18.15


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Xingmei United-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.5221372432379774,2.93,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076,买进,0.0,2021-09-15,2.94
-1.4941402056873834,2.95,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148,买进,0.0,2021-09-16,2.86
-1.449344945606433,2.88,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976,买进,0.0,2021-09-17,2.86
-1.4549443531165518,2.83,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334,买进,0.0,2021-09-22,2.84
-1.4549443531165518,2.86,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334,卖出,0.01060070671378085,2021-09-23,2.93
-1.4549443531165518,2.93,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561,持有,0.0,2021-09-24,2.87
-1.5025393169525618,2.89,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334,持有,0.0,2021-09-27,2.77
-1.5025393169525618,2.78,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636,买进,0.0,2021-09-28,2.81
-1.4353464268311358,2.81,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361,卖出,0.010791366906474911,2021-09-29,2.74
-1.4577440568716111,2.77,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058,持有,0.0,2021-09-30,2.84
-1.4829413906671458,2.88,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334,买进,0.0,2021-10-08,2.94
-1.4829413906671458,2.93,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661,买进,0.0,2021-10-11,2.99
-1.4549443531165518,2.96,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438,买进,0.0,2021-10-12,2.93
-1.3793523517299475,2.93,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756,买进,0.0,2021-10-13,2.97
-1.2225689414466208,2.96,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888,买进,0.0,2021-10-14,2.96
-1.244966571487096,2.98,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917,买进,0.0,2021-10-15,2.93
-1.1889724963859076,2.92,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225,卖出,-0.020134228187919483,2021-10-18,3.1
-1.233767756466858,3.07,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242,持有,0.0,2021-10-19,2.99
-1.4633434643817298,2.97,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029,买进,0.0,2021-10-20,2.95
-1.3289576841388784,2.96,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432,买进,0.0,2021-10-21,2.85
-1.326157980383819,2.84,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334,卖出,-0.04054054054054058,2021-10-22,2.83
-1.326157980383819,2.83,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025,持有,0.0,2021-10-25,2.83
-1.3205585728737,2.83,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147,买进,0.0,2021-10-26,2.79
-1.1413775325498976,2.77,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565,卖出,-0.021201413427561856,2021-10-27,2.68
-1.1889724963859076,2.67,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754,持有,0.0,2021-10-28,2.61
-1.2141698301814428,2.62,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321,买进,0.0,2021-10-29,2.76
-1.2281683489567394,2.84,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425,卖出,0.08396946564885487,2021-11-01,2.94
-1.2589650902623928,2.97,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812,持有,0.0,2021-11-02,3.0
-1.2393671639769774,3.02,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875,买进,0.0,2021-11-03,3.16
-1.1805733851207296,3.15,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548,卖出,0.043046357615894,2021-11-04,3.31
-1.2477662752421554,3.35,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936,持有,0.0,2021-11-05,3.3
-1.2421668677320368,3.31,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922,买进,0.0,2021-11-08,3.39
-1.2029710151612047,3.44,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866,买进,0.0,2021-11-09,3.4
-1.1105807912442442,3.4,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204,买进,0.0,2021-11-10,3.64
-1.0769843461835316,3.65,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234,卖出,0.07352941176470588,2021-11-11,3.54
-1.0937825687138878,3.55,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745,买进,0.0,2021-11-12,3.46
-1.040588197367759,3.55,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053,买进,0.0,2021-11-15,3.37
-0.9593967884710364,3.38,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738,卖出,-0.04788732394366196,2021-11-16,3.36
-0.9649961959811552,3.34,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162,持有,0.0,2021-11-17,3.47
-1.004192048551987,3.48,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407,买进,0.0,2021-11-18,3.4
-0.9845941222665711,3.42,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008,卖出,-0.017241379310344845,2021-11-19,3.36
-0.9649961959811552,3.39,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162,持有,0.0,2021-11-22,3.29
-1.004192048551987,3.3,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875,持有,0.0,2021-11-23,3.26
-1.048987308632937,3.26,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885,买进,0.0,2021-11-24,3.25
-1.032189086102581,3.24,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261,买进,0.0,2021-11-25,3.27
-0.9845941222665711,3.31,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845,买进,0.0,2021-11-26,3.17
-0.9369991584305611,3.16,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367,卖出,-0.045317220543806616,2021-11-29,3.11
-0.9705956034912738,3.13,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157,买进,0.0,2021-11-30,3.11
-0.9481979734507985,3.11,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052,买进,0.0,2021-12-01,3.14
-0.8614071570439567,3.13,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054,卖出,0.006430868167202578,2021-12-02,3.07
-0.855807749533838,3.07,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659,买进,0.0,2021-12-03,3.09
-0.8138121932079467,3.11,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608,卖出,0.013029315960912065,2021-12-06,3.03
-0.8866044908394913,3.04,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717,持有,0.0,2021-12-07,2.98
-0.9481979734507985,2.97,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868,买进,0.0,2021-12-08,3.07
-0.9090021208799667,3.07,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493,买进,0.0,2021-12-09,3.38
-0.8698062683091352,3.51,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532,买进,0.0,2021-12-10,3.72
-0.603834411578491,4.09,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335,买进,0.0,2021-12-13,4.09
-0.45545011256034246,4.5,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516,卖出,0.10024449877750614,2021-12-14,4.5
-0.3658595923984413,4.59,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607,持有,0.0,2021-12-15,4.17
-0.5254427064368278,4.27,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387,持有,0.0,2021-12-16,4.22
-0.6766267092100356,4.07,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495,买进,0.0,2021-12-17,4.64
-0.6206326341088476,4.95,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293,卖出,0.21621621621621617,2021-12-20,4.61
-0.623432337863907,4.2,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607,买进,0.0,2021-12-21,4.45
-0.539441225212125,4.4,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579,买进,0.0,2021-12-22,4.27
-0.3882572224389166,4.1,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428,买进,0.0,2021-12-23,3.97
-0.25667114595112417,4.01,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386,卖出,-0.02195121951219509,2021-12-24,4.06
-0.3322631473377286,3.99,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856,买进,0.0,2021-12-27,3.89
-0.315464924807372,3.88,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524,买进,0.0,2021-12-28,3.82
-0.15308210701392622,3.81,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766,卖出,-0.018041237113402022,2021-12-29,3.92
-0.3210643323174907,3.93,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427,买进,0.0,2021-12-30,4.31
-0.26227055346124334,4.37,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334,卖出,0.1119592875318066,2021-12-31,4.51
-0.26227055346124334,4.45,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711,买进,0.0,2022-01-04,4.53
-0.14748269950380752,4.54,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076,卖出,0.020224719101123563,2022-01-05,4.53
-0.1698803295442828,4.49,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055,持有,0.0,2022-01-06,4.44
-0.3378625548478473,4.56,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864,持有,0.0,2022-01-07,4.26
-0.43585218627492656,4.11,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375,买进,0.0,2022-01-10,4.27
-0.343461962357966,4.31,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213,卖出,0.04866180048661783,2022-01-11,4.57
-0.4022557412142138,4.52,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016,买进,0.0,2022-01-12,4.5
-0.30146640603207475,4.55,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744,买进,0.0,2022-01-13,4.3
-0.19787736709487683,4.22,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587,买进,0.0,2022-01-14,4.33
-0.21747529338029276,4.25,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097,买进,0.0,2022-01-17,4.6
-0.052292771831787634,4.55,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743,买进,0.0,2022-01-18,4.5
0.12128886098189605,4.7,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172,买进,0.0,2022-01-19,4.72
0.3032696050607578,4.7,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386,买进,0.0,2022-01-20,4.35
0.30046990130569795,4.28,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567,买进,0.0,2022-01-21,3.94
0.49364946040479757,3.9,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395,买进,0.0,2022-01-24,3.96
0.6952281307690747,3.98,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568,买进,0.0,2022-01-25,3.65
0.9080056161535898,3.65,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546,买进,0.0,2022-01-26,3.63
1.1291822128032833,3.65,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264,买进,0.0,2022-01-27,3.6
1.361557624473214,3.62,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967,买进,0.0,2022-01-28,3.91
1.605131851163383,3.78,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048,卖出,0.044198895027624224,2022-02-07,3.69
1.4035531807991057,3.76,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954,买进,0.0,2022-02-08,3.76
1.6499271112443334,3.79,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931,卖出,0.007978723404255386,2022-02-09,3.79
1.3895546620238084,3.8,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513,持有,0.0,2022-02-10,3.75
1.2243721404753034,3.71,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522,持有,0.0,2022-02-11,3.62
1.2943647343517886,3.56,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859,买进,0.0,2022-02-14,3.7
1.5351392572868976,3.72,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658,卖出,0.04494382022471914,2022-02-15,3.61
1.344759401942858,3.61,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307,买进,0.0,2022-02-16,3.6
1.4007534770440457,3.54,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103,买进,0.0,2022-02-17,3.47
1.512741627246423,3.45,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034,买进,0.0,2022-02-18,3.46
1.7647149652017693,3.47,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124,卖出,0.005797101449275368,2022-02-21,3.61
1.5547371835723136,3.56,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367,持有,0.0,2022-02-22,3.48
1.563136294837492,3.52,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464,持有,0.0,2022-02-23,3.53
1.308363253127086,3.52,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858,买进,0.0,2022-02-24,3.3
1.3111629568821446,3.3,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887,买进,0.0,2022-02-25,3.3
1.5435383685520763,3.32,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919,买进,0.0,2022-02-28,3.27
1.7983114102624824,3.28,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685,买进,0.0,2022-03-01,3.32
1.9606942280559279,3.3,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558,买进,0.0,2022-03-02,3.34
2.23506519605175,3.33,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097,买进,0.0,2022-03-03,3.32
2.5234346828228698,3.34,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912,买进,0.0,2022-03-04,3.34
2.8258026883692855,3.32,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834,卖出,-0.005988023952095814,2022-03-07,3.36
2.5066364602925124,3.37,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639,持有,0.0,2022-03-08,3.2
2.5206349790678098,3.21,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523,买进,0.0,2022-03-09,3.15
2.5178352753127506,3.19,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011,买进,0.0,2022-03-10,3.19
2.719413945677028,3.15,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705,卖出,-0.012539184952978068,2022-03-11,3.23
2.716614241921968,3.22,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655,持有,0.0,2022-03-14,3.15
2.512235867802632,3.14,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764,持有,0.0,2022-03-15,2.92
2.2994583824181167,2.95,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137,买进,0.0,2022-03-16,3.21
2.3330548274788296,3.3,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966,买进,0.0,2022-03-17,3.21
2.2462640110719874,3.22,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656,卖出,-0.02424242424242413,2022-03-18,3.33
2.1902699359707993,3.33,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827,买进,0.0,2022-03-21,3.32
2.198669047235978,3.3,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564,买进,0.0,2022-03-22,3.37
2.2014687509910367,3.38,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651,卖出,0.024242424242424267,2022-03-23,3.34
2.176271417195502,3.33,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223,买进,0.0,2022-03-24,3.26
2.251863418582107,3.26,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334,卖出,-0.021021021021021106,2022-03-25,3.34
2.251863418582107,3.46,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383,持有,0.0,2022-03-28,3.67
1.9634939318109876,3.58,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253,持有,0.0,2022-03-29,3.54
1.6891229638151652,3.52,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742,持有,0.0,2022-03-30,3.44
1.5967327398982043,3.44,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827,持有,0.0,2022-03-31,3.41
1.3391599944327393,3.37,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686,持有,0.0,2022-04-01,3.51
1.0955857677425702,3.57,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396,持有,0.0,2022-04-06,3.59
0.8632103560726397,3.6,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617,持有,0.0,2022-04-07,3.45
0.642033759422946,3.47,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572,持有,0.0,2022-04-08,3.35
0.43205597779349036,3.32,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722,买进,0.0,2022-04-11,3.21
0.5356450167306883,3.28,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783,买进,0.0,2022-04-12,3.38
0.3508645688967677,3.32,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976,买进,0.0,2022-04-13,3.23
0.4964491641598569,3.23,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757,买进,0.0,2022-04-14,3.23
0.6980278345241341,3.21,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375,买进,0.0,2022-04-15,3.11
0.9108053199086497,3.1,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005,卖出,-0.03426791277258563,2022-04-18,3.15
0.6896287232589561,3.17,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807,买进,0.0,2022-04-19,3.18
0.8996065048884118,3.18,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175,买进,0.0,2022-04-20,3.24
1.117983397783046,3.26,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184,卖出,0.025157232704402396,2022-04-21,3.07
0.8856079861131145,3.06,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697,持有,0.0,2022-04-22,2.97
0.6644313894634214,2.92,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379,持有,0.0,2022-04-25,2.67
0.45445360783396566,2.66,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082,买进,0.0,2022-04-26,2.7
0.5384447204857481,2.66,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427,卖出,0.0,2022-04-27,2.73
0.40405894024289635,2.68,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303,买进,0.0,2022-04-28,2.63
0.6000382030970548,2.65,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817,买进,0.0,2022-04-29,2.78
0.8072162809714513,2.84,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374,买进,0.0,2022-05-05,2.81
1.025593173866085,2.73,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535,买进,0.0,2022-05-06,2.76
1.1879759916595312,2.76,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762,买进,0.0,2022-05-09,2.85
1.2803662155764912,2.8,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772,买进,0.0,2022-05-10,2.86
1.5211407385116005,2.87,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485,卖出,0.025000000000000102,2022-05-11,2.8
1.635928592469036,2.79,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117,持有,0.0,2022-05-12,2.84
1.473545774675591,2.83,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883,买进,0.0,2022-05-13,2.86
1.529539849776779,2.88,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662,买进,0.0,2022-05-16,2.91
1.6163306661836203,2.93,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817,买进,0.0,2022-05-17,2.85
1.8739034116490865,2.85,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917,卖出,-0.027303754266211625,2022-05-18,2.9
1.3335605869226204,2.86,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092,持有,0.0,2022-05-19,2.92
1.0283928776211448,2.93,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359,持有,0.0,2022-05-20,2.91
0.5720411655464609,2.97,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698,持有,0.0,2022-05-23,3.02
0.42925627403843103,2.99,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782,买进,0.0,2022-05-24,2.88
0.5608423505262234,2.86,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154,买进,0.0,2022-05-25,2.99
0.7708201321556791,3.01,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516,卖出,0.05244755244755242,2022-05-26,3.0
0.42085716277325297,3.01,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513,买进,0.0,2022-05-27,2.99
0.5664417580363421,3.01,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924,卖出,0.0,2022-05-30,2.97
0.8100159847265106,2.98,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875,买进,0.0,2022-05-31,3.05
0.8688097635827584,3.07,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083,卖出,0.030201342281879148,2022-06-01,3.06
0.5944387955869361,3.03,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305,买进,0.0,2022-06-02,3.01
0.5188467942003322,3.01,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908,买进,0.0,2022-06-06,3.04
0.7400233908500253,3.03,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901,买进,0.0,2022-06-07,2.98
0.8352133185220452,2.99,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628,卖出,-0.013201320132013068,2022-06-08,2.96
0.7148260570544906,2.97,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946,买进,0.0,2022-06-09,2.9
0.9975961363154915,2.87,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127,买进,0.0,2022-06-10,2.89
1.1823765841494125,2.9,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163,卖出,0.010452961672473799,2022-06-13,2.85
1.2355709554955407,2.83,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667,持有,0.0,2022-06-14,2.85
1.0815872489672729,2.83,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364,持有,0.0,2022-06-15,2.85
1.1067845827628076,2.85,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517,买进,0.0,2022-06-16,2.99
1.1095842865178676,2.99,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615,卖出,0.0491228070175439,2022-06-17,2.92
1.1039848790077487,2.91,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087,买进,0.0,2022-06-20,2.95
1.0535902114166795,2.94,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527,卖出,0.010309278350515396,2022-06-21,3.01
0.7960174659512138,3.06,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671,买进,0.0,2022-06-22,2.99
0.9332029499491249,2.96,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788,买进,0.0,2022-06-23,3.04
1.229971547985422,3.02,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888,卖出,0.02027027027027029,2022-06-24,3.0
1.0955857677425702,3.02,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049,持有,0.0,2022-06-27,3.3
1.1487801390886994,3.3,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392,买进,0.0,2022-06-28,3.63
1.1515798428437583,3.69,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212,卖出,0.11818181818181822,2022-06-29,3.42
1.0843869527223329,3.51,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874,持有,0.0,2022-06-30,3.76
0.9304032461940651,3.63,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773,买进,0.0,2022-07-01,3.46
1.0591896189267982,3.43,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558,卖出,-0.055096418732782294,2022-07-04,3.37
0.922004134928887,3.34,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305,买进,0.0,2022-07-05,3.26
0.9556005799895998,3.26,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188,买进,0.0,2022-07-06,3.37
1.0591896189267982,3.34,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335,买进,0.0,2022-07-07,3.31
1.137581324068462,3.34,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581,买进,0.0,2022-07-08,3.37
1.1459804353336396,3.33,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293,买进,0.0,2022-07-11,3.41
1.473545774675591,3.37,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306,卖出,0.012012012012012022,2022-07-12,3.35
1.0927860639875113,3.36,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865,持有,0.0,2022-07-13,3.49
0.8296139110119265,3.43,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673,持有,0.0,2022-07-14,3.43
0.8324136147669858,3.48,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753,持有,0.0,2022-07-15,3.38
0.8100159847265106,3.34,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887,买进,0.0,2022-07-18,3.55
0.8660100598276991,3.56,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108,卖出,0.06586826347305395,2022-07-19,3.56
0.7540219096253226,3.56,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039,持有,0.0,2022-07-20,3.67
0.6868290195038966,3.7,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038,持有,0.0,2022-07-21,3.64
0.7036272420342533,3.64,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028,买进,0.0,2022-07-22,3.6
0.8856079861131145,3.6,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685,买进,0.0,2022-07-25,3.6
1.0703884339470355,3.63,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781,买进,0.0,2022-07-26,3.63
1.0031955438256102,3.62,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588,卖出,-0.00275482093663906,2022-07-27,3.59
0.8044165772163918,3.64,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549,持有,0.0,2022-07-28,3.53
0.8128156884815699,3.54,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976,持有,0.0,2022-07-29,3.51
0.7904180584410946,3.49,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715,持有,0.0,2022-08-01,3.47
0.35926368016194576,3.44,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214,持有,0.0,2022-08-02,3.27
0.1464861947774307,3.26,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853,持有,0.0,2022-08-03,3.2
-0.01869632677107444,3.23,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034,买进,0.0,2022-08-04,3.34
0.33406634636641114,3.36,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043,买进,0.0,2022-08-05,3.37
0.4404550890586684,3.34,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287,卖出,-0.005952380952380958,2022-08-08,3.39
0.1296879722470741,3.4,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388,持有,0.0,2022-08-09,3.31
0.009300710779519559,3.32,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526,持有,0.0,2022-08-10,3.27
0.034498044575054204,3.29,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283,买进,0.0,2022-08-11,3.33
0.2892710862854605,3.38,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232,卖出,0.027355623100303907,2022-08-12,3.39
0.2136790848988566,3.37,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902,买进,0.0,2022-08-15,3.42
0.28367167877534183,3.44,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639,卖出,0.020771513353115677,2022-08-16,3.44
0.22767760367415332,3.44,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271,持有,0.0,2022-08-17,3.52
0.16328441730778728,3.51,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333,持有,0.0,2022-08-18,3.46
0.12688826849201473,3.45,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033,买进,0.0,2022-08-19,3.46
0.2668734562449852,3.48,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638,买进,0.0,2022-08-22,3.62
0.24727552995956928,3.65,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803,卖出,0.04885057471264366,2022-08-23,3.58
0.2192784924089753,3.6,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072,买进,0.0,2022-08-24,3.55
0.37046249518218316,3.58,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625,买进,0.0,2022-08-25,3.52
0.42645657028337164,3.5,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681,买进,0.0,2022-08-26,3.65
0.4796509416295003,3.76,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604,卖出,0.07428571428571422,2022-08-29,4.02
0.5160470904452729,4.16,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747,持有,0.0,2022-08-30,4.42
0.23047730742921269,4.86,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524,持有,0.0,2022-08-31,4.86
0.23887641869439122,5.35,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597,买进,0.0,2022-09-01,5.35
0.33126664261135175,5.89,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426,卖出,0.10093457943925235,2022-09-02,5.89
0.2948704937955792,5.48,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863,买进,0.0,2022-09-05,5.3
0.32286753134617324,4.87,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274,卖出,-0.11131386861313873,2022-09-06,4.77
0.2696731600000446,4.8,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709,持有,0.0,2022-09-07,4.98
0.16048471355272745,4.78,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753,买进,0.0,2022-09-08,5.11
0.19968056612355933,4.95,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626,卖出,0.03556485355648534,2022-09-09,4.6
0.2192784924089753,4.25,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951,持有,0.0,2022-09-13,4.14
0.16048471355272745,3.98,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646,买进,0.0,2022-09-14,3.96
0.18848175110332194,3.99,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573,买进,0.0,2022-09-15,3.89
0.5608423505262234,3.87,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021,卖出,-0.030075187969924838,2022-09-16,3.92
0.4404550890586684,3.92,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668,买进,0.0,2022-09-19,3.94
0.42645657028337164,3.93,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352,买进,0.0,2022-09-20,4.01
0.5720411655464609,3.94,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946,买进,0.0,2022-09-21,3.97
0.6112370181172927,3.92,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537,买进,0.0,2022-09-22,3.87
0.7876183546860352,3.84,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893,卖出,-0.02040816326530614,2022-09-23,3.7
0.7120263532994313,3.68,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156,持有,0.0,2022-09-26,3.69
0.37046249518218316,3.68,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923,持有,0.0,2022-09-27,3.78
0.2920707900405199,3.76,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987,买进,0.0,2022-09-28,3.62
0.3032696050607578,3.66,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106,买进,0.0,2022-09-29,3.55
0.48805005289467834,3.56,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767,买进,0.0,2022-09-30,3.56
0.8912073936232336,3.54,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516,买进,0.0,2022-10-10,3.48
1.2131733254550658,3.48,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334,买进,0.0,2022-10-11,3.5
1.2131733254550658,3.48,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579,买进,0.0,2022-10-12,3.57
1.3279611794125017,3.56,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338,卖出,0.022988505747126457,2022-10-13,3.56
1.1879759916595312,3.59,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797,持有,0.0,2022-10-14,3.65
1.1515798428437583,3.63,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412,持有,0.0,2022-10-17,3.71
0.8324136147669858,3.72,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321,买进,0.0,2022-10-18,3.72
0.913605023663709,3.72,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247,买进,0.0,2022-10-19,3.68
1.0703884339470355,3.68,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257,卖出,-0.01075268817204302,2022-10-20,3.7
0.9975961363154915,3.7,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105,持有,0.0,2022-10-21,3.67
0.9052059123985304,3.68,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863,持有,0.0,2022-10-24,3.55
0.8212147997467485,3.55,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866,买进,0.0,2022-10-25,3.55
0.9667993950098371,3.58,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032,卖出,0.008450704225352183,2022-10-26,3.6
0.9108053199086497,3.62,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503,持有,0.0,2022-10-27,3.96
0.6924284270140154,4.06,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497,持有,0.0,2022-10-28,3.84
0.6952281307690747,3.94,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295,买进,0.0,2022-10-31,3.82
0.8044165772163918,3.78,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409,卖出,-0.0406091370558376,2022-11-01,4.02
0.8156153922366293,4.06,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807,买进,0.0,2022-11-02,3.97
0.8688097635827584,3.93,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453,卖出,-0.03201970443349741,2022-11-03,3.97
0.7848186509309759,3.93,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374,买进,0.0,2022-11-04,4.03
0.8296139110119265,3.99,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034,买进,0.0,2022-11-07,4.04
0.8240145035018078,4.02,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194,买进,0.0,2022-11-08,3.96
0.7932177621961545,3.96,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777,卖出,-0.014925373134328263,2022-11-09,3.93
0.8100159847265106,3.93,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013,持有,0.0,2022-11-10,4.1
0.7064269457893126,4.18,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666,买进,0.0,2022-11-11,4.02
0.8212147997467485,4.0,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375,买进,0.0,2022-11-14,3.94
0.9444017649693623,3.95,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179,卖出,-0.012499999999999956,2022-11-15,4.12
0.8716094673378177,4.1,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834,持有,0.0,2022-11-16,4.24
0.8128156884815699,4.23,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196,买进,0.0,2022-11-17,4.18
0.7960174659512138,4.18,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493,卖出,-0.011820330969267306,2022-11-18,4.05
0.7568216133803819,4.08,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586,持有,0.0,2022-11-21,4.0
0.7148260570544906,3.98,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891,买进,0.0,2022-11-22,3.89
0.7540219096253226,3.88,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932,卖出,-0.02512562814070354,2022-11-23,3.85
0.7400233908500253,3.84,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124,持有,0.0,2022-11-24,3.85
0.7512222058702632,3.85,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462,持有,0.0,2022-11-25,3.93
0.6700307969735401,3.87,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644,持有,0.0,2022-11-28,3.97
0.2696731600000446,3.94,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893,买进,0.0,2022-11-29,4.12
0.3508645688967677,4.13,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014,卖出,0.04822335025380709,2022-11-30,4.15
0.31166871632593585,4.2,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372,买进,0.0,2022-12-01,4.18
0.38166131020242106,4.15,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336,卖出,-0.011904761904761862,2022-12-02,4.2
0.3396657538765298,4.27,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502,持有,0.0,2022-12-05,4.2
0.35926368016194576,4.18,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309,买进,0.0,2022-12-06,4.18
0.4404550890586684,4.18,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014,卖出,0.0,2022-12-07,4.29
0.43205597779349036,4.29,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132,持有,0.0,2022-12-08,4.22
0.28367167877534183,4.19,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174,买进,0.0,2022-12-09,4.12
0.32006782759111385,4.12,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299,卖出,-0.01670644391408121,2022-12-12,4.08
0.2892710862854605,4.06,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627,买进,0.0,2022-12-13,4.49
0.3368660501214705,4.52,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516,买进,0.0,2022-12-14,4.38
0.40685864399795574,4.4,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428,买进,0.0,2022-12-15,4.32
0.6588319819533027,4.32,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812,买进,0.0,2022-12-16,4.29
0.700827538279194,4.25,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446,卖出,-0.01620370370370377,2022-12-19,4.19
0.6672310932184807,4.16,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307,持有,0.0,2022-12-20,4.02
0.6616316857083621,4.02,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953,持有,0.0,2022-12-21,4.08
0.681229611993778,4.04,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604,买进,0.0,2022-12-22,4.06
0.6784299082387186,4.01,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828,买进,0.0,2022-12-23,4.11
0.7036272420342533,4.11,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126,卖出,0.02493765586034926,2022-12-26,4.21
0.6924284270140154,4.21,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498,持有,0.0,2022-12-27,4.12
0.709226649544372,4.08,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316,买进,0.0,2022-12-28,4.12
0.7848186509309759,4.07,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374,买进,0.0,2022-12-29,4.24
0.8296139110119265,4.18,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376,买进,0.0,2022-12-30,4.49
0.8828082823580552,4.54,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289,卖出,0.08612440191387569,2023-01-03,4.43
0.8128156884815699,4.46,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887,持有,0.0,2023-01-04,4.6
0.7932177621961545,4.57,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523,买进,0.0,2023-01-05,4.44
0.8324136147669858,4.44,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238,卖出,-0.0284463894967177,2023-01-06,4.28
0.745622798360144,4.27,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334,持有,0.0,2023-01-09,4.25
0.745622798360144,4.22,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202,持有,0.0,2023-01-10,4.26
0.7204254645646093,4.25,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015,持有,0.0,2023-01-11,4.14
0.7120263532994313,4.14,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333,买进,0.0,2023-01-12,4.23
0.7540219096253226,4.21,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281,卖出,0.016908212560386545,2023-01-13,4.32
0.7736198359107385,4.33,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165,持有,0.0,2023-01-16,4.3
0.7876183546860352,4.26,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657,买进,0.0,2023-01-17,4.21
0.9080056161535898,4.21,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038,买进,0.0,2023-01-18,4.37
0.9779982100300756,4.33,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403,卖出,0.028503562945368197,2023-01-19,4.28
0.8856079861131145,4.29,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747,持有,0.0,2023-01-20,4.34
0.8520115410524018,4.39,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074,买进,0.0,2023-01-30,4.34
0.8828082823580552,4.3,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369,卖出,-0.020501138952163978,2023-01-31,4.39
0.8772088748479364,4.39,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676,持有,0.0,2023-02-01,4.43
0.7904180584410946,4.41,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196,买进,0.0,2023-02-02,4.36
0.8324136147669858,4.34,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095,卖出,-0.015873015873015938,2023-02-03,4.35
0.7792192434208572,4.34,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299,持有,0.0,2023-02-06,4.27
0.7876183546860352,4.27,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072,持有,0.0,2023-02-07,4.33
0.7484225021152039,4.35,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586,持有,0.0,2023-02-08,4.23
0.6952281307690747,4.21,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866,持有,0.0,2023-02-09,4.27
0.6644313894634214,4.26,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334,买进,0.0,2023-02-10,4.42
0.6644313894634214,4.49,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363,卖出,0.053990610328638604,2023-02-13,4.42
0.6056376106071736,4.45,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334,持有,0.0,2023-02-14,4.33
0.6056376106071736,4.34,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955,买进,0.0,2023-02-15,4.41
0.614036721872352,4.4,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576,卖出,0.013824884792626843,2023-02-16,4.29
0.48805005289467834,4.28,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384,买进,0.0,2023-02-17,4.22
0.5244462017104509,4.19,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542,买进,0.0,2023-02-20,4.17
0.5552429430161042,4.16,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505,卖出,-0.007159904534606264,2023-02-21,4.16
0.5580426467711636,4.14,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533,买进,0.0,2023-02-22,4.17
0.7344239833399067,4.17,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816,卖出,0.007246376811594264,2023-02-23,4.1
0.6308349444027087,4.11,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993,持有,0.0,2023-02-24,4.08
0.35366427265182704,4.08,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519,买进,0.0,2023-02-27,3.98
0.3648630876720645,4.0,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082,卖出,-0.01960784313725492,2023-02-28,4.04
0.3060693088158171,4.04,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879,买进,0.0,2023-03-01,4.1
0.31166871632593585,4.1,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342,买进,0.0,2023-03-02,4.11
0.3844610139574804,4.1,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334,卖出,0.0,2023-03-03,4.08
0.33126664261135175,4.07,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635,持有,0.0,2023-03-06,4.05
0.3144684200809952,4.06,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444,买进,0.0,2023-03-07,3.95
0.35366427265182704,3.93,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631,卖出,-0.03201970443349741,2023-03-08,4.09
0.3620633839170051,4.09,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694,持有,0.0,2023-03-09,4.5
0.34526516138664853,4.41,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298,买进,0.0,2023-03-10,4.4
0.4348556815485497,4.4,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399,卖出,-0.002267573696145076,2023-03-13,4.34
0.43205597779349036,4.33,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529,持有,0.0,2023-03-14,4.23
0.3676627914271238,4.23,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186,持有,0.0,2023-03-15,4.22
0.3284669388562924,4.17,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073,买进,0.0,2023-03-16,4.18
0.3788616064473617,4.23,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784,卖出,0.014388489208633212,2023-03-17,4.29
0.3760619026923024,4.25,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933,持有,0.0,2023-03-20,4.39
0.3956598289777178,4.36,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588,持有,0.0,2023-03-21,4.83
0.37046249518218316,4.99,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812,持有,0.0,2023-03-22,4.75
0.32006782759111385,4.5,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337,持有,0.0,2023-03-23,4.63


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Zhaohe Industrial-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2480527600173368,28.59,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774,买进,0.0,2021-09-15,28.51
1.0909555589494362,28.51,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556,买进,0.0,2021-09-16,27.96
1.520382867509741,27.91,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277,卖出,-0.021045247281655608,2021-09-17,27.93
0.7117803822419313,27.76,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454,持有,0.0,2021-09-22,28.3
0.16129111967260293,28.3,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443,买进,0.0,2021-09-23,28.1
0.33032101772293654,28.1,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066,卖出,-0.007067137809187254,2021-09-24,27.4
0.1818488099760218,27.41,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125,持有,0.0,2021-09-27,26.61
0.12931249031172895,26.55,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164,持有,0.0,2021-09-28,26.6
0.17499624654154938,26.52,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891,买进,0.0,2021-09-29,25.85
0.25951119556671537,25.88,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363,买进,0.0,2021-09-30,26.25
0.3554470836493373,26.66,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296,卖出,0.03013910355486867,2021-10-08,26.78
0.19555393684496825,26.82,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795,买进,0.0,2021-10-11,26.78
0.30747913960802636,26.93,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608,卖出,0.004101416853094684,2021-10-12,26.93
0.16814368310707614,26.93,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799,持有,0.0,2021-10-13,27.55
-0.0534225346075495,27.4,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304,持有,0.0,2021-10-14,27.41
-0.211031493600428,27.25,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176,买进,0.0,2021-10-15,26.8
0.14758599280365728,26.79,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309,买进,0.0,2021-10-18,26.45
0.3120475152310082,26.46,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832,卖出,-0.012318029115341482,2021-10-19,26.55
0.012818911925688983,26.8,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926,买进,0.0,2021-10-20,26.69
0.6706650016350936,26.67,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645,买进,0.0,2021-10-21,26.2
0.4787932254698505,26.2,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795,卖出,-0.017622797150356296,2021-10-22,26.0
0.35773127146082784,26.15,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271,持有,0.0,2021-10-25,26.14
0.17271205873005804,26.14,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954,持有,0.0,2021-10-26,25.92
-0.035149032115621974,25.75,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241,买进,0.0,2021-10-27,25.41
0.1590069318611124,25.4,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979,买进,0.0,2021-10-28,24.65
0.3919940886331931,24.64,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181,买进,0.0,2021-10-29,24.77
0.28692144930460745,24.77,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547,卖出,0.005275974025973985,2021-11-01,25.29
0.35316289583784594,25.36,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683,买进,0.0,2021-11-02,24.79
0.5107718548307245,24.8,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557,卖出,-0.022082018927444744,2021-11-03,25.0
0.5541714232490536,25.0,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858,买进,0.0,2021-11-04,25.37
0.7391906359798234,25.5,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925,买进,0.0,2021-11-05,25.6
0.8808102802922648,25.58,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257,卖出,0.0031372549019607174,2021-11-08,25.49
0.5930026160444,25.5,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195,买进,0.0,2021-11-09,25.89
1.3079534010410792,25.88,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467,买进,0.0,2021-11-10,26.22
2.0959981960054708,26.37,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543,卖出,0.018933539412673957,2021-11-11,26.43
1.2896798985491518,26.69,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264,持有,0.0,2021-11-12,26.78
1.0269983002276883,26.7,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977,持有,0.0,2021-11-15,27.35
0.5473188598145803,27.52,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627,持有,0.0,2021-11-16,27.01
0.4239727179940671,26.99,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316,买进,0.0,2021-11-17,27.48
0.460519722977923,27.45,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761,卖出,0.0170433493886625,2021-11-18,27.96
0.2709321346241705,27.71,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027,持有,0.0,2021-11-19,27.75
0.3668680227067924,27.68,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566,买进,0.0,2021-11-22,27.92
0.4513829717319584,27.65,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332,买进,0.0,2021-11-23,27.97
0.5610239866835259,27.97,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155,卖出,0.011573236889692596,2021-11-24,28.29
0.4833616010928324,28.15,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944,买进,0.0,2021-11-25,28.34
0.7163487578649131,28.12,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202,买进,0.0,2021-11-26,28.19
0.9721777927519041,27.81,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274,卖出,-0.011024182076813736,2021-11-29,28.1
0.7803060165866602,28.15,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624,买进,0.0,2021-11-30,28.31
0.8100004581360437,28.63,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136,卖出,0.017051509769094156,2021-12-01,28.99
0.5564556110605441,28.99,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897,持有,0.0,2021-12-02,30.25
0.5541714232490536,30.0,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062,持有,0.0,2021-12-03,28.55
0.5267611695111615,28.41,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622,买进,0.0,2021-12-06,27.33
0.668380813823603,27.22,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216,买进,0.0,2021-12-07,27.44
0.8488316509313909,27.63,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958,买进,0.0,2021-12-08,27.44
1.1937440104665298,27.44,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257,卖出,-0.006876583423814612,2021-12-09,27.25
1.200596573901003,27.15,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498,持有,0.0,2021-12-10,27.73
1.1434918786137283,27.89,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863,买进,0.0,2021-12-13,27.55
1.915547358897683,27.55,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285,买进,0.0,2021-12-14,27.56
2.76298103696084,27.6,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603,买进,0.0,2021-12-15,28.66
3.694929664049163,28.63,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167,买进,0.0,2021-12-16,28.29
4.720529991408616,28.31,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119,买进,0.0,2021-12-17,27.84
5.848918770285166,27.82,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115,卖出,-0.01730837160014124,2021-12-20,27.96
4.608604788645558,29.09,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163,持有,0.0,2021-12-21,28.36
3.491636948826465,28.25,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867,持有,0.0,2021-12-22,28.19
2.548267382680686,28.19,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496,持有,0.0,2021-12-23,28.33
2.3335537284005334,28.35,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197,持有,0.0,2021-12-24,27.2
2.340406291835007,27.21,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151,持有,0.0,2021-12-27,27.25
1.9109789832747004,27.4,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752,买进,0.0,2021-12-28,27.35
2.0091990591688127,27.35,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897,卖出,-0.0018248175182480715,2021-12-29,27.35
1.7739277145852408,27.35,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064,持有,0.0,2021-12-30,27.42
1.5820559384199986,27.42,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804,持有,0.0,2021-12-31,27.55
1.349068781647917,27.55,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186,买进,0.0,2022-01-04,28.08
1.3719106597628272,28.1,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614,卖出,0.019963702359346667,2022-01-05,28.63
1.3148059644755523,28.2,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984,持有,0.0,2022-01-06,28.37
1.0064406099242686,28.47,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917,买进,0.0,2022-01-07,28.78
1.081818807703471,28.6,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331,卖出,0.00456621004566219,2022-01-10,28.95
1.1275025639332912,28.8,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998,持有,0.0,2022-01-11,28.43
1.1137974370643449,28.5,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313,买进,0.0,2022-01-12,28.81
1.2439961423193313,28.97,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381,买进,0.0,2022-01-13,29.28
1.483835862525886,29.27,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438,卖出,0.010355540214014523,2022-01-14,28.87
1.120650000498818,28.82,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069,买进,0.0,2022-01-17,29.16
1.1297867517447817,29.29,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004,卖出,0.016308119361554435,2022-01-18,28.26
0.7940111434556067,28.39,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938,买进,0.0,2022-01-19,28.69
1.0041564221127781,28.68,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544,卖出,0.01021486438886929,2022-01-20,27.6
1.0178615489817244,27.95,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942,买进,0.0,2022-01-21,27.7
1.1069448736298733,27.69,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474,卖出,-0.009302325581395278,2022-01-24,27.81
1.1137974370643449,29.01,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072,买进,0.0,2022-01-25,26.68
1.2257226398274037,26.52,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306,卖出,-0.08583247156153057,2022-01-26,26.63
1.2257226398274037,27.61,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694,买进,0.0,2022-01-27,25.7
1.2622696448112605,25.72,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556,买进,0.0,2022-01-28,26.17
1.435867918484575,26.6,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434,卖出,0.03421461897356153,2022-02-07,26.63
1.2348593910733674,26.63,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697,买进,0.0,2022-02-08,27.15
1.335363654778972,27.02,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306,卖出,0.014645137063462283,2022-02-09,27.18
1.2439961423193313,27.15,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079,买进,0.0,2022-02-10,26.9
1.481551674714394,26.9,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465,卖出,-0.009208103130755065,2022-02-11,26.37
1.5729191871740347,26.36,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433,买进,0.0,2022-02-14,26.51
1.8401691611184792,26.6,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106,买进,0.0,2022-02-15,26.52
2.308427662474133,26.58,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572,卖出,-0.0007518796992482378,2022-02-16,26.93
2.2558913428098393,26.94,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283,持有,0.0,2022-02-17,27.12
1.7465174608473495,27.1,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992,持有,0.0,2022-02-18,26.91
1.4381521062960656,27.0,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901,持有,0.0,2022-02-21,27.14
1.1229341883103086,27.05,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717,持有,0.0,2022-02-22,26.82
1.0292824880391789,28.42,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752,持有,0.0,2022-02-23,27.32
1.068113680834526,27.15,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822,买进,0.0,2022-02-24,26.26
1.040703427096633,26.42,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324,卖出,-0.026887661141804676,2022-02-25,26.31
0.7277696969223683,26.31,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827,买进,0.0,2022-02-28,26.57
0.7734534531521886,26.55,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417,买进,0.0,2022-03-01,26.65
0.8419790874969176,26.64,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296,卖出,0.003389830508474571,2022-03-02,26.61
0.784874392209643,27.51,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312,持有,0.0,2022-03-03,26.61
0.6295496210282557,26.64,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382,买进,0.0,2022-03-04,26.3
0.704927818807458,26.2,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985,买进,0.0,2022-03-07,26.09
0.9082205340301561,26.06,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386,卖出,-0.005343511450381701,2022-03-08,25.5
0.7780218287751697,25.8,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184,持有,0.0,2022-03-09,24.59
0.6729491894465849,25.12,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678,持有,0.0,2022-03-10,25.05
0.5975709916673818,24.8,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633,持有,0.0,2022-03-11,25.31
0.3120475152310082,25.3,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886,买进,0.0,2022-03-14,24.83
0.29834238836206256,24.8,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306,卖出,-0.019762845849802372,2022-03-15,23.51
0.29834238836206256,23.89,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783,买进,0.0,2022-03-16,24.14
0.412551778936612,24.57,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975,卖出,0.028463792381749675,2022-03-17,24.3
0.28006888587013423,24.39,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013,买进,0.0,2022-03-18,24.63
0.3234684542884633,24.7,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307,买进,0.0,2022-03-21,25.0
0.3828573373872294,25.0,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054,卖出,0.01214574898785428,2022-03-22,25.12
0.40341502769064824,25.12,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357,持有,0.0,2022-03-23,24.93
0.3234684542884633,25.0,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409,持有,0.0,2022-03-24,24.52
0.10875480000831009,24.47,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417,持有,0.0,2022-03-25,24.65
0.021955663171652744,24.76,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533,持有,0.0,2022-03-28,24.4
-0.11281141770631556,24.69,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195,买进,0.0,2022-03-29,24.0
-0.03743321992711332,24.24,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063,买进,0.0,2022-03-30,24.08
0.04708172909805349,24.01,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065,买进,0.0,2022-03-31,24.45
0.04251335347507161,24.43,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631,卖出,0.01749271137026231,2022-04-01,24.37
-0.1379374836327163,24.22,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987,持有,0.0,2022-04-06,24.73
-0.30696738168304993,24.73,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874,买进,0.0,2022-04-07,24.31
-0.30239900606006725,24.31,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112,卖出,-0.016983420946219234,2022-04-08,23.88
-0.5765015434389865,23.89,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413,买进,0.0,2022-04-11,23.59
-0.49883915784829297,23.6,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487,卖出,-0.012138970280452036,2022-04-12,23.72
-0.4554395894299639,23.68,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697,买进,0.0,2022-04-13,23.32
-0.2315891839038469,23.32,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716,买进,0.0,2022-04-14,23.34
-0.2452943107727925,23.39,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461,买进,0.0,2022-04-15,23.0
-0.20874730578893747,22.51,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483,卖出,-0.03762291577597259,2022-04-18,22.9
-0.24986268639577522,22.98,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956,持有,0.0,2022-04-19,23.2
-0.3617878891588333,23.56,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573,买进,0.0,2022-04-20,23.12
0.25951119556671537,23.12,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339,买进,0.0,2022-04-21,22.33
0.29148982492758935,22.51,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246,卖出,-0.026384083044982673,2022-04-22,22.65
0.17728043435303992,22.65,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847,买进,0.0,2022-04-25,20.75
0.2709321346241705,20.75,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454,卖出,-0.08388520971302423,2022-04-26,19.56
0.12702830250023842,19.56,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142,买进,0.0,2022-04-27,20.95
0.3782889617642467,20.84,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513,卖出,0.06543967280163605,2022-04-28,20.41
0.16814368310707614,21.08,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625,买进,0.0,2022-04-29,21.11
0.4833616010928324,21.28,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715,卖出,0.009487666034155733,2022-05-05,21.99
0.39884665206766556,21.5,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196,持有,0.0,2022-05-06,21.42
0.204690688090932,21.42,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311,买进,0.0,2022-05-09,21.93
0.5313295451341433,21.51,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585,买进,0.0,2022-05-10,22.6
0.46508809860090483,22.6,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312,卖出,0.0506741050674105,2022-05-11,22.31
0.19098556122198557,22.49,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063,持有,0.0,2022-05-12,22.6
-0.11737979332929745,22.66,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084,买进,0.0,2022-05-13,22.9
-0.08768535177991481,23.09,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154,买进,0.0,2022-05-16,22.82
-0.13108492019824308,22.78,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525,买进,0.0,2022-05-17,23.03
-0.24072593514981064,23.2,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413,买进,0.0,2022-05-18,23.23
-0.15164261050166275,23.23,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278,卖出,0.001293103448275911,2022-05-19,23.38
-0.11281141770631556,23.59,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231,买进,0.0,2022-05-20,23.89
0.024239850983144087,24.12,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374,买进,0.0,2022-05-23,24.0
0.026524038794634622,24.45,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874,卖出,0.013681592039800924,2022-05-24,23.15
-0.0031704027547480034,23.01,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306,买进,0.0,2022-05-25,24.05
-0.0031704027547480034,24.08,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034,买进,0.0,2022-05-26,23.93
0.24352188088627838,23.92,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035,卖出,-0.006644518272425108,2022-05-27,23.99
0.1658594952955848,24.0,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554,持有,0.0,2022-05-30,24.15
0.05850266815550859,24.06,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819,持有,0.0,2022-05-31,24.12
-0.035149032115621974,23.86,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124,买进,0.0,2022-06-01,24.57
-0.0534225346075495,24.58,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477,卖出,0.030176026823134906,2022-06-02,25.36
-0.17905286423955405,25.3,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316,持有,0.0,2022-06-06,25.54
-0.18590542767402726,25.7,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899,买进,0.0,2022-06-07,25.39
-0.10139047864886046,25.26,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418,买进,0.0,2022-06-08,25.31
-0.14707423487868007,25.46,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873,卖出,0.007917656373713352,2022-06-09,24.58
-0.30696738168304993,24.85,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283,持有,0.0,2022-06-10,25.13
-0.48741821879083785,24.85,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767,买进,0.0,2022-06-13,25.69
-0.4897024066023284,25.67,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457,卖出,0.0329979879275654,2022-06-14,25.92
-0.6610164924641525,26.15,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445,买进,0.0,2022-06-15,25.6
-0.5696489800045134,25.87,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446,卖出,-0.010707456978967404,2022-06-16,25.51
-0.44858702599549066,25.73,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306,持有,0.0,2022-06-17,25.77
-0.44858702599549066,25.77,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729,买进,0.0,2022-06-20,25.77
-0.41432420882312615,25.77,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966,买进,0.0,2022-06-21,26.66
-0.2727045645106846,26.88,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185,卖出,0.04307334109429567,2022-06-22,25.55
-0.30468319387155857,25.78,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669,持有,0.0,2022-06-23,26.36
-0.44401865037250876,26.45,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256,持有,0.0,2022-06-24,26.26
-0.5239652237746937,26.52,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807,买进,0.0,2022-06-27,27.12
-0.5011233456597834,27.12,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896,买进,0.0,2022-06-28,27.16
-0.4691447162989095,27.17,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963,卖出,0.0018436578171091708,2022-06-29,27.01
-0.5810699190619684,27.02,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277,买进,0.0,2022-06-30,26.8
-0.626753675291788,26.8,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653,买进,0.0,2022-07-01,26.54
-0.594775045930914,27.18,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705,卖出,0.014179104477611903,2022-07-04,26.97
-0.6450271777837155,26.92,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728,持有,0.0,2022-07-05,26.2
-0.7615207561697563,26.48,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016,持有,0.0,2022-07-06,25.66
-0.9351190298430718,26.08,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481,买进,0.0,2022-07-07,26.1
-0.9077087761051797,26.1,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678,买进,0.0,2022-07-08,26.05
-0.7889310099076484,26.18,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016,卖出,0.003065134099616793,2022-07-11,25.9
-0.9031404004821979,25.9,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855,买进,0.0,2022-07-12,25.29
-0.8551724564408869,25.45,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664,买进,0.0,2022-07-13,25.67
-0.7706575074157201,25.64,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145,买进,0.0,2022-07-14,26.43
-0.7181211877514273,27.23,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545,卖出,0.06201248049921996,2022-07-15,27.43
-0.7432472536778288,27.48,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578,买进,0.0,2022-07-18,28.54
-0.6518797412181888,28.54,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542,买进,0.0,2022-07-19,31.39
-0.5765015434389865,32.28,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425,卖出,0.13104414856341984,2022-07-20,30.49
-0.5285335993976755,30.53,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653,买进,0.0,2022-07-21,31.64
-0.44858702599549066,31.38,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138,买进,0.0,2022-07-22,32.23
-0.3183883207405042,32.25,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535,卖出,0.02772466539196944,2022-07-25,31.62
-0.3960507063311978,32.05,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021,买进,0.0,2022-07-26,32.26
-0.2886938791911216,32.79,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568,卖出,0.02308892355694234,2022-07-27,34.51
-0.17905286423955405,34.5,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686,持有,0.0,2022-07-28,37.96
-0.227020808280865,37.42,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796,买进,0.0,2022-07-29,36.64
-0.1881896154855178,36.23,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875,卖出,-0.03180117584179596,2022-08-01,36.49
-0.17676867642806351,36.12,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804,买进,0.0,2022-08-02,35.92
-0.1036746664603518,36.27,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276,卖出,0.004152823920265938,2022-08-03,34.41
-0.0922537274028967,34.36,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166,持有,0.0,2022-08-04,34.98
-0.1265165445752612,34.98,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232,持有,0.0,2022-08-05,35.01
-0.14707423487868007,35.03,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528,买进,0.0,2022-08-08,36.35
-0.09910629083736992,35.93,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183,买进,0.0,2022-08-09,39.03
0.056218480344017246,38.61,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785,买进,0.0,2022-08-10,38.8
0.3440261445918822,38.24,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073,卖出,-0.009583009583009517,2022-08-11,37.96
-0.044285783361585736,38.14,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064,持有,0.0,2022-08-12,37.96
-0.3229566963634869,37.76,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455,买进,0.0,2022-08-15,37.97
-0.29783063043708535,38.06,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306,卖出,0.007944915254237402,2022-08-16,38.27
-0.29783063043708535,38.77,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725,持有,0.0,2022-08-17,38.69
-0.34123019885541445,38.31,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882,买进,0.0,2022-08-18,39.89
-0.2315891839038469,39.97,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364,卖出,0.04333072304881223,2022-08-19,38.92
-0.2727045645106846,38.61,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905,持有,0.0,2022-08-22,39.33
-0.27042037669919405,39.29,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762,买进,0.0,2022-08-23,38.34
-0.01915971743518499,38.54,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294,卖出,-0.019088826673453806,2022-08-24,37.31
-0.1036746664603518,37.31,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868,持有,0.0,2022-08-25,36.0
-0.20646311797744613,36.65,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194,持有,0.0,2022-08-26,36.1
-0.17905286423955405,35.8,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366,买进,0.0,2022-08-29,37.66
-0.08768535177991481,38.87,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844,买进,0.0,2022-08-30,36.37
-0.1265165445752612,36.6,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059,买进,0.0,2022-08-31,34.86
-0.09453791521438804,35.8,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795,卖出,-0.021857923497267874,2022-09-01,33.85
-0.35265113791286956,34.06,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282,买进,0.0,2022-09-02,36.33
-0.34123019885541445,36.73,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723,买进,0.0,2022-09-05,36.2
-0.3183883207405042,36.41,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306,卖出,-0.008712224339776758,2022-09-06,37.93
-0.3183883207405042,38.4,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996,买进,0.0,2022-09-07,39.53
-0.30239900606006725,39.3,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378,买进,0.0,2022-09-08,37.5
-0.2727045645106846,37.61,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484,买进,0.0,2022-09-09,36.67
-0.15164261050166275,36.67,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888,买进,0.0,2022-09-13,37.0
-0.026012280869658216,36.32,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098,卖出,-0.009544586855740425,2022-09-14,37.04
-0.08540116396842347,36.62,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605,买进,0.0,2022-09-15,36.2
0.008250536302707103,36.13,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715,卖出,-0.013380666302566764,2022-09-16,38.18
0.04708172909805349,38.0,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409,持有,0.0,2022-09-19,37.31
-0.07169603709947783,37.7,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417,买进,0.0,2022-09-20,38.28
0.015103099737179517,38.28,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687,买进,0.0,2022-09-21,37.64
0.12245992687725654,37.31,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063,卖出,-0.025339602925809793,2022-09-22,38.96
0.028808226606125968,38.98,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655,买进,0.0,2022-09-23,37.5
0.09504967313936445,36.44,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823,卖出,-0.0651616213442791,2022-09-26,38.07
-0.11052722989482422,37.8,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991,买进,0.0,2022-09-27,39.94
-0.012307154000711763,39.8,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902,卖出,0.052910052910052914,2022-09-28,37.82
-0.26128362545322953,37.91,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687,买进,0.0,2022-09-29,37.4
-0.2384417473383201,37.4,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827,买进,0.0,2022-09-30,35.8
-0.21331568141191937,35.78,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535,卖出,-0.04331550802139031,2022-10-10,35.3
-0.47142890411040084,35.29,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816,买进,0.0,2022-10-11,35.43
-0.48284984316785595,35.59,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725,卖出,0.008500991782374732,2022-10-12,38.97
-0.6952793096365179,40.05,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459,买进,0.0,2022-10-13,42.87
-0.5879224824964409,44.71,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651,买进,0.0,2022-10-14,42.22
-0.48284984316785595,43.0,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914,买进,0.0,2022-10-17,42.2
-0.3640720769703246,42.25,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247,买进,0.0,2022-10-18,43.27
-0.3572195135358514,42.88,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874,卖出,0.014911242603550357,2022-10-19,42.84
-0.42117677225759936,43.11,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584,持有,0.0,2022-10-20,41.96
-0.5422387262666212,41.8,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214,买进,0.0,2022-10-21,41.2
-0.5102600969057473,40.79,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604,卖出,-0.024162679425837275,2022-10-24,42.34
-0.5079759090942567,41.69,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727,买进,0.0,2022-10-25,43.64
-0.41432420882312615,43.64,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585,卖出,0.04677380666826584,2022-10-26,46.07
-0.37092464040479706,48.0,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735,持有,0.0,2022-10-27,50.68
-0.418892584446108,48.25,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278,买进,0.0,2022-10-28,47.3
-0.36635626478181516,45.91,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195,卖出,-0.04849740932642494,2022-10-31,46.2
-0.4394502747495269,46.34,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614,买进,0.0,2022-11-01,48.04
-0.32524088417497743,48.06,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622,卖出,0.03711696158826065,2022-11-02,49.09
-0.5673647921930219,48.19,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318,买进,0.0,2022-11-03,49.8
-0.5559438531355677,50.14,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444,卖出,0.040464826727536894,2022-11-04,49.96
-0.4965549700368016,49.96,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324,买进,0.0,2022-11-07,48.97
-0.4782814675448741,49.2,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005,卖出,-0.01521216973578859,2022-11-08,49.25
-0.48741821879083785,49.25,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306,买进,0.0,2022-11-09,47.9
-0.48741821879083785,47.89,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927,卖出,-0.02761421319796953,2022-11-10,47.51
-0.5582280409470582,49.9,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418,持有,0.0,2022-11-11,50.37
-0.6061959849883691,49.61,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716,持有,0.0,2022-11-14,48.86
-0.7409630658663374,48.76,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507,持有,0.0,2022-11-15,49.09
-0.9488241567120175,49.1,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583,买进,0.0,2022-11-16,48.38
-0.8437515173834318,48.02,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493,卖出,-0.021995926680244363,2022-11-17,48.18
-0.7843626342846666,48.19,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936,持有,0.0,2022-11-18,48.85
-0.8940036492362341,48.56,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979,持有,0.0,2022-11-21,49.7
-1.1955164403530438,49.42,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659,买进,0.0,2022-11-22,49.16
-1.0516126082291117,49.16,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964,买进,0.0,2022-11-23,53.12
-1.0150656032452559,52.15,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119,卖出,0.06082180634662331,2022-11-24,50.96
-0.9396874054660537,50.7,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192,买进,0.0,2022-11-25,49.75
-0.8551724564408869,49.34,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026,买进,0.0,2022-11-28,48.79
-0.8277622027029948,48.01,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916,卖出,-0.02695581678151612,2022-11-29,45.58
-0.8711617711213239,45.35,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767,持有,0.0,2022-11-30,46.46
-0.9648134713924544,47.3,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553,买进,0.0,2022-12-01,49.31
-0.9351190298430718,49.19,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986,卖出,0.03995771670190276,2022-12-02,52.0
-0.9922237251303465,52.27,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528,持有,0.0,2022-12-05,52.44
-1.0835912375899859,52.47,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164,买进,0.0,2022-12-06,50.81
-1.0653177350980583,50.81,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871,买进,0.0,2022-12-07,48.48
-0.9808027860728914,48.09,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523,卖出,-0.05353276913993306,2022-12-08,47.59
-0.999076288564819,47.41,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487,买进,0.0,2022-12-09,45.5
-0.9168455273511436,45.31,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027,卖出,-0.044294452647120744,2022-12-12,45.65
-1.0127814154337653,46.05,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788,持有,0.0,2022-12-13,43.24
-1.1110014913278778,43.3,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316,持有,0.0,2022-12-14,44.73
-1.1772429378611164,44.72,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548,持有,0.0,2022-12-15,43.88
-1.1475484963117337,44.0,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876,持有,0.0,2022-12-16,42.19
-1.2389160087713729,42.2,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864,买进,0.0,2022-12-19,42.88
-1.2343476331483911,42.58,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335,卖出,0.009004739336492783,2022-12-20,46.27
-1.3120100187390846,45.93,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247,持有,0.0,2022-12-21,44.04
-1.3348518968539949,44.11,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137,买进,0.0,2022-12-22,42.81
-1.266326262509265,42.82,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398,卖出,-0.029245069145318502,2022-12-23,40.89
-1.2845997650011927,41.3,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235,持有,0.0,2022-12-26,43.45
-1.4650506021089813,43.45,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654,买进,0.0,2022-12-27,44.17
-1.3919565921412695,44.07,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345,卖出,0.01426927502876864,2022-12-28,44.15
-1.825952276324557,44.61,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896,持有,0.0,2022-12-29,44.63
-2.097770625891985,44.91,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067,买进,0.0,2022-12-30,44.4
-1.7802685200947375,44.43,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623,卖出,-0.01068804275217094,2023-01-03,44.87
-1.9036146619152507,44.86,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482,买进,0.0,2023-01-04,44.12
-1.7437215151108816,44.66,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127,买进,0.0,2023-01-05,44.3
-1.5427129876996748,44.31,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439,卖出,-0.007836990595611158,2023-01-06,44.33
-1.6729116929546606,44.21,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541,买进,0.0,2023-01-09,44.66
-1.5564181145686204,44.66,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192,买进,0.0,2023-01-10,47.83
-1.4033775311987238,46.33,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451,卖出,0.037393640841916743,2023-01-11,48.28
-1.4696189777319633,46.9,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372,买进,0.0,2023-01-12,48.24
-1.4033775311987238,48.6,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996,买进,0.0,2023-01-13,48.88
-1.3348518968539949,48.88,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007,买进,0.0,2023-01-16,49.07
-1.3531253993459225,49.07,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922,买进,0.0,2023-01-17,50.19
-1.3051574553046115,50.2,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613,买进,0.0,2023-01-18,51.01
-1.259473699074792,50.98,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944,卖出,0.015537848605577569,2023-01-19,51.56
-1.2252108819024272,51.89,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307,买进,0.0,2023-01-20,49.57
-1.1087173035163864,50.5,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292,卖出,-0.026787434958566208,2023-01-30,49.39
-1.0835912375899859,49.38,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076,持有,0.0,2023-01-31,50.15
-1.2777472015667202,49.9,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484,买进,0.0,2023-02-01,49.38
-1.0721702985325308,48.89,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764,卖出,-0.02024048096192381,2023-02-02,49.95
-1.0995805522704227,50.0,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586,买进,0.0,2023-02-03,48.5
-1.085875425401477,48.72,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847,卖出,-0.025600000000000022,2023-02-06,47.82
-1.0493284204176212,48.6,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848,持有,0.0,2023-02-07,47.85
-1.1475484963117337,47.86,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669,买进,0.0,2023-02-08,47.51
-0.9533925323349993,47.21,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804,买进,0.0,2023-02-09,48.15
-0.7729416952272115,47.88,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152,买进,0.0,2023-02-10,47.32
-0.7318263146203737,47.68,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406,卖出,-0.004177109440267394,2023-02-13,47.99
-0.7660891317927382,48.0,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069,持有,0.0,2023-02-14,47.85
-0.7843626342846666,47.78,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298,持有,0.0,2023-02-15,47.48
-0.9511083445235088,47.48,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013,买进,0.0,2023-02-16,47.21
-0.8254780148915043,47.15,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584,买进,0.0,2023-02-17,46.86
-0.6975634974480084,47.1,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735,卖出,-0.001060445387062506,2023-02-20,46.84
-0.6450271777837155,47.1,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504,持有,0.0,2023-02-21,47.5
-0.7181211877514273,47.33,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322,持有,0.0,2023-02-22,47.8
-0.7386788780548461,47.32,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743,持有,0.0,2023-02-23,48.89
-0.6792899949560809,49.49,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306,持有,0.0,2023-02-24,47.88
-0.6792899949560809,47.09,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903,买进,0.0,2023-02-27,48.1
-0.47599727973338274,48.7,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273,卖出,0.0341898492248885,2023-02-28,47.88
-0.7295421268088823,47.88,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806,买进,0.0,2023-03-01,47.04
-0.5445229140781126,49.5,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526,卖出,0.033834586466165356,2023-03-02,48.13
-0.5673647921930219,48.06,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619,买进,0.0,2023-03-03,45.9
-0.37092464040479706,45.4,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923,卖出,-0.055347482313774524,2023-03-06,44.46
-0.3617878891588333,44.47,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493,持有,0.0,2023-03-07,42.98
-0.3960507063311978,42.98,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499,持有,0.0,2023-03-08,42.75
-0.44401865037250876,43.0,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203,买进,0.0,2023-03-09,41.76
-0.5034075334712749,41.71,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997,买进,0.0,2023-03-10,40.85
-0.4051874575771624,40.85,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216,卖出,-0.020618556701030914,2023-03-13,40.19
-0.5810699190619684,40.19,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515,持有,0.0,2023-03-14,38.62
-0.7044160608824817,38.83,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943,买进,0.0,2023-03-15,39.1
-0.6039117971768778,39.11,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895,卖出,0.007210919392222538,2023-03-16,37.93
-0.6153327362343329,38.39,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609,持有,0.0,2023-03-17,37.4
-0.6495955534066983,37.37,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683,持有,0.0,2023-03-20,37.2
-0.7889310099076484,37.18,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284,买进,0.0,2023-03-21,37.95
-0.7021318730709902,38.28,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018,买进,0.0,2023-03-22,38.12
-0.5285335993976755,38.08,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109,买进,0.0,2023-03-23,37.08


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/Zhejiang Guangxia-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.7917319341171183,4.33,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028,持有,0.0,2021-12-08,4.35
-0.9697834468191293,4.35,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405,持有,0.0,2021-12-09,4.34
-0.9223030434319264,4.33,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904,持有,0.0,2021-12-10,4.37
-0.9401081947021271,4.39,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814,买进,0.0,2021-12-13,4.35
-0.8214071862341205,4.33,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191,卖出,-0.013667425968109251,2021-12-14,4.56
-0.8154721358107198,4.6,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907,持有,0.0,2021-12-15,4.9
-0.8273422366575207,4.92,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663,持有,0.0,2021-12-16,5.1
-0.8629525391979226,5.03,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986,买进,0.0,2021-12-17,5.1
-0.8510824383511222,5.09,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873,卖出,0.011928429423459166,2021-12-20,5.02
-0.9401081947021271,5.05,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541,持有,0.0,2021-12-21,5.21
-1.052874152746734,5.24,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807,买进,0.0,2021-12-22,5.35
-1.005393749359531,5.32,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328,买进,0.0,2021-12-23,5.11
-1.017263850206332,5.08,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868,买进,0.0,2021-12-24,4.95
-1.041004051899933,4.96,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075,卖出,-0.02362204724409451,2021-12-27,4.86
-1.207185463755143,4.9,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928,买进,0.0,2021-12-28,4.95
-1.1597050603679402,4.92,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238,买进,0.0,2021-12-29,4.84
-1.1775102116381413,4.84,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202,卖出,-0.016260162601626032,2021-12-30,4.97
-1.1715751612147411,4.95,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199,买进,0.0,2021-12-31,5.2
-1.0647442535935345,5.18,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894,买进,0.0,2022-01-04,5.23
-1.041004051899933,5.25,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946,买进,0.0,2022-01-05,5.19
-1.005393749359531,5.16,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188,卖出,-0.017142857142857116,2022-01-06,5.09
-1.005393749359531,5.07,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874,买进,0.0,2022-01-07,5.06
-0.9994586989361309,5.21,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297,买进,0.0,2022-01-10,5.49
-0.9579133459723284,5.52,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071,买进,0.0,2022-01-11,5.49
-0.9401081947021271,5.46,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037,买进,0.0,2022-01-12,5.53
-0.8926277913149242,5.45,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842,卖出,-0.0018315018315017925,2022-01-13,5.67
-0.9044978921617253,5.64,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509,买进,0.0,2022-01-14,5.43
-0.5365247659109034,5.46,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224,卖出,-0.031914893617021226,2022-01-17,5.4
-0.6374206231087093,5.4,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585,持有,0.0,2022-01-18,5.34
-0.7383164803065152,5.32,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717,买进,0.0,2022-01-19,5.48
-0.6730309256491117,5.47,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286,卖出,0.02819548872180441,2022-01-20,5.05
-0.7086412281895136,5.05,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845,买进,0.0,2022-01-21,5.13
-0.5958752701449067,5.18,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593,买进,0.0,2022-01-24,4.87
-0.4771742616769001,4.85,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808,卖出,-0.06370656370656372,2022-01-25,4.68
-0.512784564217302,4.72,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734,买进,0.0,2022-01-26,4.74
-0.4712392112534993,4.69,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454,买进,0.0,2022-01-27,4.48
-0.35847325320889295,4.53,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749,买进,0.0,2022-01-28,4.53
-0.2694474968578875,4.59,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007,卖出,0.013245033112582695,2022-02-07,4.76
-0.26351244643448724,4.8,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384,持有,0.0,2022-02-08,4.88
-0.2872526481280887,4.87,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278,买进,0.0,2022-02-09,4.84
-0.23977224474088582,4.86,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623,卖出,-0.0020533880903490323,2022-02-10,4.76
-0.35253820278549275,4.73,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848,持有,0.0,2022-02-11,4.66
-0.42969385828969725,4.61,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494,买进,0.0,2022-02-14,4.71
-0.26351244643448724,4.73,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076,买进,0.0,2022-02-15,4.63
-0.20416194220048395,4.63,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903,买进,0.0,2022-02-16,4.7
-0.08546093373247682,4.7,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539,卖出,0.01511879049676032,2022-02-17,4.67
-0.21009699262388418,4.65,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379,持有,0.0,2022-02-18,4.68
-0.1982268917770832,4.68,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558,买进,0.0,2022-02-21,4.8
-0.1388763875430799,4.77,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004,买进,0.0,2022-02-22,4.82
-0.032045479921873746,4.78,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185,买进,0.0,2022-02-23,4.9
0.11633078066313503,4.86,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691,卖出,0.01673640167364018,2022-02-24,4.67
0.033240074735530305,4.69,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568,持有,0.0,2022-02-25,4.74
-0.02017537907507277,4.79,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585,买进,0.0,2022-02-28,4.84
0.08072047812273316,4.88,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606,买进,0.0,2022-03-01,4.9
0.5495894615713609,4.85,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481,卖出,-0.0061475409836066084,2022-03-02,4.9
0.3537327975991493,4.91,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465,持有,0.0,2022-03-03,4.85
0.08665552854613338,4.84,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715,买进,0.0,2022-03-04,4.68
0.1697462344737381,4.67,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391,买进,0.0,2022-03-07,4.71
0.18161633532053856,4.76,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012,卖出,0.019271948608137014,2022-03-08,4.57
0.02136997388872933,4.59,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036,买进,0.0,2022-03-09,4.39
0.17568128489713833,4.39,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702,买进,0.0,2022-03-10,4.49
0.34186269675234887,4.42,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423,买进,0.0,2022-03-11,4.52
0.5080441086075583,4.65,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454,卖出,0.052036199095022724,2022-03-14,4.42
0.525849259877759,4.39,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563,持有,0.0,2022-03-15,4.05
0.4724338060671559,4.15,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829,持有,0.0,2022-03-16,4.33
0.270642091671544,4.45,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243,买进,0.0,2022-03-17,4.26
0.3477977471757491,4.25,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963,买进,0.0,2022-03-18,4.34
0.5021090581841581,4.38,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107,卖出,0.03058823529411762,2022-03-21,4.31
0.43682350352675453,4.34,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765,持有,0.0,2022-03-22,4.34
0.15194108320353744,4.36,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338,持有,0.0,2022-03-23,4.29
-0.032045479921873746,4.32,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106,持有,0.0,2022-03-24,4.21
-0.1388763875430799,4.18,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327,买进,0.0,2022-03-25,4.22
0.06291532685253196,4.19,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816,买进,0.0,2022-03-28,4.22
0.13413593193333623,4.25,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287,卖出,0.014319809069212316,2022-03-29,4.15
0.1994214865907403,4.15,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838,持有,0.0,2022-03-30,4.17
0.18755138574393984,4.15,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061,持有,0.0,2022-03-31,4.22
0.270642091671544,4.22,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198,持有,0.0,2022-04-01,4.29
0.08665552854613338,4.28,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202,持有,0.0,2022-04-06,4.42
0.045110175582330755,4.4,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307,买进,0.0,2022-04-07,4.24
0.18161633532053856,4.23,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188,买进,0.0,2022-04-08,4.21
0.18161633532053856,4.18,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185,买进,0.0,2022-04-11,4.12
0.40714825140975236,4.13,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414,买进,0.0,2022-04-12,4.17
0.6504853187691668,4.17,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777,买进,0.0,2022-04-13,4.0
1.1727697560283983,4.0,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515,买进,0.0,2022-04-14,4.09
1.3864315712708106,4.05,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374,卖出,0.012499999999999956,2022-04-15,4.02
1.2024450081453995,3.93,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808,持有,0.0,2022-04-18,4.01
0.6208100666521646,3.98,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157,买进,0.0,2022-04-19,4.04
0.7513811759669727,4.07,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559,买进,0.0,2022-04-20,3.94
1.0600037979837909,3.91,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632,买进,0.0,2022-04-21,3.72
1.321146016613407,3.64,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056,买进,0.0,2022-04-22,3.65
1.5585480335494202,3.62,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359,卖出,-0.005494505494505499,2022-04-25,3.29
1.5110676301622175,3.29,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715,买进,0.0,2022-04-26,3.18
2.110507722925653,3.15,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654,卖出,-0.04255319148936174,2022-04-27,3.23
1.813755201755635,3.18,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852,持有,0.0,2022-04-28,3.13
1.89091085725984,3.15,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769,买进,0.0,2022-04-29,3.39
2.5378313534104784,3.5,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283,卖出,0.11111111111111115,2022-05-05,3.58
2.4903509500232754,3.5,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202,买进,0.0,2022-05-06,3.53
3.196621950407917,3.52,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547,买进,0.0,2022-05-09,3.54
3.3212580092993247,3.52,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453,卖出,0.0,2022-05-10,3.58
2.864259126697498,3.6,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096,买进,0.0,2022-05-11,3.54
3.612075480045942,3.55,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367,买进,0.0,2022-05-12,3.65
3.891022849945758,3.65,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995,卖出,0.028169014084507067,2022-05-13,3.76
3.042310639399508,3.78,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173,持有,0.0,2022-05-16,3.76
2.6802725635720868,3.77,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192,买进,0.0,2022-05-17,3.82
2.858324076274098,3.82,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543,卖出,0.013262599469495973,2022-05-18,3.92
2.5556365046806793,3.88,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335,持有,0.0,2022-05-19,3.94
1.8434304538726374,3.94,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927,持有,0.0,2022-05-20,3.94
1.2024450081453995,3.98,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018,买进,0.0,2022-05-23,3.99
1.784079949638634,4.0,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155,买进,0.0,2022-05-24,3.8
2.187663378429858,3.8,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013,卖出,-0.050000000000000044,2022-05-25,3.91
1.5110676301622175,3.91,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256,持有,0.0,2022-05-26,3.96
0.8997574365519816,3.97,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929,持有,0.0,2022-05-27,3.96
0.3537327975991493,3.96,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664,持有,0.0,2022-05-30,3.94
-0.1388763875430799,4.04,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584,买进,0.0,2022-05-31,4.2
0.30625239421194644,4.25,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294,买进,0.0,2022-06-01,4.39
0.7988615793541757,4.43,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863,卖出,0.042352941176470524,2022-06-02,4.38
0.2587719908247436,4.34,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056,持有,0.0,2022-06-06,4.5
-0.00830527822827232,4.45,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374,买进,0.0,2022-06-07,4.46
0.24096683955454293,4.45,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682,买进,0.0,2022-06-08,4.45
0.2053565370141405,4.45,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754,买进,0.0,2022-06-09,4.46
0.6860956213095692,4.5,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827,买进,0.0,2022-06-10,4.58
1.2143151089921997,4.61,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943,买进,0.0,2022-06-13,4.56
1.7959500504854344,4.52,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175,卖出,-0.019522776572668273,2022-06-14,4.62
1.7544046975216319,4.62,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015,持有,0.0,2022-06-15,4.55
1.4161068233878116,4.55,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297,持有,0.0,2022-06-16,4.61
0.8166667306243763,4.61,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315,买进,0.0,2022-06-17,4.6
1.3508212687304082,4.6,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926,买进,0.0,2022-06-20,4.57
1.4398470250814137,4.58,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202,买进,0.0,2022-06-21,4.6
1.5170026805856176,4.6,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946,买进,0.0,2022-06-22,4.57
1.8493655042960375,4.62,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973,买进,0.0,2022-06-23,4.5
1.9977417648810463,4.55,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279,卖出,-0.015151515151515213,2022-06-24,4.44
1.451717125928214,4.4,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862,持有,0.0,2022-06-27,4.48
1.0006532937497874,4.5,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302,买进,0.0,2022-06-28,4.48
1.273665613226204,4.51,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438,买进,0.0,2022-06-29,4.35
1.4635872267750145,4.34,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235,买进,0.0,2022-06-30,4.37
1.5110676301622175,4.52,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893,卖出,0.04147465437788012,2022-07-01,4.81
1.2855357140730046,4.95,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697,买进,0.0,2022-07-04,5.15
1.8196902521790363,4.99,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618,卖出,0.008080808080808088,2022-07-05,4.87
1.6000933865132227,4.85,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923,买进,0.0,2022-07-06,4.7
1.784079949638634,4.69,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585,买进,0.0,2022-07-07,4.6
1.505132579738817,4.58,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892,买进,0.0,2022-07-08,4.62
1.8968459076832405,4.61,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566,卖出,0.006550218340611408,2022-07-11,4.5
1.3270810670368072,4.51,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532,持有,0.0,2022-07-12,4.59
0.7632512768137732,4.61,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407,持有,0.0,2022-07-13,4.52
0.22909673870774142,4.52,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371,持有,0.0,2022-07-14,4.48
-0.2516423455876868,4.61,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267,持有,0.0,2022-07-15,4.43
-0.6849010264959121,4.35,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565,持有,0.0,2022-07-18,4.64
-0.7501865811533163,4.65,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216,买进,0.0,2022-07-19,5.1
-0.3881485053258946,5.12,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763,卖出,0.10107526881720424,2022-07-20,5.15
-0.7027061777661133,5.17,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214,持有,0.0,2022-07-21,5.2
-1.0884844552871358,5.16,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146,持有,0.0,2022-07-22,5.12
-1.420847278997556,5.12,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166,买进,0.0,2022-07-25,5.05
-1.3436916234933514,5.04,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409,买进,0.0,2022-07-26,5.09
-1.052874152746734,5.09,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516,买进,0.0,2022-07-27,5.03
-0.6967711273427132,5.02,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185,卖出,-0.013752455795677855,2022-07-28,5.14
-0.7679917324235169,5.11,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711,买进,0.0,2022-07-29,5.15
-0.6908360769193124,5.16,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218,卖出,0.009784735812133037,2022-08-01,5.17
-1.0825494048637356,5.12,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872,持有,0.0,2022-08-02,4.95
-1.4327173798443562,4.95,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204,买进,0.0,2022-08-03,4.86
-1.118159707404138,4.92,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348,买进,0.0,2022-08-04,4.95
-1.2309256654487444,4.95,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333,买进,0.0,2022-08-05,4.93
-1.2249906150253442,4.9,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015,买进,0.0,2022-08-08,4.82
-1.035069001476533,4.85,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188,卖出,-0.010204081632653206,2022-08-09,4.85
-1.035069001476533,4.92,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623,持有,0.0,2022-08-10,4.86
-1.15377000994454,4.89,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995,买进,0.0,2022-08-11,4.93
-1.0766143544403355,4.93,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835,卖出,0.008179959100204507,2022-08-12,5.07
-1.31995142179975,5.07,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652,买进,0.0,2022-08-15,4.93
-1.2131205141785433,4.94,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806,卖出,-0.02564102564102562,2022-08-16,5.28
-1.32588647222315,5.29,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586,买进,0.0,2022-08-17,5.2
-1.308081320952949,5.21,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095,买进,0.0,2022-08-18,5.18
-1.15377000994454,5.17,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377,买进,0.0,2022-08-19,5.16
-1.1122246569807372,5.13,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677,买进,0.0,2022-08-22,5.22
-0.8748226400447235,5.21,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487,卖出,0.015594541910331399,2022-08-23,5.37
-0.8688875896213234,5.39,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763,买进,0.0,2022-08-24,5.36
-0.8807576904681238,5.36,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047,买进,0.0,2022-08-25,5.43
-0.7501865811533163,5.44,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604,买进,0.0,2022-08-26,5.46
-0.678965976072512,5.38,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244,买进,0.0,2022-08-29,5.62
-0.2872526481280887,5.6,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573,买进,0.0,2022-08-30,5.77
0.1460060327801372,5.69,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456,买进,0.0,2022-08-31,5.47
0.6208100666521646,5.5,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632,买进,0.0,2022-09-01,5.45
1.0303285458667897,5.45,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224,卖出,-0.00909090909090906,2022-09-02,5.48
0.757316226390373,5.48,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364,持有,0.0,2022-09-05,5.5
0.46649875564375565,5.55,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039,买进,0.0,2022-09-06,5.56
0.6089399658053642,5.54,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684,卖出,-0.0018018018018017634,2022-09-07,5.47
0.25283694040134336,5.46,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966,买进,0.0,2022-09-08,5.33
0.3181224950587469,5.3,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188,卖出,-0.029304029304029332,2022-09-09,5.25
0.3181224950587469,5.26,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794,持有,0.0,2022-09-13,5.24
-0.06765578246227562,5.19,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673,持有,0.0,2022-09-14,5.21
0.02136997388872933,5.2,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175,买进,0.0,2022-09-15,5.17
0.25283694040134336,5.17,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333,卖出,-0.005769230769230817,2022-09-16,5.03
0.14007098235673646,5.02,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698,买进,0.0,2022-09-19,4.94
0.2647070412481438,4.98,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356,买进,0.0,2022-09-20,5.1
0.5021090581841581,5.07,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684,买进,0.0,2022-09-21,5.08
0.5614595624181614,5.04,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005,卖出,-0.005917159763313658,2022-09-22,4.98
0.4427585539501548,5.01,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654,持有,0.0,2022-09-23,4.99
0.3240575454821471,4.87,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112,持有,0.0,2022-09-26,4.74
0.14007098235673646,4.76,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592,买进,0.0,2022-09-27,4.84
0.21129158743754073,4.85,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127,卖出,0.018907563025210055,2022-09-28,4.75
0.19348643616734007,4.81,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809,买进,0.0,2022-09-29,4.69
0.18755138574393984,4.69,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246,卖出,-0.024948024948024786,2022-09-30,4.62
-0.2872526481280887,4.68,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964,持有,0.0,2022-10-10,4.64
-0.3703433540556934,4.69,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312,买进,0.0,2022-10-11,4.73
0.05104522600573151,4.73,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623,买进,0.0,2022-10-12,5.03
0.1638111840503379,5.01,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711,买进,0.0,2022-10-13,5.1
0.22909673870774142,5.1,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201,买进,0.0,2022-10-14,5.09
0.2231616882843412,5.11,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853,买进,0.0,2022-10-17,5.18
0.30031734378854624,5.19,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034,卖出,0.01565557729941293,2022-10-18,5.13
0.02136997388872933,5.11,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956,持有,0.0,2022-10-19,5.04
-0.043915580768674196,5.09,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846,买进,0.0,2022-10-20,5.01
-0.04985063119207442,5.06,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902,卖出,-0.005893909626719106,2022-10-21,5.06
-0.08546093373247682,5.05,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939,买进,0.0,2022-10-24,4.98
0.015434923465329107,4.98,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484,买进,0.0,2022-10-25,5.13
0.05104522600573151,5.12,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201,买进,0.0,2022-10-26,5.18
0.270642091671544,5.15,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603,买进,0.0,2022-10-27,5.18
0.46649875564375565,5.14,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907,卖出,-0.0019417475728156649,2022-10-28,5.06
0.35966784802254953,5.09,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327,买进,0.0,2022-10-31,5.06
0.8522770331647788,5.06,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799,买进,0.0,2022-11-01,5.19
0.9769130920561866,5.19,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856,买进,0.0,2022-11-02,5.2
1.1727697560283983,5.2,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681,卖出,0.0019267822736030416,2022-11-03,5.12
0.9056924869753817,5.13,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947,买进,0.0,2022-11-04,5.2
0.9591079407859848,5.2,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088,卖出,0.013645224171540018,2022-11-07,5.23
0.6682904700393675,5.23,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707,买进,0.0,2022-11-08,5.24
0.7395110751201723,5.24,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658,卖出,0.0019120458891012976,2022-11-09,5.35
0.680160570886169,5.32,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245,持有,0.0,2022-11-10,5.43
0.6504853187691668,5.48,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205,持有,0.0,2022-11-11,5.45
0.128200881509936,5.44,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402,持有,0.0,2022-11-14,5.33
-0.026110429498472993,5.37,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627,买进,0.0,2022-11-15,5.34
0.11039573023973481,5.39,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282,卖出,0.0037243947858472204,2022-11-16,5.43
-0.35847325320889295,5.42,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936,持有,0.0,2022-11-17,5.43
-0.346603152362092,5.4,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287,持有,0.0,2022-11-18,5.38
-0.7679917324235169,5.3,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298,买进,0.0,2022-11-21,5.32
-0.5662000180279051,5.29,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568,卖出,-0.0018867924528301486,2022-11-22,5.26
-0.678965976072512,5.26,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854,买进,0.0,2022-11-23,5.22
-0.34066810193869174,5.19,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851,卖出,-0.013307984790874411,2022-11-24,5.23
-0.5187196146407022,5.22,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705,买进,0.0,2022-11-25,5.25
-0.43562890871309745,5.21,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091,买进,0.0,2022-11-28,5.23
-0.32879800109189133,5.3,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986,卖出,0.017274472168905923,2022-11-29,5.27
-0.33473305151529154,5.26,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315,持有,0.0,2022-11-30,5.21
-0.578070118874706,5.22,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517,买进,0.0,2022-12-01,5.25
-0.48310931210030034,5.24,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155,买进,0.0,2022-12-02,5.35
-0.43562890871309745,5.41,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844,卖出,0.03244274809160304,2022-12-05,5.38
-0.8095370853873195,5.38,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415,持有,0.0,2022-12-06,5.37
-1.0291339510531325,5.37,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015,持有,0.0,2022-12-07,5.37
-1.3852369764571535,5.4,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584,买进,0.0,2022-12-08,5.46
-1.0647442535935345,5.44,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345,买进,0.0,2022-12-09,5.41
-0.7145762786129138,5.47,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749,买进,0.0,2022-12-12,5.38
-0.32879800109189133,5.38,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497,买进,0.0,2022-12-13,5.49
-0.3940835557492948,5.55,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007,卖出,0.03159851301115241,2022-12-14,5.49
-0.578070118874706,5.59,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284,买进,0.0,2022-12-15,5.54
-0.41782375744289624,5.54,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156,卖出,-0.008944543828264727,2022-12-16,5.53
-0.48904436252370054,5.53,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428,持有,0.0,2022-12-19,5.45
-0.5424598163343036,5.42,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913,买进,0.0,2022-12-20,5.41
-0.423758807866297,5.44,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255,卖出,0.003690036900369089,2022-12-21,5.4
-0.4653041608300991,5.42,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402,买进,0.0,2022-12-22,5.27
-0.45343405998329867,5.26,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194,卖出,-0.029520295202952056,2022-12-23,5.28
-0.5187196146407022,5.28,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048,买进,0.0,2022-12-26,5.26
-0.45343405998329867,5.26,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436,卖出,-0.003787878787878875,2022-12-27,5.22
-0.4712392112534993,5.23,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259,买进,0.0,2022-12-28,5.31
-0.41782375744289624,5.43,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036,买进,0.0,2022-12-29,5.35
-0.16855163966008155,5.35,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682,买进,0.0,2022-12-30,5.46
-0.10920113542607825,5.46,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895,卖出,0.020560747663551465,2023-01-03,5.44
-0.22196709347068463,5.48,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698,买进,0.0,2023-01-04,5.48
-0.16855163966008155,5.5,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276,卖出,0.003649635036496272,2023-01-05,5.45
-0.43562890871309745,5.45,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684,持有,0.0,2023-01-06,5.33
-0.512784564217302,5.37,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223,买进,0.0,2023-01-09,5.32
-0.4653041608300991,5.33,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173,卖出,-0.0074487895716946065,2023-01-10,5.26
-0.512784564217302,5.26,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898,买进,0.0,2023-01-11,5.14
-0.4771742616769001,5.15,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288,买进,0.0,2023-01-12,5.07
-0.4712392112534993,5.1,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452,卖出,-0.009708737864077808,2023-01-13,5.05
-0.5009144633705015,5.06,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691,买进,0.0,2023-01-16,5.04
-0.32879800109189133,5.08,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302,买进,0.0,2023-01-17,4.95
-0.17448669008348178,4.93,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316,卖出,-0.02952755905511818,2023-01-18,4.98
-0.20416194220048395,4.98,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188,持有,0.0,2023-01-19,5.0
-0.20416194220048395,5.01,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445,持有,0.0,2023-01-20,5.01
-0.4415639591364977,5.06,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388,持有,0.0,2023-01-30,4.93
-0.6433556735321095,4.94,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207,买进,0.0,2023-01-31,5.0
-0.6374206231087093,5.03,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585,卖出,0.018218623481781347,2023-02-01,5.09
-0.7383164803065152,5.09,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016,持有,0.0,2023-02-02,5.07
-0.8807576904681238,5.08,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467,持有,0.0,2023-02-03,5.03
-0.9697834468191293,5.03,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026,买进,0.0,2023-02-06,5.02
-0.8866927408915241,5.03,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439,买进,0.0,2023-02-07,4.99
-0.8510824383511222,5.01,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052,卖出,-0.003976143141153173,2023-02-08,4.92
-0.9638483963957285,4.9,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253,买进,0.0,2023-02-09,4.9
-0.8926277913149242,4.9,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284,卖出,0.0,2023-02-10,4.93
-0.8748226400447235,4.9,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977,买进,0.0,2023-02-13,4.94
-0.833277287080921,4.94,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637,买进,0.0,2023-02-14,4.93
-0.7739267828469176,4.95,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891,卖出,0.002024291497975665,2023-02-15,4.92
-0.8273422366575207,4.92,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188,持有,0.0,2023-02-16,4.82
-0.8273422366575207,4.78,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582,持有,0.0,2023-02-17,4.8
-0.8451473879277219,4.84,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996,持有,0.0,2023-02-20,4.86
-0.9104329425851254,4.86,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917,买进,0.0,2023-02-21,4.79
-0.7739267828469176,4.79,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428,买进,0.0,2023-02-22,4.86
-0.7501865811533163,4.86,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651,买进,0.0,2023-02-23,4.82
-0.7205113290363145,4.84,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188,卖出,-0.0041152263374486546,2023-02-24,4.79
-0.7205113290363145,4.84,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195,买进,0.0,2023-02-27,4.73
-0.7086412281895136,4.72,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171,卖出,-0.024793388429752088,2023-02-28,4.81
-0.7264463794597148,4.8,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085,持有,0.0,2023-03-01,4.86
-0.7501865811533163,4.84,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872,持有,0.0,2023-03-02,4.98
-1.0231989006297324,4.98,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256,买进,0.0,2023-03-03,4.96
-0.9460432451255278,4.97,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251,买进,0.0,2023-03-06,4.91
-0.9104329425851254,4.91,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188,卖出,-0.012072434607645796,2023-03-07,4.8
-0.9104329425851254,4.8,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774,买进,0.0,2023-03-08,4.87
-0.9044978921617253,4.89,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863,买进,0.0,2023-03-09,4.9
-0.8036020349639192,4.88,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823,卖出,-0.002044989775051081,2023-03-10,4.87
-0.8688875896213234,4.84,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498,买进,0.0,2023-03-13,4.84
-0.833277287080921,4.84,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556,卖出,0.0,2023-03-14,4.73
-0.8688875896213234,4.73,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498,持有,0.0,2023-03-15,4.82
-0.833277287080921,4.75,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363,买进,0.0,2023-03-16,4.75
-0.6552257743789105,4.78,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039,卖出,0.006315789473684263,2023-03-17,4.77
-0.6849010264959121,4.8,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839,买进,0.0,2023-03-20,4.82
-0.5068495137939018,4.82,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188,卖出,0.004166666666666763,2023-03-21,4.92
-0.5068495137939018,4.95,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021,持有,0.0,2023-03-22,4.96
-0.6492907239555102,4.98,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204,买进,0.0,2023-03-23,4.91


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/An Naier-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8122605251879699,9.4,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364,买进,0.0,2021-09-15,9.48
0.21699240764811759,9.44,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145,买进,0.0,2021-09-16,9.41
0.5541378423720559,9.41,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187,买进,0.0,2021-09-17,9.26
0.9241755146300368,9.2,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745,买进,0.0,2021-09-22,9.3
1.3312169541138161,9.35,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312,买进,0.0,2021-09-23,9.49
1.779373690515148,9.46,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874,买进,0.0,2021-09-24,9.27
2.2727572535257896,9.26,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876,买进,0.0,2021-09-27,8.82
2.815479172837495,8.82,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303,买进,0.0,2021-09-28,8.79
3.3910933296832435,8.79,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922,卖出,-0.0034013605442178158,2021-09-29,8.67
3.0018685188637373,8.67,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354,持有,0.0,2021-09-30,8.96
2.386509574997687,8.96,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336,买进,0.0,2021-10-08,9.46
2.386509574997687,9.5,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172,卖出,0.06026785714285704,2021-10-11,9.68
2.25768164465602,9.68,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077,持有,0.0,2021-10-12,9.8
2.139817793492367,9.81,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607,买进,0.0,2021-10-13,9.8
2.1823036003071725,9.75,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423,卖出,-0.006116207951070387,2021-10-14,9.86
2.21930736753297,9.6,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374,持有,0.0,2021-10-15,9.71
1.9369823286991037,9.77,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998,持有,0.0,2021-10-18,9.69
1.762927571748127,9.71,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035,持有,0.0,2021-10-19,9.46
1.751963492570113,9.58,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154,持有,0.0,2021-10-20,9.2
1.7341468639058395,9.38,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018,持有,0.0,2021-10-21,9.07
1.5477575178795973,9.07,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696,买进,0.0,2021-10-22,9.1
1.5532395574686044,9.0,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256,买进,0.0,2021-10-25,8.91
1.7615570618508756,8.9,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432,卖出,-0.011111111111111072,2021-10-26,8.76
1.738258393597595,8.68,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941,买进,0.0,2021-10-27,8.17
1.8300825567134646,8.18,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807,买进,0.0,2021-10-28,7.99
1.8849029526035357,8.18,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439,买进,0.0,2021-10-29,8.21
1.938352838596355,8.21,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416,卖出,0.0036674816625918262,2021-11-01,8.4
1.883532442706284,8.41,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559,持有,0.0,2021-11-02,8.15
1.5779087356191364,8.18,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785,持有,0.0,2021-11-03,8.3
1.5422754782905903,8.31,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157,持有,0.0,2021-11-04,8.6
1.598466384077913,8.71,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991,持有,0.0,2021-11-05,8.62
1.5039012011675403,8.52,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155,持有,0.0,2021-11-08,8.67
1.4531923349692246,8.68,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363,持有,0.0,2021-11-09,8.7
0.9927010094926259,8.69,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767,买进,0.0,2021-11-10,8.74
1.0283342668211723,8.73,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673,卖出,0.004602991944764203,2021-11-11,8.8
1.0406688558964383,8.81,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112,买进,0.0,2021-11-12,8.75
0.9981830490816334,8.71,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944,买进,0.0,2021-11-15,8.9
1.0159996777459064,8.9,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894,买进,0.0,2021-11-16,8.88
1.0653380340469705,8.88,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195,卖出,-0.002247191011235907,2021-11-17,8.94
1.0392983459991862,9.0,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047,持有,0.0,2021-11-18,8.86
0.9639203016503388,8.86,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676,买进,0.0,2021-11-19,8.98
1.1379750586013149,8.98,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362,卖出,0.013544018058690857,2021-11-22,8.98
1.0502624251772008,8.99,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217,买进,0.0,2021-11-23,9.03
1.1393455684985665,9.01,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406,买进,0.0,2021-11-24,9.15
1.4093360182571677,9.14,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234,买进,0.0,2021-11-25,9.19
1.5491280277768489,9.19,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834,卖出,0.005470459518599445,2021-11-26,9.34
1.5148652803455542,9.24,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978,持有,0.0,2021-11-29,8.97
1.3545156223670967,8.95,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147,买进,0.0,2021-11-30,9.48
1.4970486516812818,9.48,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781,卖出,0.0592178770949722,2021-12-01,9.5
1.5491280277768489,9.5,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696,持有,0.0,2021-12-02,9.38
1.4888255922977707,9.38,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786,买进,0.0,2021-12-03,9.26
1.4244116271269371,9.28,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126,卖出,-0.010660980810234692,2021-12-06,9.06
1.3572566421615997,9.06,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302,买进,0.0,2021-12-07,9.04
1.4833435527087637,9.07,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363,卖出,0.0011037527593818748,2021-12-08,9.33
1.4161885677434263,9.33,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505,持有,0.0,2021-12-09,9.42
1.4216706073324332,9.44,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296,持有,0.0,2021-12-10,9.41
1.3517746025725927,9.4,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549,持有,0.0,2021-12-13,9.13
1.2339107514089396,9.06,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183,买进,0.0,2021-12-14,9.22
1.2887311472990106,9.26,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188,卖出,0.02207505518763789,2021-12-15,9.35
1.150309647676581,9.46,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276,买进,0.0,2021-12-16,9.35
1.2037595336694005,9.36,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344,买进,0.0,2021-12-17,9.3
1.1722378060326095,9.3,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244,买进,0.0,2021-12-20,9.22
1.2530978899704646,9.19,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176,买进,0.0,2021-12-21,9.51
1.4093360182571677,9.54,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853,买进,0.0,2021-12-22,9.37
1.4668974339417427,9.47,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475,卖出,-0.007337526205450578,2021-12-23,9.21
1.3408105233945786,9.21,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733,买进,0.0,2021-12-24,9.03
1.4847140626060154,9.0,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466,卖出,-0.02280130293159618,2021-12-27,9.14
1.4435987656884621,9.23,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724,持有,0.0,2021-12-28,9.2
1.3709617411341177,9.2,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042,持有,0.0,2021-12-29,9.12
1.3737027609286216,9.1,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896,持有,0.0,2021-12-30,9.21
1.3339579739083192,9.21,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689,买进,0.0,2021-12-31,9.22
1.320252874935802,9.22,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872,卖出,0.0010857763300759812,2022-01-04,9.44
1.30380675616878,9.44,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438,买进,0.0,2022-01-05,9.44
1.4161885677434263,9.45,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432,卖出,0.0010593220338982825,2022-01-06,9.48
1.309288795757787,9.46,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839,持有,0.0,2022-01-07,9.46
1.3243644046275567,9.46,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381,持有,0.0,2022-01-10,9.48
1.2805080879155006,9.52,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059,持有,0.0,2022-01-11,9.87
1.2393927909979465,9.87,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775,持有,0.0,2022-01-12,9.79
1.2448748305869535,10.77,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517,买进,0.0,2022-01-13,10.77
1.2585799295594715,11.85,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868,卖出,0.10027855153203344,2022-01-14,11.06
1.290101657196262,10.39,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069,持有,0.0,2022-01-17,10.24
1.2599504394567231,10.29,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138,买进,0.0,2022-01-18,9.82
1.3298464442165645,9.72,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763,买进,0.0,2022-01-19,10.8
1.3723322510313691,10.76,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803,卖出,0.10699588477366245,2022-01-20,10.82
1.192795454491386,10.47,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803,买进,0.0,2022-01-21,10.22
1.254468399867716,10.22,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975,卖出,-0.02387774594078319,2022-01-24,10.24
1.1955364742858896,10.14,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608,买进,0.0,2022-01-25,9.58
1.2339107514089396,9.45,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228,买进,0.0,2022-01-26,9.4
1.2736555384292412,9.3,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724,买进,0.0,2022-01-27,8.58
1.369591231236866,8.57,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726,卖出,-0.07849462365591402,2022-01-28,9.44
1.377814290620376,9.7,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774,持有,0.0,2022-02-07,10.03
1.3599976619561036,10.03,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311,买进,0.0,2022-02-08,10.32
1.4915666120922748,10.36,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429,卖出,0.032901296111665014,2022-02-09,10.33
1.3874078599011386,10.33,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659,买进,0.0,2022-02-10,10.4
1.4449692755857138,10.5,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266,卖出,0.0164569215876089,2022-02-11,10.58
1.3490335827780897,10.4,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514,持有,0.0,2022-02-14,10.99
1.2750260483264926,10.72,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383,买进,0.0,2022-02-15,10.83
1.3490335827780897,10.71,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958,买进,0.0,2022-02-16,10.77
1.4559333547637276,10.66,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732,买进,0.0,2022-02-17,10.84
1.6217650523311935,10.71,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955,卖出,0.004690431519699879,2022-02-18,11.1
1.6382111710982155,10.98,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827,买进,0.0,2022-02-21,11.41
1.5970958741806613,11.11,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106,卖出,0.011839708561019945,2022-02-22,10.89
1.5847612851053958,10.88,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452,持有,0.0,2022-02-23,10.75
1.3846668401066358,10.72,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356,买进,0.0,2022-02-24,10.3
1.4257821370241888,10.35,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348,买进,0.0,2022-02-25,10.59
1.5587215970576114,10.56,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075,卖出,0.02028985507246385,2022-02-28,10.51
1.5326819090098278,10.5,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198,买进,0.0,2022-03-01,10.92
1.6039484236669208,10.8,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918,卖出,0.02857142857142864,2022-03-02,10.82
1.6258765820229488,10.9,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333,持有,0.0,2022-03-03,11.05
1.631358621611956,11.0,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296,买进,0.0,2022-03-04,11.17
1.5655741465438708,11.29,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457,买进,0.0,2022-03-07,11.52
1.6628803492487474,11.2,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894,卖出,-0.007971656333038075,2022-03-08,10.37
1.6066894434614238,9.9,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197,买进,0.0,2022-03-09,9.83
1.697143096680042,9.99,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956,卖出,0.009090909090909077,2022-03-10,10.53
1.6203945424339419,10.28,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582,持有,0.0,2022-03-11,10.5
1.4367462162022027,10.52,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126,买进,0.0,2022-03-14,9.91
1.34218103329183,10.01,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883,卖出,-0.04847908745247147,2022-03-15,9.29
1.0625970142524668,9.4,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558,持有,0.0,2022-03-16,9.68
1.0050355985678918,9.76,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394,持有,0.0,2022-03-17,9.67
0.9392511234998068,9.55,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488,持有,0.0,2022-03-18,9.7
0.8926537869932462,9.65,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104,持有,0.0,2022-03-21,9.7
0.8296103317196641,9.64,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336,买进,0.0,2022-03-22,9.58
0.8296103317196641,9.56,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856,卖出,-0.008298755186721999,2022-03-23,9.42
0.7747899358295927,9.5,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081,买进,0.0,2022-03-24,9.24
0.8350923713086712,9.25,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035,卖出,-0.02631578947368421,2022-03-25,9.36
0.8186462525416497,9.23,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755,买进,0.0,2022-03-28,9.06
0.8227577822334051,9.22,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482,买进,0.0,2022-03-29,9.0
0.8487974702811891,8.98,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619,卖出,-0.026030368763557504,2022-03-30,9.07
0.659667104460443,9.07,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685,持有,0.0,2022-03-31,9.05
0.5623609017555669,9.05,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516,买进,0.0,2022-04-01,9.15
0.5856595700088469,9.11,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243,卖出,0.006629834254143504,2022-04-06,9.33
0.5541378423720559,9.4,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976,买进,0.0,2022-04-07,9.03
0.5966236491868614,9.0,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549,买进,0.0,2022-04-08,8.9
0.6158107877483859,8.9,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871,卖出,-0.011111111111111072,2022-04-11,8.68
0.5116520355572508,8.65,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316,买进,0.0,2022-04-12,8.83
0.5760660007280844,8.82,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723,卖出,0.019653179190751435,2022-04-13,8.7
0.5774365106253364,8.8,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348,持有,0.0,2022-04-14,8.75
0.5486558027830489,8.67,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482,持有,0.0,2022-04-15,8.4
0.49520591679022935,8.45,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482,买进,0.0,2022-04-18,8.61
0.5239866246325169,8.54,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105,卖出,0.010650887573964481,2022-04-19,8.7
0.4828713277149633,8.7,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064,持有,0.0,2022-04-20,8.67
0.4472380703864173,8.6,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624,持有,0.0,2022-04-21,8.58
0.4431265406946618,8.56,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543,持有,0.0,2022-04-22,8.82
0.39515869429084927,9.7,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992,买进,0.0,2022-04-25,9.7
0.49657642668748136,10.67,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733,卖出,0.10000000000000007,2022-04-26,9.6
0.4527201099754243,9.4,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218,买进,0.0,2022-04-27,10.28
0.4979469365847328,9.98,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355,卖出,0.061702127659574474,2022-04-28,10.7
0.5130225454545023,10.07,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355,持有,0.0,2022-04-29,10.16
0.5157635652490064,9.7,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858,持有,0.0,2022-05-05,10.0
0.5061699959682439,9.8,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803,买进,0.0,2022-05-06,10.18
0.5418032532967899,9.99,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573,卖出,0.019387755102040764,2022-05-09,10.42
0.5185045850435098,10.2,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431,持有,0.0,2022-05-10,10.34
0.5335801939132794,10.36,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328,买进,0.0,2022-05-11,10.07
0.6391094560016665,10.01,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638,卖出,-0.03378378378378375,2022-05-12,10.5
0.5212456048380134,10.48,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597,持有,0.0,2022-05-13,10.14
0.5500263126803009,10.19,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563,买进,0.0,2022-05-16,9.92
0.6212928273373934,9.59,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914,卖出,-0.05888125613346415,2022-05-17,9.03
0.5308391741187759,9.03,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808,买进,0.0,2022-05-18,9.37
0.6582965945631915,9.38,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988,买进,0.0,2022-05-19,9.29
0.7350451488092911,9.42,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581,卖出,0.0042643923240937255,2022-05-20,9.39
0.6898183221999825,9.41,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125,持有,0.0,2022-05-23,9.44
0.611699258056631,9.5,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315,持有,0.0,2022-05-24,8.95
0.5253571345297684,8.92,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539,持有,0.0,2022-05-25,9.08
0.5143930553517544,9.11,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475,买进,0.0,2022-05-26,9.09
0.5527673324748044,9.1,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788,买进,0.0,2022-05-27,9.08
0.5335801939132794,9.1,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686,卖出,0.0,2022-05-30,8.99
0.48561234750946686,9.01,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931,持有,0.0,2022-05-31,8.91
0.3855651250100867,8.85,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912,持有,0.0,2022-06-01,8.91
0.39927022398260475,8.98,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214,买进,0.0,2022-06-02,9.0
0.4376445011056548,9.0,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243,卖出,0.0022271714922048524,2022-06-06,9.07
0.2197334274426216,9.07,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242,持有,0.0,2022-06-07,9.0
0.04430816059439342,9.05,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228,买进,0.0,2022-06-08,8.94
0.00456337357409188,8.93,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648,卖出,-0.013259668508287402,2022-06-09,8.84
-0.0817787499527707,8.85,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403,持有,0.0,2022-06-10,8.84
-0.10233639841154722,8.89,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959,买进,0.0,2022-06-13,9.05
-0.0817787499527707,8.93,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714,卖出,0.004499437570303616,2022-06-14,9.11
-0.055739061904986675,9.17,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368,买进,0.0,2022-06-15,9.0
0.027862041827371908,9.05,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798,卖出,-0.013086150490730558,2022-06-16,9.03
-0.11467098748681323,9.07,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324,持有,0.0,2022-06-17,8.87
-0.2092361703971863,8.9,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131,买进,0.0,2022-06-20,8.88
-0.1818259724521503,8.91,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865,买进,0.0,2022-06-21,8.95
-0.14071067553459723,8.96,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027,买进,0.0,2022-06-22,9.0
-0.05710957180223867,8.98,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569,卖出,0.0022321428571428093,2022-06-23,9.0
-0.05848008169949018,9.0,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572,持有,0.0,2022-06-24,8.95
-0.0900018093362812,8.94,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391,买进,0.0,2022-06-27,8.91
-0.03381090354895815,8.9,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414,卖出,-0.004474272930648674,2022-06-28,8.93
-0.06807365098025268,8.92,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715,买进,0.0,2022-06-29,8.87
-0.03518141344621015,8.94,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249,买进,0.0,2022-06-30,8.84
0.012786432957602392,8.84,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659,买进,0.0,2022-07-01,8.85
0.05938376946416293,8.85,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144,买进,0.0,2022-07-04,8.92
0.08953498720370197,8.83,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813,买进,0.0,2022-07-05,8.58
0.15257844247728403,8.35,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586,卖出,-0.0543601359003398,2022-07-06,8.31
0.134761813813011,8.33,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157,买进,0.0,2022-07-07,8.24
0.15943099196354302,8.23,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043,卖出,-0.012004801920768264,2022-07-08,8.37
0.09912855648446448,8.33,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266,持有,0.0,2022-07-11,8.31
0.0264915319301204,8.31,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972,买进,0.0,2022-07-12,8.24
0.03882612100538641,8.28,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648,买进,0.0,2022-07-13,8.27
0.127909264326752,8.27,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562,买进,0.0,2022-07-14,8.27
0.16080150186079503,8.27,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133,买进,0.0,2022-07-15,8.32
0.14435538309377352,8.33,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778,买进,0.0,2022-07-18,8.54
0.17176558103880904,8.54,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966,卖出,0.025210084033613335,2022-07-19,8.55
0.03608510121088291,9.3,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164,买进,0.0,2022-07-20,8.95
0.19232322949758557,8.85,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853,买进,0.0,2022-07-21,8.63
0.29922300148322467,8.53,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428,买进,0.0,2022-07-22,8.49
0.30059351138047663,8.48,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536,卖出,-0.005861664712778304,2022-07-25,8.4
0.31841014004474966,8.39,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495,买进,0.0,2022-07-26,8.47
0.3746010458320727,8.45,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176,买进,0.0,2022-07-27,8.5
0.46779571884519383,8.51,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378,卖出,0.007100591715976391,2022-07-28,8.59
0.48835336730397033,8.68,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426,持有,0.0,2022-07-29,8.63
0.4431265406946618,8.65,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521,买进,0.0,2022-08-01,8.62
0.5719544710363295,8.58,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959,卖出,-0.00809248554913298,2022-08-02,8.22
0.592512119495106,8.15,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432,买进,0.0,2022-08-03,8.27
0.736415658706543,8.27,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051,卖出,0.014723926380368001,2022-08-04,8.46
0.7514912675763126,8.51,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236,买进,0.0,2022-08-05,8.6
0.8268693119251607,8.65,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634,卖出,0.016451233842538257,2022-08-08,8.79
0.666519653946702,8.84,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366,买进,0.0,2022-08-09,8.76
0.8008296238773767,8.83,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373,买进,0.0,2022-08-10,8.9
0.9817369303146118,9.01,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528,卖出,0.020385050962627375,2022-08-11,8.88
0.9488446927805693,8.93,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536,持有,0.0,2022-08-12,8.82
0.7939770743911176,8.86,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458,买进,0.0,2022-08-15,8.77
0.8775781781234762,8.77,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034,买进,0.0,2022-08-16,8.76
1.0146291678486543,8.88,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883,卖出,0.012542759407069694,2022-08-17,8.87
0.9392511234998068,8.82,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673,买进,0.0,2022-08-18,8.8
0.9159524552465262,8.77,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046,买进,0.0,2022-08-19,8.75
0.9598087719585833,8.84,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638,卖出,0.007981755986317023,2022-08-22,8.81
0.9584382620613313,8.8,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871,持有,0.0,2022-08-23,8.85
0.9433626531915618,8.83,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754,买进,0.0,2022-08-24,8.79
1.061226504355215,8.89,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067,卖出,0.006795016987542525,2022-08-25,8.59
1.1078238408617753,8.59,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717,持有,0.0,2022-08-26,8.42
1.0105176381568992,8.44,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483,持有,0.0,2022-08-29,8.6
0.9132114354520228,8.58,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059,持有,0.0,2022-08-30,8.73
0.8090526832608871,8.78,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622,持有,0.0,2022-08-31,8.58
0.7939770743911176,8.56,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303,买进,0.0,2022-09-01,8.52
0.8542795098701962,8.6,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543,卖出,0.004672897196261582,2022-09-02,8.67
0.8159052327471461,8.66,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817,买进,0.0,2022-09-05,8.73
0.8241282921306572,8.74,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081,买进,0.0,2022-09-06,8.74
0.8159052327471461,8.69,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053,卖出,-0.005720823798627084,2022-09-07,8.76
0.8186462525416497,8.82,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879,买进,0.0,2022-09-08,8.8
0.9598087719585833,8.85,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775,买进,0.0,2022-09-09,8.67
1.094118741889258,8.69,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455,卖出,-0.018079096045197758,2022-09-13,8.88
1.0406688558964383,8.78,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182,持有,0.0,2022-09-14,8.83
0.8899127671987422,8.91,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365,持有,0.0,2022-09-15,8.68
-0.0913723192335332,8.72,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143,持有,0.0,2022-09-16,8.4
-0.0872607895417777,8.4,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607,持有,0.0,2022-09-19,8.38
-0.10918894789780623,8.41,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232,持有,0.0,2022-09-20,8.4
-0.1982720912191718,8.39,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168,买进,0.0,2022-09-21,8.52
-0.04888651241872767,8.5,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563,卖出,0.013110846245530324,2022-09-22,8.39
-0.11878251717856873,8.39,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123,持有,0.0,2022-09-23,8.31
-0.15715679430161827,8.33,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805,买进,0.0,2022-09-26,8.41
-0.13659914584284175,8.39,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052,卖出,0.007202881152461044,2022-09-27,8.41
-0.14071067553459723,8.4,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945,持有,0.0,2022-09-28,8.38
-0.16537985368512928,8.4,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327,持有,0.0,2022-09-29,8.36
-0.1941605615274168,8.37,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996,买进,0.0,2022-09-30,8.31
-0.11467098748681323,8.36,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926,卖出,-0.0011947431302269758,2022-10-10,8.3
-0.20512464070543082,8.32,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115,持有,0.0,2022-10-11,8.37
-0.3353230809443499,8.42,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916,持有,0.0,2022-10-12,8.42
-0.6162776098809652,8.4,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363,持有,0.0,2022-10-13,8.47
-0.8698219408725449,8.52,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294,持有,0.0,2022-10-14,8.5
-1.0973265838163404,8.5,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569,买进,0.0,2022-10-17,8.43
-1.082250974946571,8.42,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717,卖出,-0.00941176470588236,2022-10-18,8.41
-1.1521469797064117,8.39,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562,买进,0.0,2022-10-19,8.37
-1.1110316827888582,8.37,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502,买进,0.0,2022-10-20,8.33
-1.1082906629943547,8.36,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836,买进,0.0,2022-10-21,8.3
-1.0808804650493191,8.35,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579,买进,0.0,2022-10-24,8.21
-1.075398425460312,8.18,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624,卖出,-0.020359281437125742,2022-10-25,8.16
-1.1192547421723689,8.33,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935,买进,0.0,2022-10-26,8.28
-1.0575817967960388,8.25,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803,卖出,-0.009603841536614654,2022-10-27,8.33
-1.1000676036108439,8.2,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172,买进,0.0,2022-10-28,8.34
-1.0397651681317657,8.38,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966,卖出,0.021951219512195305,2022-10-31,8.31
-1.0849919947410744,8.33,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244,买进,0.0,2022-11-01,8.2
-1.094585564021837,8.25,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133,卖出,-0.009603841536614654,2022-11-02,8.19
-1.1206252520696207,8.17,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392,买进,0.0,2022-11-03,8.21
-1.0836214848438226,8.22,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694,买进,0.0,2022-11-04,8.22
-1.01235497018673,8.22,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786,卖出,0.0,2022-11-07,8.25
-1.0288010889537513,8.26,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702,买进,0.0,2022-11-08,8.33
-0.9095667278928464,8.33,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628,卖出,0.008474576271186475,2022-11-09,8.27
-0.9328653961461265,8.31,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841,买进,0.0,2022-11-10,8.3
-0.9013436685093354,8.35,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146,卖出,0.00481347773766536,2022-11-11,8.34
-0.9109372377900979,8.3,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373,持有,0.0,2022-11-14,8.32
-0.936976925837882,8.32,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722,买进,0.0,2022-11-15,8.3
-0.8383002132357539,8.32,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298,买进,0.0,2022-11-16,8.4
-0.6820620849490507,8.41,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736,卖出,0.010817307692307675,2022-11-17,8.42
-0.7314004412501148,8.6,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332,买进,0.0,2022-11-18,9.26
-0.6916556542298132,9.7,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294,卖出,0.12790697674418602,2022-11-21,10.19
-0.7807387975511788,11.21,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381,持有,0.0,2022-11-22,9.71
-0.7766272678594238,10.22,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727,买进,0.0,2022-11-23,9.8
-0.6450583177232527,10.78,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289,卖出,0.05479452054794508,2022-11-24,10.78
-0.6848031047435542,11.86,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283,买进,0.0,2022-11-25,11.86
-0.5244534467650956,13.05,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878,卖出,0.100337268128162,2022-11-28,13.05
-0.5655687436826492,14.36,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297,持有,0.0,2022-11-29,14.36
-0.6436878078260008,15.38,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058,持有,0.0,2022-11-30,15.8
-0.7026197334078272,17.3,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271,持有,0.0,2022-12-01,17.38
-0.7327709511473668,18.11,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216,持有,0.0,2022-12-02,19.12
-0.7492170699143879,19.89,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887,持有,0.0,2022-12-05,19.8
-0.8657104111807894,19.5,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697,持有,0.0,2022-12-06,20.88
-0.923271826865364,20.6,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186,买进,0.0,2022-12-07,22.97
-0.8862680596395659,20.67,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238,买进,0.0,2022-12-08,20.67
-0.8492642924137679,18.6,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853,买进,0.0,2022-12-09,18.6
-0.6957671839215682,17.63,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511,卖出,-0.05215053763440873,2022-12-12,16.81
-0.7917028767291934,16.92,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576,买进,0.0,2022-12-13,17.9
-0.7560696194006469,17.77,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814,卖出,0.050236406619385214,2022-12-14,19.69
-0.8245951142632358,20.49,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341,持有,0.0,2022-12-15,18.17
-0.898602648714832,17.85,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887,持有,0.0,2022-12-16,19.99
-0.8890090794340695,20.06,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351,持有,0.0,2022-12-19,21.6
-0.8862680596395659,22.96,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616,持有,0.0,2022-12-20,23.07
-0.9164192773791054,23.2,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786,持有,0.0,2022-12-21,25.38
-0.9520525347076515,27.5,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145,买进,0.0,2022-12-22,27.92
-0.905455198201091,27.0,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249,买进,0.0,2022-12-23,25.13
-0.861598881489034,22.62,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327,卖出,-0.16222222222222218,2022-12-26,22.62
-0.8698219408725449,22.6,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725,持有,0.0,2022-12-27,24.88
-0.9081962179955945,25.09,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429,持有,0.0,2022-12-28,24.4
-0.9794627326526872,23.5,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175,持有,0.0,2022-12-29,24.0
-1.075398425460312,25.1,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603,持有,0.0,2022-12-30,26.4
-1.0891035244328295,26.5,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284,持有,0.0,2023-01-03,27.0
-1.1165137223778654,26.18,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575,持有,0.0,2023-01-04,24.99
-1.163111058884426,24.23,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324,持有,0.0,2023-01-05,25.45
-1.1411829005283973,25.6,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722,持有,0.0,2023-01-06,25.8
-1.1398123906311457,26.68,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412,持有,0.0,2023-01-09,26.0
-1.1576290192954186,25.35,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451,持有,0.0,2023-01-10,26.29
-1.2384891032332739,26.87,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344,持有,0.0,2023-01-11,28.92
-1.231636553747015,28.0,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371,持有,0.0,2023-01-12,27.53
-1.2905684793288417,27.05,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344,持有,0.0,2023-01-13,24.78
-1.344018365321661,25.56,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716,买进,0.0,2023-01-16,22.82
-1.3015325585068558,22.0,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506,买进,0.0,2023-01-17,20.54
-1.2960505189178488,20.2,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338,卖出,-0.08181818181818185,2023-01-18,19.82
-1.3097556178903667,19.3,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057,买进,0.0,2023-01-19,17.87
-1.2672698110755614,17.62,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336,卖出,-0.08704663212435232,2023-01-20,17.7
-1.2672698110755614,17.62,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199,买进,0.0,2023-01-30,18.06
-1.2617877714865542,18.08,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769,卖出,0.02610669693530064,2023-01-31,17.84
-1.305644088198611,17.8,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284,买进,0.0,2023-02-01,17.55
-1.2782338902535755,17.62,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542,卖出,-0.010112359550561782,2023-02-02,18.29
-1.3467593851161646,18.1,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416,买进,0.0,2023-02-03,17.52
-1.3220902069656326,17.52,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686,买进,0.0,2023-02-06,17.46
-1.268640320972813,17.43,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329,卖出,-0.005136986301369855,2023-02-07,17.09
-1.4043208008007395,17.15,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458,买进,0.0,2023-02-08,17.17
-1.3522414247051717,17.1,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602,买进,0.0,2023-02-09,16.95
-1.2837159298425826,16.96,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665,卖出,-0.008187134502924008,2023-02-10,16.73
-1.357723464294179,16.73,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995,买进,0.0,2023-02-13,17.07
-1.3303132663491433,17.13,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915,卖出,0.023909145248057297,2023-02-14,16.94
-1.3837631523419627,16.94,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915,买进,0.0,2023-02-15,16.96
-1.3220902069656326,16.96,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269,买进,0.0,2023-02-16,16.72
-1.2343775735415186,16.68,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777,卖出,-0.016509433962264217,2023-02-17,17.56
-1.2645287912810579,17.3,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583,持有,0.0,2023-02-20,18.37
-1.249453182411288,17.89,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373,持有,0.0,2023-02-21,17.68
-1.2987915387123523,17.5,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984,买进,0.0,2023-02-22,17.89
-1.2275250240552598,18.2,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532,卖出,0.03999999999999996,2023-02-23,18.38
-1.2960505189178488,18.19,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345,买进,0.0,2023-02-24,17.71
-1.237118593336022,17.43,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193,买进,0.0,2023-02-27,17.56
-1.2330070636442667,17.57,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615,买进,0.0,2023-02-28,18.79
-1.2275250240552598,18.54,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728,买进,0.0,2023-03-01,19.46
-1.1918917667267133,19.03,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031,卖出,0.026429341963322653,2023-03-02,19.17
-1.1987443162129723,19.16,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079,持有,0.0,2023-03-03,20.16
-1.224784004260756,19.8,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052,持有,0.0,2023-03-06,19.4
-1.2535647121030435,19.01,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211,买进,0.0,2023-03-07,18.75
-1.2453416527195327,19.13,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029,卖出,0.0063124671225669345,2023-03-08,19.24
-1.263158281383806,19.0,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842,买进,0.0,2023-03-09,18.28
-1.2138199250827417,17.88,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581,买进,0.0,2023-03-10,16.82
-1.1727046281651885,16.29,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563,买进,0.0,2023-03-13,16.6
-1.1425534104256492,16.61,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613,买进,0.0,2023-03-14,15.48
-0.9410884555296375,15.86,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282,买进,0.0,2023-03-15,15.4
-0.7204363620721008,15.55,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001,买进,0.0,2023-03-16,16.94
-0.4778561102585351,17.24,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667,卖出,0.10868167202572332,2023-03-17,16.94
-0.7451055402226328,16.95,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993,持有,0.0,2023-03-20,17.27
-0.8629693913862859,17.0,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607,持有,0.0,2023-03-21,16.9
-0.8766744903588034,16.78,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952,持有,0.0,2023-03-22,16.78
-1.0164664998784854,16.7,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463,买进,0.0,2023-03-23,16.8


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Fangda Chemical-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.466175437707119,33.97,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597,买进,0.0,2021-11-01,34.7
-1.435214125191453,34.64,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057,卖出,0.019723285251692722,2021-11-02,34.19
-1.4295847956431498,34.58,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746,买进,0.0,2021-11-03,34.75
-1.4070674774499379,35.0,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538,卖出,0.012145748987854301,2021-11-04,34.99
-1.4380287899656043,34.9,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716,持有,0.0,2021-11-05,34.43
-1.4633607729329676,34.4,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317,持有,0.0,2021-11-08,34.28
-1.494322085448634,34.33,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562,买进,0.0,2021-11-09,36.18
-1.4858780911261795,35.7,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074,卖出,0.03990678706670564,2021-11-10,35.54
-1.494322085448634,35.5,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433,买进,0.0,2021-11-11,36.12
-1.4802487615778765,35.99,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565,买进,0.0,2021-11-12,38.66
-1.4718047672554222,39.08,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064,卖出,0.08585718255070843,2021-11-15,34.93
-1.553430045705815,34.91,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667,买进,0.0,2021-11-16,33.95
-1.5168394036418458,33.51,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641,买进,0.0,2021-11-17,34.18
-1.4830634263520281,34.05,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044,买进,0.0,2021-11-18,34.51
-1.4633607729329676,34.32,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116,买进,0.0,2021-11-19,36.2
-1.4802487615778765,36.1,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203,买进,0.0,2021-11-22,36.68
-1.454916778610513,36.8,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305,买进,0.0,2021-11-23,36.59
-1.435214125191453,36.22,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083,卖出,-0.015760869565217345,2021-11-24,36.0
-1.4408434547397557,36.0,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711,持有,0.0,2021-11-25,37.4
-1.4380287899656043,37.4,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405,持有,0.0,2021-11-26,40.1
-1.4577314433846649,39.47,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201,买进,0.0,2021-11-29,41.04
-1.4323994604173012,41.1,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492,卖出,0.04129718773752224,2021-11-30,41.21
-1.4295847956431498,41.0,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675,持有,0.0,2021-12-01,40.56
-1.446472784288059,40.92,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883,持有,0.0,2021-12-02,40.43
-1.466175437707119,40.48,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898,持有,0.0,2021-12-03,40.7
-1.4971367502227855,40.7,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008,持有,0.0,2021-12-06,40.59
-1.5112100740935428,40.59,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257,买进,0.0,2021-12-07,38.62
-1.4999514149969368,38.99,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345,卖出,-0.03941857600394189,2021-12-08,38.85
-1.4971367502227855,38.75,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225,买进,0.0,2021-12-09,38.49
-1.4802487615778765,38.31,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386,买进,0.0,2021-12-10,38.59
-1.4633607729329676,38.79,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104,买进,0.0,2021-12-13,38.62
-1.446472784288059,38.6,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466,卖出,-0.004898169631348227,2021-12-14,37.75
-1.443658119513907,37.9,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693,持有,0.0,2021-12-15,38.83
-1.446472784288059,38.89,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017,买进,0.0,2021-12-16,37.39
-1.4042528126757865,37.39,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005,卖出,-0.038570326562098224,2021-12-17,36.88
-1.412696806998241,36.5,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205,买进,0.0,2021-12-20,35.8
-1.3704768353859687,35.56,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288,买进,0.0,2021-12-21,36.15
-1.3817354944825746,36.15,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534,买进,0.0,2021-12-22,36.2
-1.35358884674106,36.63,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963,买进,0.0,2021-12-23,37.8
-1.3367008580961508,37.8,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292,买进,0.0,2021-12-24,36.98
-1.3479595171927568,36.81,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066,买进,0.0,2021-12-27,37.4
-1.331071528547848,37.56,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418,买进,0.0,2021-12-28,37.28
-1.238187591000849,37.56,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146,卖出,0.0,2021-12-29,37.28
-1.249446250097455,36.3,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199,持有,0.0,2021-12-30,36.78
-1.2804075626131213,36.85,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554,买进,0.0,2021-12-31,37.11
-1.2635195739682124,37.04,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808,买进,0.0,2022-01-04,36.2
-1.2184849375817888,36.0,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907,买进,0.0,2022-01-05,34.16
-1.2128556080334858,34.1,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862,买进,0.0,2022-01-06,34.2
-1.179079630743668,34.19,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995,买进,0.0,2022-01-07,32.51
-1.167820971647062,32.49,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546,买进,0.0,2022-01-10,33.53
-1.1453036534538503,34.21,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081,买进,0.0,2022-01-11,33.89
-1.0833810284225178,33.91,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018,卖出,-0.008769365682549086,2022-01-12,34.5
-1.1115276761640325,34.45,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123,持有,0.0,2022-01-13,34.11
-1.1284156648089414,34.11,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986,买进,0.0,2022-01-14,34.38
-1.1002690170674265,34.41,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256,卖出,0.008795074758135362,2022-01-17,35.15
-1.1002690170674265,35.11,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276,买进,0.0,2022-01-18,35.15
-1.0946396875191235,35.1,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821,买进,0.0,2022-01-19,34.25
-1.080566363648366,34.09,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323,买进,0.0,2022-01-20,33.0
-1.0636783750034573,33.17,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331,买进,0.0,2022-01-21,32.47
-1.0045704147462762,32.83,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497,买进,0.0,2022-01-24,34.02
-0.939833124940792,34.9,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586,买进,0.0,2022-01-25,34.07
-0.9004278181026714,34.4,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554,卖出,-0.014326647564469915,2022-01-26,33.55
-0.9482771192632465,33.89,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026,持有,0.0,2022-01-27,33.38
-0.9736091022306098,33.61,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573,买进,0.0,2022-01-28,33.9
-0.9313891306183377,34.56,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425,买进,0.0,2022-02-07,34.4
-0.875095835135308,34.59,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522,买进,0.0,2022-02-08,34.68
-0.8019145510073695,34.75,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296,卖出,0.004625614339404353,2022-02-09,35.42
-0.8863544942319139,35.03,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751,持有,0.0,2022-02-10,35.09
-0.8722811703611566,34.88,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878,买进,0.0,2022-02-11,33.92
-0.7399919259760368,33.41,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074,买进,0.0,2022-02-14,33.74
-0.6696253066222497,33.78,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232,卖出,0.011074528584256348,2022-02-15,34.02
-0.6358493293324322,34.0,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294,买进,0.0,2022-02-16,35.24
-0.6217760054616746,35.45,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354,卖出,0.042647058823529496,2022-02-17,35.38
-0.6414786588807351,35.01,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368,持有,0.0,2022-02-18,35.52
-0.6780693009447043,35.7,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602,买进,0.0,2022-02-21,35.58
-0.6696253066222497,35.18,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239,卖出,-0.0145658263305323,2022-02-22,34.99
-0.8103585453298239,35.0,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032,买进,0.0,2022-02-23,35.91
-0.7456212555243399,36.08,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794,卖出,0.03085714285714281,2022-02-24,36.29
-0.7568799146209458,36.72,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093,买进,0.0,2022-02-25,36.47
-0.7202892725569766,35.9,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936,卖出,-0.02233115468409587,2022-02-28,36.5
-0.8131732101039755,36.5,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295,持有,0.0,2022-03-01,36.54
-0.9173158067475804,36.7,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147,持有,0.0,2022-03-02,36.18
-1.0355317272619426,36.2,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345,买进,0.0,2022-03-03,35.54
-0.9595357783598524,35.14,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738,买进,0.0,2022-03-04,35.1
-0.8300611987488843,34.85,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391,买进,0.0,2022-03-07,33.3
-0.7990998862332179,33.3,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289,买进,0.0,2022-03-08,32.6
-0.7709532384917032,32.6,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748,买进,0.0,2022-03-09,31.33
-0.6893279600413103,32.1,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466,卖出,-0.015337423312883436,2022-03-10,32.96
-0.711845278234522,32.51,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755,买进,0.0,2022-03-11,32.93
-0.5148187440439184,32.52,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532,买进,0.0,2022-03-14,32.2
-0.3459388575948293,31.58,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418,买进,0.0,2022-03-15,30.35
-0.34312419282067785,31.45,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351,卖出,-0.0041165294490183345,2022-03-16,32.6
-0.3177922098533146,33.6,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194,买进,0.0,2022-03-17,33.25
-0.12358034043686249,33.2,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262,买进,0.0,2022-03-18,33.88
0.04529954601222629,34.15,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325,买进,0.0,2022-03-21,36.46
0.18040345517149753,36.0,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232,卖出,0.05417276720351395,2022-03-22,36.58
0.1916621142681037,36.86,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375,买进,0.0,2022-03-23,38.0
0.2620287336218908,37.8,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897,买进,0.0,2022-03-24,37.61
0.557568534907796,37.8,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793,买进,0.0,2022-03-25,38.11
0.8812549839352165,37.41,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627,买进,0.0,2022-03-28,37.37
1.2387174102524545,37.37,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866,买进,0.0,2022-03-29,36.65
1.258420063671515,36.94,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734,买进,0.0,2022-03-30,38.22
1.3963386376049376,38.02,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395,卖出,0.029236599891716446,2022-03-31,38.46
1.311898694380393,38.08,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988,持有,0.0,2022-04-01,39.5
0.9122162964508826,39.4,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727,持有,0.0,2022-04-06,36.95
0.5519392053594931,36.96,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655,持有,0.0,2022-04-07,36.33
0.2282527563320727,36.5,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785,持有,0.0,2022-04-08,36.42
-0.06165771540552972,36.04,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358,持有,0.0,2022-04-11,33.47
-0.32342153940161744,33.68,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962,买进,0.0,2022-04-12,33.72
-0.42193480649691967,33.65,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676,卖出,-0.0008907363420427891,2022-04-13,32.88
-0.6471079884290379,33.0,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735,持有,0.0,2022-04-14,32.81
-0.8328758635230357,32.66,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855,买进,0.0,2022-04-15,34.1
-0.8244318692005814,33.58,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996,卖出,0.0281690140845071,2022-04-18,33.65
-0.8919838237802168,33.75,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207,买进,0.0,2022-04-19,33.17
-0.8385051930713388,33.53,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256,卖出,-0.006518518518518485,2022-04-20,32.77
-0.8385051930713388,32.74,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274,买进,0.0,2022-04-21,31.37
-0.6949572895896133,31.3,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444,买进,0.0,2022-04-22,30.2
-0.6893279600413103,28.93,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849,买进,0.0,2022-04-25,27.18
-0.6780693009447043,27.0,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078,买进,0.0,2022-04-26,24.46
-0.6414786588807351,23.55,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263,卖出,-0.12777777777777774,2022-04-27,26.75
-0.6583666475256438,26.07,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804,买进,0.0,2022-04-28,27.0
-0.45571078378673724,28.0,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388,卖出,0.07403145377828921,2022-04-29,28.51
-0.4782281019799491,28.28,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939,持有,0.0,2022-05-05,28.84
-0.6977719543637647,27.8,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918,买进,0.0,2022-05-06,27.85
-0.6611813122997955,27.65,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626,买进,0.0,2022-05-09,27.67
-0.6302199997841291,27.5,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714,买进,0.0,2022-05-10,28.92
-0.5570387156561907,29.3,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445,卖出,0.06545454545454547,2022-05-11,28.79
-0.5880000281718568,28.71,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989,买进,0.0,2022-05-12,28.56
-0.6077026815909172,28.56,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557,买进,0.0,2022-05-13,29.29
-0.5992586872684628,30.19,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726,卖出,0.05707282913165275,2022-05-16,31.32
-0.6274053350099776,31.42,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136,持有,0.0,2022-05-17,32.5
-0.6977719543637647,32.7,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096,买进,0.0,2022-05-18,34.6
-0.6836986304930074,33.5,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633,买进,0.0,2022-05-19,35.02
-0.5851853633977053,35.6,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074,卖出,0.06268656716417914,2022-05-20,34.5
-0.5570387156561907,34.02,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285,买进,0.0,2022-05-23,34.81
-0.41349081217446493,34.98,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048,买进,0.0,2022-05-24,33.57
-0.38534416443295016,33.98,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532,买进,0.0,2022-05-25,34.22
-0.25305492004783037,34.5,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178,买进,0.0,2022-05-26,34.78
-0.036325732438166426,35.5,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816,买进,0.0,2022-05-27,35.2
-0.07291637450213591,34.88,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955,卖出,-0.017464788732394293,2022-05-30,35.0
-0.23335226662877043,35.41,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777,买进,0.0,2022-05-31,34.98
0.011523568722408737,34.82,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805,卖出,-0.0166619598983337,2022-06-01,35.4
-0.10387768701780205,35.36,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172,持有,0.0,2022-06-02,35.4
-0.19957628933895238,34.8,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783,买进,0.0,2022-06-06,35.8
-0.09543369269534778,36.0,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521,卖出,0.03448275862068974,2022-06-07,35.9
-0.1123216813402563,35.93,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028,买进,0.0,2022-06-08,35.8
-0.14891232340422578,35.83,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098,买进,0.0,2022-06-09,36.1
-0.0841750335987416,35.99,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177,卖出,0.00446553167736544,2022-06-10,38.8
-0.07010170972798449,38.3,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319,持有,0.0,2022-06-13,36.68
-0.14328299385592294,35.96,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361,持有,0.0,2022-06-14,35.79
-0.39097349398125303,35.79,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091,持有,0.0,2022-06-15,34.73
-0.42193480649691967,34.96,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133,持有,0.0,2022-06-16,34.73
-0.4528961190125858,34.9,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283,持有,0.0,2022-06-17,35.01
-0.4022321530778592,34.98,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006,买进,0.0,2022-06-20,34.21
-0.35719751669143546,34.34,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413,买进,0.0,2022-06-21,32.89
-0.32342153940161744,32.96,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628,买进,0.0,2022-06-22,32.35
-0.17424430637158908,32.5,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667,买进,0.0,2022-06-23,34.06
-0.26149891437028516,34.08,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437,买进,0.0,2022-06-24,34.18
-0.13202433475931677,34.07,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717,卖出,-0.00029342723004689,2022-06-27,33.65
-0.21364961320971,33.5,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363,买进,0.0,2022-06-28,35.0
-0.18550296546819525,34.81,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767,卖出,0.039104477611940365,2022-06-29,33.31
-0.17142964159743765,33.46,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827,买进,0.0,2022-06-30,33.9
-0.1404683290817715,34.0,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256,买进,0.0,2022-07-01,33.91
-0.1404683290817715,33.7,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716,卖出,-0.008823529411764622,2022-07-04,33.7
-0.12076567566271107,33.94,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134,持有,0.0,2022-07-05,33.66
-0.1770589711457405,33.55,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551,持有,0.0,2022-07-06,33.05
-0.20520561888725522,33.15,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729,买进,0.0,2022-07-07,32.94
-0.17142964159743765,32.94,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991,卖出,-0.006334841628959302,2022-07-08,31.75
-0.23335226662877043,31.74,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006,买进,0.0,2022-07-11,30.41
-0.12358034043686249,30.65,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964,卖出,-0.034341524889729046,2022-07-12,30.49
-0.14328299385592294,30.66,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545,买进,0.0,2022-07-13,30.53
-0.12358034043686249,30.03,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262,买进,0.0,2022-07-14,31.3
0.04529954601222629,31.4,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554,卖出,0.04562104562104553,2022-07-15,31.2
0.025596892593165846,31.29,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976,持有,0.0,2022-07-18,30.68
-0.036325732438166426,30.66,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986,持有,0.0,2022-07-19,30.97
-0.30090422120840554,31.13,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252,持有,0.0,2022-07-20,32.84
-0.46415477810919176,32.82,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909,买进,0.0,2022-07-21,32.0
-0.40786148262616206,32.32,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196,卖出,-0.015234613040828763,2022-07-22,31.8
-0.6358493293324322,31.8,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911,持有,0.0,2022-07-25,31.75
-0.5682973747527966,31.86,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506,持有,0.0,2022-07-26,32.38
-0.7793972328141577,32.66,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582,持有,0.0,2022-07-27,32.48
-0.804729215781521,32.54,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177,持有,0.0,2022-07-28,32.5
-0.8779104999094595,32.6,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294,持有,0.0,2022-07-29,31.52
-0.8441345226196416,30.89,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557,持有,0.0,2022-08-01,31.56
-0.9088718124251258,31.33,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596,买进,0.0,2022-08-02,30.45
-0.8807251646836108,30.5,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074,买进,0.0,2022-08-03,31.1
-0.7850265623624605,31.45,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663,卖出,0.031147540983606534,2022-08-04,32.22
-0.8356905282971874,32.25,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721,买进,0.0,2022-08-05,32.93
-0.8525785169420962,32.86,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645,买进,0.0,2022-08-08,32.62
-0.815987874878127,32.59,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864,买进,0.0,2022-08-09,32.77
-0.804729215781521,32.73,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155,卖出,0.004295796256520204,2022-08-10,33.98
-0.9933117556496702,34.03,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832,持有,0.0,2022-08-11,34.17
-1.0749370341000632,34.19,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702,持有,0.0,2022-08-12,33.18
-1.2184849375817888,33.13,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374,买进,0.0,2022-08-15,32.45
-1.1312303295830928,32.46,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587,买进,0.0,2022-08-16,32.43
-1.0721223693259119,32.42,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755,买进,0.0,2022-08-17,31.64
-1.0580490454551543,31.7,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245,卖出,-0.022208513263417717,2022-08-18,32.22
-1.0524197159068513,32.24,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141,买进,0.0,2022-08-19,32.0
-0.8891691590060654,31.97,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491,买进,0.0,2022-08-22,32.44
-0.8328758635230357,32.11,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447,买进,0.0,2022-08-23,31.74
-0.6471079884290379,31.81,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257,买进,0.0,2022-08-24,30.83
-0.4444521246901313,30.8,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793,买进,0.0,2022-08-25,31.1
-0.21927894275801282,31.21,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142,买进,0.0,2022-08-26,34.18
0.028411557367317767,33.93,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216,买进,0.0,2022-08-29,32.55
0.2986193756858597,32.1,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834,买进,0.0,2022-08-30,31.91
0.5969738417459169,32.1,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754,买进,0.0,2022-08-31,31.5
0.9262896203216402,32.34,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067,买进,0.0,2022-09-01,32.03
1.188053444317728,31.78,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388,卖出,-0.017316017316017385,2022-09-02,32.5
1.1120574954156381,32.5,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212,持有,0.0,2022-09-05,32.34
1.007914898772033,32.51,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399,买进,0.0,2022-09-06,33.33
1.2021267681884855,33.33,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321,买进,0.0,2022-09-07,33.0
1.2499760693490607,33.1,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286,买进,0.0,2022-09-08,32.71
1.5398865410866631,32.89,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704,卖出,-0.006344410876132956,2022-09-09,32.69
1.4610759274104217,32.71,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333,持有,0.0,2022-09-13,32.67
1.2978253705096359,31.99,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262,持有,0.0,2022-09-14,31.7
1.1458334727054555,32.0,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278,持有,0.0,2022-09-15,31.0
1.1402041431571528,31.0,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291,持有,0.0,2022-09-16,30.95
1.1514628022537585,30.95,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098,买进,0.0,2022-09-19,30.83
1.3062693648320902,31.21,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878,卖出,0.00840064620355417,2022-09-20,30.79
1.204941432962637,30.69,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137,买进,0.0,2022-09-21,31.05
1.593365171795541,31.09,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608,卖出,0.013033561420658148,2022-09-22,32.78
1.4610759274104217,32.99,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586,持有,0.0,2022-09-23,32.05
1.2105707625109399,32.04,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231,持有,0.0,2022-09-26,31.09
1.2246440863816974,31.39,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152,持有,0.0,2022-09-27,32.39
1.1205014897380923,32.5,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497,买进,0.0,2022-09-28,31.43
1.159906796576213,31.82,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089,买进,0.0,2022-09-29,31.48
1.2978253705096359,31.6,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301,买进,0.0,2022-09-30,31.36
1.4160412910239981,31.36,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205,买进,0.0,2022-10-10,29.0
1.4892225751519366,28.9,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758,买进,0.0,2022-10-11,27.5
1.5455158706349659,27.7,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197,卖出,-0.041522491349480946,2022-10-12,27.83
1.3738213194117257,27.7,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449,买进,0.0,2022-10-13,28.31
1.4160412910239981,28.5,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772,买进,0.0,2022-10-14,28.79
1.6046238308921472,28.81,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342,买进,0.0,2022-10-17,29.9
1.6581024616010254,30.22,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689,买进,0.0,2022-10-18,31.3
1.8382410071467197,31.3,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108,卖出,0.03573792190602256,2022-10-19,31.09
1.829797012824266,31.0,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128,持有,0.0,2022-10-20,31.21
1.6299558138595105,31.51,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495,持有,0.0,2022-10-21,31.75
1.621511819537056,31.99,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736,买进,0.0,2022-10-24,31.1
1.6975077684391462,31.11,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463,卖出,-0.02750859643638634,2022-10-25,30.87
1.8072796946310536,31.1,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495,持有,0.0,2022-10-26,31.43
1.3597479955409681,31.8,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448,持有,0.0,2022-10-27,30.6
1.0754668533516685,30.3,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576,买进,0.0,2022-10-28,29.45
1.1148721601897895,29.84,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163,买进,0.0,2022-10-31,29.3
1.182424114769425,29.25,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249,买进,0.0,2022-11-01,29.51
1.1796094499952736,29.6,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928,卖出,0.011965811965812015,2022-11-02,29.83
1.1289454840605466,29.8,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065,持有,0.0,2022-11-03,31.12
1.1711654556728188,30.9,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926,买进,0.0,2022-11-04,31.0
1.2302734159300002,31.1,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294,卖出,0.0064724919093852055,2022-11-07,30.66
1.1767947852211222,30.66,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574,持有,0.0,2022-11-08,30.55
1.0923548419965776,30.76,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882,持有,0.0,2022-11-09,30.66
1.0839108476741233,30.66,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564,持有,0.0,2022-11-10,29.82
1.0163588930944878,30.5,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813,买进,0.0,2022-11-11,29.83
1.0529495351584566,29.93,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256,卖出,-0.018688524590163944,2022-11-14,29.69
1.0529495351584566,29.85,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528,持有,0.0,2022-11-15,30.89
1.0276175521910933,30.83,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313,持有,0.0,2022-11-16,29.43
0.9488069385148521,29.28,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634,买进,0.0,2022-11-17,28.57
1.0867255124482746,28.57,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904,卖出,-0.024248633879781448,2022-11-18,28.2
1.0501348703843052,28.2,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106,持有,0.0,2022-11-21,28.58
1.0163588930944878,28.79,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618,买进,0.0,2022-11-22,27.92
1.0839108476741233,28.16,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161,卖出,-0.021882598124348698,2022-11-23,27.76
1.0135442283203362,27.97,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978,持有,0.0,2022-11-24,27.84
1.041690876061851,27.88,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643,持有,0.0,2022-11-25,28.6
1.030432216965245,28.54,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756,持有,0.0,2022-11-28,29.5
1.0473202056101538,29.47,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462,买进,0.0,2022-11-29,29.25
1.0754668533516685,29.47,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917,买进,0.0,2022-11-30,28.72
1.1261308192863952,28.9,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116,卖出,-0.019341703427214127,2022-12-01,29.0
0.8643669952903075,29.14,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808,买进,0.0,2022-12-02,29.74
0.9769535862563667,29.54,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897,卖出,0.013726835964310178,2022-12-05,29.36
0.9037723021284283,29.5,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814,买进,0.0,2022-12-06,29.35
0.9347336146440944,29.48,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612,买进,0.0,2022-12-07,29.34
1.0839108476741233,29.34,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384,卖出,-0.004748982360922679,2022-12-08,28.86
1.0613935294809114,29.07,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507,买进,0.0,2022-12-09,29.61
1.1458334727054555,29.76,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564,卖出,0.023735810113519135,2022-12-12,30.07
1.1036135010931833,29.99,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276,持有,0.0,2022-12-13,29.3
1.0670228590292143,29.5,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709,持有,0.0,2022-12-14,29.43
1.00228556922373,29.63,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022,买进,0.0,2022-12-15,29.54
1.041690876061851,29.41,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175,卖出,-0.007424907188660104,2022-12-16,28.93
0.8981429725801255,28.95,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156,持有,0.0,2022-12-19,28.27
0.737707080453491,28.5,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357,买进,0.0,2022-12-20,28.15
0.8896989782576707,28.28,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667,卖出,-0.007719298245613996,2022-12-21,28.0
0.8531083361937017,28.09,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256,持有,0.0,2022-12-22,27.69
0.8531083361937017,27.99,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066,持有,0.0,2022-12-23,27.01
0.8108883645814294,27.15,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057,持有,0.0,2022-12-26,27.71
0.7799270520657633,27.97,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766,买进,0.0,2022-12-27,27.23
0.878440319161065,27.36,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915,卖出,-0.021809081158383963,2022-12-28,26.58
0.8756256543869136,26.65,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295,持有,0.0,2022-12-29,26.72
0.8165176941297323,26.92,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247,持有,0.0,2022-12-30,27.35
0.7517804043242481,27.38,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315,买进,0.0,2023-01-03,27.64
0.7545950690984,27.8,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911,卖出,0.015339663988312699,2023-01-04,29.17
0.7320777509051881,29.23,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823,持有,0.0,2023-01-05,29.2
0.6926724440670672,29.35,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611,持有,0.0,2023-01-06,31.5
0.5125338985213722,31.5,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754,持有,0.0,2023-01-09,31.53
0.35772733594304107,31.58,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592,买进,0.0,2023-01-10,31.84
0.38024465413625297,32.0,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398,买进,0.0,2023-01-11,31.85
0.3943179780070101,31.98,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795,卖出,-0.0006249999999999867,2023-01-12,31.8
0.3999473075553129,32.0,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321,持有,0.0,2023-01-13,32.12
0.35491267116888914,31.9,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503,持有,0.0,2023-01-16,31.65
0.3746153245879496,31.66,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882,买进,0.0,2023-01-17,32.05
0.4083913018777677,32.02,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145,买进,0.0,2023-01-18,32.35
0.4646845973607971,32.11,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916,买进,0.0,2023-01-19,33.74
0.7799270520657633,33.4,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472,买进,0.0,2023-01-20,34.0
1.1261308192863952,34.21,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932,买进,0.0,2023-01-30,33.28
1.2471614045749093,33.31,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953,卖出,-0.026308097047646844,2023-01-31,33.05
1.1852387795435766,33.3,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317,买进,0.0,2023-02-01,33.35
1.2162000920592426,33.37,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944,卖出,0.002102102102102111,2023-02-02,33.84
1.2246440863816974,33.82,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654,买进,0.0,2023-02-03,34.3
1.3090840296062416,34.1,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986,卖出,0.008279124778237763,2023-02-06,33.19
1.252790734123212,33.4,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869,买进,0.0,2023-02-07,33.1
1.2640493932198178,33.19,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995,卖出,-0.006287425149700624,2023-02-08,33.03
1.1683507908986674,33.0,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613,持有,0.0,2023-02-09,34.06
1.0191735578686392,33.96,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062,持有,0.0,2023-02-10,33.76
1.0670228590292143,33.6,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647,持有,0.0,2023-02-13,33.58
0.9685095919339125,33.4,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376,买进,0.0,2023-02-14,33.46
0.9825829158046696,33.65,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666,买进,0.0,2023-02-15,33.46
1.0191735578686392,33.57,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988,卖出,-0.0023774145616641397,2023-02-16,32.3
1.007914898772033,32.4,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205,持有,0.0,2023-02-17,32.42
1.0135442283203362,32.2,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604,持有,0.0,2023-02-20,32.21
0.9994709044495786,32.39,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063,买进,0.0,2023-02-21,32.02
1.1514628022537585,31.87,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411,卖出,-0.016054337758567447,2023-02-22,31.76
1.188053444317728,31.85,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127,持有,0.0,2023-02-23,31.39
1.1317601488346984,31.45,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899,持有,0.0,2023-02-24,32.68
1.0529495351584566,32.59,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764,买进,0.0,2023-02-27,31.25
1.1711654556728188,31.35,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216,卖出,-0.038048481129180786,2023-02-28,31.75
1.1430188079313042,31.68,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452,持有,0.0,2023-03-01,31.68
1.1233161545122436,31.88,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091,买进,0.0,2023-03-02,31.46
1.1345748136088498,31.6,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564,卖出,-0.008782936010037566,2023-03-03,32.06
1.1542774670279103,32.06,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983,持有,0.0,2023-03-06,32.35
1.1683507908986674,32.27,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755,持有,0.0,2023-03-07,31.47
1.148648137479607,31.48,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548,持有,0.0,2023-03-08,32.3
1.1261308192863952,32.7,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755,持有,0.0,2023-03-09,32.88
1.0332468817393963,32.88,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256,持有,0.0,2023-03-10,32.18
1.0332468817393963,32.25,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848,持有,0.0,2023-03-13,32.2
1.0219882226427905,32.22,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784,持有,0.0,2023-03-14,32.44
0.8643669952903075,32.44,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317,持有,0.0,2023-03-15,32.2
0.8108883645814294,32.38,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818,持有,0.0,2023-03-16,31.73
0.6926724440670672,32.11,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391,买进,0.0,2023-03-17,31.95
0.77429772251746,32.18,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979,卖出,0.0021800062285892334,2023-03-20,31.61
0.7067457679378243,31.88,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545,持有,0.0,2023-03-21,32.03
0.7517804043242481,32.31,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297,买进,0.0,2023-03-22,33.35
0.8165176941297323,33.33,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725,买进,0.0,2023-03-23,33.85


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Fengdong Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.1774494871280154,6.64,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224,持有,0.0,2021-09-15,6.69
-2.170265826394958,6.67,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755,买进,0.0,2021-09-16,7.06
-2.1451230138292554,7.13,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045,卖出,0.06896551724137931,2021-09-17,6.84
-2.1415311834627264,6.75,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734,买进,0.0,2021-09-22,6.95
-2.1463202906180987,6.92,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997,买进,0.0,2021-09-23,7.13
-2.1570957817176852,7.05,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357,卖出,0.01878612716763004,2021-09-24,6.96
-2.1822385942833877,7.0,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501,买进,0.0,2021-09-27,6.76
-2.167871272817272,6.74,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603,卖出,-0.03714285714285711,2021-09-28,6.8
-2.181041317494545,6.76,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152,持有,0.0,2021-09-29,6.4
-2.1714631031838008,6.41,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974,买进,0.0,2021-09-30,6.49
-2.1570957817176852,6.51,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633,买进,0.0,2021-10-08,6.91
-2.1606876120842142,6.91,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638,买进,0.0,2021-10-11,6.75
-2.122374754841239,6.75,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595,买进,0.0,2021-10-12,6.54
-2.0984292190643794,6.52,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554,买进,0.0,2021-10-13,6.43
-2.0948373886978504,6.43,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231,卖出,-0.013803680981595071,2021-10-14,6.38
-2.115191094108181,6.39,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643,买进,0.0,2021-10-15,6.24
-2.0960346654866937,6.16,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933,买进,0.0,2021-10-18,6.28
-2.0924428351201647,6.31,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638,买进,0.0,2021-10-19,6.16
-2.087653727964793,6.19,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355,买进,0.0,2021-10-20,6.22
-2.073286406498677,6.18,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192,买进,0.0,2021-10-21,6.08
-2.0948373886978504,6.08,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135,卖出,-0.016181229773462726,2021-10-22,6.04
-2.104415603008594,6.07,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547,买进,0.0,2021-10-25,5.96
-2.0924428351201647,5.97,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024,卖出,-0.01647446457990124,2021-10-26,5.9
-2.1020210494309084,5.89,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564,持有,0.0,2021-10-27,5.6
-2.111599263741652,5.58,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095,持有,0.0,2021-10-28,5.62
-2.1415311834627264,5.63,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665,买进,0.0,2021-10-29,5.81
-2.1283611387854537,5.81,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593,买进,0.0,2021-11-01,5.83
-2.121177478052396,5.84,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245,买进,0.0,2021-11-02,5.82
-2.1068101565862802,5.82,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333,买进,0.0,2021-11-03,5.93
-2.1008237726420655,5.93,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533,买进,0.0,2021-11-04,5.91
-2.073286406498677,5.9,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942,买进,0.0,2021-11-05,5.98
-2.039762656411074,5.96,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249,卖出,0.010169491525423662,2021-11-08,5.96
-2.0529327010883462,5.98,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232,买进,0.0,2021-11-09,5.98
-2.0493408707218177,6.03,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513,买进,0.0,2021-11-10,6.14
-2.036170826044545,6.12,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177,买进,0.0,2021-11-11,6.1
-2.0158171206342144,6.1,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933,买进,0.0,2021-11-12,6.13
-2.0062389063234707,6.15,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195,卖出,0.008196721311475526,2021-11-15,6.4
-2.017014397423057,6.42,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406,买进,0.0,2021-11-16,6.44
-1.9894770312796692,6.46,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582,买进,0.0,2021-11-17,6.34
-1.978701540180082,6.33,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118,卖出,-0.020123839009287908,2021-11-18,6.18
-2.0134225670565282,6.2,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108,买进,0.0,2021-11-19,6.26
-1.9990552455904127,6.29,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834,买进,0.0,2021-11-22,6.16
-1.978701540180082,6.16,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226,卖出,-0.020667726550079476,2021-11-23,6.11
-1.984687924124297,6.13,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094,持有,0.0,2021-11-24,6.14
-1.9966606920127268,6.12,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997,买进,0.0,2021-11-25,6.08
-1.9894770312796692,6.1,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825,买进,0.0,2021-11-26,6.12
-1.9403886829371069,5.95,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571,买进,0.0,2021-11-29,5.81
-1.9188377007379334,5.82,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415,买进,0.0,2021-11-30,6.1
-1.8170691736862807,6.09,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578,买进,0.0,2021-12-01,6.13
-1.6889605572800825,6.19,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653,买进,0.0,2021-12-02,6.03
-1.6290967178379339,6.1,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957,买进,0.0,2021-12-03,6.03
-1.481831672810248,6.04,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937,卖出,-0.009836065573770428,2021-12-06,5.97
-1.5057772085871075,5.98,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508,持有,0.0,2021-12-07,5.94
-1.5560628337185123,5.95,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679,持有,0.0,2021-12-08,5.97
-1.577613815917686,5.99,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657,买进,0.0,2021-12-09,6.08
-1.5812056462842148,6.07,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309,卖出,0.013355592654424051,2021-12-10,5.94
-1.6099402892164463,5.93,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427,买进,0.0,2021-12-13,5.96
-1.5991647981168595,5.95,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446,买进,0.0,2021-12-14,6.08
-1.570430155184628,6.13,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228,买进,0.0,2021-12-15,6.03
-1.523736360419752,6.03,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529,买进,0.0,2021-12-16,6.13
-1.4770425656548762,6.14,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375,买进,0.0,2021-12-17,6.09
-1.3644985475036366,6.07,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289,买进,0.0,2021-12-20,5.97
-1.3261856902606615,6.57,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926,卖出,0.08237232289950576,2021-12-21,6.57
-1.3740767618143803,7.22,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941,买进,0.0,2021-12-22,6.58
-1.3609067171371076,6.36,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173,卖出,-0.11911357340720215,2021-12-23,6.23
-1.3860495297028101,6.2,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675,持有,0.0,2021-12-24,6.36
-1.4219678333680994,6.28,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906,买进,0.0,2021-12-27,6.11
-1.487818056754463,6.17,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062,卖出,-0.017515923566879033,2021-12-28,6.72
-1.4961989942763636,6.75,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389,买进,0.0,2021-12-29,7.04
-1.5225390836309092,6.96,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603,卖出,0.031111111111111107,2021-12-30,6.76
-1.5991647981168595,6.67,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252,买进,0.0,2021-12-31,6.6
-1.529722744363967,6.69,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231,买进,0.0,2022-01-04,6.88
-1.4961989942763636,6.8,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194,买进,0.0,2022-01-05,6.87
-1.484226226387934,6.83,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059,卖出,0.004411764705882389,2022-01-06,6.72
-1.5177499764755373,6.8,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168,买进,0.0,2022-01-07,6.74
-1.439926985200744,6.66,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916,卖出,-0.0205882352941176,2022-01-10,6.72
-1.528525467575124,6.72,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639,买进,0.0,2022-01-11,6.58
-1.484226226387934,6.63,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105,买进,0.0,2022-01-12,6.65
-1.4985935478540497,6.65,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868,买进,0.0,2022-01-13,7.32
-1.438729708411901,7.39,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376,卖出,0.1112781954887217,2022-01-14,8.05
-1.5357091283081818,8.86,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324,买进,0.0,2022-01-17,8.86
-1.5824029230730579,9.75,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927,卖出,0.1004514672686231,2022-01-18,9.75
-1.6470558696705786,10.73,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899,买进,0.0,2022-01-19,10.73
-1.5907838605949587,11.8,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545,买进,0.0,2022-01-20,11.8
-1.4926071639098348,12.89,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401,卖出,0.09237288135593219,2022-01-21,12.98
-1.483028949599091,12.71,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932,买进,0.0,2022-01-24,13.29
-1.3213965831052896,14.0,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467,买进,0.0,2022-01-25,12.01
-1.2435735918304962,11.78,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147,买进,0.0,2022-01-26,12.65
-1.2196280560536368,11.51,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107,买进,0.0,2022-01-27,11.39
-1.0987031003804966,10.25,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612,卖出,-0.1094700260642919,2022-01-28,10.25
-1.1298322968904135,10.2,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553,买进,0.0,2022-02-07,10.81
-0.9334789035201663,10.78,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317,买进,0.0,2022-02-08,11.89
-0.801778456747439,12.69,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404,卖出,0.17717996289424864,2022-02-09,13.08
-0.7862138584924805,14.19,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336,持有,0.0,2022-02-10,14.39
-0.8173430550023976,14.39,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356,买进,0.0,2022-02-11,15.83
-0.7706492602375214,15.33,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426,卖出,0.0653231410701876,2022-02-14,14.42
-0.8592477426119017,14.62,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234,持有,0.0,2022-02-15,13.68
-1.0113018947949595,14.24,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237,持有,0.0,2022-02-16,12.81
-1.0484174752490913,12.01,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875,买进,0.0,2022-02-17,13.3
-0.9406625642532239,12.43,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642,买进,0.0,2022-02-18,12.56
-0.8460776979346292,12.72,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367,买进,0.0,2022-02-21,12.56
-0.6209896616321497,12.25,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675,卖出,-0.03694968553459124,2022-02-22,11.64
-0.518023857791654,11.49,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846,买进,0.0,2022-02-23,11.21
-0.25941207140157174,10.8,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954,卖出,-0.06005221932114878,2022-02-24,10.1
-0.5431666703573567,10.12,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807,持有,0.0,2022-02-25,10.16
-0.79818662638091,10.45,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667,持有,0.0,2022-02-28,10.07
-1.0280637698387611,9.92,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227,持有,0.0,2022-03-01,10.15
-1.2208253328424798,10.01,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174,买进,0.0,2022-03-02,9.85
-1.0627847967152073,9.85,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821,买进,0.0,2022-03-03,9.4
-0.9670026536077693,9.41,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573,买进,0.0,2022-03-04,9.01
-0.7538873851937202,8.88,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564,买进,0.0,2022-03-07,8.66
-0.7251527422614886,8.71,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686,卖出,-0.019144144144144136,2022-03-08,8.33
-0.6976153761181002,8.31,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016,买进,0.0,2022-03-09,8.21
-0.7275472958391745,8.35,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183,买进,0.0,2022-03-10,8.2
-0.6233842152098357,7.97,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577,买进,0.0,2022-03-11,9.02
-0.52041841136934,8.81,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116,卖出,0.10539523212045179,2022-03-14,8.32
-0.5467585007238857,8.24,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014,买进,0.0,2022-03-15,8.06
-0.4892892148594229,8.18,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425,卖出,-0.0072815533980583125,2022-03-16,8.3
-0.5467585007238857,8.39,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466,买进,0.0,2022-03-17,8.8
-0.5252075185247123,8.6,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474,买进,0.0,2022-03-18,8.51
-0.5108401970585964,8.36,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244,卖出,-0.027906976744186074,2022-03-21,8.88
-0.6904317153850424,8.87,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694,持有,0.0,2022-03-22,9.4
-0.9310843499424799,9.16,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595,持有,0.0,2022-03-23,9.07
-0.9693972071854552,8.89,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865,持有,0.0,2022-03-24,8.55
-1.0927167164362817,8.7,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735,买进,0.0,2022-03-25,8.52
-0.891574215910662,8.31,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371,买进,0.0,2022-03-28,8.7
-0.7251527422614886,8.64,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145,卖出,0.03971119133574008,2022-03-29,9.03
-0.8233294389466125,9.04,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551,持有,0.0,2022-03-30,8.9
-0.9945400197511577,8.89,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481,买进,0.0,2022-03-31,9.36
-0.9334789035201663,9.23,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723,卖出,0.03824521934758154,2022-04-01,9.34
-0.9047442605879347,9.36,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431,买进,0.0,2022-04-06,9.54
-0.891574215910662,9.3,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364,买进,0.0,2022-04-07,8.9
-0.9454516714085958,8.81,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681,卖出,-0.052688172043010774,2022-04-08,8.92
-0.9885536358069428,8.81,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097,买进,0.0,2022-04-11,8.2
-0.8125539478470257,8.19,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783,买进,0.0,2022-04-12,8.31
-0.8472749747234719,8.27,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354,买进,0.0,2022-04-13,7.58
-0.7754383673928937,7.66,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164,买进,0.0,2022-04-14,7.56
-0.6389488134647946,7.47,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755,买进,0.0,2022-04-15,7.3
-0.5659149293453734,7.2,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763,买进,0.0,2022-04-18,7.33
-0.5802822508114887,7.43,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683,卖出,0.03194444444444438,2022-04-19,7.32
-0.6317651527317365,7.67,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733,持有,0.0,2022-04-20,7.15
-0.6138060008990921,6.99,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162,持有,0.0,2022-04-21,6.71
-0.6880371618073565,6.63,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286,持有,0.0,2022-04-22,6.51
-0.700009929695786,6.45,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165,买进,0.0,2022-04-25,5.95
-0.662894349241654,5.98,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688,卖出,-0.07286821705426352,2022-04-26,5.72
-0.7598737691379347,5.6,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799,买进,0.0,2022-04-27,6.04
-0.6928262689627284,5.96,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104,买进,0.0,2022-04-28,5.91
-0.5958468490664477,5.9,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552,买进,0.0,2022-04-29,6.18
-0.6150032776879353,6.19,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556,买进,0.0,2022-05-05,6.24
-0.5012619827478524,6.05,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871,买进,0.0,2022-05-06,6.28
-0.4605545719271913,6.26,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567,买进,0.0,2022-05-09,6.44
-0.3803370270747123,6.32,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325,卖出,0.009584664536741293,2022-05-10,6.69
-0.48809193807057977,6.48,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763,买进,0.0,2022-05-11,6.57
-0.2270855981028115,6.56,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026,买进,0.0,2022-05-12,6.99
-0.24624202672429912,7.01,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868,买进,0.0,2022-05-13,6.66
0.038709849020328514,6.71,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092,买进,0.0,2022-05-16,6.73
0.11054645635090711,6.66,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004,卖出,-0.007451564828613983,2022-05-17,6.78
0.013567036454625966,7.15,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591,买进,0.0,2022-05-18,6.71
0.14287292964966736,6.4,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528,买进,0.0,2022-05-19,6.6
0.12491377781702291,6.6,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187,卖出,0.03124999999999989,2022-05-20,6.62
-0.19715367838173717,6.62,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176,买进,0.0,2022-05-23,6.82
-0.2665957321346299,6.8,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934,买进,0.0,2022-05-24,6.31
-0.2294801516804974,6.31,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397,卖出,-0.0720588235294118,2022-05-25,6.51
-0.28216033038958843,6.5,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985,买进,0.0,2022-05-26,6.55
-0.004392115378018469,6.55,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627,买进,0.0,2022-05-27,6.46
-0.011575776111076158,6.43,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223,卖出,-0.01832061068702292,2022-05-30,6.49
-0.06784778518669621,6.53,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127,买进,0.0,2022-05-31,6.43
-0.018759436844134274,6.43,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248,买进,0.0,2022-06-01,6.39
0.12251922423933659,6.4,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009,买进,0.0,2022-06-02,6.5
0.08660092057404772,6.48,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786,买进,0.0,2022-06-06,6.81
0.12132194745049386,6.8,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977,买进,0.0,2022-06-07,6.42
0.1584375279046259,6.49,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961,卖出,-0.04558823529411759,2022-06-08,6.29
-0.007983945744547527,6.22,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833,持有,0.0,2022-06-09,6.22
-0.22828287489165466,6.17,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518,持有,0.0,2022-06-10,6.22
-0.348010553775952,6.2,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096,买进,0.0,2022-06-13,6.3
-0.28216033038958843,6.26,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668,卖出,0.009677419354838646,2022-06-14,6.31
-0.3228677412102495,6.32,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136,买进,0.0,2022-06-15,6.54
-0.20673189269248118,6.45,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083,卖出,0.020569620253164538,2022-06-16,6.66
-0.2127182766366957,6.65,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054,持有,0.0,2022-06-17,6.56
-0.34561600019826616,6.56,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828,买进,0.0,2022-06-20,6.73
-0.35519421450900973,6.8,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909,卖出,0.03658536585365857,2022-06-21,6.83
-0.397098902118514,6.79,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131,买进,0.0,2022-06-22,6.62
-0.30490858937760507,6.61,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304,卖出,-0.026509572901325437,2022-06-23,6.75
-0.38991524138545586,6.81,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299,持有,0.0,2022-06-24,6.89
-0.535983009624299,7.0,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895,持有,0.0,2022-06-27,6.82
-0.5838740811780178,6.82,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916,持有,0.0,2022-06-28,6.94
-0.6054250633771913,6.93,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656,买进,0.0,2022-06-29,6.74
-0.5228129649470259,6.76,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794,买进,0.0,2022-06-30,6.68
-0.3923097949631418,6.73,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123,卖出,-0.004437869822485113,2022-07-01,6.61
-0.4066771164292576,6.61,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853,持有,0.0,2022-07-04,6.62
-0.39111251817429904,6.62,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288,买进,0.0,2022-07-05,6.48
-0.32167046442140634,6.45,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966,买进,0.0,2022-07-06,6.41
-0.31448680368834864,6.46,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478,卖出,0.0015503875968991916,2022-07-07,6.41
-0.3324459555209931,6.41,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605,持有,0.0,2022-07-08,7.05
-0.39829617890735675,7.05,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579,持有,0.0,2022-07-11,7.28
-0.5371802864131417,7.29,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734,持有,0.0,2022-07-12,7.13
-0.5347857328354558,7.18,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825,买进,0.0,2022-07-13,7.56
-0.40787439321810076,7.45,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089,卖出,0.0376044568245126,2022-07-14,7.46
-0.4605545719271913,7.3,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507,买进,0.0,2022-07-15,7.09
-0.3923097949631418,7.08,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803,卖出,-0.03013698630136983,2022-07-18,7.13
-0.35758876808669565,7.1,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499,买进,0.0,2022-07-19,7.2
-0.30490858937760507,7.21,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768,买进,0.0,2022-07-20,7.92
-0.2713848392900017,8.06,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115,买进,0.0,2022-07-21,7.92
-0.18518091049330768,7.82,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996,买进,0.0,2022-07-22,7.86
-0.052283186931737245,7.99,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802,买进,0.0,2022-07-25,7.67
0.14526748322735325,7.77,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592,卖出,-0.02753441802252824,2022-07-26,7.8
0.09977096525132037,7.7,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197,买进,0.0,2022-07-27,7.83
0.3535936444860305,7.88,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492,卖出,0.02337662337662334,2022-07-28,7.71
0.2901379746773532,7.72,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984,持有,0.0,2022-07-29,7.84
0.1728048493707417,7.85,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606,持有,0.0,2022-08-01,8.2
0.17998851010379938,8.13,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486,买进,0.0,2022-08-02,7.58
0.2542196710120639,7.66,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039,卖出,-0.05781057810578113,2022-08-03,7.68
0.10815190277322122,7.56,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769,持有,0.0,2022-08-04,8.45
0.03631529544264262,8.58,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788,买进,0.0,2022-08-05,8.67
0.1009682420401631,8.5,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041,卖出,-0.009324009324009333,2022-08-08,8.75
0.038709849020328514,8.67,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914,持有,0.0,2022-08-09,8.86
-0.10017425848545645,8.81,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995,买进,0.0,2022-08-10,8.57
-0.048691356565208614,8.66,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037,卖出,-0.01702610669693534,2022-08-11,8.99
-0.07143961555322484,8.88,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091,买进,0.0,2022-08-12,9.12
-0.02115399042182017,8.88,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597,买进,0.0,2022-08-15,8.74
0.1320974385500806,8.75,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153,买进,0.0,2022-08-16,8.58
0.1584375279046259,8.67,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034,卖出,-0.00914285714285715,2022-08-17,8.93
0.1344919921277665,8.9,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432,买进,0.0,2022-08-18,8.53
0.21949864413561773,8.5,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269,卖出,-0.04494382022471914,2022-08-19,8.48
0.26619243890049377,8.45,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608,买进,0.0,2022-08-22,8.12
0.3080971265099976,8.13,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759,买进,0.0,2022-08-23,8.21
0.27816520678892326,8.26,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573,买进,0.0,2022-08-24,7.71
0.20632859945834509,7.7,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024,买进,0.0,2022-08-25,7.54
0.27936248357776644,7.53,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746,买进,0.0,2022-08-26,7.67
0.37394734989636125,7.55,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144,卖出,0.0026560424966798903,2022-08-29,7.76
0.3715527963186753,7.75,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909,买进,0.0,2022-08-30,7.54
0.3511990909083446,7.55,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061,买进,0.0,2022-08-31,7.18
0.37634190347404717,7.22,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139,卖出,-0.04370860927152319,2022-09-01,7.15
0.35958002843024545,7.15,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518,持有,0.0,2022-09-02,7.28
0.3464099837529728,7.31,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724,买进,0.0,2022-09-05,7.08
0.3799337338405762,7.12,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147,买进,0.0,2022-09-06,7.15
0.35958002843024545,7.19,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373,卖出,0.009831460674157343,2022-09-07,7.05
0.40986565356165056,7.05,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027,持有,0.0,2022-09-08,6.81
0.40986565356165056,6.8,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414,买进,0.0,2022-09-09,6.85
0.4661376626372702,6.86,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478,买进,0.0,2022-09-13,6.9
0.5834707879438816,6.74,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736,买进,0.0,2022-09-14,6.73
0.6672801631628897,6.79,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557,卖出,0.007418397626112733,2022-09-15,6.54
0.7020011900393358,6.54,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169,持有,0.0,2022-09-16,6.56
0.6768583774736338,6.48,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886,持有,0.0,2022-09-19,6.41
0.5930490022546252,6.45,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978,买进,0.0,2022-09-20,6.47
0.5750898504219808,6.45,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787,卖出,0.0,2022-09-21,6.63
0.5499470378562783,6.55,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173,买进,0.0,2022-09-22,6.79
0.6373482434418154,6.75,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123,卖出,0.030534351145038195,2022-09-23,6.45
0.6074163237207411,6.43,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414,持有,0.0,2022-09-26,6.21
0.5152260109798321,6.22,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702,持有,0.0,2022-09-27,6.32
0.5355797163901629,6.29,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092,买进,0.0,2022-09-28,6.08
0.6553073952744602,6.13,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329,卖出,-0.025437201907790166,2022-09-29,6.07
0.6840420382066914,6.05,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826,持有,0.0,2022-09-30,6.1
0.6313618594976004,6.17,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113,持有,0.0,2022-10-10,6.26
0.56670891290008,6.19,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696,买进,0.0,2022-10-11,6.89
0.5786816807885099,7.08,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466,卖出,0.1437802907915993,2022-10-12,7.14
0.42902208218313814,7.0,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798,持有,0.0,2022-10-13,7.12
0.40986565356165056,7.09,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312,持有,0.0,2022-10-14,7.15
0.3990901624620638,7.17,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035,买进,0.0,2022-10-17,7.2
0.4577567251153693,7.25,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107,卖出,0.011157601115760122,2022-10-18,7.33
0.46972949300379924,7.33,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497,买进,0.0,2022-10-19,8.06
0.529593332445948,8.09,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215,卖出,0.10368349249658933,2022-10-20,7.68
0.48170226089222873,7.41,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562,持有,0.0,2022-10-21,7.21
0.41465476071702234,7.21,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773,买进,0.0,2022-10-24,7.04
0.4936750287806586,7.0,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747,买进,0.0,2022-10-25,6.92
0.47332132337032784,6.92,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266,卖出,-0.011428571428571439,2022-10-26,7.29
0.4936750287806586,7.2,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488,买进,0.0,2022-10-27,7.61
0.5655116361112372,7.62,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696,买进,0.0,2022-10-28,7.46
0.6577019488521462,7.61,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971,买进,0.0,2022-10-31,7.96
0.6612937792186748,7.96,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844,买进,0.0,2022-11-01,8.09
0.7451031544376833,8.09,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125,卖出,0.016331658291457274,2022-11-02,7.98
0.7510895383818978,7.92,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925,买进,0.0,2022-11-03,7.86
1.1366126643893353,7.95,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276,买进,0.0,2022-11-04,7.94
1.3066259684050376,7.93,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161,卖出,-0.0025157232704403096,2022-11-07,8.11
1.1402044947558643,8.05,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027,持有,0.0,2022-11-08,8.23
1.1402044947558643,8.38,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526,持有,0.0,2022-11-09,9.05
1.0683678874252858,9.03,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152,买进,0.0,2022-11-10,8.41
1.1030889143017326,8.33,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295,卖出,-0.07751937984496117,2022-11-11,8.0
1.1042861910905755,7.78,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178,买进,0.0,2022-11-14,8.19
1.1785173519988394,8.1,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184,卖出,0.041131105398457504,2022-11-15,8.1
1.1976737806203275,8.1,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951,买进,0.0,2022-11-16,8.13
1.2754967718951207,8.1,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265,买进,0.0,2022-11-17,8.45
1.2515512361182608,8.45,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555,卖出,0.04320987654320983,2022-11-18,8.2
1.2288029771302447,8.04,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326,持有,0.0,2022-11-21,8.39
1.1641500305327241,8.3,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477,持有,0.0,2022-11-22,7.9
1.1677418608992531,7.9,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398,买进,0.0,2022-11-23,7.96
1.1928846734649556,7.83,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202,卖出,-0.008860759493670921,2022-11-24,7.75
1.2048574413533848,7.73,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622,持有,0.0,2022-11-25,8.3
1.2300002539190873,8.09,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146,持有,0.0,2022-11-28,7.83
1.2371839146521455,7.77,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763,买进,0.0,2022-11-29,8.61
1.5209385136079299,8.82,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178,卖出,0.13513513513513523,2022-11-30,8.55
1.4562855670104093,8.65,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382,持有,0.0,2022-12-01,8.54
1.4874147635203265,8.5,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696,买进,0.0,2022-12-02,8.51
1.5101630225083436,8.54,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782,卖出,0.004705882352941076,2022-12-05,8.57
1.4514964598550375,8.48,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567,持有,0.0,2022-12-06,8.47
1.3569115935364429,8.46,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839,持有,0.0,2022-12-07,8.6
1.3533197631699136,8.56,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195,持有,0.0,2022-12-08,8.34
1.3652925310583437,8.26,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027,持有,0.0,2022-12-09,8.01
1.4083944954566907,8.08,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799,持有,0.0,2022-12-12,8.36
1.3593061471141283,8.28,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369,持有,0.0,2022-12-13,8.13
1.2910613701500788,8.0,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267,持有,0.0,2022-12-14,8.11
1.3150069059269385,7.98,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481,买进,0.0,2022-12-15,8.92
1.2479594057517318,8.72,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701,卖出,0.09273182957393486,2022-12-16,8.44
1.141401771544707,8.46,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667,持有,0.0,2022-12-19,8.14
1.106680744668261,8.36,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915,买进,0.0,2022-12-20,8.34
1.086327039257931,8.21,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445,卖出,-0.017942583732057246,2022-12-21,8.22
1.008504047983137,8.12,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205,买进,0.0,2022-12-22,7.4
1.141401771544707,7.06,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897,买进,0.0,2022-12-23,7.31
1.1354153876004924,7.3,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024,卖出,0.03399433427762043,2022-12-26,7.41
1.1042861910905755,7.39,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759,买进,0.0,2022-12-27,7.35
1.0994970839352036,7.3,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734,卖出,-0.012178619756427585,2022-12-28,7.16
1.0108986015608232,7.14,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129,持有,0.0,2022-12-29,7.17
0.7379194937046252,7.18,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869,买进,0.0,2022-12-30,7.24
0.9103273512980131,7.2,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267,买进,0.0,2023-01-03,7.6
1.0444223516484268,7.61,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334,卖出,0.056944444444444464,2023-01-04,7.72
0.891170922676526,7.69,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546,持有,0.0,2023-01-05,7.8
0.8768036012104106,7.72,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112,持有,0.0,2023-01-06,7.61
0.7403140472823114,7.6,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932,持有,0.0,2023-01-09,7.59
0.6074163237207411,7.62,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452,持有,0.0,2023-01-10,7.72
0.6157972612426419,7.66,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794,持有,0.0,2023-01-11,7.56
0.6445319041748735,7.56,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324,买进,0.0,2023-01-12,7.48
0.7163685115054517,7.55,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272,卖出,-0.0013227513227512947,2023-01-13,7.66
0.7474977080153687,7.68,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056,持有,0.0,2023-01-16,7.69
0.7714432437922286,7.7,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337,持有,0.0,2023-01-17,7.43
0.6852393149955346,7.47,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447,买进,0.0,2023-01-18,7.44
0.7403140472823114,7.45,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774,买进,0.0,2023-01-19,7.54
0.7606677526926414,7.54,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677,买进,0.0,2023-01-20,7.67
0.7846132884695012,7.81,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645,买进,0.0,2023-01-30,7.78
1.1713336912657812,7.71,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043,买进,0.0,2023-01-31,7.78
1.1210480661343771,7.73,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552,卖出,0.0025940337224384514,2023-02-01,8.03
0.9965312800947079,8.05,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258,买进,0.0,2023-02-02,7.95
1.0025176640389224,7.95,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413,卖出,-0.01242236024844727,2023-02-03,8.15
0.9582184228517328,8.09,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766,持有,0.0,2023-02-06,8.1
0.9725857443178482,8.08,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871,持有,0.0,2023-02-07,8.35
1.0228713694492533,8.3,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414,买进,0.0,2023-02-08,8.21
1.0851297624690874,8.14,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084,卖出,-0.019277108433734955,2023-02-09,8.29
1.0875243160467738,8.34,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068,持有,0.0,2023-02-10,8.28
1.1222453429232198,8.28,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693,买进,0.0,2023-02-13,8.24
1.1581636465885088,8.24,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962,卖出,-0.004830917874396033,2023-02-14,8.15
1.09829980714636,8.24,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207,持有,0.0,2023-02-15,8.4
1.070762441002972,8.43,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995,持有,0.0,2023-02-16,8.19
1.0647760570587574,8.25,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589,持有,0.0,2023-02-17,8.03
1.0743542713695011,8.1,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799,持有,0.0,2023-02-20,8.3
0.9749802978955344,8.33,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648,买进,0.0,2023-02-21,8.49
1.008504047983137,8.78,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185,卖出,0.0540216086434573,2023-02-22,8.69
0.9642048067959472,8.59,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746,买进,0.0,2023-02-23,8.31
0.9989258336723934,8.26,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027,卖出,-0.03841676367869617,2023-02-24,8.37
0.9989258336723934,8.25,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024,持有,0.0,2023-02-27,8.09
0.9665993603736336,8.21,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505,买进,0.0,2023-02-28,8.29
0.980966681839749,8.25,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754,卖出,0.0048721071863579955,2023-03-01,8.48
0.9103273512980131,8.45,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384,持有,0.0,2023-03-02,8.52
0.9366674406525592,8.55,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027,持有,0.0,2023-03-03,8.36
0.9366674406525592,8.41,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482,持有,0.0,2023-03-06,8.16
0.918708288819914,8.18,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994,持有,0.0,2023-03-07,7.92
0.9175110120310712,7.93,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615,持有,0.0,2023-03-08,8.05
0.9055382441426413,8.08,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976,持有,0.0,2023-03-09,8.06
0.8289125296566909,7.94,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883,持有,0.0,2023-03-10,7.98
0.8061642706686747,7.98,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649,持有,0.0,2023-03-13,8.12
0.7079875739835508,8.29,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195,持有,0.0,2023-03-14,8.37
0.7307358329715675,8.42,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547,持有,0.0,2023-03-15,8.14
0.7558786455372696,8.03,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525,持有,0.0,2023-03-16,7.89
0.7283412793938816,7.92,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727,持有,0.0,2023-03-17,8.13
0.703198466828179,8.16,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391,持有,0.0,2023-03-20,7.95
0.7055930204058649,7.93,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482,买进,0.0,2023-03-21,8.35
0.8935654762542122,8.61,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198,卖出,0.08575031525851194,2023-03-22,8.99
0.9007491369872695,8.91,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884,买进,0.0,2023-03-23,8.97


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Magnificent Blast-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,买进,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,买进,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,卖出,0.024358974358974373,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,买进,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,卖出,-0.0008316008316008139,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,买进,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,-0.009897070467141725,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,买进,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,买进,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,买进,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,卖出,0.08275634685130251,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,买进,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,买进,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,买进,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,买进,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,买进,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.003663003663003644,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,买进,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,-0.023708996427411512,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,买进,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,卖出,0.042795051822133105,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,买进,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,卖出,0.0648387096774193,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,买进,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,买进,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,买进,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,买进,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.004117647058823546,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,买进,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.06360424028268552,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,买进,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.0061688311688310946,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,买进,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,买进,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.00032299741602060756,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,买进,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.004718693284936443,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,买进,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,-0.016780821917808168,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,买进,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0029651593773164673,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,买进,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,买进,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,买进,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.01953519703603913,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,买进,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,买进,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,买进,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,卖出,0.11517367458866538,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,卖出,-0.013044861597200133,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,买进,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,卖出,0.0019292604501607304,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,买进,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,卖出,0.007936507936507936,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,买进,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,卖出,-0.01517027863777085,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,买进,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,-0.007563819728963189,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,买进,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,买进,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.0019907100199071754,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,买进,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.011132940406024881,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,买进,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,买进,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.0436187399030694,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,买进,0.0,2023-03-23,31.34


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Red Bean Co., Ltd.-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,买进,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,买进,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,0.0033557046979866547,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,买进,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,买进,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,买进,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.02325581395348847,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,买进,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,买进,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,买进,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,买进,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,-0.009063444108761405,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,买进,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,买进,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,买进,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,买进,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.02337662337662334,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,买进,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,买进,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,买进,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,买进,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,买进,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.056097560975609646,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,买进,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,买进,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,买进,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,买进,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,0.0,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,买进,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,买进,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.005524861878453044,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,买进,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,买进,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,买进,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,买进,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,买进,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,买进,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,买进,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.006329113924050638,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,买进,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.015576323987538885,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,买进,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.01506024096385537,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,买进,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,买进,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,买进,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,买进,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,卖出,0.02941176470588238,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,持有,0.0,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,买进,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,买进,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,买进,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,买进,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,买进,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,买进,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.015923566878980975,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,买进,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,买进,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,卖出,0.05750798722044734,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,卖出,0.039877300613497035,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,持有,0.0,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,买进,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,买进,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.07142857142857142,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,买进,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,买进,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,买进,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,-0.0026737967914439117,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,买进,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,买进,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,买进,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,卖出,0.03439153439153448,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.0025575447570331936,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,买进,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,-0.005102040816326535,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,买进,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,0.0025906735751295936,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,买进,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,卖出,0.00956937799043063,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,卖出,0.09112149532710273,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,卖出,0.04228329809725143,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,卖出,0.03703703703703711,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,卖出,0.051233396584440316,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,卖出,0.08990825688073398,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,持有,0.0,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,买进,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,-0.027868852459016383,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,买进,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,买进,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.04046242774566473,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,买进,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,卖出,0.1154684095860567,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,卖出,-0.029411764705882377,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,持有,0.0,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,卖出,0.07590132827324486,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,持有,0.0,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,买进,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,-0.006837606837606844,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,买进,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,买进,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,买进,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,买进,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,买进,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,0.0,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,买进,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,买进,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,买进,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,-0.02586206896551715,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,买进,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.0,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,买进,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.05919661733615208,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,买进,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,买进,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.021317829457364403,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,买进,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,卖出,0.05479452054794508,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,买进,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,-0.013232514177693815,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,买进,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,-0.009779951100244507,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,买进,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,卖出,0.06845965770171156,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,买进,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,买进,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,买进,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,-0.007042253521126611,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/ST Yi Paper-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2583599393318512,13.6,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233,持有,0.0,2022-11-11,13.59
-1.228935390962533,13.51,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043,买进,0.0,2022-11-14,13.65
-1.1700862942238963,13.79,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528,卖出,0.02072538860103622,2022-11-15,13.9
-1.1953073356833122,13.83,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764,买进,0.0,2022-11-16,13.82
-1.0397775800169164,13.79,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386,买进,0.0,2022-11-17,13.89
-0.9515039349089617,13.91,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105,卖出,0.008701957940536693,2022-11-18,13.5
-1.0986266767555524,13.53,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431,持有,0.0,2022-11-21,13.39
-1.0818126491159423,13.58,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756,持有,0.0,2022-11-22,13.29
-1.157475773494189,13.31,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195,持有,0.0,2022-11-23,13.18
-1.157475773494189,13.22,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327,持有,0.0,2022-11-24,13.25
-1.1742898011337988,13.35,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804,持有,0.0,2022-11-25,13.27
-1.308802022250682,13.11,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001,买进,0.0,2022-11-28,13.16
-1.220528377142728,13.2,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032,买进,0.0,2022-11-29,13.18
-1.1070336905753582,13.2,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659,买进,0.0,2022-11-30,13.02
-0.99774251091789,13.13,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195,买进,0.0,2022-12-01,13.19
-0.99774251091789,13.18,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338,买进,0.0,2022-12-02,13.28
-0.9052653589000335,13.29,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836,卖出,0.008345978755690398,2022-12-05,13.33
-0.9178758796297409,13.37,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386,持有,0.0,2022-12-06,13.11
-0.9052653589000335,13.03,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723,持有,0.0,2022-12-07,13.16
-0.8758408105307152,13.16,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343,买进,0.0,2022-12-08,13.3
-0.7077005341346113,13.35,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518,卖出,0.014437689969604825,2022-12-09,13.34
-0.8127882068821761,13.32,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232,持有,0.0,2022-12-12,13.64
-0.7791601516029554,14.88,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383,买进,0.0,2022-12-13,14.45
-0.6824794926751956,14.48,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669,卖出,-0.026881720430107548,2022-12-14,13.99
-0.7581426170534429,14.11,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416,持有,0.0,2022-12-15,13.72
-0.8548232759812019,13.85,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314,持有,0.0,2022-12-16,13.61
-0.9767249763683775,13.63,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879,持有,0.0,2022-12-19,13.27
-0.9851319901881825,13.17,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786,买进,0.0,2022-12-20,13.2
-0.9136723727198385,13.13,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534,买进,0.0,2022-12-21,13.22
-0.8422127552514944,13.4,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715,买进,0.0,2022-12-22,13.0
-0.7539391101435395,13.0,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938,买进,0.0,2022-12-23,13.12
-0.7161075479544163,13.11,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275,卖出,0.008461538461538418,2022-12-26,13.22
-0.7119040410445138,13.43,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494,持有,0.0,2022-12-27,13.35
-0.7455320963237346,13.27,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251,持有,0.0,2022-12-28,13.13
-0.7119040410445138,13.14,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509,持有,0.0,2022-12-29,13.05
-0.678275985765293,13.08,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498,买进,0.0,2022-12-30,13.19
-0.4891181748196767,13.21,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217,买进,0.0,2023-01-03,13.15
-0.4554901195404559,13.15,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297,买进,0.0,2023-01-04,13.57
-0.3840305020721118,13.39,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542,卖出,0.01825095057034222,2023-01-05,13.6
-0.42606557117113764,13.55,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496,持有,0.0,2023-01-06,13.41
-0.4218620642612351,13.46,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985,持有,0.0,2023-01-09,13.28
-0.37982699516220936,13.28,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103,买进,0.0,2023-01-10,13.12
-0.3335884191532803,13.06,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478,卖出,-0.01656626506024088,2023-01-11,12.87
-0.42606557117113764,12.9,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763,持有,0.0,2023-01-12,12.75
-0.47650765408996915,12.75,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738,买进,0.0,2023-01-13,12.81
-0.4596936264503584,12.77,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437,买进,0.0,2023-01-16,12.86
-0.26212880168493624,12.78,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919,卖出,0.0007830853563038204,2023-01-17,12.81
-0.24111126713542375,12.75,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646,持有,0.0,2023-01-18,12.83
-0.1612446358472747,12.76,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896,持有,0.0,2023-01-19,12.9
-0.14443060820766393,12.91,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009,买进,0.0,2023-01-20,13.02
0.1540183823954198,13.15,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542,买进,0.0,2023-01-30,13.17
0.3557867140707444,13.17,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137,卖出,0.0015209125475284847,2023-01-31,13.39
0.23808852059347207,13.4,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313,持有,0.0,2023-02-01,13.5
0.1918499445845438,13.5,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314,持有,0.0,2023-02-02,13.41
0.13720435475580978,13.46,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004,买进,0.0,2023-02-03,13.3
0.21286747913405632,13.3,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695,买进,0.0,2023-02-06,13.44
0.2717165758726929,13.45,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064,卖出,0.011278195488721696,2023-02-07,13.51
0.26751306896279037,13.51,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974,买进,0.0,2023-02-08,13.67
0.36419372789054943,13.66,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384,买进,0.0,2023-02-09,13.7
0.6878637599530496,13.7,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107,买进,0.0,2023-02-10,13.73
0.9652952160066208,13.75,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487,买进,0.0,2023-02-13,13.65
0.9610917090967176,13.66,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038,卖出,-0.006545454545454535,2023-02-14,13.65
0.8055619534303227,13.69,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285,持有,0.0,2023-02-15,13.69
0.549148031926264,13.73,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672,买进,0.0,2023-02-16,13.42
0.7929514327006144,13.41,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577,买进,0.0,2023-02-17,13.44
0.9190566399976925,13.48,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816,买进,0.0,2023-02-20,13.65
1.2679477135196071,13.68,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905,卖出,0.014836795252225466,2023-02-21,13.77
0.8980391054481792,13.67,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344,持有,0.0,2023-02-22,13.98
0.885428584718471,13.91,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748,持有,0.0,2023-02-23,13.83
0.9064461192679842,13.83,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636,买进,0.0,2023-02-24,13.91
0.868614557078861,13.88,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616,买进,0.0,2023-02-27,13.64
1.1208249716730172,13.64,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966,买进,0.0,2023-02-28,13.69
1.4823265659246398,13.69,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239,买进,0.0,2023-03-01,13.8
1.8606421878158728,13.87,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795,买进,0.0,2023-03-02,13.87
2.2599753442566186,13.87,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956,卖出,0.0,2023-03-03,13.81
1.8690492016356777,13.66,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858,持有,0.0,2023-03-06,13.5
1.4697160451949316,13.6,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985,买进,0.0,2023-03-07,13.17
1.7135194459692813,13.27,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308,卖出,-0.02426470588235295,2023-03-08,13.35
1.3267968102582435,13.38,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864,持有,0.0,2023-03-09,13.2
1.234319658240387,13.2,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085,持有,0.0,2023-03-10,12.89
0.868614557078861,12.9,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692,买进,0.0,2023-03-13,12.87
0.8139689672501277,12.87,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705,买进,0.0,2023-03-14,12.7
0.8307829948897377,12.79,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614,买进,0.0,2023-03-15,12.94
1.1460460131324322,12.89,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451,买进,0.0,2023-03-16,12.65
1.3898494139067818,12.65,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142,买进,0.0,2023-03-17,12.81
1.7639615288881128,12.75,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784,卖出,0.00790513833992092,2023-03-20,12.69
1.8017930910772362,12.69,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978,买进,0.0,2023-03-21,12.91
1.8858632292752877,12.87,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818,卖出,0.014184397163120546,2023-03-22,13.07
1.902677256914899,12.97,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116,买进,0.0,2023-03-23,13.03


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Transfer of intellectual education-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.2608820201041664,25.0,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593,买进,0.0,2021-09-15,24.1
-1.4973600885138485,23.96,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169,买进,0.0,2021-09-16,22.83
-1.2469577346051957,23.07,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162,买进,0.0,2021-09-17,22.16
-0.9719256409678231,21.5,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007,买进,0.0,2021-09-22,21.74
-0.6702113292910038,21.74,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876,买进,0.0,2021-09-23,22.21
-0.33770984295328516,21.9,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705,买进,0.0,2021-09-24,21.99
0.02763129635606079,22.63,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045,买进,0.0,2021-09-27,22.08
0.42991704525848656,21.22,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768,买进,0.0,2021-09-28,21.42
0.8732523603754455,21.0,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125,卖出,-0.010367577756833123,2021-09-29,20.0
0.3868150007332265,20.0,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021,持有,0.0,2021-09-30,21.11
0.15283247331038702,21.09,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765,买进,0.0,2021-10-08,21.35
0.4155496970833999,21.36,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158,卖出,0.012802275960170677,2021-10-11,21.78
0.154884951621114,22.11,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904,买进,0.0,2021-10-12,21.16
0.36423773931523334,23.28,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836,买进,0.0,2021-10-13,23.28
0.5859053968737125,24.79,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127,买进,0.0,2021-10-14,25.61
1.043608060165758,25.94,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781,买进,0.0,2021-10-15,23.91
1.328902545356764,23.08,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517,买进,0.0,2021-10-18,23.45
1.8625469061456963,23.85,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164,卖出,0.03336221837088402,2021-10-19,23.52
2.0021154312751093,23.62,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022,持有,0.0,2021-10-20,23.13
1.7250308593270096,23.02,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737,持有,0.0,2021-10-21,23.44
1.5033632017685306,23.65,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325,持有,0.0,2021-10-22,22.78
1.5567276378474233,22.92,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593,持有,0.0,2021-10-25,22.78
1.2324360647526111,22.98,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379,持有,0.0,2021-10-26,22.36
1.226278629820431,21.96,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006,持有,0.0,2021-10-27,21.59
1.3596897200176643,21.44,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023,持有,0.0,2021-10-28,21.6
1.4541037223110902,21.4,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307,持有,0.0,2021-10-29,21.52
1.070290278205205,21.8,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849,持有,0.0,2021-11-01,21.94
0.6844243557885923,21.97,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886,持有,0.0,2021-11-02,21.15
0.3498703911401467,21.1,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728,买进,0.0,2021-11-03,21.35
0.3765526091795931,21.64,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227,买进,0.0,2021-11-04,21.3
0.8137304893643724,21.07,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557,买进,0.0,2021-11-05,21.67
1.1339171058377313,21.62,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021,卖出,0.026103464641670654,2021-11-08,21.15
0.984086189154685,21.19,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726,买进,0.0,2021-11-09,21.45
0.7849957930141991,21.42,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475,买进,0.0,2021-11-10,21.92
0.7090540955173125,21.65,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098,卖出,0.01073762838468706,2021-11-11,22.08
0.5653806137664462,22.08,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423,持有,0.0,2021-11-12,21.93
0.4278645669477596,21.72,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648,买进,0.0,2021-11-15,22.22
0.6084826582917063,22.07,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993,卖出,0.01611418047882143,2021-11-16,21.2
0.5982202667380728,21.31,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022,持有,0.0,2021-11-17,21.96
0.42991704525848656,21.82,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236,持有,0.0,2021-11-18,21.37
0.5079112210660995,21.38,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736,买进,0.0,2021-11-19,21.19
0.5038062644446463,21.19,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266,卖出,-0.0088868101028998,2021-11-22,21.37
0.3745001308688668,21.21,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499,买进,0.0,2021-11-23,21.55
0.579747961941533,21.54,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086,买进,0.0,2021-11-24,21.81
0.577695483630806,22.5,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631,买进,0.0,2021-11-25,23.99
0.7583135749747527,23.97,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602,卖出,0.06533333333333328,2021-11-26,22.73
0.42581208863703335,22.27,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331,持有,0.0,2021-11-29,23.43
0.17951469134983414,23.43,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077,买进,0.0,2021-11-30,23.66
0.22056425756436723,23.38,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525,卖出,-0.0021340162185232913,2021-12-01,23.15
0.2267216924965467,23.78,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753,买进,0.0,2021-12-02,23.29
0.2020919527678273,22.81,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999,买进,0.0,2021-12-03,22.4
0.2821386068861672,22.09,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877,买进,0.0,2021-12-06,21.71
0.2657187804003535,21.65,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945,买进,0.0,2021-12-07,21.88
0.33550304296506,21.88,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666,买进,0.0,2021-12-08,21.99
0.42581208863703335,22.21,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159,买进,0.0,2021-12-09,22.98
0.5284360041733664,22.87,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803,买进,0.0,2021-12-10,22.79
0.6967392256529528,23.07,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882,买进,0.0,2021-12-13,22.84
0.803468097810739,22.7,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345,卖出,-0.016038144776766405,2021-12-14,23.4
0.7234214436923991,23.1,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237,买进,0.0,2021-12-15,23.18
0.8691474037539922,23.38,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631,买进,0.0,2021-12-16,23.67
1.3555847633962104,23.41,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646,卖出,0.0012831479897348647,2021-12-17,22.94
1.207806325023891,23.15,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292,持有,0.0,2021-12-20,21.98
0.9122494482792523,22.0,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075,持有,0.0,2021-12-21,22.3
0.7542086183532988,22.23,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229,持有,0.0,2021-12-22,22.25
0.6905817907207725,22.25,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654,持有,0.0,2021-12-23,22.39
0.5818004402522592,22.86,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259,持有,0.0,2021-12-24,22.12
0.4093922621512197,21.26,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644,买进,0.0,2021-12-27,22.16
0.6638995726813262,22.39,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603,卖出,0.05315145813734708,2021-12-28,21.47
0.6125876149131596,21.48,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452,持有,0.0,2021-12-29,21.01
0.33345056465433376,20.97,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033,持有,0.0,2021-12-30,21.16
0.3026633899934334,21.19,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082,买进,0.0,2021-12-31,21.0
0.30061091168270715,20.88,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464,卖出,-0.014629542236904306,2022-01-04,21.05
0.30471586830416036,21.02,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835,持有,0.0,2022-01-05,20.84
0.10973042878512768,20.8,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276,持有,0.0,2022-01-06,20.89
0.0009490783166143976,20.71,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135,持有,0.0,2022-01-07,20.0
-0.09141244566608522,19.76,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773,买进,0.0,2022-01-10,19.82
-0.056520314383732354,19.85,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134,卖出,0.004554655870445337,2022-01-11,19.93
-0.007260834926292072,20.11,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943,买进,0.0,2022-01-12,19.94
0.15283247331038702,19.78,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767,买进,0.0,2022-01-13,19.5
0.17540973472838017,19.41,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124,买进,0.0,2022-01-14,18.9
0.14462256006748053,19.02,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351,买进,0.0,2022-01-17,19.16
0.12409777696021364,19.07,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917,卖出,0.0026288117770767987,2022-01-18,18.87
-0.0031558783048388377,18.4,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427,持有,0.0,2022-01-19,18.31
0.0009490783166143976,18.31,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405,持有,0.0,2022-01-20,17.44
-0.13246201188061904,17.33,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964,买进,0.0,2022-01-21,17.05
-0.13656696850207226,17.06,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736,卖出,-0.015579919215233676,2022-01-24,17.35
-0.1673541431629719,17.3,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314,持有,0.0,2022-01-25,16.6
-0.15093431667715895,16.59,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756,买进,0.0,2022-01-26,16.55
0.23287912742872693,16.61,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266,卖出,0.001205545509342952,2022-01-27,15.73
0.0871531673671338,15.91,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816,持有,0.0,2022-01-28,16.2
0.007106513248794615,16.51,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583,持有,0.0,2022-02-07,16.64
0.04610360115260071,16.64,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569,买进,0.0,2022-02-08,16.71
0.10357299385294746,16.91,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275,卖出,0.016225961538461512,2022-02-09,16.85
0.06457590594914063,16.85,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612,买进,0.0,2022-02-10,16.74
0.07894325412422733,16.74,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597,卖出,-0.006528189910979405,2022-02-11,16.41
-0.017523226479925526,16.36,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884,买进,0.0,2022-02-14,16.66
0.3806575658010463,16.78,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987,买进,0.0,2022-02-15,17.09
0.8178354459858257,17.39,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427,买进,0.0,2022-02-16,17.1
1.3001678490065907,16.87,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543,买进,0.0,2022-02-17,16.62
1.8297072531740697,16.61,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197,买进,0.0,2022-02-18,16.7
2.4126110934204417,16.68,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807,买进,0.0,2022-02-21,18.37
2.507025095713868,18.2,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316,买进,0.0,2022-02-22,18.06
3.1576607202142193,18.06,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614,买进,0.0,2022-02-23,18.6
3.8739756506578247,18.6,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042,买进,0.0,2022-02-24,17.56
3.564051425738099,17.58,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936,买进,0.0,2022-02-25,17.6
3.5763662956024582,17.3,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062,卖出,-0.0159271899886233,2022-02-28,17.54
3.0345120215706194,17.58,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256,买进,0.0,2022-03-01,18.01
3.7385120821498643,17.74,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454,卖出,0.009101251422070543,2022-03-02,17.88
3.1473983286605867,18.1,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412,持有,0.0,2022-03-03,17.82
2.578861836589301,17.71,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944,持有,0.0,2022-03-04,18.5
2.6404361859111014,17.64,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495,买进,0.0,2022-03-07,16.87
2.6999580569221746,16.51,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485,卖出,-0.06405895691609971,2022-03-08,15.2
2.457765616256428,14.96,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158,持有,0.0,2022-03-09,14.48
1.9508034735069426,14.8,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681,买进,0.0,2022-03-10,14.71
2.180681044308329,14.5,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012,卖出,-0.020270270270270316,2022-03-11,15.0
2.1129492600543487,15.09,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567,买进,0.0,2022-03-14,14.72
2.2340454803872216,14.78,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277,卖出,-0.020543406229290954,2022-03-15,14.2
2.1273166082294352,14.2,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737,买进,0.0,2022-03-16,14.48
2.2053107840370485,14.55,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094,买进,0.0,2022-03-17,14.95
2.5603895317927607,14.85,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839,卖出,0.020618556701030855,2022-03-18,14.81
2.648646099154008,14.97,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309,持有,0.0,2022-03-21,14.86
2.4557131379457013,14.87,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858,持有,0.0,2022-03-22,15.01
2.320249569437742,15.02,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721,持有,0.0,2022-03-23,14.98
1.9651708216820294,14.94,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375,买进,0.0,2022-03-24,14.48
1.8666518627671496,14.5,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202,卖出,-0.029451137884872792,2022-03-25,14.35
1.716820946084103,14.62,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524,持有,0.0,2022-03-28,15.79
1.753765555677183,15.46,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716,买进,0.0,2022-03-29,15.67
1.8194448616204362,15.58,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173,卖出,0.007761966364812368,2022-03-30,15.2
1.7291358159484629,15.05,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024,持有,0.0,2022-03-31,14.82
1.530045419807977,14.75,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822,持有,0.0,2022-04-01,14.86
1.2406459779955177,15.81,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995,持有,0.0,2022-04-06,16.35
0.7849957930141991,17.0,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406,持有,0.0,2022-04-07,16.38
0.5838529185629862,16.14,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676,买进,0.0,2022-04-08,15.56
0.7336838352460325,15.27,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318,买进,0.0,2022-04-11,15.27
0.9676663626688721,15.31,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983,卖出,0.0026195153896529746,2022-04-12,16.8
0.9943485807083184,16.0,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663,买进,0.0,2022-04-13,16.26
1.0333456686121252,16.12,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094,买进,0.0,2022-04-14,16.64
1.070290278205205,16.66,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182,卖出,0.033498759305210866,2022-04-15,15.97
1.043608060165758,15.85,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126,买进,0.0,2022-04-18,16.9
1.0867101046910181,16.55,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064,买进,0.0,2022-04-19,16.72
1.5957247257512301,16.61,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819,买进,0.0,2022-04-20,16.3
1.7927626435809898,17.42,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828,卖出,0.048765803732691286,2022-04-21,16.26
1.4828384186612638,15.38,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904,持有,0.0,2022-04-22,14.63
1.3206926321138577,13.95,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705,持有,0.0,2022-04-25,13.17
1.226278629820431,12.6,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254,持有,0.0,2022-04-26,11.85
1.123654714284098,11.28,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764,持有,0.0,2022-04-27,12.69
0.8568325338896318,12.64,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308,买进,0.0,2022-04-28,12.49
1.3432698935318508,12.69,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565,买进,0.0,2022-04-29,13.38
1.876914254320783,13.13,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305,买进,0.0,2022-05-05,13.41
1.6880862497339297,12.86,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338,买进,0.0,2022-05-06,13.45
1.7393982075020964,13.44,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717,卖出,0.045101088646967345,2022-05-09,13.44
1.5074681583899838,13.12,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752,买进,0.0,2022-05-10,13.57
2.057532345664729,13.35,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574,卖出,0.01753048780487808,2022-05-11,13.34
1.7086110328411968,13.34,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918,持有,0.0,2022-05-12,13.81
1.5669900294010568,13.83,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809,买进,0.0,2022-05-13,14.16
1.5998296823726834,14.1,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583,卖出,0.01952277657266808,2022-05-16,13.7
1.2652757177242377,13.68,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515,持有,0.0,2022-05-17,13.63
1.1133923227304645,13.65,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587,买进,0.0,2022-05-18,13.82
1.1154448010411915,13.5,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484,卖出,-0.010989010989011014,2022-05-19,13.74
1.1400745407699115,13.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356,持有,0.0,2022-05-20,13.75
1.1503369323235444,13.8,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941,持有,0.0,2022-05-23,14.02
1.0867101046910181,14.0,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392,买进,0.0,2022-05-24,13.17
1.1441794973913648,13.18,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125,卖出,-0.058571428571428594,2022-05-25,13.52
1.0025584939512249,13.5,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365,持有,0.0,2022-05-26,13.55
0.8588850122003587,13.62,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138,持有,0.0,2022-05-27,14.91
0.7767858797712927,15.05,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253,买进,0.0,2022-05-30,15.16
1.2550133261706045,14.65,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878,卖出,-0.026578073089701018,2022-05-31,14.46
0.9491940578723321,14.38,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662,持有,0.0,2022-06-01,14.34
0.6885293124100456,14.35,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923,持有,0.0,2022-06-02,14.25
0.5510132655913595,14.3,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243,持有,0.0,2022-06-06,14.37
0.4648091765408395,14.5,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835,买进,0.0,2022-06-07,14.53
0.5612756571449931,14.36,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184,买进,0.0,2022-06-08,15.4
0.516121134309006,15.33,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546,买进,0.0,2022-06-09,14.42
0.5345934391055459,14.15,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588,卖出,-0.07697325505544682,2022-06-10,14.51
0.399129870597587,14.29,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473,持有,0.0,2022-06-13,15.94
0.1076779504744007,15.71,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168,买进,0.0,2022-06-14,15.94
0.33550304296506,16.0,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473,买进,0.0,2022-06-15,16.02
0.38476252242250025,15.78,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174,买进,0.0,2022-06-16,17.62
0.4730190897837466,17.0,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034,卖出,0.07731305449936633,2022-06-17,16.25
0.34576543451869346,15.7,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284,买进,0.0,2022-06-20,16.28
0.7808908363927458,16.0,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836,买进,0.0,2022-06-21,15.35
1.2591182827920575,15.53,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961,卖出,-0.02937500000000004,2022-06-22,15.05
0.9101969699685253,14.95,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377,持有,0.0,2022-06-23,15.1
0.8157829676750987,15.11,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338,买进,0.0,2022-06-24,14.99
0.8301503158501854,15.0,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993,卖出,-0.007279947054930473,2022-06-27,15.05
0.7501036617318455,15.06,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719,买进,0.0,2022-06-28,14.87
0.8137304893643724,14.8,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903,卖出,-0.01726427622841964,2022-06-29,14.26
0.6782669208564128,14.18,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052,持有,0.0,2022-06-30,14.35
0.6782669208564128,14.28,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858,持有,0.0,2022-07-01,14.02
0.5920628318058927,13.94,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255,持有,0.0,2022-07-04,14.15
0.43402200187993983,14.17,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608,买进,0.0,2022-07-05,13.74
0.4360744801906668,13.8,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694,卖出,-0.026111503175723305,2022-07-06,13.76
0.41965465370485316,13.75,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556,持有,0.0,2022-07-07,13.81
0.5058587427553732,13.7,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912,持有,0.0,2022-07-08,13.61
0.34371295620796644,13.61,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791,持有,0.0,2022-07-11,13.3
0.38476252242250025,14.63,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411,持有,0.0,2022-07-12,14.63
0.3745001308688668,15.0,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689,买进,0.0,2022-07-13,14.24
0.45044182836575347,14.5,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721,卖出,-0.03333333333333333,2022-07-14,14.3
0.34371295620796644,14.18,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034,买进,0.0,2022-07-15,14.32
0.40528730552976644,14.33,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856,买进,0.0,2022-07-18,14.65
0.5017537861339201,14.65,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399,买进,0.0,2022-07-19,15.63
0.5345934391055459,15.43,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084,卖出,0.053242320819112586,2022-07-20,15.2
0.5038062644446463,15.06,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762,买进,0.0,2022-07-21,15.09
0.5633281354557192,14.7,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753,卖出,-0.0239043824701196,2022-07-22,14.76
0.3539753477615999,14.84,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645,买进,0.0,2022-07-25,14.9
0.5099636993768265,14.96,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512,卖出,0.008086253369272304,2022-07-26,15.02
0.3888674790439535,14.97,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715,持有,0.0,2022-07-27,15.21
0.35192286945087364,15.34,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846,买进,0.0,2022-07-28,15.05
0.3888674790439535,15.22,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614,卖出,-0.007822685788787432,2022-07-29,14.9
0.42581208863703335,14.96,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292,持有,0.0,2022-08-01,15.02
0.47917652471592614,14.94,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336,买进,0.0,2022-08-02,14.01
0.9266167964543383,14.07,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676,卖出,-0.05823293172690758,2022-08-03,13.97
0.6680045293027793,14.13,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048,买进,0.0,2022-08-04,14.46
0.8116780110536455,14.46,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988,卖出,0.023354564755838646,2022-08-05,14.56
0.8588850122003587,14.5,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354,持有,0.0,2022-08-08,14.46
0.7542086183532988,14.49,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763,买进,0.0,2022-08-09,14.48
0.7829433147034721,14.48,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633,卖出,-0.0006901311249137189,2022-08-10,14.62
0.6002727450487991,14.62,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651,持有,0.0,2022-08-11,14.99
0.45865174160865996,14.99,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127,持有,0.0,2022-08-12,15.12
0.4935438728910128,15.09,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579,持有,0.0,2022-08-15,15.11
0.516121134309006,15.08,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588,买进,0.0,2022-08-16,15.34
0.7193164870709459,15.27,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713,卖出,0.012599469496021188,2022-08-17,15.24
0.680319399167139,15.51,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002,买进,0.0,2022-08-18,15.03
0.6905817907207725,15.55,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319,买进,0.0,2022-08-19,16.53
0.8055205761214652,16.0,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407,买进,0.0,2022-08-22,15.6
0.7603660532854789,15.53,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221,买进,0.0,2022-08-23,15.48
0.8609374905110858,15.45,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389,卖出,-0.005151320025756605,2022-08-24,14.7
0.7111065738280394,14.55,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033,持有,0.0,2022-08-25,14.16
0.5140686559982798,14.34,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655,买进,0.0,2022-08-26,15.58
0.579747961941533,15.57,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524,卖出,0.08577405857740589,2022-08-29,15.71
0.5694855703878995,15.55,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214,持有,0.0,2022-08-30,15.97
0.5982202667380728,15.86,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158,买进,0.0,2022-08-31,15.33
0.5428033523484531,15.55,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676,卖出,-0.019546027742748974,2022-09-01,15.53
0.5510132655913595,15.72,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393,持有,0.0,2022-09-02,15.93
0.4093922621512197,15.93,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782,持有,0.0,2022-09-05,15.59
0.3149782598577938,15.5,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565,买进,0.0,2022-09-06,15.38
0.34576543451869346,15.2,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324,卖出,-0.019354838709677465,2022-09-07,15.09
0.31292578154706685,14.9,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046,持有,0.0,2022-09-08,14.46
0.3231881731007003,14.59,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139,持有,0.0,2022-09-09,14.62
0.28008612857544024,14.59,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746,持有,0.0,2022-09-13,14.87
0.2903485201290737,14.6,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463,持有,0.0,2022-09-14,14.67
0.1076779504744007,14.74,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176,持有,0.0,2022-09-15,14.45
0.07073334088132086,14.4,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645,买进,0.0,2022-09-16,14.1
0.09331060229931401,13.96,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304,买进,0.0,2022-09-19,14.15
0.09536308061004099,14.29,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811,卖出,0.023638968481375235,2022-09-20,14.44
0.005054034938067633,14.3,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346,持有,0.0,2022-09-21,14.39
-0.11809466370553234,14.3,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393,买进,0.0,2022-09-22,13.99
-0.06473022762663883,13.95,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707,卖出,-0.024475524475524573,2022-09-23,13.38
-0.12425209863771183,13.25,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734,持有,0.0,2022-09-26,13.26
-0.23919088403840533,13.29,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164,持有,0.0,2022-09-27,13.87
-0.4177564970716243,13.82,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553,持有,0.0,2022-09-28,13.6
-0.49780315118996427,13.85,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014,买进,0.0,2022-09-29,13.23
-0.43622880186816426,13.23,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047,卖出,-0.04476534296028875,2022-09-30,12.98
-0.5901646751726639,12.99,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593,买进,0.0,2022-10-10,12.54
-0.6004270667262973,12.59,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356,卖出,-0.03079291762894537,2022-10-11,12.36
-0.7687302882058836,12.19,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832,买进,0.0,2022-10-12,12.66
-0.6722638076017308,12.57,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579,买进,0.0,2022-10-13,12.91
-0.5819547619297574,12.97,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385,卖出,0.031821797931583164,2022-10-14,13.43
-0.5675874137546707,13.62,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886,持有,0.0,2022-10-17,14.77
-0.5388527174044974,16.25,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598,持有,0.0,2022-10-18,16.25
-0.5614299788224912,16.24,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253,持有,0.0,2022-10-19,15.75
-0.6291617630764706,15.57,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367,买进,0.0,2022-10-20,15.15
-0.5778498053083042,15.09,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541,买进,0.0,2022-10-21,15.63
-0.4895932379470578,15.68,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636,卖出,0.039098740888005294,2022-10-24,15.07
-0.4875407596363308,15.01,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665,持有,0.0,2022-10-25,14.83
-0.5860597185512106,15.1,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662,持有,0.0,2022-10-26,16.0
-0.5696398920653977,16.0,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645,买进,0.0,2022-10-27,15.67
-0.2268760141740449,15.5,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474,卖出,-0.03125,2022-10-28,15.71
-0.2905028418065719,15.74,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382,买进,0.0,2022-10-31,16.5
-0.1796690130273316,16.48,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823,卖出,0.047013977128335466,2022-11-01,16.13
-0.3931267573429049,15.97,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595,买进,0.0,2022-11-02,16.13
-0.3849168440999977,16.05,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106,卖出,0.005009392611145903,2022-11-03,15.94
-0.3972317139643582,15.95,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541,买进,0.0,2022-11-04,16.66
-0.3007652333602046,16.66,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343,卖出,0.04451410658307216,2022-11-07,17.26
-0.3274474513996517,17.03,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851,持有,0.0,2022-11-08,16.91
-0.3397623212640114,16.6,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845,买进,0.0,2022-11-09,16.54
-0.2001937961345985,17.35,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573,卖出,0.04518072289156626,2022-11-10,16.35
-0.5347477607830441,16.55,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095,持有,0.0,2022-11-11,16.14
-0.8775116386743969,16.01,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276,持有,0.0,2022-11-14,16.25
-1.0252900770467164,16.13,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463,买进,0.0,2022-11-15,16.2
-0.978083075900003,16.12,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864,卖出,-0.0006199628022317428,2022-11-16,16.61
-0.91856120488893,16.41,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565,买进,0.0,2022-11-17,16.66
-0.9760305975892763,16.83,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735,卖出,0.02559414990859221,2022-11-18,17.9
-1.082759469747063,17.88,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264,持有,0.0,2022-11-21,16.97
-1.0252900770467164,16.87,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034,买进,0.0,2022-11-22,17.57
-0.9288235964425634,17.17,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337,卖出,0.017783046828690023,2022-11-23,17.0
-0.9575582927927364,16.75,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156,持有,0.0,2022-11-24,16.84
-0.9472959012391033,16.84,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204,持有,0.0,2022-11-25,16.24
-0.9165087265782034,15.88,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619,持有,0.0,2022-11-28,16.03
-0.9226661615103832,16.01,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992,持有,0.0,2022-11-29,16.64
-1.0252900770467164,16.78,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904,持有,0.0,2022-11-30,16.54
-1.051972295086163,16.78,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491,买进,0.0,2022-12-01,17.32
-0.7564154183415239,17.1,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433,买进,0.0,2022-12-02,17.3
-0.7810451580702437,17.36,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344,卖出,0.015204678362572981,2022-12-05,17.36
-0.8775116386743969,17.36,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523,持有,0.0,2022-12-06,17.12
-0.9555058144820098,16.98,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083,持有,0.0,2022-12-07,17.29
-0.9472959012391033,17.29,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436,买进,0.0,2022-12-08,17.78
-0.6414766329408303,17.77,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005,买进,0.0,2022-12-09,17.5
-0.6353191980086509,17.28,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228,卖出,-0.02757456387169378,2022-12-12,17.43
-0.8036224194882369,17.42,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462,买进,0.0,2022-12-13,17.32
-0.8631442904993102,17.28,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497,买进,0.0,2022-12-14,18.0
-0.5491151089581308,17.87,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078,卖出,0.03414351851851851,2022-12-15,17.63
-0.6599489377373703,17.56,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175,买进,0.0,2022-12-16,17.65
-0.5819547619297574,18.0,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944,卖出,0.02505694760820053,2022-12-19,18.83
-0.7194708087484437,18.33,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582,买进,0.0,2022-12-20,17.07
-0.5285903258508646,17.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641,卖出,-0.07146753955264587,2022-12-21,17.36
-0.5655349354439445,17.56,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544,持有,0.0,2022-12-22,17.52
-0.6517390244944639,17.41,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758,买进,0.0,2022-12-23,18.0
-0.6599489377373703,17.4,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384,卖出,-0.0005743825387709111,2022-12-26,17.28
-0.9945029023858163,17.28,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408,持有,0.0,2022-12-27,16.84
-1.294164735751909,16.85,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211,持有,0.0,2022-12-28,16.45
-1.5650918727678285,16.21,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116,买进,0.0,2022-12-29,16.78
-1.3926836946667889,16.94,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535,卖出,0.04503392967304136,2022-12-30,17.26
-1.433733260881322,17.19,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707,买进,0.0,2023-01-03,17.09
-1.251062691226649,17.07,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634,买进,0.0,2023-01-04,17.27
-1.2449052562944691,17.14,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004,买进,0.0,2023-01-05,17.42
-1.2366953430515626,17.42,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291,买进,0.0,2023-01-06,17.05
-1.2387478213622893,16.98,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013,买进,0.0,2023-01-09,17.69
-1.2120656033228425,17.13,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083,卖出,0.008833922261484014,2023-01-10,16.97
-1.2592726044695557,17.04,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928,买进,0.0,2023-01-11,16.6
-1.1628061238654026,16.5,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242,买进,0.0,2023-01-12,16.85
-1.0909693829899696,16.95,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979,卖出,0.02727272727272723,2023-01-13,16.61
-1.1853833852833962,16.56,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177,持有,0.0,2023-01-16,16.72
-1.1997507334584825,16.65,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016,买进,0.0,2023-01-17,16.39
-1.1607536455546759,16.25,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014,卖出,-0.02402402402402394,2023-01-18,16.19
-1.1771734720404892,16.13,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211,买进,0.0,2023-01-19,16.01
-1.1751209937297626,16.09,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294,买进,0.0,2023-01-20,16.24
-1.119704079340143,16.55,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712,卖出,0.028589185829707948,2023-01-30,16.64
-1.294164735751909,17.68,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051,买进,0.0,2023-01-31,17.63
-1.222327994876476,17.59,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436,卖出,-0.005090497737556553,2023-02-01,19.39
-1.2161705599442958,19.45,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612,买进,0.0,2023-02-02,18.9
-0.93703350968547,18.83,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111,买进,0.0,2023-02-03,19.62
-0.8857215519173034,19.65,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865,卖出,0.04354753053637814,2023-02-06,20.13
-1.0293950336681694,19.8,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425,持有,0.0,2023-02-07,19.75
-1.0540247733968897,19.61,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114,持有,0.0,2023-02-08,19.43
-1.0724970781934295,19.62,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049,买进,0.0,2023-02-09,19.55
-1.0478673384647097,19.99,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622,买进,0.0,2023-02-10,19.31
-1.015027685493083,19.05,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208,买进,0.0,2023-02-13,19.19
-0.8364620724598635,19.19,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483,卖出,0.007349081364829426,2023-02-14,18.77
-1.0376049469110764,18.77,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944,买进,0.0,2023-02-15,18.9
-1.0232375987359896,18.93,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888,买进,0.0,2023-02-16,18.43
-0.725628243680624,18.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052,买进,0.0,2023-02-17,18.13
-0.725628243680624,18.33,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446,买进,0.0,2023-02-20,18.67
-0.7092084171948106,18.68,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452,买进,0.0,2023-02-21,18.9
-0.3808118874785445,18.7,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385,卖出,0.0010706638115631465,2023-02-22,18.64
-0.6620014160480973,18.5,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635,买进,0.0,2023-02-23,18.47
-0.6558439811159171,18.4,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445,卖出,-0.005405405405405482,2023-02-24,18.23
-0.8467244640134969,18.14,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273,持有,0.0,2023-02-27,17.88
-0.9082988133352965,17.95,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894,持有,0.0,2023-02-28,18.18
-0.8980364217816634,18.18,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797,持有,0.0,2023-03-01,18.57
-0.9206136831996566,18.45,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493,持有,0.0,2023-03-02,18.54
-0.9082988133352965,18.62,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837,持有,0.0,2023-03-03,19.06
-0.9452434229283767,18.9,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317,持有,0.0,2023-03-06,18.21
-1.070444599882703,18.26,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905,买进,0.0,2023-03-07,17.68
-1.051972295086163,17.7,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591,卖出,-0.030668127053669343,2023-03-08,17.9
-1.119704079340143,18.04,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127,买进,0.0,2023-03-09,17.48
-1.0930218613006961,17.47,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347,卖出,-0.03159645232815966,2023-03-10,17.2
-1.1771734720404892,17.05,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169,持有,0.0,2023-03-13,17.5
-1.1730685154190361,17.42,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358,持有,0.0,2023-03-14,17.1
-1.1628061238654026,17.25,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753,持有,0.0,2023-03-15,17.07
-1.203855690079936,17.07,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782,持有,0.0,2023-03-16,16.62
-1.2674825177124622,17.56,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622,买进,0.0,2023-03-17,17.11
-0.9945029023858163,17.13,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829,卖出,-0.024487471526195886,2023-03-20,16.52
-1.0745495565041563,16.67,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116,买进,0.0,2023-03-21,17.95
-1.062234686639796,17.9,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289,卖出,0.07378524295140952,2023-03-22,18.5
-1.058129730018343,18.5,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059,买进,0.0,2023-03-23,18.15


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Xingmei United-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.5221372432379774,2.93,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076,买进,0.0,2021-09-15,2.94
-1.4941402056873834,2.95,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148,买进,0.0,2021-09-16,2.86
-1.449344945606433,2.88,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976,买进,0.0,2021-09-17,2.86
-1.4549443531165518,2.83,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334,买进,0.0,2021-09-22,2.84
-1.4549443531165518,2.86,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334,卖出,0.01060070671378085,2021-09-23,2.93
-1.4549443531165518,2.93,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561,持有,0.0,2021-09-24,2.87
-1.5025393169525618,2.89,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334,持有,0.0,2021-09-27,2.77
-1.5025393169525618,2.78,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636,买进,0.0,2021-09-28,2.81
-1.4353464268311358,2.81,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361,卖出,0.010791366906474911,2021-09-29,2.74
-1.4577440568716111,2.77,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058,持有,0.0,2021-09-30,2.84
-1.4829413906671458,2.88,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334,买进,0.0,2021-10-08,2.94
-1.4829413906671458,2.93,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661,买进,0.0,2021-10-11,2.99
-1.4549443531165518,2.96,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438,买进,0.0,2021-10-12,2.93
-1.3793523517299475,2.93,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756,买进,0.0,2021-10-13,2.97
-1.2225689414466208,2.96,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888,买进,0.0,2021-10-14,2.96
-1.244966571487096,2.98,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917,买进,0.0,2021-10-15,2.93
-1.1889724963859076,2.92,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225,卖出,-0.020134228187919483,2021-10-18,3.1
-1.233767756466858,3.07,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242,持有,0.0,2021-10-19,2.99
-1.4633434643817298,2.97,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029,买进,0.0,2021-10-20,2.95
-1.3289576841388784,2.96,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432,买进,0.0,2021-10-21,2.85
-1.326157980383819,2.84,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334,卖出,-0.04054054054054058,2021-10-22,2.83
-1.326157980383819,2.83,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025,持有,0.0,2021-10-25,2.83
-1.3205585728737,2.83,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147,买进,0.0,2021-10-26,2.79
-1.1413775325498976,2.77,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565,卖出,-0.021201413427561856,2021-10-27,2.68
-1.1889724963859076,2.67,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754,持有,0.0,2021-10-28,2.61
-1.2141698301814428,2.62,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321,买进,0.0,2021-10-29,2.76
-1.2281683489567394,2.84,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425,卖出,0.08396946564885487,2021-11-01,2.94
-1.2589650902623928,2.97,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812,持有,0.0,2021-11-02,3.0
-1.2393671639769774,3.02,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875,买进,0.0,2021-11-03,3.16
-1.1805733851207296,3.15,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548,卖出,0.043046357615894,2021-11-04,3.31
-1.2477662752421554,3.35,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936,持有,0.0,2021-11-05,3.3
-1.2421668677320368,3.31,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922,买进,0.0,2021-11-08,3.39
-1.2029710151612047,3.44,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866,买进,0.0,2021-11-09,3.4
-1.1105807912442442,3.4,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204,买进,0.0,2021-11-10,3.64
-1.0769843461835316,3.65,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234,卖出,0.07352941176470588,2021-11-11,3.54
-1.0937825687138878,3.55,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745,买进,0.0,2021-11-12,3.46
-1.040588197367759,3.55,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053,买进,0.0,2021-11-15,3.37
-0.9593967884710364,3.38,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738,卖出,-0.04788732394366196,2021-11-16,3.36
-0.9649961959811552,3.34,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162,持有,0.0,2021-11-17,3.47
-1.004192048551987,3.48,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407,买进,0.0,2021-11-18,3.4
-0.9845941222665711,3.42,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008,卖出,-0.017241379310344845,2021-11-19,3.36
-0.9649961959811552,3.39,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162,持有,0.0,2021-11-22,3.29
-1.004192048551987,3.3,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875,持有,0.0,2021-11-23,3.26
-1.048987308632937,3.26,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885,买进,0.0,2021-11-24,3.25
-1.032189086102581,3.24,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261,买进,0.0,2021-11-25,3.27
-0.9845941222665711,3.31,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845,买进,0.0,2021-11-26,3.17
-0.9369991584305611,3.16,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367,卖出,-0.045317220543806616,2021-11-29,3.11
-0.9705956034912738,3.13,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157,买进,0.0,2021-11-30,3.11
-0.9481979734507985,3.11,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052,买进,0.0,2021-12-01,3.14
-0.8614071570439567,3.13,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054,卖出,0.006430868167202578,2021-12-02,3.07
-0.855807749533838,3.07,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659,买进,0.0,2021-12-03,3.09
-0.8138121932079467,3.11,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608,卖出,0.013029315960912065,2021-12-06,3.03
-0.8866044908394913,3.04,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717,持有,0.0,2021-12-07,2.98
-0.9481979734507985,2.97,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868,买进,0.0,2021-12-08,3.07
-0.9090021208799667,3.07,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493,买进,0.0,2021-12-09,3.38
-0.8698062683091352,3.51,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532,买进,0.0,2021-12-10,3.72
-0.603834411578491,4.09,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335,买进,0.0,2021-12-13,4.09
-0.45545011256034246,4.5,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516,卖出,0.10024449877750614,2021-12-14,4.5
-0.3658595923984413,4.59,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607,持有,0.0,2021-12-15,4.17
-0.5254427064368278,4.27,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387,持有,0.0,2021-12-16,4.22
-0.6766267092100356,4.07,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495,买进,0.0,2021-12-17,4.64
-0.6206326341088476,4.95,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293,卖出,0.21621621621621617,2021-12-20,4.61
-0.623432337863907,4.2,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607,买进,0.0,2021-12-21,4.45
-0.539441225212125,4.4,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579,买进,0.0,2021-12-22,4.27
-0.3882572224389166,4.1,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428,买进,0.0,2021-12-23,3.97
-0.25667114595112417,4.01,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386,卖出,-0.02195121951219509,2021-12-24,4.06
-0.3322631473377286,3.99,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856,买进,0.0,2021-12-27,3.89
-0.315464924807372,3.88,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524,买进,0.0,2021-12-28,3.82
-0.15308210701392622,3.81,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766,卖出,-0.018041237113402022,2021-12-29,3.92
-0.3210643323174907,3.93,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427,买进,0.0,2021-12-30,4.31
-0.26227055346124334,4.37,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334,卖出,0.1119592875318066,2021-12-31,4.51
-0.26227055346124334,4.45,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711,买进,0.0,2022-01-04,4.53
-0.14748269950380752,4.54,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076,卖出,0.020224719101123563,2022-01-05,4.53
-0.1698803295442828,4.49,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055,持有,0.0,2022-01-06,4.44
-0.3378625548478473,4.56,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864,持有,0.0,2022-01-07,4.26
-0.43585218627492656,4.11,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375,买进,0.0,2022-01-10,4.27
-0.343461962357966,4.31,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213,卖出,0.04866180048661783,2022-01-11,4.57
-0.4022557412142138,4.52,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016,买进,0.0,2022-01-12,4.5
-0.30146640603207475,4.55,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744,买进,0.0,2022-01-13,4.3
-0.19787736709487683,4.22,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587,买进,0.0,2022-01-14,4.33
-0.21747529338029276,4.25,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097,买进,0.0,2022-01-17,4.6
-0.052292771831787634,4.55,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743,买进,0.0,2022-01-18,4.5
0.12128886098189605,4.7,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172,买进,0.0,2022-01-19,4.72
0.3032696050607578,4.7,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386,买进,0.0,2022-01-20,4.35
0.30046990130569795,4.28,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567,买进,0.0,2022-01-21,3.94
0.49364946040479757,3.9,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395,买进,0.0,2022-01-24,3.96
0.6952281307690747,3.98,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568,买进,0.0,2022-01-25,3.65
0.9080056161535898,3.65,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546,买进,0.0,2022-01-26,3.63
1.1291822128032833,3.65,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264,买进,0.0,2022-01-27,3.6
1.361557624473214,3.62,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967,买进,0.0,2022-01-28,3.91
1.605131851163383,3.78,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048,卖出,0.044198895027624224,2022-02-07,3.69
1.4035531807991057,3.76,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954,买进,0.0,2022-02-08,3.76
1.6499271112443334,3.79,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931,卖出,0.007978723404255386,2022-02-09,3.79
1.3895546620238084,3.8,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513,持有,0.0,2022-02-10,3.75
1.2243721404753034,3.71,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522,持有,0.0,2022-02-11,3.62
1.2943647343517886,3.56,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859,买进,0.0,2022-02-14,3.7
1.5351392572868976,3.72,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658,卖出,0.04494382022471914,2022-02-15,3.61
1.344759401942858,3.61,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307,买进,0.0,2022-02-16,3.6
1.4007534770440457,3.54,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103,买进,0.0,2022-02-17,3.47
1.512741627246423,3.45,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034,买进,0.0,2022-02-18,3.46
1.7647149652017693,3.47,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124,卖出,0.005797101449275368,2022-02-21,3.61
1.5547371835723136,3.56,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367,持有,0.0,2022-02-22,3.48
1.563136294837492,3.52,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464,持有,0.0,2022-02-23,3.53
1.308363253127086,3.52,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858,买进,0.0,2022-02-24,3.3
1.3111629568821446,3.3,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887,买进,0.0,2022-02-25,3.3
1.5435383685520763,3.32,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919,买进,0.0,2022-02-28,3.27
1.7983114102624824,3.28,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685,买进,0.0,2022-03-01,3.32
1.9606942280559279,3.3,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558,买进,0.0,2022-03-02,3.34
2.23506519605175,3.33,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097,买进,0.0,2022-03-03,3.32
2.5234346828228698,3.34,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912,买进,0.0,2022-03-04,3.34
2.8258026883692855,3.32,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834,卖出,-0.005988023952095814,2022-03-07,3.36
2.5066364602925124,3.37,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639,持有,0.0,2022-03-08,3.2
2.5206349790678098,3.21,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523,买进,0.0,2022-03-09,3.15
2.5178352753127506,3.19,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011,买进,0.0,2022-03-10,3.19
2.719413945677028,3.15,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705,卖出,-0.012539184952978068,2022-03-11,3.23
2.716614241921968,3.22,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655,持有,0.0,2022-03-14,3.15
2.512235867802632,3.14,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764,持有,0.0,2022-03-15,2.92
2.2994583824181167,2.95,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137,买进,0.0,2022-03-16,3.21
2.3330548274788296,3.3,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966,买进,0.0,2022-03-17,3.21
2.2462640110719874,3.22,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656,卖出,-0.02424242424242413,2022-03-18,3.33
2.1902699359707993,3.33,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827,买进,0.0,2022-03-21,3.32
2.198669047235978,3.3,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564,买进,0.0,2022-03-22,3.37
2.2014687509910367,3.38,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651,卖出,0.024242424242424267,2022-03-23,3.34
2.176271417195502,3.33,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223,买进,0.0,2022-03-24,3.26
2.251863418582107,3.26,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334,卖出,-0.021021021021021106,2022-03-25,3.34
2.251863418582107,3.46,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383,持有,0.0,2022-03-28,3.67
1.9634939318109876,3.58,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253,持有,0.0,2022-03-29,3.54
1.6891229638151652,3.52,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742,持有,0.0,2022-03-30,3.44
1.5967327398982043,3.44,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827,持有,0.0,2022-03-31,3.41
1.3391599944327393,3.37,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686,持有,0.0,2022-04-01,3.51
1.0955857677425702,3.57,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396,持有,0.0,2022-04-06,3.59
0.8632103560726397,3.6,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617,持有,0.0,2022-04-07,3.45
0.642033759422946,3.47,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572,持有,0.0,2022-04-08,3.35
0.43205597779349036,3.32,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722,买进,0.0,2022-04-11,3.21
0.5356450167306883,3.28,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783,买进,0.0,2022-04-12,3.38
0.3508645688967677,3.32,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976,买进,0.0,2022-04-13,3.23
0.4964491641598569,3.23,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757,买进,0.0,2022-04-14,3.23
0.6980278345241341,3.21,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375,买进,0.0,2022-04-15,3.11
0.9108053199086497,3.1,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005,卖出,-0.03426791277258563,2022-04-18,3.15
0.6896287232589561,3.17,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807,买进,0.0,2022-04-19,3.18
0.8996065048884118,3.18,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175,买进,0.0,2022-04-20,3.24
1.117983397783046,3.26,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184,卖出,0.025157232704402396,2022-04-21,3.07
0.8856079861131145,3.06,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697,持有,0.0,2022-04-22,2.97
0.6644313894634214,2.92,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379,持有,0.0,2022-04-25,2.67
0.45445360783396566,2.66,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082,买进,0.0,2022-04-26,2.7
0.5384447204857481,2.66,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427,卖出,0.0,2022-04-27,2.73
0.40405894024289635,2.68,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303,买进,0.0,2022-04-28,2.63
0.6000382030970548,2.65,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817,买进,0.0,2022-04-29,2.78
0.8072162809714513,2.84,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374,买进,0.0,2022-05-05,2.81
1.025593173866085,2.73,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535,买进,0.0,2022-05-06,2.76
1.1879759916595312,2.76,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762,买进,0.0,2022-05-09,2.85
1.2803662155764912,2.8,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772,买进,0.0,2022-05-10,2.86
1.5211407385116005,2.87,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485,卖出,0.025000000000000102,2022-05-11,2.8
1.635928592469036,2.79,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117,持有,0.0,2022-05-12,2.84
1.473545774675591,2.83,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883,买进,0.0,2022-05-13,2.86
1.529539849776779,2.88,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662,买进,0.0,2022-05-16,2.91
1.6163306661836203,2.93,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817,买进,0.0,2022-05-17,2.85
1.8739034116490865,2.85,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917,卖出,-0.027303754266211625,2022-05-18,2.9
1.3335605869226204,2.86,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092,持有,0.0,2022-05-19,2.92
1.0283928776211448,2.93,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359,持有,0.0,2022-05-20,2.91
0.5720411655464609,2.97,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698,持有,0.0,2022-05-23,3.02
0.42925627403843103,2.99,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782,买进,0.0,2022-05-24,2.88
0.5608423505262234,2.86,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154,买进,0.0,2022-05-25,2.99
0.7708201321556791,3.01,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516,卖出,0.05244755244755242,2022-05-26,3.0
0.42085716277325297,3.01,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513,买进,0.0,2022-05-27,2.99
0.5664417580363421,3.01,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924,卖出,0.0,2022-05-30,2.97
0.8100159847265106,2.98,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875,买进,0.0,2022-05-31,3.05
0.8688097635827584,3.07,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083,卖出,0.030201342281879148,2022-06-01,3.06
0.5944387955869361,3.03,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305,买进,0.0,2022-06-02,3.01
0.5188467942003322,3.01,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908,买进,0.0,2022-06-06,3.04
0.7400233908500253,3.03,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901,买进,0.0,2022-06-07,2.98
0.8352133185220452,2.99,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628,卖出,-0.013201320132013068,2022-06-08,2.96
0.7148260570544906,2.97,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946,买进,0.0,2022-06-09,2.9
0.9975961363154915,2.87,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127,买进,0.0,2022-06-10,2.89
1.1823765841494125,2.9,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163,卖出,0.010452961672473799,2022-06-13,2.85
1.2355709554955407,2.83,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667,持有,0.0,2022-06-14,2.85
1.0815872489672729,2.83,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364,持有,0.0,2022-06-15,2.85
1.1067845827628076,2.85,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517,买进,0.0,2022-06-16,2.99
1.1095842865178676,2.99,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615,卖出,0.0491228070175439,2022-06-17,2.92
1.1039848790077487,2.91,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087,买进,0.0,2022-06-20,2.95
1.0535902114166795,2.94,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527,卖出,0.010309278350515396,2022-06-21,3.01
0.7960174659512138,3.06,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671,买进,0.0,2022-06-22,2.99
0.9332029499491249,2.96,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788,买进,0.0,2022-06-23,3.04
1.229971547985422,3.02,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888,卖出,0.02027027027027029,2022-06-24,3.0
1.0955857677425702,3.02,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049,持有,0.0,2022-06-27,3.3
1.1487801390886994,3.3,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392,买进,0.0,2022-06-28,3.63
1.1515798428437583,3.69,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212,卖出,0.11818181818181822,2022-06-29,3.42
1.0843869527223329,3.51,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874,持有,0.0,2022-06-30,3.76
0.9304032461940651,3.63,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773,买进,0.0,2022-07-01,3.46
1.0591896189267982,3.43,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558,卖出,-0.055096418732782294,2022-07-04,3.37
0.922004134928887,3.34,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305,买进,0.0,2022-07-05,3.26
0.9556005799895998,3.26,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188,买进,0.0,2022-07-06,3.37
1.0591896189267982,3.34,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335,买进,0.0,2022-07-07,3.31
1.137581324068462,3.34,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581,买进,0.0,2022-07-08,3.37
1.1459804353336396,3.33,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293,买进,0.0,2022-07-11,3.41
1.473545774675591,3.37,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306,卖出,0.012012012012012022,2022-07-12,3.35
1.0927860639875113,3.36,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865,持有,0.0,2022-07-13,3.49
0.8296139110119265,3.43,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673,持有,0.0,2022-07-14,3.43
0.8324136147669858,3.48,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753,持有,0.0,2022-07-15,3.38
0.8100159847265106,3.34,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887,买进,0.0,2022-07-18,3.55
0.8660100598276991,3.56,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108,卖出,0.06586826347305395,2022-07-19,3.56
0.7540219096253226,3.56,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039,持有,0.0,2022-07-20,3.67
0.6868290195038966,3.7,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038,持有,0.0,2022-07-21,3.64
0.7036272420342533,3.64,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028,买进,0.0,2022-07-22,3.6
0.8856079861131145,3.6,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685,买进,0.0,2022-07-25,3.6
1.0703884339470355,3.63,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781,买进,0.0,2022-07-26,3.63
1.0031955438256102,3.62,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588,卖出,-0.00275482093663906,2022-07-27,3.59
0.8044165772163918,3.64,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549,持有,0.0,2022-07-28,3.53
0.8128156884815699,3.54,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976,持有,0.0,2022-07-29,3.51
0.7904180584410946,3.49,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715,持有,0.0,2022-08-01,3.47
0.35926368016194576,3.44,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214,持有,0.0,2022-08-02,3.27
0.1464861947774307,3.26,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853,持有,0.0,2022-08-03,3.2
-0.01869632677107444,3.23,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034,买进,0.0,2022-08-04,3.34
0.33406634636641114,3.36,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043,买进,0.0,2022-08-05,3.37
0.4404550890586684,3.34,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287,卖出,-0.005952380952380958,2022-08-08,3.39
0.1296879722470741,3.4,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388,持有,0.0,2022-08-09,3.31
0.009300710779519559,3.32,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526,持有,0.0,2022-08-10,3.27
0.034498044575054204,3.29,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283,买进,0.0,2022-08-11,3.33
0.2892710862854605,3.38,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232,卖出,0.027355623100303907,2022-08-12,3.39
0.2136790848988566,3.37,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902,买进,0.0,2022-08-15,3.42
0.28367167877534183,3.44,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639,卖出,0.020771513353115677,2022-08-16,3.44
0.22767760367415332,3.44,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271,持有,0.0,2022-08-17,3.52
0.16328441730778728,3.51,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333,持有,0.0,2022-08-18,3.46
0.12688826849201473,3.45,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033,买进,0.0,2022-08-19,3.46
0.2668734562449852,3.48,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638,买进,0.0,2022-08-22,3.62
0.24727552995956928,3.65,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803,卖出,0.04885057471264366,2022-08-23,3.58
0.2192784924089753,3.6,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072,买进,0.0,2022-08-24,3.55
0.37046249518218316,3.58,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625,买进,0.0,2022-08-25,3.52
0.42645657028337164,3.5,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681,买进,0.0,2022-08-26,3.65
0.4796509416295003,3.76,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604,卖出,0.07428571428571422,2022-08-29,4.02
0.5160470904452729,4.16,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747,持有,0.0,2022-08-30,4.42
0.23047730742921269,4.86,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524,持有,0.0,2022-08-31,4.86
0.23887641869439122,5.35,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597,买进,0.0,2022-09-01,5.35
0.33126664261135175,5.89,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426,卖出,0.10093457943925235,2022-09-02,5.89
0.2948704937955792,5.48,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863,买进,0.0,2022-09-05,5.3
0.32286753134617324,4.87,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274,卖出,-0.11131386861313873,2022-09-06,4.77
0.2696731600000446,4.8,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709,持有,0.0,2022-09-07,4.98
0.16048471355272745,4.78,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753,买进,0.0,2022-09-08,5.11
0.19968056612355933,4.95,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626,卖出,0.03556485355648534,2022-09-09,4.6
0.2192784924089753,4.25,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951,持有,0.0,2022-09-13,4.14
0.16048471355272745,3.98,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646,买进,0.0,2022-09-14,3.96
0.18848175110332194,3.99,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573,买进,0.0,2022-09-15,3.89
0.5608423505262234,3.87,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021,卖出,-0.030075187969924838,2022-09-16,3.92
0.4404550890586684,3.92,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668,买进,0.0,2022-09-19,3.94
0.42645657028337164,3.93,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352,买进,0.0,2022-09-20,4.01
0.5720411655464609,3.94,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946,买进,0.0,2022-09-21,3.97
0.6112370181172927,3.92,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537,买进,0.0,2022-09-22,3.87
0.7876183546860352,3.84,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893,卖出,-0.02040816326530614,2022-09-23,3.7
0.7120263532994313,3.68,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156,持有,0.0,2022-09-26,3.69
0.37046249518218316,3.68,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923,持有,0.0,2022-09-27,3.78
0.2920707900405199,3.76,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987,买进,0.0,2022-09-28,3.62
0.3032696050607578,3.66,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106,买进,0.0,2022-09-29,3.55
0.48805005289467834,3.56,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767,买进,0.0,2022-09-30,3.56
0.8912073936232336,3.54,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516,买进,0.0,2022-10-10,3.48
1.2131733254550658,3.48,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334,买进,0.0,2022-10-11,3.5
1.2131733254550658,3.48,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579,买进,0.0,2022-10-12,3.57
1.3279611794125017,3.56,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338,卖出,0.022988505747126457,2022-10-13,3.56
1.1879759916595312,3.59,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797,持有,0.0,2022-10-14,3.65
1.1515798428437583,3.63,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412,持有,0.0,2022-10-17,3.71
0.8324136147669858,3.72,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321,买进,0.0,2022-10-18,3.72
0.913605023663709,3.72,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247,买进,0.0,2022-10-19,3.68
1.0703884339470355,3.68,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257,卖出,-0.01075268817204302,2022-10-20,3.7
0.9975961363154915,3.7,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105,持有,0.0,2022-10-21,3.67
0.9052059123985304,3.68,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863,持有,0.0,2022-10-24,3.55
0.8212147997467485,3.55,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866,买进,0.0,2022-10-25,3.55
0.9667993950098371,3.58,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032,卖出,0.008450704225352183,2022-10-26,3.6
0.9108053199086497,3.62,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503,持有,0.0,2022-10-27,3.96
0.6924284270140154,4.06,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497,持有,0.0,2022-10-28,3.84
0.6952281307690747,3.94,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295,买进,0.0,2022-10-31,3.82
0.8044165772163918,3.78,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409,卖出,-0.0406091370558376,2022-11-01,4.02
0.8156153922366293,4.06,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807,买进,0.0,2022-11-02,3.97
0.8688097635827584,3.93,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453,卖出,-0.03201970443349741,2022-11-03,3.97
0.7848186509309759,3.93,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374,买进,0.0,2022-11-04,4.03
0.8296139110119265,3.99,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034,买进,0.0,2022-11-07,4.04
0.8240145035018078,4.02,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194,买进,0.0,2022-11-08,3.96
0.7932177621961545,3.96,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777,卖出,-0.014925373134328263,2022-11-09,3.93
0.8100159847265106,3.93,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013,持有,0.0,2022-11-10,4.1
0.7064269457893126,4.18,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666,买进,0.0,2022-11-11,4.02
0.8212147997467485,4.0,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375,买进,0.0,2022-11-14,3.94
0.9444017649693623,3.95,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179,卖出,-0.012499999999999956,2022-11-15,4.12
0.8716094673378177,4.1,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834,持有,0.0,2022-11-16,4.24
0.8128156884815699,4.23,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196,买进,0.0,2022-11-17,4.18
0.7960174659512138,4.18,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493,卖出,-0.011820330969267306,2022-11-18,4.05
0.7568216133803819,4.08,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586,持有,0.0,2022-11-21,4.0
0.7148260570544906,3.98,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891,买进,0.0,2022-11-22,3.89
0.7540219096253226,3.88,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932,卖出,-0.02512562814070354,2022-11-23,3.85
0.7400233908500253,3.84,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124,持有,0.0,2022-11-24,3.85
0.7512222058702632,3.85,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462,持有,0.0,2022-11-25,3.93
0.6700307969735401,3.87,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644,持有,0.0,2022-11-28,3.97
0.2696731600000446,3.94,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893,买进,0.0,2022-11-29,4.12
0.3508645688967677,4.13,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014,卖出,0.04822335025380709,2022-11-30,4.15
0.31166871632593585,4.2,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372,买进,0.0,2022-12-01,4.18
0.38166131020242106,4.15,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336,卖出,-0.011904761904761862,2022-12-02,4.2
0.3396657538765298,4.27,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502,持有,0.0,2022-12-05,4.2
0.35926368016194576,4.18,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309,买进,0.0,2022-12-06,4.18
0.4404550890586684,4.18,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014,卖出,0.0,2022-12-07,4.29
0.43205597779349036,4.29,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132,持有,0.0,2022-12-08,4.22
0.28367167877534183,4.19,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174,买进,0.0,2022-12-09,4.12
0.32006782759111385,4.12,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299,卖出,-0.01670644391408121,2022-12-12,4.08
0.2892710862854605,4.06,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627,买进,0.0,2022-12-13,4.49
0.3368660501214705,4.52,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516,买进,0.0,2022-12-14,4.38
0.40685864399795574,4.4,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428,买进,0.0,2022-12-15,4.32
0.6588319819533027,4.32,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812,买进,0.0,2022-12-16,4.29
0.700827538279194,4.25,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446,卖出,-0.01620370370370377,2022-12-19,4.19
0.6672310932184807,4.16,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307,持有,0.0,2022-12-20,4.02
0.6616316857083621,4.02,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953,持有,0.0,2022-12-21,4.08
0.681229611993778,4.04,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604,买进,0.0,2022-12-22,4.06
0.6784299082387186,4.01,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828,买进,0.0,2022-12-23,4.11
0.7036272420342533,4.11,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126,卖出,0.02493765586034926,2022-12-26,4.21
0.6924284270140154,4.21,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498,持有,0.0,2022-12-27,4.12
0.709226649544372,4.08,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316,买进,0.0,2022-12-28,4.12
0.7848186509309759,4.07,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374,买进,0.0,2022-12-29,4.24
0.8296139110119265,4.18,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376,买进,0.0,2022-12-30,4.49
0.8828082823580552,4.54,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289,卖出,0.08612440191387569,2023-01-03,4.43
0.8128156884815699,4.46,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887,持有,0.0,2023-01-04,4.6
0.7932177621961545,4.57,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523,买进,0.0,2023-01-05,4.44
0.8324136147669858,4.44,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238,卖出,-0.0284463894967177,2023-01-06,4.28
0.745622798360144,4.27,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334,持有,0.0,2023-01-09,4.25
0.745622798360144,4.22,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202,持有,0.0,2023-01-10,4.26
0.7204254645646093,4.25,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015,持有,0.0,2023-01-11,4.14
0.7120263532994313,4.14,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333,买进,0.0,2023-01-12,4.23
0.7540219096253226,4.21,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281,卖出,0.016908212560386545,2023-01-13,4.32
0.7736198359107385,4.33,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165,持有,0.0,2023-01-16,4.3
0.7876183546860352,4.26,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657,买进,0.0,2023-01-17,4.21
0.9080056161535898,4.21,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038,买进,0.0,2023-01-18,4.37
0.9779982100300756,4.33,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403,卖出,0.028503562945368197,2023-01-19,4.28
0.8856079861131145,4.29,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747,持有,0.0,2023-01-20,4.34
0.8520115410524018,4.39,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074,买进,0.0,2023-01-30,4.34
0.8828082823580552,4.3,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369,卖出,-0.020501138952163978,2023-01-31,4.39
0.8772088748479364,4.39,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676,持有,0.0,2023-02-01,4.43
0.7904180584410946,4.41,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196,买进,0.0,2023-02-02,4.36
0.8324136147669858,4.34,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095,卖出,-0.015873015873015938,2023-02-03,4.35
0.7792192434208572,4.34,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299,持有,0.0,2023-02-06,4.27
0.7876183546860352,4.27,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072,持有,0.0,2023-02-07,4.33
0.7484225021152039,4.35,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586,持有,0.0,2023-02-08,4.23
0.6952281307690747,4.21,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866,持有,0.0,2023-02-09,4.27
0.6644313894634214,4.26,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334,买进,0.0,2023-02-10,4.42
0.6644313894634214,4.49,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363,卖出,0.053990610328638604,2023-02-13,4.42
0.6056376106071736,4.45,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334,持有,0.0,2023-02-14,4.33
0.6056376106071736,4.34,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955,买进,0.0,2023-02-15,4.41
0.614036721872352,4.4,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576,卖出,0.013824884792626843,2023-02-16,4.29
0.48805005289467834,4.28,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384,买进,0.0,2023-02-17,4.22
0.5244462017104509,4.19,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542,买进,0.0,2023-02-20,4.17
0.5552429430161042,4.16,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505,卖出,-0.007159904534606264,2023-02-21,4.16
0.5580426467711636,4.14,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533,买进,0.0,2023-02-22,4.17
0.7344239833399067,4.17,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816,卖出,0.007246376811594264,2023-02-23,4.1
0.6308349444027087,4.11,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993,持有,0.0,2023-02-24,4.08
0.35366427265182704,4.08,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519,买进,0.0,2023-02-27,3.98
0.3648630876720645,4.0,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082,卖出,-0.01960784313725492,2023-02-28,4.04
0.3060693088158171,4.04,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879,买进,0.0,2023-03-01,4.1
0.31166871632593585,4.1,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342,买进,0.0,2023-03-02,4.11
0.3844610139574804,4.1,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334,卖出,0.0,2023-03-03,4.08
0.33126664261135175,4.07,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635,持有,0.0,2023-03-06,4.05
0.3144684200809952,4.06,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444,买进,0.0,2023-03-07,3.95
0.35366427265182704,3.93,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631,卖出,-0.03201970443349741,2023-03-08,4.09
0.3620633839170051,4.09,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694,持有,0.0,2023-03-09,4.5
0.34526516138664853,4.41,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298,买进,0.0,2023-03-10,4.4
0.4348556815485497,4.4,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399,卖出,-0.002267573696145076,2023-03-13,4.34
0.43205597779349036,4.33,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529,持有,0.0,2023-03-14,4.23
0.3676627914271238,4.23,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186,持有,0.0,2023-03-15,4.22
0.3284669388562924,4.17,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073,买进,0.0,2023-03-16,4.18
0.3788616064473617,4.23,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784,卖出,0.014388489208633212,2023-03-17,4.29
0.3760619026923024,4.25,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933,持有,0.0,2023-03-20,4.39
0.3956598289777178,4.36,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588,持有,0.0,2023-03-21,4.83
0.37046249518218316,4.99,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812,持有,0.0,2023-03-22,4.75
0.32006782759111385,4.5,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337,持有,0.0,2023-03-23,4.63


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Zhaohe Industrial-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2480527600173368,28.59,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774,买进,0.0,2021-09-15,28.51
1.0909555589494362,28.51,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556,买进,0.0,2021-09-16,27.96
1.520382867509741,27.91,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277,卖出,-0.021045247281655608,2021-09-17,27.93
0.7117803822419313,27.76,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454,持有,0.0,2021-09-22,28.3
0.16129111967260293,28.3,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443,买进,0.0,2021-09-23,28.1
0.33032101772293654,28.1,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066,卖出,-0.007067137809187254,2021-09-24,27.4
0.1818488099760218,27.41,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125,持有,0.0,2021-09-27,26.61
0.12931249031172895,26.55,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164,持有,0.0,2021-09-28,26.6
0.17499624654154938,26.52,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891,买进,0.0,2021-09-29,25.85
0.25951119556671537,25.88,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363,买进,0.0,2021-09-30,26.25
0.3554470836493373,26.66,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296,卖出,0.03013910355486867,2021-10-08,26.78
0.19555393684496825,26.82,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795,买进,0.0,2021-10-11,26.78
0.30747913960802636,26.93,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608,卖出,0.004101416853094684,2021-10-12,26.93
0.16814368310707614,26.93,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799,持有,0.0,2021-10-13,27.55
-0.0534225346075495,27.4,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304,持有,0.0,2021-10-14,27.41
-0.211031493600428,27.25,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176,买进,0.0,2021-10-15,26.8
0.14758599280365728,26.79,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309,买进,0.0,2021-10-18,26.45
0.3120475152310082,26.46,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832,卖出,-0.012318029115341482,2021-10-19,26.55
0.012818911925688983,26.8,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926,买进,0.0,2021-10-20,26.69
0.6706650016350936,26.67,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645,买进,0.0,2021-10-21,26.2
0.4787932254698505,26.2,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795,卖出,-0.017622797150356296,2021-10-22,26.0
0.35773127146082784,26.15,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271,持有,0.0,2021-10-25,26.14
0.17271205873005804,26.14,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954,持有,0.0,2021-10-26,25.92
-0.035149032115621974,25.75,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241,买进,0.0,2021-10-27,25.41
0.1590069318611124,25.4,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979,买进,0.0,2021-10-28,24.65
0.3919940886331931,24.64,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181,买进,0.0,2021-10-29,24.77
0.28692144930460745,24.77,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547,卖出,0.005275974025973985,2021-11-01,25.29
0.35316289583784594,25.36,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683,买进,0.0,2021-11-02,24.79
0.5107718548307245,24.8,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557,卖出,-0.022082018927444744,2021-11-03,25.0
0.5541714232490536,25.0,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858,买进,0.0,2021-11-04,25.37
0.7391906359798234,25.5,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925,买进,0.0,2021-11-05,25.6
0.8808102802922648,25.58,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257,卖出,0.0031372549019607174,2021-11-08,25.49
0.5930026160444,25.5,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195,买进,0.0,2021-11-09,25.89
1.3079534010410792,25.88,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467,买进,0.0,2021-11-10,26.22
2.0959981960054708,26.37,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543,卖出,0.018933539412673957,2021-11-11,26.43
1.2896798985491518,26.69,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264,持有,0.0,2021-11-12,26.78
1.0269983002276883,26.7,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977,持有,0.0,2021-11-15,27.35
0.5473188598145803,27.52,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627,持有,0.0,2021-11-16,27.01
0.4239727179940671,26.99,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316,买进,0.0,2021-11-17,27.48
0.460519722977923,27.45,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761,卖出,0.0170433493886625,2021-11-18,27.96
0.2709321346241705,27.71,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027,持有,0.0,2021-11-19,27.75
0.3668680227067924,27.68,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566,买进,0.0,2021-11-22,27.92
0.4513829717319584,27.65,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332,买进,0.0,2021-11-23,27.97
0.5610239866835259,27.97,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155,卖出,0.011573236889692596,2021-11-24,28.29
0.4833616010928324,28.15,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944,买进,0.0,2021-11-25,28.34
0.7163487578649131,28.12,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202,买进,0.0,2021-11-26,28.19
0.9721777927519041,27.81,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274,卖出,-0.011024182076813736,2021-11-29,28.1
0.7803060165866602,28.15,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624,买进,0.0,2021-11-30,28.31
0.8100004581360437,28.63,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136,卖出,0.017051509769094156,2021-12-01,28.99
0.5564556110605441,28.99,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897,持有,0.0,2021-12-02,30.25
0.5541714232490536,30.0,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062,持有,0.0,2021-12-03,28.55
0.5267611695111615,28.41,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622,买进,0.0,2021-12-06,27.33
0.668380813823603,27.22,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216,买进,0.0,2021-12-07,27.44
0.8488316509313909,27.63,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958,买进,0.0,2021-12-08,27.44
1.1937440104665298,27.44,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257,卖出,-0.006876583423814612,2021-12-09,27.25
1.200596573901003,27.15,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498,持有,0.0,2021-12-10,27.73
1.1434918786137283,27.89,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863,买进,0.0,2021-12-13,27.55
1.915547358897683,27.55,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285,买进,0.0,2021-12-14,27.56
2.76298103696084,27.6,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603,买进,0.0,2021-12-15,28.66
3.694929664049163,28.63,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167,买进,0.0,2021-12-16,28.29
4.720529991408616,28.31,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119,买进,0.0,2021-12-17,27.84
5.848918770285166,27.82,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115,卖出,-0.01730837160014124,2021-12-20,27.96
4.608604788645558,29.09,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163,持有,0.0,2021-12-21,28.36
3.491636948826465,28.25,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867,持有,0.0,2021-12-22,28.19
2.548267382680686,28.19,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496,持有,0.0,2021-12-23,28.33
2.3335537284005334,28.35,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197,持有,0.0,2021-12-24,27.2
2.340406291835007,27.21,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151,持有,0.0,2021-12-27,27.25
1.9109789832747004,27.4,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752,买进,0.0,2021-12-28,27.35
2.0091990591688127,27.35,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897,卖出,-0.0018248175182480715,2021-12-29,27.35
1.7739277145852408,27.35,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064,持有,0.0,2021-12-30,27.42
1.5820559384199986,27.42,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804,持有,0.0,2021-12-31,27.55
1.349068781647917,27.55,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186,买进,0.0,2022-01-04,28.08
1.3719106597628272,28.1,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614,卖出,0.019963702359346667,2022-01-05,28.63
1.3148059644755523,28.2,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984,持有,0.0,2022-01-06,28.37
1.0064406099242686,28.47,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917,买进,0.0,2022-01-07,28.78
1.081818807703471,28.6,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331,卖出,0.00456621004566219,2022-01-10,28.95
1.1275025639332912,28.8,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998,持有,0.0,2022-01-11,28.43
1.1137974370643449,28.5,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313,买进,0.0,2022-01-12,28.81
1.2439961423193313,28.97,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381,买进,0.0,2022-01-13,29.28
1.483835862525886,29.27,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438,卖出,0.010355540214014523,2022-01-14,28.87
1.120650000498818,28.82,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069,买进,0.0,2022-01-17,29.16
1.1297867517447817,29.29,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004,卖出,0.016308119361554435,2022-01-18,28.26
0.7940111434556067,28.39,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938,买进,0.0,2022-01-19,28.69
1.0041564221127781,28.68,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544,卖出,0.01021486438886929,2022-01-20,27.6
1.0178615489817244,27.95,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942,买进,0.0,2022-01-21,27.7
1.1069448736298733,27.69,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474,卖出,-0.009302325581395278,2022-01-24,27.81
1.1137974370643449,29.01,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072,买进,0.0,2022-01-25,26.68
1.2257226398274037,26.52,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306,卖出,-0.08583247156153057,2022-01-26,26.63
1.2257226398274037,27.61,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694,买进,0.0,2022-01-27,25.7
1.2622696448112605,25.72,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556,买进,0.0,2022-01-28,26.17
1.435867918484575,26.6,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434,卖出,0.03421461897356153,2022-02-07,26.63
1.2348593910733674,26.63,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697,买进,0.0,2022-02-08,27.15
1.335363654778972,27.02,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306,卖出,0.014645137063462283,2022-02-09,27.18
1.2439961423193313,27.15,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079,买进,0.0,2022-02-10,26.9
1.481551674714394,26.9,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465,卖出,-0.009208103130755065,2022-02-11,26.37
1.5729191871740347,26.36,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433,买进,0.0,2022-02-14,26.51
1.8401691611184792,26.6,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106,买进,0.0,2022-02-15,26.52
2.308427662474133,26.58,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572,卖出,-0.0007518796992482378,2022-02-16,26.93
2.2558913428098393,26.94,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283,持有,0.0,2022-02-17,27.12
1.7465174608473495,27.1,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992,持有,0.0,2022-02-18,26.91
1.4381521062960656,27.0,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901,持有,0.0,2022-02-21,27.14
1.1229341883103086,27.05,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717,持有,0.0,2022-02-22,26.82
1.0292824880391789,28.42,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752,持有,0.0,2022-02-23,27.32
1.068113680834526,27.15,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822,买进,0.0,2022-02-24,26.26
1.040703427096633,26.42,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324,卖出,-0.026887661141804676,2022-02-25,26.31
0.7277696969223683,26.31,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827,买进,0.0,2022-02-28,26.57
0.7734534531521886,26.55,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417,买进,0.0,2022-03-01,26.65
0.8419790874969176,26.64,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296,卖出,0.003389830508474571,2022-03-02,26.61
0.784874392209643,27.51,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312,持有,0.0,2022-03-03,26.61
0.6295496210282557,26.64,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382,买进,0.0,2022-03-04,26.3
0.704927818807458,26.2,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985,买进,0.0,2022-03-07,26.09
0.9082205340301561,26.06,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386,卖出,-0.005343511450381701,2022-03-08,25.5
0.7780218287751697,25.8,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184,持有,0.0,2022-03-09,24.59
0.6729491894465849,25.12,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678,持有,0.0,2022-03-10,25.05
0.5975709916673818,24.8,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633,持有,0.0,2022-03-11,25.31
0.3120475152310082,25.3,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886,买进,0.0,2022-03-14,24.83
0.29834238836206256,24.8,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306,卖出,-0.019762845849802372,2022-03-15,23.51
0.29834238836206256,23.89,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783,买进,0.0,2022-03-16,24.14
0.412551778936612,24.57,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975,卖出,0.028463792381749675,2022-03-17,24.3
0.28006888587013423,24.39,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013,买进,0.0,2022-03-18,24.63
0.3234684542884633,24.7,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307,买进,0.0,2022-03-21,25.0
0.3828573373872294,25.0,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054,卖出,0.01214574898785428,2022-03-22,25.12
0.40341502769064824,25.12,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357,持有,0.0,2022-03-23,24.93
0.3234684542884633,25.0,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409,持有,0.0,2022-03-24,24.52
0.10875480000831009,24.47,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417,持有,0.0,2022-03-25,24.65
0.021955663171652744,24.76,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533,持有,0.0,2022-03-28,24.4
-0.11281141770631556,24.69,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195,买进,0.0,2022-03-29,24.0
-0.03743321992711332,24.24,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063,买进,0.0,2022-03-30,24.08
0.04708172909805349,24.01,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065,买进,0.0,2022-03-31,24.45
0.04251335347507161,24.43,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631,卖出,0.01749271137026231,2022-04-01,24.37
-0.1379374836327163,24.22,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987,持有,0.0,2022-04-06,24.73
-0.30696738168304993,24.73,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874,买进,0.0,2022-04-07,24.31
-0.30239900606006725,24.31,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112,卖出,-0.016983420946219234,2022-04-08,23.88
-0.5765015434389865,23.89,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413,买进,0.0,2022-04-11,23.59
-0.49883915784829297,23.6,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487,卖出,-0.012138970280452036,2022-04-12,23.72
-0.4554395894299639,23.68,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697,买进,0.0,2022-04-13,23.32
-0.2315891839038469,23.32,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716,买进,0.0,2022-04-14,23.34
-0.2452943107727925,23.39,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461,买进,0.0,2022-04-15,23.0
-0.20874730578893747,22.51,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483,卖出,-0.03762291577597259,2022-04-18,22.9
-0.24986268639577522,22.98,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956,持有,0.0,2022-04-19,23.2
-0.3617878891588333,23.56,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573,买进,0.0,2022-04-20,23.12
0.25951119556671537,23.12,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339,买进,0.0,2022-04-21,22.33
0.29148982492758935,22.51,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246,卖出,-0.026384083044982673,2022-04-22,22.65
0.17728043435303992,22.65,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847,买进,0.0,2022-04-25,20.75
0.2709321346241705,20.75,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454,卖出,-0.08388520971302423,2022-04-26,19.56
0.12702830250023842,19.56,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142,买进,0.0,2022-04-27,20.95
0.3782889617642467,20.84,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513,卖出,0.06543967280163605,2022-04-28,20.41
0.16814368310707614,21.08,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625,买进,0.0,2022-04-29,21.11
0.4833616010928324,21.28,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715,卖出,0.009487666034155733,2022-05-05,21.99
0.39884665206766556,21.5,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196,持有,0.0,2022-05-06,21.42
0.204690688090932,21.42,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311,买进,0.0,2022-05-09,21.93
0.5313295451341433,21.51,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585,买进,0.0,2022-05-10,22.6
0.46508809860090483,22.6,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312,卖出,0.0506741050674105,2022-05-11,22.31
0.19098556122198557,22.49,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063,持有,0.0,2022-05-12,22.6
-0.11737979332929745,22.66,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084,买进,0.0,2022-05-13,22.9
-0.08768535177991481,23.09,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154,买进,0.0,2022-05-16,22.82
-0.13108492019824308,22.78,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525,买进,0.0,2022-05-17,23.03
-0.24072593514981064,23.2,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413,买进,0.0,2022-05-18,23.23
-0.15164261050166275,23.23,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278,卖出,0.001293103448275911,2022-05-19,23.38
-0.11281141770631556,23.59,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231,买进,0.0,2022-05-20,23.89
0.024239850983144087,24.12,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374,买进,0.0,2022-05-23,24.0
0.026524038794634622,24.45,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874,卖出,0.013681592039800924,2022-05-24,23.15
-0.0031704027547480034,23.01,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306,买进,0.0,2022-05-25,24.05
-0.0031704027547480034,24.08,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034,买进,0.0,2022-05-26,23.93
0.24352188088627838,23.92,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035,卖出,-0.006644518272425108,2022-05-27,23.99
0.1658594952955848,24.0,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554,持有,0.0,2022-05-30,24.15
0.05850266815550859,24.06,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819,持有,0.0,2022-05-31,24.12
-0.035149032115621974,23.86,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124,买进,0.0,2022-06-01,24.57
-0.0534225346075495,24.58,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477,卖出,0.030176026823134906,2022-06-02,25.36
-0.17905286423955405,25.3,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316,持有,0.0,2022-06-06,25.54
-0.18590542767402726,25.7,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899,买进,0.0,2022-06-07,25.39
-0.10139047864886046,25.26,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418,买进,0.0,2022-06-08,25.31
-0.14707423487868007,25.46,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873,卖出,0.007917656373713352,2022-06-09,24.58
-0.30696738168304993,24.85,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283,持有,0.0,2022-06-10,25.13
-0.48741821879083785,24.85,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767,买进,0.0,2022-06-13,25.69
-0.4897024066023284,25.67,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457,卖出,0.0329979879275654,2022-06-14,25.92
-0.6610164924641525,26.15,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445,买进,0.0,2022-06-15,25.6
-0.5696489800045134,25.87,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446,卖出,-0.010707456978967404,2022-06-16,25.51
-0.44858702599549066,25.73,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306,持有,0.0,2022-06-17,25.77
-0.44858702599549066,25.77,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729,买进,0.0,2022-06-20,25.77
-0.41432420882312615,25.77,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966,买进,0.0,2022-06-21,26.66
-0.2727045645106846,26.88,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185,卖出,0.04307334109429567,2022-06-22,25.55
-0.30468319387155857,25.78,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669,持有,0.0,2022-06-23,26.36
-0.44401865037250876,26.45,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256,持有,0.0,2022-06-24,26.26
-0.5239652237746937,26.52,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807,买进,0.0,2022-06-27,27.12
-0.5011233456597834,27.12,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896,买进,0.0,2022-06-28,27.16
-0.4691447162989095,27.17,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963,卖出,0.0018436578171091708,2022-06-29,27.01
-0.5810699190619684,27.02,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277,买进,0.0,2022-06-30,26.8
-0.626753675291788,26.8,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653,买进,0.0,2022-07-01,26.54
-0.594775045930914,27.18,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705,卖出,0.014179104477611903,2022-07-04,26.97
-0.6450271777837155,26.92,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728,持有,0.0,2022-07-05,26.2
-0.7615207561697563,26.48,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016,持有,0.0,2022-07-06,25.66
-0.9351190298430718,26.08,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481,买进,0.0,2022-07-07,26.1
-0.9077087761051797,26.1,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678,买进,0.0,2022-07-08,26.05
-0.7889310099076484,26.18,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016,卖出,0.003065134099616793,2022-07-11,25.9
-0.9031404004821979,25.9,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855,买进,0.0,2022-07-12,25.29
-0.8551724564408869,25.45,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664,买进,0.0,2022-07-13,25.67
-0.7706575074157201,25.64,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145,买进,0.0,2022-07-14,26.43
-0.7181211877514273,27.23,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545,卖出,0.06201248049921996,2022-07-15,27.43
-0.7432472536778288,27.48,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578,买进,0.0,2022-07-18,28.54
-0.6518797412181888,28.54,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542,买进,0.0,2022-07-19,31.39
-0.5765015434389865,32.28,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425,卖出,0.13104414856341984,2022-07-20,30.49
-0.5285335993976755,30.53,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653,买进,0.0,2022-07-21,31.64
-0.44858702599549066,31.38,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138,买进,0.0,2022-07-22,32.23
-0.3183883207405042,32.25,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535,卖出,0.02772466539196944,2022-07-25,31.62
-0.3960507063311978,32.05,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021,买进,0.0,2022-07-26,32.26
-0.2886938791911216,32.79,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568,卖出,0.02308892355694234,2022-07-27,34.51
-0.17905286423955405,34.5,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686,持有,0.0,2022-07-28,37.96
-0.227020808280865,37.42,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796,买进,0.0,2022-07-29,36.64
-0.1881896154855178,36.23,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875,卖出,-0.03180117584179596,2022-08-01,36.49
-0.17676867642806351,36.12,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804,买进,0.0,2022-08-02,35.92
-0.1036746664603518,36.27,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276,卖出,0.004152823920265938,2022-08-03,34.41
-0.0922537274028967,34.36,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166,持有,0.0,2022-08-04,34.98
-0.1265165445752612,34.98,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232,持有,0.0,2022-08-05,35.01
-0.14707423487868007,35.03,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528,买进,0.0,2022-08-08,36.35
-0.09910629083736992,35.93,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183,买进,0.0,2022-08-09,39.03
0.056218480344017246,38.61,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785,买进,0.0,2022-08-10,38.8
0.3440261445918822,38.24,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073,卖出,-0.009583009583009517,2022-08-11,37.96
-0.044285783361585736,38.14,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064,持有,0.0,2022-08-12,37.96
-0.3229566963634869,37.76,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455,买进,0.0,2022-08-15,37.97
-0.29783063043708535,38.06,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306,卖出,0.007944915254237402,2022-08-16,38.27
-0.29783063043708535,38.77,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725,持有,0.0,2022-08-17,38.69
-0.34123019885541445,38.31,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882,买进,0.0,2022-08-18,39.89
-0.2315891839038469,39.97,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364,卖出,0.04333072304881223,2022-08-19,38.92
-0.2727045645106846,38.61,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905,持有,0.0,2022-08-22,39.33
-0.27042037669919405,39.29,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762,买进,0.0,2022-08-23,38.34
-0.01915971743518499,38.54,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294,卖出,-0.019088826673453806,2022-08-24,37.31
-0.1036746664603518,37.31,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868,持有,0.0,2022-08-25,36.0
-0.20646311797744613,36.65,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194,持有,0.0,2022-08-26,36.1
-0.17905286423955405,35.8,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366,买进,0.0,2022-08-29,37.66
-0.08768535177991481,38.87,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844,买进,0.0,2022-08-30,36.37
-0.1265165445752612,36.6,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059,买进,0.0,2022-08-31,34.86
-0.09453791521438804,35.8,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795,卖出,-0.021857923497267874,2022-09-01,33.85
-0.35265113791286956,34.06,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282,买进,0.0,2022-09-02,36.33
-0.34123019885541445,36.73,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723,买进,0.0,2022-09-05,36.2
-0.3183883207405042,36.41,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306,卖出,-0.008712224339776758,2022-09-06,37.93
-0.3183883207405042,38.4,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996,买进,0.0,2022-09-07,39.53
-0.30239900606006725,39.3,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378,买进,0.0,2022-09-08,37.5
-0.2727045645106846,37.61,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484,买进,0.0,2022-09-09,36.67
-0.15164261050166275,36.67,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888,买进,0.0,2022-09-13,37.0
-0.026012280869658216,36.32,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098,卖出,-0.009544586855740425,2022-09-14,37.04
-0.08540116396842347,36.62,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605,买进,0.0,2022-09-15,36.2
0.008250536302707103,36.13,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715,卖出,-0.013380666302566764,2022-09-16,38.18
0.04708172909805349,38.0,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409,持有,0.0,2022-09-19,37.31
-0.07169603709947783,37.7,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417,买进,0.0,2022-09-20,38.28
0.015103099737179517,38.28,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687,买进,0.0,2022-09-21,37.64
0.12245992687725654,37.31,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063,卖出,-0.025339602925809793,2022-09-22,38.96
0.028808226606125968,38.98,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655,买进,0.0,2022-09-23,37.5
0.09504967313936445,36.44,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823,卖出,-0.0651616213442791,2022-09-26,38.07
-0.11052722989482422,37.8,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991,买进,0.0,2022-09-27,39.94
-0.012307154000711763,39.8,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902,卖出,0.052910052910052914,2022-09-28,37.82
-0.26128362545322953,37.91,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687,买进,0.0,2022-09-29,37.4
-0.2384417473383201,37.4,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827,买进,0.0,2022-09-30,35.8
-0.21331568141191937,35.78,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535,卖出,-0.04331550802139031,2022-10-10,35.3
-0.47142890411040084,35.29,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816,买进,0.0,2022-10-11,35.43
-0.48284984316785595,35.59,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725,卖出,0.008500991782374732,2022-10-12,38.97
-0.6952793096365179,40.05,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459,买进,0.0,2022-10-13,42.87
-0.5879224824964409,44.71,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651,买进,0.0,2022-10-14,42.22
-0.48284984316785595,43.0,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914,买进,0.0,2022-10-17,42.2
-0.3640720769703246,42.25,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247,买进,0.0,2022-10-18,43.27
-0.3572195135358514,42.88,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874,卖出,0.014911242603550357,2022-10-19,42.84
-0.42117677225759936,43.11,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584,持有,0.0,2022-10-20,41.96
-0.5422387262666212,41.8,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214,买进,0.0,2022-10-21,41.2
-0.5102600969057473,40.79,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604,卖出,-0.024162679425837275,2022-10-24,42.34
-0.5079759090942567,41.69,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727,买进,0.0,2022-10-25,43.64
-0.41432420882312615,43.64,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585,卖出,0.04677380666826584,2022-10-26,46.07
-0.37092464040479706,48.0,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735,持有,0.0,2022-10-27,50.68
-0.418892584446108,48.25,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278,买进,0.0,2022-10-28,47.3
-0.36635626478181516,45.91,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195,卖出,-0.04849740932642494,2022-10-31,46.2
-0.4394502747495269,46.34,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614,买进,0.0,2022-11-01,48.04
-0.32524088417497743,48.06,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622,卖出,0.03711696158826065,2022-11-02,49.09
-0.5673647921930219,48.19,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318,买进,0.0,2022-11-03,49.8
-0.5559438531355677,50.14,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444,卖出,0.040464826727536894,2022-11-04,49.96
-0.4965549700368016,49.96,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324,买进,0.0,2022-11-07,48.97
-0.4782814675448741,49.2,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005,卖出,-0.01521216973578859,2022-11-08,49.25
-0.48741821879083785,49.25,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306,买进,0.0,2022-11-09,47.9
-0.48741821879083785,47.89,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927,卖出,-0.02761421319796953,2022-11-10,47.51
-0.5582280409470582,49.9,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418,持有,0.0,2022-11-11,50.37
-0.6061959849883691,49.61,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716,持有,0.0,2022-11-14,48.86
-0.7409630658663374,48.76,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507,持有,0.0,2022-11-15,49.09
-0.9488241567120175,49.1,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583,买进,0.0,2022-11-16,48.38
-0.8437515173834318,48.02,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493,卖出,-0.021995926680244363,2022-11-17,48.18
-0.7843626342846666,48.19,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936,持有,0.0,2022-11-18,48.85
-0.8940036492362341,48.56,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979,持有,0.0,2022-11-21,49.7
-1.1955164403530438,49.42,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659,买进,0.0,2022-11-22,49.16
-1.0516126082291117,49.16,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964,买进,0.0,2022-11-23,53.12
-1.0150656032452559,52.15,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119,卖出,0.06082180634662331,2022-11-24,50.96
-0.9396874054660537,50.7,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192,买进,0.0,2022-11-25,49.75
-0.8551724564408869,49.34,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026,买进,0.0,2022-11-28,48.79
-0.8277622027029948,48.01,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916,卖出,-0.02695581678151612,2022-11-29,45.58
-0.8711617711213239,45.35,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767,持有,0.0,2022-11-30,46.46
-0.9648134713924544,47.3,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553,买进,0.0,2022-12-01,49.31
-0.9351190298430718,49.19,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986,卖出,0.03995771670190276,2022-12-02,52.0
-0.9922237251303465,52.27,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528,持有,0.0,2022-12-05,52.44
-1.0835912375899859,52.47,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164,买进,0.0,2022-12-06,50.81
-1.0653177350980583,50.81,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871,买进,0.0,2022-12-07,48.48
-0.9808027860728914,48.09,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523,卖出,-0.05353276913993306,2022-12-08,47.59
-0.999076288564819,47.41,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487,买进,0.0,2022-12-09,45.5
-0.9168455273511436,45.31,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027,卖出,-0.044294452647120744,2022-12-12,45.65
-1.0127814154337653,46.05,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788,持有,0.0,2022-12-13,43.24
-1.1110014913278778,43.3,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316,持有,0.0,2022-12-14,44.73
-1.1772429378611164,44.72,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548,持有,0.0,2022-12-15,43.88
-1.1475484963117337,44.0,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876,持有,0.0,2022-12-16,42.19
-1.2389160087713729,42.2,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864,买进,0.0,2022-12-19,42.88
-1.2343476331483911,42.58,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335,卖出,0.009004739336492783,2022-12-20,46.27
-1.3120100187390846,45.93,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247,持有,0.0,2022-12-21,44.04
-1.3348518968539949,44.11,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137,买进,0.0,2022-12-22,42.81
-1.266326262509265,42.82,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398,卖出,-0.029245069145318502,2022-12-23,40.89
-1.2845997650011927,41.3,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235,持有,0.0,2022-12-26,43.45
-1.4650506021089813,43.45,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654,买进,0.0,2022-12-27,44.17
-1.3919565921412695,44.07,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345,卖出,0.01426927502876864,2022-12-28,44.15
-1.825952276324557,44.61,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896,持有,0.0,2022-12-29,44.63
-2.097770625891985,44.91,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067,买进,0.0,2022-12-30,44.4
-1.7802685200947375,44.43,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623,卖出,-0.01068804275217094,2023-01-03,44.87
-1.9036146619152507,44.86,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482,买进,0.0,2023-01-04,44.12
-1.7437215151108816,44.66,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127,买进,0.0,2023-01-05,44.3
-1.5427129876996748,44.31,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439,卖出,-0.007836990595611158,2023-01-06,44.33
-1.6729116929546606,44.21,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541,买进,0.0,2023-01-09,44.66
-1.5564181145686204,44.66,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192,买进,0.0,2023-01-10,47.83
-1.4033775311987238,46.33,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451,卖出,0.037393640841916743,2023-01-11,48.28
-1.4696189777319633,46.9,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372,买进,0.0,2023-01-12,48.24
-1.4033775311987238,48.6,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996,买进,0.0,2023-01-13,48.88
-1.3348518968539949,48.88,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007,买进,0.0,2023-01-16,49.07
-1.3531253993459225,49.07,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922,买进,0.0,2023-01-17,50.19
-1.3051574553046115,50.2,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613,买进,0.0,2023-01-18,51.01
-1.259473699074792,50.98,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944,卖出,0.015537848605577569,2023-01-19,51.56
-1.2252108819024272,51.89,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307,买进,0.0,2023-01-20,49.57
-1.1087173035163864,50.5,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292,卖出,-0.026787434958566208,2023-01-30,49.39
-1.0835912375899859,49.38,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076,持有,0.0,2023-01-31,50.15
-1.2777472015667202,49.9,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484,买进,0.0,2023-02-01,49.38
-1.0721702985325308,48.89,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764,卖出,-0.02024048096192381,2023-02-02,49.95
-1.0995805522704227,50.0,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586,买进,0.0,2023-02-03,48.5
-1.085875425401477,48.72,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847,卖出,-0.025600000000000022,2023-02-06,47.82
-1.0493284204176212,48.6,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848,持有,0.0,2023-02-07,47.85
-1.1475484963117337,47.86,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669,买进,0.0,2023-02-08,47.51
-0.9533925323349993,47.21,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804,买进,0.0,2023-02-09,48.15
-0.7729416952272115,47.88,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152,买进,0.0,2023-02-10,47.32
-0.7318263146203737,47.68,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406,卖出,-0.004177109440267394,2023-02-13,47.99
-0.7660891317927382,48.0,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069,持有,0.0,2023-02-14,47.85
-0.7843626342846666,47.78,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298,持有,0.0,2023-02-15,47.48
-0.9511083445235088,47.48,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013,买进,0.0,2023-02-16,47.21
-0.8254780148915043,47.15,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584,买进,0.0,2023-02-17,46.86
-0.6975634974480084,47.1,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735,卖出,-0.001060445387062506,2023-02-20,46.84
-0.6450271777837155,47.1,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504,持有,0.0,2023-02-21,47.5
-0.7181211877514273,47.33,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322,持有,0.0,2023-02-22,47.8
-0.7386788780548461,47.32,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743,持有,0.0,2023-02-23,48.89
-0.6792899949560809,49.49,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306,持有,0.0,2023-02-24,47.88
-0.6792899949560809,47.09,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903,买进,0.0,2023-02-27,48.1
-0.47599727973338274,48.7,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273,卖出,0.0341898492248885,2023-02-28,47.88
-0.7295421268088823,47.88,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806,买进,0.0,2023-03-01,47.04
-0.5445229140781126,49.5,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526,卖出,0.033834586466165356,2023-03-02,48.13
-0.5673647921930219,48.06,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619,买进,0.0,2023-03-03,45.9
-0.37092464040479706,45.4,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923,卖出,-0.055347482313774524,2023-03-06,44.46
-0.3617878891588333,44.47,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493,持有,0.0,2023-03-07,42.98
-0.3960507063311978,42.98,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499,持有,0.0,2023-03-08,42.75
-0.44401865037250876,43.0,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203,买进,0.0,2023-03-09,41.76
-0.5034075334712749,41.71,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997,买进,0.0,2023-03-10,40.85
-0.4051874575771624,40.85,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216,卖出,-0.020618556701030914,2023-03-13,40.19
-0.5810699190619684,40.19,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515,持有,0.0,2023-03-14,38.62
-0.7044160608824817,38.83,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943,买进,0.0,2023-03-15,39.1
-0.6039117971768778,39.11,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895,卖出,0.007210919392222538,2023-03-16,37.93
-0.6153327362343329,38.39,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609,持有,0.0,2023-03-17,37.4
-0.6495955534066983,37.37,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683,持有,0.0,2023-03-20,37.2
-0.7889310099076484,37.18,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284,买进,0.0,2023-03-21,37.95
-0.7021318730709902,38.28,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018,买进,0.0,2023-03-22,38.12
-0.5285335993976755,38.08,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109,买进,0.0,2023-03-23,37.08


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/Zhejiang Guangxia-���߷���.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.7917319341171183,4.33,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028,持有,0.0,2021-12-08,4.35
-0.9697834468191293,4.35,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405,持有,0.0,2021-12-09,4.34
-0.9223030434319264,4.33,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904,持有,0.0,2021-12-10,4.37
-0.9401081947021271,4.39,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814,买进,0.0,2021-12-13,4.35
-0.8214071862341205,4.33,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191,卖出,-0.013667425968109251,2021-12-14,4.56
-0.8154721358107198,4.6,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907,持有,0.0,2021-12-15,4.9
-0.8273422366575207,4.92,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663,持有,0.0,2021-12-16,5.1
-0.8629525391979226,5.03,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986,买进,0.0,2021-12-17,5.1
-0.8510824383511222,5.09,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873,卖出,0.011928429423459166,2021-12-20,5.02
-0.9401081947021271,5.05,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541,持有,0.0,2021-12-21,5.21
-1.052874152746734,5.24,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807,买进,0.0,2021-12-22,5.35
-1.005393749359531,5.32,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328,买进,0.0,2021-12-23,5.11
-1.017263850206332,5.08,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868,买进,0.0,2021-12-24,4.95
-1.041004051899933,4.96,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075,卖出,-0.02362204724409451,2021-12-27,4.86
-1.207185463755143,4.9,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928,买进,0.0,2021-12-28,4.95
-1.1597050603679402,4.92,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238,买进,0.0,2021-12-29,4.84
-1.1775102116381413,4.84,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202,卖出,-0.016260162601626032,2021-12-30,4.97
-1.1715751612147411,4.95,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199,买进,0.0,2021-12-31,5.2
-1.0647442535935345,5.18,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894,买进,0.0,2022-01-04,5.23
-1.041004051899933,5.25,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946,买进,0.0,2022-01-05,5.19
-1.005393749359531,5.16,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188,卖出,-0.017142857142857116,2022-01-06,5.09
-1.005393749359531,5.07,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874,买进,0.0,2022-01-07,5.06
-0.9994586989361309,5.21,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297,买进,0.0,2022-01-10,5.49
-0.9579133459723284,5.52,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071,买进,0.0,2022-01-11,5.49
-0.9401081947021271,5.46,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037,买进,0.0,2022-01-12,5.53
-0.8926277913149242,5.45,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842,卖出,-0.0018315018315017925,2022-01-13,5.67
-0.9044978921617253,5.64,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509,买进,0.0,2022-01-14,5.43
-0.5365247659109034,5.46,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224,卖出,-0.031914893617021226,2022-01-17,5.4
-0.6374206231087093,5.4,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585,持有,0.0,2022-01-18,5.34
-0.7383164803065152,5.32,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717,买进,0.0,2022-01-19,5.48
-0.6730309256491117,5.47,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286,卖出,0.02819548872180441,2022-01-20,5.05
-0.7086412281895136,5.05,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845,买进,0.0,2022-01-21,5.13
-0.5958752701449067,5.18,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593,买进,0.0,2022-01-24,4.87
-0.4771742616769001,4.85,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808,卖出,-0.06370656370656372,2022-01-25,4.68
-0.512784564217302,4.72,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734,买进,0.0,2022-01-26,4.74
-0.4712392112534993,4.69,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454,买进,0.0,2022-01-27,4.48
-0.35847325320889295,4.53,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749,买进,0.0,2022-01-28,4.53
-0.2694474968578875,4.59,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007,卖出,0.013245033112582695,2022-02-07,4.76
-0.26351244643448724,4.8,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384,持有,0.0,2022-02-08,4.88
-0.2872526481280887,4.87,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278,买进,0.0,2022-02-09,4.84
-0.23977224474088582,4.86,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623,卖出,-0.0020533880903490323,2022-02-10,4.76
-0.35253820278549275,4.73,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848,持有,0.0,2022-02-11,4.66
-0.42969385828969725,4.61,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494,买进,0.0,2022-02-14,4.71
-0.26351244643448724,4.73,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076,买进,0.0,2022-02-15,4.63
-0.20416194220048395,4.63,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903,买进,0.0,2022-02-16,4.7
-0.08546093373247682,4.7,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539,卖出,0.01511879049676032,2022-02-17,4.67
-0.21009699262388418,4.65,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379,持有,0.0,2022-02-18,4.68
-0.1982268917770832,4.68,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558,买进,0.0,2022-02-21,4.8
-0.1388763875430799,4.77,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004,买进,0.0,2022-02-22,4.82
-0.032045479921873746,4.78,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185,买进,0.0,2022-02-23,4.9
0.11633078066313503,4.86,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691,卖出,0.01673640167364018,2022-02-24,4.67
0.033240074735530305,4.69,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568,持有,0.0,2022-02-25,4.74
-0.02017537907507277,4.79,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585,买进,0.0,2022-02-28,4.84
0.08072047812273316,4.88,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606,买进,0.0,2022-03-01,4.9
0.5495894615713609,4.85,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481,卖出,-0.0061475409836066084,2022-03-02,4.9
0.3537327975991493,4.91,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465,持有,0.0,2022-03-03,4.85
0.08665552854613338,4.84,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715,买进,0.0,2022-03-04,4.68
0.1697462344737381,4.67,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391,买进,0.0,2022-03-07,4.71
0.18161633532053856,4.76,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012,卖出,0.019271948608137014,2022-03-08,4.57
0.02136997388872933,4.59,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036,买进,0.0,2022-03-09,4.39
0.17568128489713833,4.39,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702,买进,0.0,2022-03-10,4.49
0.34186269675234887,4.42,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423,买进,0.0,2022-03-11,4.52
0.5080441086075583,4.65,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454,卖出,0.052036199095022724,2022-03-14,4.42
0.525849259877759,4.39,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563,持有,0.0,2022-03-15,4.05
0.4724338060671559,4.15,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829,持有,0.0,2022-03-16,4.33
0.270642091671544,4.45,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243,买进,0.0,2022-03-17,4.26
0.3477977471757491,4.25,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963,买进,0.0,2022-03-18,4.34
0.5021090581841581,4.38,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107,卖出,0.03058823529411762,2022-03-21,4.31
0.43682350352675453,4.34,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765,持有,0.0,2022-03-22,4.34
0.15194108320353744,4.36,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338,持有,0.0,2022-03-23,4.29
-0.032045479921873746,4.32,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106,持有,0.0,2022-03-24,4.21
-0.1388763875430799,4.18,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327,买进,0.0,2022-03-25,4.22
0.06291532685253196,4.19,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816,买进,0.0,2022-03-28,4.22
0.13413593193333623,4.25,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287,卖出,0.014319809069212316,2022-03-29,4.15
0.1994214865907403,4.15,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838,持有,0.0,2022-03-30,4.17
0.18755138574393984,4.15,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061,持有,0.0,2022-03-31,4.22
0.270642091671544,4.22,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198,持有,0.0,2022-04-01,4.29
0.08665552854613338,4.28,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202,持有,0.0,2022-04-06,4.42
0.045110175582330755,4.4,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307,买进,0.0,2022-04-07,4.24
0.18161633532053856,4.23,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188,买进,0.0,2022-04-08,4.21
0.18161633532053856,4.18,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185,买进,0.0,2022-04-11,4.12
0.40714825140975236,4.13,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414,买进,0.0,2022-04-12,4.17
0.6504853187691668,4.17,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777,买进,0.0,2022-04-13,4.0
1.1727697560283983,4.0,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515,买进,0.0,2022-04-14,4.09
1.3864315712708106,4.05,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374,卖出,0.012499999999999956,2022-04-15,4.02
1.2024450081453995,3.93,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808,持有,0.0,2022-04-18,4.01
0.6208100666521646,3.98,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157,买进,0.0,2022-04-19,4.04
0.7513811759669727,4.07,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559,买进,0.0,2022-04-20,3.94
1.0600037979837909,3.91,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632,买进,0.0,2022-04-21,3.72
1.321146016613407,3.64,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056,买进,0.0,2022-04-22,3.65
1.5585480335494202,3.62,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359,卖出,-0.005494505494505499,2022-04-25,3.29
1.5110676301622175,3.29,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715,买进,0.0,2022-04-26,3.18
2.110507722925653,3.15,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654,卖出,-0.04255319148936174,2022-04-27,3.23
1.813755201755635,3.18,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852,持有,0.0,2022-04-28,3.13
1.89091085725984,3.15,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769,买进,0.0,2022-04-29,3.39
2.5378313534104784,3.5,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283,卖出,0.11111111111111115,2022-05-05,3.58
2.4903509500232754,3.5,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202,买进,0.0,2022-05-06,3.53
3.196621950407917,3.52,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547,买进,0.0,2022-05-09,3.54
3.3212580092993247,3.52,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453,卖出,0.0,2022-05-10,3.58
2.864259126697498,3.6,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096,买进,0.0,2022-05-11,3.54
3.612075480045942,3.55,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367,买进,0.0,2022-05-12,3.65
3.891022849945758,3.65,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995,卖出,0.028169014084507067,2022-05-13,3.76
3.042310639399508,3.78,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173,持有,0.0,2022-05-16,3.76
2.6802725635720868,3.77,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192,买进,0.0,2022-05-17,3.82
2.858324076274098,3.82,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543,卖出,0.013262599469495973,2022-05-18,3.92
2.5556365046806793,3.88,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335,持有,0.0,2022-05-19,3.94
1.8434304538726374,3.94,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927,持有,0.0,2022-05-20,3.94
1.2024450081453995,3.98,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018,买进,0.0,2022-05-23,3.99
1.784079949638634,4.0,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155,买进,0.0,2022-05-24,3.8
2.187663378429858,3.8,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013,卖出,-0.050000000000000044,2022-05-25,3.91
1.5110676301622175,3.91,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256,持有,0.0,2022-05-26,3.96
0.8997574365519816,3.97,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929,持有,0.0,2022-05-27,3.96
0.3537327975991493,3.96,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664,持有,0.0,2022-05-30,3.94
-0.1388763875430799,4.04,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584,买进,0.0,2022-05-31,4.2
0.30625239421194644,4.25,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294,买进,0.0,2022-06-01,4.39
0.7988615793541757,4.43,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863,卖出,0.042352941176470524,2022-06-02,4.38
0.2587719908247436,4.34,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056,持有,0.0,2022-06-06,4.5
-0.00830527822827232,4.45,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374,买进,0.0,2022-06-07,4.46
0.24096683955454293,4.45,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682,买进,0.0,2022-06-08,4.45
0.2053565370141405,4.45,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754,买进,0.0,2022-06-09,4.46
0.6860956213095692,4.5,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827,买进,0.0,2022-06-10,4.58
1.2143151089921997,4.61,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943,买进,0.0,2022-06-13,4.56
1.7959500504854344,4.52,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175,卖出,-0.019522776572668273,2022-06-14,4.62
1.7544046975216319,4.62,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015,持有,0.0,2022-06-15,4.55
1.4161068233878116,4.55,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297,持有,0.0,2022-06-16,4.61
0.8166667306243763,4.61,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315,买进,0.0,2022-06-17,4.6
1.3508212687304082,4.6,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926,买进,0.0,2022-06-20,4.57
1.4398470250814137,4.58,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202,买进,0.0,2022-06-21,4.6
1.5170026805856176,4.6,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946,买进,0.0,2022-06-22,4.57
1.8493655042960375,4.62,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973,买进,0.0,2022-06-23,4.5
1.9977417648810463,4.55,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279,卖出,-0.015151515151515213,2022-06-24,4.44
1.451717125928214,4.4,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862,持有,0.0,2022-06-27,4.48
1.0006532937497874,4.5,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302,买进,0.0,2022-06-28,4.48
1.273665613226204,4.51,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438,买进,0.0,2022-06-29,4.35
1.4635872267750145,4.34,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235,买进,0.0,2022-06-30,4.37
1.5110676301622175,4.52,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893,卖出,0.04147465437788012,2022-07-01,4.81
1.2855357140730046,4.95,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697,买进,0.0,2022-07-04,5.15
1.8196902521790363,4.99,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618,卖出,0.008080808080808088,2022-07-05,4.87
1.6000933865132227,4.85,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923,买进,0.0,2022-07-06,4.7
1.784079949638634,4.69,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585,买进,0.0,2022-07-07,4.6
1.505132579738817,4.58,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892,买进,0.0,2022-07-08,4.62
1.8968459076832405,4.61,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566,卖出,0.006550218340611408,2022-07-11,4.5
1.3270810670368072,4.51,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532,持有,0.0,2022-07-12,4.59
0.7632512768137732,4.61,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407,持有,0.0,2022-07-13,4.52
0.22909673870774142,4.52,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371,持有,0.0,2022-07-14,4.48
-0.2516423455876868,4.61,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267,持有,0.0,2022-07-15,4.43
-0.6849010264959121,4.35,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565,持有,0.0,2022-07-18,4.64
-0.7501865811533163,4.65,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216,买进,0.0,2022-07-19,5.1
-0.3881485053258946,5.12,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763,卖出,0.10107526881720424,2022-07-20,5.15
-0.7027061777661133,5.17,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214,持有,0.0,2022-07-21,5.2
-1.0884844552871358,5.16,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146,持有,0.0,2022-07-22,5.12
-1.420847278997556,5.12,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166,买进,0.0,2022-07-25,5.05
-1.3436916234933514,5.04,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409,买进,0.0,2022-07-26,5.09
-1.052874152746734,5.09,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516,买进,0.0,2022-07-27,5.03
-0.6967711273427132,5.02,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185,卖出,-0.013752455795677855,2022-07-28,5.14
-0.7679917324235169,5.11,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711,买进,0.0,2022-07-29,5.15
-0.6908360769193124,5.16,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218,卖出,0.009784735812133037,2022-08-01,5.17
-1.0825494048637356,5.12,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872,持有,0.0,2022-08-02,4.95
-1.4327173798443562,4.95,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204,买进,0.0,2022-08-03,4.86
-1.118159707404138,4.92,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348,买进,0.0,2022-08-04,4.95
-1.2309256654487444,4.95,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333,买进,0.0,2022-08-05,4.93
-1.2249906150253442,4.9,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015,买进,0.0,2022-08-08,4.82
-1.035069001476533,4.85,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188,卖出,-0.010204081632653206,2022-08-09,4.85
-1.035069001476533,4.92,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623,持有,0.0,2022-08-10,4.86
-1.15377000994454,4.89,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995,买进,0.0,2022-08-11,4.93
-1.0766143544403355,4.93,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835,卖出,0.008179959100204507,2022-08-12,5.07
-1.31995142179975,5.07,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652,买进,0.0,2022-08-15,4.93
-1.2131205141785433,4.94,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806,卖出,-0.02564102564102562,2022-08-16,5.28
-1.32588647222315,5.29,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586,买进,0.0,2022-08-17,5.2
-1.308081320952949,5.21,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095,买进,0.0,2022-08-18,5.18
-1.15377000994454,5.17,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377,买进,0.0,2022-08-19,5.16
-1.1122246569807372,5.13,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677,买进,0.0,2022-08-22,5.22
-0.8748226400447235,5.21,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487,卖出,0.015594541910331399,2022-08-23,5.37
-0.8688875896213234,5.39,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763,买进,0.0,2022-08-24,5.36
-0.8807576904681238,5.36,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047,买进,0.0,2022-08-25,5.43
-0.7501865811533163,5.44,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604,买进,0.0,2022-08-26,5.46
-0.678965976072512,5.38,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244,买进,0.0,2022-08-29,5.62
-0.2872526481280887,5.6,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573,买进,0.0,2022-08-30,5.77
0.1460060327801372,5.69,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456,买进,0.0,2022-08-31,5.47
0.6208100666521646,5.5,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632,买进,0.0,2022-09-01,5.45
1.0303285458667897,5.45,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224,卖出,-0.00909090909090906,2022-09-02,5.48
0.757316226390373,5.48,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364,持有,0.0,2022-09-05,5.5
0.46649875564375565,5.55,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039,买进,0.0,2022-09-06,5.56
0.6089399658053642,5.54,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684,卖出,-0.0018018018018017634,2022-09-07,5.47
0.25283694040134336,5.46,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966,买进,0.0,2022-09-08,5.33
0.3181224950587469,5.3,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188,卖出,-0.029304029304029332,2022-09-09,5.25
0.3181224950587469,5.26,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794,持有,0.0,2022-09-13,5.24
-0.06765578246227562,5.19,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673,持有,0.0,2022-09-14,5.21
0.02136997388872933,5.2,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175,买进,0.0,2022-09-15,5.17
0.25283694040134336,5.17,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333,卖出,-0.005769230769230817,2022-09-16,5.03
0.14007098235673646,5.02,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698,买进,0.0,2022-09-19,4.94
0.2647070412481438,4.98,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356,买进,0.0,2022-09-20,5.1
0.5021090581841581,5.07,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684,买进,0.0,2022-09-21,5.08
0.5614595624181614,5.04,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005,卖出,-0.005917159763313658,2022-09-22,4.98
0.4427585539501548,5.01,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654,持有,0.0,2022-09-23,4.99
0.3240575454821471,4.87,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112,持有,0.0,2022-09-26,4.74
0.14007098235673646,4.76,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592,买进,0.0,2022-09-27,4.84
0.21129158743754073,4.85,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127,卖出,0.018907563025210055,2022-09-28,4.75
0.19348643616734007,4.81,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809,买进,0.0,2022-09-29,4.69
0.18755138574393984,4.69,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246,卖出,-0.024948024948024786,2022-09-30,4.62
-0.2872526481280887,4.68,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964,持有,0.0,2022-10-10,4.64
-0.3703433540556934,4.69,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312,买进,0.0,2022-10-11,4.73
0.05104522600573151,4.73,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623,买进,0.0,2022-10-12,5.03
0.1638111840503379,5.01,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711,买进,0.0,2022-10-13,5.1
0.22909673870774142,5.1,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201,买进,0.0,2022-10-14,5.09
0.2231616882843412,5.11,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853,买进,0.0,2022-10-17,5.18
0.30031734378854624,5.19,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034,卖出,0.01565557729941293,2022-10-18,5.13
0.02136997388872933,5.11,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956,持有,0.0,2022-10-19,5.04
-0.043915580768674196,5.09,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846,买进,0.0,2022-10-20,5.01
-0.04985063119207442,5.06,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902,卖出,-0.005893909626719106,2022-10-21,5.06
-0.08546093373247682,5.05,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939,买进,0.0,2022-10-24,4.98
0.015434923465329107,4.98,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484,买进,0.0,2022-10-25,5.13
0.05104522600573151,5.12,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201,买进,0.0,2022-10-26,5.18
0.270642091671544,5.15,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603,买进,0.0,2022-10-27,5.18
0.46649875564375565,5.14,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907,卖出,-0.0019417475728156649,2022-10-28,5.06
0.35966784802254953,5.09,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327,买进,0.0,2022-10-31,5.06
0.8522770331647788,5.06,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799,买进,0.0,2022-11-01,5.19
0.9769130920561866,5.19,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856,买进,0.0,2022-11-02,5.2
1.1727697560283983,5.2,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681,卖出,0.0019267822736030416,2022-11-03,5.12
0.9056924869753817,5.13,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947,买进,0.0,2022-11-04,5.2
0.9591079407859848,5.2,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088,卖出,0.013645224171540018,2022-11-07,5.23
0.6682904700393675,5.23,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707,买进,0.0,2022-11-08,5.24
0.7395110751201723,5.24,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658,卖出,0.0019120458891012976,2022-11-09,5.35
0.680160570886169,5.32,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245,持有,0.0,2022-11-10,5.43
0.6504853187691668,5.48,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205,持有,0.0,2022-11-11,5.45
0.128200881509936,5.44,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402,持有,0.0,2022-11-14,5.33
-0.026110429498472993,5.37,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627,买进,0.0,2022-11-15,5.34
0.11039573023973481,5.39,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282,卖出,0.0037243947858472204,2022-11-16,5.43
-0.35847325320889295,5.42,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936,持有,0.0,2022-11-17,5.43
-0.346603152362092,5.4,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287,持有,0.0,2022-11-18,5.38
-0.7679917324235169,5.3,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298,买进,0.0,2022-11-21,5.32
-0.5662000180279051,5.29,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568,卖出,-0.0018867924528301486,2022-11-22,5.26
-0.678965976072512,5.26,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854,买进,0.0,2022-11-23,5.22
-0.34066810193869174,5.19,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851,卖出,-0.013307984790874411,2022-11-24,5.23
-0.5187196146407022,5.22,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705,买进,0.0,2022-11-25,5.25
-0.43562890871309745,5.21,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091,买进,0.0,2022-11-28,5.23
-0.32879800109189133,5.3,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986,卖出,0.017274472168905923,2022-11-29,5.27
-0.33473305151529154,5.26,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315,持有,0.0,2022-11-30,5.21
-0.578070118874706,5.22,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517,买进,0.0,2022-12-01,5.25
-0.48310931210030034,5.24,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155,买进,0.0,2022-12-02,5.35
-0.43562890871309745,5.41,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844,卖出,0.03244274809160304,2022-12-05,5.38
-0.8095370853873195,5.38,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415,持有,0.0,2022-12-06,5.37
-1.0291339510531325,5.37,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015,持有,0.0,2022-12-07,5.37
-1.3852369764571535,5.4,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584,买进,0.0,2022-12-08,5.46
-1.0647442535935345,5.44,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345,买进,0.0,2022-12-09,5.41
-0.7145762786129138,5.47,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749,买进,0.0,2022-12-12,5.38
-0.32879800109189133,5.38,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497,买进,0.0,2022-12-13,5.49
-0.3940835557492948,5.55,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007,卖出,0.03159851301115241,2022-12-14,5.49
-0.578070118874706,5.59,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284,买进,0.0,2022-12-15,5.54
-0.41782375744289624,5.54,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156,卖出,-0.008944543828264727,2022-12-16,5.53
-0.48904436252370054,5.53,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428,持有,0.0,2022-12-19,5.45
-0.5424598163343036,5.42,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913,买进,0.0,2022-12-20,5.41
-0.423758807866297,5.44,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255,卖出,0.003690036900369089,2022-12-21,5.4
-0.4653041608300991,5.42,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402,买进,0.0,2022-12-22,5.27
-0.45343405998329867,5.26,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194,卖出,-0.029520295202952056,2022-12-23,5.28
-0.5187196146407022,5.28,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048,买进,0.0,2022-12-26,5.26
-0.45343405998329867,5.26,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436,卖出,-0.003787878787878875,2022-12-27,5.22
-0.4712392112534993,5.23,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259,买进,0.0,2022-12-28,5.31
-0.41782375744289624,5.43,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036,买进,0.0,2022-12-29,5.35
-0.16855163966008155,5.35,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682,买进,0.0,2022-12-30,5.46
-0.10920113542607825,5.46,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895,卖出,0.020560747663551465,2023-01-03,5.44
-0.22196709347068463,5.48,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698,买进,0.0,2023-01-04,5.48
-0.16855163966008155,5.5,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276,卖出,0.003649635036496272,2023-01-05,5.45
-0.43562890871309745,5.45,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684,持有,0.0,2023-01-06,5.33
-0.512784564217302,5.37,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223,买进,0.0,2023-01-09,5.32
-0.4653041608300991,5.33,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173,卖出,-0.0074487895716946065,2023-01-10,5.26
-0.512784564217302,5.26,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898,买进,0.0,2023-01-11,5.14
-0.4771742616769001,5.15,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288,买进,0.0,2023-01-12,5.07
-0.4712392112534993,5.1,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452,卖出,-0.009708737864077808,2023-01-13,5.05
-0.5009144633705015,5.06,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691,买进,0.0,2023-01-16,5.04
-0.32879800109189133,5.08,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302,买进,0.0,2023-01-17,4.95
-0.17448669008348178,4.93,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316,卖出,-0.02952755905511818,2023-01-18,4.98
-0.20416194220048395,4.98,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188,持有,0.0,2023-01-19,5.0
-0.20416194220048395,5.01,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445,持有,0.0,2023-01-20,5.01
-0.4415639591364977,5.06,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388,持有,0.0,2023-01-30,4.93
-0.6433556735321095,4.94,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207,买进,0.0,2023-01-31,5.0
-0.6374206231087093,5.03,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585,卖出,0.018218623481781347,2023-02-01,5.09
-0.7383164803065152,5.09,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016,持有,0.0,2023-02-02,5.07
-0.8807576904681238,5.08,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467,持有,0.0,2023-02-03,5.03
-0.9697834468191293,5.03,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026,买进,0.0,2023-02-06,5.02
-0.8866927408915241,5.03,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439,买进,0.0,2023-02-07,4.99
-0.8510824383511222,5.01,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052,卖出,-0.003976143141153173,2023-02-08,4.92
-0.9638483963957285,4.9,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253,买进,0.0,2023-02-09,4.9
-0.8926277913149242,4.9,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284,卖出,0.0,2023-02-10,4.93
-0.8748226400447235,4.9,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977,买进,0.0,2023-02-13,4.94
-0.833277287080921,4.94,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637,买进,0.0,2023-02-14,4.93
-0.7739267828469176,4.95,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891,卖出,0.002024291497975665,2023-02-15,4.92
-0.8273422366575207,4.92,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188,持有,0.0,2023-02-16,4.82
-0.8273422366575207,4.78,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582,持有,0.0,2023-02-17,4.8
-0.8451473879277219,4.84,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996,持有,0.0,2023-02-20,4.86
-0.9104329425851254,4.86,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917,买进,0.0,2023-02-21,4.79
-0.7739267828469176,4.79,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428,买进,0.0,2023-02-22,4.86
-0.7501865811533163,4.86,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651,买进,0.0,2023-02-23,4.82
-0.7205113290363145,4.84,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188,卖出,-0.0041152263374486546,2023-02-24,4.79
-0.7205113290363145,4.84,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195,买进,0.0,2023-02-27,4.73
-0.7086412281895136,4.72,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171,卖出,-0.024793388429752088,2023-02-28,4.81
-0.7264463794597148,4.8,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085,持有,0.0,2023-03-01,4.86
-0.7501865811533163,4.84,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872,持有,0.0,2023-03-02,4.98
-1.0231989006297324,4.98,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256,买进,0.0,2023-03-03,4.96
-0.9460432451255278,4.97,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251,买进,0.0,2023-03-06,4.91
-0.9104329425851254,4.91,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188,卖出,-0.012072434607645796,2023-03-07,4.8
-0.9104329425851254,4.8,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774,买进,0.0,2023-03-08,4.87
-0.9044978921617253,4.89,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863,买进,0.0,2023-03-09,4.9
-0.8036020349639192,4.88,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823,卖出,-0.002044989775051081,2023-03-10,4.87
-0.8688875896213234,4.84,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498,买进,0.0,2023-03-13,4.84
-0.833277287080921,4.84,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556,卖出,0.0,2023-03-14,4.73
-0.8688875896213234,4.73,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498,持有,0.0,2023-03-15,4.82
-0.833277287080921,4.75,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363,买进,0.0,2023-03-16,4.75
-0.6552257743789105,4.78,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039,卖出,0.006315789473684263,2023-03-17,4.77
-0.6849010264959121,4.8,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839,买进,0.0,2023-03-20,4.82
-0.5068495137939018,4.82,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188,卖出,0.004166666666666763,2023-03-21,4.92
-0.5068495137939018,4.95,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021,持有,0.0,2023-03-22,4.96
-0.6492907239555102,4.98,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204,买进,0.0,2023-03-23,4.91


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/����logistic regression modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),7.761087656021118,7.8629677295684814,3.827881336212158,6.141337871551514,7.906806707382202,3.9403789043426514,8.728360652923584,9.241917848587036,12.050743341445923,11.34579062461853
total revenue(%),0.055173882528413806,0.7259974955856119,0.2995494223924591,0.4861887083177837,0.18435948585382256,0.12476490000901093,0.21616045888715485,1.0033157448056298,0.2008217895276722,0.6576545623732784
train_accuracy,0.9154929577464789,0.8421052631578947,0.8329411764705882,0.8678815489749431,0.8711656441717791,0.8527397260273972,0.8933823529411765,0.847457627118644,0.932,0.8241469816272966
test_accuracy,0.8333333333333334,0.7894736842105263,0.8130841121495327,0.8454545454545455,0.7804878048780488,0.8783783783783784,0.8529411764705882,0.8389830508474576,0.873015873015873,0.8854166666666666


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/�½��ļ���/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.055173882528413806
"Fengdong Co., Ltd.",0.7259974955856119
Transfer of intellectual education,0.2995494223924591
An Naier,0.4861887083177837
Magnificent Blast,0.18435948585382256
Zhaohe Industrial,0.12476490000901093
Fangda Chemical,0.21616045888715485
Xingmei United,1.0033157448056298
Zhejiang Guangxia,0.2008217895276722
"Red Bean Co., Ltd.",0.6576545623732784


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/����logistic regression modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),7.941846609115601,7.459443092346191,3.9969704151153564,5.985932350158691,8.049606800079346,3.7277023792266846,8.141683340072632,8.01916217803955,8.160842180252075,7.858774185180664
total revenue(%),0.055173882528413806,0.7259974955856119,0.2995494223924591,0.4861887083177837,0.18435948585382256,0.12476490000901093,0.21616045888715485,1.0033157448056298,0.2008217895276722,0.6576545623732784
train_accuracy,0.9154929577464789,0.8421052631578947,0.8329411764705882,0.8678815489749431,0.8711656441717791,0.8527397260273972,0.8933823529411765,0.847457627118644,0.932,0.8241469816272966
test_accuracy,0.8333333333333334,0.7894736842105263,0.8130841121495327,0.8454545454545455,0.7804878048780488,0.8783783783783784,0.8529411764705882,0.8389830508474576,0.873015873015873,0.8854166666666666


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/Output/������Ʊ��ģ��������.csv <==
,Yield
ST Yi Paper,0.055173882528413806
"Fengdong Co., Ltd.",0.7259974955856119
Transfer of intellectual education,0.2995494223924591
An Naier,0.4861887083177837
Magnificent Blast,0.18435948585382256
Zhaohe Industrial,0.12476490000901093
Fangda Chemical,0.21616045888715485
Xingmei United,1.0033157448056298
Zhejiang Guangxia,0.2008217895276722
"Red Bean Co., Ltd.",0.6576545623732784


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/An Naier-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.8122605251879699,-0.060002050293524255,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364
0.21699240764811759,0.5579352116075814,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145
0.5541378423720559,0.9278754792645628,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187
0.9241755146300368,1.3348097736872426,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745
1.3312169541138161,1.7828485422940308,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312
1.779373690515148,2.2761022325033395,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874
2.2727572535257896,2.818681291733579,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876
2.815479172837495,2.7309917468074794,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303
3.3910933296832435,2.877597704730802,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922
3.0018685188637373,2.7446932382021827,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354
2.386509574997687,2.234997758319231,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336
2.386509574997687,2.2993947678743347,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172
2.25768164465602,2.200744029832473,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077
2.139817793492367,2.1555291082299535,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607
2.1823036003071725,2.169230599624656,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423
2.21930736753297,2.2117052229482352,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374
1.9369823286991037,1.929454500217353,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998
1.762927571748127,1.7239321292968077,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035
1.751963492570113,1.7705172000387985,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154
1.7341468639058395,1.6896784008100503,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018
1.5477575178795973,1.5595142325603721,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696
1.5532395574686044,1.5184097583762626,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256
1.7615570618508756,1.7239321292968077,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432
1.738258393597595,1.7444843663888632,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941
1.8300825567134646,1.8308037621754913,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807
1.8849029526035357,1.8814992803358932,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439
1.938352838596355,1.9500067373094083,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416
1.883532442706284,1.7855888405729716,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559
1.5779087356191364,1.5389619954683178,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785
1.5422754782905903,1.5608843816998421,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157
1.598466384077913,1.6019888558839508,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991
1.5039012011675403,1.484156029889505,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155
1.4531923349692246,1.3772843970108224,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363
0.9927010094926259,0.9634993568907908,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767
1.0283342668211723,1.0347471121432463,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673
1.0406688558964383,1.032006813864306,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112
0.9981830490816334,1.0046038310749,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944
1.0159996777459064,0.974460550006553,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894
1.0653380340469705,1.069000840630004,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195
1.0392983459991862,1.0511889018168903,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047
0.9639203016503388,0.9634993568907908,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676
1.1379750586013149,1.1087351656746427,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362
1.0502624251772008,1.0566694983747713,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217
1.1393455684985665,1.0799620337457667,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406
1.4093360182571677,1.3663232038950592,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234
1.5491280277768489,1.6430933300680606,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834
1.5148652803455542,1.5005978195631493,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978
1.3545156223670967,1.3252187297109506,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147
1.4970486516812818,1.4978575212842082,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781
1.5491280277768489,1.5129291618183816,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696
1.4888255922977707,1.482785880750035,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786
1.4244116271269371,1.3964664849634056,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126
1.3572566421615997,1.3868754409871145,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302
1.4833435527087637,1.5348515480499068,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363
1.4161885677434263,1.419759020334401,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505
1.4216706073324332,1.3950963358239357,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296
1.3517746025725927,1.3252187297109506,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549
1.2339107514089396,1.2484903779006133,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183
1.2887311472990106,1.2813739572479008,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188
1.150309647676581,1.1457291924403408,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276
1.2037595336694005,1.2087560528559746,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344
1.1722378060326095,1.1375082976035191,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244
1.2530978899704646,1.2827441063873708,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176
1.4093360182571677,1.4362008100080452,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853
1.4668974339417427,1.4129082746370498,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475
1.3408105233945786,1.360842607337178,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733
1.4847140626060154,1.495117223005268,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466
1.4435987656884621,1.4430515557053964,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724
1.3709617411341177,1.3923560375449955,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042
1.3737027609286216,1.3471411159424749,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896
1.3339579739083192,1.3471411159424749,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689
1.320252874935802,1.3238485805714804,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872
1.30380675616878,1.3128873874557172,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438
1.4161885677434263,1.418388871194931,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432
1.309288795757787,1.3019261943399552,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839
1.3243644046275567,1.3238485805714804,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381
1.2805080879155006,1.2758933606900198,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059
1.2393927909979465,1.2293082899480294,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775
1.2448748305869535,1.2539709744584944,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517
1.2585799295594715,1.2704127641321386,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868
1.290101657196262,1.2978157469215441,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069
1.2599504394567231,1.2484903779006133,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138
1.3298464442165645,1.3128873874557172,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763
1.3723322510313691,1.3759142478713513,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803
1.192795454491386,1.1977948597402126,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803
1.254468399867716,1.2608217201558465,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975
1.1955364742858896,1.1991650088796826,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608
1.2339107514089396,1.3019261943399552,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228
1.2736555384292412,1.3128873874557172,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724
1.369591231236866,1.3759142478713513,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726
1.377814290620376,1.4677142402158618,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774
1.3599976619561036,1.3718038004529403,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311
1.4915666120922748,1.489636626447387,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429
1.3874078599011386,1.3937261866844655,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659
1.4449692755857138,1.4389411082869852,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266
1.3490335827780897,1.3320694754083016,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514
1.2750260483264926,1.2717829132716088,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383
1.3490335827780897,1.345770966803005,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958
1.4559333547637276,1.4485321522632775,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732
1.6217650523311935,1.5238903549341447,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955
1.6382111710982155,1.6472037774864716,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827
1.5970958741806613,1.607469452441833,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106
1.5847612851053958,1.5828067679313675,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452
1.3846668401066358,1.4033172306607578,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356
1.4257821370241888,1.4567530471000996,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348
1.5587215970576114,1.5691052765366644,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075
1.5326819090098278,1.5184097583762626,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198
1.6039484236669208,1.607469452441833,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918
1.6258765820229488,1.6239112421154762,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333
1.631358621611956,1.6280216895338873,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296
1.5655741465438708,1.5595142325603721,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457
1.6628803492487474,1.6663858654390558,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894
1.6066894434614238,1.6266515403944173,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197
1.697143096680042,1.7020097430652834,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956
1.6203945424339419,1.6006187067444808,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582
1.4367462162022027,1.4348306608685741,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126
1.34218103329183,1.3320694754083016,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883
1.0625970142524668,1.0539292000958307,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558
1.0050355985678918,1.0141948750511922,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394
0.9392511234998068,0.9292456284040332,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488
0.8926537869932462,0.9004724964751568,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104
0.8296103317196641,0.8319650395016418,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336
0.8296103317196641,0.8456665308963449,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856
0.7747899358295927,0.7771590739228299,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081
0.8350923713086712,0.8593680222910477,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035
0.8186462525416497,0.8100426532701169,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755
0.8227577822334051,0.8401859343384639,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482
0.8487974702811891,0.8073023549911764,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619
0.659667104460443,0.68672923071779,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685
0.5623609017555669,0.5661561064444036,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516
0.5856595700088469,0.5812277469785768,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243
0.5541378423720559,0.5620456590259925,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976
0.5966236491868614,0.5949292383732795,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549
0.6158107877483859,0.6195919228837449,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871
0.5116520355572508,0.527791930539235,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316
0.5760660007280844,0.5798575978391063,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723
0.5774365106253364,0.5798575978391063,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348
0.5486558027830489,0.5688964047233441,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482
0.49520591679022935,0.4976486494708885,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482
0.5239866246325169,0.5250516322602944,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105
0.4828713277149633,0.4853173072156558,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064
0.4472380703864173,0.45517402614730884,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624
0.4431265406946618,0.4606546227051899,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543
0.39515869429084927,0.400368060568497,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992
0.49657642668748136,0.4894277546340664,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733
0.4527201099754243,0.4702456666814821,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218
0.4979469365847328,0.5195710357024134,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355
0.5130225454545023,0.5428635710734082,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355
0.5157635652490064,0.5195710357024134,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858
0.5061699959682439,0.5223113339813539,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803
0.5418032532967899,0.5510844659102299,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573
0.5185045850435098,0.523681483120824,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431
0.5335801939132794,0.5264217813997645,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328
0.6391094560016665,0.5743770012812253,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638
0.5212456048380134,0.5264217813997645,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597
0.5500263126803009,0.5551949133286409,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563
0.6212928273373934,0.5935590892338095,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914
0.5308391741187759,0.5524546150497004,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808
0.6582965945631915,0.6908396781362011,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988
0.7350451488092911,0.7113919152282554,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581
0.6898183221999825,0.7059113186703743,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125
0.611699258056631,0.5634158081654626,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315
0.5253571345297684,0.5250516322602944,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539
0.5143930553517544,0.5839680452575173,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475
0.5527673324748044,0.5456038693523487,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788
0.5335801939132794,0.5373829745155271,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686
0.48561234750946686,0.41132925368425916,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931
0.3855651250100867,0.2797949362951106,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912
0.39927022398260475,0.36063373552385836,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214
0.4376445011056548,0.3811859726159127,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243
0.2197334274426216,0.1414098732086099,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242
0.04430816059439342,0.04412928430621839,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228
0.00456337357409188,0.004394959261579762,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648
-0.0817787499527707,-0.05452145373564316,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403
-0.10233639841154722,-0.11891846329074718,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959
-0.0817787499527707,-0.13810055124333148,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714
-0.055739061904986675,-0.06411249771193532,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368
0.027862041827371908,-0.0010856372963013278,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798
-0.11467098748681323,-0.12850950726703933,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324
-0.2092361703971863,-0.1846856219853217,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131
-0.1818259724521503,-0.19564681510108436,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865
-0.14071067553459723,-0.1326199546854504,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027
-0.05710957180223867,-0.08055428738557907,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569
-0.05848008169949018,-0.0627423485724648,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572
-0.0900018093362812,-0.11617816501180664,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391
-0.03381090354895815,-0.039449813201469924,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414
-0.06807365098025268,-0.06822294513034638,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715
-0.03518141344621015,-0.02848862008570726,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249
0.012786432957602392,0.01535615237734194,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659
0.05938376946416293,0.050980030003569994,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144
0.08953498720370197,0.09893524988503075,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813
0.15257844247728403,0.1907352422295407,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586
0.134761813813011,0.13866957492966936,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157
0.15943099196354302,0.13181882923231777,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043
0.09912855648446448,0.06605167053774323,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266
0.0264915319301204,0.004394959261579762,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972
0.03882612100538641,0.04412928430621839,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648
0.127909264326752,0.11126659214026344,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562
0.16080150186079503,0.16881285599801585,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133
0.14435538309377352,0.1660725577190753,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778
0.17176558103880904,0.08523375849032754,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966
0.03608510121088291,0.004394959261579762,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164
0.19232322949758557,0.18114419825324854,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853
0.29922300148322467,0.22635911985576873,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428
0.30059351138047663,0.304457620805576,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536
0.31841014004474966,0.304457620805576,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495
0.3746010458320727,0.36063373552385836,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176
0.46779571884519383,0.44969342958942776,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378
0.48835336730397033,0.4921680529130069,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426
0.4431265406946618,0.4455829821710167,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521
0.5719544710363295,0.592188940094339,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959
0.592512119495106,0.59629938751275,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432
0.736415658706543,0.6894695289967305,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051
0.7514912675763126,0.7524963894123645,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236
0.8268693119251607,0.7853799687596515,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634
0.666519653946702,0.6743978884625573,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366
0.8008296238773767,0.7785292230622999,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373
0.9817369303146118,0.9292456284040332,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528
0.9488446927805693,0.9443172689382066,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536
0.7939770743911176,0.8073023549911764,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458
0.8775781781234762,0.8881411542199241,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034
1.0146291678486543,0.9593889094723798,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883
0.9392511234998068,0.8949918999172758,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673
0.9159524552465262,0.9292456284040332,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046
0.9598087719585833,0.9634993568907908,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638
0.9584382620613313,0.9580187603329098,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871
0.9433626531915618,0.9456874180776771,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754
1.061226504355215,1.045708305259009,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067
1.1078238408617753,1.0868127794431177,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717
1.0105176381568992,1.0128247259117216,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483
0.9132114354520228,0.9128038387303895,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059
0.8090526832608871,0.8237441446648202,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622
0.7939770743911176,0.7977113110148842,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303
0.8542795098701962,0.8401859343384639,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543
0.8159052327471461,0.8168933989674685,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817
0.8241282921306572,0.8333351886411122,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081
0.8159052327471461,0.8018217584332953,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053
0.8186462525416497,0.8237441446648202,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879
0.9598087719585833,1.0183053224696026,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775
1.094118741889258,1.032006813864306,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455
1.0406688558964383,1.0073441293538405,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182
0.8899127671987422,0.8936217507778053,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365
-0.0913723192335332,-0.08740503308293067,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143
-0.0872607895417777,-0.10521697189604445,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607
-0.10918894789780623,-0.1326199546854504,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232
-0.1982720912191718,-0.18742592026426225,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168
-0.04888651241872767,-0.11206771759339607,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563
-0.11878251717856873,-0.09973637533816337,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123
-0.15715679430161827,-0.18742592026426225,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805
-0.13659914584284175,-0.15728263919591579,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052
-0.14071067553459723,-0.13673040210386145,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945
-0.16537985368512928,-0.1778348762879701,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327
-0.1941605615274168,-0.17372442886955952,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996
-0.11467098748681323,-0.20112741165896547,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926
-0.20512464070543082,-0.20112741165896547,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115
-0.3353230809443499,-0.3381423256059956,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916
-0.6162776098809652,-0.8656497443020619,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363
-0.8698219408725449,-1.0930945014541318,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294
-1.0973265838163404,-1.1465303178934736,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569
-1.082250974946571,-1.0917243523146614,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717
-1.1521469797064117,-1.1670825549855282,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562
-1.1110316827888582,-1.0684318169436664,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502
-1.1082906629943547,-1.1533810635908248,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836
-1.0808804650493191,-1.0684318169436664,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579
-1.075398425460312,-1.0780228609199585,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624
-1.1192547421723689,-1.1054258437093645,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935
-1.0575817967960388,-1.0506198781305522,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803
-1.1000676036108439,-1.0876139048962505,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172
-1.0397651681317657,-1.0341780884569087,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966
-1.0849919947410744,-0.9711512280412748,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244
-1.094585564021837,-1.0903542031751912,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133
-1.1206252520696207,-1.135569124777711,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392
-1.0836214848438226,-1.0780228609199585,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694
-1.01235497018673,-1.043769132433201,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786
-1.0288010889537513,-0.9821124211570372,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702
-0.9095667278928464,-0.9053840693467006,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628
-0.9328653961461265,-0.9245661572992848,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841
-0.9013436685093354,-0.8971631745098784,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146
-0.9109372377900979,-0.9053840693467006,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373
-0.936976925837882,-0.9327870521361065,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722
-0.8383002132357539,-0.876610937417824,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298
-0.6820620849490507,-0.7217840846576802,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736
-0.7314004412501148,-0.7272646812155612,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332
-0.6916556542298132,-0.713563189820858,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294
-0.7807387975511788,-0.7793303485154326,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381
-0.7766272678594238,-0.7382258743313239,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727
-0.6450583177232527,-0.649166180265754,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289
-0.6848031047435542,-0.6820497596130415,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283
-0.5244534467650956,-0.5190020120160754,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878
-0.5655687436826492,-0.5655870827580657,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297
-0.6436878078260008,-0.6765691630551599,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058
-0.7026197334078272,-0.6916408035893332,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271
-0.7327709511473668,-0.7053422949840363,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216
-0.7492170699143879,-0.745076620028675,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887
-0.8657104111807894,-0.872500489999413,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697
-0.923271826865364,-0.9204557098808738,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186
-0.8862680596395659,-0.9108646659045816,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238
-0.8492642924137679,-0.6971214001472148,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853
-0.6957671839215682,-0.7930318399101357,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511
-0.7917028767291934,-0.7957721381890763,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576
-0.7560696194006469,-0.776590050236492,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814
-0.8245951142632358,-0.8409870597915965,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341
-0.898602648714832,-0.8903124288125273,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887
-0.8890090794340695,-0.8862019813941162,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351
-0.8862680596395659,-0.8820915339757052,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616
-0.9164192773791054,-0.9218258590203443,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786
-0.9520525347076515,-0.9464885435308097,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145
-0.905455198201091,-0.8862019813941162,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249
-0.861598881489034,-0.8492079546284181,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327
-0.8698219408725449,-0.8587989986047103,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725
-0.9081962179955945,-0.8999034727888194,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429
-0.9794627326526872,-0.984852719435978,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175
-1.075398425460312,-1.0684318169436664,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603
-1.0891035244328295,-1.0862437557567803,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284
-1.1165137223778654,-1.0999452471514832,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575
-1.163111058884426,-1.1424198704750625,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324
-1.1411829005283973,-1.1424198704750625,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722
-1.1398123906311457,-1.112276589406716,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412
-1.1576290192954186,-1.1479004670329438,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451
-1.2384891032332739,-1.2232586697038106,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344
-1.231636553747015,-1.2232586697038106,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371
-1.2905684793288417,-1.2862855301194442,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344
-1.344018365321661,-1.339721346558786,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716
-1.3015325585068558,-1.3123183637693798,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506
-1.2960505189178488,-1.293136275816796,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338
-1.3097556178903667,-1.3013571706536176,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057
-1.2672698110755614,-1.2780646352826224,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336
-1.2672698110755614,-1.262992994748449,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199
-1.2617877714865542,-1.2506616524932164,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769
-1.305644088198611,-1.2999870215141471,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284
-1.2782338902535755,-1.3123183637693798,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542
-1.3467593851161646,-1.3410914956982563,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416
-1.3220902069656326,-1.3315004517219642,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686
-1.268640320972813,-1.3191691094667315,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329
-1.4043208008007395,-1.4287810406243557,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458
-1.3522414247051717,-1.3479422413956077,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602
-1.2837159298425826,-1.293136275816796,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665
-1.357723464294179,-1.3232795568851423,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995
-1.3303132663491433,-1.345201943116667,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915
-1.3837631523419627,-1.3931571629981276,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915
-1.3220902069656326,-1.3109482146299096,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269
-1.2343775735415186,-1.2561422490510976,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777
-1.2645287912810579,-1.2684735913063303,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583
-1.249453182411288,-1.3136885129088502,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373
-1.2987915387123523,-1.2698437404458007,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984
-1.2275250240552598,-1.2492915033537462,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532
-1.2960505189178488,-1.3177989603272613,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345
-1.237118593336022,-1.2013362834722856,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193
-1.2330070636442667,-1.2369601610985135,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615
-1.2275250240552598,-1.2136676257275183,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728
-1.1918917667267133,-1.1917452394959935,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031
-1.1987443162129723,-1.1903750903565233,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079
-1.224784004260756,-1.2177780731459291,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052
-1.2535647121030435,-1.2287392662616916,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211
-1.2453416527195327,-1.2410706085169243,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029
-1.263158281383806,-1.2588825473300382,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842
-1.2138199250827417,-1.2287392662616916,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581
-1.1727046281651885,-1.1616019584276467,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563
-1.1425534104256492,-1.1465303178934736,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613
-0.9410884555296375,-0.7354855760523829,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282
-0.7204363620721008,-0.6121721535000559,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001
-0.4778561102585351,-0.5998408112448232,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667
-0.7451055402226328,-0.8615392968836508,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993
-0.8629693913862859,-0.8382467615126554,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607
-0.8766744903588034,-0.8587989986047103,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952
-1.0164664998784854,-1.0136258513648542,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463
-0.993167831625205,-0.9889631668543888,0.14373886404085617,-0.9926468631259412,-0.9880462871623388,-0.1759531709211489,-0.3690487572919426
-1.0205780295702407,-1.0232168953411465,0.17998503322112713,-1.0183025443774847,-1.0451078976637003,-0.16667324501828845,0.46582796329390974
-0.9808332425499391,-0.9752616754596859,0.07575821236902999,-1.0156019463510064,-1.0325821782853526,-0.22620934266058748,-1.2246160540749338
-1.0781394452548154,-1.0917243523146614,-0.09761069810012074,-1.1168743723439414,-1.1174787207385974,-0.3468096279391863,-0.10126711209740615
-1.0836214848438226,-1.0369183867358494,-0.04619932004630607,-1.0304552354966372,-1.0047472463334688,-0.29568483144772245,0.5162671290625399
-1.0411356780290173,-1.043769132433201,-0.23736855942734142,-1.0453085246422675,-1.0005720065406865,-0.40616518548962394,0.3841963417286803
-1.0082434404949745,-1.0506198781305522,0.1711105444705022,-0.9912965641127024,-1.021448205504599,-0.15935793156994163,0.3778272355101228
-0.9753512029609318,-0.9821124211570372,-0.28538660869518895,-1.0277546374701587,-1.013097725919034,-0.4353935827149208,-1.0706687070672471
-1.0603228165905423,-1.0547303255489633,-0.3946985977614792,-1.0763654019467677,-1.0506748840540767,-0.5045716541250646,-0.4497183316487682
-1.093215054124585,-1.104055694569894,-0.5507055618310092,-1.1101228772777458,-1.0701593364203954,-0.5957226479219396,-0.08405134364105815
-1.0973265838163404,-1.0917243523146614,-0.6054540922953987,-1.0993204851718328,-1.0492831374564826,-0.6247465064827622,0.43108251880894105
-1.0616933264877941,-1.0451392815726712,-0.6325083589720611,-1.091218691092398,-1.0256234452973816,-0.6388100832445769,-0.04832107662163637
-1.0630638363850458,-1.0602109221068445,-0.37193269083332253,-1.0574612157614196,-1.0381491646757293,-0.48844360775532786,0.07399565435681779
-1.0548407770015351,-1.0561004746884337,-0.3228290244950102,-1.102021083198311,-1.1077364945554382,-0.471353959709392,-1.2493417991845952
-1.15077646980916,-1.1410497213355921,-0.5984058527055334,-1.1587336417543546,-1.1091282411530323,-0.6265481752295223,0.2974899761928276
-1.1261072916586279,-1.134198975638241,-0.6505537271655649,-1.1452306516219632,-1.1049530013602498,-0.6544313471530036,0.167355734635099
-1.1110316827888582,-1.1150168876856565,-0.713491946025337,-1.1398294555690067,-1.0993860149698729,-0.6889320093153307,-0.3528091972426095
-1.1357008609393902,-1.1191273351040674,-0.5092198255643012,-1.1101228772777458,-1.0868602955915254,-0.5730459405430189,0.7657670946600464
-1.075398425460312,-1.0314377901779683,0.03819310460822924,-1.052060019708463,-1.0228399521021934,-0.24877312493581114,0.21525270464787513
-1.0562112868987872,-1.1191273351040674,-0.370858791534412,-1.081766597999724,-1.0771180694083662,-0.4937111425508702,-0.11794862554530766
-1.0630638363850458,-1.1026855454304239,-0.2294976633463017,-1.1371288575425285,-1.1745403312399587,-0.42852713056537556,-0.9570562352615412
-1.1357008609393902,-1.125978080801419,-0.44396045401577355,-1.1708863328735069,-1.1341796799097275,-0.5450890364113381,-0.4472742624837324
-1.167222588576181,-1.1424198704750625,-0.41321371073817137,-1.1627845387940718,-1.1244374537265682,-0.5261742921429483,-0.0676424318001383
-1.1699636083706848,-1.1657124058460575,-0.567002569580555,-1.1843893230058982,-1.1453136526904808,-0.6132414181413637,-0.27029257772054366
-1.187780237034958,-1.17667359896182,-0.7262126209684658,-1.2073444062309633,-1.1745403312399587,-0.7004937317567608,0.043483728116675106
-1.182298197445951,-1.1794138972407608,-0.6533108498842057,-1.191140818072094,-1.1661898516543936,-0.6607552756601609,0.006209857289804388
-1.1795571776514473,-1.1972258360538746,-0.4515170381068882,-1.1762875289264632,-1.2135092359725956,-0.5509461700680072,0.46885108761497957
-1.1425534104256492,-1.1191273351040674,-0.4817730135405723,-1.1371288575425285,-1.1035612547626557,-0.5600075474521813,0.4233140414516027
-1.1082906629943547,-1.1067959928488347,-0.605812518248822,-1.1411797545822457,-1.0826850557987429,-0.6290970908488834,-0.15589273545066692
-1.1178842322751172,-1.1054258437093645,-0.33219910605431086,-1.120925269383659,-1.0743345762131777,-0.47416472320173614,-0.04880357248018133
-1.1192547421723689,-1.134198975638241,-0.5603268861980459,-1.1506318476749198,-1.1021695081650615,-0.6053110175869254,-0.3361531744036732
-1.1425534104256492,-1.1136467385461863,-0.5352198374414235,-1.1465809506352025,-1.0979942683722788,-0.5906710563295513,0.4596477311821816
-1.105549643199851,-1.112276589406716,-0.5639531918537383,-1.1263264654366154,-1.0840768023963372,-0.6046227259347391,-0.048695388668596705
-1.106920153097103,-1.1013153962909537,-0.5464671749317787,-1.1236258674101371,-1.0826850557987429,-0.5943738052863093,0.23689688670120956
-1.086362504638326,-1.0752825626410178,-0.46282468765671364,-1.1047216812247893,-1.0771180694083662,-0.5475973201153188,-0.2782733535815791
-1.105549643199851,-1.1013153962909537,-0.3975160325395902,-1.1452306516219632,-1.1258292003241626,-0.5167023192735155,-0.7622277281867462
-1.1617405489871742,-1.1561213618697657,-0.5425262126458216,-1.18168872497942,-1.1355714265073216,-0.5988989151180613,0.15256299263281956
-1.1480354500146563,-1.1506407653118844,-0.42205028905141506,-1.1438803526087242,-1.114695227543409,-0.5273456871939339,0.4609897416099901
-1.1110316827888582,-1.1314586773593,-0.5293299340337272,-1.1290270634630937,-1.0896437887867136,-0.5859270047458248,-0.12028822380896868
-1.1178842322751172,-1.0930945014541318,-0.6083583764391469,-1.1371288575425285,-1.0896437887867136,-0.6305661676234595,0.11271485821566354
-1.106920153097103,-1.0958347997330722,1.439789879602515,-0.9467366966758107,-1.0799015626035546,0.6050936539573779,2.62883232417909
-0.9027141784065874,-0.9204557098808738,2.358982197805402,-0.9183804173977889,-0.9435103960393251,1.2014833601108212,-0.6962662072209307
-0.9589050841939105,-0.9834825702965078,1.4375007784653635,-0.9480869956890501,-0.9546443688200785,0.6111162352035087,-0.3304737691214356
-0.9835742623444426,-0.9930736142727996,1.7197929236974763,-1.0075001522715716,-1.1355714265073216,0.6963282279365891,-1.3271338071614567
-1.0891035244328295,-1.0999452471514832,0.5759144037843976,-1.112823475304224,-1.1467053992880751,0.028264965246129904,-1.3580627897744095
-1.1918917667267133,-1.1958556869144044,1.7539833132506606,-1.0385570295760718,-1.1564476254712344,0.7039725990263331,2.632402377070847
-0.9959088514197085,-0.9971840616912107,1.6819293574023826,-1.0020989562186151,-0.9810875541743678,0.7273720880065407,-0.2170990002681622
-1.0109844602894784,-1.0054049565280323,2.7777167642955694,-0.8427636726563975,-0.9629948484056436,1.4792782501178683,2.6289923137453024
-0.7971849163182003,-0.7738497519575515,4.025990634186923,-0.6105122423792668,-0.8154697090606606,2.4587608463508444,2.6355027955309756
-0.5614572139908941,-0.6519064785446945,4.306604725604402,-0.5497487867835055,-0.6401096377637938,2.8405822567409773,-0.3126834777733927
-0.5888674119359296,-0.6108020043605854,2.58852369262312,-0.6213146344851797,-0.6067077194215338,1.6264280129946542,-0.3014556346607381
-0.6149070999837132,-0.6231333466158181,3.55288319520278,-0.5700032719820928,-0.5844397738600269,2.3388265704069706,0.38640128967507253
-0.5751623129634117,-0.5642169336185952,2.9198050836007217,-0.5956589532336359,-0.5719140544816793,1.896221623145925,-0.03085708018064336
-0.5751623129634117,-0.5710676793159468,3.7584260045967692,-0.3944644002610054,-0.5677388146888966,2.5508783977748855,1.5274330277856514
-0.424406224265716,-0.49433932750561005,3.0204824535929085,-0.5470481887570272,-0.6442848775565766,1.9416979701566603,-2.185554430017276
-0.6450583177232527,-0.6409452854289324,1.9764421044445306,-0.6442697177102451,-0.6428931309589822,1.1838767443329739,0.15843965543592342
-0.6272416890589793,-0.6368348380105213,1.5809290594117749,-0.6172637374454621,-0.6136664524095048,0.9264961056450622,-0.10314968216901275
-0.6340942385452382,-0.6436855837078729,3.619978465841583,-0.43362307164494013,-0.5941820000431862,2.488071172591104,2.636751739276484
-0.3819204174509105,-0.37787665065063425,4.5958861769282695,-0.1608626709706353,-0.3812447706112767,3.566188310575641,2.631084584167704
-0.10507741820605072,-0.1011065244776334,5.466032039089256,0.13890370996845205,-0.13073038304432438,4.611478388174912,2.6288082347533677
0.19917577898384456,0.23732031297153092,4.574510893771327,0.23612523892166995,0.14205195008413427,4.238915501408491,-0.0417497568974162
0.19780526908659307,0.19484568964795174,3.7727334036644757,0.26988271425264826,0.16849513543842384,3.547651053895376,-0.019959946558503586
0.19917577898384456,0.24417105866888253,3.6005724575864297,0.2199216507628002,0.2283402391349735,3.3712644555817612,-0.16156920078194462
0.18272966021682305,0.20306658448477338,3.1717371720165213,0.13890370996845205,0.012619516507875688,2.836474120352291,-0.8299443813699489
0.08268243771744345,0.07290241623509483,4.109369471602017,0.34279886096756135,0.09055732597315001,3.78074734673255,2.6324023770708465
0.4061227734688638,0.4099591045447891,3.6868969359860526,0.34279886096756135,0.20746404017106101,3.511413012955649,-1.6312749358479515
0.19232322949758557,-0.02300802352782617,1.8003846546843651,-0.05553934793798279,-0.08062750553093403,1.4729277853880776,-2.694116537432132
-0.14208118543184875,-0.28881695658506484,1.09370859851159,-0.15141057787796136,-0.23371963126629391,0.8354168924541414,0.13893177410679297
-0.12289404687032374,-0.11891846329074718,1.067861951585692,-0.12440459761317879,-0.1195964102635712,0.848869069558038,-0.3923855132917063
-0.16400934378787727,-0.16002293747485632,0.8074206931794872,-0.1325063916926134,-0.1279468898491361,0.6381577530746267,0.1890450768401216
-0.13934016563734525,-0.13673040210386145,0.6944224310383743,-0.17166506307654864,-0.37985302401368276,0.46542831804249657,-1.9695354840033863
-0.35862174919763046,-0.35184381700069883,0.3715681856502984,-0.28644047920187465,-0.30330696114600286,0.21142591843676833,0.635611184391616
-0.28872574443778937,-0.2929274040034759,0.05646421222432176,-0.2931919742680704,-0.2573793234253947,-0.02645226892044874,0.27511815665054556
-0.25583350690374684,-0.23949158756413405,0.44656571464106537,-0.1986710433413312,-0.20310120611922214,0.31397423983208805,0.5237260533691245
-0.1955310714246683,-0.19975726251949494,0.19553727319630004,-0.25403330288413567,-0.29495648156043747,0.08603001710343829,-0.5741274377099245
-0.25583350690374684,-0.24497218412201516,0.13571563692961156,-0.24323091077822234,-0.19892596632643944,0.050403137123481455,0.09518454108066894
-0.24212840793122886,-0.235381140145723,0.02883232833810402,-0.2823895821621576,-0.27268853599893106,-0.05191814418253109,-0.29429772362049983
-0.2709091157735164,-0.331291579908644,-0.18673675782222243,-0.3445033367711573,-0.2935647349628436,-0.2277998960417917,-0.5883424090058857
-0.33121155125259494,-0.31759008851394127,0.12140479145850666,-0.3053446653872226,-0.27268853599893106,0.018408877821682018,0.25384509697938307
-0.3010603335130554,-0.4052796334400402,0.7644023413215548,-0.42147038052578795,-0.5218111769682889,0.4253839658869537,-1.8490438250350285
-0.49567273892280855,-0.49159902922666954,0.07837747895173872,-0.5092398163863319,-0.4898010052236228,-0.07255616315793852,-0.3744148017043135
-0.5299354863541031,-0.5135214154581944,0.4428628988299308,-0.3904135032212878,-0.46196607327173933,0.2155407837417159,1.2638796136217016
-0.4024780659096875,-0.36554530839540156,0.1833683674372392,-0.3472039347976355,-0.32835839990269805,0.05711767581700814,0.7259015891281057
-0.3243590017663359,-0.2710050177719511,0.03204437630532051,-0.3269494495990487,-0.28243076218208985,-0.0566446046665038,-0.08249565424271672
-0.3298410413553429,-0.3189602376534113,0.053249062494046796,-0.3377518417049616,-0.31444093392675604,-0.04202915430633138,0.12435959532697274
-0.3133949225883214,-0.299778149700827,1.4044218540081312,-0.127105195639657,-0.29078124176765524,1.0892122464204068,1.2679802215209501
-0.17497342296589177,-0.19153636768267332,1.029005476471548,-0.218925528539918,-0.3005234679508145,0.7511423239299228,-1.3673915223556548
-0.3243590017663359,-0.331291579908644,0.15914084082786314,-0.3850123071683314,-0.3728942910257118,0.01882449602121267,-0.573062107832423
-0.3819204174509105,-0.3929482911848075,-0.22868706926702131,-0.42957217460522307,-0.37985302401368276,-0.27626476667973665,-0.2153480866206286
-0.4011075560124355,-0.3874676946269264,-0.21143713097784536,-0.3944644002610054,-0.37846127741608837,-0.25724391708902716,0.02222233102516499
-0.39562551642342847,-0.39979903688215906,0.4595982890917404,-0.32829974861228806,-0.38681175700165327,0.2649854321722952,0.9226719149566368
-0.2969488038213004,-0.2710050177719511,0.20245868514110785,-0.2729374890694836,-0.3088739475363794,0.08662344802360347,-0.6189988710283048
-0.359992259094882,-0.38061694892957476,-0.18417504617626532,-0.370159018022701,-0.3812447706112767,-0.23647810760586882,0.24370575046383666
-0.33121155125259494,-0.3038885971192381,-0.1744158656732965,-0.34855423381087486,-0.28799774857246696,-0.2160841772065615,0.21502207282119665
-0.3051718632048109,-0.2751154651903616,0.46836214829327993,-0.1986710433413312,-0.2629463098157718,0.3090216044751517,0.6487421072739995
-0.23253483865046634,-0.23127069272731193,-0.04513162427351244,-0.28914107722835286,-0.2615545632181774,-0.10936638366499461,-0.5059925702067297
-0.2846142147460339,-0.27648561432983215,-0.311107117256709,-0.3093955624269401,-0.3255749067075097,-0.3262703562739079,-0.8965437106448032
-0.37780888775915544,-0.39705873860321855,-0.515871728763362,-0.4106679884198751,-0.37846127741608837,-0.49008943793084137,-0.4650841656020798
-0.423035714368464,-0.39842888774268903,-0.25886343278220464,-0.4403745667111359,-0.4647495664669276,-0.30821002042685547,-0.3385163846346082
-0.45455744200525505,-0.4614557481583226,-0.30637865179424006,-0.4646799489494402,-0.4703165528573042,-0.3449084121403916,-0.6939653800044372
-0.5217124269705921,-0.5272229068528971,-0.436208803492315,-0.5483984877702666,-0.5092854575899414,-0.45109704990918453,-0.22515427872947616
-0.5408995655321172,-0.5368139508291893,-0.41501411187344384,-0.5727038700085709,-0.6595940901301125,-0.4467219742366383,-1.1353058839752235
-0.6491698474150077,-0.6135423026395265,-0.5289990793074902,-0.6132128404057451,-0.5941820000431862,-0.5245012713870812,0.5087957123620974
-0.5984609812166922,-0.6669781190788678,-0.19166339148009365,-0.6834283890941799,-0.8029439896823131,-0.32246246220066355,-2.646941249139432
-0.8492642924137679,-0.8176945244206012,-0.3525163433679746,-0.8009044032459846,-0.7709338179376468,-0.43260046522805995,0.8251906025073344
-0.7752567579621719,-0.8231751209784822,-0.4346020902280271,-0.7603954328488105,-0.8057274828775013,-0.48336738359670334,0.06129722629864502
-0.7670336985786613,-0.7656288571207298,-0.27927372298762254,-0.6888295851471363,-0.7250061802170392,-0.3715611505316715,0.4589377625322749
-0.7231773818666043,-0.6738288647762194,-0.01992256197630027,-0.6186140364587015,-0.6693363163132717,-0.17575505300486266,1.2015767544391216
-0.6107955702919582,-0.6354646888710512,-0.1648179768493682,-0.5700032719820928,-0.6039242262263455,-0.26471437556934696,0.44318586528483506
-0.5655687436826492,-0.6395751362894618,-0.44081630019550355,-0.6172637374454621,-0.6150581990070987,-0.4636932135658052,-0.44015503598506284
-0.6053135307029511,-0.5696975301764767,-0.35417682052527605,-0.6037607473130711,-0.5593883351033317,-0.40036939145711653,0.08381501700995095
-0.5943494515249367,-0.6012109603842938,-0.3496875354586492,-0.582155963101245,-0.5510378555177669,-0.3938310337787413,0.15468618318628652
-0.5765328228606637,-0.5505154422238925,-0.2990174787758091,-0.5889074581674407,-0.6595940901301125,-0.36912099697595135,-1.292326434599924
-0.6985082037160723,-0.6587572242420462,-0.15563469035425545,-0.6145631394189839,-0.6456766241541709,-0.2735075253183172,0.3857421645290887
-0.6601339265930223,-0.6519064785446945,-0.4776941951186831,-0.6537218108029191,-0.6080994660191277,-0.49247673389540547,0.29142954280908434
-0.6299827088534832,-0.6203930483368776,-0.4618879552130554,-0.6577727078426362,-0.6693363163132717,-0.48664261605034526,-0.7545688892163747
-0.6985082037160723,-0.712193040681388,-0.3281251125971793,-0.6672248009353101,-0.6637693299228952,-0.3962949338047105,0.10304981990462692
-0.6861736146408063,-0.7491870674470861,-0.3957776666654872,-0.7198864624516365,-0.7083052210459089,-0.45181003199773034,-0.7266502680117705
-0.7505875798116398,-0.7258945320760907,-0.46045425139936225,-0.6861289871206581,-0.7222226870218504,-0.4884590180923031,1.1092368655605769
-0.6477993375177562,-0.6340945397315808,-0.35748984811206275,-0.6267158305381361,-0.6108829592143165,-0.4061207278306528,0.23153301412984792
-0.6231301593672242,-0.6286139431736997,-0.46385688547450477,-0.6483206147499623,-0.5788727874696503,-0.48201720389056096,-0.10303213322269021
-0.6519108672095117,-0.6477960311262839,-0.46552046439486466,-0.6712756979750277,-0.6456766241541709,-0.4890365916964556,-0.0016546738511268322
-0.6491698474150077,-0.649166180265754,-0.05313796400810539,-0.6132128404057451,-0.6317591581782289,-0.19491974001165535,0.8004999245473637
-0.5710507832716566,-0.5888796181290605,-0.17510962667737448,-0.6078116443527881,-0.6442848775565766,-0.28828310359874754,-0.79461709447475
-0.6450583177232527,-0.6793094613341005,-0.14473233784407022,-0.705033173306006,-0.7430988859857633,-0.2892148302426339,-1.428740666272187
-0.7766272678594238,-0.7409661726102644,-0.5675195300903001,-0.7671469279150063,-0.7333566598026041,-0.5691618817830926,-0.04622499395589415
-0.7779977777566753,-0.7560378131444376,-0.4696478771046699,-0.7928026091665495,-0.7904182703039654,-0.5097687335275893,-0.7381892685961676
-0.8410412330302574,-0.8341363140942449,-0.538711733364582,-0.8265600844975278,-0.7876347771087772,-0.5555817958534646,0.4588288223982227
-0.7985554262154518,-0.8067333313048389,-0.37903917464061915,-0.7617457318620494,-0.7597998451568937,-0.4436335068441652,0.7602100853395982
-0.7286594214556112,-0.7217840846576802,-0.522512603471548,-0.7482427417296583,-0.6999547414603435,-0.53578224240262,-0.1814939273102547
-0.7423645204281293,-0.7395960234707939,-0.5194036029659408,-0.737440349623745,-0.7180474472290682,-0.5332654394173804,0.19638348784423112
-0.7218068719693523,-0.6998616984261553,0.304945072277063,-0.5997098502733536,-0.7041299812531262,0.03842196223240842,0.4197790377976133
-0.6806915750517988,-0.6738288647762194,1.6268775434389426,-0.4849344341480275,-0.6804702890940254,1.0628147255841656,2.627970996942305
-0.4339997935464785,-0.44775425676361985,2.414753620798407,-0.38096141012861384,-0.4661413130645215,1.6741477138978789,0.27804341158327195
-0.4024780659096875,-0.42309157225315447,2.840978600434442,-0.2702368910430049,-0.390986996794436,2.0801534307395624,0.9914309467802972
-0.2969488038213004,-0.3504736678612283,1.1823473367931718,-0.38096141012861384,-0.3687190512329291,0.7939613815932501,-1.1048551330329006
-0.41207163519045,-0.4326826162294466,1.6486815591786335,-0.36070692493002704,-0.39516223658721866,1.165057929911691,0.2622480126634459
-0.3819204174509105,-0.4066497825795107,0.4557434868907408,-0.38906320420804896,-0.3728942910257118,0.2452089619407979,-0.05721293824349773
-0.38466143724541396,-0.3792467997901048,1.2657106653929746,-0.38096141012861384,-0.3394923726834512,0.8729763160759645,0.5099732206975693
-0.3284705314580909,-0.3367721764665251,0.4592433095417154,-0.393114101247766,-0.390986996794436,0.2363919653188479,-0.9746334897891817
-0.42851775395747105,-0.44775425676361985,0.22054541017539125,-0.49843742428041854,-0.46196607327173933,0.036801602386609865,-0.40615282654723645
-0.4668920310805211,-0.47515723955302575,-0.09602397397554298,-0.494386527240701,-0.4786670324428691,-0.19943002439422688,-0.5610618725890574
-0.5203419170733407,-0.4847482835293179,0.0235586418580239,-0.4970871252671797,-0.44387336750301465,-0.10516577378354201,0.4130194960279389
-0.47648560036128357,-0.4806378361109069,-0.28582499120745286,-0.5011380223068967,-0.44387336750301465,-0.3305394234180379,0.1055803920146194
-0.46278050138876553,-0.490228880087199,-0.3461925377724322,-0.5105901153995708,-0.4884092586260284,-0.38196578911340695,-0.6552706124618299
-0.5258239566623476,-0.5162617137371349,-0.25497003086314407,-0.5132907134260489,-0.4689248062597098,-0.3112555065573804,0.5529471849788667
-0.46826254097777303,-0.458715449879382,0.4227031621515694,-0.4147188854595922,-0.41882192874631946,0.20751473740643356,0.28198749344951196
-0.436740813340982,-0.427202019671565,0.3995164493684802,-0.47143144401563597,-0.6540271037397358,0.11659749959757157,-2.222231595738406
-0.6601339265930223,-0.6861602070314521,0.3738321280426423,-0.46332964993620135,-0.6442848775565766,0.11540451976388551,1.6391736025843189
-0.5038957983063191,-0.5655870827580657,0.07711919707101904,-0.5754044680350492,-0.6220169319950697,-0.10901567177097161,-1.5747756061235378
-0.6573929067985187,-0.6614975225209867,-0.26046221931867647,-0.632117026591093,-0.6150581990070987,-0.34230201859984577,0.15937573819446169
-0.6395762781342457,-0.6477960311262839,-0.4237321339097859,-0.6388685216572882,-0.6025324796287511,-0.45317400889504794,0.24520363824695443
-0.6135365900864617,-0.6272437940342291,-0.5008088780707478,-0.6240152325116579,-0.5969654932383744,-0.5046734381344741,0.25675193248150363
-0.5861263921414261,-0.5847691707106499,-0.5482720563914689,-0.6105122423792668,-0.5579965885057373,-0.5362858338872827,0.02605017317943507
-0.5806443525524186,-0.5847691707106499,-0.44996236553391467,-0.6132128404057451,-0.5649553214937083,-0.4681915849517087,0.09691123066830853
-0.5683097634771527,-0.5820288724317094,-0.16588360478012285,-0.5659523749423752,-0.5440791225297958,-0.26115252695880237,-0.05911447495254688
-0.5710507832716566,-0.5642169336185952,0.08163122840007465,-0.6064613453395493,-0.6303674115806346,-0.10054341159836731,-0.4127370873276967
-0.6080545504974547,-0.6190228991974075,-0.16252853107187684,-0.6037607473130711,-0.6804702890940254,-0.27679150660041113,-0.059555996745852775
-0.6107955702919582,-0.5984706621053527,1.7413439734277316,-0.4106679884198751,-0.5816562806648387,1.1699094081640733,2.123883581026065
-0.405219085704191,-0.427202019671565,1.5477377822037577,-0.42147038052578795,-0.384028263806465,1.0541084614455587,-0.17704397653676235
-0.4202946945739605,-0.41624082655580286,1.1259307470840048,-0.4282218755919837,-0.3923787433920304,0.7369063895765872,0.03595825994107085
-0.4134421450877015,-0.38061694892957476,0.5759554159848375,-0.4349733706581795,-0.4160384355511311,0.31421286000374554,-0.1641533493123515
-0.42714724406021953,-0.427202019671565,0.40682627097627655,-0.4579284538832445,-0.42021367534391385,0.1882479805195551,-0.07104711223171896
-0.4312587737519745,-0.4491244059030899,0.3316174774571938,-0.503838620333375,-0.4633578198693332,0.1130292817935145,-0.7553709879467956
-0.5052663082035711,-0.5025602223424317,0.22249814234086857,-0.5551499828364623,-0.5552130953105491,0.005923036659846457,-0.9411373711107234
-0.5957199614221886,-0.6053214078027043,-0.42127278044475835,-0.6280661295513754,-0.5746975476768676,-0.44946329577200067,-0.002296657046574648
-0.5929789416276847,-0.645055732847343,-0.3899242951338129,-0.6780271930412235,-0.6442848775565766,-0.43654130089446946,-0.6585132993507875
-0.6532813771067633,-0.6642378207999272,-0.47807846909759366,-0.6726259969882666,-0.623408678592664,-0.495574456512132,-0.16233999359404644
-0.6656159661820292,-0.7204139355182096,-0.17957513156055305,-0.7455421437031802,-0.7987687498895303,-0.31841912295045954,-1.2494377579748783
-0.7793682876539273,-0.7491870674470861,-0.5979719505176873,-0.7860511141003538,-0.7458823791809517,-0.5895902028887502,-0.1693281091538576
-0.7917028767291934,-0.7875512433522547,-0.5761024531134288,-0.8211588884445714,-0.7597998451568937,-0.5773826207420132,-0.046323162975364394
-0.7930733866264449,-0.7628885588417893,-0.454409949119422,-0.8103564963386581,-0.8182532022558489,-0.5044435652446285,-0.7891354846276135
-0.8602283715917824,-0.8615392968836508,-0.6194961183014361,-0.857616961802028,-0.8154697090606606,-0.6096989409424086,0.4788576484799295
-0.8163720548797254,-0.8313960158153043,-0.6552380786645357,-0.8616678588417455,-0.8057274828775013,-0.632495323736478,-0.07774545090689822
-0.8204835845714804,-0.7902915416311952,-0.45245445983122606,-0.8130570943651367,-0.7625833383520819,-0.4976453015001274,0.06308505235027141
-0.8122605251879699,-0.8656497443020619,-0.5411890081272808,-0.8549163637755497,-0.8460881342077324,-0.5627969080209432,-0.1556729891320928
-0.8232246043659844,-0.8176945244206012,-0.6097483109296816,-0.8319612805504842,-0.7820677907184,-0.600554315130236,0.23562562007407004
-0.7999259361127039,-0.7683691553996703,-0.2802962708758985,-0.7644463298885276,-0.7236144336194448,-0.37807739460526113,0.807231560213181
-0.7259184016611078,-0.7204139355182096,-0.38508830188531695,-0.733389452584028,-0.6943877550699669,-0.443897642326992,-0.15123038898296806
-0.7368824808391218,-0.7204139355182096,-0.43581419030320956,-0.7711978249547233,-0.7458823791809517,-0.4842035845821399,-0.5145364367756932
-0.7807387975511788,-0.776590050236492,-0.6567400212655152,-0.8022547022592235,-0.7361401529977923,-0.627943847554749,0.16927224319663475
-0.7629221688869058,-0.7519273657260266,-0.6657523661520722,-0.8022547022592235,-0.7430988859857633,-0.6347847699578156,-0.3670114580322354
-0.7930733866264449,-0.872500489999413,-0.6513946495947504,-0.856266662788789,-0.8307789216341965,-0.6299200310695445,-0.40225874766487524


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Fangda Chemical-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.466175437707119,-1.467944837950963,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597
-1.435214125191453,-1.436824919949758,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057
-1.4295847956431498,-1.431166753040448,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746
-1.4070674774499379,-1.4170213357671728,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538
-1.4380287899656043,-1.439654003404413,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716
-1.4633607729329676,-1.476432088314928,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317
-1.494322085448634,-1.4990647559521681,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562
-1.4858780911261795,-1.4877484221335482,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074
-1.494322085448634,-1.4962356724975132,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433
-1.4802487615778765,-1.4820902552242383,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565
-1.4718047672554222,-1.4962356724975132,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064
-1.553430045705815,-1.5499882581359583,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667
-1.5168394036418458,-1.5160392566800982,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641
-1.4830634263520281,-1.476432088314928,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044
-1.4633607729329676,-1.431166753040448,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116
-1.4802487615778765,-1.4849193386788933,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203
-1.454916778610513,-1.436824919949758,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305
-1.435214125191453,-1.436824919949758,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083
-1.4408434547397557,-1.453799420677688,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711
-1.4380287899656043,-1.439654003404413,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405
-1.4577314433846649,-1.467944837950963,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201
-1.4323994604173012,-1.428337669585793,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492
-1.4295847956431498,-1.431166753040448,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675
-1.446472784288059,-1.436824919949758,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883
-1.466175437707119,-1.4707739214056181,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898
-1.4971367502227855,-1.501893839406823,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008
-1.5112100740935428,-1.5132101732254433,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257
-1.4999514149969368,-1.501893839406823,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345
-1.4971367502227855,-1.493406589042858,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225
-1.4802487615778765,-1.467944837950963,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386
-1.4633607729329676,-1.462286671041653,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104
-1.446472784288059,-1.448141253768378,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466
-1.443658119513907,-1.442483086859068,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693
-1.446472784288059,-1.4453121703137228,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017
-1.4042528126757865,-1.4057050019485529,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005
-1.412696806998241,-1.4057050019485529,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205
-1.3704768353859687,-1.3830723343113127,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288
-1.3817354944825746,-1.3519524163101075,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534
-1.35358884674106,-1.3547814997647627,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963
-1.3367008580961508,-1.3547814997647627,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292
-1.3479595171927568,-1.3576105832194176,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066
-1.331071528547848,-1.3321488321275226,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418
-1.238187591000849,-1.2614217457611474,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146
-1.249446250097455,-1.2472763284878725,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199
-1.2804075626131213,-1.2755671630344225,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554
-1.2635195739682124,-1.2585926623064925,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808
-1.2184849375817888,-1.2133273270320122,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907
-1.2128556080334858,-1.210498243577357,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862
-1.179079630743668,-1.1765492421214971,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995
-1.167820971647062,-1.1680619917575321,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546
-1.1453036534538503,-1.1397711572109819,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081
-1.0833810284225178,-1.0831894881178818,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018
-1.1115276761640325,-1.1256257399377068,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123
-1.1284156648089414,-1.136942073756327,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986
-1.1002690170674265,-1.1029930723004668,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256
-1.1002690170674265,-1.0888476550271917,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276
-1.0946396875191235,-1.0916767384818467,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821
-1.080566363648366,-1.0916767384818467,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323
-1.0636783750034573,-1.0633859039352966,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331
-1.0045704147462762,-1.0181205686608166,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497
-0.939833124940792,-0.9445643988397864,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586
-0.9004278181026714,-0.8936408966559962,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554
-0.9482771192632465,-0.9530516492037514,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026
-0.9736091022306098,-0.9813424837503014,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573
-0.9313891306183377,-0.9219317312025462,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425
-0.875095835135308,-0.879495479382721,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522
-0.8019145510073695,-0.7946229757430707,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296
-0.8863544942319139,-0.9162735642932364,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751
-0.8722811703611566,-0.8398883110175509,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878
-0.7399919259760368,-0.7550158073779007,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074
-0.6696253066222497,-0.6644851368289404,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232
-0.6358493293324322,-0.6446815526463552,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294
-0.6217760054616746,-0.6192198015544601,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354
-0.6414786588807351,-0.6786305541022153,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368
-0.6780693009447043,-0.6701433037382505,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602
-0.6696253066222497,-0.6673142202835953,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239
-0.8103585453298239,-0.8087683930163457,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032
-0.7456212555243399,-0.7323831397406606,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794
-0.7568799146209458,-0.7521867239232458,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093
-0.7202892725569766,-0.7182377224673856,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936
-0.8131732101039755,-0.811597476471001,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295
-0.9173158067475804,-0.9332480650211663,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147
-1.0355317272619426,-1.0124624017515067,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345
-0.9595357783598524,-0.9304189815665114,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738
-0.8300611987488843,-0.825742893744276,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391
-0.7990998862332179,-0.8059393095616908,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289
-0.7709532384917032,-0.7776484750151408,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748
-0.6893279600413103,-0.6842887210115255,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466
-0.711845278234522,-0.7380413066499705,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755
-0.5148187440439184,-0.4890819626403297,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532
-0.3459388575948293,-0.35611504027154434,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418
-0.34312419282067785,-0.35611504027154434,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351
-0.3177922098533146,-0.30519153808775423,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194
-0.12358034043686249,-0.16656644880965873,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262
0.04529954601222629,0.054102060653431816,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325
0.18040345517149753,0.18706898302221744,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232
0.1916621142681037,0.19555623338618228,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375
0.2620287336218908,0.2747705701165229,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897
0.557568534907796,0.7698601746811495,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793
0.8812549839352165,1.214026277061986,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627
1.2387174102524545,1.6440469621695475,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866
1.258420063671515,1.1574446079688856,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734
1.3963386376049376,1.3781131174319767,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395
1.311898694380393,0.9226306812325198,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988
0.9122162964508826,0.5605079990366788,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727
0.5519392053594931,0.23516340175135259,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655
0.2282527563320727,-0.05623219407811321,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785
-0.06165771540552972,-0.319336955361029,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358
-0.32342153940161744,-0.55697996555205,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962
-0.42193480649691967,-0.5258600475508448,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676
-0.6471079884290379,-0.7493576404685905,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735
-0.8328758635230357,-0.851204644836171,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855
-0.8244318692005814,-0.8144265599256559,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996
-0.8919838237802168,-0.851204644836171,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207
-0.8385051930713388,-0.834230144108241,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256
-0.8385051930713388,-0.834230144108241,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274
-0.6949572895896133,-0.7069213886487655,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444
-0.6893279600413103,-0.6927759713754906,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849
-0.6780693009447043,-0.6758014706475604,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078
-0.6414786588807351,-0.6277070519184252,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263
-0.6583666475256438,-0.6446815526463552,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804
-0.45571078378673724,-0.4523038777298146,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388
-0.4782281019799491,-0.4890819626403297,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939
-0.6977719543637647,-0.7323831397406606,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918
-0.6611813122997955,-0.6814596375568706,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626
-0.6302199997841291,-0.5937580504625651,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714
-0.5570387156561907,-0.5824417166439451,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445
-0.5880000281718568,-0.6163907180998052,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989
-0.6077026815909172,-0.5852708000986,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557
-0.5992586872684628,-0.5965871339172201,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726
-0.6274053350099776,-0.6701433037382505,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136
-0.6977719543637647,-0.6899468879208354,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096
-0.6836986304930074,-0.6701433037382505,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633
-0.5851853633977053,-0.56829629937067,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074
-0.5570387156561907,-0.548492715188085,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285
-0.41349081217446493,-0.46079112809377976,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048
-0.38534416443295016,-0.4155257928192998,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532
-0.25305492004783037,-0.24295170208534386,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178
-0.036325732438166426,-0.03642860989552806,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816
-0.07291637450213591,-0.11564294662586865,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955
-0.23335226662877043,-0.28538795390516913,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777
0.011523568722408737,0.08522197865463726,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805
-0.10387768701780205,-0.09866844589793845,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172
-0.19957628933895238,-0.20334453372017408,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783
-0.09543369269534778,-0.09018119553397361,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521
-0.1123216813402563,-0.13261744735379885,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028
-0.14891232340422578,-0.14393378117241865,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098
-0.0841750335987416,-0.07037761135138845,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177
-0.07010170972798449,-0.06189036098742361,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319
-0.14328299385592294,-0.14393378117241865,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361
-0.39097349398125303,-0.3872349582727493,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091
-0.42193480649691967,-0.41835487627395473,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133
-0.4528961190125858,-0.44664571082050475,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283
-0.4022321530778592,-0.3900640417274042,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006
-0.35719751669143546,-0.3476277899075795,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413
-0.32342153940161744,-0.28538795390516913,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628
-0.17424430637158908,-0.20051545026551862,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667
-0.26149891437028516,-0.27124253663189385,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437
-0.13202433475931677,-0.12130111353517854,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717
-0.21364961320971,-0.22880628481206913,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363
-0.18550296546819525,-0.17788278262827853,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767
-0.17142964159743765,-0.16656644880965873,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827
-0.1404683290817715,-0.13261744735379885,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256
-0.1404683290817715,-0.14676286462707358,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716
-0.12076567566271107,-0.12695928044448845,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134
-0.1770589711457405,-0.1920281999015538,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551
-0.20520561888725522,-0.20900270062948398,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729
-0.17142964159743765,-0.1693955322643137,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991
-0.23335226662877043,-0.22597720135741367,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006
-0.12358034043686249,-0.1184720300805236,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964
-0.14328299385592294,-0.14110469771776368,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545
-0.12358034043686249,-0.1184720300805236,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262
0.04529954601222629,0.06541839447205211,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554
0.025596892593165846,0.022982142652226874,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976
-0.036325732438166426,-0.03359952644087311,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986
-0.30090422120840554,-0.4975692130042948,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252
-0.46415477810919176,-0.4268421266379196,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909
-0.40786148262616206,-0.45513296118446955,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196
-0.6358493293324322,-0.5796126331892901,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911
-0.5682973747527966,-0.6079034677358401,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506
-0.7793972328141577,-0.7917938922884158,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582
-0.804729215781521,-0.7804775584697957,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177
-0.8779104999094595,-0.9389062319304762,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294
-0.8441345226196416,-0.8596918952001361,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557
-0.9088718124251258,-0.9360771484758212,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596
-0.8807251646836108,-0.8766663959280661,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074
-0.7850265623624605,-0.8059393095616908,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663
-0.8356905282971874,-0.865350062109446,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721
-0.8525785169420962,-0.837059227562896,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645
-0.815987874878127,-0.8002811426523809,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864
-0.804729215781521,-0.851204644836171,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155
-0.9933117556496702,-1.0152914852061616,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832
-1.0749370341000632,-1.105822155755122,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702
-1.2184849375817888,-1.1906946593947723,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374
-1.1312303295830928,-1.1256257399377068,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587
-1.0721223693259119,-1.0718731542992619,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755
-1.0580490454551543,-1.0548986535713316,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245
-1.0524197159068513,-1.0605568204806417,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141
-0.8891691590060654,-0.7521867239232458,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491
-0.8328758635230357,-0.6446815526463552,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447
-0.6471079884290379,-0.4409875439111946,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257
-0.4444521246901313,-0.21466086753879388,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793
-0.21927894275801282,0.034298476470847175,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142
0.028411557367317767,0.30589048811772784,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216
0.2986193756858597,0.605773334311159,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834
0.5969738417459169,0.936776098505795,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754
0.9262896203216402,0.9254597646871747,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067
1.188053444317728,1.0952047719664757,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388
1.1120574954156381,1.1178374396037158,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212
1.007914898772033,1.0018450179628604,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399
1.2021267681884855,1.1546155245142307,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321
1.2499760693490607,1.245146195063191,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286
1.5398865410866631,1.5139091232554167,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704
1.4610759274104217,1.270607946155086,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333
1.2978253705096359,1.4092330354331817,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262
1.1458334727054555,1.044281269782685,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278
1.1402041431571528,1.1461282741502659,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291
1.1514628022537585,1.1348119403316455,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098
1.3062693648320902,1.3215314483388763,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878
1.204941432962637,1.1772481921514708,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137
1.593365171795541,1.7176031319905776,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608
1.4610759274104217,1.3837712843412866,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586
1.2105707625109399,1.2338298612445708,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231
1.2246440863816974,1.2366589446992262,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152
1.1205014897380923,1.1150083561490605,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497
1.159906796576213,1.1291537734223356,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089
1.2978253705096359,1.3781131174319767,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301
1.4160412910239981,1.3979167016145613,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205
1.4892225751519366,1.4856182887088667,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758
1.5455158706349659,1.5252254570740371,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197
1.3738213194117257,1.3866003677959415,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449
1.4160412910239981,1.4403529534343866,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772
1.6046238308921472,1.576148959257827,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342
1.6581024616010254,1.6440469621695475,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689
1.8382410071467197,1.808133802539538,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108
1.829797012824266,1.833595553631433,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128
1.6299558138595105,1.6157561276229975,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495
1.621511819537056,1.6808250470800623,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736
1.6975077684391462,1.6836541305347177,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463
1.8072796946310536,1.3724549505226662,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495
1.3597479955409681,1.1517864410595757,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448
1.0754668533516685,1.0980338554211306,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576
1.1148721601897895,1.168760941787506,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163
1.182424114769425,1.3554804497947366,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249
1.1796094499952736,1.2394880281538811,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928
1.1289454840605466,1.0584266870559604,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065
1.1711654556728188,1.1800772756061257,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926
1.2302734159300002,1.214026277061986,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294
1.1767947852211222,1.171590025242161,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574
1.0923548419965776,1.1036920223304405,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882
1.0839108476741233,1.1036920223304405,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564
1.0163588930944878,1.0273067690547555,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813
1.0529495351584566,1.0725721043292356,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256
1.0529495351584566,1.0640848539652703,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528
1.0276175521910933,1.0386231028733752,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313
0.9488069385148521,0.9594087661430352,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634
1.0867255124482746,1.1093501892397504,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904
1.0501348703843052,1.0612557705106154,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106
1.0163588930944878,1.0273067690547555,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618
1.0839108476741233,1.1008629388757856,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161
1.0135442283203362,0.9594087661430352,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978
1.041690876061851,1.0527685201466506,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643
1.030432216965245,1.0414521863280302,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756
1.0473202056101538,1.0386231028733752,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462
1.0754668533516685,1.0669139374199252,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917
1.1261308192863952,1.1206665230583708,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116
0.8643669952903075,0.8462454279568347,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808
0.9769535862563667,1.0131613517814801,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897
0.9037723021284283,0.9113143474139,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814
0.9347336146440944,0.9339470150511401,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612
1.0839108476741233,1.0867175216025105,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384
1.0613935294809114,1.0867175216025105,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507
1.1458334727054555,1.1461282741502659,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564
1.1036135010931833,1.1036920223304405,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276
1.0670228590292143,1.0697430208745802,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709
1.00228556922373,1.0301358525094104,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022
1.041690876061851,1.0527685201466506,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175
0.8981429725801255,0.8915107632313148,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156
0.737707080453491,0.7896637588637346,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357
0.8896989782576707,0.8971689301406247,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667
0.8531083361937017,0.8490745114114896,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256
0.8531083361937017,0.8321000106835594,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066
0.8108883645814294,0.8236127603195945,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057
0.7799270520657633,0.8292709272289045,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766
0.878440319161065,0.8999980135952796,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915
0.8756256543869136,0.88302351286735,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295
0.8165176941297323,0.8207836768649396,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247
0.7517804043242481,0.7613729243171842,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315
0.7545950690984,0.7840055919544243,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911
0.7320777509051881,0.7415693401345995,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823
0.6926724440670672,0.7019621717694292,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611
0.5125338985213722,0.5293880810354739,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754
0.35772733594304107,0.33135223920962287,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592
0.38024465413625297,0.379446657938758,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398
0.3943179780070101,0.4218829097585832,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795
0.3999473075553129,0.407737492485308,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321
0.35491267116888914,0.379446657938758,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503
0.3746153245879496,0.379446657938758,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882
0.4083913018777677,0.41622474284927335,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145
0.4646845973607971,0.47846457885168325,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916
0.7799270520657633,0.7811765084997693,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472
1.1261308192863952,1.242317111608536,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932
1.2471614045749093,1.1291537734223356,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953
1.1852387795435766,1.1574446079688856,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317
1.2162000920592426,1.1574446079688856,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944
1.2246440863816974,1.1942226928794009,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654
1.3090840296062416,1.301727864156291,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986
1.252790734123212,1.242317111608536,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869
1.2640493932198178,1.2366589446992262,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995
1.1683507908986674,1.1517864410595757,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613
1.0191735578686392,1.0301358525094104,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062
1.0670228590292143,1.0782302712385454,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647
0.9685095919339125,0.9763832668709653,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376
0.9825829158046696,0.99618685105355,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666
1.0191735578686392,0.99618685105355,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988
1.007914898772033,1.0386231028733752,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205
1.0135442283203362,1.0131613517814801,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604
0.9994709044495786,1.044281269782685,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063
1.1514628022537585,1.1659318583328508,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411
1.188053444317728,1.1602736914235405,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127
1.1317601488346984,1.143299190695611,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899
1.0529495351584566,1.0923756885118203,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764
1.1711654556728188,1.1857354425154356,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216
1.1430188079313042,1.1291537734223356,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452
1.1233161545122436,1.1376410237863004,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091
1.1345748136088498,1.1150083561490605,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564
1.1542774670279103,1.1574446079688856,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983
1.1683507908986674,1.1800772756061257,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755
1.148648137479607,1.1659318583328508,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548
1.1261308192863952,1.1376410237863004,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755
1.0332468817393963,1.015990435236135,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256
1.0332468817393963,1.044281269782685,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848
1.0219882226427905,1.0386231028733752,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784
0.8643669952903075,0.7613729243171842,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317
0.8108883645814294,0.7528856739532194,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818
0.6926724440670672,0.8179545934102846,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391
0.77429772251746,0.7330820897706342,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979
0.7067457679378243,0.7076203386787392,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545
0.7517804043242481,0.7585438408625292,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297
0.8165176941297323,0.8434163445021797,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Fengdong Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.1774494871280154,-2.1689964176936076,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224
-2.170265826394958,-2.1678039222891057,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755
-2.1451230138292554,-2.136799041772052,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045
-2.1415311834627264,-2.14156902339006,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734
-2.1463202906180987,-2.13560654636755,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997
-2.1570957817176852,-2.1487239958170727,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357
-2.1822385942833877,-2.1713814085026124,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501
-2.167871272817272,-2.1570714636485873,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603
-2.181041317494545,-2.1618414452665955,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152
-2.1714631031838008,-2.1582639590530897,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974
-2.1570957817176852,-2.1618414452665955,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633
-2.1606876120842142,-2.1475315004125703,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638
-2.122374754841239,-2.1117566382775084,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595
-2.0984292190643794,-2.091484216400973,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554
-2.0948373886978504,-2.086714234782965,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231
-2.115191094108181,-2.104601665850496,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643
-2.0960346654866937,-2.089099225591969,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933
-2.0924428351201647,-2.0831367485694585,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638
-2.087653727964793,-2.0831367485694585,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355
-2.073286406498677,-2.0616718312884212,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192
-2.0948373886978504,-2.105794161254998,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135
-2.104415603008594,-2.0950617026144793,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547
-2.0924428351201647,-2.0819442531649566,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024
-2.1020210494309084,-2.0819442531649566,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564
-2.111599263741652,-2.103409170445994,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095
-2.1415311834627264,-2.1344140509630476,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665
-2.1283611387854537,-2.115334124491015,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593
-2.121177478052396,-2.1105641428730064,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245
-2.1068101565862802,-2.0998316842324876,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333
-2.1008237726420655,-2.090291720996471,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533
-2.073286406498677,-2.0831367485694585,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942
-2.039762656411074,-2.023511978344355,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249
-2.0529327010883462,-2.044976895625392,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232
-2.0493408707218177,-2.039014418602882,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513
-2.036170826044545,-2.0258969691533593,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177
-2.0158171206342144,-2.0044320518723215,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933
-2.0062389063234707,-1.9984695748498111,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195
-2.017014397423057,-1.9829671345912843,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406
-1.9894770312796692,-1.9853521254002884,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582
-1.978701540180082,-1.9686571897372593,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118
-2.0134225670565282,-2.0044320518723215,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108
-1.9990552455904127,-1.991314602422799,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834
-1.978701540180082,-1.9674646943327576,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226
-1.984687924124297,-1.9686571897372593,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094
-1.9966606920127268,-1.9841596299957867,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997
-1.9894770312796692,-1.961502217310247,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825
-1.9403886829371069,-1.9149948965346661,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571
-1.9188377007379334,-1.9090324195121557,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415
-1.8170691736862807,-1.7945528606799568,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578
-1.6889605572800825,-1.682458292656762,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653
-1.6290967178379339,-1.6085235775776334,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957
-1.481831672810248,-1.4594616520148742,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937
-1.5057772085871075,-1.5333963670940027,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508
-1.5560628337185123,-1.5799036878695836,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679
-1.577613815917686,-1.587058660296596,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657
-1.5812056462842148,-1.5751337062515751,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309
-1.6099402892164463,-1.588251155701098,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427
-1.5991647981168595,-1.587058660296596,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446
-1.570430155184628,-1.5810961832740857,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228
-1.523736360419752,-1.5357813579030068,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529
-1.4770425656548762,-1.5095464590039613,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375
-1.3644985475036366,-1.3509445702051854,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289
-1.3261856902606615,-1.3270946621151438,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926
-1.3740767618143803,-1.3843344415312435,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941
-1.3609067171371076,-1.3521370656096876,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173
-1.3860495297028101,-1.390296918553754,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675
-1.4219678333680994,-1.4368042393293348,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906
-1.487818056754463,-1.5095464590039613,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062
-1.4961989942763636,-1.471386606059895,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389
-1.5225390836309092,-1.4988140003634427,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603
-1.5991647981168595,-1.5930211373191063,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252
-1.529722744363967,-1.5119314498129655,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231
-1.4961989942763636,-1.4880815417229238,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194
-1.484226226387934,-1.4940440187454342,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059
-1.5177499764755373,-1.5095464590039613,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168
-1.439926985200744,-1.4308417623068244,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916
-1.528525467575124,-1.521471413048982,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639
-1.484226226387934,-1.4868890463184217,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105
-1.4985935478540497,-1.4904665325319282,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868
-1.438729708411901,-1.408184349621285,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376
-1.5357091283081818,-1.5250488992624882,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324
-1.5824029230730579,-1.5810961832740857,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927
-1.6470558696705786,-1.6287959994541688,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899
-1.5907838605949587,-1.5584387705885463,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545
-1.4926071639098348,-1.4809265692959115,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401
-1.483028949599091,-1.4821190647004137,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932
-1.3213965831052896,-1.3092072310476128,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467
-1.2435735918304962,-1.2543524424405175,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147
-1.2196280560536368,-1.2591224240585257,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107
-1.0987031003804966,-1.083825599596721,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612
-1.1298322968904135,-1.132717911181306,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553
-0.9334789035201663,-0.9013738027079036,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317
-0.801778456747439,-0.7582743541676549,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404
-0.7862138584924805,-0.8190916197972609,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336
-0.8173430550023976,-0.8119366473702481,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356
-0.7706492602375214,-0.7248844828415967,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426
-0.8592477426119017,-0.8536739865278209,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234
-1.0113018947949595,-1.032548297203132,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237
-1.0484174752490913,-1.034933288012136,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875
-0.9406625642532239,-0.8989888118988996,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642
-0.8460776979346292,-0.8334015646512853,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367
-0.6209896616321497,-0.5507801537842942,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675
-0.518023857791654,-0.47207545708715737,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846
-0.25941207140157174,-0.5388551997392733,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954
-0.5431666703573567,-0.7928567208982149,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807
-0.79818662638091,-1.0218158385626133,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667
-1.0280637698387611,-1.2281175435414717,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227
-1.2208253328424798,-1.3008597632160985,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174
-1.0627847967152073,-1.0826331041922188,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821
-0.9670026536077693,-0.9967734350680696,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573
-0.7538873851937202,-0.7487343909316385,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564
-0.7251527422614886,-0.7129595287965762,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686
-0.6976153761181002,-0.7010345747515553,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016
-0.7275472958391745,-0.8167066289882563,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183
-0.6233842152098357,-0.618752391840912,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577
-0.52041841136934,-0.5233527594807466,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116
-0.5467585007238857,-0.5018878421997093,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014
-0.4892892148594229,-0.48400041113217784,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425
-0.5467585007238857,-0.5090428146267215,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466
-0.5252075185247123,-0.5078503192222192,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474
-0.5108401970585964,-0.5245452548852484,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244
-0.6904317153850424,-0.7224994920325926,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694
-0.9310843499424799,-0.9156837475619286,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595
-0.9693972071854552,-0.9729235269780282,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865
-1.0927167164362817,-1.0802481133832147,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735
-0.891574215910662,-0.8858713624493768,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371
-0.7251527422614886,-0.7105745379875721,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145
-0.8233294389466125,-0.8167066289882563,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551
-0.9945400197511577,-0.9931959488545632,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481
-0.9334789035201663,-0.9299936924159536,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723
-0.9047442605879347,-0.9645760591465137,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431
-0.891574215910662,-0.8858713624493768,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364
-0.9454516714085958,-1.0075058937085883,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681
-0.9885536358069428,-0.93953365565197,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097
-0.8125539478470257,-0.844134023291804,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783
-0.8472749747234719,-0.7642368311901653,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354
-0.7754383673928937,-0.7785467760441903,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164
-0.6389488134647946,-0.659297235593983,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755
-0.5659149293453734,-0.5460101721662857,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763
-0.5802822508114887,-0.5937099883463688,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683
-0.6317651527317365,-0.6497572723579662,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733
-0.6138060008990921,-0.6473722815489621,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162
-0.6880371618073565,-0.6950720977290449,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286
-0.700009929695786,-0.679569657470518,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165
-0.662894349241654,-0.6986495839425512,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688
-0.7598737691379347,-0.7403869231001239,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799
-0.6928262689627284,-0.6819546482795221,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104
-0.5958468490664477,-0.5877475113238584,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552
-0.6150032776879353,-0.6151749056274062,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556
-0.5012619827478524,-0.5281227410987547,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871
-0.4605545719271913,-0.4005257328170328,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567
-0.3803370270747123,-0.4255681363115765,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325
-0.48809193807057977,-0.46134299844663873,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763
-0.2270855981028115,-0.1763365967706431,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026
-0.24624202672429912,-0.21568894511921133,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868
0.038709849020328514,0.13490470380439804,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092
0.11054645635090711,0.17187206134396257,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004
0.013567036454625966,-0.07855197360147304,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591
0.14287292964966736,0.100322337073838,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528
0.12491377781702291,0.12059475895037346,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187
-0.19715367838173717,-0.23119138537773815,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176
-0.2665957321346299,-0.19541652324267628,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934
-0.2294801516804974,-0.20137900026518632,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397
-0.28216033038958843,-0.22165142214172176,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985
-0.004392115378018469,0.07408743817479252,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627
-0.011575776111076158,0.047852539275747036,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223
-0.06784778518669621,-0.05470206551143164,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127
-0.018759436844134274,0.01565516335419068,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248
0.12251922423933659,0.07647242898379662,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009
0.08660092057404772,0.09078237383782162,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786
0.12132194745049386,0.1098623003098548,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977
0.1584375279046259,0.15994710729894168,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961
-0.007983945744547527,0.0013452185001661006,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833
-0.22828287489165466,-0.21091896350120312,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518
-0.348010553775952,-0.43510809954759283,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096
-0.28216033038958843,-0.2729287245353109,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668
-0.3228677412102495,-0.30512610045686683,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136
-0.20673189269248118,-0.21211145890570537,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083
-0.2127182766366957,-0.23476887159124452,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054
-0.34561600019826616,-0.34090096259192915,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828
-0.35519421450900973,-0.35401841204145185,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909
-0.397098902118514,-0.36475087068197054,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131
-0.30490858937760507,-0.31466606369288364,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304
-0.38991524138545586,-0.3456709442099373,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299
-0.535983009624299,-0.5340852181212652,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895
-0.5838740811780178,-0.6151749056274062,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916
-0.6054250633771913,-0.7523118771451445,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656
-0.5228129649470259,-0.5221602640762443,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794
-0.3923097949631418,-0.3611733844684646,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123
-0.4066771164292576,-0.4267606317160783,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853
-0.39111251817429904,-0.3671358614909746,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288
-0.32167046442140634,-0.3301685039514105,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966
-0.31448680368834864,-0.31585855909738547,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478
-0.3324459555209931,-0.3933707603900205,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605
-0.39829617890735675,-0.41364318226655555,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579
-0.5371802864131417,-0.5317002273122611,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734
-0.5347857328354558,-0.567475089447323,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825
-0.40787439321810076,-0.43510809954759283,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089
-0.4605545719271913,-0.4363005949520951,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507
-0.3923097949631418,-0.3886007787720119,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803
-0.35758876808669565,-0.3253985223334023,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499
-0.30490858937760507,-0.2943936418163482,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768
-0.2713848392900017,-0.2657737521082986,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115
-0.18518091049330768,-0.17991408298414902,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996
-0.052283186931737245,-0.06662701955645213,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802
0.14526748322735325,0.1480221532539212,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592
0.09977096525132037,0.09435986005132754,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197
0.3535936444860305,0.3388214179742527,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492
0.2901379746773532,0.2851591247716595,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984
0.1728048493707417,0.1360971992089003,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606
0.17998851010379938,0.17187206134396257,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486
0.2542196710120639,0.21957187752404536,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039
0.10815190277322122,0.16590958432145214,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769
0.03631529544264262,0.10866980490535255,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788
0.1009682420401631,0.09435986005132754,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041
0.038709849020328514,0.03950507144423249,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914
-0.10017425848545645,-0.06781951496095438,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995
-0.048691356565208614,-0.10240188169151442,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037
-0.07143961555322484,-0.06901201036545622,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091
-0.02115399042182017,-0.051124579297925285,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597
0.1320974385500806,0.11224729111885891,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153
0.1584375279046259,0.17187206134396257,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034
0.1344919921277665,0.1337122083998962,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432
0.21949864413561773,0.27919664774914904,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269
0.26619243890049377,0.16113960270344393,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608
0.3080971265099976,0.25773173046811176,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759
0.27816520678892326,0.2970840788166804,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573
0.20632859945834509,0.18379701538898308,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024
0.27936248357776644,0.29112160179416996,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746
0.37394734989636125,0.3626713260642941,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144
0.3715527963186753,0.3626713260642941,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909
0.3511990909083446,0.3865212341543359,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061
0.37634190347404717,0.38532873874983364,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139
0.35958002843024545,0.3221264823112236,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518
0.3464099837529728,0.34836138121026955,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724
0.3799337338405762,0.38532873874983364,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147
0.35958002843024545,0.3507463720192736,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373
0.40986565356165056,0.4139486284578832,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027
0.40986565356165056,0.43422105033441866,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414
0.4661376626372702,0.40440866522186686,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478
0.5834707879438816,0.5797054896836715,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736
0.6672801631628897,0.6667576542123229,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557
0.7020011900393358,0.695377543920373,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169
0.6768583774736338,0.6643726634033188,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886
0.5930490022546252,0.5785129942791697,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978
0.5750898504219808,0.5749355080656633,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787
0.5499470378562783,0.571358021852157,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173
0.6373482434418154,0.6369452690997711,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123
0.6074163237207411,0.6297902966727588,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414
0.5152260109798321,0.5153107378405597,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702
0.5355797163901629,0.5320056735035887,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092
0.6553073952744602,0.6667576542123229,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329
0.6840420382066914,0.6572176909763066,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826
0.6313618594976004,0.5904379483241902,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113
0.56670891290008,0.6822600944708498,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696
0.5786816807885099,0.5594330678071365,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466
0.42902208218313814,0.4294510687164105,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798
0.40986565356165056,0.4103711422443773,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312
0.3990901624620638,0.4103711422443773,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035
0.4577567251153693,0.46761092166047685,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107
0.46972949300379924,0.4723809032784851,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497
0.529593332445948,0.5296206826945846,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215
0.48170226089222873,0.4795358757054974,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562
0.41465476071702234,0.4151411238623855,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773
0.4936750287806586,0.5272356918855805,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747
0.47332132337032784,0.46999591246948097,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266
0.4936750287806586,0.49384582055952236,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488
0.5655116361112372,0.5665880402341488,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696
0.6577019488521462,0.6584101863808084,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971
0.6612937792186748,0.7144574703924061,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844
0.7451031544376833,0.732344901459937,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125
0.7510895383818978,0.732344901459937,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925
1.1366126643893353,1.1854931551707246,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276
1.3066259684050376,1.2963952277894175,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161
1.1402044947558643,1.1461408068221564,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027
1.1402044947558643,1.1699907149121982,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526
1.0683678874252858,1.0889010274060573,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152
1.1030889143017326,1.10201847685558,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295
1.1042861910905755,1.125868384945621,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178
1.1785173519988394,1.1759531919347084,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184
1.1976737806203275,1.1974181092157457,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951
1.2754967718951207,1.2308079805418037,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265
1.2515512361182608,1.2475029162048328,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555
1.2288029771302447,1.2093430632607665,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326
1.1641500305327241,1.1580657608671774,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477
1.1677418608992531,1.1556807700581728,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398
1.1928846734649556,1.1723757057212019,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202
1.2048574413533848,1.2153055402832764,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622
1.2300002539190873,1.2665828426768657,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146
1.2371839146521455,1.1521032838446674,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763
1.5209385136079299,1.5074669143862849,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178
1.4562855670104093,1.4526121257791893,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382
1.4874147635203265,1.4871944925097493,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696
1.5101630225083436,1.5432417765213466,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782
1.4514964598550375,1.4478421441611813,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567
1.3569115935364429,1.4204147498576338,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839
1.3533197631699136,1.3500575209920112,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195
1.3652925310583437,1.363174970441534,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027
1.4083944954566907,1.4347246947116585,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799
1.3593061471141283,1.3345550807334838,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369
1.2910613701500788,1.288047759957903,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267
1.3150069059269385,1.5611292075888785,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481
1.2479594057517318,1.3750999244865547,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701
1.141401771544707,1.10201847685558,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667
1.106680744668261,1.1044034676645837,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915
1.086327039257931,1.0614736331025092,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445
1.008504047983137,1.0125813215179245,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205
1.141401771544707,1.1389858343951438,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897
1.1354153876004924,1.1318308619681319,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024
1.1042861910905755,1.1115584400915963,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759
1.0994970839352036,1.091286018215061,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734
1.0108986015608232,0.9708439823603517,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129
0.7379194937046252,0.732344901459937,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869
0.9103273512980131,0.8873693040452063,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267
1.0444223516484268,0.9279141477982772,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334
0.891170922676526,0.8515944419101444,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546
0.8768036012104106,0.8766368454046881,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112
0.7403140472823114,0.732344901459937,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932
0.6074163237207411,0.6011704069647088,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452
0.6157972612426419,0.6154803518187338,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794
0.6445319041748735,0.6464852323357879,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324
0.7163685115054517,0.7561948095499789,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272
0.7474977080153687,0.7466548463139616,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056
0.7714432437922286,0.8158195797750826,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337
0.6852393149955346,0.6727201312348334,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447
0.7403140472823114,0.6846450852798543,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774
0.7606677526926414,0.7919696716850407,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677
0.7846132884695012,0.7860071946625308,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645
1.1713336912657812,1.1616432470806837,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043
1.1210480661343771,1.0972484952375718,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552
0.9965312800947079,0.9732289731693563,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258
1.0025176640389224,1.040008715821472,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413
0.9582184228517328,0.9565340375063272,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766
0.9725857443178482,0.9708439823603517,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871
1.0228713694492533,1.0185437985404346,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414
1.0851297624690874,1.0829385503835465,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084
1.0875243160467738,1.085323541192551,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068
1.1222453429232198,1.1139434309006009,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693
1.1581636465885088,1.1687982195076956,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962
1.09829980714636,1.0972484952375718,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207
1.070762441002972,1.0686286055295218,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995
1.0647760570587574,1.090093522810559,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589
1.0743542713695011,1.040008715821472,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799
0.9749802978955344,1.1234833941366174,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648
1.008504047983137,1.01019633070892,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185
0.9642048067959472,0.9660740007423436,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746
0.9989258336723934,1.0066188444954136,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027
0.9989258336723934,1.0006563674729037,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024
0.9665993603736336,0.9720364777648536,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505
0.980966681839749,0.9565340375063272,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754
0.9103273512980131,0.9052567351127381,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384
0.9366674406525592,0.9326841294162854,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027
0.9366674406525592,0.9350691202252899,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482
0.918708288819914,0.8992942580902272,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994
0.9175110120310712,0.9374541110342935,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615
0.9055382441426413,0.8730593591911817,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976
0.8289125296566909,0.8420544786741281,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883
0.8061642706686747,0.8050871211345635,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649
0.7079875739835508,0.7144574703924061,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195
0.7307358329715675,0.729959910650933,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547
0.7558786455372696,0.7561948095499789,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525
0.7283412793938816,0.750232332527468,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727
0.703198466828179,0.7168424612014103,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391
0.7055930204058649,0.7061100025608916,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482
0.8935654762542122,0.8921392856632153,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198
0.9007491369872695,0.8992942580902272,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884
0.9330756102860301,0.9112192121352481,-0.7839308528108815,0.8896792970902206,0.9874174222395092,-0.8914075752676581,-0.060478681163153414
0.9354701638637156,0.9362616156297917,-0.7472865305078514,0.8837538539608437,0.9499312728055888,-0.8238283646464437,-0.4742105773938918
0.8851845387323114,0.8837918178317008,-0.5993540454383264,0.8517564610622113,0.8785866658184507,-0.5517162314474935,-0.6124961958287151
0.8181370385571046,0.8205895613930908,-0.6836523899603404,0.816203802285952,0.8930974333412582,-0.7079897774150407,0.21123823238708914
0.8540553422223934,0.8897542948542109,-0.014275612916026865,0.9951521847931217,0.9656512709552976,0.6187457881340711,1.3697668863822858
1.034844137337683,1.03285374339446,0.018112796159484475,1.2452058848528085,1.1107589461833762,0.7866765233506879,1.5082675139849797
1.2419730218075171,1.2379629529688165,0.06490444294411053,1.3340875317934553,1.2607035439190566,0.9134096897316869,0.1828661263648369
1.2778913254728061,1.3011652094074266,-0.1387300172441156,1.2665374801185636,1.2909343095915728,0.47543855921792866,-0.02729340688073127
1.2850749862058641,1.2653903472723638,-0.466045517944332,1.2475760621045586,1.3260019977716917,-0.2029444431190558,-0.1312120456725983
1.2778913254728061,1.3285926037109739,-0.05717921291716114,1.4051928493459722,1.4106481416547376,0.7100341833567017,1.3507577987440378
1.4754419956318974,1.4466496487566793,-0.1703793162970051,1.4490411285033586,1.4747373648804725,0.4803720403106559,0.16948353846457692
1.5113602992971864,1.4693070614422186,-0.45726810397790224,1.4597069261362359,1.5073865918067897,-0.14265547988379765,-0.42487181646235667
1.4610746741657812,1.426377226880144,-0.366148671299988,1.3767507223249658,1.4251589091775452,0.03346522103005479,-0.6616086434320665
1.3772652989467735,1.379869906104563,-0.5202181335514722,1.3684551019438387,1.450552752342459,-0.2932311877629081,-0.07929533916846027
1.3772652989467735,1.3882173739360775,-0.5676661505618013,1.3281620886640784,1.411857372281638,-0.4010352816886034,0.022399183309676808
1.3916326204128888,1.3882173739360775,-0.611916021136125,1.3518638611815845,1.4336235235658499,-0.49115636263701395,0.030521185838268534
1.4071972186678479,1.415644768239625,-0.5613062824983467,1.3518638611815845,1.4565989054769628,-0.38067475968836645,-0.09613182269327838
1.4048026650901615,1.4013348233856002,-0.5634838106230879,1.3246068227864525,1.369534300340115,-0.39729266136672814,-0.8457627099279825
1.2958504773054513,1.2940102369804138,-0.6537350784930988,1.2914243412619448,1.333257381533096,-0.5930918315204465,0.04154657160188497
1.312612352349253,1.3107051726434429,-0.591762005705305,1.3222366455347023,1.3925096822512282,-0.4513787743180906,0.4022354019033762
1.379659852524459,1.4001423279810985,-0.5842179695279306,1.3459384180522076,1.411857372281638,-0.43629132830825845,-0.07082532747008216
1.3808571293133018,1.3774849152955584,-0.7407754150605249,1.3056454047724482,1.411857372281638,-0.7708457705383992,-0.40106974776875964
1.3353606113372694,1.333362585328982,-0.7590645285380518,1.2724629232479399,1.369534300340115,-0.8117367025670079,-0.39581713739201096
1.2910613701500788,1.2391554483733183,-0.5533012674524244,1.2143935805800503,1.171220477528409,-0.3992172778898108,-0.5718313713181001
1.22281659318603,1.160450751676182,-0.7023901798876313,1.1503987947827845,1.190568167558819,-0.7094183613853955,-0.535723123901325
1.160558200166195,1.1568732654626754,-0.7235180161935572,1.2215041123353023,1.2062881657085276,-0.7445888522545387,0.695507136631035
1.2647212807955335,1.2618128610588575,-0.7200149627508305,1.2108383147024242,1.2933527708453745,-0.7363839117875428,-0.3140104273414508
1.2323948074967737,1.2391554483733183,-0.7231342289722806,1.1622496810415377,1.217171241350633,-0.750440024541202,-0.5960199123961331
1.1617554769550378,1.1556807700581728,-0.8103607903887485,1.1302522881429042,1.2316820088734415,-0.9273492648566314,-0.06148879405775462
1.1641500305327241,1.109173449282592,-0.731216435665474,1.0899592748631448,1.1869404756781168,-0.7711535673647186,-0.13268496346948538
1.156966369799666,1.1377933389906418,-0.7444825439207248,1.086404008985519,1.1688020162746071,-0.7993864059004225,-0.45365365024935533
1.106680744668261,1.1044034676645837,-0.6961723926999354,1.0721829454750156,1.1216420218254817,-0.7039129833560601,-0.5302896978236479
1.0468169052261123,1.0304687525854554,-0.6489740424237491,0.9833012985343687,0.9995097285085159,-0.6243574737929461,-0.28059879455340675
1.020476815871567,1.090093522810559,-0.782854994227039,1.015298691433001,1.0769004886301579,-0.8816765031775915,0.08646081999866935
1.0420277980707404,1.040008715821472,-0.6702586742631945,0.9844863871602437,1.0273220329272306,-0.6641540887084914,-0.1617420117443572
1.031252306971154,1.0781685687655382,-0.6676027991492695,1.005817982425999,1.0357866473155353,-0.6601378010699442,-0.03337210960635737
1.0372386909153686,1.0650511193160155,-0.5054660860862507,1.2831287208808178,1.0914112561529654,-0.3087582231315653,1.837516862382075
1.2874695397835505,1.280892787530891,-0.6477288446637054,1.2357251758458054,1.242565084515547,-0.5914927115263251,-0.6068269987011823
1.2144356556641291,1.2153055402832764,-0.7113222183725013,1.1646198582932885,1.2292635476196399,-0.7257961883735353,-0.29036370397872546
1.1857010127318977,1.195033118406742,-0.7042126264349251,1.1527689720345355,1.171220477528409,-0.7110462367007212,0.09777477682896678
1.2096465485087566,1.2331929713508083,-0.6199422638850468,1.193061985314295,1.2570758520383545,-0.5313433712972804,0.19363772261868786
1.246762128962889,1.2546578886318456,-0.7446842070992208,1.1776558331779168,1.1772666306629118,-0.7940558092413944,-1.1442435171063832
1.1006943607240463,1.0722060917430283,-0.6974154194448996,1.0188539573106272,1.0623897211073494,-0.7146767340005645,-0.42253972541703233
1.055197842748013,0.9839614318098745,-0.8300745722062248,0.9963372734189968,1.061180490480449,-0.974736132654186,-0.38977290837167766
1.0144904319273524,1.1318308619681319,-0.6624196212589054,1.0555917047127614,0.8060328282044114,-0.6585975909932412,-0.5957318020821918
0.9474429317521456,0.9624965145288372,-0.5863376039172185,0.9299723103699802,0.885842049579854,-0.5214542264550892,-1.0824114331186292
0.8193343153459474,0.8635193959551654,-0.5483708922068735,0.8896792970902206,0.9039805089833645,-0.44563344768161756,0.3563718273466149
0.8732117708438815,0.8742518545956836,-0.6419315107297398,0.82686959991883,0.8906789720874574,-0.6290842339782384,0.04485659594616453
0.8887763690988396,0.9076417259217417,-0.6560889412870752,0.8327950430482062,0.8882605108336556,-0.6559716031168296,-0.36468131891566813
0.8528580654335507,0.8515944419101444,-0.6690448356098547,0.8967898288454719,0.9027712783564632,-0.6732133088189345,0.5446621892788488
0.9306810567083439,0.9827689364053727,-0.7460669024809663,0.9074556264783499,0.9668605015821979,-0.8192476419099229,-0.1451927853091983
0.9223001191864431,0.9183741845622608,-0.7993327574565675,0.8837538539608437,0.9366297359096817,-0.9239623608990001,-0.5321054940502733
0.8648308333219806,0.8802143316181944,-0.5958287993970093,0.8055380046530748,0.7467805274862795,-0.5561331622317834,-1.419143715383463
0.6972120828839641,0.7204199474149162,-0.7926877627460048,0.7545791937404372,0.7479897581131799,-0.9213319036656887,0.3603971293127323
0.7498922615930551,0.778852222235518,-0.7560087042017029,0.7213967122159289,0.8072420588313117,-0.8518299548571823,-0.020158107522022975
0.7570759223261132,0.7681197635949989,-0.804672007208758,0.722581800841804,0.7878943688009017,-0.9425415323319514,-0.27605213265877593
0.7331303865492533,0.8289370292246053,-0.5914346648760955,0.8470161065587102,0.6863189961412469,-0.5463887427776876,-0.07929533916846027
0.7331303865492533,0.6727201312348334,-0.6069945711747898,0.6870291420655456,0.5883713153622938,-0.6044976774380053,-1.6037915697305898
0.5487497610674356,0.43422105033441866,-0.7660978937239478,0.47489827803386786,0.44930979326871884,-0.8928682992994353,-0.25609223469800446
0.5283960556571048,0.5284281872900823,-0.753205682510167,0.5377079752052585,0.5678143947049828,-0.8660850915443044,0.03574470086829851
0.5415661003343774,0.5415456367396051,0.1378054407465304,0.4701579235303668,0.2449498173225084,0.5216697947922282,-3.247079714362497
0.17759395652611348,0.06454747493877572,0.025572645196553806,0.09922518363140037,0.024869843226589555,0.27635186206277484,-0.17192061329693892
0.1680157422153699,0.1313272175908921,-0.4543845135045271,0.09922518363140037,0.15304828967805903,-0.4480520378124271,-0.6134525285340247
0.112941009928593,0.114632281927863,-0.4535624224610887,0.05063654997051337,0.08291291331782094,-0.4560393783796195,-0.020238956334864392
0.11892739387280796,0.11224729111885891,-0.35319929002244704,0.04234092958938628,0.03333445761489416,-0.3171601132043374,-1.482221802317291
-0.023548543999506066,0.01684765875869294,-0.5152086368674683,-0.0524661604806372,0.012777536957583284,-0.5637105293676775,0.26610171108634273
0.009975206088097335,0.0180401541631952,0.032957956049226876,-0.03587491971838304,-0.16618859582371337,0.19389927912554414,-1.836463867781487
-0.16243265150529104,-0.15248668868060172,0.32232459560752985,0.06248743622926604,-0.12144706262838953,0.6862692539627789,3.085905198851682
0.13090016176123745,0.19572196943400397,-0.22941018120427703,0.15966470355104007,0.1566759815587607,-0.09470991418062429,-0.4081717296224176
0.09737641167363446,0.10389982328734436,-0.3752198959738439,0.08500412012089675,0.06114676203360923,-0.3411298726714726,-0.530309974827412
0.05187989369760116,0.13490470380439804,0.10971081705048015,0.23077002110355777,0.15304828967805903,0.47563166617389874,1.9555034423130784
0.2542196710120639,0.22553435454655582,-0.34601781336334947,0.20825333721192707,0.26066981547221674,-0.2501171094915655,-0.407387292313556
0.21949864413561773,0.2064544280745226,-0.5643917773741156,0.1999577168308,0.25946058484531637,-0.5951884255073459,-0.28506985650333067
0.19794766193644425,0.18737450160248942,-0.604084687296563,0.1845515646944213,0.2449498173225084,-0.6587590070072707,0.16234458774426738
0.22309047450214636,0.22434185914205354,-0.6744241285290672,0.21891913484480469,0.28606365863713057,-0.7668583964429655,0.06915886731143628
0.23865507275710535,0.21480189590603715,-0.6053962216284804,0.1999577168308,0.2812267361295281,-0.6555113719793925,0.1821292773706965
0.26619243890049377,0.24342178561408676,-0.6428300697487562,0.2106235144636776,0.2739713523681243,-0.7149813146094807,-0.02292906914721725
0.2721788228447083,0.2732341707266386,-0.3494673151007817,0.47489827803386786,0.3247590386979515,-0.19595071389191485,1.451144003731682
0.4350084661273531,0.45091598599744775,-0.7018493559089375,0.39668242872609855,0.44447287076111636,-0.7913792126039831,-0.13296840550519495
0.42902208218313814,0.4664184262559746,-0.436155464777533,0.5993325837507737,0.49888824897164563,-0.30543357825910994,1.834708797914153
0.6421373505971871,0.6715276358303311,-0.6129450822838093,0.6028878496283997,0.6560882304687305,-0.6087079638162525,-0.05901502946811114
0.6445319041748735,0.6548327001673024,-0.3210019302739319,0.8114634477824509,0.7092943780523591,-0.047258443361172395,1.5724924188501825
0.8396880207562781,0.8158195797750826,-0.3793496491028537,0.8351652202999571,0.8483559001459343,-0.14439404447244847,0.10370223799385653
0.8624362797442944,0.8742518545956836,-0.444224162932454,0.8410906634293333,0.8701220514301461,-0.2579883684673963,-0.2708179737025576
0.8384907439674354,0.8170120751795844,-0.2878775470864691,0.7605046368698134,0.6367405404383202,-0.018500778082785857,-1.4281086376087455
0.6708719935294187,0.6703351404258293,-0.29662480806568364,0.6111834700095268,0.5641867028242807,-0.06533527588967315,-1.2163971002768652
0.5355797163901629,0.553470590784626,-0.6193049503472638,0.5377079752052585,0.5774882397201879,-0.633140176257479,0.17120490796385077
0.564314359322394,0.6130953610097297,-0.04606482182959543,0.5400781524570091,0.42391595010380506,0.31612257514529835,-1.746550273481111
0.3715527963186753,0.38771372955883776,-0.10742832182784427,0.47963863253736894,0.42875287261140754,0.21233908301473975,0.5765606391325804
0.4433894036492535,0.44137602276143095,-0.09192148478664895,0.5021553164289997,0.36466364938567325,0.23046626224920322,-0.9146137342500497
0.3500018141195019,0.3495538766147714,-0.29325418654280666,0.3836464538414704,0.25946058484531637,-0.15289144248129222,-0.9042391868752407
0.26020605495627885,0.2517692534456013,-0.5220876187588218,0.25328670499518807,0.2316482804266013,-0.5270886380223878,0.2595051287667317
0.2961243586215681,0.29589158341217814,-0.22031386924505805,0.24262090736231046,0.18569751660437658,-0.06120280914452497,-1.3978087651751492
0.15484569753809727,0.15517712568093348,-0.588311539072282,0.12529713340065668,0.1651405959470653,-0.6417076697310592,0.14222804371223896
0.17759395652611348,0.16233209810794577,-0.6229705886970555,0.12766731065240722,0.16634982657396613,-0.700308900874335,-0.3224366837557229
0.15245114396041093,0.1575621164899376,-0.3956672396642944,0.20943842583780253,0.22076520478449543,-0.3232311114851659,0.9941343570298896
0.2626006085339647,0.26488670289512406,-0.6196672686416431,0.22602966660005672,0.26429750735291885,-0.6821234264804963,-0.5194221315894351
0.21590681376908868,0.20526193267002035,-0.5031204249047967,0.2295849324776823,0.2074636678885883,-0.49390933540729315,0.5615858928072106
0.28295431394429504,0.2970840788166804,-0.5749745109911009,0.23906564148468484,0.2618790460991176,-0.6097464070321263,-0.8196415458356221
0.20393404588065878,0.16471708891694986,-0.5973350014143888,0.16796032393216714,0.22076520478449543,-0.6534384757064183,-0.11375274716549197
0.20034221551413015,0.2076469234790249,-0.6973555959182643,0.14425855141466137,0.20867289851548873,-0.8124606508957379,-0.5047328051654828
0.15604297432694,0.21957187752404536,-0.5588901839387578,0.1809962988167953,0.22560212729209794,-0.5899308276576194,0.14214654136386906
0.17879123331495664,0.15398463027643122,-0.6967737638769577,0.13122257653003322,0.20504520663478706,-0.8104661383334505,-0.07929533916846027
0.17879123331495664,0.18379701538898308,-0.6731285149743995,0.11344624714190359,0.18932520848507825,-0.777649588013126,-0.4149392810048795
0.1440702064385101,0.16829457513045623,-0.6160814754019976,0.0980400950055249,0.15304828967805903,-0.6937309123494914,-0.5940018107657163
0.09139002772941951,0.09316736464682572,-0.3464167976901826,0.20825333721192707,0.1276544465131452,-0.2617848916425206,1.6686937867832032
0.2673897156893365,0.2684641891086304,-0.43437740342742015,0.2343252869811838,0.3042021180406406,-0.3798346479104118,-0.22579550593303574
0.25182511743437797,0.2899291063896677,-0.6585706527468447,0.21891913484480469,0.2316482804266013,-0.7452296235178666,-0.5661242460067144
0.20034221551413015,0.20883941888352672,-0.7344329151177063,0.13833310828528483,0.177232902216072,-0.8726126655145541,-0.7691939326771451
0.12850560818355156,0.1480221532539212,-0.5973953073888194,0.16677523530629207,0.177232902216072,-0.651452654636197,0.8022773069894351
0.21830136734677458,0.20406943726551852,-0.5395165278170703,0.1999577168308,0.2655067379798197,-0.5523578438140957,0.34383831383579855
0.2626006085339647,0.2636942074906222,-0.1104646070284778,0.4239394671212303,0.31024827117514353,0.18706015866200948,2.0987680181968735
0.4936750287806586,0.4568784630199582,0.3486356098038197,0.6218492676424043,0.4771220976874339,1.0451102936598475,0.8710399733897495
0.601429939776526,0.5427381321441074,-0.3642647126587751,0.5377079752052585,0.5641867028242807,-0.19211909429547536,-0.8481750418854596
0.511634180613303,0.5057707746045432,0.040704620300688305,0.4334201761282329,0.39852210693889123,0.431924014015001,-0.9933823728065381
0.40747109998396464,0.3865212341543359,-0.5070695013344123,0.3149113135407036,0.3973128763119908,-0.479510006918983,-0.6851557387957375
0.34042359980875786,0.35432385823277956,-0.5906781867328377,0.2935797182749484,0.3924759538043879,-0.6177206127086349,-0.20062412791196385
0.3272535551314852,0.3579013444462859,-0.6560257406258719,0.2888393637714469,0.3658728800125737,-0.7259015880631879,0.02035534023295985
0.33802904623107194,0.36505631687329865,-0.499873068793656,0.29476480690082346,0.39005749255058664,-0.46730506825343915,0.06419315169398634
0.3535936444860305,0.36147883065979225,-0.5608742504975256,0.32083675667007977,0.4190790275962025,-0.5650560423032844,-0.0353441164810617
0.3583827516414027,0.36028633525529,-0.11881071266577971,0.41919911261772924,0.4190790275962025,0.189594882712781,0.9740725168018436
0.47332132337032784,0.4735733986829869,-0.5175207679271387,0.4120885808624777,0.4795405589412352,-0.476907646435648,-0.4615958336605326
0.4302193589719809,0.3996386836038586,-0.641480904488794,0.3682403017050917,0.44930979326871884,-0.6921534498032691,-0.47701512838521826
0.38592011778479113,0.3912912157723441,-0.2085932825025156,0.5163763799395032,0.4601928689108247,0.060690072831304225,0.5629702214378908
0.45655944832652656,0.4389910319524269,0.21651269776713164,0.6277747107717805,0.5085620939868507,0.846461784665673,1.6598385549259411
0.6517155649079311,0.6727201312348334,-0.38679719572113913,0.6088132927577758,0.6863189961412469,-0.207055304744905,-0.07929533916846027
0.6517155649079311,0.6381377645042734,-0.24177507697763637,0.729692332597056,0.6488328467073264,0.07249894401335037,0.810759019123609
0.7570759223261132,0.7561948095499789,-0.17042153047910655,0.8150187136600769,0.8217528263541202,0.24303882512580574,-0.13832237721555635
0.7498922615930551,0.7490398371229662,-0.3682072760431521,0.6988800283242986,0.7213866843213658,-0.16015419537688344,-0.5228245765167224
0.6960148060951213,0.6965700393248748,-0.22122087110049476,0.7545791937404372,0.7032482249178557,0.13886035122719453,0.8503479138862707
0.8073615474575174,0.8193970659885881,-0.09051900904529016,0.8588669928174625,0.8918882027143578,0.4214121882224622,0.7267319543358526
0.9067355209314849,0.8992942580902272,-0.34031359185390475,0.8600520814433383,0.9100266621178674,-0.05023619411427801,-0.4865142573548385
0.8552526190112371,0.8170120751795844,-0.6264999355446339,0.7925020297684466,0.8918882027143578,-0.6018695619438891,-0.0984824038274217
0.8528580654335507,0.7955471578985471,-0.5988074320860871,0.8043529160271989,0.7915220606816034,-0.5604048211306023,-0.674454827841277
0.7786269045252867,0.7812372130445217,-0.6605658156049077,0.7522090164886863,0.8048235975775105,-0.677003375523806,-0.07929533916846027
0.7786269045252867,0.7681197635949989,-0.399469410740197,0.8434608406810842,0.8423097470114306,-0.17029027311486564,0.7327062146953587
0.8780008779992533,0.8754443500001863,-0.6603675295609798,0.8102783591565759,0.8737497433108482,-0.6658626637901076,-0.1269885697495248
0.872014494055038,0.8802143316181944,-0.7516227712933118,0.8055380046530748,0.9039805089833645,-0.837012532802402,-0.3467801476890609
0.8384907439674354,0.8515944419101444,-0.6628801176796577,0.7925020297684466,0.8120789813389143,-0.6757146862288803,-0.06002657776217433
0.8408852975451209,0.8277445338201026,-0.667071141678689,0.7747257003803166,0.7818482156663984,-0.6902185818189838,-0.9458624934768581
0.7331303865492533,0.732344901459937,-0.5308245071104342,0.6692528126774163,0.7032482249178557,-0.45629828559740265,-0.5841609739650114
0.6720692703182615,0.6321752874817629,-0.4779622197157229,0.6076282041319008,0.642786693572823,-0.3729532762912585,-0.36096559164680986
0.6385455202306586,0.6369452690997711,-0.6661858499740473,0.6147387358871523,0.7056666861716574,-0.7006332012621438,-0.06914543729344133
0.6397427970195013,0.669142645021327,-0.7791362866197484,0.6182940017647783,0.6972020717833528,-0.9035108802546181,-0.048855386812334464
0.6433346273860303,0.7681197635949989,-0.512845125117583,0.7770958776320676,0.6839005348874452,-0.42561271698299075,0.01193685083712787
0.6541101184856171,0.6250203150547506,-0.5587172264040907,0.6040729382542748,0.6524605385880285,-0.5168356316839168,0.0015670571351545646
0.6636883327963611,0.7180349566059121,-0.43707501027565127,0.7213967122159289,0.7358974518441737,-0.27460832689323256,0.8583365732855353
0.7750350741587576,0.7776597268310161,-0.5580164709812068,0.7723555231285665,0.814497442592716,-0.48381057318037207,-0.3241009323055574
0.7451031544376833,0.732344901459937,-0.5837871436465981,0.6704379013032914,0.733478990590372,-0.5492383045297395,-0.503640286624359
0.6936202525174354,0.6870300760888584,-0.6121835384386992,0.6135536472612773,0.6500420773342273,-0.6105651379758321,-0.9695157666779943
0.5870626183104107,0.5832829758971779,-0.6139319292493922,0.5388930638311336,0.5279097840172611,-0.6265240929237331,-0.9952563833278804
0.480504984103386,0.5176957286495637,-0.6594646285118043,0.4511965055163621,0.5073528633599502,-0.7144124027379555,-0.3230525844995509
0.4529676179599975,0.46999591246948097,-0.7460191401492173,0.4571219486457387,0.49163286521024147,-0.8597989471767196,0.21975375896179394
0.48649136804760096,0.49384582055952236,-0.8064073719289739,0.4239394671212303,0.5230728615096586,-0.9627181797344986,-0.12161710770812961
0.48170226089222873,0.49146082975051825,-0.7350914563584888,0.4511965055163621,0.5315374758979632,-0.8387925265344085,0.07962360941987164
0.4996614127248736,0.553470590784626,-0.7281104367583987,0.4808237211632444,0.4976790183447448,-0.8299870162168447,-0.5431306553366402
0.4469812340157826,0.09435986005132754,2.085818675760754,0.5732606339815174,0.15909444281256194,3.528503955004048,0.10257677963700809
0.4673349394261133,0.38413624334533136,1.8302282063615607,0.3125411362889527,0.31024827117514353,3.282165730215717,-1.4195936308892432
0.31647806403189843,0.2493842626365972,0.6889680344729394,0.24025073011055992,0.20504520663478706,1.3619200134838474,-1.6898448987867463
0.14287292964966736,0.11224729111885891,0.033183259169699726,0.08500412012089675,0.09258675833302639,0.2834987741335034,-0.8984490379626322
0.059063554430659276,0.06335497953427388,-0.026408933747572555,0.12648222202653214,0.1276544465131452,0.21538194180880543,0.5453720385717362
0.12132194745049386,0.12417224516387938,-0.16223077303193792,0.06248743622926604,0.12886367714004562,-0.011003056861871764,-0.4798333412383644
0.08061453662983277,0.08243490600630707,-0.3605949735027222,0.08855938599852275,0.13853752215525106,-0.30482086240479067,0.11160692073023895
0.09977096525132037,0.10270732788284209,-0.4444769655772672,0.08381903149502128,0.11314367899033725,-0.4407633815730145,-0.3283536389778015
0.07462815268561782,0.07766492438829888,-0.3367550569147019,0.030490043330633192,0.08895906645232429,-0.28865170759028735,-0.4618202448522689
0.03631529544264262,0.03831257603973023,0.40084104452503255,-0.03113456521488197,-0.04647476376054894,0.7506654956195544,-0.6842961747670159
-0.023548543999506066,-0.06066454253394167,-0.19737564758672466,-0.0335047424666325,-0.030754765610840576,-0.10467270788793011,0.007053923395240488
-0.015167606477605216,-0.041584616061908476,-0.3958908542174832,-0.06431704673939029,0.013986767584483696,-0.39408093405948597,-0.1777119411162341
-0.0247458207883488,-0.023697184994377545,-0.3773938057401194,-0.08209337612751952,-0.010197844953529272,-0.37323227123628056,-0.28908238388329927
-0.04509952619867956,-0.0320446528258921,-0.2614271054772957,-0.09631443963802314,-0.03438245749154224,-0.21428441392155453,-0.4768212215457516
-0.08341238344165475,-0.09047692764649351,-0.4395055822691035,-0.12475656665902997,-0.05131168626815145,-0.4714494586401242,-0.0667147816815876
-0.08221510665281159,-0.08212945981497896,-0.5693930724455969,-0.12357147803315492,-0.040428610626045594,-0.6561917606628083,0.10933810913606579
-0.06425595482016716,-0.04277711146641074,-0.3156513429985484,-0.041800362847759585,-0.0029424611921255108,-0.27349057480800826,0.12072261664489667
-0.04509952619867956,-0.04277711146641074,-0.06279972973409616,-0.10816532589677581,-0.2605085847219644,0.02385153998246335,-2.464450633432208
-0.2749766696565307,-0.3027411096478627,0.3758914980074887,-0.26578211313818995,-0.40803472120384393,0.5817882864187155,0.47150686347342086
-0.22588832131396877,-0.2466938256362654,-0.1632658647770653,-0.12357147803315492,-0.22181320466114351,-0.10590329980086712,1.729735337786869
-0.06186140124248126,-0.06781951496095438,-0.5616999598994298,-0.11527585765202783,-0.08275168256756861,-0.648096433779907,-0.8412624010250694
-0.1348952853619026,-0.13579175301757263,-0.6518711414353967,-0.176900466197543,-0.22181320466114351,-0.7897536052733685,-1.1800204149934581
-0.23786108920239826,-0.23596136699574677,-0.7207830196411791,-0.25630140413118735,-0.19641936149622968,-0.889182364311416,-0.18537434712807885
-0.24743930351314228,-0.24550133023176315,-0.5510460652326165,-0.2693373790158155,-0.30041319540968575,-0.6716046356276613,-0.6912990403819204
-0.30251403579991876,-0.2967786326253523,-0.49374935892607175,-0.34873831694946034,-0.32338857732079834,-0.6054119812821606,-0.5812568889850757
-0.3468132769871089,-0.3456709442099373,-0.5761938977940883,-0.3985120392362228,-0.3524101123664138,-0.7189627417861226,-0.6582637628331691
-0.397098902118514,-0.3886007787720119,-0.6537823583770523,-0.4257690776313542,-0.38143164741202973,-0.8207298841213563,-0.19162811843065775
-0.4066771164292576,-0.3790608155359955,-0.28157219562389985,-0.40088221648797334,-0.3524101123664138,-0.33096604333252283,0.21662757844308356
-0.381534303863555,-0.3516334212324478,-0.3202850128499006,-0.3878462416033448,-0.3850593392927318,-0.38731006725877554,-0.7494304207432241
-0.43900358972801784,-0.433915604143091,-0.42224890707382895,-0.4672471795369896,-0.5120285551172999,-0.548104268086296,-1.6196857602443568
-0.5683094829230592,-0.5388551997392733,-0.4938019457357753,-0.5679797127363896,-0.5362131676553133,-0.64825675336555,0.1755666313866707
-0.5479557775127284,-0.5376627043347711,-0.5186448712905258,-0.5241314335790037,-0.5047731713558963,-0.6694745989954966,0.26276588444404203
-0.52041841136934,-0.5138127962447298,-0.5878799895192564,-0.5193910790755026,-0.4576131769067707,-0.7483732850508018,0.5828054359533765
-0.46654095587140626,-0.4577655122331324,-0.33157935696516727,-0.4091778368691004,-0.40077933744244015,-0.40043287264568594,1.1745592588382803
-0.36237787524206744,-0.37309833851348506,-0.47037645180404236,-0.4328796093866062,-0.36692087988922173,-0.5843385999466901,-0.5367871745356542
-0.4018880092738858,-0.41125819145755144,-0.6081797041843007,-0.4281392548831051,-0.359665496127818,-0.7614087003019403,0.31456772701907704
-0.3683642591862824,-0.38263830174950186,-0.6082942855357188,-0.4091778368691004,-0.34152703672430795,-0.7557617657177476,-0.06540154804919092
-0.36716698239743967,-0.36475087068197054,-0.710228750444125,-0.41984363450197804,-0.3403178060974075,-0.8908830030260153,-0.16262153930508377
-0.3743506431304973,-0.3719058431089832,-0.7606865180263381,-0.37481026671871664,-0.3294347304553017,-0.9553101649796509,-0.23246293533168766
-0.38752068780777,-0.38979327417651416,-0.721216016537591,-0.4139181913726015,-0.3487824204857121,-0.9027968776562139,0.31248011359405475
-0.3539969377201666,-0.3683283568954769,-0.5960565147564593,-0.4174734572502271,-0.3391085754705067,-0.742233486472428,-0.4801057531328055
-0.3887179645966131,-0.4088732006485474,-0.6810809432106182,-0.4103629254949755,-0.35120088173951336,-0.851809679516117,0.15867343846432444
-0.3683642591862824,-0.3432859534009332,-0.7603309540010952,-0.4103629254949755,-0.3463639592319109,-0.9562703129352804,-0.5377904461044419
-0.40787439321810076,-0.39456325579452234,-0.7313840862743912,-0.43761996389010727,-0.35361934299331466,-0.9183643782781585,0.14627008140610423
-0.3887179645966131,-0.3993332374125306,-0.6732008821437162,-0.4210287231278531,-0.34152703672430795,-0.8409784675544433,0.1446752750741586
-0.36956153597512553,-0.36594336608647277,-0.36389322785628236,-0.29540932878507226,-0.31976088544009623,-0.41373767360776853,1.1855944288993654
-0.2606093481904149,-0.2586187796812859,-0.5488929007215451,-0.2989645946626978,-0.23632397218395146,-0.6615669908708907,-0.41344980912563717
-0.29054126791148926,-0.2920086510073441,-0.48642387160003386,-0.26578211313818995,-0.24720704782605732,-0.5747953968707943,0.7447338586432076


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Magnificent Blast-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
0.5909336662611523,0.6091856045486219,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945
0.6360352522262167,0.6342760544052732,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892
0.6429739577593033,0.64465830951837,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684
0.6230251793516788,0.6212982355139018,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656
0.6108824446687768,0.6109159804008047,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107
0.6065457537105978,0.5996685373616164,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664
0.5796582697698863,0.5979381615094336,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136
0.6768001472331016,0.673209511079387,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317
0.6351679140345807,0.6282197389226333,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515
0.6369025904178524,0.6360064302574561,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597
0.662055397975292,0.6169722958834447,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508
0.6594533834003846,0.6576361284097415,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516
0.7279731005396166,0.7251207866448718,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106
0.7531259080970563,0.739828981388426,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794
0.7791460538461318,0.7640542433189859,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621
0.7349118060727033,0.7329074779796946,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316
0.7591972754385072,0.7554023640580715,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663
0.7392484970308826,0.7372334176101517,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839
0.783482744804311,1.013228366033314,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892
1.0159293801627187,1.0582181381900675,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152
0.9040427534416942,0.8773938616369613,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975
0.9291955609991337,0.9362266406111777,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494
0.9370016047238564,0.9362266406111777,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812
0.9118487971664169,0.9197880700154406,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665
0.8745532549260753,0.8678767944499558,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828
0.783482744804311,0.781358001840814,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883
0.7453198643723336,0.7432897330927917,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239
0.7687379955465015,0.7683801829494427,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316
0.7852174211875828,0.793470632806094,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574
0.800829508637028,0.8099092034018307,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163
0.870216563967896,0.8834501771196013,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273
0.8806246222675262,0.880854613341327,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843
0.8719512403511677,0.8696071703021386,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997
0.8303190071526468,0.8116395792540135,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188
0.8546044765184507,0.8427863445933048,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069
0.870216563967896,0.8704723582282299,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442
0.9291955609991337,0.9145969424588922,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352
0.9187875026995035,0.907675439050161,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536
0.950011677598394,0.947474083650366,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912
0.9517463539816656,0.9595867146156459,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801
0.9075121062082375,0.9007539356414296,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552
0.9153181499329601,0.9033494994197039,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162
0.9127161353580525,0.9137317545328008,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165
0.8788899458842543,0.8730679220065042,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953
0.8676145493929883,0.8782590495630529,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128
0.886695989608977,0.8929672443066068,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896
1.0167967183543543,1.0140935539594051,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535
1.0220007475041697,1.021880245294228,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661
1.1174079485841129,1.1101294137555526,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085
1.1061325520928469,1.0997471586424556,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333
1.1382240651833735,1.1663666289514947,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853
1.347252569367613,1.3809332346221659,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351
1.4504658141722795,1.4172711275180054,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654
1.6438822309070735,1.6093428471103,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822
1.5120468257784248,1.5089810476836958,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453
1.513781502161696,1.509846235609787,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743
1.4825573272628056,1.4821602219748617,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377
1.4816899890711699,1.4925424770879592,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273
1.5953112921754657,1.59723021614502,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955
1.7705136068859075,1.7157609620195446,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337
1.8355639712585963,1.8109316338896007,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651
1.8494413823247702,1.844673963007166,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655
1.8173498692342434,1.8005493787765032,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867
1.734085402837202,1.748638103211018,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836
2.009898947777402,2.053184253195197,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975
2.069745283000276,2.0644316962343856,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072
1.9977562130945,1.9926210983687977,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485
1.7644422395444566,1.7503684790632013,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463
1.8850022481818398,1.8801466679769137,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791
1.7939317380600759,1.8239094527809718,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112
1.5883725866423792,1.5807916455492834,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402
1.7202079917710285,1.716626149945636,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227
1.7705136068859075,1.7763241168459434,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456
1.7202079917710285,1.6889401363107104,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713
1.7549015194364623,1.7399862239501045,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028
1.707197918896491,1.7027831431281735,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153
1.5562810735518529,1.5773308938449178,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492
1.5779645283427493,1.6076124712581175,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725
1.6265354670743568,1.623185853927763,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109
1.6855144641055946,1.646545927932231,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402
1.5510770444020376,1.5522404439882667,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065
1.5068427966286095,1.4735083427139475,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291
1.4192416392733889,1.4510134566355708,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653
-0.3206387731481253,-0.24648525435578947,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477
-0.3622710063466461,-0.41173614823925014,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204
-0.41517863603643285,-0.41260133616534156,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989
-0.3952298576288083,-0.3875108863086905,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202
-0.43512741444405745,-0.4307702826132614,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582
-0.5444120265901744,-0.6038078678315448,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706
-0.581707568830516,-0.5787174179748936,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762
-0.5574220994647122,-0.5778522300488023,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304
-0.6554313151195631,-0.6340894452447443,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735
-0.6380845512868462,-0.6635058347318525,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934
-0.6953288719348123,-0.6808095932536808,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913
-0.6901248427849971,-0.6756184656971322,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395
-0.7499711780078708,-0.7673283858628225,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836
-0.7282877232169747,-0.7283949291887089,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548
-0.7655832654573161,-0.7872277081629252,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058
-0.7499711780078708,-0.7586765066019083,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064
-0.7170123267257085,-0.7240689895582517,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826
-0.7447671488580557,-0.7707891375671883,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137
-0.7811953529067613,-0.7742498892715539,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726
-0.7742566473736746,-0.7690587617150053,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155
-0.7595118981158652,-0.768193573788914,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196
-0.8375723353630916,-0.8235656010587646,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281
-0.8262969388718255,-0.8296219165414046,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525
-0.8687965102619821,-0.8624990577328784,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438
-0.8445110408961785,-0.8425997354327759,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842
-0.8505824082376292,-0.8434649233588672,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907
-0.8332356444049124,-0.8322174803196788,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485
-0.8393070117463632,-0.8391389837284101,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868
-0.8254296006801897,-0.8235656010587646,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886
-0.8141542041889236,-0.8443301112849587,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272
-0.8332356444049124,-0.8287567286153132,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396
-0.7933380875896633,-0.7872277081629252,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706
-0.7872667202482123,-0.7837669564585594,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093
-0.7699199564154953,-0.7837669564585594,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815
-0.7751239855653104,-0.768193573788914,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844
-0.7612465744991368,-0.7595416945279998,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204
-0.7473691634329632,-0.7465638756366285,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095
-0.7551752071576858,-0.762137258306274,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025
-0.8341029825965481,-0.8218352252065819,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529
-0.8453783790878142,-0.85730793017633,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322
-0.8896126268612425,-0.8685553732155183,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184
-0.8609904665372595,-0.8581731181024214,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094
-0.8245622624885539,-0.8227004131326733,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873
-0.8315009680216406,-0.8348130440979532,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161
-0.869663848453618,-0.8676901852894269,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407
-0.8583884519623519,-0.85125161469369,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915
-0.8575211137707162,-0.8711509369937926,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007
-0.8766025539867048,-0.8694205611416098,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357
-0.89221464143615,-0.8962413868504436,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196
-0.8965513323943294,-0.8841287558851638,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523
-0.8705311866452539,-0.8737465007720668,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602
-0.8826739213281558,-0.8806680041807982,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425
-0.8722658630285255,-0.8694205611416098,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617
-0.8167562187638312,-0.8261611648370388,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585
-0.806348160464201,-0.8002055270542965,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845
-0.7907360730147557,-0.7950143994977479,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749
-0.8072154986558367,-0.8028010908325707,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594
-0.8046134840809293,-0.8149137217978505,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305
-0.8106848514223802,-0.8131833459456678,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664
-0.8046134840809293,-0.7976099632760221,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356
-0.8150215423805596,-0.8175092855761247,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706
-0.8393070117463632,-0.8339478561718616,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112
-0.8150215423805596,-0.8123181580195762,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366
-0.8176235569554671,-0.8192396614283075,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375
-0.8167562187638312,-0.815778909723942,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548
-0.7829300292900331,-0.7915536477933823,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756
-0.7846647056733047,-0.7803062047541938,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921
-0.7942054257812992,-0.7958795874238392,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745
-0.8028788076976576,-0.7950143994977479,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873
-0.795072763972935,-0.7889580840151079,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821
-0.7291550614086104,-0.737046808449623,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346
-0.7230836940671594,-0.7162822982234289,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149
-0.673645417143916,-0.6695621502144925,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536
-0.6892575045933613,-0.6989785397016006,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032
-0.7282877232169747,-0.7240689895582517,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255
-0.7230836940671594,-0.7162822982234289,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627
-0.7768586619485821,-0.7543505669714512,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521
-0.760379236307501,-0.7586765066019083,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289
-0.7924707493980273,-0.7880928960890166,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331
-0.7768586619485821,-0.7854973323107424,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752
-0.7785933383318538,-0.7811713926802852,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442
-0.7690526182238594,-0.7655980100106398,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787
-0.8262969388718255,-0.8330826682457702,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883
-0.8713985248368898,-0.8780724404025239,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235
-0.8705311866452539,-0.8616338698067871,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456
-0.8913473032445143,-0.9022977023330836,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297
-0.8731332012201615,-0.8789376283286154,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051
-0.8878779504779708,-0.8815331921068896,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365
-0.8861432740946991,-0.8806680041807982,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087
-0.8844085977114274,-0.8841287558851638,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128
-0.9060920525023236,-0.9014325144069922,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259
-0.8948166560110578,-0.904893266111358,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698
-0.8904799650528784,-0.8901850713678038,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764
-0.8818065831365199,-0.8815331921068896,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422
-0.8956839942026934,-0.8832635679590726,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777
-0.8965513323943294,-0.8728813128459755,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477
-0.8323683062132765,-0.8287567286153132,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161
-0.8054808222725651,-0.8296219165414046,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459
-0.8315009680216406,-0.8313522923935874,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716
-0.7898687348231198,-0.7958795874238392,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214
-0.8028788076976576,-0.8045314666847534,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636
-0.8020114695060218,-0.8062618425369363,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652
-0.8072154986558367,-0.8088574063152105,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691
-0.8089501750391086,-0.8079922183891192,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156
-0.8080828368474727,-0.8053966546108449,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595
-0.801144131314386,-0.8140485338717591,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376
-0.8705311866452539,-0.8832635679590726,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545
-0.8792045685616124,-0.888454695515621,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335
-0.8653271574954389,-0.8642294335850612,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125
-0.875735215795069,-0.8737465007720668,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034
-0.8653271574954389,-0.8503864267675985,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517
-0.8627251429205312,-0.8547123663980556,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788
-0.8722658630285255,-0.8737465007720668,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854
-0.8644598193038029,-0.8607686818806956,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418
-0.8670618338787105,-0.8650946215111527,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136
-0.8800719067532481,-0.8849939438112554,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765
-0.8679291720703464,-0.8659598094372442,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577
-0.8523170846209009,-0.8495212388415072,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891
-0.8158888805721954,-0.8218352252065819,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338
-0.829766291638369,-0.8270263527631303,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355
-0.8037461458892935,-0.8062618425369363,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Red Bean Co., Ltd.-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.4171620704353056,-1.391622730448234,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323
-1.379605408717164,-1.387669315646402,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985
-1.379605408717164,-1.375809071240906,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479
-1.3756520759047282,-1.367902241637242,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198
-1.3637920774674204,-1.3303448010198378,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711
-1.3321654149679327,-1.3342982158216696,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746
-1.3618154110612024,-1.3540652898308299,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683
-1.3420487469990225,-1.3342982158216696,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767
-1.3044920852808812,-1.2947640678033496,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505
-1.3084454180933172,-1.2967407752042657,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557
-1.3005387524684453,-1.3224379714161738,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184
-1.3598387446549844,-1.3501118750289978,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469
-1.3242587493430609,-1.3145311418125096,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314
-1.3005387524684453,-1.2829038233978536,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865
-1.2689120899689577,-1.2651134567896096,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674
-1.2946087532497914,-1.2848805307987696,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771
-1.245192093094342,-1.2492997975822815,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893
-1.253098758719214,-1.2473230901813654,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647
-1.2372854274694702,-1.2492997975822815,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321
-1.245192093094342,-1.2433696753795334,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306
-1.2610054243440858,-1.2710435789923575,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024
-1.2886787540311375,-1.2809271159969375,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162
-1.2787954220000477,-1.2730202863932736,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387
-1.2867020876249196,-1.2690668715914415,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729
-1.314375417311971,-1.3105777270106775,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324
-1.3341420813741507,-1.338251630623502,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062
-1.314375417311971,-1.3086010196097617,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591
-1.312398750905753,-1.2987174826051817,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949
-1.2827487548124836,-1.2809271159969375,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673
-1.262982090750304,-1.2453463827804494,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331
-1.2056587649699826,-1.201858819960297,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103
-1.177985435282931,-1.1761616237483892,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577
-1.181938768095367,-1.1840684533520531,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677
-1.1522887720020973,-1.148487720135565,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292
-1.0613621173160708,-1.0674427166980087,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035
-1.0317121212228013,-1.0239551538778566,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539
-1.033688787629019,-1.0377921056842685,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052
-0.9981087923170957,-0.9903511280622844,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976
-0.893345472787543,-0.8994225876201479,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636
-0.8656721431004917,-0.87372539140824,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615
-0.9289254680994666,-0.938956735638468,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985
-0.9289254680994666,-0.9350033208366362,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874
-0.8241621485699141,-0.8361679507908356,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074
-0.8597421438818375,-0.855935024799996,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114
-0.903228804818633,-0.8974458802192319,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153
-0.9071821376310688,-0.875702098809156,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777
-0.8834621407564534,-0.8381446581917519,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582
-0.8854388071626713,-0.8855856358137357,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848
-0.8478821454445299,-0.8401213655926678,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913
-0.7193988290403617,-0.7432627029477834,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065
-0.6818421673222204,-0.6740779439157232,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138
-0.6739355016973483,-0.6543108699065628,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889
-0.7233521618527975,-0.7195422141367911,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288
-0.758932157164721,-0.7650064843578593,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534
-0.7450954923211951,-0.7373325807450352,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585
-0.7530021579460672,-0.7472161177496153,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661
-0.69172549935331,-0.6780313587175552,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783
-0.7154454962279259,-0.7175655067358752,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727
-0.7075388306030538,-0.6977984327267152,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357
-0.5849855134175397,-0.6048931848836626,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463
-0.5731255149802318,-0.5732658664690065,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917
-0.4545255306071535,-0.4507100076122141,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985
-0.4545255306071535,-0.44675659281038216,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758
-0.44068886576362765,-0.43291964100397,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633
-0.28057888685997184,-0.2708296341288573,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279
-0.16395556889311155,-0.1561806048757288,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102
-0.24697555795426634,-0.24315573051603306,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644
-0.40708553685792215,-0.44280317800855024,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196
-0.40510887045170424,-0.39338549298565,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272
-0.4248755345138839,-0.41710598179664193,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062
-0.5177788556061287,-0.5100112296396945,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244
-0.4426655321698456,-0.4210593965984739,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516
-0.40115553763926837,-0.3795485411792379,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569
-0.34580887826516493,-0.34594451536366577,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559
-0.3181355485781132,-0.3064103673453454,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124
-0.3161588821718953,-0.3143171969490096,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826
-0.4169688688890118,-0.40524573739114583,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305
-0.36359887592112666,-0.3558280523682456,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158
-0.3023222173283698,-0.3261774413545054,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423
-0.21337222904856085,-0.23129548611053727,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563
-0.353715543890037,-0.3261774413545054,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285
-0.43475886654497387,-0.4309429336030541,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548
-0.4268522009201018,-0.3716417115755737,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935
-0.286508886078626,-0.24513243791694939,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598
-0.18372223295529122,-0.1285067012629046,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193
-0.19162889858016327,-0.1996681676958811,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781
0.03766440454112146,0.07311745363052818,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896
0.12266106000849418,0.13044196825709226,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036
0.23335437875670068,0.1778829458790765,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448
0.30451436938054754,0.312299049141365,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719
0.27288770688105995,0.29055526773128904,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828
0.30451436938054754,0.3221825861459452,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324
0.3559076959422148,0.40915771178624943,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546
0.359861028754651,0.34985648975876943,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427
0.5120643420334348,0.5158999114357141,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204
0.8125176357785663,0.8835674880060915,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368
0.8678642951526697,0.8519401695914354,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073
0.7808909732790787,0.7926389475639549,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409
0.8322842998407464,0.8736839510015113,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006
1.1643642560853655,1.2749555533874612,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037
1.5280708748294722,1.53785763770929,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856
1.6921341865455635,1.7730858184182952,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298
1.915497490448195,2.0695919285556963,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227
2.0420041404461444,2.0102907065282163,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687
1.737597513888577,1.6702970335706628,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748
1.6624841904522942,1.6505299595615026,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834
1.9668908170098618,1.891688262473256,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986
1.982704148259606,1.9806400955144763,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628
1.9846808146658235,2.000407169523636,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742
1.9708441498222975,1.93912924009524,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118
1.6545775248274226,1.50820702669555,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011
1.5419075396729982,1.5121604414973822,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905
1.579464201391139,1.4172784862534136,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155
1.2750575748335717,1.199840672152653,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584
0.9963476115568376,1.021937006070212,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887
0.9429776185889525,0.97844944325006,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371
0.9489076178076066,0.8835674880060915,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702
0.6049676631256795,0.6265955258870103,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932
0.29660770375567586,0.0928845276396882,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994
0.34800103031734303,0.29450868253312096,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178
0.06533773422817317,0.05335037962136817,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338
-0.18965223217394536,-0.34199110056183346,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453
-0.4189455352952301,-0.22338865650687306,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024
-0.624518841541899,-0.7472161177496153,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106
-0.8103254837263882,-0.9705840540531242,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783
-0.9783421282549158,-0.8203542915835075,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621
-0.8281154813823499,-0.6543108699065628,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182
-0.6620755032600403,-0.47245378902229007,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061
-0.480222193887987,-0.5811726960726706,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894
-0.478245527481769,-0.6187301366900747,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419
-0.32999554701542116,-0.3261774413545054,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795
-0.12046890795631607,-0.1067629198528286,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059
-0.007798922801891975,-0.0711821866363405,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918
-0.019658921239199552,-0.04548499042443224,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416
-0.05326225014490506,-0.04548499042443224,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587
0.05347773579086524,0.029629890810375873,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536
-0.02163558764541748,-0.06920547923542454,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479
-0.23511555951695842,-0.3558280523682456,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028
-0.19755889779881708,-0.185831215889469,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828
-0.013728922020545764,0.003932694598467963,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266
0.02580440610381353,-0.035601453419852415,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309
0.004061075635415952,-0.037578160820768376,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578
-0.04535558452003334,-0.06920547923542454,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968
0.19777438344477727,0.20160343469006878,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888
0.1444043904768921,0.10276806464426838,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095
0.09894106313387867,0.11067489424793224,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658
0.21358771469452104,0.24509099751022076,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837
0.427067686566062,0.3992741747816696,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659
0.5792709998448458,0.543573815048538,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412
0.5140410084396526,0.4902027152238058,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624
0.5021810100023447,0.5139232040347981,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504
0.39939435687901026,0.38939063777708943,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932
0.4685776810966392,0.47834247081830966,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659
0.1740543865701614,0.09090782023877222,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296
0.2116110482883031,0.1719528236763286,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842
0.05150106938464731,-0.0276946238161882,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834
0.06336106782195525,-0.14432036047023267,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832
-0.055238916551123333,-0.16408743447939303,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315
0.06533773422817317,0.09090782023877222,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779
0.32032770063029137,0.38939063777708943,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345
0.6010143303132433,0.5870613778686903,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715
0.7551943099982453,0.6997336997209028,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048
0.5436910045329223,0.4407850302009056,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403
0.28277103891215,0.20160343469006878,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868
0.48834434515881886,0.43090149319632576,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866
0.6701976545308725,0.6246188184860944,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078
0.9370476193702983,0.8835674880060915,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943
0.9963476115568376,0.9033345620152519,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545
0.7789143068728611,0.7234541885318951,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949
0.9390242857765166,0.9942631024573877,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524
0.5970609975008074,0.37950710077250926,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895
0.6445009912500388,0.6641529665044147,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156
0.9212342881205549,0.9725193210473118,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834
0.6365943256251667,0.6503160146980026,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753
0.686010985780616,0.6265955258870103,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642
0.7077543162490136,0.7214774811309788,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329
0.6227576607816412,0.51787661883663,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065
0.5100876756272168,0.5692710112604462,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562
0.5852009990634995,0.5633408890576983,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329
0.349977696723561,0.34985648975876943,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124
0.3776510264106127,0.3617167341642652,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017
0.417184354534972,0.4289247857954095,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493
0.44090435140958784,0.559387474255866,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175
0.551597670157794,0.5475272298503703,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938
0.573341000626192,0.5811312556659424,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835
0.8362376326531822,0.832173095582275,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406
0.917280955308119,0.8954277324115874,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824
0.7749609740604246,0.7768252883566272,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703
0.7986809709350404,0.8242662659786111,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674
0.9765809474946583,0.9428687100335719,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085
0.9508842842138242,0.917171513821664,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556
1.0200676084314535,1.021937006070212,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868
0.8955376248397214,0.8262429733795275,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776
1.233547580302994,1.243328234972805,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055
1.2671509092086999,1.2393748201709731,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937
1.3481942318636368,1.3144897014057813,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314
1.2790109076460074,1.259141894180133,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589
1.3343575670201109,1.3105362866039494,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498
1.2078509170221607,1.1603065241343324,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673
1.1406442592107495,1.0832149354986087,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597
1.0576242701495953,1.0634478614894483,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507
1.0556476037433769,1.0812382280976924,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641
1.1920375857724173,1.3283266532121933,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837
1.1999442513972889,1.1622832315352487,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615
1.2038975842097248,1.217631038760897,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315
1.2216875818656865,1.2393748201709731,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649
1.2869175732708793,1.6722737409715784,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232
1.6644608568585118,2.0873822951639407,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496
2.079560802164286,2.544001704775538,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345
2.536170742000637,2.397725357107754,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773
2.0340974748212726,1.8699444810631793,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485
1.5814408677973575,1.5062303192946338,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249
1.7158541834201795,1.674250448372495,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686
1.6209741959217168,1.5951821523358547,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668
1.7455041795134487,1.688087400178907,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674
1.9194508232606307,1.8719211884640956,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805
1.8641041638865272,1.8719211884640956,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985
1.8641041638865272,1.8798280180677596,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104
1.964914150603644,1.9727332659108123,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095
1.9313108216979382,1.9411059474961563,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626
1.8502674990430015,1.8699444810631793,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446
1.891777493573579,1.8719211884640956,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062
1.905614158417105,1.8976183846760035,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245
1.9135208240419765,1.9411059474961563,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242
1.897707492792233,1.931222410491576,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364
2.0677008037269786,2.075522050758445,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187
1.9095674912295406,1.8719211884640956,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501
1.8561974982616556,1.8600609440585998,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823
1.9036374920108865,1.9075019216805837,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303
2.0499108060710167,2.2633092538454656,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695
2.045957473258581,2.01819753613188,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353
2.036074141227491,2.063661806352948,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807
1.838407500605694,1.7928528924274556,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944
1.790967506856462,1.8323870404457756,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773
1.8957308263860149,1.891688262473256,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645
1.9510774857601183,2.0261043657355446,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543
1.5083042107672922,1.3164664088066975,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442
1.737597513888577,1.798783014630203,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757
1.8858474943549248,1.8304103330448593,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743
1.5102808771735106,1.7216914259944787,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592
1.6941108529517819,1.6050656893404343,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415
1.3758675615506886,1.2986760421984536,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752
1.1366909263983138,1.1444928649270047,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515
1.1406442592107495,1.0851916428995243,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598
1.344240899051201,1.2887925051938733,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985
1.344240899051201,1.2789089681892931,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103
1.381797560769342,1.4073949492488333,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221
1.4529575513931896,1.4647194638753982,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663
1.4924908795175489,1.423208608456162,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089
1.4766775482678047,1.50820702669555,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502
1.5636508701413956,1.6011122745386024,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038
1.6051608646719733,1.555648004317534,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688
1.5043508779548564,1.5042536118937182,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958
1.5300475412356898,1.4568126342717336,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365
1.314590902957931,1.3223965310094452,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622
1.4331908873310095,1.4409989750644059,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206
1.4094708904563937,1.3579772642259331,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162
1.4035408912377403,1.3520471420231857,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027
1.5300475412356898,1.5299508081056261,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915
1.5280708748294722,1.5220439785019622,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384
1.5438842060792157,1.4489058046680698,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601
1.478654214674023,1.476579708280894,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666
1.5715575357662674,1.5497178821147866,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162
1.4806308810802404,1.5398343451102063,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326
1.435167553737227,1.4528592194699017,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918
1.4430742193620996,1.4884399526863898,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765
1.4470275521745353,1.4825098304836422,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971
1.4529575513931896,1.415301778852498,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429
1.3699375623320345,1.3777443382350936,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554
1.310637570145495,1.3184431162076131,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252
1.300754238114405,1.3283266532121933,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345
1.1366909263983138,1.1227490835169287,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259
1.2276175810843406,1.259141894180133,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816
1.3086609037392776,1.2986760421984536,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606
1.2019209178035064,1.164259938936165,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449
1.0912275990553004,1.1227490835169287,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978
1.1011109310863902,1.1069354243096003,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456
1.041810938899851,1.0100767616647162,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775
0.98448761311953,0.9725193210473118,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804
1.0101842764003635,1.000193224660136,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589
1.0299509404625435,1.061471154088532,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201
1.099134264680172,1.1108888391114322,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609
1.0279742740563251,1.0417040800793722,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502
1.022044274837671,1.0456574948812043,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583
1.0675076021806844,1.0772848132958603,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495
1.1307609271796597,1.1603065241343324,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846
1.1564575904604937,1.2749555533874612,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619
1.354124231082291,1.3737909234332617,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448
1.5873708670160116,1.5754150783266945,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858
1.7079475177953076,1.6762271557734112,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012
1.5735342021724856,1.5833219079303582,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037
-0.47033886185689733,-0.5198947666442743,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154
-0.3774355407646525,-0.436873055805802,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008
-0.36557554232734457,-0.38943207818381775,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917
-0.4525488642009356,-0.48036061862595425,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543
-0.5691721821677959,-0.5614056220635106,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922
-0.5335921868558725,-0.5436152554552666,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866
-0.5494055181056162,-0.5337317184506865,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468
-0.6007988446672835,-0.6207068440909906,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375
-0.5751021813864496,-0.5396618406534344,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184
-0.557312183730488,-0.5594289146625947,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554
-0.5869621798237576,-0.5772192812708388,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831
-0.5889388462299755,-0.5772192812708388,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296
-0.6067288438859373,-0.5989630626809147,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093
-0.6205655087294631,-0.6088465996854949,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676
-0.6067288438859373,-0.5910562330772509,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173
-0.6363788399792069,-0.6266369662937389,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628
-0.6778888345097841,-0.6879148957221349,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847
-0.7154454962279259,-0.7353558733441192,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242
-0.7292821610714514,-0.7274490437404553,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695
-0.6699821688849124,-0.6681478217129749,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858
-0.6976554985719641,-0.666171114312059,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775
-0.7292821610714514,-0.7373325807450352,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225
-0.7806754876331189,-0.7768667287633555,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797
-0.7371888266963234,-0.7412859955468675,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567
-0.7253288282590155,-0.701751847528547,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725
-0.7352121602901055,-0.7254723363395393,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366
-0.7470721587274134,-0.7393092881459514,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515
-0.7530021579460672,-0.7729133139615236,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222
-0.7945121524766444,-0.7808201435651875,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736
-0.7964888188828627,-0.7887269731688517,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616
-0.8004421516952985,-0.8164008767816755,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843
-0.8439288126320937,-0.8381446581917519,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466
-0.8478821454445299,-0.855935024799996,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288
-0.845905479038312,-0.8361679507908356,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323
-0.8557888110694016,-0.8519816099981636,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593
-0.8953221391937612,-0.895469172818316,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971
-0.8518354782569658,-0.8598884396018278,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912
-0.7866054868517727,-0.8045406323761793,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034
-0.7806754876331189,-0.7788434361642715,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411
-0.8202088157574782,-0.8104707545789277,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588
-0.845905479038312,-0.8262844137862557,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733
-0.8518354782569658,-0.8658185618045757,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858
-0.7648621563833751,-0.7570996547541955,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056
-0.7273054946652334,-0.7373325807450352,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108
-0.7134688298217076,-0.7136120919340432,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595
-0.7213754954465796,-0.7175655067358752,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177
-0.7312588274776696,-0.721518921537707,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555
-0.7035854977906179,-0.7155887993349591,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945
-0.6640521696662582,-0.6523341625056468,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055
-0.6600988368538224,-0.664194406911143,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346
-0.7075388306030538,-0.7373325807450352,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985
-0.7075388306030538,-0.662217699510227,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025
-0.6126588431045911,-0.6384972106992347,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494
-0.6027755110735014,-0.6048931848836626,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336
-0.624518841541899,-0.6286136736946549,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097
-0.5770788477926676,-0.5693124516671745,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174
-0.5790555141988856,-0.5712891590680905,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284
-0.634402173572989,-0.6345437958974028,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945
-0.6660288360724765,-0.6523341625056468,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073
-0.6739355016973483,-0.662217699510227,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534
-0.6699821688849124,-0.6681478217129749,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985
-0.6699821688849124,-0.662217699510227,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552
-0.6739355016973483,-0.6721012365148069,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049
-0.6976554985719641,-0.6898916031230512,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236
-0.689748832947092,-0.681984773519387,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385
-0.699632164978182,-0.6977984327267152,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456
-0.6937021657595279,-0.683961480920303,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188
-0.69172549935331,-0.683961480920303,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767
-0.6956788321657459,-0.681984773519387,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812
-0.7055621641968358,-0.6898916031230512,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579
-0.6976554985719641,-0.6898916031230512,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061
-0.7035854977906179,-0.6958217253257991,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735
-0.7055621641968358,-0.6997751401276311,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299
-0.6462621720102966,-0.6562875773074788,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245
-0.624518841541899,-0.6187301366900747,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286
-0.6106821766983731,-0.6029164774827467,-0.4441537518424068,-0.6257549528922265,-0.5808220032678809,-0.5867723775627358,-0.11275812080422594
-0.6126588431045911,-0.6029164774827467,-0.2958492632743925,-0.6448511560149215,-0.5890652706642654,-0.4977521573565648,0.058313587661577494
-0.6027755110735014,-0.5791959886717547,-0.16560046288086247,-0.6257549528922265,-0.5787611864187849,-0.4074634424424979,0.029197526817362898
-0.5948688454486293,-0.6029164774827467,-0.6353420541260695,-0.6333934341413046,-0.5787611864187849,-0.7068993799508835,-0.1407682366306973
-0.5988221782610655,-0.5989630626809147,-0.4112053399974676,-0.6066587497695319,-0.5725787358714968,-0.55991975028536,0.1704982516318268
-0.5810321806051034,-0.5831494034735866,-0.2759569819157239,-0.6123876107063405,-0.5870044538151694,-0.4808624496291333,-0.6170913307173067
-0.6185888423232452,-0.6226835514919067,-0.513391115742574,-0.6543992575762687,-0.603490988607938,-0.6412412710212864,-0.3417395550586626
-0.6363788399792069,-0.624660258892823,1.1636758845336235,-0.6505800169517298,-0.6467681424389556,0.38883335762432364,-0.43086673394906316
-0.6600988368538224,-0.666171114312059,1.0609954042457315,-0.6563088778885381,-0.6426465087407636,0.3278044322841712,0.41312271593330147
-0.6264955079481169,-0.6187301366900747,0.2493852277315937,-0.6448511560149215,-0.6199775234007068,-0.16761417424207445,-0.22791786364532068
-0.6363788399792069,-0.6384972106992347,0.9605958674625483,-0.6104779903940708,-0.603490988607938,0.30715120600158324,0.6378027148267574
-0.5869621798237576,-0.5811726960726706,0.7088358546386968,-0.5990202685204542,-0.5808220032678809,0.15195026217696384,0.0845135492021141
-0.5751021813864496,-0.5910562330772509,-0.17811338434902657,-0.6028395091449931,-0.551970567380536,-0.40523826584368733,-0.028359092535040296
-0.5711488485740138,-0.5594289146625947,-0.3309828428380256,-0.6104779903940708,-0.5684571021733047,-0.5096648570340938,-0.2516611077108606
-0.5830088470113217,-0.5969863552799988,-0.7713418205204114,-0.6314838138290352,-0.5725787358714968,-0.7950365123466844,-0.42113900170757956
-0.6067288438859373,-0.5851261108745026,-0.5451064657244297,-0.6372126747658434,-0.603490988607938,-0.6594115527907398,-0.4253941734716905
-0.6304488407605527,-0.6286136736946549,-0.7469151928289904,-0.6582184982008076,-0.5993693549097456,-0.7865869666802757,-0.17064298267826591
-0.6363788399792069,-0.6365205032983188,2.5758383647014447,-0.6314838138290352,-0.5993693549097456,1.3084299847910257,-0.05538827897377688
-0.634402173572989,-0.6266369662937389,0.4678658267719285,-0.6754050810112331,-0.6529505929862441,-0.049856113792855955,-0.5747569406839249
-0.6680055024786945,-0.6760546513166391,2.950471106467327,-0.6601281185130773,-0.6385248750425715,1.509454702316587,0.5034451024538334
-0.6284721743543348,-0.6286136736946549,1.1028827181792047,-0.6276645732044963,-0.6137950728534183,0.38572049058413865,0.5196871035295393
-0.5869621798237576,-0.5732658664690065,0.5083901855016284,-0.5722855841486815,-0.551970567380536,0.04666727980788438,0.16890594232756792
-0.5691721821677959,-0.5732658664690065,2.176752893259541,-0.5340931779032921,-0.54990975053144,1.174125054319632,0.9190315171361878
-0.49801219154394866,-0.5080345222387782,1.7343475816426956,-0.4825334294720161,-0.4715987102657886,0.934294114330898,0.42628174822758824
-0.4604555298258073,-0.45268671501313007,1.9432777317033212,-0.44052178260208796,-0.4303823732838671,1.109566830153494,0.7069074485023449
-0.40115553763926837,-0.38152524858015385,3.040365211031061,-0.40805823729350693,-0.459233809171212,1.8332966840600842,-1.4678580996748616
-0.5078955235750386,-0.5159413518424424,0.856135416799586,-0.4901719107210942,-0.47572034396398066,0.3338069764873152,0.2938066841532441
-0.480222193887987,-0.47245378902229007,1.5228120630167927,-0.48062380915974673,-0.4386256406802512,0.8146288772431676,0.2619539655171705
-0.4545255306071535,-0.4408264706076339,1.3367953448867826,-0.46725646697386036,-0.4386256406802512,0.6784322585696372,0.047206687976255914
-0.4446421985760635,-0.4408264706076339,4.624754340362236,-0.4577083654125132,-0.4551121754730199,2.920832677706087,-0.4767939957718488
-0.47429219466933314,-0.47245378902229007,2.166453913351363,-0.50544887321925,-0.5128150472477101,1.1822252801849586,-1.2260994862191703
-0.5592888501367059,-0.5574522072616783,2.671934567991963,-0.5990202685204542,-0.6282207907970909,1.366378920006647,-0.9992442056369005
-0.624518841541899,-0.624660258892823,-0.26038930613953243,-0.6505800169517298,-0.5973085380606497,-0.47989073887900785,-0.17036762110877263
-0.6304488407605527,-0.6266369662937389,0.0058927616207011,-0.6391222950781129,-0.5993693549097456,-0.3114281609464781,-0.2858053101842157
-0.6442855056040786,-0.6384972106992347,-0.39091546581037406,-0.6696762200744245,-0.6199775234007068,-0.5694983055605992,-0.3743417612179252
-0.6640521696662582,-0.6483807477038149,-0.38222412152067065,-0.6964109044461972,-0.6488289592880517,-0.5757748675034758,-0.3481692741837784
-0.6818421673222204,-0.662217699510227,-0.5345915792428422,-0.6925916638216584,-0.6508897761371477,-0.6666598940773486,0.33028788707624823
-0.6541688376351686,-0.6384972106992347,-0.7071921855792743,-0.6754050810112331,-0.6117342560043223,-0.7662090271191428,-0.0842712370487985
-0.6541688376351686,-0.6503574551047309,-0.6640211472692998,-0.6925916638216584,-0.630281607646187,-0.7433469838129236,-0.28841698283823836
-0.6680055024786945,-0.6602409921093111,-0.737372245600761,-0.7059590060075444,-0.6405856918916676,-0.7926345082893635,-0.34874358982498105
-0.6857955001346562,-0.6977984327267152,0.02667703205942348,-0.7288744497547782,-0.7188967321573185,-0.35600585633016807,-0.4700650341937355
-0.7114921634154896,-0.6958217253257991,-0.9260976098335426,-0.7346033106915865,-0.6962277468172617,-0.9163602605302015,-0.2649104731701765
-0.7233521618527975,-0.721518921537707,-0.8470098296581966,-0.736512931003856,-0.6982885636663577,-0.8699370815977953,0.18851225588196663
-0.7055621641968358,-0.6977984327267152,-0.6287234540465831,-0.7021397653830055,-0.6611938603826283,-0.7257785492073303,0.36582152628696574
-0.6759121681035661,-0.6740779439157232,-1.1111888379111374,-0.711687866944353,-0.6467681424389556,-1.0211801400235347,-0.26135691442680514
-0.6877721665408741,-0.6740779439157232,-1.0491560328156255,-0.7212359685057002,-0.6611938603826283,-0.9852504453289315,-0.32194398336471325
-0.7035854977906179,-0.681984773519387,-0.6711799762190446,-0.7269648294425087,-0.6818020288735891,-0.7607098502388322,-0.3840000472612924
-0.7233521618527975,-0.7155887993349591,-1.1170532550576153,-0.7536995138142811,-0.6962277468172617,-1.0310714272700838,-0.20550834501803045
-0.7312588274776696,-0.7274490437404553,-1.13857547176176,-0.7613379950633592,-0.7024101973645499,-1.0446431319173672,-0.29739295136787014
-0.7450954923211951,-0.7531462399523632,-1.0224257508376187,-0.7670668560001676,-0.7353832669500873,-0.9793615881694024,0.03848133477004337
-0.7371888266963234,-0.721518921537707,-1.135555451590721,-0.7689764763124369,-0.7209575490064146,-1.0442998552130285,-0.0842712370487985
-0.7371888266963234,-0.7274490437404553,-1.1184236092491495,-0.7708860966247068,-0.7044710142136462,-1.0330919548435382,-0.17591908478684787
-0.7431188259149772,-0.7373325807450352,-0.7748409251489633,-0.7307840700670476,-0.727139999553703,-0.8278899552683172,0.4981416462687596
-0.7055621641968358,-0.7037285549294631,-0.8954635397019548,-0.7326936903793171,-0.677680395175397,-0.8936395817878691,0.0657596840631247
-0.6956788321657459,-0.6898916031230512,-1.0612986966045923,-0.7384225513161257,-0.6694371277790124,-0.9943367180081675,-0.2334732580440812
-0.7055621641968358,-0.7037285549294631,-1.0564061159477536,-0.736512931003856,-0.679741212024493,-0.9916547079892559,-0.11427742127118208
-0.7075388306030538,-0.6997751401276311,-1.0939826974008011,-0.744151412252934,-0.6818020288735891,-1.015572372604581,-0.17438992158765906
-0.7134688298217076,-0.7076819697312953,-1.0728415285663384,-0.755609134126551,-0.6982885636663577,-1.0052118227764109,-0.23497193905854277
-0.7233521618527975,-0.7254723363395393,-1.0937239383566104,-0.755609134126551,-0.6962277468172617,-1.017059200762354,-0.29643617599495037
-0.7371888266963234,-0.7274490437404553,-0.8379491525627659,-0.7727957169369761,-0.7024101973645499,-0.8677918234100597,-0.053721954469448725
-0.7352121602901055,-0.7234956289386234,-0.8803388783179421,-0.7708860966247068,-0.7065318310627423,-0.8936503304060267,-0.26735981874470366
-0.7470721587274134,-0.7432627029477834,-0.8561714207255874,-0.7861630591228626,-0.7209575490064146,-0.8824133669254108,-0.2686095701555918
-0.758932157164721,-0.7472161177496153,-0.22816578956771522,-0.7918919200596708,-0.7580522522901444,-0.5258494636416174,-0.1770738686644233
-0.7648621563833751,-0.7650064843578593,-0.6691145282328694,-0.8033496419332877,-0.7436265343464717,-0.7784521421997691,-0.23947563819905837
-0.7747454884144648,-0.7590763621551114,-0.5326422542590243,-0.7918919200596708,-0.7395049006482797,-0.6976306071218695,0.04060999208482099
-0.766838822789593,-0.7590763621551114,-0.6313588296177788,-0.8033496419332877,-0.7518698017428559,-0.7597680188637512,-0.30180744027206813
-0.7806754876331189,-0.7689598991596913,-0.7847802320409908,-0.8033496419332877,-0.7477481680446638,-0.8464814566573138,-0.0842712370487985
-0.7806754876331189,-0.7808201435651875,-0.31145064555038326,-0.8071688825578266,-0.7642347028374326,-0.5776853366351057,0.04104461353192732
-0.7727688220082468,-0.7689598991596913,-0.7754724082016051,-0.8128977434946348,-0.7621738859883365,-0.8453142198315129,-0.3025610298906245
-0.7866054868517727,-0.7867502657679354,-0.5698968769807575,-0.8300843263050601,-0.7683563365356246,-0.7300299946644696,-0.30433987569958004
-0.8004421516952985,-0.7926803879706836,-0.8679173137958803,-0.8377228075541382,-0.7786604207811052,-0.9017069513156238,-0.27445127789489154
-0.8123021501326061,-0.8144241693807596,-0.6473332441933772,-0.8358131872418687,-0.7889645050265853,-0.7768275917986208,0.04341465325921667
-0.8043954845077345,-0.8025639249752634,-0.019597984379931595,-0.8167169841191737,-0.7889645050265853,-0.41779632160975677,0.26521255565896873
-0.7826521540393369,-0.7827968509661034,-0.0333448925846493,-0.7995304013087485,-0.7683563365356246,-0.4149080849125368,0.009824811035336741
-0.7767221548206827,-0.7729133139615236,-0.007147543252858824,-0.7861630591228626,-0.7415657174973758,-0.3878787536451426,0.2595496238326855
-0.7549788243522851,-0.7491928251505313,-0.4615271916871126,-0.7957111606842097,-0.7436265343464717,-0.6571197717998996,-0.3929062747647493
-0.7747454884144648,-0.7610530695560275,-0.5859272977831566,-0.7957111606842097,-0.7456873511955678,-0.7292691543798208,0.07183029936822585
-0.7648621563833751,-0.7630297769569434,-0.36007720416933164,-0.7727957169369761,-0.7312616332518952,-0.5915061869803607,0.38134196640199214
-0.7352121602901055,-0.7333791659432032,-0.5165433928198376,-0.7747053372492456,-0.7168359153082225,-0.6809173427287513,-0.1453007642807651
-0.7391654931025413,-0.7294257511413713,-0.34951720441514694,-0.7479706528774729,-0.7147750984591265,-0.5831258934191974,-0.32894227487571415
-0.7549788243522851,-0.7452394103486993,-0.44937723167410404,-0.7861630591228626,-0.7415657174973758,-0.6507998244008346,-0.36204277099315474
-0.7727688220082468,-0.7669831917587754,-0.5822030378464944,-0.8128977434946348,-0.7662955196865285,-0.7353299757111507,-0.4584823104919304
-0.7964888188828627,-0.7946570953715996,-0.8544303977999801,-0.8224458450559824,-0.7621738859883365,-0.8891238383050555,0.010596090117993595
-0.7905588196642086,-0.7847735583670193,-1.1192093406438604,-0.8205362247437129,-0.7580522522901444,-1.0407151670496957,-0.0842712370487985
-0.7905588196642086,-0.7887269731688517,-0.9634068000900118,-0.8243554653682518,-0.7580522522901444,-0.9519621258006772,-0.05275949165773058
-0.7885821532579906,-0.7808201435651875,-0.5842938684712379,-0.8262650856805213,-0.7827820544792973,-0.7382946737016719,-0.5563965132751246
-0.8182321493512603,-0.8104707545789277,0.44563402658877793,-0.8434516684909464,-0.8095726735175465,-0.1716434518667264,-0.020201092801716145
-0.8142788165388244,-0.8124474619798436,-0.6070392817214517,-0.8568190106768329,-0.8116334903666426,-0.7620611168518386,-0.33994523278982397
-0.8300921477885682,-0.8223309989844237,-0.8826086205772908,-0.8625478716136411,-0.7992685892720659,-0.91470314874399,-0.18106537970164877
-0.836022147007222,-0.8302378285880877,-0.8181708361683575,-0.8720959731749887,-0.8116334903666426,-0.8813079192204548,-0.3109366574337161
-0.8498588118507479,-0.8420980729935839,-0.6961306988768566,-0.8682767325504498,-0.8281200251594112,-0.8153068491171096,0.07900304227493894
-0.8399754798196578,-0.8401213655926678,-0.8136052496650594,-0.8720959731749887,-0.8157551240648346,-0.8788296184944887,-0.0842712370487985
-0.8399754798196578,-0.8302378285880877,-0.7384317395426221,-0.8720959731749887,-0.8301808420085073,-0.8400773929184485,-0.31148152623271835
-0.8538121446631837,-0.8480281951963317,-0.9603539982926436,-0.8759152137995275,-0.8260592083103152,-0.9613337821802631,0.11213287786135435
-0.8419521462258758,-0.8065173397770957,2.6941975055819403,-0.7861630591228626,-0.7807212376302012,1.1600599284224755,1.2156356606718182
-0.7628854899771569,-0.7709366065606073,1.348874500697469,-0.7651572356878981,-0.753930618591952,0.40932368095054555,0.0707549730553646
-0.7530021579460672,-0.7432627029477834,1.457121486110747,-0.7498802731897423,-0.7312616332518952,0.4879868976180088,0.22401147756473683
-0.7332354938838875,-0.7373325807450352,0.4170402273322347,-0.7479706528774729,-0.7065318310627423,-0.12187509992658917,-0.0842712370487985
-0.7332354938838875,-0.721518921537707,1.3862501790800668,-0.7632476153756287,-0.801329406121162,0.40943615388732324,-0.8462793013869981
-0.7826521540393369,-0.8005872175743475,-0.1496663316830729,-0.801440021621018,-0.7827820544792973,-0.4875245213599457,0.009824811035336741
-0.7767221548206827,-0.7768667287633555,-0.3091298297227411,-0.7880726794351319,-0.753930618591952,-0.5691477785120406,0.1345238562394206
-0.7628854899771569,-0.7669831917587754,0.649439966570164,-0.736512931003856,-0.7374440837991832,0.013459180502574228,0.8768912655970292
-0.7016088313844,-0.658264284708395,0.6508119649812006,-0.7078686263198142,-0.6982885636663577,0.027652850818539975,-0.054331585385666334
-0.699632164978182,-0.701751847528547,0.8024445593495169,-0.7078686263198142,-0.6818020288735891,0.12824350232391873,-0.20389722065963006
-0.7075388306030538,-0.7096586771322113,0.042366996661106195,-0.7536995138142811,-0.727139999553703,-0.3560296926084691,-0.5348646597431119
-0.7371888266963234,-0.7353558733441192,-0.6148735765955274,-0.7708860966247068,-0.7230183658555109,-0.739292847865232,-0.1148205196281483
-0.7391654931025413,-0.7333791659432032,0.14917703699300275,-0.7460610325652034,-0.7168359153082225,-0.27890531177131955,0.1298159210497534
-0.7253288282590155,-0.721518921537707,-0.6483080608308646,-0.7632476153756287,-0.725079182704607,-0.7580756225262933,-0.6911378842430891
-0.7648621563833751,-0.7669831917587754,-0.465249190821959,-0.7880726794351319,-0.7869036881774893,-0.6698021671966923,-0.0842712370487985
-0.7648621563833751,-0.7570996547541955,-0.12326037200191499,-0.7823438184983234,-0.7848428713283933,-0.4687456908312651,-0.23947563819905837
-0.7747454884144648,-0.7768667287633555,-0.5224126398611038,-0.8128977434946348,-0.7724779702338167,-0.700351544012539,-0.3652540025994479


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/ST Yi Paper-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2583599393318512,-1.2402143209826733,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233
-1.228935390962533,-1.207125828587887,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043
-1.1700862942238963,-1.157493089995707,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528
-1.1953073356833122,-1.1823094592917969,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764
-1.0397775800169164,-1.0044588126698204,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386
-0.9515039349089617,-0.9672342587256858,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105
-1.0986266767555524,-1.1450849053476624,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431
-1.0818126491159423,-1.0499554897126513,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756
-1.157475773494189,-1.1285406591502696,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195
-1.157475773494189,-1.1450849053476624,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327
-1.1742898011337988,-1.207125828587887,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804
-1.308802022250682,-1.2691667518281116,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001
-1.220528377142728,-1.2029897670385388,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032
-1.1070336905753582,-1.0747718590087414,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659
-0.99774251091789,-0.9837785049230786,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195
-0.99774251091789,-0.9879145664724268,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338
-0.9052653589000335,-0.8845130277387194,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836
-0.9178758796297409,-0.9176015201335058,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386
-0.9052653589000335,-0.9217375816828548,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723
-0.8758408105307152,-0.8390163506958884,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343
-0.7077005341346113,-0.7935196736530574,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518
-0.8127882068821761,-0.8224721044984956,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232
-0.7791601516029554,-0.7728393659063156,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383
-0.6824794926751956,-0.6570296425245636,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669
-0.7581426170534429,-0.7521590581595746,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416
-0.8548232759812019,-0.8472884737945848,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314
-0.9767249763683775,-0.9672342587256858,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879
-0.9851319901881825,-0.9506900125282922,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786
-0.9136723727198385,-0.901057273936113,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534
-0.8422127552514944,-0.8183360429491474,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715
-0.7539391101435395,-0.7438869350608774,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938
-0.7161075479544163,-0.7190705657647882,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275
-0.7119040410445138,-0.71493450421544,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494
-0.7455320963237346,-0.7314787504128328,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251
-0.7119040410445138,-0.7190705657647882,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509
-0.678275985765293,-0.6818460118206536,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498
-0.4891181748196767,-0.5743084115375974,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217
-0.4554901195404559,-0.4584986881558453,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297
-0.3840305020721118,-0.4212741342117107,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542
-0.42606557117113764,-0.43368231885975533,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496
-0.4218620642612351,-0.4171380726623625,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985
-0.37982699516220936,-0.35096108787278973,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103
-0.3335884191532803,-0.3344168416753962,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478
-0.42606557117113764,-0.4502265650571489,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763
-0.47650765408996915,-0.4502265650571489,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738
-0.4596936264503584,-0.39645776491562074,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437
-0.26212880168493624,-0.2641037953364752,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919
-0.24111126713542375,-0.24755954913908237,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646
-0.1612446358472747,-0.15243013350407142,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896
-0.14443060820766393,-0.14829407195472322,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009
0.1540183823954198,0.21981540593727528,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542
0.3557867140707444,0.35630543706576906,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137
0.23808852059347207,0.2280875290359717,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313
0.1918499445845438,0.18259085199314068,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314
0.13720435475580978,0.17431872889444353,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004
0.21286747913405632,0.19913509819053352,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695
0.2717165758726929,0.2570399598814099,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064
0.26751306896279037,0.24049571368401632,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974
0.36419372789054943,0.32321694467098266,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384
0.6878637599530496,0.6871903610136322,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107
0.9652952160066208,0.984986792566709,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487
0.9610917090967176,0.9560343617212708,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038
0.8055619534303227,0.7326870380564632,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285
0.549148031926264,0.5341560836877456,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672
0.7929514327006144,0.8195443305927778,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577
0.9190566399976925,0.9105376846784398,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816
1.2679477135196071,1.2166062393302144,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905
0.8980391054481792,0.8733131307343052,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344
0.885428584718471,0.8898573769316995,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748
0.9064461192679842,0.8402246383395195,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636
0.868614557078861,0.8195443305927778,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616
1.1208249716730172,1.0594359004549783,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966
1.4823265659246398,1.489586301587202,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239
1.8606421878158728,2.217533134272501,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795
2.2599753442566186,2.598050796812545,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956
1.8690492016356777,1.8246072870844132,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858
1.4697160451949316,1.3530962704587075,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985
1.7135194459692813,1.5847157172222128,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308
1.3267968102582435,1.270375039471742,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864
1.234319658240387,1.1669735007380344,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085
0.868614557078861,0.8567688845369124,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692
0.8139689672501277,0.7781837150992942,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705
0.8307829948897377,0.8898573769316995,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614
1.1460460131324322,1.1917898700341236,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451
1.3898494139067818,1.3406880858106636,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142
1.7639615288881128,1.6798451328572224,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784
1.8017930910772362,1.7336139329987512,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978
1.8858632292752877,1.9321448873674696,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818
1.902677256914899,1.7956548562389751,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Transfer of intellectual education-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-2.2608820201041664,-1.9434412193813844,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593
-1.4973600885138485,-1.2639781500763523,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169
-1.2469577346051957,-0.9838302999628928,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162
-0.9719256409678231,-0.6765039270772321,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007
-0.6702113292910038,-0.3378177202236473,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876
-0.33770984295328516,0.03431897619572439,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705
0.02763129635606079,0.4440874733766055,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045
0.42991704525848656,0.8956690825147192,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768
0.8732523603754455,0.8956690825147192,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125
0.3868150007332265,0.13885175608880626,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021
0.15283247331038702,0.2412938803840269,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765
0.4155496970833999,0.07404143255509577,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158
0.154884951621114,0.3980930502236497,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904
0.36423773931523334,0.5068071413124547,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836
0.5859053968737125,0.7430512238708196,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127
1.043608060165758,1.1465477542581155,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781
1.328902545356764,1.5479536290475504,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517
1.8625469061456963,1.9138183586733368,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164
2.0021154312751093,1.7883790228016383,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022
1.7250308593270096,1.673392964919248,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737
1.5033632017685306,1.4747806831223926,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325
1.5567276378474233,1.481052649915978,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593
1.2324360647526111,1.1988141442046565,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379
1.226278629820431,1.184179555019625,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006
1.3596897200176643,1.265715123336229,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023
1.4541037223110902,1.3639759364357258,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307
1.070290278205205,0.8789438377318257,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849
0.6844243557885923,0.5569828756611337,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886
0.3498703911401467,0.3625519050600015,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728
0.3765526091795931,0.40854632821295733,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227
0.8137304893643724,0.9228476052869203,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557
1.1339171058377313,1.1611823434431472,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021
0.984086189154685,0.9123943272976119,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726
0.7849957930141991,0.7597764686537123,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475
0.7090540955173125,0.6803315559349703,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098
0.5653806137664462,0.5339856640846559,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423
0.4278645669477596,0.4482687845723287,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648
0.6084826582917063,0.5967053320205051,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993
0.5982202667380728,0.5967053320205051,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022
0.42991704525848656,0.4754473073445298,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236
0.5079112210660995,0.47962861854025296,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736
0.5038062644446463,0.46290337375736024,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266
0.3745001308688668,0.39182108343006455,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499
0.579747961941533,0.538166975280379,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086
0.577695483630806,0.6385184439777377,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631
0.7583135749747527,0.7409605682729576,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602
0.42581208863703335,0.31446682630918377,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331
0.17951469134983414,0.1325797892952211,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077
0.22056425756436723,0.2412938803840269,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525
0.2267216924965467,0.19529945723107037,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753
0.2020919527678273,0.12003585570805154,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999
0.2821386068861672,0.22874994679685662,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877
0.2657187804003535,0.25801912516691966,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945
0.33550304296506,0.31446682630918377,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666
0.42581208863703335,0.4754473073445298,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159
0.5284360041733664,0.569526809248304,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803
0.6967392256529528,0.6426997551734609,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882
0.803468097810739,0.7723204022408826,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345
0.7234214436923991,0.7325979458815113,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237
0.8691474037539922,0.7869549914259142,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631
1.3555847633962104,1.3911544592079275,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646
1.207806325023891,1.1611823434431472,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292
0.9122494482792523,0.8454933481660395,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075
0.7542086183532988,0.621793199194845,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229
0.6905817907207725,0.7054194231093102,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654
0.5818004402522592,0.5068071413124547,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259
0.4093922621512197,0.4440874733766055,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644
0.6638995726813262,0.617611887999121,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603
0.6125876149131596,0.6050679544119515,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452
0.33345056465433376,0.3019228927220142,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033
0.3026633899934334,0.3667332162557247,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082
0.30061091168270715,0.31446682630918377,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464
0.30471586830416036,0.3625519050600015,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835
0.10973042878512768,0.07404143255509577,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276
0.0009490783166143976,0.007140453423523307,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135
-0.09141244566608522,-0.084848392882389,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773
-0.056520314383732354,-0.05557921451232596,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134
-0.007260834926292072,-0.020038069348677773,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943
0.15283247331038702,0.07404143255509577,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767
0.17540973472838017,0.16393962326314612,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124
0.14462256006748053,0.18275552364390082,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351
0.12409777696021364,0.0907666773379885,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917
-0.0031558783048388377,0.007140453423523307,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427
0.0009490783166143976,0.032228320597863166,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405
-0.13246201188061904,-0.135024127231068,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964
-0.13656696850207226,-0.13293347163320676,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736
-0.1673541431629719,-0.18729051717760892,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314
-0.15093431667715895,-0.09112035967597341,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756
0.23287912742872693,0.34791731587497,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266
0.0871531673671338,0.09285733293585047,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816
0.007106513248794615,0.07404143255509577,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583
0.04610360115260071,0.0949479885337117,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569
0.10357299385294746,0.11585454451232836,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275
0.06457590594914063,0.1325797892952211,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612
0.07894325412422733,-0.009584791359370178,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597
-0.017523226479925526,0.017593731412831642,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884
0.3806575658010463,0.6385184439777377,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987
0.8178354459858257,1.0357430075714484,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427
1.3001678490065907,1.8699145911182422,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543
1.8297072531740697,2.4636607809109474,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197
2.4126110934204417,2.833706821732457,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807
2.507025095713868,2.106158673676607,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316
3.1576607202142193,3.0992200826608856,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614
3.8739756506578247,3.5445297250054133,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042
3.564051425738099,3.2560192525005083,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936
3.5763662956024582,3.4128184223401314,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062
3.0345120215706194,2.87551993368969,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256
3.7385120821498643,3.5654362809840303,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454
3.1473983286605867,2.8776105892875514,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412
2.578861836589301,2.436482258138746,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944
2.6404361859111014,2.624641261946293,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495
2.6999580569221746,2.662273062707803,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485
2.457765616256428,2.5514683160211358,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158
1.9508034735069426,1.9263622922605064,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681
2.180681044308329,2.2566858767226448,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012
2.1129492600543487,2.300589644277739,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567
2.2340454803872216,1.9598127818262927,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277
2.1273166082294352,2.2065101423739657,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737
2.2053107840370485,2.373762590202897,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094
2.5603895317927607,2.3110429222670477,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839
2.648646099154008,2.6037347059676765,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309
2.4557131379457013,2.436482258138746,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858
2.320249569437742,2.3779439013986203,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721
1.9651708216820294,2.030895072153588,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375
1.8666518627671496,1.7674724668230217,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202
1.716820946084103,1.7005714876914493,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524
1.753765555677183,1.9138183586733368,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716
1.8194448616204362,1.8113762343781161,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173
1.7291358159484629,1.7653818112251605,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024
1.530045419807977,1.0169271071906938,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822
1.2406459779955177,1.1632729990410091,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995
0.7849957930141991,0.7179633566964797,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406
0.5838529185629862,0.7346886014793732,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676
0.7336838352460325,0.753504501860128,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318
0.9676663626688721,0.8287681033831468,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983
0.9943485807083184,0.9542074392548453,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663
1.0333456686121252,1.079646775126543,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094
1.070290278205205,1.1737262770303167,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182
1.043608060165758,1.0064738292013862,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126
1.0867101046910181,1.0963720199094367,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064
1.5957247257512301,1.6315798529620156,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819
1.7927626435809898,1.6378518197556007,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828
1.4828384186612638,1.5542255958411346,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904
1.3206926321138577,1.349341347250694,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705
1.226278629820431,1.236445944966166,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254
1.123654714284098,1.2406272561618892,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764
0.8568325338896318,0.9312102276783667,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308
1.3432698935318508,1.5918573966026441,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565
1.876914254320783,1.997444582587802,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305
1.6880862497339297,1.7716537780187456,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338
1.7393982075020964,1.6880275541042797,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717
1.5074681583899838,1.6441237865491851,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752
2.057532345664729,1.997444582587802,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574
1.7086110328411968,1.7904696783995002,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918
1.5669900294010568,1.6023106745919524,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809
1.5998296823726834,1.5479536290475504,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583
1.2652757177242377,1.322162824478493,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515
1.1133923227304645,1.1653636546388704,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587
1.1154448010411915,1.1360944762688072,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484
1.1400745407699115,1.046196285560757,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356
1.1503369323235444,1.0587402191479272,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941
1.0867101046910181,1.1130972646923294,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392
1.1441794973913648,1.131913165073084,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125
1.0025584939512249,0.9542074392548453,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365
0.8588850122003587,0.8684905597425181,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138
0.7767858797712927,0.8663999041446562,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253
1.2550133261706045,1.1611823434431472,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878
0.9491940578723321,0.943754161265537,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662
0.6885293124100456,0.7576858130558511,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923
0.5510132655913595,0.42945288419157396,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243
0.4648091765408395,0.47962861854025296,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835
0.5612756571449931,0.5130791081060392,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184
0.516121134309006,0.6656969667499388,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546
0.5345934391055459,0.3709145274514479,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588
0.399129870597587,0.3249201042984921,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473
0.1076779504744007,0.11585454451232836,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168
0.33550304296506,0.3437360046792468,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473
0.38476252242250025,0.4001837058215109,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174
0.4730190897837466,0.5569828756611337,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034
0.34576543451869346,0.8015895806109457,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284
0.7808908363927458,1.1172785758880526,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836
1.2591182827920575,1.3577039696421414,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961
0.9101969699685253,0.7597764686537123,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377
0.8157829676750987,0.9207569496890591,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338
0.8301503158501854,0.8726718709382413,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993
0.7501036617318455,0.7472325350665427,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719
0.8137304893643724,0.8789438377318257,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903
0.6782669208564128,0.7263259790879268,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052
0.6782669208564128,0.7388699126750964,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858
0.5920628318058927,0.5256230416932095,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255
0.43402200187993983,0.4169089506044044,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608
0.4360744801906668,0.40854632821295733,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694
0.41965465370485316,0.4921725521274233,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556
0.5058587427553732,0.5277136972910706,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912
0.34371295620796644,0.3458266602771088,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791
0.38476252242250025,0.458722062561637,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411
0.3745001308688668,0.33955469348352363,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689
0.45044182836575347,0.4545407513659138,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721
0.34371295620796644,0.3646425606578635,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034
0.40528730552976644,0.41272763940868124,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856
0.5017537861339201,0.46081271815949826,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399
0.5345934391055459,0.5507109088675486,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084
0.5038062644446463,0.4754473073445298,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762
0.5633281354557192,0.5486202532696873,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753
0.3539753477615999,0.3897304278322026,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645
0.5099636993768265,0.49635386332314646,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512
0.3888674790439535,0.40436501701723415,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715
0.35192286945087364,0.3646425606578635,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846
0.3888674790439535,0.36882387185358667,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614
0.42581208863703335,0.4378155065830204,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292
0.47917652471592614,0.6385184439777377,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336
0.9266167964543383,0.9458448168633982,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676
0.6680045293027793,0.59043336522692,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048
0.8116780110536455,0.83294941457887,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988
0.8588850122003587,0.8224961365895617,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354
0.7542086183532988,0.9061223605040275,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763
0.7829433147034721,0.7033287675114482,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633
0.6002727450487991,0.5528015644654105,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651
0.45865174160865996,0.46081271815949826,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127
0.4935438728910128,0.508897796910316,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579
0.516121134309006,0.5778894316397504,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588
0.7193164870709459,0.7158727010986186,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713
0.680319399167139,0.7576858130558511,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002
0.6905817907207725,0.6803315559349703,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319
0.8055205761214652,0.7639577798494362,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407
0.7603660532854789,0.8224961365895617,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221
0.8609374905110858,0.8287681033831468,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389
0.7111065738280394,0.7744110578387439,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033
0.5140686559982798,0.5339856640846559,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655
0.579747961941533,0.5820707428354736,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524
0.5694855703878995,0.5862520540311967,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214
0.5982202667380728,0.7137820455007565,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158
0.5428033523484531,0.379277149842895,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676
0.5510132655913595,0.6155212324012599,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393
0.4093922621512197,0.4252715729958508,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782
0.3149782598577938,0.31864813750490695,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565
0.34576543451869346,0.3646425606578635,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324
0.31292578154706685,0.29983223712415225,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046
0.3231881731007003,0.3291014154942153,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139
0.28008612857544024,0.2831069923412595,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746
0.2903485201290737,0.2642910919605048,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463
0.1076779504744007,0.06567881016364939,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176
0.07073334088132086,0.0844947105444041,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645
0.09331060229931401,0.13885175608880626,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304
0.09536308061004099,0.06986012135937258,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811
0.005054034938067633,-0.007494135761508214,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346
-0.11809466370553234,-0.0890297040781122,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393
-0.06473022762663883,-0.07857642608880386,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707
-0.12425209863771183,-0.2186503511455339,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734
-0.23919088403840533,-0.23746625152628864,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164
-0.4177564970716243,-0.44235050011672916,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553
-0.49780315118996427,-0.4987982012589933,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014
-0.43622880186816426,-0.4486224669103136,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047
-0.5901646751726639,-0.5970590143584901,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593
-0.6004270667262973,-0.5928777031627669,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356
-0.7687302882058836,-0.7392235950130813,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832
-0.6722638076017308,-0.6137842591413828,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579
-0.5819547619297574,-0.5866057363691817,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385
-0.5675874137546707,-0.5301580352269176,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886
-0.5388527174044974,-0.5427019688140872,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598
-0.5614299788224912,-0.5656991803905658,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253
-0.6291617630764706,-0.6451440931093078,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367
-0.5778498053083042,-0.5573365579991186,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541
-0.4895932379470578,-0.4298065665295589,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636
-0.4875407596363308,-0.538520657618364,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665
-0.5860597185512106,-0.5928777031627669,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662
-0.5696398920653977,-0.5782431139777353,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645
-0.2268760141740449,-0.2604634631027665,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474
-0.2905028418065719,-0.28973264147282957,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382
-0.1796690130273316,-0.17683723918830058,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823
-0.3931267573429049,-0.39008411017018824,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595
-0.3849168440999977,-0.4486224669103136,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106
-0.3972317139643582,-0.39008411017018824,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541
-0.3007652333602046,-0.356633620604402,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343
-0.3274474513996517,-0.2813700190813824,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851
-0.3397623212640114,-0.36290558739798645,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845
-0.2001937961345985,-0.377540176583018,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573
-0.5347477607830441,-0.6137842591413828,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095
-0.8775116386743969,-0.9378358768099367,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276
-1.0252900770467164,-0.971286366375723,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463
-0.978083075900003,-1.0340060343115722,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864
-0.91856120488893,-0.9106573540377356,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565
-0.9760305975892763,-0.9754676775714465,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735
-1.082759469747063,-1.0967257022474215,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264
-1.0252900770467164,-1.023552756322264,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034
-0.9288235964425634,-0.960833088386415,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337
-0.9575582927927364,-0.9357452212120752,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156
-0.9472959012391033,-0.9566517771906918,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204
-0.9165087265782034,-0.9252919432227672,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619
-0.9226661615103832,-0.9420171880056603,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992
-1.0252900770467164,-1.0340060343115722,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904
-1.051972295086163,-1.0089181671372327,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491
-0.7564154183415239,-0.8333030969168549,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433
-0.7810451580702437,-0.8082152297425154,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344
-0.8775116386743969,-0.919019976429182,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523
-0.9555058144820098,-0.9817396443650312,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083
-0.9472959012391033,-0.7601301509916977,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436
-0.6414766329408303,-0.5113421348461629,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005
-0.6353191980086509,-0.6911385162622635,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228
-0.8036224194882369,-0.8730255532762262,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462
-0.8631442904993102,-0.8646629308847795,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497
-0.5491151089581308,-0.7204076946323266,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078
-0.6599489377373703,-0.6953198274579867,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175
-0.5819547619297574,-0.5824244251734585,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944
-0.7194708087484437,-0.7517675286002512,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582
-0.5285903258508646,-0.6054216367499364,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641
-0.5655349354439445,-0.5928777031627669,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544
-0.6517390244944639,-0.42353459973597374,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758
-0.6599489377373703,-0.850028341699748,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384
-0.9945029023858163,-1.1489920921939625,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408
-1.294164735751909,-1.4312305979052835,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211
-1.5650918727678285,-1.7071971368230197,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116
-1.3926836946667889,-1.4228679755138367,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535
-1.433733260881322,-1.4124146975245286,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707
-1.251062691226649,-1.3204258512186164,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634
-1.2449052562944691,-1.3768735523608808,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004
-1.2366953430515626,-1.255615527684906,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291
-1.2387478213622893,-1.3225165068164784,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013
-1.2120656033228425,-1.2744314280656606,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083
-1.2592726044695557,-1.2765220836635223,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928
-1.1628061238654026,-1.174079959368302,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242
-1.0909693829899696,-1.1176322582260378,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979
-1.1853833852833962,-1.2054397933362266,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177
-1.1997507334584825,-1.2117117601298113,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016
-1.1607536455546759,-1.243071594097736,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014
-1.1771734720404892,-1.1636266813789935,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211
-1.1751209937297626,-1.1803519261618867,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294
-1.119704079340143,-1.1385388142046542,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712
-1.294164735751909,-1.3099725732293084,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051
-1.222327994876476,-1.243071594097736,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436
-1.2161705599442958,-1.2179837269233964,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612
-0.93703350968547,-0.919019976429182,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111
-0.8857215519173034,-1.0026462003436476,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865
-1.0293950336681694,-1.0590939014859118,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425
-1.0540247733968897,-1.0653658682794969,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114
-1.0724970781934295,-1.075819146268805,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049
-1.0478673384647097,-1.0340060343115722,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622
-1.015027685493083,-1.0632752126816352,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208
-0.8364620724598635,-0.8604816196890563,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483
-1.0376049469110764,-1.1071789802367296,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944
-1.0232375987359896,-1.0779098018666669,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888
-0.725628243680624,-0.7810367069703139,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052
-0.725628243680624,-0.7204076946323266,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446
-0.7092084171948106,-0.7664021177852828,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452
-0.3808118874785445,-0.5113421348461629,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385
-0.6620014160480973,-0.7831273625681758,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635
-0.6558439811159171,-0.7204076946323266,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445
-0.8467244640134969,-0.8186685077318238,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273
-0.9082988133352965,-0.9399265324077987,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894
-0.8980364217816634,-0.9064760428420124,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797
-0.9206136831996566,-0.9294732544184904,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493
-0.9082988133352965,-0.9169293208313204,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837
-0.9452434229283767,-0.971286366375723,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317
-1.070444599882703,-1.1009070134431447,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905
-1.051972295086163,-1.0800004574645283,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591
-1.119704079340143,-1.151082747791824,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127
-1.0930218613006961,-1.1029976690410064,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347
-1.1771734720404892,-1.1803519261618867,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169
-1.1730685154190361,-1.190805204151195,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358
-1.1628061238654026,-1.2012584821405035,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753
-1.203855690079936,-1.220074382521258,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782
-1.2674825177124622,-1.0068275115393708,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622
-0.9945029023858163,-0.9294732544184904,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829
-1.0745495565041563,-1.0340060343115722,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116
-1.062234686639796,-1.1009070134431447,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289
-1.058129730018343,-1.06954717947522,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059
-0.990397945764363,-1.0026462003436476,2.093673600219916,-0.7693606265366907,-0.9587857299149294,1.215784911712376,1.4201612780437718
-0.7892550713131502,-0.83957506371044,1.2072573279605885,-0.8360007719821607,-0.8319049133196494,0.5887110309030862,-0.6592050521444914
-0.8775116386743969,-0.9169293208313204,0.11983283814319236,-0.8908808917607827,-0.8559685164670303,-0.18108169251342074,-0.21264360293859588
-0.9000889000923901,-0.9921929223543396,0.04549499090819762,-0.9869211013733714,-0.9587857299149294,-0.25861301808726495,-0.5349257599821045
-0.9678206843463699,-0.9629237439842766,-0.306130410004704,-0.9477210158172126,-0.928159325909172,-0.48661886669370386,0.15567256071444957
-0.9390859879961965,-0.9378358768099367,-0.20811136902800034,-0.9477210158172126,-0.9347221267675488,-0.41870525220136035,0.12414456996484922
-0.9144562482674767,-0.9357452212120752,-0.29668133600102287,-0.9340009858725573,-0.8909701210450383,-0.4701878191104119,0.22537813135084492
-0.8754591603636699,-0.8583909640911948,-0.3536581407498943,-0.8967609045942064,-0.8581561167531558,-0.5069675994941212,-0.2849448765282047
-0.9082988133352965,-0.8834788312655342,-0.4582375812289345,-0.9457610115394047,-0.9215965250507956,-0.5888254893537223,-0.2727729588016741
-0.9390859879961965,-0.9378358768099367,-0.5689150468905942,-0.9398809987059811,-0.9062833230479169,-0.6620222686228634,0.12414456996484922
-0.9144562482674767,-0.9420171880056603,-0.2842852513556224,-1.000641131318027,-1.0966045479408373,-0.5060616825939489,-1.5343497294128634
-1.1217565576508695,-1.1239042250196225,-0.41265962379088933,-1.0751212938747283,-1.0900417470824604,-0.5835570645275138,-0.11613174798021354
-1.129966470893776,-1.1113602914324527,-0.4635282204213952,-1.0947213366528075,-1.0922293473685858,-0.6175344592102918,0.7193174924116655
-1.0293950336681694,-1.0423686567030186,-0.7408537443681851,-1.0712012853191124,-1.020038537926444,-0.7918396614283284,0.0990777004036825
-1.008870250560903,-1.0340060343115722,-0.7666169169896048,-1.057481255374457,-1.006912936209691,-0.8086875594976649,-0.20452241815028996
-1.0293950336681694,-1.0360966899094337,-0.7794244612759925,-1.0692412810413046,-1.0047253359235655,-0.8170397955144735,-0.022780817201992463
-1.0252900770467164,-1.0381873455072954,-0.5069372125455611,-1.0104411527070665,-0.9937873344929378,-0.632557795325493,0.1597124116846817
-0.9965553806965433,-1.0089181671372327,-0.2823085536759965,-0.9771210799843316,-0.952222929056553,-0.4708434837051862,0.5041822559392394
-0.9206136831996566,-0.931563910016352,-0.4785975845882945,-0.9398809987059811,-0.901908122475666,-0.5946826804508686,0.13777326703496992
-0.8939314651602102,-0.9106573540377356,-0.41718792353945694,-0.9536010286506366,-0.901908122475666,-0.5582466282719987,-0.06781285867829495
-0.8959839434709368,-0.9127480096355972,-0.23929859455936528,-0.8928408960385906,-0.8669065178976577,-0.4239069189401878,0.2820267720042617
-0.8487769423242235,-0.8730255532762262,-0.4551940915858258,-0.9144009430944777,-0.8472181153225281,-0.5752590822457759,-0.1968303687496012
-0.8693017254314901,-0.8228498189275469,0.8497675916108294,-0.8026806992594259,-0.8690941181837831,0.33264624801057235,-0.35675231550219144
-0.9124037699567501,-0.8144871965361001,3.0114905944770096,-0.6890004511465654,-0.7925281081693901,2.0163585353941427,2.144950866492972
-0.6045320233477506,-0.7204076946323266,3.128806126100085,-0.7517205880364193,-0.7815901067387624,1.9678877589405397,-1.292453683942791
-0.7954125062453303,-0.8186685077318238,1.183647414769101,-0.8732408532605114,-0.8362801138919004,0.5741795817554671,-0.22267565473591502
-0.8200422459740502,-0.8353937525147168,1.078661002044487,-0.886960883205167,-0.9412849276259253,0.46084700431279907,-1.1630789804946309
-0.98013555421073,-1.023552756322264,0.6792805665494905,-1.0594412596522649,-1.0812913459379585,0.11588016554154035,-0.8623611344198645
-1.0909693829899696,-1.0674565238773586,1.6743938097639635,-0.8752008575383192,-1.011288136781942,0.8836895577436021,2.1555692724121633
-0.7995174628667836,-0.810305885340377,2.578107092828707,-0.849720801926816,-0.8056537098861434,1.5630538777476035,0.13053956735290284
-0.7728352448273369,-0.8144871965361001,2.141739645822589,-0.7948406821481939,-0.7662769047358841,1.2836104761854759,0.3112829451775369
-0.7194708087484437,-0.7496768730023896,1.0963779295053233,-0.8203207377596973,-0.8078413101722688,0.5176186419100257,-0.9359375766362519
-0.8508294206349502,-0.8144871965361001,1.8459352001553324,-0.7928806778703861,-0.8078413101722688,1.0694019298402981,0.234111723092945
-0.809779854420417,-0.7789460513724523,1.6926614787157355,-0.8066007078150417,-0.7597141038775073,0.9728421159992003,0.5140675490752952
-0.7276807219913505,-0.7350422838173581,0.7271498571224971,-0.8026806992594259,-0.8034661096000179,0.264478904221805,-0.5233531176301992
-0.797464984556057,-0.8249404745254085,0.6338465509489384,-0.8752008575383192,-0.8450305150364026,0.17675117088104705,-0.34993849868919513
-0.8405670290813166,-0.8876601424612578,0.4396636618147313,-0.9496810200950209,-0.901908122475666,0.02145405350041278,-0.46855876562782406
-0.9000889000923901,-0.9503798103971066,0.7138129727694531,-0.9849610970955636,-0.9894121339206868,0.173330917155329,-0.9728169539627337
-1.0293950336681694,-1.0151901339308176,0.31084400168074483,-0.994761118484603,-1.0047253359235655,-0.08862819673288992,0.19047158860793667
-0.9965553806965433,-1.0151901339308176,0.3278218896354118,-0.9418410029837889,-0.9631609304871803,-0.05571736818980113,0.32339489295243296
-0.9452434229283767,-1.0130994783329559,-0.07749347147813836,-1.024161182651722,-0.9959749347790632,-0.3505525265235049,-0.3494919436743675
-0.9862929891429099,-0.9838302999628928,-0.1331716930312091,-1.0182811698182983,-1.0397269405015739,-0.3905788882675581,-0.3835592811357673
-1.0314475119788964,-1.0549125902901886,-0.1937520488892143,-1.0672812767634967,-1.074728545079582,-0.441746859205027,-0.5867454099272166
-1.1032842528543296,-1.1469014365961006,-0.1745247676874885,-1.1162813837086951,-1.164420156810728,-0.44332534008929897,0.024860677712993884
-1.0930218613006961,-1.0779098018666669,-0.29326815401269823,-1.0672812767634967,-1.0441021410738247,-0.5023676176958073,0.3981693128732992
-1.0334999902896231,-1.075819146268805,-0.35283453109939444,-1.088841323819384,-1.100979748513088,-0.5487825231144572,-0.12951250705086642
-1.0437623818432562,-1.075819146268805,-0.3201795820835679,-1.0810013067081523,-1.0922293473685858,-0.5316311053369865,-0.665501931863334
-1.1258615142723227,-1.1489920921939625,-0.19099005701223418,-1.1927215505432043,-1.23661096625287,-0.47747689893945083,-1.0136325448813006
-1.251062691226649,-1.295337984044277,-0.5365367630612202,-1.288761760155793,-1.269424970544753,-0.6988513073148677,-0.25078739330498817
-1.275692430955369,-1.2869753616528306,-0.23488437820957814,-1.2044815762100518,-1.2453613673973722,-0.5030149563454313,0.9600136412478475
-1.1504912540010428,-1.1761706149661635,-0.035892554521331305,-1.1280414093755426,-1.1709829576691047,-0.36204476014104703,-0.48201259191349977
-1.2059081683906627,-1.1698986481725788,-0.42663665235887543,-1.2064415804878599,-1.2781753716892552,-0.6280810998461818,-0.6524802268367562
-1.281849865887549,-1.29951929524,-0.666782379383897,-1.318161824322912,-1.3109893759811375,-0.7831581830322866,-0.46945722017154595
-1.3331618236557154,-1.3496950295886794,-0.36219075053644334,-1.3769619526571502,-1.442245393148669,-0.6263617906135938,-0.7998870417636068
-1.4234708693276887,-1.433321253503145,-0.5873760190294074,-1.4200820467689244,-1.4859973988711792,-0.7615658533014543,-0.36940707900377934
-1.4604154789207686,-1.5169474774176106,-0.3662245738288747,-1.4455621023804277,-1.4947478000156813,-0.6355475129214474,0.48136443342634144
-1.3988411295989687,-1.4375025646988682,-0.3243022903236119,-1.3514818970456468,-1.4291197914319158,-0.5889790004875038,0.38170571961352723
-1.3475291718308022,-1.3538763407844026,0.024989319790031675,-1.1868415377097805,-1.3109893759811375,-0.35187496658738915,0.8339336447798094
-1.2408002996730159,-1.2179837269233964,1.3971628663051188,-1.033961204040762,-1.2037969619609876,0.5881615345034176,2.1444270967087617
-0.9657682060356433,-0.6681413046857857,0.12964573635962567,-0.7438805709251878,-0.5912688818458426,-0.10630932205728416,2.153821042543109
-0.6620014160480973,-0.6702319602836476,5.137853439261577,-0.6850804425909496,-0.7837777070248882,3.468584559707774,-0.7309662791334329
-0.7646253315844304,-0.810305885340377,2.6371487898362918,-0.8183607334818893,-0.8625313173254068,1.5845798873279118,-0.892328382116771
-0.88777403022803,-0.9106573540377356,2.962372427242013,-0.8203207377596973,-0.9194089247646702,1.8118735247891296,0.64460570768493
-0.7892550713131502,-0.787308673763899,1.3792995807169512,-0.8516808062046242,-0.880032119614411,0.6990885390542378,-0.842402142191793
-0.9041938567138433,-0.9273825988206288,0.40054772636418934,-0.9614410457618682,-0.974098931917808,-0.019492918556789987,-0.40402331612790815
-0.9534533361712832,-0.908566698439874,3.7099989097193187,-0.7321205452583404,-0.8603437170392813,2.4510721072666923,1.6844709834002374
-0.7133133738162638,-0.7204076946323266,2.737404452242339,-0.7066404896468368,-0.7422133015885032,1.7436715708146717,-0.5075301921586912
-0.7810451580702437,-0.8249404745254085,1.7311331277401845,-0.734080549536148,-0.7990909090277666,1.0090344584996518,0.0029790002561331636
-0.7728352448273369,-0.7747647401767291,2.298836282970185,-0.6596003869794467,-0.7903405078832647,1.4638125189224016,1.0543600515002371
-0.6106894582799308,-0.6200562259349679,2.061157070093381,-0.6988004725356052,-0.6984612958659929,1.2756456232259255,-0.5471601745533221
-0.6866311557768174,-0.7266796614259113,1.6909407351668075,-0.702720481091221,-0.6590844907157337,1.0404853493827722,-0.05324544660341052
-0.6866311557768174,-0.7099544166430183,0.8958595284158462,-0.739960562369572,-0.7072116970104948,0.4260891800362427,-0.31269530034630433
-0.725628243680624,-0.730860972621635,1.906190047253731,-0.6321603270901355,-0.6568968904296082,1.232494452136261,0.9416521369099232
-0.5778498053083042,-0.5824244251734585,2.5047599244272973,-0.49888003619919613,-0.5693928789845871,1.7859829789600672,0.7400052277264496
-0.4547011066647042,-0.5050701680525778,0.639810299453417,-0.5792402115893214,-0.5453292758372065,0.31208626454165006,-0.499889390405788
-0.5265378475401377,-0.594968358760628,0.011626546617294703,-0.6400003442013671,-0.5803308804152149,-0.17668417263477285,-0.5351847139702669
-0.6024795450370243,-0.43816918892100526,0.7216248378157492,-0.5184800789772758,-0.5912688818458426,0.36232040349522543,-0.3062639557251057
-0.6414766329408303,-0.6054216367499364,0.4743973104597742,-0.624320309978904,-0.6459588889989805,0.1520534506170738,-0.3361472620173201
-0.6845786774660905,-0.7183170390344646,0.13448832637926628,-0.7360405538139562,-0.7225248990133736,-0.12000706633519158,0.09686929790060542
-0.6620014160480973,-0.6932291718601256,-0.06969230714398214,-0.7438805709251878,-0.6787728932908633,-0.26251872138939186,-0.12101752985641373
-0.6722638076017308,-0.6953198274579867,0.8437018411567604,-0.5968802500895928,-0.648146489285106,0.44961355341507836,0.5042008554621792
-0.5881121968619376,-0.6346908151199995,0.4620186576196336,-0.6596003869794467,-0.6722100924324865,0.1439597587855933,0.013057765489383104
-0.5778498053083042,-0.546883280009811,4.103554533375522,-0.3361996811411381,-0.5125152715453241,3.174315706504366,1.586139280344961
-0.3233424947781985,-0.32736444223433897,2.652759057742643,-0.4243998736424949,-0.571580479270713,1.8767214648973707,-1.1976092546045234
-0.514222977675778,-0.538520657618364,2.6386244525587923,-0.34403969825236963,-0.5147028718314491,1.9960578813255654,0.7255144964923743
-0.39107427903217795,-0.47580098968251466,1.5499043136118276,-0.5459201388665862,-0.6109572844209722,0.9940028051699744,-0.7678031257507453
-0.5080655427435977,-0.5636085247927038,0.1852542306916566,-0.5576801645334343,-0.516890472117575,-0.028147271761274077,-0.26054828949494696
-0.5409051957152243,-0.5447926244119491,0.417891509637184,-0.5302401046441231,-0.617520085279349,0.12902395711213943,-0.8380171944855642
-0.6640538943588243,-0.7454955618066661,0.06081668477103798,-0.7203605195914924,-0.7137744978688716,-0.17356378490796168,-0.33806346889511885
-0.7071559388840836,-0.7183170390344646,0.2129790854772802,-0.6419603484791753,-0.6547092901434823,-0.026562191812449735,0.7849214595043674
-0.5819547619297574,-0.5573365579991186,-0.20283315646899228,-0.6400003442013671,-0.6284580867099767,-0.3393012430676941,-0.1856127967069324
-0.6024795450370243,-0.5573365579991186,0.6047142073326722,-0.44007990786495804,-0.5300160738343278,0.3227140242886566,0.9854621171593521
-0.4423862368003445,-0.4904355788675462,-0.0886356742897414,-0.483200001976733,-0.4053228575251733,-0.20451042455173982,-0.07867954251244662
-0.4464911934217977,-0.43607853332314406,-0.06683538959479435,-0.4694799720320774,-0.44469966267543254,-0.19198297719145896,0.023145051860954533
-0.434176323557438,-0.43607853332314406,-0.4103727780513413,-0.5067200533104277,-0.4250112601003029,-0.4649932910229873,-0.3577513506203541
-0.48343580301487754,-0.515523446041886,-0.3196706078884036,-0.508680057588236,-0.4468872629615584,-0.390867154396418,0.16546995057698277
-0.4485436717325247,-0.4507131225081756,0.1617492535159914,-0.44007990786495804,-0.44251206238930746,-0.001428353009997391,0.5709711096742442
-0.3479722345069179,-0.35036165381081685,-0.18913244790319605,-0.4145998522534551,-0.3834468546639186,-0.2776299008718948,-0.4001104396305887
-0.4054416272072646,-0.4528037781060368,-0.24531360292683604,-0.47927999342111655,-0.42719886038642874,-0.3290778809030381,-0.1413491548323138
-0.41980897538235135,-0.42353459973597374,-0.303028929405483,-0.41655985653126265,-0.37032125294716495,-0.3640202748295946,-0.19225014977580396
-0.4423862368003445,-0.4528037781060368,0.6061993626223938,-0.3812797795307199,-0.3943848560945463,0.3813817609581778,0.8115138143038347
-0.3028177116709316,-0.3294550978322002,-0.18097695192350835,-0.3812797795307199,-0.3396948489414084,-0.25830797433080444,-0.5060006138908295
-0.37875940916781825,-0.3942654213659114,0.6406449550003193,-0.21663942019485358,-0.30469324436340006,0.4312716786576752,-0.02825857529629168
-0.37465445254636504,-0.3022765750599991,1.7846572269026666,-0.14999927474938388,-0.2521908374963872,1.436160542800715,1.4193094501402923
-0.13246201188061904,-0.23328494033056543,1.3202221571381902,-0.3283596640299058,-0.4381368618170565,0.8862584794462214,-2.1119619426584952
-0.493698194568511,-0.5071608236504397,0.22129854398169022,-0.4439999164205738,-0.42719886038642874,0.03472971824201087,0.3209501507366857
-0.434176323557438,-0.3942654213659114,1.2392376143352155,-0.32443965547429,-0.5343912744065787,0.8457132105449765,0.14975848940788672
-0.4013366705858114,-0.4256252553338357,1.6418156642465593,-0.2852395699181315,-0.4053228575251733,1.23600686958785,0.5502046097589388
-0.3028177116709316,-0.42771591093169764,1.0072644699108793,-0.48908001481015634,-0.4753260666811899,0.6393171305675936,-0.9342825288924382
-0.45059615004325093,-0.4528037781060368,0.17108217301531656,-0.5008400404770044,-0.5147028718314491,-0.028860847074349133,-0.6140908114864746
-0.5409051957152243,-0.5427019688140872,0.04664687079240467,-0.6066802714786326,-0.5737680795568388,-0.15055477138218293,-0.56334708272681
-0.6209518498335642,-0.6765039270772321,0.15216918208466376,-0.5380801217553547,-0.6000192829903445,-0.050315219835316685,0.38861205667224485
-0.553220065579584,-0.5238860684333324,0.06893110382347946,-0.49300002336577214,-0.5518920766955833,-0.09643924101416161,0.5768168291694356
-0.4547011066647042,-0.4716196784867915,-0.38072110471203363,-0.5204400832550833,-0.4337616612448056,-0.44554235247757834,-0.27018679073599516
-0.4895932379470578,-0.49670754566113134,-0.10146341185548978,-0.49300002336577214,-0.4468872629615584,-0.22042812883387267,0.17874208237848677
-0.45264862835397796,-0.4820729564760998,-0.0766066931075876,-0.4694799720320774,-0.44469966267543254,-0.19378016879358495,0.13806254752420422
-0.4218614536930776,-0.42353459973597374,0.036773565330021026,-0.38715979236414394,-0.42063605952805194,-0.09968894779998728,-0.5210751257752555
-0.49780315118996427,-0.515523446041886,0.31515190127765946,-0.4302798864759182,-0.44907486324768425,0.1187767499170181,0.7735342200607818
-0.36644453930345783,-0.4841636120739618,0.22142073921064115,-0.5616001730890501,-0.5256408732620769,0.005292911593907642,-0.949721844636343
-0.514222977675778,-0.5029795124547165,-0.3903602026522613,-0.555720160255626,-0.5147028718314491,-0.46276224384197057,-0.5334807448458067
-0.5901646751726639,-0.6158749147392447,-0.4072086465084633,-0.587080228700553,-0.5365788746927046,-0.4761261659563259,0.27847032233071184
-0.5388527174044974,-0.5217954128354712,-0.5385811168563105,-0.587080228700553,-0.5300160738343278,-0.5813635930771968,-0.36696784979238495
-0.5881121968619376,-0.6033309811520752,-0.6708448529701219,-0.6145202885898642,-0.5453292758372065,-0.6800438279595636,0.09262162000073264
-0.5655349354439445,-0.5845150807713205,-0.3051882295600102,-0.6066802714786326,-0.571580479270713,-0.4121275111516884,-0.48796769115391603
-0.6332667196979239,-0.6681413046857857,-0.5871171308324774,-0.7046804853690293,-0.613144884707098,-0.6303196998399617,-0.3220181989795624
-0.674316285912457,-0.6932291718601256,-0.3877659703268918,-0.7380005580917637,-0.6678348918602356,-0.4955613284071964,-0.2981291322303793
-0.7112608955055368,-0.7015917942515719,-0.5006893773929847,-0.7262405324249164,-0.6459588889989805,-0.5718223141378768,0.2631794892592908
-0.6640538943588243,-0.6054216367499364,-0.21858753880496823,-0.6439203527569829,-0.5759556798429639,-0.3467924979513876,0.48926507204747244
-0.5819547619297574,-0.36917755419157156,2.8874441423258865,-0.3420796939745614,-0.4031352572390482,2.21720256321078,1.2571913194214355
-0.37875940916781825,-0.3879934545723263,4.973356224116541,-0.12843922769349672,-0.35063285037203534,4.1251101466844196,2.1455992284230962
-0.017523226479925526,0.0008684866299381573,3.003084667314825,-0.09119914641514645,-0.029055608311584543,2.568503980345625,-0.6098573216957597
-0.11809466370553234,-0.12875216043748358,2.192302236604324,-0.03239901808090833,-0.03780600945608643,1.9203217609695473,0.7858374889099534
0.029683774666787774,0.04268159858717076,2.33666485371346,0.06560119580948831,0.03657240027218114,2.0988549862237766,0.519293941734259
0.1343601685138471,0.07404143255509577,1.5104262798698462,0.04012114019798538,0.0671988042779385,1.3535540517998912,-0.4690354258257531
0.056365992706234165,0.03431897619572439,0.8414897278100595,-0.06375908652583528,0.04532280141668302,0.7228250069368365,-0.41012122677111884
-0.009313313237019056,0.03640963179358635,0.6991883785248796,-0.05787907369241126,0.0671988042779385,0.6059169498367,0.08278704165531872
0.015316426491701085,0.1137638889144664,1.9449409503466017,0.15380138831084514,0.0540732025611849,1.7548229074603143,-0.32364045907063393
-0.0339430529657392,-0.08275773728452704,1.1588260774081125,-0.06179908224802704,-0.009367205736454916,0.9844839624265126,-0.19012329470631217
-0.05857279269445861,-0.053488558914464,0.8021741032636188,-0.11863920630445693,-0.046556410600589085,0.6444972693345438,-0.5353136781841735
-0.14477688174497874,-0.14129609402465312,0.04005902914119354,-0.19703937741677466,-0.06405721288959285,-0.012422157188882801,0.09930492726123108
-0.11809466370553234,-0.1078456044588669,1.1285328791168125,-0.11471919774884115,-0.14718602376236228,0.9212774088799056,-0.6009801406190755
-0.2145611443096852,-0.19774379516691726,0.16849018438765379,-0.2715195399734759,-0.20843883177387704,0.057286162924042386,-0.4117792565419745
-0.27613549363148515,-0.23328494033056543,0.14541530680315487,-0.25779951002882034,-0.18656282891262155,0.052525238239336636,0.6027943002747999
-0.1653016648522449,-0.16011199440540783,0.4015570451479536,-0.2127194116392378,-0.12093482032885665,0.2856418587686934,0.2180969863458047
-0.11809466370553234,-0.15593068320968465,-0.05431072381158531,-0.23427945869512493,-0.14062322290398627,-0.11134116634627805,-0.3562476177610109
-0.17145909978442514,-0.19774379516691726,0.30968245663718574,-0.19115936458335064,-0.12531002090110757,0.20169938751953556,-0.2541256826403424
-0.20635123106677872,-0.2186503511455339,0.009337629772171256,-0.2950395913071713,-0.20187603091550022,-0.07585795867560913,-0.33945132065506944
-0.2556107105242183,-0.27300739668993607,-0.3083818743573382,-0.3479597068079854,-0.2521908374963872,-0.3511983730073541,-0.47612391451504166
-0.3274474513996517,-0.31272985304930745,-0.3333209195518641,-0.361679736752641,-0.25656603806863815,-0.3689330519758766,0.3163170879138006
-0.2658731020778517,-0.2646447742984897,0.12094640257425378,-0.2852395699181315,-0.19093802948487326,0.02357424442605347,0.41925793911265363
-0.1858264479595118,-0.2081970731562256,-0.06641305664953594,-0.20683939880581445,-0.11218441918435398,-0.11404122667397142,-0.08882852747130482
-0.19198388289169202,-0.1726559279925774,1.0239204735406966,-0.1656793089718477,-0.10562161832597795,0.83344791711407,0.5645259703198564
-0.08525501073390573,-0.11411757125245205,1.1001611490231265,-0.20683939880581445,-0.16906202662361777,0.8435878653254696,-1.0355139669938525
-0.2597156671456715,-0.24791952951559623,-0.024503027185594512,-0.3420796939745614,-0.2915676426466465,-0.12403441451160702,-0.6943075740240399
-0.3684970176141848,-0.3649962429958484,-0.5572334936687204,-0.4008798223087995,-0.29375524293277233,-0.5563375077888012,0.22083283125799422
-0.3233424947781985,-0.29391395266855275,-0.1986823157115485,-0.38715979236414394,-0.36375845208878893,-0.2842821307091993,-0.5700549082813304
-0.4095465838287179,-0.4130813217466661,-0.6213830548017335,-0.4694799720320774,-0.4031352572390482,-0.6249707302562791,-0.4060635001516501
-0.4670159765290646,-0.5008888568568546,-0.5731262948939884,-0.49888003619919613,-0.41844845924192686,-0.587103706845839,0.33092769974355074
-0.4054416272072646,-0.42353459973597374,-0.2348457175721699,-0.5106400618660435,-0.4643880652505629,-0.3308210140409775,-0.5566952079114253
-0.4875407596363308,-0.45907574489962194,-0.5876475064519212,-0.5224000875328916,-0.4250112601003029,-0.6028025960317889,-0.09188742389679046
-0.493698194568511,-0.49670754566113134,-0.25205315306144815,-0.5772802073115132,-0.5190780724037009,-0.3628595733906993,-0.6338937873035606
-0.5860597185512106,-0.3942654213659114,1.0312728983335075,-0.3479597068079854,-0.4534500638199352,0.6599164687200496,0.5961350743376588
-0.48548828132560456,-0.4841636120739618,0.650447842873138,-0.5459201388665862,-0.5431416755510814,0.3234223880128156,-0.8127601727146423
-0.6065845016584775,-0.5803337695755966,1.8219347109707433,-0.3930398051975679,-0.571580479270713,1.309051109244579,1.8533571981806563
-0.31308010322456503,-0.3231831310386158,1.2877769075618768,-0.2871995741959397,-0.27187924007151687,0.9675671107390749,0.6216436832837297
-0.2001937961345985,-0.19774379516691726,0.7678857423172956,-0.24799948863978052,-0.2237520337767557,0.5540334071459901,-0.46995217471308814


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Xingmei United-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.5221372432379774,-1.5412224393620513,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076
-1.4941402056873834,-1.463128654727274,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148
-1.449344945606433,-1.429659889883798,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976
-1.4549443531165518,-1.446394272305536,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334
-1.4549443531165518,-1.4547614635164048,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334
-1.4549443531165518,-1.463128654727274,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561
-1.5025393169525618,-1.4910192920968375,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334
-1.5025393169525618,-1.4910192920968375,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636
-1.4353464268311358,-1.4268708261468417,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361
-1.4577440568716111,-1.4547614635164048,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058
-1.4829413906671458,-1.471495845938143,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334
-1.4829413906671458,-1.4687067822011868,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661
-1.4549443531165518,-1.429659889883798,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438
-1.3793523517299475,-1.3850348700924966,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756
-1.2225689414466208,-1.237214492033811,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888
-1.244966571487096,-1.237214492033811,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917
-1.1889724963859076,-1.195378535979466,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225
-1.233767756466858,-1.4547614635164048,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242
-1.4633434643817298,-1.4547614635164048,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029
-1.3289576841388784,-1.3710895514077148,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432
-1.326157980383819,-1.3180973404055447,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334
-1.326157980383819,-1.304152021720763,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025
-1.3205585728737,-1.3153082766685882,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147
-1.1413775325498976,-1.1340191337664265,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565
-1.1889724963859076,-1.1646988348729463,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754
-1.2141698301814428,-1.2176910458751167,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321
-1.2281683489567394,-1.223269173349029,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425
-1.2589650902623928,-1.2595270019294618,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812
-1.2393671639769774,-1.2344254282968548,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875
-1.1805733851207296,-1.1842222810316407,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548
-1.2477662752421554,-1.248370746981636,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936
-1.2421668677320368,-1.2400035557707674,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922
-1.2029710151612047,-1.2009566634533786,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866
-1.1105807912442442,-1.1144956876077325,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204
-1.0769843461835316,-1.0587144128686055,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234
-1.0937825687138878,-1.089394113975125,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745
-1.040588197367759,-1.0475581579207804,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053
-0.9593967884710364,-0.9750425007599158,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738
-0.9649961959811552,-0.9583081183381776,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162
-1.004192048551987,-1.0001440743925227,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407
-0.9845941222665711,-0.9722534370229591,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008
-0.9649961959811552,-0.8802143337034001,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162
-1.004192048551987,-1.002933138129479,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875
-1.048987308632937,-1.0559253491316491,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885
-1.032189086102581,-1.0252456480251297,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261
-0.9845941222665711,-0.9583081183381776,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845
-0.9369991584305611,-0.9387846721794832,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367
-0.9705956034912738,-0.9638862458120903,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157
-0.9481979734507985,-0.9387846721794832,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052
-0.8614071570439567,-0.8830033974403568,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054
-0.855807749533838,-0.8495346325968806,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659
-0.8138121932079467,-0.8076986765425354,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608
-0.8866044908394913,-0.8913705886512256,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717
-0.9481979734507985,-0.9499409271273084,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868
-0.9090021208799667,-0.9304174809686144,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493
-0.8698062683091352,-0.91089403480992,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532
-0.603834411578491,-0.503690729214295,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335
-0.45545011256034246,-0.45069851821212487,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516
-0.3658595923984413,-0.45069851821212487,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607
-0.5254427064368278,-0.671034553431675,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387
-0.6766267092100356,-0.8132768040164484,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495
-0.6206326341088476,-0.5901517050599415,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293
-0.623432337863907,-0.6654564259577624,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607
-0.539441225212125,-0.5622610676903783,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579
-0.3882572224389166,-0.24151873794039985,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428
-0.25667114595112417,-0.252674992888225,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386
-0.3322631473377286,-0.3307687775230026,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856
-0.315464924807372,-0.36423754236647843,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524
-0.15308210701392622,-0.17179214451649152,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766
-0.3210643323174907,-0.35029222368169705,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427
-0.26227055346124334,-0.2610421840990943,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334
-0.26227055346124334,-0.24430780167735613,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711
-0.14748269950380752,-0.17737027199040406,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076
-0.1698803295442828,-0.1439015071469283,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055
-0.3378625548478473,-0.42280788084256166,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864
-0.43585218627492656,-0.37260473357734775,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375
-0.343461962357966,-0.32797971378604635,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213
-0.4022557412142138,-0.38097192478821656,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016
-0.30146640603207475,-0.227573419255618,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744
-0.19787736709487683,-0.22199529178170546,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587
-0.21747529338029276,-0.18015933572736034,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097
-0.052292771831787634,-0.08533116867084505,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743
0.12128886098189605,0.2186767786573953,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172
0.3032696050607578,0.49758315235302863,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386
0.30046990130569795,0.41391124024433845,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567
0.49364946040479757,0.6565597853595397,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395
0.6952281307690747,0.9075755216856094,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568
0.9080056161535898,1.1111771744834222,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546
1.1291822128032833,1.3594038470725351,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264
1.361557624473214,1.6020523921877365,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967
1.605131851163383,1.6410992845051253,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048
1.4035531807991057,1.225528787698632,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954
1.6499271112443334,1.668989921874689,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931
1.3895546620238084,1.4681773328138323,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513
1.2243721404753034,1.1948490865921115,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522
1.2943647343517886,1.2589975525421073,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859
1.5351392572868976,1.3649819745464487,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658
1.344759401942858,1.3287241459660157,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307
1.4007534770440457,1.376138229494274,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103
1.512741627246423,1.5211695438160031,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034
1.7647149652017693,1.9200056582007587,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124
1.5547371835723136,1.5546383086594793,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367
1.563136294837492,1.5825289460290421,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464
1.308363253127086,1.1502240668008101,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858
1.3111629568821446,1.3287241459660157,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887
1.5435383685520763,1.5490601811855669,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919
1.7983114102624824,2.000888506572492,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685
1.9606942280559279,1.8698025109355447,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558
2.23506519605175,2.3327870912702964,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097
2.5234346828228698,2.753935715550702,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912
2.8258026883692855,3.1165140013550254,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834
2.5066364602925124,2.3383652187442086,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639
2.5206349790678098,2.433193385800724,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523
2.5178352753127506,2.4527168319594184,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011
2.719413945677028,2.714888823233314,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705
2.716614241921968,2.71767788697027,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655
2.512235867802632,2.5224434253833268,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764
2.2994583824181167,2.2825839440050824,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137
2.3330548274788296,2.369044919850728,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966
2.2462640110719874,2.2017010956333487,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656
2.1902699359707993,2.151497948368134,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827
2.198669047235978,2.212857350581174,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564
2.2014687509910367,2.1933339044224796,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651
2.176271417195502,2.196122968159435,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223
2.251863418582107,2.2519042428985627,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334
2.251863418582107,2.2435370516876936,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383
1.9634939318109876,1.6857243042964267,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253
1.6891229638151652,1.6885133680333835,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742
1.5967327398982043,1.5434820537116531,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827
1.3391599944327393,1.1418568755899419,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686
1.0955857677425702,0.9717239876356056,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396
0.8632103560726397,0.6426144666747579,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617
0.642033759422946,0.6928176139399718,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572
0.43205597779349036,0.26330179844869667,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722
0.5356450167306883,0.5143175347747668,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783
0.3508645688967677,0.2047314599726134,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976
0.4964491641598569,0.5310519171965045,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757
0.6980278345241341,0.9103645854225662,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375
0.9108053199086497,0.9159427128964787,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005
0.6896287232589561,0.7234973150464918,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807
0.8996065048884118,1.027505262374732,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175
1.117983397783046,1.0832865371138587,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184
0.8856079861131145,0.7346535699943169,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697
0.6644313894634214,0.5952003831465003,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379
0.45445360783396566,0.333028391872605,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082
0.5384447204857481,0.6649269765704086,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427
0.40405894024289635,0.4027549852965133,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303
0.6000382030970548,0.634247275463889,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817
0.8072162809714513,0.9047864579486531,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374
1.025593173866085,1.250630361331239,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535
1.1879759916595312,0.9522005414769112,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762
1.2803662155764912,1.3064116360703655,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772
1.5211407385116005,1.5797398822920863,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485
1.635928592469036,1.6410992845051253,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117
1.473545774675591,1.3817163569681863,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883
1.529539849776779,1.5908961372399113,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662
1.6163306661836203,1.7191930691399029,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817
1.8739034116490865,1.7164040054029461,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917
1.3335605869226204,0.9856693063203865,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092
1.0283928776211448,0.9438333502660419,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359
0.5720411655464609,0.5226847259856356,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698
0.42925627403843103,0.3525518380312994,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782
0.5608423505262234,0.49758315235302863,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154
0.7708201321556791,0.6677160403073649,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516
0.42085716277325297,0.425067495192164,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513
0.5664417580363421,0.6091457018312821,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924
0.8100159847265106,0.7904348447334434,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875
0.8688097635827584,0.7932239084704001,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083
0.5944387955869361,0.4947940886160724,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305
0.5188467942003322,0.5533644270921552,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908
0.7400233908500253,0.7374426337312732,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901
0.8352133185220452,0.9019973942116968,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628
0.7148260570544906,0.7290754425204043,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946
0.9975961363154915,1.030294326111688,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127
1.1823765841494125,1.2562084888051515,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163
1.2355709554955407,1.1390678118529851,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667
1.0815872489672729,1.1083881107464655,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364
1.1067845827628076,1.0832865371138587,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517
1.1095842865178676,1.088864664587771,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615
1.1039848790077487,1.1251224931682031,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087
1.0535902114166795,1.063763090955164,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527
0.7960174659512138,0.8294817370508322,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671
0.9332029499491249,0.954989605213867,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788
1.229971547985422,1.1836928316442865,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888
1.0955857677425702,1.1055990470095087,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049
1.1487801390886994,1.1279115569051599,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392
1.1515798428437583,1.1836928316442865,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212
1.0843869527223329,1.055395899744295,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874
0.9304032461940651,0.9717239876356056,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773
1.0591896189267982,1.030294326111688,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558
0.922004134928887,0.935466159055173,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305
0.9556005799895998,0.9884583700573433,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188
1.0591896189267982,1.063763090955164,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335
1.137581324068462,1.1334896843790725,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581
1.1459804353336396,1.189270959118199,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293
1.473545774675591,1.4207632492855753,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306
1.0927860639875113,1.052606836007339,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865
0.8296139110119265,0.8490051832095267,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673
0.8324136147669858,0.7988020359443126,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753
0.8100159847265106,0.7988020359443126,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887
0.8660100598276991,0.8741067568421336,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108
0.7540219096253226,0.7430207612051857,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039
0.6868290195038966,0.6900285502030156,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038
0.7036272420342533,0.7039738688877973,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028
0.8856079861131145,0.8573723744203955,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685
1.0703884339470355,1.0581849634812517,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781
1.0031955438256102,1.055395899744295,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588
0.8044165772163918,0.776489526048662,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549
0.8128156884815699,0.7988020359443126,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976
0.7904180584410946,0.7179191875725788,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715
0.35926368016194576,0.10990329291609811,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214
0.1464861947774307,0.15173924897044322,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853
-0.01869632677107444,0.3358174556095613,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034
0.33406634636641114,0.358129965505212,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043
0.4404550890586684,0.24935647976391478,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287
0.1296879722470741,0.11269235665305438,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388
0.009300710779519559,-0.021182702720849746,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526
0.034498044575054204,0.051332954440015365,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283
0.2892710862854605,0.22983303360522037,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232
0.2136790848988566,0.2047314599726134,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902
0.28367167877534183,0.28561430834434737,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639
0.22767760367415332,0.22425490613130783,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271
0.16328441730778728,0.10990329291609811,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333
0.12688826849201473,0.16568456765522507,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033
0.2668734562449852,0.2716689896595655,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638
0.24727552995956928,0.24935647976391478,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803
0.2192784924089753,0.2186767786573953,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072
0.37046249518218316,0.39159873034868775,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625
0.42645657028337164,0.4083331127704259,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681
0.4796509416295003,0.4445909413508584,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604
0.5160470904452729,0.3860206028747752,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747
0.23047730742921269,0.26887992592260923,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524
0.23887641869439122,0.17684082260305017,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597
0.33126664261135175,0.32745026439869196,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426
0.2948704937955792,0.31629400945086683,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863
0.32286753134617324,0.2800361808704343,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274
0.2696731600000446,0.25214554350087104,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709
0.16048471355272745,0.16289550391826832,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753
0.19968056612355933,0.18241895007696274,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626
0.2192784924089753,0.24656741602695853,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951
0.16048471355272745,0.14058299402261762,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646
0.18848175110332194,0.16010644018131204,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573
0.5608423505262234,0.5952003831465003,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021
0.4404550890586684,0.46411438750955236,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668
0.42645657028337164,0.45574719629868354,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352
0.5720411655464609,0.4696925149834654,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946
0.6112370181172927,0.6119347655682383,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537
0.7876183546860352,0.751387952416055,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893
0.7120263532994313,0.2884033720813036,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156
0.37046249518218316,0.28561430834434737,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923
0.2920707900405199,0.29677056329217244,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987
0.3032696050607578,0.3302393281356487,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106
0.48805005289467834,0.8908411392638718,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767
0.8912073936232336,1.1641693854855921,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516
1.2131733254550658,1.113966238220378,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334
1.2131733254550658,1.2450522338573256,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579
1.3279611794125017,1.2171615964877627,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338
1.1879759916595312,1.1669584492225489,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797
1.1515798428437583,1.077708409639946,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412
0.8324136147669858,0.9047864579486531,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321
0.913605023663709,0.8880520755269155,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247
1.0703884339470355,1.055395899744295,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257
0.9975961363154915,1.0107708799529935,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105
0.9052059123985304,0.8852630117899587,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863
0.8212147997467485,0.8294817370508322,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866
0.9667993950098371,0.9633567964247364,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032
0.9108053199086497,0.8908411392638718,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503
0.6924284270140154,0.7207082513095351,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497
0.6952281307690747,0.7067629326247536,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295
0.8044165772163918,0.8043801634182253,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409
0.8156153922366293,0.801591099681269,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807
0.8688097635827584,0.8517942469464829,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453
0.7848186509309759,0.776489526048662,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374
0.8296139110119265,0.8099582908921378,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034
0.8240145035018078,0.7792785897856183,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194
0.7932177621961545,0.8043801634182253,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777
0.8100159847265106,0.7848567172595309,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013
0.7064269457893126,0.7179191875725788,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666
0.8212147997467485,0.7932239084704001,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375
0.9444017649693623,0.9410442865290857,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179
0.8716094673378177,0.8880520755269155,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834
0.8128156884815699,0.837848928261701,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196
0.7960174659512138,0.7792785897856183,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493
0.7568216133803819,0.7653332711008364,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586
0.7148260570544906,0.7179191875725788,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891
0.7540219096253226,0.7569660798899676,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932
0.7400233908500253,0.7430207612051857,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124
0.7512222058702632,0.7541770161530114,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462
0.6700307969735401,0.6035675743573691,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644
0.2696731600000446,0.3218721369247794,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893
0.3508645688967677,0.2884033720813036,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014
0.31166871632593585,0.3302393281356487,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372
0.38166131020242106,0.3860206028747752,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336
0.3396657538765298,0.333028391872605,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502
0.35926368016194576,0.3664971567160808,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309
0.4404550890586684,0.44180187761390166,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014
0.43205597779349036,0.4306456226660766,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132
0.28367167877534183,0.25214554350087104,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174
0.32006782759111385,0.31908307318782314,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299
0.2892710862854605,0.3107158819769543,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627
0.3368660501214705,0.3525518380312994,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516
0.40685864399795574,0.4278565589291203,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428
0.6588319819533027,0.6649269765704086,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812
0.700827538279194,0.7039738688877973,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446
0.6672310932184807,0.6872394864660593,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307
0.6616316857083621,0.6788722952551904,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953
0.681229611993778,0.6816613589921467,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604
0.6784299082387186,0.6649269765704086,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828
0.7036272420342533,0.7067629326247536,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126
0.6924284270140154,0.6928176139399718,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498
0.709226649544372,0.6732941677812774,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316
0.7848186509309759,0.7820676535225746,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374
0.8296139110119265,0.8490051832095267,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376
0.8828082823580552,0.8741067568421336,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289
0.8128156884815699,0.8127473546290941,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887
0.7932177621961545,0.8211145458399634,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523
0.8324136147669858,0.8071692271551815,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238
0.745622798360144,0.7290754425204043,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334
0.745622798360144,0.7374426337312732,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202
0.7204254645646093,0.7207082513095351,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015
0.7120263532994313,0.70955199636171,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333
0.7540219096253226,0.745809824942142,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281
0.7736198359107385,0.7597551436269239,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165
0.7876183546860352,0.9438333502660419,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657
0.9080056161535898,0.9968255612682126,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038
0.9779982100300756,0.9717239876356056,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403
0.8856079861131145,0.8657395656312648,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747
0.8520115410524018,0.8685286293682211,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074
0.8828082823580552,0.9047864579486531,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369
0.8772088748479364,0.8406379919986577,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676
0.7904180584410946,0.7988020359443126,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196
0.8324136147669858,0.8322708007877885,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095
0.7792192434208572,0.7904348447334434,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299
0.7876183546860352,0.7904348447334434,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072
0.7484225021152039,0.745809824942142,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586
0.6952281307690747,0.70955199636171,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866
0.6644313894634214,0.6900285502030156,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334
0.6644313894634214,0.684450422729103,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363
0.6056376106071736,0.5979894468834565,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334
0.6056376106071736,0.6063566380943253,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955
0.614036721872352,0.6147238293051946,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576
0.48805005289467834,0.536630044670417,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384
0.5244462017104509,0.5310519171965045,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542
0.5552429430161042,0.5449972358812863,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505
0.5580426467711636,0.5645206820399807,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533
0.7344239833399067,0.7207082513095351,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816
0.6308349444027087,0.6258800842530198,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993
0.35366427265182704,0.333028391872605,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519
0.3648630876720645,0.36928622045303705,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082
0.3060693088158171,0.307926818239998,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879
0.31166871632593585,0.31908307318782314,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342
0.3844610139574804,0.39996592155955707,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334
0.33126664261135175,0.32745026439869196,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635
0.3144684200809952,0.3302393281356487,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444
0.35366427265182704,0.38323153913781893,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631
0.3620633839170051,0.3664971567160808,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694
0.34526516138664853,0.35534090176825567,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298
0.4348556815485497,0.42227843145520777,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399
0.43205597779349036,0.43343468640303284,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529
0.3676627914271238,0.3888096666117315,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186
0.3284669388562924,0.3358174556095613,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073
0.3788616064473617,0.3804424754008626,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784
0.3760619026923024,0.3804424754008626,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933
0.3956598289777178,0.3860206028747752,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588
0.37046249518218316,0.36091902924216823,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812
0.32006782759111385,0.3218721369247794,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337
0.3508645688967677,0.3637080929791245,-0.8127037809438357,0.28679483065726113,0.41305462134747545,-0.7324953368992922,0.07958446366439746
0.3620633839170051,0.4027549852965133,-0.16875836685168927,0.5625864113119967,0.4849813749614919,-0.08407389440226629,0.522577645436991
0.4236568665283123,0.3748643479269501,-0.5729879984156349,0.3435754502038245,0.36989856917906544,-0.5028999520337464,-1.0616693511153568
0.3032696050607578,0.2884033720813036,-0.35241671360022875,0.2219026940326175,0.1713807292043802,-0.3206208348798295,-1.4444171603464093
0.14368649102237135,0.12384861160087998,-0.1612628230141912,0.14078752325181332,0.05342085327739318,-0.16352972964088316,0.5286499339407411
0.2024802698786187,0.16010644018131204,-0.017084494253556837,0.26246027942301986,0.19727436050542607,-0.0030336815767931387,0.08350645939688164
0.2136790848988566,0.17962988634000646,-0.44169371445048505,0.12726832812167904,0.1828890097826226,-0.40777225736441935,-0.992053466627812
0.1072903422065988,0.08201265554653488,-0.6198572469622543,0.06778386954908938,0.07931448457843907,-0.5807422558175782,-0.9677706380621872
0.006501007024460209,0.03459857201827722,-0.5911078087329196,0.024522445132660293,0.09657690544580315,-0.5550966145258225,0.4143767713139266
0.051296267105410805,0.056911081913927915,-0.783688886434143,0.019114767080606294,0.12247053674684903,-0.7249762789850154,0.1413570662389057
0.0680944896357669,0.07643452807262233,-0.7445798534055362,0.03533780123676732,0.10233104573492435,-0.6905563233280458,-0.23229069814999695
0.04569685959529161,0.042965763229146046,-0.8545407368613825,0.011003250002526018,0.11383932631316673,-0.7884328931233163,0.034399094535022476
0.051296267105410805,0.05412201817697164,-0.8169693887592437,0.05426467441895511,0.12534760689140964,-0.7525201979832894,0.4089612247077586
0.0960915271863614,0.16289550391826832,-0.456824591664251,0.16241823546002784,0.23755334252927496,-0.4142433718744477,0.985145783643845
0.2024802698786187,0.19078614128783206,-0.6997249341902639,0.1543067183819471,0.24043041267383605,-0.6387025105176438,0.03215051527723838
0.2080796773887374,0.2047314599726134,-0.7309875764847221,0.12726832812167904,0.22029092166191136,-0.6697151018959071,-0.4037988398355856
0.16608412106284665,0.16847363139218136,-0.7565939077413055,0.111045293965518,0.1886431500717438,-0.6945800318315581,0.05858600693640187
0.17448323232802468,0.17126269512913764,-0.6917876606409189,0.12186065006962551,0.23179920224015374,-0.6338823324931023,-0.12269250114386099
0.16328441730778728,0.17684082260305017,-0.6207981129411586,0.11374913299154524,0.21741385151735076,-0.5703769583350239,-0.148955968962991
0.14928589853249005,0.16010644018131204,-0.6226791910657645,0.0867107427312767,0.1886431500717438,-0.5745677199837738,-0.09735153682080194
0.140886787267312,0.1433720577595744,-0.6588544745131732,0.08130306467922319,0.1886431500717438,-0.6074794344350216,0.006902791035633818
0.14368649102237135,0.22146584239435155,0.26454565804340857,0.2705717965011006,0.23755334252927496,0.26308295052516456,0.24167807724481008
0.17168352857296534,0.1433720577595744,-0.1676307661100503,0.07048770857511615,0.13973295761421262,-0.17285559384985857,-0.8477273067846264
0.08209300841106415,0.08759078302044743,-0.5330327744558967,0.032633962210740566,0.09082276515668145,-0.504392121174063,-0.36412896220012253
0.04569685959529161,0.0485438907030586,-0.628024146732441,0.0055955719504725025,0.09082276515668145,-0.589129748275479,-0.019205428842400334
0.04569685959529161,0.042965763229146046,-0.571582126262862,0.0488569963669016,0.10233104573492435,-0.5340861463433357,0.5168398049317945
0.10169093469648009,0.10711422917914183,-0.7050766897222501,0.032633962210740566,0.13397881732509143,-0.654505459118659,-0.2567118447767619
0.07649360090094545,0.08759078302044743,-0.7256275826543801,0.016410928054579537,0.11383932631316673,-0.6745081756963758,-0.15207400519844705
0.0624950821256482,0.05412201817697164,-0.6209522868103912,0.016410928054579537,0.10808518602404554,-0.5811181524547491,0.06082591598217757
0.07089419339082675,0.08759078302044743,-0.6938226511014762,0.019114767080606294,0.11671639645772733,-0.6457848145195019,-0.15228032286359622
0.0568956746155295,0.051332954440015365,-0.7349836742539144,-0.005219784153635012,0.11096225616860614,-0.683050486667483,-0.019205428842400334
0.0568956746155295,0.07364546433566606,-0.2170249877194445,0.09482225980935745,0.1426100277587732,-0.20723163140196182,0.56860598144358
0.1184891572268367,0.15731737644435576,-0.44989709811339096,0.1353798451997598,0.15699537848157671,-0.4184062348963858,-0.2818881315233203
0.0904921196762422,0.07643452807262233,-0.6633521931155939,0.019114767080606294,0.11383932631316673,-0.619186172812269,-0.3633299115436907
0.054095970860470154,0.06527827312479674,-0.6800841770765044,0.032633962210740566,0.12247053674684903,-0.6321087600509679,0.27492953192082376
0.0848927121661235,0.07643452807262233,-0.634012212737443,0.051560835392928356,0.13973295761421262,-0.5887121034156139,0.19289104571202875
0.1072903422065988,0.09316891049435998,-0.7630407031214287,0.05426467441895511,0.15699537848157671,-0.7045189159870905,-0.20364866396847103
0.08769241592118285,0.09874703796827301,-0.6931231803410649,0.024522445132660293,0.11383932631316673,-0.6457286564607283,-0.3106127083620706
0.0568956746155295,0.05412201817697164,-0.781357578766053,-0.005219784153635012,0.10808518602404554,-0.7242562858137733,-0.23295503258275638
0.034498044575054204,0.05970014565088418,-0.710258971688057,-0.013331301231715288,0.07068327414475677,-0.6647025953331589,-0.1536371649202829
0.02049952579975696,0.031809508281320946,-0.6691339093617756,-0.02955433538787632,0.062052063711074974,-0.6286750606043658,-0.18115862270000116
0.0037013032694008592,0.0039188709117577115,-0.7037742539821685,-0.03766585246595659,0.04478964284371088,-0.6598017644588167,-0.10056640835156379
-0.004697807995777689,0.01786418959653908,-0.640775332621106,-0.016035140257742046,0.07643741443387847,-0.6015836460163259,0.47012182619128035
0.04569685959529161,0.03459857201827722,-0.576714455371971,-0.0025159451276082533,0.06780620400019617,-0.5452831539075265,-0.5016461392391723
-0.004697807995777689,0.0011298071748009424,-0.7305939688966051,-0.02685049636184956,0.062052063711074974,-0.6818170978950748,0.30701274118005667
0.028898637064935506,0.037387635755233496,-0.7211052799235322,-0.02685049636184956,0.06492913385563556,-0.674233501410605,-0.2615627220857119
0.0037013032694008592,0.006707934648713986,-0.5562543144883969,-0.06470424272622466,0.018896011542665,-0.5350135859689703,-0.5073713058973618
-0.046693364321668436,-0.035128021405631114,-0.5062940040919732,-0.08363111590841245,-0.07604730322783673,-0.4983737106897179,-0.5419355743458805
-0.09988773566779757,-0.09648742361867063,-0.6996343129083487,-0.13230021837689507,-0.055907812215912046,-0.6649620403943549,0.12048525045613291
-0.08588921689250033,-0.08254210493388876,-0.6526413591197496,-0.105261828116627,-0.021382970481183865,-0.6215238406540343,0.3703410791105509
-0.046693364321668436,-0.040706148879543665,-0.5942621616367599,-0.08363111590841245,-0.07604730322783673,-0.5741341803942347,-0.5969598001883505
-0.10548714317791627,-0.09927648735562691,-0.6396932386703855,-0.1485232525330561,-0.08467851366151852,-0.6181390690918056,-0.4389616659835389
-0.14748269950380752,-0.1550577620947534,-0.27203171354212236,-0.21071155013167298,-0.2803192834916432,-0.33248969960799185,-1.7473753913973027
-0.3182646285624314,-0.4088625621577798,-0.545860589595936,-0.2837152038343969,-0.35224603710565966,-0.5625278837664454,0.6669931195446942
-0.25387144219606483,-0.252674992888225,-0.46755373298977515,-0.18637699889743167,-0.21990081045586962,-0.4861652555230023,1.2677605086949884
-0.13068447697345092,-0.11879993351432132,-0.5574556676153176,-0.16204244766319037,-0.10194093452888262,-0.5491196329516141,0.2063214968145707
-0.10828684693297563,-0.10485461482953946,-0.49286531623851276,-0.17015396474127065,-0.1192033553962462,-0.49823759965293335,-0.5793376625002394
-0.1642809220341641,-0.19689371814909848,-0.6314121796229808,-0.20260003305359223,-0.16523647770921676,-0.6178271077586172,-0.64558586023518
-0.22587440464547082,-0.2498859291512687,-0.5264868579622213,-0.27019600870426264,-0.2774422133470826,-0.5432029742100253,-0.45423198594721825
-0.26786996097136206,-0.27777656652083244,-0.5510789631545403,-0.2458614574700213,-0.2688110029134008,-0.5584699765271964,0.21579092214206996
-0.24547233093088677,-0.23036248299257478,-0.7469179609389358,-0.26208449162618236,-0.19400717915482374,-0.7153404946979873,0.21419094698643099
-0.22307470089041145,-0.2052609093599673,-0.2527106808645575,-0.27019600870426264,-0.33786068638285666,-0.3374013173837011,-1.8447724956988292
-0.3994560374591545,-0.42280788084256166,-0.2997304418144735,-0.47839161370832783,-0.5047307547673748,-0.4063490371862476,-1.549566710086131
-0.539441225212125,-0.553893876479509,-0.3373223202791819,-0.4540570624740865,-0.5047307547673748,-0.42866382455496965,0.7817313164814215
-0.46944863133563974,-0.48695634679255745,-0.496111336557393,-0.5351722332548907,-0.5478868069357843,-0.5570100272867714,-0.8018559471040344
-0.539441225212125,-0.5343704303208151,-0.5365341820238111,-0.5513952674110517,-0.5450097367912237,-0.5877720597836756,-0.019205428842400334
-0.539441225212125,-0.5176360478990769,-0.745644816926342,-0.5730259796192663,-0.5133619652010566,-0.7409169417702975,0.1409819202223663
-0.5254427064368278,-0.5204251116360332,-0.47258890248494023,-0.5676183015672128,-0.7751753483560765,-0.5553482564540404,-1.6455168034403884
-0.6682275979448575,-0.6152532786925485,-0.6459117154960726,-0.6325104381918564,-0.6687237530073319,-0.6769390087497372,0.2820844484024587
-0.643030264149323,-0.6431439160621117,-0.7564822330302584,-0.6784757016343123,-0.6341989112726042,-0.7576688115237642,-0.35105530977037175
-0.6710273016999169,-0.671034553431675,-0.6391611492099044,-0.6703641845562315,-0.6687237530073319,-0.675001537230785,0.2153602103550757
-0.651429375414501,-0.6431439160621117,-0.41565846861283057,-0.4513532234480593,-0.6169364904052401,-0.4966264305698678,1.8445666014412228
-0.49464596513117437,-0.5064797929512513,-0.472658993404286,-0.5243568771507837,-0.5622721576585877,-0.5407068487743112,-1.1239966300349267
-0.5926355965582536,-0.6040970237447234,-0.6980771437524358,-0.6081758869576146,-0.5967969993933154,-0.7131552654084579,-0.541071730648065
-0.6374308566392042,-0.6515111072729811,-0.7000956576162812,-0.675771862608285,-0.6284447709834831,-0.7174846164645675,-0.449776641497638
-0.6738270054549763,-0.6654564259577624,-0.7418848837100198,-0.691994896764446,-0.6169364904052401,-0.7471755297796229,0.08142106636266475
-0.6654278941897982,-0.645932979799068,-0.7150231927039601,-0.6514373113740437,-0.6226906306943614,-0.726993262758488,-0.019205428842400334
-0.6654278941897982,-0.6626673622208061,-0.8427722622766045,-0.6514373113740437,-0.6370759814171648,-0.817387922596514,0.41556647857045537
-0.6290317453740256,-0.6236204699034174,-0.5991136040019235,-0.6595488284521245,-0.6313218411280437,-0.6447472527422359,-0.38248194107598354
-0.6598284866796795,-0.6515111072729811,-0.5740345238401201,-0.6406219552699367,-0.6888632440192566,-0.6312625140318525,-0.15272088239589143
-0.6710273016999169,-0.6654564259577624,-0.8455217616612388,-0.7163294479986874,-0.6658466828627713,-0.8229186282495909,-0.42131795318093235
-0.7046237467606301,-0.7100814457490638,-0.8928736698782037,-0.7271448041027949,-0.685986173874696,-0.8566100443437313,-0.42609080213449946
-0.7382201918213428,-0.7296048919077582,-0.7229119518296535,-0.7298486431288217,-0.7032485947420601,-0.738098915631325,0.4955106777620989
-0.6962246354954515,-0.6821908083795006,-0.5223465245884797,-0.6541411504000705,-0.6543384022845289,-0.5902700850389068,0.6569305218451627
-0.6402305603942635,-0.6570892347468936,-0.6857917486374827,-0.6541411504000705,-0.6457071918508466,-0.7077849660579445,-0.5164988432504224
-0.6822261167201548,-0.6738236171686318,-0.5572684097860208,-0.6568449894260977,-0.6284447709834831,-0.6144755931404824,0.41812647017445653
-0.6458299679043823,-0.6236204699034174,-0.6526255363562405,-0.675771862608285,-0.7003715245974995,-0.6870085727421318,-0.18529114928745874
-0.6598284866796795,-0.6877689358534131,-0.7236897518077666,-0.7244409650767681,-0.7061256648866207,-0.7400848969516832,-1.187465647435471
-0.7578181181067587,-0.7519174018034089,-0.6411592634778208,-0.7677023894931972,-0.7751753483560765,-0.6880271824170845,0.3954731118817047
-0.724221673046046,-0.7045033182751513,-0.6605889632336998,-0.7298486431288217,-0.74640464691047,-0.6973559686967682,0.014938089782963142
-0.7214219692909862,-0.7156595732229764,-0.6795938021743653,-0.7379601602069019,-0.6831091037301354,-0.7081760219234912,0.15134229603251925
-0.7074234505156894,-0.6738236171686318,-0.6348794570977062,-0.7055140918945804,-0.685986173874696,-0.6764783223611176,0.014735256999044067
-0.7046237467606301,-0.701714254538195,-0.5162483530721175,-0.7271448041027949,-0.8097001900908042,-0.6013773523343874,-0.6634406032215598
-0.7578181181067587,-0.7407611468555834,-0.392598686914716,-0.6974025748164996,-0.7377734364767877,-0.5100174715202536,1.2939432834506102
-0.651429375414501,-0.620831406166461,-0.6788978621132493,-0.6730680235822583,-0.6600925425736501,-0.7048402697097415,-0.3520218628216242
-0.6794264129650954,-0.6682454896947188,-0.8168294684538333,-0.7001064138425268,-0.6485842619954078,-0.8016445648446706,-0.019205428842400334
-0.6794264129650954,-0.671034553431675,-0.6777796765697314,-0.6865872187123926,-0.6370759814171648,-0.7020333441020127,0.2832659773328307
-0.6542290791695609,-0.6347767248512429,-0.7140033436741512,-0.6865872187123926,-0.6399530515617254,-0.7277049096947997,-0.1857753642158641
-0.6682275979448575,-0.6487220435360248,-0.6296567682399631,-0.6892910577384194,-0.6687237530073319,-0.6702079715626957,0.2820844484024587
-0.643030264149323,-0.6626673622208061,-0.7628062385348858,-0.7136256089726606,-0.6658466828627713,-0.7650201166014164,-0.8820151192551284
-0.7158225617808675,-0.7212377006968894,-0.886102573229466,-0.7298486431288217,-0.6744778932964536,-0.8513413998597915,0.1510035716534231
-0.7018240430055708,-0.6961361270642824,-0.878006025911906,-0.7136256089726606,-0.6744778932964536,-0.8457458211701475,-0.08695264761682493
-0.7074234505156894,-0.7156595732229764,-0.7057347074576006,-0.7217371260507409,-0.6802320335855748,-0.7250995090073424,0.25232005788916084
-0.6850258204752142,-0.6849798721164568,-0.008861887894487063,-0.5730259796192663,-0.6428301217062861,-0.21291024001593575,1.2604051041582545
-0.5786370777829564,-0.5901517050599415,-0.6670327509810897,-0.6352142772178831,-0.5795345785259519,-0.6893952349466193,-0.4087519367953532
-0.6122335228436696,-0.609675151218636,-0.7101194436825683,-0.6162874040356954,-0.5824116486705124,-0.7191478675004261,0.013629908992713503
-0.6094338190886102,-0.5901517050599415,-0.8393422532944417,-0.6433257942959635,-0.6025511396824371,-0.8148907549751243,-0.44565634281194205
-0.6458299679043823,-0.6236204699034174,-0.8224634183961705,-0.675771862608285,-0.6457071918508466,-0.8047972950380504,-0.5506797342665802
-0.6906252279853329,-0.6849798721164568,-0.8417942585717781,-0.691994896764446,-0.6485842619954078,-0.8195620313301138,0.01453481987793317
-0.6878255242302735,-0.6821908083795006,-0.8541254220109308,-0.7163294479986874,-0.6485842619954078,-0.8282201183597536,0.08191578856131305
-0.6794264129650954,-0.6682454896947188,-0.8975800920389747,-0.7163294479986874,-0.6485842619954078,-0.8589633370329183,-0.1872450989397476
-0.6934249317403922,-0.6877689358534131,-0.8597270725930471,-0.7379601602069019,-0.6831091037301354,-0.8339705302654138,-0.458260803323363
-0.7298210805561648,-0.7212377006968894,-0.8568560909993229,-0.7433678382589555,-0.6888632440192566,-0.832049044669637,-0.0534170982035369
-0.7326207843112241,-0.7296048919077582,-0.9132516893114995,-0.7595908724151165,-0.7061256648866207,-0.8715613068859822,0.04928626486361134
-0.7270213768011053,-0.7072923820121075,-0.9214121815162983,-0.7487755163110095,-0.6773549634410142,-0.8765094080156378,0.1858599312764024
-0.7102231542707488,-0.7128705094860202,-0.8055269154094078,-0.7406639992329287,-0.6974944544529389,-0.796619779090455,-0.4268973142718475
-0.7438195993314615,-0.737972083118627,-0.8855392305418884,-0.76499855046717,-0.6917403141638172,-0.8524515527467889,0.25586051057472786
-0.7214219692909862,-0.7072923820121075,-0.8404115321143862,-0.7541831943630629,-0.6946173843083778,-0.8213324666616706,-0.32619133361726166
-0.7466193030865208,-0.7351830193816707,-0.8804758154523601,-0.7839254236493578,-0.717633945464863,-0.850206722325141,-0.15687648386191985
-0.7578181181067587,-0.7519174018034089,-0.5154773529593141,-0.8001484578055188,-0.8442250318255324,-0.6103949628438953,-1.2286845059543798
-0.855807749533838,-0.7993314853316665,-0.6466597006801356,-0.7731100675452508,-0.8212084706690471,-0.6984194705602909,-0.05502579738979724
-0.8586074532888973,-0.869058078755575,-0.6913248774999401,-0.8839674676123502,-0.8557333124037748,-0.7321589949699066,-0.019205428842400334
-0.8586074532888973,-0.8551127600707931,-0.932788356179365,-0.8920789846904306,-0.8298396811027289,-0.8895769815566028,-0.1267789414988675
-0.8670065645540759,-0.8746362062294875,-0.692306411904062,-0.8650405944301625,-0.8960122944276242,-0.7337713529059412,0.16064815300366506
-0.8530080457787786,-0.8467455688599242,-0.2619395365228169,-0.8920789846904306,-0.9276600660177913,-0.4594726532092201,-0.448601162034793
-0.8866044908394913,-1.089394113975125,1.1614433155555777,-0.9299327310548061,-1.0571282225230212,0.3943442295769872,-2.555787341094169
-1.0825837536936502,-1.1591207073990333,1.9128192786085323,-1.1705744043711923,-1.2297524311966606,0.728954536072462,-1.0366511025825238
-1.155376051325195,-1.2037457271903347,0.41868853558215163,-1.224651184891729,-1.2268753610521,-0.13658380864714992,-1.3500796160134192
-1.2477662752421554,-1.262316065666418,0.3676072935427581,-1.262504931256104,-1.3362040265454047,-0.18677469316189974,-1.5716698473182933
-1.3513553141793537,-1.3376207865642389,-0.32170734496202413,-1.3084701946985604,-1.3131874653889195,-0.5700156909034634,0.8158224702567448
-1.2981609428332248,-1.2818395118251125,-0.611124258405038,-1.3030625166465064,-1.2844167639433128,-0.727281707172807,0.19531329894144722
-1.284162424057928,-1.273472320614243,0.10952062874737728,-1.197612794631461,-1.267154343075949,-0.3085811051902217,1.2172655765007974
-1.2029710151612047,-1.2065347909272914,-0.16585037829868365,-1.2111319897615946,-1.2124900103292964,-0.466262334222116,-0.34842600699231246
-1.22536864520168,-1.237214492033811,0.24148979934451117,-1.267912609308158,-1.2642772729313883,-0.2496297799898843,-0.9333412341719916
-1.2869621278129872,-1.2762613843511998,-0.47750324360421825,-1.281431804438292,-1.2470148520640245,-0.6497561883262135,0.45038488211458527
-1.2561653865073334,-1.248370746981636,-0.6121498611670321,-1.281431804438292,-1.2556460624977064,-0.72559018993989,-0.35611051680170847
-1.2785630165478088,-1.2790504480881562,-0.6522422593327286,-1.294950999568426,-1.258523132642267,-0.748671083813454,-0.14679882598828448
-1.2869621278129872,-1.2846285755620688,-0.7115710841595408,-1.3057663556725332,-1.2815396937987522,-0.7828158882002444,-0.3180356267241126
-1.306560054098403,-1.3125192129316319,-0.5701164937553483,-1.3084701946985604,-1.2844167639433128,-0.704387713343566,0.3253181158798029
-1.284162424057928,-1.2762613843511998,-0.386069377784393,-1.2841356434643187,-1.2556460624977064,-0.5993021890010873,0.15134229603252686
-1.2729636090376901,-1.262316065666418,-0.6445981645915425,-1.286839482490346,-1.2441377819194634,-0.7430666620601882,-0.10405714344601133
-1.2785630165478088,-1.2706832568772868,-0.5263184305291665,-1.2760241263862384,-1.2527689923531458,-0.6763825362609122,0.19345023306739395
-1.2645644977725121,-1.2567379381925055,-0.647984105215833,-1.267912609308158,-1.2355065714857818,-0.7433986259798842,0.02306348940650083
-1.2617647940174528,-1.2400035557707674,-0.5797277110706357,-1.2706164483341849,-1.2412607117749028,-0.7061966447805977,-0.10363915470412162
-1.2673642015275715,-1.2595270019294618,-0.4681101450454024,-1.2922471605423995,-1.258523132642267,-0.6464952696262023,-0.188489837236765
-1.2785630165478088,-1.2595270019294618,-0.38099131683112075,-1.2706164483341849,-1.2412607117749028,-0.5943867350548222,0.3210436302132781
-1.2561653865073334,-1.248370746981636,-0.6008615616864287,-1.2760241263862384,-1.2355065714857818,-0.7173788786367157,0.022907707152512245
-1.2533656827522741,-1.2455816832446798,0.2572851018590156,-1.1949089556054338,-1.2297524311966606,-0.2240729691966532,0.9902696936074529
-1.1861727926308483,-1.1758550898207716,-0.07573254794955937,-1.2057243117095413,-1.215367080473857,-0.41257358728873217,-0.5503630034528617
-1.2225689414466208,-1.2260582370859854,-0.4323550148141465,-1.2138358287876214,-1.200981729751054,-0.6142937429250385,0.14679986268234718
-1.211370126426383,-1.195378535979466,-0.5616863607376933,-1.2300588629437825,-1.200981729751054,-0.6908694991313691,-0.34961596088923985
-1.233767756466858,-1.2260582370859854,-0.7807114607949944,-1.2516895751519972,-1.2038587998956147,-0.8161312971606368,0.10590439852934724
-1.22536864520168,-1.2176910458751167,-0.6459115847294321,-1.2381703800218629,-1.2038587998956147,-0.7389816785592657,-0.22696356641730978
-1.2393671639769774,-1.2260582370859854,-0.5641354891489372,-1.2570972532040505,-1.2412607117749028,-0.6969545115403586,-0.3954503487189073
-1.2645644977725121,-1.2874176392990249,-0.6404199088920355,-1.2922471605423995,-1.258523132642267,-0.7418957361459455,-0.23055002008690614
-1.2785630165478088,-1.2595270019294618,-0.644976734015994,-1.286839482490346,-1.2470148520640245,-0.743593541130211,-0.019205428842400334
-1.2785630165478088,-1.2678941931403305,-0.6584422980620952,-1.2922471605423995,-1.2527689923531458,-0.7514136912127349,0.06585683592151738
-1.2729636090376901,-1.2651051294033744,-0.557844306071093,-1.2976548385944529,-1.2527689923531458,-0.6957996881795562,-0.23133471535143535
-1.2869621278129872,-1.2790504480881562,-0.5002073400399811,-1.2976548385944529,-1.3131874653889195,-0.6672468856405556,0.15155468423286922
-1.2757633127927495,-1.1619097711359903,1.2745153989238762,-1.1300168189807906,-1.18371930888369,0.3858734607648391,1.2551474596282113
-1.1917722001409674,-1.2288473008229417,-0.15703932205704685,-1.2165396678136482,-1.200981729751054,-0.4597374328647597,-0.46972038666612
-1.2225689414466208,-1.2316363645598984,-0.5451836106977027,-1.2435780580739169,-1.2182441506184176,-0.682948964396802,-0.18521072036714048
-1.233767756466858,-1.223269173349029,-0.6556300306899872,-1.2570972532040505,-1.2297524311966606,-0.74706022520322,-0.47794146253882297
-1.2645644977725121,-1.2511598107185924,-0.6949866049691938,-1.2516895751519972,-1.2239982909075393,-0.7686054728256956,0.23440808065101415
-1.2477662752421554,-1.2065347909272914,-0.5857079310772034,-1.24087421904789,-1.198104659606493,-0.7047623223573579,0.4003795491240556
-1.2197692376915614,-1.2176910458751167,-0.5852506401351286,-1.2219473458657022,-1.200981729751054,-0.7032840532354435,0.18805027067307764
-1.205770718916264,-1.195378535979466,-0.39081646837038136,-1.1949089556054338,-1.18371930888369,-0.5887874144549681,0.3104108471177881
-1.183373088875789,-1.1842222810316407,-0.6176335602393538,-1.1949089556054338,-1.1808422387391293,-0.7193524145246337,-0.38649213634089513
-1.2085704226713236,-1.2009566634533786,-0.6578390715491438,-1.224651184891729,-1.1894734491728112,-0.7445164666324131,-0.22546350766225629
-1.2225689414466208,-1.1646988348729463,-0.016198942563613764,-1.1732782433972198,-1.1865963790282505,-0.3718534289878494,-0.019205428842400334
-1.2225689414466208,-1.2539488744555491,-0.3471742789797595,-1.2706164483341849,-1.2556460624977064,-0.577467201583603,-1.0567385008720485
-1.2925615353231061,-1.2818395118251125,-0.7176213950854544,-1.2895433215163727,-1.2614002027868276,-0.7845731785883764,-0.019205428842400334
-1.2925615353231061,-1.2902067030359812,-0.7452389172740113,-1.3165817117766407,-1.2872938340878735,-0.8022468556186843,-0.31878176954029663
-1.3121594616085217,-1.320886404142501,-0.8548618997306237,-1.313877872750614,-1.2988021146661162,-0.8620439891814902,0.2830120130959056
-1.2925615353231061,-1.2874176392990249,-0.7803526371332692,-1.294950999568426,-1.2757855535096307,-0.8201589658614751,0.10918443145669644
-1.284162424057928,-1.2762613843511998,-0.8026238959887438,-1.2976548385944529,-1.2815396937987522,-0.8329847528668934,-0.18975315371731993
-1.2953612390781655,-1.2985738942468503,-0.8571790846015319,-1.313877872750614,-1.2815396937987522,-0.8631584383558106,-0.10490566059204744
-1.3009606465882841,-1.295784830509894,-0.8651160966175958,-1.3111740337245872,-1.2757855535096307,-0.8673549103774677,0.19558211940232922
-1.2869621278129872,-1.2874176392990249,-0.8417212907863398,-1.313877872750614,-1.2786626236541916,-0.8547207580819527,-0.44610571153056283
-1.3149591653635813,-1.295784830509894,-0.10606844706229476,-1.2787279654122652,-1.4081307801594212,-0.449214240824693,0.49953493988183456
-1.2813627203028681,-1.2846285755620688,-0.7040369641630745,-1.286839482490346,-1.2556460624977064,-0.7763912059755687,0.02337853724438083
-1.2785630165478088,-1.2706832568772868,0.7498228842332311,-1.135424497032844,-1.2412607117749028,0.07684011945786977,1.9372266607277449
-1.1497766438150763,-1.1312300700294702,-0.20338118874224567,-1.1570552092410586,-1.1779651685945687,-0.47952522205410475,-0.5020236358826728
-1.183373088875789,-1.178644153557728,-0.38848332996932344,-1.208428150735568,-1.2326295013412212,-0.5939524955032923,-1.080255917171386
-1.2561653865073334,-1.2455816832446798,-0.6269496372468737,-1.2570972532040505,-1.2383836416303424,-0.7310762403631794,-0.019205428842400334
-1.2561653865073334,-1.2427926195077237,-0.4931302494523085,-1.2706164483341849,-1.258523132642267,-0.6599712608863285,-0.4403367887915411
-1.284162424057928,-1.2874176392990249,-0.19699519984998784,-1.224651184891729,-1.2642772729313883,-0.49077158361355117,1.0893547828446077
-1.211370126426383,-1.2344254282968548,-0.4885485786666417,-1.2462818970999436,-1.215367080473857,-0.6508419154261688,-0.34961596088923985
-1.233767756466858,-1.237214492033811,-0.4620121042956807,-1.2381703800218629,-1.2527689923531458,-0.6380313754149788,-0.853270944654073
-1.2897618315680466,-1.273472320614243,-0.5457720605802698,-1.3003586776204796,-1.2786626236541916,-0.6905584713815062,-0.19017845976438957
-1.3009606465882841,-1.2818395118251125,-0.7906325950484338,-1.3030625166465064,-1.2729084833650703,-0.8262682206782892,-0.019205428842400334
-1.3009606465882841,-1.2929957667729375,-0.6400637005631217,-1.324693228854721,-1.3131874653889195,-0.7460056903398881,-0.5776530542787124
-1.3373567954040566,-1.3292535953533702,-0.8080367195418764,-1.3301009069067748,-1.3045562549552376,-0.8376752015055391,0.0244634790555129
-1.334557091648997,-1.3404098503011954,0.016496117511653082,-1.3625469752190966,-1.4685492531951951,-0.4168966573585899,-2.287099602370007
-1.4801416869120865,-1.4742849096750994,-0.5282067008190038,-1.4815158923642764,-1.5663696381102574,-0.7140380958069614,-0.7197522823817624
-1.5221372432379774,-1.5189099294664006,-0.703133889743295,-1.519369638728652,-1.5145823755081655,-0.7986686567763662,-0.019205428842400334
-1.5221372432379774,-1.504964610781619,-0.4676646231009789,-1.5247773167807055,-1.5462301470983328,-0.6858993479361815,-0.25759272160916014
-1.5361357620132747,-1.530066184414226,-0.7306381680211179,-1.5545195460670005,-1.5433530769537722,-0.8154005521763283,-0.25926210041004355
-1.5501342807885716,-1.5663240129946583,-0.7762618643163038,-1.5653349021711078,-1.5462301470983328,-0.8379342613170363,-0.11590526720589496
-1.5557336882986903,-1.5523786943098767,-0.8841045897281901,-1.5680387411971346,-1.5462301470983328,-0.8901151003384558,-0.16466551102002347
-1.5641327995638687,-1.555167758046833,-0.8405068609953621,-1.5355926728848128,-1.5462301470983328,-0.8677094519500265,0.3703410791105497
-1.5417351695233934,-1.5328552481511823,-0.7585682224806382,-1.5274811558067323,-1.5232135859418474,-0.8267823038838698,0.31781795444273725
-1.5221372432379774,-1.513331801992488,-0.8047815455581563,-1.5166657997026252,-1.5059511650744837,-0.8484366754003283,-0.1145603459491051
-1.5277366507480965,-1.5189099294664006,-0.8516490941384482,-1.5166657997026252,-1.5030740949299228,-0.8718611938748273,0.21984682150529458
-1.5137381319727994,-1.5161208657294445,-0.8282395116768078,-1.5355926728848128,-1.511705305363605,-0.8610251730357903,-0.25660219269184253
-1.5277366507480965,-1.5272771206772697,-0.4512249025817433,-1.4652928582081155,-1.520336515797287,-0.6690594729357694,0.3632781717139132
-1.5053390207076212,-1.5663240129946583,-0.48921261166745844,-1.5166657997026252,-1.5750008485439393,-0.697408006270528,-0.444751407185484
-1.5305363545031558,-1.5356443118881387,-0.6763664814850866,-1.5491118680149467,-1.7015919349046082,-0.7894748792737339,-0.4022232243715579
-1.552933984543631,-1.5663240129946583,-0.8159818390896557,-1.5491118680149467,-1.5491072172428935,-0.856116062855873,0.22288562129785
-1.538935465768334,-1.5272771206772697,-0.8514902126701551,-1.5274811558067323,-1.5347218665200901,-0.8725243715101113,0.4135026136523201
-1.5137381319727994,-1.49659741957075,-0.6031597853944544,-1.4625890191820887,-1.4800575337734376,-0.743344082253553,0.740464215475818
-1.468942871891849,-1.4575505272533613,-0.7181092854214227,-1.4463659850259278,-1.4714263233397558,-0.8005848894099646,0.02724456126580948
-1.4661431681367894,-1.4547614635164048,-0.8358647760217518,-1.4625890191820887,-1.4397785517495885,-0.8604537599665104,0.21273024571686935
-1.4521446493614922,-1.4352380173577106,-0.5493295670369889,-1.384177687427311,-1.411007850303982,-0.705235589209745,1.1326794065023433
-1.382152055485007,-1.3738786151446711,-0.11696954652016903,-1.281431804438292,-1.367851798135572,-0.454510638170164,1.8084718152333341
-1.2673642015275715,-1.273472320614243,-0.6107367968490278,-1.2841356434643187,-1.2642772729313883,-0.7244668846227611,-0.061526530940991496
-1.2701639052826308,-1.2567379381925055,-0.701185859098717,-1.286839482490346,-1.2642772729313883,-0.7749726887121241,-0.10395225875552479
-1.2757633127927495,-1.273472320614243,-0.6060554818832463,-1.286839482490346,-1.2844167639433128,-0.7245746306920776,-0.6139034434620235
-1.3149591653635813,-1.3180973404055447,-0.8297579739071118,-1.324693228854721,-1.3045562549552376,-0.8488896662661056,0.06725129927830677
-1.3093597578534624,-1.2985738942468503,-0.8110461830079647,-1.3301009069067748,-1.3103103952443587,-0.839043186925316,-0.14856426921922997
-1.3177588691186406,-1.3404098503011954,-0.8501235705095535,-1.3219893898286943,-1.3304498862562835,-0.8612259335001502,-0.19233721015482258
-1.3289576841388784,-1.3125192129316319,-0.8670656964618607,-1.3436201020369087,-1.3448352369790868,-0.8714026538258435,-0.8022532316310695
-1.3793523517299475,-1.4240817624098854,-0.5087955699260859,-1.3652508142451234,-1.4081307801594212,-0.6838670256141737,0.06983377297541483
-1.3737529442198289,-1.3934020613033655,-0.88963601862432,-1.3706584922971772,-1.367851798135572,-0.8837894554291917,0.24722016208915296


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Zhaohe Industrial-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-1.2480527600173368,-0.18648948479205574,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774
1.0909555589494362,1.9119698634991413,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556
1.520382867509741,0.9720104689678096,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277
0.7117803822419313,0.4385835125712798,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454
0.16129111967260293,0.10019813054000014,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443
0.33032101772293654,0.264691024582983,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066
0.1818488099760218,0.12134721691695508,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125
0.12931249031172895,0.12134721691695508,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164
0.17499624654154938,0.12839691237594034,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891
0.25951119556671537,0.15659569421187966,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363
0.3554470836493373,0.3680865579814298,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296
0.19555393684496825,0.14719610026656657,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795
0.30747913960802636,0.22709264880172972,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608
0.16814368310707614,0.06259975475874684,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799
-0.0534225346075495,-0.05254527107134092,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304
-0.211031493600428,-0.2193880636006525,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176
0.14758599280365728,0.017951683518508288,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309
0.3120475152310082,0.29758960339157975,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832
0.012818911925688983,-0.029046286208058127,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926
0.6706650016350936,0.7675693006572456,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645
0.4787932254698505,-0.017296793776416314,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795
0.35773127146082784,0.37043645646775764,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271
0.17271205873005804,0.1918441715068051,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954
-0.035149032115621974,0.027351277463822238,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241
0.1590069318611124,0.11194762297164196,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979
0.3919940886331931,0.4644323959208913,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181
0.28692144930460745,0.264691024582983,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547
0.35316289583784594,0.304639298850565,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683
0.5107718548307245,0.5020307717021446,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557
0.5541714232490536,0.49733097472948806,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858
0.7391906359798234,0.744070315793962,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925
0.8808102802922648,0.7910682855205292,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257
0.5930026160444,0.549028741428711,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195
1.3079534010410792,1.4725388465557443,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467
2.0959981960054708,1.2680976782451803,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543
1.2896798985491518,1.080105799338913,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264
1.0269983002276883,1.0025591492900785,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977
0.5473188598145803,0.6101261020732471,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627
0.4239727179940671,0.37513625344041424,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316
0.460519722977923,0.478531786838861,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761
0.2709321346241705,0.23884214123337152,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027
0.3668680227067924,0.33753787765916177,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566
0.4513829717319584,0.4174344261943249,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332
0.5610239866835259,0.5325794520244127,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155
0.4833616010928324,0.44563320803026424,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944
0.7163487578649131,0.7393705188213054,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202
0.9721777927519041,0.9085632098369457,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274
0.7803060165866602,0.732320823362321,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624
0.8100004581360437,0.8568654431377227,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136
0.5564556110605441,0.5560784368876963,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897
0.5541714232490536,0.5819273202373078,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062
0.5267611695111615,0.49498107624315935,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622
0.668380813823603,0.6054263051005906,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216
0.8488316509313909,0.7722690976299029,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958
1.1937440104665298,1.1600023478740769,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257
1.200596573901003,1.2140500130596277,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498
1.1434918786137283,1.973067224143679,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863
1.915547358897683,2.8354799686261747,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285
2.76298103696084,3.227913015843006,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603
3.694929664049163,3.8224373328840735,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167
4.720529991408616,4.760046828929077,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119
5.848918770285166,6.019592417601062,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115
4.608604788645558,3.594497179710226,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163
3.491636948826465,3.164465756712142,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867
2.548267382680686,2.3373014895245694,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496
2.3335537284005334,2.2973532152569875,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197
2.340406291835007,2.318502301633943,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151
1.9109789832747004,1.973067224143679,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752
2.0091990591688127,2.0482639757061856,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897
1.7739277145852408,1.8273735179913215,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064
1.5820559384199986,1.4795885420147297,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804
1.349068781647917,1.3362447343487016,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186
1.3719106597628272,1.3503441252666706,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614
1.3148059644755523,1.3597437192119852,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984
1.0064406099242686,1.016658540208049,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917
1.081818807703471,1.1153542766338376,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331
1.1275025639332912,1.0918552917705555,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998
1.1137974370643449,1.110654479661182,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313
1.2439961423193313,1.3338948358623721,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381
1.483835862525886,1.3785429071026114,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438
1.120650000498818,1.1271037690654802,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069
1.1297867517447817,1.0730561038799278,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004
0.7940111434556067,0.8615652401103784,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938
1.0041564221127781,1.0354577280986752,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544
1.0178615489817244,1.0495571190166457,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942
1.1069448736298733,1.1341534645244655,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474
1.1137974370643449,1.1482528554424343,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072
1.2257226398274037,1.322145343430731,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306
1.2257226398274037,1.199950622141659,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694
1.2622696448112605,1.3785429071026114,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556
1.435867918484575,1.406741688938551,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434
1.2348593910733674,1.2140500130596277,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697
1.335363654778972,1.3550439222393278,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306
1.2439961423193313,1.2140500130596277,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079
1.481551674714394,1.514837019309654,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465
1.5729191871740347,1.6511311315166968,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433
1.8401691611184792,1.7921250406963969,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106
2.308427662474133,2.189257884885884,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572
2.2558913428098393,2.2057071742901826,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283
1.7465174608473495,1.7216280861065478,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992
1.4381521062960656,1.4866382374737148,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901
1.1229341883103086,1.080105799338913,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717
1.0292824880391789,1.0260581341533621,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752
1.068113680834526,1.080105799338913,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822
1.040703427096633,1.0260581341533621,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324
0.7277696969223683,0.7135216354716939,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827
0.7734534531521886,0.7699191991435734,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417
0.8419790874969176,0.8686149355693636,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296
0.784874392209643,0.8098674734111554,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312
0.6295496210282557,0.6477244778545004,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382
0.704927818807458,0.7158715339580226,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985
0.9082205340301561,0.9837599613994522,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386
0.7780218287751697,0.8028177779521701,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184
0.6729491894465849,0.7205713309306792,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678
0.5975709916673818,0.6218755945048889,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633
0.3120475152310082,0.30933909582322155,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886
0.29834238836206256,0.30933909582322155,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306
0.29834238836206256,0.28584011095993794,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783
0.412551778936612,0.42213422316698146,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975
0.28006888587013423,0.27409061852829614,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013
0.3234684542884633,0.3516372685771314,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307
0.3828573373872294,0.3915855428447126,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054
0.40341502769064824,0.4150845277079962,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357
0.3234684542884633,0.3022894003642363,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409
0.10875480000831009,0.10959772448531326,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417
0.021955663171652744,0.003852292600538614,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533
-0.11281141770631556,-0.12539212414751966,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195
-0.03743321992711332,-0.07134445896196799,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063
0.04708172909805349,-0.017296793776416314,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065
0.04251335347507161,0.08609873962203046,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631
-0.1379374836327163,-0.11599253020220654,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987
-0.30696738168304993,-0.31338400305378616,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874
-0.30239900606006725,-0.31338400305378616,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112
-0.5765015434389865,-0.49667608498739524,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413
-0.49883915784829297,-0.5107754759053658,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487
-0.4554395894299639,-0.4825766940694256,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697
-0.2315891839038469,-0.24758684543659268,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716
-0.2452943107727925,-0.26168623635456234,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461
-0.20874730578893747,-0.28518522121784595,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483
-0.24986268639577522,-0.2546365408955779,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956
-0.3617878891588333,-0.15829070295611639,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573
0.25951119556671537,0.4550328019755782,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339
0.29148982492758935,0.26234112609665516,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246
0.17728043435303992,0.1448462017802387,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847
0.2709321346241705,0.2787904155009535,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454
0.12702830250023842,0.22474275031540186,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142
0.3782889617642467,0.3445875731181462,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513
0.16814368310707614,0.13544660783492474,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625
0.4833616010928324,0.48793138078417414,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715
0.39884665206766556,0.41273462922166754,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196
0.204690688090932,0.24589183669235679,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311
0.5313295451341433,0.5960267111552775,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585
0.46508809860090483,0.2059435624247748,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312
0.19098556122198557,0.20124376545211822,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063
-0.11737979332929745,-0.11364263171587784,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084
-0.08768535177991481,-0.045495575612356495,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154
-0.13108492019824308,-0.13244181960650409,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525
-0.24072593514981064,-0.24523694695026396,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413
-0.15164261050166275,-0.18648948479205574,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278
-0.11281141770631556,-0.05489516955766961,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231
0.024239850983144087,0.01325188654585173,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374
0.026524038794634622,0.04380056686812061,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874
-0.0031704027547480034,0.0015023941142099176,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306
-0.0031704027547480034,-0.007897199831103199,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034
0.24352188088627838,0.2529415321513412,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035
0.1658594952955848,0.17304498361617804,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554
0.05850266815550859,0.05085026232710503,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819
-0.035149032115621974,-0.03374608318071468,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124
-0.0534225346075495,-0.05254527107134092,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477
-0.17905286423955405,-0.193539180251041,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316
-0.18590542767402726,-0.2287876575459656,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899
-0.10139047864886046,-0.10189313928423603,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418
-0.14707423487868007,-0.14889110901080244,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873
-0.30696738168304993,-0.31103410456745745,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283
-0.48741821879083785,-0.5131253743916936,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767
-0.4897024066023284,-0.5201750698506789,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457
-0.6610164924641525,-0.6705685729756921,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445
-0.5696489800045134,-0.48727649104208215,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446
-0.44858702599549066,-0.44967811526082885,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306
-0.44858702599549066,-0.42382923191121735,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729
-0.41432420882312615,-0.42382923191121735,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966
-0.2727045645106846,-0.31338400305378616,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185
-0.30468319387155857,-0.34863248034871075,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669
-0.44401865037250876,-0.4567278107198141,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256
-0.5239652237746937,-0.5342744607686486,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807
-0.5011233456597834,-0.4543779122334854,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896
-0.4691447162989095,-0.48492659255575343,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963
-0.5810699190619684,-0.5953718214131855,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277
-0.626753675291788,-0.6071213138448273,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653
-0.594775045930914,-0.6094712123311552,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705
-0.6450271777837155,-0.7011172532979602,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728
-0.7615207561697563,-0.783363700319452,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016
-0.9351190298430718,-0.9619559852804045,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481
-0.9077087761051797,-0.9314073049581365,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678
-0.7889310099076484,-0.7927632942647651,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016
-0.9031404004821979,-0.9243576094991512,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855
-0.8551724564408869,-0.8773596397725848,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664
-0.7706575074157201,-0.7598647154561684,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145
-0.7181211877514273,-0.7410655275655421,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545
-0.7432472536778288,-0.7598647154561684,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578
-0.6518797412181888,-0.6705685729756921,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542
-0.5765015434389865,-0.5554235471456035,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425
-0.5285335993976755,-0.4802267955830969,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653
-0.44858702599549066,-0.477876897096769,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138
-0.3183883207405042,-0.28518522121784595,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535
-0.3960507063311978,-0.40972984099324766,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021
-0.2886938791911216,-0.30163451062214436,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568
-0.17905286423955405,-0.24053714997760742,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686
-0.227020808280865,-0.24758684543659268,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796
-0.1881896154855178,-0.2546365408955779,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875
-0.17676867642806351,-0.17943978933307134,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804
-0.1036746664603518,-0.13714161657916146,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276
-0.0922537274028967,-0.1441913120381459,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166
-0.1265165445752612,-0.21703816511432464,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232
-0.14707423487868007,-0.13714161657916146,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528
-0.09910629083736992,-0.02434648923540157,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183
0.056218480344017246,0.06024985627241815,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785
0.3440261445918822,0.29758960339157975,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073
-0.044285783361585736,-0.07604425593462455,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064
-0.3229566963634869,-0.355682175807696,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455
-0.29783063043708535,-0.25933633786823446,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306
-0.29783063043708535,-0.3039844091084722,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725
-0.34123019885541445,-0.37213146521199436,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882
-0.2315891839038469,-0.19823897722369757,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364
-0.2727045645106846,-0.2781355257588607,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905
-0.27042037669919405,-0.2663860333272189,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762
-0.01915971743518499,-0.02434648923540157,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294
-0.1036746664603518,-0.09954324079790818,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868
-0.20646311797744613,-0.21468826662799592,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194
-0.17905286423955405,0.08374884113570177,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366
-0.08768535177991481,-0.11364263171587784,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844
-0.1265165445752612,-0.1277420226338475,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059
-0.09453791521438804,-0.09014364685259421,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795
-0.35265113791286956,-0.3580320742940239,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282
-0.34123019885541445,-0.31338400305378616,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723
-0.3183883207405042,-0.32513349548542714,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306
-0.3183883207405042,-0.32513349548542714,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996
-0.30239900606006725,-0.3086842060811288,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378
-0.2727045645106846,-0.2781355257588607,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484
-0.15164261050166275,-0.14889110901080244,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888
-0.026012280869658216,-0.12539212414751966,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098
-0.08540116396842347,-0.06194486501665487,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605
0.008250536302707103,-0.03139618469438599,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715
0.04708172909805349,0.015601785032180427,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409
-0.07169603709947783,-0.05489516955766961,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417
0.015103099737179517,0.05555005929976159,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687
0.12245992687725654,0.12604701388961162,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063
0.028808226606125968,0.020301582004836984,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655
0.09504967313936445,0.1307468108622682,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823
-0.11052722989482422,-0.08074405290728111,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991
-0.012307154000711763,-0.012596996803759756,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902
-0.26128362545322953,-0.18413958630572788,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687
-0.2384417473383201,-0.24523694695026396,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827
-0.21331568141191937,0.06494965324507554,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535
-0.47142890411040084,-0.5201750698506789,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816
-0.48284984316785595,-0.26403613484089106,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725
-0.6952793096365179,-0.7081669487569454,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459
-0.5879224824964409,-0.5013758819600518,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651
-0.48284984316785595,-0.4943261865010674,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914
-0.3640720769703246,-0.4026801455342624,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247
-0.3572195135358514,-0.37213146521199436,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874
-0.42117677225759936,-0.4308789273702026,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584
-0.5422387262666212,-0.5577734456319322,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214
-0.5102600969057473,-0.5013758819600518,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604
-0.5079759090942567,-0.5060756789327092,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727
-0.41432420882312615,-0.42147933342488864,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585
-0.37092464040479706,-0.38388095764363533,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735
-0.418892584446108,-0.407379942506919,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278
-0.36635626478181516,-0.3956304500752772,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195
-0.4394502747495269,-0.07369435744829585,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614
-0.32524088417497743,-0.37213146521199436,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622
-0.5673647921930219,-0.5436740547139617,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318
-0.5559438531355677,-0.569522938063574,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444
-0.4965549700368016,-0.5131253743916936,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324
-0.4782814675448741,-0.4919762880147387,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005
-0.48741821879083785,-0.28753511970417384,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306
-0.48741821879083785,-0.4919762880147387,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927
-0.5582280409470582,-0.5953718214131855,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418
-0.6061959849883691,-0.6282704002217823,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716
-0.7409630658663374,-0.6893677608663183,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507
-0.9488241567120175,-0.8491608579366446,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583
-0.8437515173834318,-0.9243576094991512,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493
-0.7843626342846666,-0.8068626851827347,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936
-0.8940036492362341,-0.9243576094991512,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979
-1.1955164403530438,-1.1381983717550292,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659
-1.0516126082291117,-0.978405274684703,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964
-1.0150656032452559,-1.0207034474386127,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119
-0.9396874054660537,-0.9478565943624349,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192
-0.8551724564408869,-0.8773596397725848,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026
-0.8277622027029948,-0.8491608579366446,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916
-0.8711617711213239,-0.8773596397725848,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767
-0.9648134713924544,-1.0019042595479866,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553
-0.9351190298430718,-0.9337572034444643,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986
-0.9922237251303465,-0.9502064928487627,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528
-1.0835912375899859,-1.0559519247335383,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164
-1.0653177350980583,-1.109999589919089,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871
-0.9808027860728914,-1.0113038534932997,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523
-0.999076288564819,-1.0606517217061948,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487
-0.9168455273511436,-0.9408068989034496,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027
-1.0127814154337653,-1.0395026353292398,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788
-1.1110014913278778,-1.1381983717550292,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316
-1.1772429378611164,-1.2063454278585506,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548
-1.1475484963117337,-1.1875462399679244,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876
-1.2389160087713729,-1.272142585475744,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864
-1.2343476331483911,-1.2556932960714458,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335
-1.3120100187390846,-1.4624843628683384,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247
-1.3348518968539949,-1.3520391340109073,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137
-1.266326262509265,-1.2157450218038646,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398
-1.2845997650011927,-1.3191405552023105,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235
-1.4650506021089813,-1.4624843628683384,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654
-1.3919565921412695,-1.4295857840597426,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345
-1.825952276324557,-1.8760664964621248,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896
-2.097770625891985,-2.155704416335196,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067
-1.7802685200947375,-1.8549174100851697,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623
-1.9036146619152507,-1.7985198464132903,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482
-1.7437215151108816,-1.7515218766867229,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127
-1.5427129876996748,-1.6998241099875,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439
-1.6729116929546606,-1.7186232978781262,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541
-1.5564181145686204,-1.6974742115011714,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192
-1.4033775311987238,-1.4413352764913834,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451
-1.4696189777319633,-1.4671841598409958,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372
-1.4033775311987238,-1.4272358855734137,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996
-1.3348518968539949,-1.3261902506612957,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007
-1.3531253993459225,-1.3990371037374736,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922
-1.3051574553046115,-1.3003413673116841,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613
-1.259473699074792,-1.293291671852699,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944
-1.2252108819024272,-1.2086953263448792,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307
-1.1087173035163864,-1.0841507065694775,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292
-1.0835912375899859,-1.006604056520643,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076
-1.2777472015667202,-1.3449894385519219,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484
-1.0721702985325308,-1.0935503005147915,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764
-1.0995805522704227,-1.1311486762960439,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586
-1.085875425401477,-1.1123494884054177,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847
-1.0493284204176212,-1.098250097487448,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848
-1.1475484963117337,-1.1452480672140144,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669
-0.9533925323349993,-0.976055376198375,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804
-0.7729416952272115,-0.8068626851827347,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152
-0.7318263146203737,-0.712866745729602,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406
-0.7660891317927382,-0.8162622791280479,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069
-0.7843626342846666,-0.7692643094014815,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298
-0.9511083445235088,-0.9126081170675094,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013
-0.8254780148915043,-0.9126081170675094,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584
-0.6975634974480084,-0.7199164411885863,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735
-0.6450271777837155,-0.6071213138448273,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504
-0.7181211877514273,-0.67291847146202,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322
-0.7386788780548461,-0.7058170502706167,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743
-0.6792899949560809,-0.6964174563253036,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306
-0.6792899949560809,-0.6964174563253036,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903
-0.47599727973338274,-0.43557872434285916,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273
-0.7295421268088823,-0.6940675578389749,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806
-0.5445229140781126,-0.5366243592549772,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526
-0.5673647921930219,-0.5201750698506789,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619
-0.37092464040479706,-0.3791811606709788,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923
-0.3617878891588333,-0.367431668239337,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493
-0.3960507063311978,-0.4026801455342624,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499
-0.44401865037250876,-0.4543779122334854,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203
-0.5034075334712749,-0.3650817697530091,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997
-0.4051874575771624,-0.42617913039754524,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216
-0.5810699190619684,-0.529574663795992,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515
-0.7044160608824817,-0.6235706032491256,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943
-0.6039117971768778,-0.6188708062764683,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895
-0.6153327362343329,-0.600071618385842,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609
-0.6495955534066983,-0.6658687760030355,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683
-0.7889310099076484,-0.7716142078878102,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284
-0.7021318730709902,-0.7269661366475716,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018
-0.5285335993976755,-0.3533322773213673,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109


==> pic/Before_setting/���������д���(Ӣ��)/δ�趨��ֵ����ţ��/min/Zhejiang Guangxia-Ԥ����.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅
-0.7917319341171183,-1.1664603924525343,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028
-0.9697834468191293,-1.0882710552387334,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405
-0.9223030434319264,-0.9198632520090079,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904
-0.9401081947021271,-0.9318923808111309,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814
-0.8214071862341205,-0.793557399586714,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191
-0.8154721358107198,-0.811601092789899,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907
-0.8273422366575207,-0.8476884791962684,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663
-0.8629525391979226,-0.8597176079983919,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986
-0.8510824383511222,-0.8657321723994534,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873
-0.9401081947021271,-1.0281254112281168,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541
-1.052874152746734,-1.0642127976344868,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807
-1.005393749359531,-0.9860234604206859,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328
-1.017263850206332,-0.9198632520090079,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868
-1.041004051899933,-1.0341399756291783,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075
-1.207185463755143,-1.2025477788589036,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928
-1.1597050603679402,-1.1544312636504108,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238
-1.1775102116381413,-1.1544312636504108,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202
-1.1715751612147411,-1.1664603924525343,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199
-1.0647442535935345,-1.0702273620355482,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894
-1.041004051899933,-1.0521836688323634,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946
-1.005393749359531,-1.0221108468270554,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188
-1.005393749359531,-0.9980525892228088,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874
-0.9994586989361309,-0.9980525892228088,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297
-0.9579133459723284,-0.9439215096132544,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071
-0.9401081947021271,-0.871746736800515,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037
-0.8926277913149242,-0.8837758656026379,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842
-0.9044978921617253,-0.8597176079983919,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509
-0.5365247659109034,-0.4747854863304482,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224
-0.6374206231087093,-0.6371787251591121,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585
-0.7383164803065152,-0.745440884378221,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717
-0.6730309256491117,-0.6732661115654816,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286
-0.7086412281895136,-0.6973243691697281,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845
-0.5958752701449067,-0.5710185167474341,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593
-0.4771742616769001,-0.4687709219293867,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808
-0.512784564217302,-0.5048583083357562,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734
-0.4712392112534993,-0.4507272287262017,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454
-0.35847325320889295,-0.34246506950709277,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749
-0.2694474968578875,-0.2823194254964763,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007
-0.26351244643448724,-0.28833398989753833,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384
-0.2872526481280887,-0.27029029669435334,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278
-0.23977224474088582,-0.1921009594805524,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623
-0.35253820278549275,-0.3364505051060313,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848
-0.42969385828969725,-0.42666897112195523,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494
-0.26351244643448724,-0.25224660349116834,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076
-0.20416194220048395,-0.1499990086731209,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903
-0.08546093373247682,0.04848161656191247,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539
-0.21009699262388418,-0.20413008828267537,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379
-0.1982268917770832,-0.1740572662773674,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558
-0.1388763875430799,-0.11391162226675143,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004
-0.032045479921873746,-0.011664027448704007,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185
0.11633078066313503,0.12065638937465194,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691
0.033240074735530305,0.03645248775978897,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568
-0.02017537907507277,-0.011664027448704007,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585
0.08072047812273316,0.09659813177040545,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606
0.5495894615713609,0.4815302534383487,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481
0.3537327975991493,0.4093554806256098,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465
0.08665552854613338,0.06652530976509693,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715
0.1697462344737381,0.21087485539057638,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391
0.18161633532053856,0.19884572658845234,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012
0.02136997388872933,0.04246705216085045,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036
0.17568128489713833,0.24094767739588382,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702
0.34186269675234887,0.37928265862030125,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423
0.5080441086075583,0.4273991738287942,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454
0.525849259877759,0.5537050262510876,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563
0.4724338060671559,0.5055885110425946,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829
0.270642091671544,0.2890641926043768,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243
0.3477977471757491,0.3191370146096853,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963
0.5021090581841581,0.45747199583410275,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107
0.43682350352675453,0.4755156890372872,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765
0.15194108320353744,0.17478746898420638,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338
-0.032045479921873746,-0.011664027448704007,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106
-0.1388763875430799,-0.10188249346462792,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327
0.06291532685253196,0.09058356736934342,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816
0.13413593193333623,0.1326855181767749,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287
0.1994214865907403,0.21087485539057638,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838
0.18755138574393984,0.21087485539057638,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061
0.270642091671544,0.2710204994011923,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198
0.08665552854613338,0.1146418249735899,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202
0.045110175582330755,0.07253987416615897,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307
0.18161633532053856,0.21087485539057638,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188
0.18161633532053856,0.21087485539057638,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185
0.40714825140975236,0.4815302534383487,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414
0.6504853187691668,0.6800108786733821,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777
1.1727697560283983,1.2032779815657422,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515
1.3864315712708106,1.443860557608207,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374
1.2024450081453995,1.2934964475816666,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808
0.6208100666521646,0.692040007475505,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157
0.7513811759669727,0.8303749886999224,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559
1.0600037979837909,1.1010303867476947,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632
1.321146016613407,1.395744042399714,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056
1.5585480335494202,1.6062537964368704,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359
1.5110676301622175,1.624297489640056,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715
2.110507722925653,2.063360690917554,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654
1.813755201755635,1.7927052928697809,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852
1.89091085725984,1.8889383232867667,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769
2.5378313534104784,2.5144530209971756,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283
2.4903509500232754,2.5505404074035445,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202
3.196621950407917,3.759467852016929,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547
3.3212580092993247,3.3685211659479246,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453
2.864259126697498,2.827210369852379,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096
3.612075480045942,3.9098319620434694,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367
3.891022849945758,3.567001791182958,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995
3.042310639399508,2.9414870934725497,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173
2.6802725635720868,2.815181241050256,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192
2.858324076274098,2.8572831918576864,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543
2.5556365046806793,2.2618413161525877,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335
1.8434304538726374,2.1054626417249844,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927
1.2024450081453995,0.7882730378924909,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018
1.784079949638634,1.7445887776612878,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155
2.187663378429858,2.0332878689122458,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013
1.5110676301622175,1.0468993071381403,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256
0.8997574365519816,1.4137877356028996,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929
0.3537327975991493,-0.11992618666781292,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664
-0.1388763875430799,0.3311661434118083,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584
0.30625239421194644,0.8303749886999224,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294
0.7988615793541757,0.692040007475505,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863
0.2587719908247436,-0.2101446526837374,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056
-0.00830527822827232,0.0184087945566045,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374
0.24096683955454293,0.18080203338526787,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682
0.2053565370141405,0.1687729045831449,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754
0.6860956213095692,0.6018215414595806,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827
1.2143151089921997,1.1431323375551263,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943
1.7959500504854344,1.684443133650672,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175
1.7544046975216319,1.7145159556559804,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015
1.4161068233878116,1.0829866935445103,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297
0.8166667306243763,0.7882730378924909,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315
1.3508212687304082,1.2634236255763591,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926
1.4398470250814137,1.2754527543784822,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202
1.5170026805856176,1.504006201618823,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946
1.8493655042960375,1.7866907284687192,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973
1.9977417648810463,1.8949528876878283,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279
1.451717125928214,1.1611760307583117,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862
1.0006532937497874,1.0829866935445103,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302
1.273665613226204,1.3777003491965296,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438
1.4635872267750145,1.4619042508113926,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235
1.5110676301622175,1.431831428806084,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893
1.2855357140730046,1.2032779815657422,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697
1.8196902521790363,1.8528509368803967,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618
1.6000933865132227,1.588210103233686,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923
1.784079949638634,2.081404384120739,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585
1.505132579738817,1.2634236255763591,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892
1.8968459076832405,1.7927052928697809,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566
1.3270810670368072,1.2634236255763591,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532
0.7632512768137732,0.4033409162245472,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407
0.22909673870774142,-0.23420291028798387,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371
-0.2516423455876868,-0.48080005073150966,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267
-0.6849010264959121,-0.5409456947421262,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565
-0.7501865811533163,-0.649207853961235,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216
-0.3881485053258946,-0.4206544067208937,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763
-0.7027061777661133,-0.8296447859930834,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214
-1.0884844552871358,-1.2807371160727046,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146
-1.420847278997556,-1.4431303549013685,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166
-1.3436916234933514,-1.3228390668801362,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409
-1.052874152746734,-1.0100817180249324,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516
-0.6967711273427132,-0.6010913387527421,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185
-0.7679917324235169,-0.8296447859930834,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711
-0.6908360769193124,-0.6792806759665431,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218
-1.0825494048637356,-1.2326206008642118,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872
-1.4327173798443562,-1.382984710890752,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204
-1.118159707404138,-1.2025477788589036,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348
-1.2309256654487444,-1.1905186500567808,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333
-1.2249906150253442,-1.2987808092758897,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015
-1.035069001476533,-1.0160962824259938,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188
-1.035069001476533,-1.1424021348482878,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623
-1.15377000994454,-1.1243584416451027,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995
-1.0766143544403355,-1.1123293128429799,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835
-1.31995142179975,-1.2626934228695201,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652
-1.2131205141785433,-1.3108099380780132,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806
-1.32588647222315,-1.2987808092758897,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586
-1.308081320952949,-1.2205914720620887,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095
-1.15377000994454,-1.1484166992493492,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377
-1.1122246569807372,-1.0882710552387334,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677
-0.8748226400447235,-0.9198632520090079,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487
-0.8688875896213234,-0.8897904300037,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763
-0.8807576904681238,-0.8897904300037,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047
-0.7501865811533163,-0.7334117555760975,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604
-0.678965976072512,-0.6612369827633586,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244
-0.2872526481280887,-0.24021747468904536,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573
0.1460060327801372,0.3612389654171168,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456
0.6208100666521646,0.6499380566680736,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632
1.0303285458667897,0.8424041175020455,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224
0.757316226390373,0.7702293446893065,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364
0.46649875564375565,0.46950112463622573,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039
0.6089399658053642,0.5416758974489646,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684
0.25283694040134336,0.30109332140649975,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966
0.3181224950587469,0.3071078858075623,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188
0.3181224950587469,0.18080203338526787,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794
-0.06765578246227562,0.030437923358727477,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673
0.02136997388872933,0.10261269617146693,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175
0.25283694040134336,0.1687729045831449,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333
0.14007098235673646,0.06051074536403545,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698
0.2647070412481438,0.35522440101605424,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356
0.5021090581841581,0.4514574314330402,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684
0.5614595624181614,0.5116030754436572,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005
0.4427585539501548,0.41537004502667124,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654
0.3240575454821471,0.3492098366149927,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112
0.14007098235673646,0.1687729045831449,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592
0.21129158743754073,0.22290398419269936,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127
0.19348643616734007,0.2529768061980068,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809
0.18755138574393984,0.21087485539057638,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246
-0.2872526481280887,-0.3003631186996613,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964
-0.3703433540556934,-0.34246506950709277,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312
0.05104522600573151,0.49957394664153315,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623
0.1638111840503379,0.06051074536403545,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711
0.22909673870774142,0.19283116218739085,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201
0.2231616882843412,0.25899137059906935,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853
0.30031734378854624,0.25899137059906935,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034
0.02136997388872933,0.03645248775978897,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956
-0.043915580768674196,-0.059780542657196976,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846
-0.04985063119207442,-0.04173684945401198,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902
-0.08546093373247682,-0.12594075106887442,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939
0.015434923465329107,0.0184087945566045,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484
0.05104522600573151,0.1387000825778364,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201
0.270642091671544,0.2890641926043768,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603
0.46649875564375565,0.36725352981817827,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907
0.35966784802254953,0.36725352981817827,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327
0.8522770331647788,1.0769721291434489,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799
0.9769130920561866,1.0168264851328328,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856
1.1727697560283983,1.0890012579455717,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681
0.9056924869753817,0.9626954055232784,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947
0.9591079407859848,0.9927682275285858,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088
0.6682904700393675,0.7100837006786905,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707
0.7395110751201723,0.7642147802882451,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658
0.680160570886169,0.7100837006786905,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245
0.6504853187691668,0.6679817498712591,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205
0.128200881509936,-0.08985336466250494,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402
-0.026110429498472993,0.006379665754480991,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627
0.11039573023973481,0.030437923358727477,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282
-0.35847325320889295,-0.24021747468904536,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936
-0.346603152362092,-0.40862527791877074,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287
-0.7679917324235169,-0.745440884378221,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298
-0.5662000180279051,-0.5529748235442491,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568
-0.678965976072512,-0.811601092789899,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854
-0.34066810193869174,-0.4026107135177087,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851
-0.5187196146407022,-0.5950767743516806,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705
-0.43562890871309745,-0.44471266432514023,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091
-0.32879800109189133,-0.32442137630390777,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986
-0.33473305151529154,-0.4326835355230167,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315
-0.578070118874706,-0.5108728727368181,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517
-0.48310931210030034,-0.44471266432514023,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155
-0.43562890871309745,-0.4507272287262017,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844
-0.8095370853873195,-0.9739943316185624,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415
-1.0291339510531325,-1.1003001840408564,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015
-1.3852369764571535,-1.0581982332334248,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584
-1.0647442535935345,-0.7033389335707896,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345
-0.7145762786129138,-0.3123922475017848,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749
-0.32879800109189133,-0.1921009594805524,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497
-0.3940835557492948,-0.41463984231983225,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007
-0.578070118874706,-0.4868146151325717,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284
-0.41782375744289624,-0.40862527791877074,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156
-0.48904436252370054,-0.48080005073150966,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428
-0.5424598163343036,-0.5108728727368181,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913
-0.423758807866297,-0.4206544067208937,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255
-0.4653041608300991,-0.44471266432514023,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402
-0.45343405998329867,-0.5048583083357562,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194
-0.5187196146407022,-0.4687709219293867,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048
-0.45343405998329867,-0.4206544067208937,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436
-0.4712392112534993,-0.4507272287262017,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259
-0.41782375744289624,-0.3845670203145243,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036
-0.16855163966008155,-0.1921009594805524,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682
-0.10920113542607825,-0.13796987987099793,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895
-0.22196709347068463,-0.08383880026144347,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698
-0.16855163966008155,-0.18007183067842888,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276
-0.43562890871309745,-0.44471266432514023,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684
-0.512784564217302,-0.5108728727368181,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223
-0.4653041608300991,-0.48080005073150966,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173
-0.512784564217302,-0.5108728727368181,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898
-0.4771742616769001,-0.4747854863304482,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288
-0.4712392112534993,-0.4507272287262017,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452
-0.5009144633705015,-0.4928291795336332,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691
-0.32879800109189133,-0.2943485542985998,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302
-0.17448669008348178,-0.1740572662773674,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316
-0.20416194220048395,-0.18007183067842888,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188
-0.20416194220048395,-0.1680427018763059,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445
-0.4415639591364977,-0.4627563575283252,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388
-0.6433556735321095,-0.6251495963569886,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207
-0.6374206231087093,-0.6251495963569886,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585
-0.7383164803065152,-0.7995719639877755,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016
-0.8807576904681238,-0.9198632520090079,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467
-0.9697834468191293,-0.9499360740143159,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026
-0.8866927408915241,-0.85370304359733,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439
-0.8510824383511222,-0.811601092789899,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052
-0.9638483963957285,-0.9559506384153774,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253
-0.8926277913149242,-0.9078341232068844,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284
-0.8748226400447235,-0.8777613012015765,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977
-0.833277287080921,-0.8476884791962684,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637
-0.7739267828469176,-0.763484577581406,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891
-0.8273422366575207,-0.7995719639877755,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188
-0.8273422366575207,-0.8416739147952069,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582
-0.8451473879277219,-0.85370304359733,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996
-0.9104329425851254,-0.9018195588058229,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917
-0.7739267828469176,-0.7815282707845905,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428
-0.7501865811533163,-0.7514554487792825,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651
-0.7205113290363145,-0.6913098047686665,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188
-0.7205113290363145,-0.7093534979718515,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195
-0.7086412281895136,-0.7033389335707896,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171
-0.7264463794597148,-0.7153680623729131,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085
-0.7501865811533163,-0.811601092789899,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872
-1.0231989006297324,-1.0160962824259938,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256
-0.9460432451255278,-0.9860234604206859,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251
-0.9104329425851254,-0.9018195588058229,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188
-0.9104329425851254,-0.9018195588058229,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774
-0.9044978921617253,-0.9379069452121929,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863
-0.8036020349639192,-0.7815282707845905,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823
-0.8688875896213234,-0.8777613012015765,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498
-0.833277287080921,-0.8476884791962684,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556
-0.8688875896213234,-0.8597176079983919,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498
-0.833277287080921,-0.8356593503941455,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363
-0.6552257743789105,-0.6732661115654816,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039
-0.6849010264959121,-0.6732661115654816,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839
-0.5068495137939018,-0.4928291795336332,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188
-0.5068495137939018,-0.4928291795336332,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021
-0.6492907239555102,-0.6431932895601736,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204


==> pic/Before_setting/���������д���(Ӣ��)/�½� �ı��ĵ�.txt <==
。我想先把这些表格的名字中的“-”符号和中文去掉，然后把空格改为_。
我有“log”“SVM”“FCNN”这三个文件夹，里面都有很多csv表格，每个表格里有“策略”这一列，这一列有“卖出”“买进”“持有”。我要计算每个表格里的买进和卖出一共出现的次数（命名为交易次数）。对这三个文件夹制作三个表格，行名称分别为文件夹名和“交易次数”，列坐标为文件夹里各个文件不带后缀的文件名。

==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/An_Naier.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,买进
2021-10-13,卖出
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,卖出
2021-11-10,持有
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,买进
2022-01-17,卖出
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,买进
2022-02-11,卖出
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,买进
2022-03-04,卖出
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,买进
2022-04-26,卖出
2022-04-27,买进
2022-04-28,买进
2022-04-29,卖出
2022-05-05,持有
2022-05-06,买进
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,卖出
2022-05-16,持有
2022-05-17,持有
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,卖出
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,买进
2022-11-24,买进
2022-11-25,买进
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,买进
2022-12-16,买进
2022-12-19,买进
2022-12-20,买进
2022-12-21,买进
2022-12-22,买进
2022-12-23,买进
2022-12-26,卖出
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,卖出
2023-02-08,买进
2023-02-09,卖出
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,买进
2023-03-01,买进
2023-03-02,卖出
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,卖出
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,卖出
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,持有
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,卖出
2021-11-11,买进
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,卖出
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,买进
2022-01-28,卖出
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,持有
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,卖出
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,持有
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,卖出
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,卖出
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,买进
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,买进
2022-09-20,卖出
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,持有
2022-11-08,买进
2022-11-09,卖出
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,卖出
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,买进
2023-01-12,卖出
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,卖出
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,买进
2023-03-06,买进
2023-03-07,卖出
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Fengdong_Co_Ltd.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,卖出
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,买进
2021-10-21,卖出
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,买进
2021-11-16,买进
2021-11-17,卖出
2021-11-18,持有
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,买进
2021-12-15,卖出
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,买进
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,买进
2022-01-05,卖出
2022-01-06,持有
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,买进
2022-01-17,买进
2022-01-18,买进
2022-01-19,买进
2022-01-20,买进
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,买进
2022-02-08,卖出
2022-02-09,买进
2022-02-10,卖出
2022-02-11,买进
2022-02-14,卖出
2022-02-15,持有
2022-02-16,持有
2022-02-17,买进
2022-02-18,卖出
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,买进
2022-04-01,卖出
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,卖出
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,卖出
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,买进
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,买进
2022-06-14,卖出
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,买进
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,持有
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,买进
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,卖出
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,持有
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,卖出
2022-11-16,买进
2022-11-17,买进
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,买进
2022-12-13,卖出
2022-12-14,买进
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,买进
2023-01-04,买进
2023-01-05,买进
2023-01-06,卖出
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,买进
2023-03-15,卖出
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Magnificent_Blast.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,卖出
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,买进
2022-09-30,卖出
2022-10-10,持有
2022-10-11,买进
2022-10-12,卖出
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,卖出
2022-11-11,持有
2022-11-14,买进
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,买进
2022-12-07,卖出
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,买进
2023-01-18,卖出
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,卖出
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,卖出
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,卖出
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,买进
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,卖出
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,卖出
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,买进
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,卖出
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,持有
2022-02-28,持有
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,卖出
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,买进
2022-04-18,买进
2022-04-19,买进
2022-04-20,卖出
2022-04-21,买进
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,卖出
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,卖出
2022-07-05,买进
2022-07-06,卖出
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,买进
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,卖出
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,买进
2022-10-25,卖出
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,卖出
2022-12-28,持有
2022-12-29,持有
2022-12-30,买进
2023-01-03,买进
2023-01-04,卖出
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,卖出
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,卖出
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/ST_Yi_Paper.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,卖出
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,卖出
2021-11-02,买进
2021-11-03,买进
2021-11-04,卖出
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,买进
2021-11-22,卖出
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,卖出
2021-12-10,持有
2021-12-13,持有
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,卖出
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,卖出
2022-01-06,买进
2022-01-07,卖出
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,卖出
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,买进
2022-07-08,卖出
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,买进
2022-08-24,卖出
2022-08-25,持有
2022-08-26,买进
2022-08-29,卖出
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,买进
2022-09-06,卖出
2022-09-07,持有
2022-09-08,买进
2022-09-09,卖出
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,买进
2022-10-12,买进
2022-10-13,卖出
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,买进
2022-11-15,买进
2022-11-16,卖出
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,买进
2022-12-08,买进
2022-12-09,买进
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,卖出
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,买进
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,卖出
2023-02-06,买进
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,买进
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,买进
2023-02-21,买进
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,卖出
2021-09-29,持有
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,买进
2021-10-22,卖出
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,卖出
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,卖出
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,买进
2021-12-09,买进
2021-12-10,卖出
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,卖出
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,买进
2022-01-13,卖出
2022-01-14,持有
2022-01-17,买进
2022-01-18,买进
2022-01-19,卖出
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,买进
2022-03-07,卖出
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,买进
2022-03-15,卖出
2022-03-16,持有
2022-03-17,买进
2022-03-18,卖出
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,持有
2022-04-06,买进
2022-04-07,买进
2022-04-08,卖出
2022-04-11,买进
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,卖出
2022-04-20,持有
2022-04-21,买进
2022-04-22,卖出
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,卖出
2022-05-17,持有
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,买进
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,买进
2022-06-07,买进
2022-06-08,买进
2022-06-09,卖出
2022-06-10,买进
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,卖出
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,持有
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,买进
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,买进
2022-09-29,卖出
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,卖出
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,买进
2022-11-17,卖出
2022-11-18,买进
2022-11-21,卖出
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,买进
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,买进
2022-12-15,卖出
2022-12-16,买进
2022-12-19,买进
2022-12-20,卖出
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,卖出
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,买进
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,买进
2023-01-13,卖出
2023-01-16,买进
2023-01-17,卖出
2023-01-18,持有
2023-01-19,持有
2023-01-20,买进
2023-01-30,买进
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,买进
2023-02-16,卖出
2023-02-17,持有
2023-02-20,买进
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,买进
2023-03-09,卖出
2023-03-10,持有
2023-03-13,买进
2023-03-14,卖出
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,卖出
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Xingmei_United.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,持有
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,买进
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,买进
2021-10-18,买进
2021-10-19,卖出
2021-10-20,持有
2021-10-21,持有
2021-10-22,买进
2021-10-25,卖出
2021-10-26,持有
2021-10-27,持有
2021-10-28,买进
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,卖出
2021-11-12,买进
2021-11-15,卖出
2021-11-16,买进
2021-11-17,买进
2021-11-18,卖出
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,卖出
2021-12-03,买进
2021-12-06,卖出
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,卖出
2021-12-16,持有
2021-12-17,买进
2021-12-20,买进
2021-12-21,卖出
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,买进
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,持有
2022-02-17,持有
2022-02-18,买进
2022-02-21,买进
2022-02-22,卖出
2022-02-23,持有
2022-02-24,持有
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,买进
2022-03-03,卖出
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,买进
2022-03-29,卖出
2022-03-30,持有
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,卖出
2022-04-28,持有
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,卖出
2022-05-11,持有
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,卖出
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,卖出
2022-05-27,持有
2022-05-30,持有
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,卖出
2022-06-27,买进
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,买进
2022-07-07,卖出
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,买进
2022-07-27,卖出
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,持有
2022-08-11,买进
2022-08-12,买进
2022-08-15,买进
2022-08-16,买进
2022-08-17,买进
2022-08-18,卖出
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,买进
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,买进
2022-09-09,卖出
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,买进
2022-10-10,卖出
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,买进
2022-10-21,卖出
2022-10-24,持有
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,买进
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,买进
2022-11-28,卖出
2022-11-29,买进
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,买进
2022-12-07,买进
2022-12-08,卖出
2022-12-09,持有
2022-12-12,买进
2022-12-13,买进
2022-12-14,卖出
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,买进
2023-01-05,卖出
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,买进
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,卖出
2023-01-20,买进
2023-01-30,卖出
2023-01-31,买进
2023-02-01,买进
2023-02-02,卖出
2023-02-03,买进
2023-02-06,卖出
2023-02-07,买进
2023-02-08,卖出
2023-02-09,买进
2023-02-10,买进
2023-02-13,买进
2023-02-14,卖出
2023-02-15,买进
2023-02-16,卖出
2023-02-17,买进
2023-02-20,卖出
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,买进
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Zhaohe_Industrial.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,持有
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,买进
2021-10-12,买进
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,买进
2021-10-21,卖出
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,买进
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,卖出
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,卖出
2021-12-06,持有
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,买进
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,买进
2022-01-05,买进
2022-01-06,卖出
2022-01-07,买进
2022-01-10,卖出
2022-01-11,持有
2022-01-12,买进
2022-01-13,买进
2022-01-14,卖出
2022-01-17,买进
2022-01-18,卖出
2022-01-19,买进
2022-01-20,卖出
2022-01-21,买进
2022-01-24,买进
2022-01-25,卖出
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,买进
2022-02-10,卖出
2022-02-11,持有
2022-02-14,买进
2022-02-15,买进
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,卖出
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,买进
2022-03-01,买进
2022-03-02,买进
2022-03-03,买进
2022-03-04,卖出
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,买进
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,卖出
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,买进
2022-03-31,买进
2022-04-01,卖出
2022-04-06,买进
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,买进
2022-04-15,卖出
2022-04-18,买进
2022-04-19,买进
2022-04-20,买进
2022-04-21,卖出
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,买进
2022-06-06,买进
2022-06-07,买进
2022-06-08,卖出
2022-06-09,持有
2022-06-10,买进
2022-06-13,买进
2022-06-14,卖出
2022-06-15,持有
2022-06-16,持有
2022-06-17,买进
2022-06-20,买进
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,买进
2022-07-08,买进
2022-07-11,买进
2022-07-12,卖出
2022-07-13,买进
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,买进
2022-07-25,卖出
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,卖出
2022-08-01,买进
2022-08-02,卖出
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,买进
2022-08-15,卖出
2022-08-16,买进
2022-08-17,卖出
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,持有
2022-09-02,买进
2022-09-05,买进
2022-09-06,买进
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,买进
2022-09-14,买进
2022-09-15,卖出
2022-09-16,买进
2022-09-19,卖出
2022-09-20,买进
2022-09-21,卖出
2022-09-22,买进
2022-09-23,卖出
2022-09-26,买进
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,卖出
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,卖出
2022-10-31,持有
2022-11-01,买进
2022-11-02,卖出
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,买进
2022-11-09,卖出
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,买进
2022-12-01,买进
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,买进
2022-12-15,卖出
2022-12-16,持有
2022-12-19,买进
2022-12-20,买进
2022-12-21,卖出
2022-12-22,持有
2022-12-23,持有
2022-12-26,买进
2022-12-27,买进
2022-12-28,买进
2022-12-29,买进
2022-12-30,卖出
2023-01-03,买进
2023-01-04,卖出
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,买进
2023-01-11,卖出
2023-01-12,持有
2023-01-13,买进
2023-01-16,卖出
2023-01-17,持有
2023-01-18,买进
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,买进
2023-02-01,卖出
2023-02-02,买进
2023-02-03,卖出
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,买进
2023-02-10,卖出
2023-02-13,买进
2023-02-14,买进
2023-02-15,卖出
2023-02-16,买进
2023-02-17,卖出
2023-02-20,持有
2023-02-21,买进
2023-02-22,卖出
2023-02-23,买进
2023-02-24,卖出
2023-02-27,买进
2023-02-28,卖出
2023-03-01,持有
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,买进
2023-03-23,卖出


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/FCNN/Zhejiang_Guangxia.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,卖出
2021-09-17,买进
2021-09-22,卖出
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,买进
2021-09-29,卖出
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,买进
2021-10-15,卖出
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,持有
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,买进
2021-11-01,买进
2021-11-02,卖出
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,买进
2021-11-09,买进
2021-11-10,卖出
2021-11-11,持有
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,卖出
2021-11-22,买进
2021-11-23,卖出
2021-11-24,买进
2021-11-25,卖出
2021-11-26,持有
2021-11-29,持有
2021-11-30,买进
2021-12-01,买进
2021-12-02,买进
2021-12-03,买进
2021-12-06,卖出
2021-12-07,买进
2021-12-08,卖出
2021-12-09,持有
2021-12-10,买进
2021-12-13,卖出
2021-12-14,买进
2021-12-15,买进
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,买进
2021-12-22,买进
2021-12-23,卖出
2021-12-24,持有
2021-12-27,买进
2021-12-28,买进
2021-12-29,卖出
2021-12-30,买进
2021-12-31,买进
2022-01-04,卖出
2022-01-05,持有
2022-01-06,持有
2022-01-07,买进
2022-01-10,买进
2022-01-11,买进
2022-01-12,卖出
2022-01-13,买进
2022-01-14,卖出
2022-01-17,持有
2022-01-18,持有
2022-01-19,买进
2022-01-20,卖出
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,买进
2022-01-27,卖出
2022-01-28,买进
2022-02-07,买进
2022-02-08,买进
2022-02-09,卖出
2022-02-10,持有
2022-02-11,持有
2022-02-14,买进
2022-02-15,卖出
2022-02-16,买进
2022-02-17,买进
2022-02-18,卖出
2022-02-21,买进
2022-02-22,买进
2022-02-23,买进
2022-02-24,卖出
2022-02-25,买进
2022-02-28,卖出
2022-03-01,买进
2022-03-02,卖出
2022-03-03,持有
2022-03-04,持有
2022-03-07,买进
2022-03-08,卖出
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,买进
2022-03-23,卖出
2022-03-24,持有
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,买进
2022-04-13,卖出
2022-04-14,买进
2022-04-15,卖出
2022-04-18,持有
2022-04-19,买进
2022-04-20,卖出
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,持有
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,买进
2022-05-13,买进
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,买进
2022-06-07,卖出
2022-06-08,持有
2022-06-09,持有
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,持有
2022-06-22,买进
2022-06-23,卖出
2022-06-24,持有
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,持有
2022-07-07,持有
2022-07-08,买进
2022-07-11,卖出
2022-07-12,买进
2022-07-13,卖出
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,卖出
2022-07-21,买进
2022-07-22,卖出
2022-07-25,持有
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,卖出
2022-08-02,持有
2022-08-03,持有
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,买进
2022-08-10,买进
2022-08-11,买进
2022-08-12,卖出
2022-08-15,持有
2022-08-16,买进
2022-08-17,卖出
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,买进
2022-08-24,买进
2022-08-25,买进
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,买进
2022-09-14,卖出
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,买进
2022-09-21,卖出
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,买进
2022-10-11,买进
2022-10-12,买进
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,卖出
2022-10-28,持有
2022-10-31,持有
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,买进
2022-11-10,卖出
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,买进
2022-11-17,买进
2022-11-18,卖出
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,买进
2022-11-25,卖出
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,买进
2022-12-02,买进
2022-12-05,买进
2022-12-06,卖出
2022-12-07,持有
2022-12-08,买进
2022-12-09,卖出
2022-12-12,持有
2022-12-13,买进
2022-12-14,卖出
2022-12-15,买进
2022-12-16,卖出
2022-12-19,持有
2022-12-20,买进
2022-12-21,买进
2022-12-22,卖出
2022-12-23,买进
2022-12-26,买进
2022-12-27,卖出
2022-12-28,买进
2022-12-29,买进
2022-12-30,买进
2023-01-03,卖出
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,买进
2023-01-17,卖出
2023-01-18,买进
2023-01-19,买进
2023-01-20,买进
2023-01-30,卖出
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,买进
2023-02-15,卖出
2023-02-16,持有
2023-02-17,买进
2023-02-20,买进
2023-02-21,卖出
2023-02-22,买进
2023-02-23,卖出
2023-02-24,买进
2023-02-27,卖出
2023-02-28,买进
2023-03-01,买进
2023-03-02,买进
2023-03-03,卖出
2023-03-06,持有
2023-03-07,持有
2023-03-08,买进
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,买进
2023-03-16,卖出
2023-03-17,买进
2023-03-20,买进
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/An_Naier.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,持有
2018-09-17,持有
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,持有
2018-09-26,持有
2018-09-27,持有
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,持有
2018-10-22,持有
2018-10-23,持有
2018-10-24,持有
2018-10-25,持有
2018-10-26,持有
2018-10-29,持有
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,持有
2018-11-14,持有
2018-11-15,买进
2018-11-16,买进
2018-11-19,卖出
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,持有
2019-01-04,持有
2019-01-07,持有
2019-01-08,持有
2019-01-09,持有
2019-01-10,持有
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,买进
2019-01-25,卖出
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,买进
2019-02-01,卖出
2019-02-11,买进
2019-02-12,买进
2019-02-13,卖出
2019-02-14,持有
2019-02-15,持有
2019-02-18,持有
2019-02-19,持有
2019-02-20,持有
2019-02-21,持有
2019-02-22,持有
2019-02-25,持有
2019-02-26,持有
2019-02-27,持有
2019-02-28,持有
2019-03-01,持有
2019-03-04,持有
2019-03-05,持有
2019-03-06,持有
2019-03-07,持有
2019-03-08,持有
2019-03-11,持有
2019-03-12,持有
2019-03-13,持有
2019-03-14,持有
2019-03-15,持有
2019-03-18,持有
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,持有
2019-04-01,持有
2019-04-02,持有
2019-04-03,持有
2019-04-04,持有
2019-04-08,持有
2019-04-09,持有
2019-04-10,持有
2019-04-11,持有
2019-04-12,持有
2019-04-15,持有
2019-04-16,持有
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,持有
2019-04-25,持有
2019-04-26,持有
2019-04-29,持有
2019-04-30,持有
2019-05-06,持有
2019-05-07,持有
2019-05-08,持有
2019-05-09,持有
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,持有
2019-09-06,持有
2019-09-09,持有
2019-09-10,持有
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,持有
2019-10-31,持有
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,买进
2019-11-08,卖出
2019-11-11,持有
2019-11-12,持有
2019-11-13,买进
2019-11-14,卖出
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,持有
2019-11-21,持有
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,持有
2019-12-12,持有
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,买进
2020-01-03,卖出
2020-01-06,持有
2020-01-07,持有
2020-01-08,持有
2020-01-09,持有
2020-01-10,持有
2020-01-13,持有
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,持有
2020-02-20,持有
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Fangda_Chemical.csv <==
交易日期,策略
2021-09-15,买进
2021-09-16,买进
2021-09-17,买进
2021-09-22,买进
2021-09-23,买进
2021-09-24,买进
2021-09-27,买进
2021-09-28,买进
2021-09-29,卖出
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,买进
2021-10-19,买进
2021-10-20,买进
2021-10-21,买进
2021-10-22,买进
2021-10-25,买进
2021-10-26,买进
2021-10-27,买进
2021-10-28,卖出
2021-10-29,买进
2021-11-01,买进
2021-11-02,买进
2021-11-03,买进
2021-11-04,买进
2021-11-05,买进
2021-11-08,卖出
2021-11-09,买进
2021-11-10,买进
2021-11-11,买进
2021-11-12,买进
2021-11-15,买进
2021-11-16,买进
2021-11-17,买进
2021-11-18,买进
2021-11-19,买进
2021-11-22,买进
2021-11-23,买进
2021-11-24,买进
2021-11-25,买进
2021-11-26,买进
2021-11-29,买进
2021-11-30,卖出
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,买进
2021-12-09,买进
2021-12-10,买进
2021-12-13,买进
2021-12-14,买进
2021-12-15,买进
2021-12-16,卖出
2021-12-17,持有
2021-12-20,持有
2021-12-21,买进
2021-12-22,买进
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,买进
2021-12-30,卖出
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,买进
2022-01-11,卖出
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,买进
2022-01-25,买进
2022-01-26,卖出
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,买进
2022-02-17,卖出
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,买进
2022-02-24,买进
2022-02-25,买进
2022-02-28,卖出
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,卖出
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,买进
2022-03-18,卖出
2022-03-21,买进
2022-03-22,买进
2022-03-23,买进
2022-03-24,买进
2022-03-25,买进
2022-03-28,买进
2022-03-29,买进
2022-03-30,买进
2022-03-31,买进
2022-04-01,买进
2022-04-06,卖出
2022-04-07,买进
2022-04-08,买进
2022-04-11,卖出
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,买进
2022-04-18,卖出
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,卖出
2022-05-09,持有
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,买进
2022-05-18,买进
2022-05-19,买进
2022-05-20,卖出
2022-05-23,持有
2022-05-24,买进
2022-05-25,买进
2022-05-26,买进
2022-05-27,买进
2022-05-30,卖出
2022-05-31,持有
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,买进
2022-06-13,卖出
2022-06-14,持有
2022-06-15,买进
2022-06-16,卖出
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,买进
2022-06-24,买进
2022-06-27,卖出
2022-06-28,买进
2022-06-29,卖出
2022-06-30,买进
2022-07-01,卖出
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,持有
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,卖出
2022-08-09,持有
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,卖出
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,买进
2022-09-07,卖出
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,买进
2022-09-23,卖出
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,持有
2022-10-18,买进
2022-10-19,卖出
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,买进
2022-11-16,卖出
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,卖出
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,买进
2022-12-13,卖出
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,买进
2023-01-05,卖出
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,买进
2023-01-20,卖出
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,买进
2023-02-27,卖出
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,买进
2023-03-06,卖出
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,买进
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Fengdong_Co_Ltd.csv <==
交易日期,策略
2018-09-11,持有
2018-09-12,持有
2018-09-13,持有
2018-09-14,买进
2018-09-17,卖出
2018-09-18,持有
2018-09-19,持有
2018-09-20,持有
2018-09-21,持有
2018-09-25,买进
2018-09-26,买进
2018-09-27,卖出
2018-09-28,持有
2018-10-08,持有
2018-10-09,持有
2018-10-10,持有
2018-10-11,持有
2018-10-12,持有
2018-10-15,持有
2018-10-16,持有
2018-10-17,持有
2018-10-18,持有
2018-10-19,买进
2018-10-22,买进
2018-10-23,卖出
2018-10-24,持有
2018-10-25,持有
2018-10-26,买进
2018-10-29,卖出
2018-10-30,持有
2018-10-31,持有
2018-11-01,持有
2018-11-02,持有
2018-11-05,持有
2018-11-06,持有
2018-11-07,持有
2018-11-08,持有
2018-11-09,持有
2018-11-12,持有
2018-11-13,买进
2018-11-14,卖出
2018-11-15,买进
2018-11-16,卖出
2018-11-19,持有
2018-11-20,持有
2018-11-21,持有
2018-11-22,持有
2018-11-23,持有
2018-11-26,持有
2018-11-27,持有
2018-11-28,持有
2018-11-29,持有
2018-11-30,持有
2018-12-03,持有
2018-12-04,持有
2018-12-05,持有
2018-12-06,持有
2018-12-07,持有
2018-12-10,持有
2018-12-11,持有
2018-12-12,持有
2018-12-13,持有
2018-12-14,持有
2018-12-17,持有
2018-12-18,持有
2018-12-19,持有
2018-12-20,持有
2018-12-21,持有
2018-12-24,持有
2018-12-25,持有
2018-12-26,持有
2018-12-27,持有
2018-12-28,持有
2019-01-02,持有
2019-01-03,买进
2019-01-04,卖出
2019-01-07,持有
2019-01-08,持有
2019-01-09,买进
2019-01-10,卖出
2019-01-11,持有
2019-01-14,持有
2019-01-15,持有
2019-01-16,持有
2019-01-17,持有
2019-01-18,持有
2019-01-21,持有
2019-01-22,持有
2019-01-23,持有
2019-01-24,持有
2019-01-25,持有
2019-01-28,持有
2019-01-29,持有
2019-01-30,持有
2019-01-31,持有
2019-02-01,买进
2019-02-11,买进
2019-02-12,买进
2019-02-13,买进
2019-02-14,卖出
2019-02-15,买进
2019-02-18,买进
2019-02-19,买进
2019-02-20,卖出
2019-02-21,持有
2019-02-22,买进
2019-02-25,买进
2019-02-26,买进
2019-02-27,卖出
2019-02-28,持有
2019-03-01,持有
2019-03-04,买进
2019-03-05,买进
2019-03-06,卖出
2019-03-07,买进
2019-03-08,买进
2019-03-11,卖出
2019-03-12,买进
2019-03-13,卖出
2019-03-14,持有
2019-03-15,买进
2019-03-18,卖出
2019-03-19,持有
2019-03-20,持有
2019-03-21,持有
2019-03-22,持有
2019-03-25,持有
2019-03-26,持有
2019-03-27,持有
2019-03-28,持有
2019-03-29,买进
2019-04-01,买进
2019-04-02,买进
2019-04-03,买进
2019-04-04,买进
2019-04-08,买进
2019-04-09,买进
2019-04-10,买进
2019-04-11,卖出
2019-04-12,持有
2019-04-15,买进
2019-04-16,卖出
2019-04-17,持有
2019-04-18,持有
2019-04-19,持有
2019-04-22,持有
2019-04-23,持有
2019-04-24,买进
2019-04-25,卖出
2019-04-26,持有
2019-04-29,持有
2019-04-30,买进
2019-05-06,卖出
2019-05-07,持有
2019-05-08,买进
2019-05-09,卖出
2019-05-10,持有
2019-05-13,持有
2019-05-14,持有
2019-05-15,持有
2019-05-16,持有
2019-05-17,持有
2019-05-20,持有
2019-05-21,持有
2019-05-22,持有
2019-05-23,持有
2019-05-24,持有
2019-05-27,持有
2019-05-28,持有
2019-05-29,持有
2019-05-30,持有
2019-05-31,持有
2019-06-03,持有
2019-06-04,持有
2019-06-05,持有
2019-06-06,持有
2019-06-10,持有
2019-06-11,持有
2019-06-12,持有
2019-06-13,持有
2019-06-14,持有
2019-06-17,持有
2019-06-18,持有
2019-06-19,买进
2019-06-20,卖出
2019-06-21,买进
2019-06-24,卖出
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,买进
2019-08-20,卖出
2019-08-21,持有
2019-08-22,买进
2019-08-23,买进
2019-08-26,卖出
2019-08-27,持有
2019-08-28,持有
2019-08-29,持有
2019-08-30,持有
2019-09-02,持有
2019-09-03,持有
2019-09-04,持有
2019-09-05,买进
2019-09-06,卖出
2019-09-09,持有
2019-09-10,买进
2019-09-11,卖出
2019-09-12,买进
2019-09-16,买进
2019-09-17,卖出
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,持有
2019-09-27,持有
2019-09-30,持有
2019-10-08,持有
2019-10-09,持有
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,买进
2019-10-17,卖出
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,买进
2019-10-29,买进
2019-10-30,卖出
2019-10-31,持有
2019-11-01,持有
2019-11-04,买进
2019-11-05,买进
2019-11-06,卖出
2019-11-07,买进
2019-11-08,买进
2019-11-11,买进
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,持有
2019-11-18,持有
2019-11-19,持有
2019-11-20,买进
2019-11-21,买进
2019-11-22,卖出
2019-11-25,持有
2019-11-26,买进
2019-11-27,卖出
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,持有
2019-12-09,持有
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,持有
2019-12-16,持有
2019-12-17,持有
2019-12-18,持有
2019-12-19,持有
2019-12-20,持有
2019-12-23,持有
2019-12-24,持有
2019-12-25,买进
2019-12-26,买进
2019-12-27,买进
2019-12-30,买进
2019-12-31,买进
2020-01-02,买进
2020-01-03,买进
2020-01-06,买进
2020-01-07,买进
2020-01-08,买进
2020-01-09,买进
2020-01-10,卖出
2020-01-13,持有
2020-01-14,买进
2020-01-15,买进
2020-01-16,卖出
2020-01-17,持有
2020-01-20,买进
2020-01-21,卖出
2020-01-22,持有
2020-01-23,持有
2020-02-03,持有
2020-02-04,买进
2020-02-05,买进
2020-02-06,买进
2020-02-07,卖出
2020-02-10,持有
2020-02-11,持有
2020-02-12,买进
2020-02-13,卖出
2020-02-14,持有
2020-02-17,持有
2020-02-18,持有
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,持有
2020-02-27,持有
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,持有
2020-03-05,持有
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,买进
2020-03-18,卖出


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Magnificent_Blast.csv <==
交易日期,策略
2022-06-24,买进
2022-06-27,买进
2022-06-28,卖出
2022-06-29,持有
2022-06-30,持有
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,卖出
2022-07-13,持有
2022-07-14,买进
2022-07-15,卖出
2022-07-18,持有
2022-07-19,持有
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,买进
2022-07-28,卖出
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,卖出
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,买进
2022-09-19,卖出
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,买进
2022-10-18,卖出
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,持有
2022-11-01,持有
2022-11-02,持有
2022-11-03,持有
2022-11-04,持有
2022-11-07,持有
2022-11-08,持有
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,买进
2022-11-29,买进
2022-11-30,买进
2022-12-01,卖出
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,买进
2022-12-12,卖出
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,买进
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,买进
2023-02-02,卖出
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,买进
2023-03-20,卖出
2023-03-21,持有
2023-03-22,持有
2023-03-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Red_Bean_Co_Ltd.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,买进
2021-11-15,卖出
2021-11-16,持有
2021-11-17,持有
2021-11-18,买进
2021-11-19,买进
2021-11-22,卖出
2021-11-23,买进
2021-11-24,卖出
2021-11-25,持有
2021-11-26,买进
2021-11-29,卖出
2021-11-30,买进
2021-12-01,卖出
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,买进
2021-12-24,卖出
2021-12-27,买进
2021-12-28,卖出
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,买进
2022-05-16,买进
2022-05-17,卖出
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,买进
2022-05-24,买进
2022-05-25,卖出
2022-05-26,持有
2022-05-27,买进
2022-05-30,买进
2022-05-31,买进
2022-06-01,卖出
2022-06-02,持有
2022-06-06,买进
2022-06-07,卖出
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,买进
2022-06-21,买进
2022-06-22,买进
2022-06-23,买进
2022-06-24,买进
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,买进
2022-07-06,买进
2022-07-07,买进
2022-07-08,卖出
2022-07-11,买进
2022-07-12,买进
2022-07-13,卖出
2022-07-14,买进
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,卖出
2022-07-22,持有
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,买进
2022-08-08,买进
2022-08-09,买进
2022-08-10,买进
2022-08-11,卖出
2022-08-12,持有
2022-08-15,持有
2022-08-16,买进
2022-08-17,买进
2022-08-18,买进
2022-08-19,买进
2022-08-22,卖出
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,持有
2022-09-02,持有
2022-09-05,持有
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,买进
2022-10-13,卖出
2022-10-14,持有
2022-10-17,持有
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,持有
2022-10-28,持有
2022-10-31,买进
2022-11-01,买进
2022-11-02,卖出
2022-11-03,持有
2022-11-04,买进
2022-11-07,卖出
2022-11-08,持有
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,卖出
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,买进
2023-01-10,卖出
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,买进
2023-01-31,卖出
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,买进
2023-02-08,买进
2023-02-09,买进
2023-02-10,买进
2023-02-13,卖出
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/ST_Yi_Paper.csv <==
交易日期,策略
2020-12-17,买进
2020-12-18,买进
2020-12-21,买进
2020-12-22,买进
2020-12-23,买进
2020-12-24,买进
2020-12-25,买进
2020-12-28,买进
2020-12-29,买进
2020-12-30,买进
2020-12-31,买进
2021-01-04,买进
2021-01-05,买进
2021-01-06,买进
2021-01-07,买进
2021-01-08,买进
2021-01-11,买进
2021-01-12,买进
2021-01-13,买进
2021-01-14,买进
2021-01-15,买进
2021-01-18,买进
2021-01-19,卖出
2021-01-20,持有
2021-01-21,持有
2021-01-22,持有
2021-01-25,持有
2021-01-26,持有
2021-01-27,持有
2021-01-28,持有
2021-01-29,持有
2021-02-01,持有
2021-02-02,持有
2021-02-03,持有
2021-02-04,持有
2021-02-05,持有
2021-02-08,持有
2021-02-09,持有
2021-02-10,持有
2021-02-18,买进
2021-02-19,买进
2021-02-22,买进
2021-02-23,买进
2021-02-24,卖出
2021-02-25,持有
2021-02-26,买进
2021-03-01,买进
2021-03-02,卖出
2021-03-03,买进
2021-03-04,卖出
2021-03-05,买进
2021-03-08,卖出
2021-03-09,持有
2021-03-10,持有
2021-03-11,持有
2021-03-12,持有
2021-03-15,持有
2021-03-16,持有
2021-03-17,持有
2021-03-18,买进
2021-03-19,卖出
2021-03-22,持有
2021-03-23,持有
2021-03-24,买进
2021-03-25,卖出
2021-03-26,买进
2021-03-29,买进
2021-03-30,卖出
2021-03-31,持有
2021-04-01,持有
2021-04-02,买进
2021-04-06,买进
2021-04-07,买进
2021-04-08,卖出
2021-04-09,持有
2021-04-12,持有
2021-04-13,持有
2021-04-14,买进
2021-04-15,卖出
2021-04-16,买进
2021-04-19,卖出
2021-04-20,买进
2021-04-21,卖出
2021-04-22,持有
2021-04-23,持有
2021-04-26,买进
2021-04-27,卖出
2021-04-28,买进
2021-04-29,买进
2021-04-30,买进
2021-05-06,买进
2021-05-07,买进
2021-05-10,买进
2021-05-11,卖出
2021-05-12,持有
2021-05-13,持有
2021-05-14,持有
2021-05-17,持有
2021-05-18,持有
2021-05-19,持有
2021-05-20,持有
2021-05-21,买进
2021-05-24,买进
2021-05-25,卖出
2021-05-26,持有
2021-05-27,持有
2021-05-28,持有
2021-05-31,持有
2021-06-01,持有
2021-06-02,买进
2021-06-03,卖出
2021-06-04,持有
2021-06-07,持有
2021-06-08,持有
2021-06-09,持有
2021-06-10,持有
2021-06-11,持有
2021-06-15,持有
2021-06-16,持有
2021-06-17,持有
2021-06-18,持有
2021-06-21,持有
2021-06-22,持有
2021-06-23,持有
2021-06-24,持有
2021-06-25,持有
2021-06-28,持有
2021-06-29,持有
2021-06-30,持有
2021-07-01,持有
2021-07-02,持有
2021-07-05,持有
2021-07-06,持有
2021-07-07,持有
2021-07-08,持有
2021-07-09,持有
2021-07-12,持有
2021-07-13,买进
2021-07-14,卖出
2021-07-15,持有
2021-07-16,持有
2021-07-19,持有
2021-07-20,持有
2021-07-21,持有
2021-07-22,持有
2021-07-23,持有
2021-07-26,持有
2021-07-27,持有
2021-07-28,持有
2021-07-29,买进
2021-07-30,卖出
2021-08-02,买进
2021-08-03,卖出
2021-08-04,持有
2021-08-05,持有
2021-08-06,持有
2021-08-09,买进
2021-08-10,卖出
2021-08-11,买进
2021-08-12,卖出
2021-08-13,买进
2021-08-16,买进
2021-08-17,卖出
2021-08-18,买进
2021-08-19,卖出
2021-08-20,买进
2021-08-23,卖出
2021-08-24,持有
2021-08-25,持有
2021-08-26,持有
2021-08-27,持有
2021-08-30,持有
2021-08-31,持有
2021-09-01,持有
2021-09-02,持有
2021-09-03,持有
2021-09-06,持有
2021-09-07,持有
2021-09-08,买进
2021-09-09,卖出
2021-09-10,持有
2021-09-13,持有
2021-09-14,持有
2021-09-15,持有
2021-09-16,买进
2021-09-17,卖出
2021-09-22,买进
2021-09-23,买进
2021-09-24,卖出
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,买进
2021-10-08,卖出
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,买进
2021-10-20,卖出
2021-10-21,持有
2021-10-22,买进
2021-10-25,买进
2021-10-26,卖出
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,买进
2021-11-08,卖出
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,买进
2021-12-02,卖出
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,持有
2021-12-10,持有
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,买进
2022-03-11,买进
2022-03-14,卖出
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,买进
2022-03-21,卖出
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,买进
2022-03-28,卖出
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,持有
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,买进
2022-04-25,卖出
2022-04-26,买进
2022-04-27,买进
2022-04-28,买进
2022-04-29,买进
2022-05-05,买进
2022-05-06,买进
2022-05-09,买进
2022-05-10,买进
2022-05-11,买进
2022-05-12,卖出
2022-05-13,持有
2022-05-16,买进
2022-05-17,卖出
2022-05-18,买进
2022-05-19,买进
2022-05-20,买进
2022-05-23,买进
2022-05-24,卖出
2022-05-25,买进
2022-05-26,买进
2022-05-27,卖出
2022-05-30,买进
2022-05-31,买进
2022-06-01,买进
2022-06-02,卖出
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,买进
2022-06-10,卖出
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,买进
2022-06-17,卖出
2022-06-20,持有
2022-06-21,买进
2022-06-22,卖出
2022-06-23,买进


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Transfer_of_intellectual_education.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,买进
2021-10-12,卖出
2021-10-13,买进
2021-10-14,卖出
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,持有
2021-11-04,持有
2021-11-05,持有
2021-11-08,持有
2021-11-09,持有
2021-11-10,持有
2021-11-11,持有
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,买进
2021-11-26,卖出
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,卖出
2021-12-13,持有
2021-12-14,持有
2021-12-15,持有
2021-12-16,持有
2021-12-17,持有
2021-12-20,持有
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,持有
2021-12-27,持有
2021-12-28,持有
2021-12-29,持有
2021-12-30,持有
2021-12-31,持有
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,持有
2022-01-12,持有
2022-01-13,持有
2022-01-14,持有
2022-01-17,持有
2022-01-18,持有
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,持有
2022-02-07,持有
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,持有
2022-03-17,持有
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,持有
2022-03-29,持有
2022-03-30,持有
2022-03-31,持有
2022-04-01,持有
2022-04-06,持有
2022-04-07,买进
2022-04-08,卖出
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,买进
2022-04-28,卖出
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,买进
2022-05-31,卖出
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,买进
2022-06-09,卖出
2022-06-10,持有
2022-06-13,买进
2022-06-14,买进
2022-06-15,买进
2022-06-16,买进
2022-06-17,卖出
2022-06-20,买进
2022-06-21,卖出
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,持有
2022-07-18,持有
2022-07-19,买进
2022-07-20,卖出
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,买进
2022-08-22,买进
2022-08-23,卖出
2022-08-24,持有
2022-08-25,持有
2022-08-26,买进
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,持有
2022-10-17,买进
2022-10-18,卖出
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,卖出
2022-10-25,持有
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,卖出
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,持有
2022-11-14,持有
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,买进
2022-11-21,买进
2022-11-22,买进
2022-11-23,卖出
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,持有
2022-11-30,持有
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,买进
2022-12-20,卖出
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,买进
2023-02-01,买进
2023-02-02,买进
2023-02-03,买进
2023-02-06,买进
2023-02-07,卖出
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,买进
2023-03-22,卖出
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Xingmei_United.csv <==
交易日期,策略
2021-09-15,持有
2021-09-16,持有
2021-09-17,持有
2021-09-22,持有
2021-09-23,持有
2021-09-24,持有
2021-09-27,持有
2021-09-28,持有
2021-09-29,持有
2021-09-30,持有
2021-10-08,持有
2021-10-11,持有
2021-10-12,持有
2021-10-13,持有
2021-10-14,持有
2021-10-15,持有
2021-10-18,持有
2021-10-19,持有
2021-10-20,持有
2021-10-21,持有
2021-10-22,持有
2021-10-25,持有
2021-10-26,持有
2021-10-27,持有
2021-10-28,持有
2021-10-29,持有
2021-11-01,持有
2021-11-02,持有
2021-11-03,买进
2021-11-04,买进
2021-11-05,卖出
2021-11-08,持有
2021-11-09,持有
2021-11-10,买进
2021-11-11,卖出
2021-11-12,持有
2021-11-15,持有
2021-11-16,持有
2021-11-17,持有
2021-11-18,持有
2021-11-19,持有
2021-11-22,持有
2021-11-23,持有
2021-11-24,持有
2021-11-25,持有
2021-11-26,持有
2021-11-29,持有
2021-11-30,持有
2021-12-01,持有
2021-12-02,持有
2021-12-03,持有
2021-12-06,持有
2021-12-07,持有
2021-12-08,持有
2021-12-09,买进
2021-12-10,买进
2021-12-13,卖出
2021-12-14,持有
2021-12-15,持有
2021-12-16,买进
2021-12-17,买进
2021-12-20,卖出
2021-12-21,持有
2021-12-22,持有
2021-12-23,持有
2021-12-24,买进
2021-12-27,卖出
2021-12-28,持有
2021-12-29,持有
2021-12-30,买进
2021-12-31,卖出
2022-01-04,持有
2022-01-05,持有
2022-01-06,持有
2022-01-07,持有
2022-01-10,持有
2022-01-11,买进
2022-01-12,卖出
2022-01-13,持有
2022-01-14,买进
2022-01-17,买进
2022-01-18,卖出
2022-01-19,持有
2022-01-20,持有
2022-01-21,持有
2022-01-24,持有
2022-01-25,持有
2022-01-26,持有
2022-01-27,持有
2022-01-28,买进
2022-02-07,卖出
2022-02-08,持有
2022-02-09,持有
2022-02-10,持有
2022-02-11,持有
2022-02-14,持有
2022-02-15,持有
2022-02-16,持有
2022-02-17,持有
2022-02-18,持有
2022-02-21,持有
2022-02-22,持有
2022-02-23,持有
2022-02-24,持有
2022-02-25,持有
2022-02-28,持有
2022-03-01,持有
2022-03-02,持有
2022-03-03,持有
2022-03-04,持有
2022-03-07,持有
2022-03-08,持有
2022-03-09,持有
2022-03-10,持有
2022-03-11,持有
2022-03-14,持有
2022-03-15,持有
2022-03-16,买进
2022-03-17,卖出
2022-03-18,持有
2022-03-21,持有
2022-03-22,持有
2022-03-23,持有
2022-03-24,持有
2022-03-25,持有
2022-03-28,买进
2022-03-29,买进
2022-03-30,卖出
2022-03-31,持有
2022-04-01,买进
2022-04-06,买进
2022-04-07,卖出
2022-04-08,持有
2022-04-11,持有
2022-04-12,持有
2022-04-13,持有
2022-04-14,持有
2022-04-15,持有
2022-04-18,持有
2022-04-19,持有
2022-04-20,持有
2022-04-21,持有
2022-04-22,持有
2022-04-25,持有
2022-04-26,持有
2022-04-27,持有
2022-04-28,持有
2022-04-29,持有
2022-05-05,持有
2022-05-06,持有
2022-05-09,持有
2022-05-10,持有
2022-05-11,持有
2022-05-12,持有
2022-05-13,持有
2022-05-16,持有
2022-05-17,持有
2022-05-18,持有
2022-05-19,持有
2022-05-20,持有
2022-05-23,持有
2022-05-24,持有
2022-05-25,持有
2022-05-26,持有
2022-05-27,持有
2022-05-30,持有
2022-05-31,持有
2022-06-01,持有
2022-06-02,持有
2022-06-06,持有
2022-06-07,持有
2022-06-08,持有
2022-06-09,持有
2022-06-10,持有
2022-06-13,持有
2022-06-14,持有
2022-06-15,持有
2022-06-16,持有
2022-06-17,持有
2022-06-20,持有
2022-06-21,持有
2022-06-22,持有
2022-06-23,持有
2022-06-24,持有
2022-06-27,买进
2022-06-28,买进
2022-06-29,买进
2022-06-30,买进
2022-07-01,买进
2022-07-04,买进
2022-07-05,卖出
2022-07-06,买进
2022-07-07,卖出
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,买进
2022-07-14,卖出
2022-07-15,持有
2022-07-18,买进
2022-07-19,卖出
2022-07-20,持有
2022-07-21,持有
2022-07-22,持有
2022-07-25,持有
2022-07-26,持有
2022-07-27,持有
2022-07-28,持有
2022-07-29,持有
2022-08-01,持有
2022-08-02,持有
2022-08-03,持有
2022-08-04,持有
2022-08-05,持有
2022-08-08,持有
2022-08-09,持有
2022-08-10,持有
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,持有
2022-08-19,持有
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,买进
2022-08-30,买进
2022-08-31,卖出
2022-09-01,持有
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,持有
2022-09-08,持有
2022-09-09,持有
2022-09-13,持有
2022-09-14,买进
2022-09-15,买进
2022-09-16,买进
2022-09-19,买进
2022-09-20,买进
2022-09-21,买进
2022-09-22,卖出
2022-09-23,买进
2022-09-26,卖出
2022-09-27,持有
2022-09-28,持有
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,持有
2022-10-14,买进
2022-10-17,卖出
2022-10-18,持有
2022-10-19,持有
2022-10-20,持有
2022-10-21,持有
2022-10-24,持有
2022-10-25,持有
2022-10-26,持有
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,买进
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,买进
2022-11-11,买进
2022-11-14,卖出
2022-11-15,买进
2022-11-16,买进
2022-11-17,卖出
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,持有
2022-11-24,持有
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,持有
2022-12-05,持有
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,买进
2022-12-30,卖出
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,持有
2023-01-12,持有
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,买进
2023-03-10,卖出
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Zhaohe_Industrial.csv <==
交易日期,策略
2022-06-24,持有
2022-06-27,持有
2022-06-28,持有
2022-06-29,持有
2022-06-30,持有
2022-07-01,持有
2022-07-04,持有
2022-07-05,持有
2022-07-06,持有
2022-07-07,持有
2022-07-08,持有
2022-07-11,持有
2022-07-12,持有
2022-07-13,持有
2022-07-14,持有
2022-07-15,买进
2022-07-18,买进
2022-07-19,买进
2022-07-20,买进
2022-07-21,买进
2022-07-22,买进
2022-07-25,买进
2022-07-26,买进
2022-07-27,买进
2022-07-28,买进
2022-07-29,买进
2022-08-01,买进
2022-08-02,买进
2022-08-03,买进
2022-08-04,买进
2022-08-05,卖出
2022-08-08,买进
2022-08-09,买进
2022-08-10,卖出
2022-08-11,持有
2022-08-12,持有
2022-08-15,持有
2022-08-16,持有
2022-08-17,持有
2022-08-18,买进
2022-08-19,卖出
2022-08-22,持有
2022-08-23,持有
2022-08-24,持有
2022-08-25,持有
2022-08-26,持有
2022-08-29,持有
2022-08-30,持有
2022-08-31,持有
2022-09-01,买进
2022-09-02,买进
2022-09-05,卖出
2022-09-06,持有
2022-09-07,买进
2022-09-08,卖出
2022-09-09,持有
2022-09-13,持有
2022-09-14,持有
2022-09-15,持有
2022-09-16,持有
2022-09-19,持有
2022-09-20,持有
2022-09-21,持有
2022-09-22,持有
2022-09-23,持有
2022-09-26,持有
2022-09-27,买进
2022-09-28,卖出
2022-09-29,持有
2022-09-30,持有
2022-10-10,持有
2022-10-11,持有
2022-10-12,持有
2022-10-13,买进
2022-10-14,买进
2022-10-17,买进
2022-10-18,买进
2022-10-19,买进
2022-10-20,买进
2022-10-21,买进
2022-10-24,买进
2022-10-25,买进
2022-10-26,买进
2022-10-27,买进
2022-10-28,买进
2022-10-31,买进
2022-11-01,买进
2022-11-02,买进
2022-11-03,买进
2022-11-04,卖出
2022-11-07,买进
2022-11-08,卖出
2022-11-09,持有
2022-11-10,持有
2022-11-11,买进
2022-11-14,卖出
2022-11-15,持有
2022-11-16,持有
2022-11-17,持有
2022-11-18,持有
2022-11-21,持有
2022-11-22,持有
2022-11-23,买进
2022-11-24,卖出
2022-11-25,持有
2022-11-28,持有
2022-11-29,买进
2022-11-30,卖出
2022-12-01,持有
2022-12-02,买进
2022-12-05,卖出
2022-12-06,持有
2022-12-07,持有
2022-12-08,持有
2022-12-09,持有
2022-12-12,持有
2022-12-13,持有
2022-12-14,持有
2022-12-15,持有
2022-12-16,持有
2022-12-19,持有
2022-12-20,持有
2022-12-21,持有
2022-12-22,持有
2022-12-23,持有
2022-12-26,持有
2022-12-27,持有
2022-12-28,持有
2022-12-29,持有
2022-12-30,持有
2023-01-03,持有
2023-01-04,持有
2023-01-05,持有
2023-01-06,持有
2023-01-09,持有
2023-01-10,持有
2023-01-11,买进
2023-01-12,卖出
2023-01-13,持有
2023-01-16,持有
2023-01-17,持有
2023-01-18,持有
2023-01-19,持有
2023-01-20,持有
2023-01-30,持有
2023-01-31,持有
2023-02-01,持有
2023-02-02,持有
2023-02-03,持有
2023-02-06,持有
2023-02-07,持有
2023-02-08,持有
2023-02-09,持有
2023-02-10,持有
2023-02-13,持有
2023-02-14,持有
2023-02-15,持有
2023-02-16,持有
2023-02-17,持有
2023-02-20,持有
2023-02-21,持有
2023-02-22,持有
2023-02-23,持有
2023-02-24,持有
2023-02-27,持有
2023-02-28,持有
2023-03-01,持有
2023-03-02,持有
2023-03-03,持有
2023-03-06,持有
2023-03-07,持有
2023-03-08,持有
2023-03-09,持有
2023-03-10,持有
2023-03-13,持有
2023-03-14,持有
2023-03-15,持有
2023-03-16,持有
2023-03-17,持有
2023-03-20,持有
2023-03-21,持有
2023-03-22,持有
2023-03-23,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/SVM/Zhejiang_Guangxia.csv <==
交易日期,策略
2019-06-19,持有
2019-06-20,持有
2019-06-21,持有
2019-06-24,持有
2019-06-25,持有
2019-06-26,持有
2019-06-27,持有
2019-06-28,持有
2019-07-01,持有
2019-07-02,持有
2019-07-03,持有
2019-07-04,持有
2019-07-05,持有
2019-07-08,持有
2019-07-09,持有
2019-07-10,持有
2019-07-11,持有
2019-07-12,持有
2019-07-15,持有
2019-07-16,持有
2019-07-17,持有
2019-07-18,持有
2019-07-19,持有
2019-07-22,持有
2019-07-23,持有
2019-07-24,持有
2019-07-25,持有
2019-07-26,持有
2019-07-29,持有
2019-07-30,持有
2019-07-31,持有
2019-08-01,持有
2019-08-02,持有
2019-08-05,持有
2019-08-06,持有
2019-08-07,持有
2019-08-08,持有
2019-08-09,持有
2019-08-12,持有
2019-08-13,持有
2019-08-14,持有
2019-08-15,持有
2019-08-16,持有
2019-08-19,持有
2019-08-20,持有
2019-08-21,持有
2019-08-22,持有
2019-08-23,持有
2019-08-26,持有
2019-08-27,持有
2019-08-28,买进
2019-08-29,卖出
2019-08-30,持有
2019-09-02,持有
2019-09-03,买进
2019-09-04,卖出
2019-09-05,买进
2019-09-06,卖出
2019-09-09,买进
2019-09-10,卖出
2019-09-11,持有
2019-09-12,持有
2019-09-16,持有
2019-09-17,持有
2019-09-18,持有
2019-09-19,持有
2019-09-20,持有
2019-09-23,持有
2019-09-24,持有
2019-09-25,持有
2019-09-26,买进
2019-09-27,买进
2019-09-30,买进
2019-10-08,买进
2019-10-09,卖出
2019-10-10,持有
2019-10-11,持有
2019-10-14,持有
2019-10-15,持有
2019-10-16,持有
2019-10-17,持有
2019-10-18,持有
2019-10-21,持有
2019-10-22,持有
2019-10-23,持有
2019-10-24,持有
2019-10-25,持有
2019-10-28,持有
2019-10-29,持有
2019-10-30,买进
2019-10-31,卖出
2019-11-01,持有
2019-11-04,持有
2019-11-05,持有
2019-11-06,持有
2019-11-07,持有
2019-11-08,持有
2019-11-11,持有
2019-11-12,买进
2019-11-13,卖出
2019-11-14,持有
2019-11-15,买进
2019-11-18,卖出
2019-11-19,买进
2019-11-20,买进
2019-11-21,卖出
2019-11-22,持有
2019-11-25,持有
2019-11-26,持有
2019-11-27,持有
2019-11-28,持有
2019-11-29,持有
2019-12-02,持有
2019-12-03,持有
2019-12-04,持有
2019-12-05,持有
2019-12-06,买进
2019-12-09,卖出
2019-12-10,持有
2019-12-11,买进
2019-12-12,卖出
2019-12-13,买进
2019-12-16,买进
2019-12-17,买进
2019-12-18,卖出
2019-12-19,买进
2019-12-20,卖出
2019-12-23,持有
2019-12-24,持有
2019-12-25,持有
2019-12-26,持有
2019-12-27,持有
2019-12-30,持有
2019-12-31,持有
2020-01-02,持有
2020-01-03,持有
2020-01-06,持有
2020-01-07,买进
2020-01-08,卖出
2020-01-09,买进
2020-01-10,买进
2020-01-13,卖出
2020-01-14,持有
2020-01-15,持有
2020-01-16,持有
2020-01-17,持有
2020-01-20,持有
2020-01-21,持有
2020-01-22,持有
2020-01-23,买进
2020-02-03,卖出
2020-02-04,持有
2020-02-05,持有
2020-02-06,持有
2020-02-07,持有
2020-02-10,持有
2020-02-11,持有
2020-02-12,持有
2020-02-13,持有
2020-02-14,买进
2020-02-17,卖出
2020-02-18,买进
2020-02-19,买进
2020-02-20,卖出
2020-02-21,持有
2020-02-24,持有
2020-02-25,持有
2020-02-26,买进
2020-02-27,卖出
2020-02-28,持有
2020-03-02,持有
2020-03-03,持有
2020-03-04,买进
2020-03-05,卖出
2020-03-06,持有
2020-03-09,持有
2020-03-10,持有
2020-03-11,持有
2020-03-12,持有
2020-03-13,持有
2020-03-16,持有
2020-03-17,持有
2020-03-18,持有
2020-03-19,持有
2020-03-20,持有
2020-03-23,持有
2020-03-24,持有
2020-03-25,持有
2020-03-26,持有
2020-03-27,持有
2020-03-30,持有
2020-03-31,持有
2020-04-01,持有
2020-04-02,持有
2020-04-03,持有
2020-04-07,持有
2020-04-08,持有
2020-04-09,持有
2020-04-10,持有
2020-04-13,持有
2020-04-14,持有
2020-04-15,持有
2020-04-16,持有
2020-04-17,持有
2020-04-20,持有
2020-04-21,持有
2020-04-22,持有
2020-04-23,买进
2020-04-24,卖出
2020-04-27,持有
2020-04-28,持有
2020-04-29,持有
2020-04-30,买进
2020-05-06,卖出
2020-05-07,持有
2020-05-08,持有
2020-05-11,持有
2020-05-12,持有
2020-05-13,持有
2020-05-14,持有
2020-05-15,持有
2020-05-18,持有
2020-05-19,持有
2020-05-20,持有
2020-05-21,持有
2020-05-22,持有
2020-05-25,持有
2020-05-26,持有
2020-05-27,持有
2020-05-28,持有
2020-05-29,持有
2020-06-01,持有
2020-06-02,持有
2020-06-03,持有
2020-06-04,持有
2020-06-05,持有
2020-06-08,持有
2020-06-09,持有
2020-06-10,持有
2020-06-11,持有
2020-06-12,买进
2020-06-15,买进
2020-06-16,卖出
2020-06-17,持有
2020-06-18,持有
2020-06-19,买进
2020-06-22,卖出
2020-06-23,持有
2020-06-24,持有
2020-06-29,持有
2020-06-30,持有
2020-07-01,持有
2020-07-02,持有
2020-07-03,持有
2020-07-06,买进
2020-07-07,卖出
2020-07-08,持有
2020-07-09,买进
2020-07-10,卖出
2020-07-13,持有
2020-07-14,持有
2020-07-15,持有
2020-07-16,买进
2020-07-17,卖出
2020-07-20,持有
2020-07-21,买进
2020-07-22,买进
2020-07-23,卖出
2020-07-24,持有
2020-07-27,持有
2020-07-28,持有
2020-07-29,持有
2020-07-30,持有
2020-07-31,持有
2020-08-03,持有
2020-08-04,持有
2020-08-05,持有
2020-08-06,买进
2020-08-07,卖出
2020-08-10,持有
2020-08-11,持有
2020-08-12,持有
2020-08-13,持有
2020-08-14,持有
2020-08-17,持有
2020-08-18,持有
2020-08-19,持有
2020-08-20,持有
2020-08-21,持有
2020-08-24,持有
2020-08-25,持有
2020-08-26,持有
2020-08-27,持有
2020-08-28,持有
2020-08-31,持有
2020-09-01,持有
2020-09-02,持有
2020-09-03,持有
2020-09-04,持有
2020-09-07,持有
2020-09-08,持有
2020-09-09,持有
2020-09-10,持有
2020-09-11,持有
2020-09-14,持有
2020-09-15,持有
2020-09-16,持有
2020-09-17,持有
2020-09-18,持有
2020-09-21,持有
2020-09-22,持有
2020-09-23,持有
2020-09-24,持有
2020-09-25,持有
2020-09-28,持有
2020-09-29,持有
2020-09-30,持有
2020-10-09,持有
2020-10-12,持有
2020-10-13,持有
2020-10-14,持有
2020-10-15,持有
2020-10-16,持有
2020-10-19,持有
2020-10-20,持有
2020-10-21,持有
2020-10-22,持有
2020-10-23,持有
2020-10-26,持有
2020-10-27,持有
2020-10-28,持有
2020-10-29,持有
2020-10-30,持有
2020-11-02,持有
2020-11-03,持有
2020-11-04,持有
2020-11-05,持有
2020-11-06,持有
2020-11-09,持有
2020-11-10,持有
2020-11-11,持有
2020-11-12,持有
2020-11-13,持有
2020-11-16,持有
2020-11-17,持有
2020-11-18,持有
2020-11-19,持有
2020-11-20,持有
2020-11-23,持有
2020-11-24,持有
2020-11-25,持有
2020-11-26,持有
2020-11-27,持有
2020-11-30,持有
2020-12-01,持有
2020-12-02,持有
2020-12-03,持有
2020-12-04,持有
2020-12-07,持有
2020-12-08,持有
2020-12-09,持有
2020-12-10,持有
2020-12-11,持有
2020-12-14,持有
2020-12-15,持有
2020-12-16,持有


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/all_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,163,169,187,90,164,44,163,180,175,164
Number of sell transactions in log model,95,75,89,51,81,17,89,87,104,78
Total number of transactions in log model,258,244,276,141,245,61,252,267,279,242
Number of buy transactions in SVM model,9,123,80,26,71,98,43,53,44,39
Number of sell transactions in SVM model,7,47,41,15,27,45,22,27,13,29
Total number of transactions in SVM model,16,170,121,41,98,143,65,80,57,68
Number of buy transactions in FCNN model,144,172,158,82,147,188,185,177,203,180
Number of sell transactions in FCNN model,78,83,91,47,78,95,95,91,87,94
Total number of transactions in FCNN model,222,255,249,129,225,283,280,268,290,274


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/fcnn_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in FCNN model,144,172,158,82,147,188,185,177,203,180
Number of sell transactions in FCNN model,78,83,91,47,78,95,95,91,87,94
Total number of transactions in FCNN model,222,255,249,129,225,283,280,268,290,274


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/An_Naier.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.8122605251879699,9.4,-0.9649394701233357,0.15645759714056062,-0.0012979494680658036,-0.8271506027144333,11.6862363726364,买进,0.0,2021-09-15,9.48
0.21699240764811759,9.44,-0.9667981154760394,0.48863115439738747,0.6263797660469086,-0.8287133919695175,2.6345693904616145,买进,0.0,2021-09-16,9.41
0.5541378423720559,9.41,-0.965734210746984,0.8532118879719532,1.0021513473973367,-0.8273730673262794,2.6284626441459187,买进,0.0,2021-09-17,9.26
0.9241755146300368,9.2,-0.9664924194946102,1.254250694903976,1.4155000868828083,-0.8280096386834538,2.6288203199662745,买进,0.0,2021-09-22,9.3
1.3312169541138161,9.35,-0.9539799073167387,1.695798472233172,1.870601224296104,-0.8109457128118233,2.631588173629312,买进,0.0,2021-09-23,9.49
1.779373690515148,9.46,-0.9382298437865033,2.18190611699926,2.3716299994300085,-0.7856974857949044,2.6338827881087874,买进,0.0,2021-09-24,9.27
2.2727572535257896,9.26,3.42559924633537,2.7166245262419566,2.584567228861918,6.1564783059824,2.6337481372816876,买进,0.0,2021-09-27,8.82
2.815479172837495,8.82,5.167891952470396,3.3040045970009797,2.6597215451320038,9.824453953547218,2.5382034895153303,买进,0.0,2021-09-28,8.79
3.3910933296832435,8.79,3.631479458622053,3.0474477844855445,2.8434320960144355,6.792699959156733,-1.615200787468922,卖出,-0.0034013605442178158,2021-09-29,8.67
3.0018685188637373,8.67,2.5276336713029584,2.6437083795270437,2.4871449670303254,4.5610770160426535,-2.6941165374321354,持有,0.0,2021-09-30,8.96
2.386509574997687,8.96,1.8469059309563307,2.4344120324749787,2.2936921899647356,3.440538135008949,-0.03085708018064336,买进,0.0,2021-10-08,9.46
2.386509574997687,9.5,1.6296343215172435,2.357444988720348,2.1976616747307363,3.018522482141613,-0.6503730143099172,卖出,0.06026785714285704,2021-10-11,9.68
2.25768164465602,9.68,1.094688066357387,2.230516881475869,2.186527701949983,2.1622409801964313,-0.6111467009651077,持有,0.0,2021-10-12,9.8
2.139817793492367,9.81,0.7423174437049025,2.152199538707999,2.1962699281331424,1.6527716296798243,0.18297623547539607,买进,0.0,2021-10-13,9.8
2.1823036003071725,9.75,0.48118414749631877,2.1386965485756075,2.2032286611211127,1.281996629033184,0.15390141248582423,卖出,-0.006116207951070387,2021-10-14,9.86
2.21930736753297,9.6,0.8272195914220465,2.144097744628564,2.0153428704458998,1.743847397342887,-1.4307842253549374,持有,0.0,2021-10-15,9.71
1.9369823286991037,9.77,0.7627335927960975,1.860534951848347,1.735601804329469,1.5109878011724227,-0.9418022756315998,持有,0.0,2021-10-18,9.69
1.762927571748127,9.71,0.033021087028399,1.6971487712464117,1.7411687907198454,0.5017457928797727,-0.09027168045396035,持有,0.0,2021-10-19,9.46
1.751963492570113,9.58,-0.09939352257806183,1.7390080406568242,1.7829211886476715,0.3347652476940475,-0.12762167756541154,持有,0.0,2021-10-20,9.2
1.7341468639058395,9.38,0.19324369173473074,1.603978139332911,1.611736357143587,0.6744319221132717,-1.0468550778979018,持有,0.0,2021-10-21,9.07
1.5477575178795973,9.07,-0.3895124499277159,1.5135081054458899,1.6270455697171229,-0.08583584102384294,0.00021039671934420696,买进,0.0,2021-10-22,9.1
1.5532395574686044,9.0,0.873042971005856,1.7633134228951286,1.582509678594109,1.6156773934337039,1.148331493959256,买进,0.0,2021-10-25,8.91
1.7615570618508756,8.9,-0.0125217553187888,1.676894286047825,1.7411687907198454,0.4368219009123078,-0.1571483236207432,卖出,-0.011111111111111072,2021-10-26,8.76
1.738258393597595,8.68,0.5354091692845063,1.868636745927781,1.830240572965873,1.2304420027803091,0.4692504972740941,买进,0.0,2021-10-27,8.17
1.8300825567134646,8.18,0.35753925597717456,1.832178672570325,1.8761682106864817,0.9864549687693459,0.2622113607823807,买进,0.0,2021-10-28,7.99
1.8849029526035357,8.18,0.43110411507526775,1.8726876429674988,1.942972047371002,1.1059157005823734,0.2517745356909439,买进,0.0,2021-10-29,8.21
1.938352838596355,8.21,0.2407030790117137,1.8659361479013035,1.968023486127697,0.837538978020892,-0.31769170131704416,卖出,0.0036674816625918262,2021-11-01,8.4
1.883532442706284,8.41,0.39913700035432725,1.6998493692728895,1.652097008473818,0.9668191140444792,-1.64737003327559,持有,0.0,2021-11-02,8.15
1.5779087356191364,8.18,-0.38623836669933,1.5189093014988462,1.6214785833267462,-0.08165111088468704,-0.23150832877101785,持有,0.0,2021-11-03,8.3
1.5422754782905903,8.31,-0.2393540324251026,1.5324122916312377,1.5602417330326026,0.1017706750673715,0.2879564606874157,持有,0.0,2021-11-04,8.6
1.598466384077913,8.71,-0.3966699405053073,1.5175590024856065,1.5741591990085446,-0.10111239219807475,-0.5610501054268991,持有,0.0,2021-11-05,8.62
1.5039012011675403,8.52,-0.48468729225417556,1.4527446498501284,1.5226645748975594,-0.2186808678993829,-0.32093832810029155,持有,0.0,2021-11-08,8.67
1.4531923349692246,8.68,0.005243764918772964,1.2961099643143894,1.0717386772770456,0.3072973083411234,-2.6941165374321363,持有,0.0,2021-11-09,8.7
0.9927010094926259,8.69,-0.46600502871266575,0.9801399952164319,0.9965843610069601,-0.2626332637254759,0.19812686786346767,买进,0.0,2021-11-10,8.74
1.0283342668211723,8.73,-0.48208181128506006,0.9801399952164319,1.0411202521299738,-0.27678551788040484,0.04773090380382673,卖出,0.004602991944764203,2021-11-11,8.8
1.0406688558964383,8.81,-0.4490618203259386,1.034151955745997,1.0675634374842635,-0.23400999904284248,-0.3007526119714112,买进,0.0,2021-11-12,8.75
0.9981830490816334,8.71,-0.5129340145066502,0.9936429853488234,1.0425119987275684,-0.3141729147628378,0.0834836494899944,买进,0.0,2021-11-15,8.9
1.0159996777459064,8.9,-0.43149688076615794,1.0233495636400842,1.0494707317155387,-0.2141797562535837,0.28442519690272894,买进,0.0,2021-11-16,8.88
1.0653380340469705,8.88,-0.5890023410332692,1.0098465735076927,1.0981818626313353,-0.3952623805217409,-0.1953092403619195,卖出,-0.002247191011235907,2021-11-17,8.94
1.0392983459991862,9.0,-0.46169013165799294,0.9936429853488234,1.025811039556438,-0.25842437944747365,-0.5098605796863047,持有,0.0,2021-11-18,8.86
0.9639203016503388,8.86,-0.07041409496310841,1.0679094310769754,1.0132853201780905,0.20395458997129762,1.0954631032057676,买进,0.0,2021-11-19,8.98
1.1379750586013149,8.98,-0.4520067720297868,1.0584573379843019,1.1288002877784071,-0.2327023313222134,-0.5754213142512362,卖出,0.013544018058690857,2021-11-22,8.98
1.0502624251772008,8.99,-0.34270650073505077,1.0652088330504972,1.1218415547904366,-0.10346396670122435,0.5337608739007217,买进,0.0,2021-11-23,9.03
1.1393455684985665,9.01,0.25696700128863575,1.4081847824132372,1.1510682333399138,0.6380342052589058,1.6448443349536406,买进,0.0,2021-11-24,9.15
1.4093360182571677,9.14,0.5780522078123638,1.4946039192605418,1.4001908743092724,1.126513223360084,0.7854063352029234,买进,0.0,2021-11-25,9.19
1.5491280277768489,9.19,0.036109753753956315,1.5621188699224986,1.5337985476783136,0.44441389309605905,-0.22497220097156834,卖出,0.005470459518599445,2021-11-26,9.34
1.5148652803455542,9.24,0.45338752552766226,1.4608464439295636,1.3695724491622006,0.9417844054854335,-0.9459858804696978,持有,0.0,2021-11-29,8.97
1.3545156223670967,8.95,-0.10063974204688746,1.5621188699224986,1.3723559423573883,0.2542845682865555,0.8115364221130147,买进,0.0,2021-11-30,9.48
1.4970486516812818,9.48,-0.12563685053510412,1.4959542182737808,1.4711699507865752,0.22957346275533994,0.2675033542991781,卖出,0.0592178770949722,2021-12-01,9.5
1.5491280277768489,9.5,-0.29221738023062144,1.4959542182737808,1.5504995068494434,0.025439822639209568,-0.3724996927726696,持有,0.0,2021-12-02,9.38
1.4888255922977707,9.38,0.4478246858024647,1.5351128896577155,1.4600359780058219,0.9542625956756342,-0.4005357408150786,买进,0.0,2021-12-03,9.26
1.4244116271269371,9.28,-0.34382796040085795,1.4176368755059112,1.3862734083333303,-0.057925844429318384,-0.42169180137059126,卖出,-0.010660980810234692,2021-12-06,9.06
1.3572566421615997,9.06,-0.08863006012482812,1.667442192955151,1.4433350188346912,0.28213717679391775,0.7138841662240302,买进,0.0,2021-12-07,9.04
1.4833435527087637,9.07,0.14232066904245533,1.4540949488633672,1.4656029643961985,0.5569436190880147,-0.41672258404026363,卖出,0.0011037527593818748,2021-12-08,9.33
1.4161885677434263,9.33,-0.16705434801452568,1.3892805962278894,1.4294175528587503,0.1663122438759125,0.0011052295373456505,持有,0.0,2021-12-09,9.42
1.4216706073324332,9.44,-0.3338016836345208,1.3204153465526938,1.4071496072972427,-0.04902312449716692,-0.4378880430809296,持有,0.0,2021-12-10,9.41
1.3517746025725927,9.4,-0.40446225858886575,1.2704542830628454,1.315294331856027,-0.14849951466221764,-0.7278756843304549,持有,0.0,2021-12-13,9.13
1.2339107514089396,9.06,-0.6012101911507309,1.2339962097053891,1.3166860784536214,-0.38679979226405553,0.30205035197579183,买进,0.0,2021-12-14,9.22
1.2887311472990106,9.26,-0.23886671098458284,1.2204932195729978,1.2234390564148112,0.03931117611746136,-0.8610706764226188,卖出,0.02207505518763789,2021-12-15,9.35
1.150309647676581,9.46,-0.45901710118227074,1.1516279698978018,1.1997793642557104,-0.22883458562163214,0.3000353022112276,买进,0.0,2021-12-16,9.35
1.2037595336694005,9.36,-0.47976513892072215,1.1853854452287806,1.2345730291955648,-0.24989323803541427,-0.2236039886664344,买进,0.0,2021-12-17,9.3
1.1722378060326095,9.3,-0.4168324343063874,1.189436342268497,1.2150885768292463,-0.1727672369655758,0.46718510041472244,买进,0.0,2021-12-20,9.22
1.2530978899704646,9.19,-0.02431017814267722,1.3325680376718456,1.3612219695766352,0.3318067810871558,0.9137962431755176,买进,0.0,2021-12-21,9.51
1.4093360182571677,9.54,0.6043044964182416,1.4865021251811068,1.4558607382130393,1.1513297411898922,0.30525138497729853,买进,0.0,2021-12-22,9.37
1.4668974339417427,9.47,-0.19291478055401673,1.347421326817476,1.4168918334804022,0.12818935136475199,-0.7579190091632475,卖出,-0.007337526205450578,2021-12-23,9.21
1.3408105233945786,9.21,-0.004187662621017431,1.412235679452955,1.432201046053938,0.37896184216547313,0.8222309094819733,买进,0.0,2021-12-24,9.03
1.4847140626060154,9.0,-0.3155426384303223,1.428439267611824,1.4920461497504875,-0.011658467737714945,-0.26703143346927466,卖出,-0.02280130293159618,2021-12-27,9.14
1.4435987656884621,9.23,-0.4299504795613403,1.37307700806902,1.4349845392491267,-0.16345262121035992,-0.4518315843092724,持有,0.0,2021-12-28,9.2
1.3709617411341177,9.2,-0.565174941858436,1.327166841618889,1.4433350188346912,-0.33182784423161904,-0.014716113773056042,持有,0.0,2021-12-29,9.12
1.3737027609286216,9.1,-0.5269298587071504,1.2866578712217156,1.3500879967958819,-0.2923105787019442,-0.26475933414882896,持有,0.0,2021-12-30,9.21
1.3339579739083192,9.21,-0.49967776847542544,1.3204153465526938,1.4001908743092724,-0.2525683988111247,-0.11222767160292689,买进,0.0,2021-12-31,9.22
1.320252874935802,9.22,-0.5961229550944989,1.2677536850363675,1.3653972093694178,-0.37705163622853777,-0.12880103815495872,卖出,0.0010857763300759812,2022-01-04,9.44
1.30380675616878,9.44,-0.45767438241829267,1.347421326817476,1.3876651549309242,-0.19938952948539707,0.6408970739092438,买进,0.0,2022-01-05,9.44
1.4161885677434263,9.45,-0.41647883331772173,1.337969233724802,1.3876651549309242,-0.15191589647115605,-0.6541221196814432,卖出,0.0010593220338982825,2022-01-06,9.48
1.309288795757787,9.46,-0.7238745809030585,1.255600993917215,1.3765311821501711,-0.5322368635776346,0.05914554356671839,持有,0.0,2022-01-07,9.46
1.3243644046275567,9.46,-0.5409394885212437,1.2596518909569325,1.3319952910271573,-0.312236740382941,-0.2918010563963381,持有,0.0,2022-01-10,9.48
1.2805080879155006,9.52,-0.6722126493221873,1.2056399304273673,1.2972016260873027,-0.47489976166937764,-0.2779126884600059,持有,0.0,2022-01-11,9.87
1.2393927909979465,9.87,-0.7428863206094458,1.1759333521361066,1.2832841601113614,-0.5611556533228906,0.0023921015578264775,持有,0.0,2022-01-12,9.79
1.2448748305869535,10.77,-0.7020154227089949,1.2393974057583457,1.3083355988680565,-0.5087869796442384,0.05216222958405517,买进,0.0,2022-01-13,10.77
1.2585799295594715,11.85,-0.7087889839480155,1.2245441166127153,1.3166860784536214,-0.5169926164342573,0.15949396865957868,卖出,0.10027855153203344,2022-01-14,11.06
1.290101657196262,10.39,-0.6434224292538007,1.2420980037848235,1.3375622774175338,-0.43628017865354574,-0.2116398881397069,持有,0.0,2022-01-17,10.24
1.2599504394567231,10.29,-0.4427590377911258,1.273154881089324,1.2888511465017378,-0.1926738411226042,0.3910945579673138,买进,0.0,2022-01-18,9.82
1.3298464442165645,9.72,-0.25183242520933086,1.3366189347115631,1.3737476889549822,0.05286489788818605,0.22162317417652763,买进,0.0,2022-01-19,10.8
1.3723322510313691,10.76,-0.35826425495566094,1.3312177386586066,1.2415317621835358,-0.09468209827525918,-1.087770103203803,卖出,0.10699588477366245,2022-01-20,10.82
1.192795454491386,10.47,-0.6254597747418561,1.2258944156259541,1.2470987485739125,-0.42227220953817113,0.3472081424575803,买进,0.0,2022-01-21,10.22
1.254468399867716,10.22,-0.6946980190137223,1.181334548189063,1.2707584407330137,-0.5042296360248775,-0.38706285517850975,卖出,-0.02387774594078319,2022-01-24,10.24
1.1955364742858896,10.14,-0.6421824133110919,1.2218435185862366,1.2777171737209843,-0.43793889414690945,0.2042351796019608,买进,0.0,2022-01-25,9.58
1.2339107514089396,9.45,-0.7055624610865262,1.2380471067451069,1.3180778250512153,-0.5125524223087132,0.21050080813277228,买进,0.0,2022-01-26,9.4
1.2736555384292412,9.3,-0.422873979463609,1.30961295444678,1.3765311821501711,-0.15932984548487256,0.5464986398800724,买进,0.0,2022-01-27,8.58
1.369591231236866,8.57,-0.41789116943034543,1.327166841618889,1.432201046053938,-0.15021590295343992,0.01758049709582726,卖出,-0.07849462365591402,2022-01-28,9.44
1.377814290620376,9.7,-0.436920830434404,1.3852296991881718,1.4015826209068663,-0.1733480172705517,-0.13561463825709774,持有,0.0,2022-02-07,10.03
1.3599976619561036,10.03,0.034273165383001736,1.4351907626780194,1.4294175528587503,0.4250464479944012,0.7457920932584311,买进,0.0,2022-02-08,10.32
1.4915666120922748,10.36,-0.20083254772127332,1.4068344833999984,1.4419432722370973,0.124801755495604,-0.6282824602016429,卖出,0.032901296111665014,2022-02-09,10.33
1.3874078599011386,10.33,-0.2415414646620042,1.3865799982014106,1.4113248470900255,0.07433534005128745,0.3068750973693659,买进,0.0,2022-02-10,10.4
1.4449692755857138,10.5,-0.3949336424732433,1.3717267090557803,1.404366114102055,-0.12040503713642736,-0.5866953688139266,卖出,0.0164569215876089,2022-02-11,10.58
1.3490335827780897,10.4,-0.6041685838278325,1.2772057781290416,1.3375622774175338,-0.3879928919623625,-0.46878646718302514,持有,0.0,2022-02-14,10.99
1.2750260483264926,10.72,-0.6121049615734399,1.2866578712217156,1.3333870376247512,-0.39655451327196645,0.4143937269140383,买进,0.0,2022-02-15,10.83
1.3490335827780897,10.71,-0.11766394091347468,1.4041338853735197,1.4155000868828083,0.23435979961289383,0.6017075899338958,买进,0.0,2022-02-16,10.77
1.4559333547637276,10.66,1.1545193525535908,1.6296338205844552,1.4934378963480825,1.907380091487904,0.9276628315606732,买进,0.0,2022-02-17,10.84
1.6217650523311935,10.71,0.7760880613241739,1.5904751492005205,1.5783344388013274,1.4274640641174006,0.060900351593743955,卖出,0.004690431519699879,2022-02-18,11.1
1.6382111710982155,10.98,0.8673088450317629,1.6660918939419112,1.6785401938281082,1.5795131552031958,-0.2594630421764827,买进,0.0,2022-02-21,11.41
1.5970958741806613,11.11,0.04744256204858935,1.5513164778165847,1.5866849183868919,0.47154324776130535,-0.10003265049886106,卖出,0.011839708561019945,2022-02-22,10.89
1.5847612851053958,10.88,0.012580468473076038,1.4986548163002593,1.1914288846701455,0.39042197624748765,-1.155960901820452,持有,0.0,2022-02-23,10.75
1.3846668401066358,10.72,-0.4952208796007426,1.3717267090557803,1.447510258627474,-0.24162168343715212,0.21052595219864356,买进,0.0,2022-02-24,10.3
1.4257821370241888,10.35,0.2229909780268256,1.5324122916312377,1.514314095311995,0.6967227619493197,0.7426044987217348,买进,0.0,2022-02-25,10.59
1.5587215970576114,10.56,-0.3236582291526414,1.5202596005120852,1.5532830000446323,-0.0053059653093705155,-0.17808410865832075,卖出,0.02028985507246385,2022-02-28,10.51
1.5326819090098278,10.5,0.21031097064379675,1.5229601985385637,1.5602417330326026,0.6866713772937751,0.3743198998576198,买进,0.0,2022-03-01,10.92
1.6039484236669208,10.8,-0.10550951004868671,1.5580679728827809,1.6159115969363695,0.28587336888208814,0.09194450862633918,卖出,0.02857142857142864,2022-03-02,10.82
1.6258765820229488,10.9,-0.08595634036842623,1.586424252160803,1.6033858775580225,0.3104225137243274,-0.00029759128504457333,持有,0.0,2022-03-03,11.05
1.631358621611956,11.0,0.013876660791177026,1.6242326245314989,1.6451382754858475,0.4528510487878293,-0.39715064450176296,买进,0.0,2022-03-04,11.17
1.5655741465438708,11.29,0.16087369245652886,1.5810230561078464,1.5992106377652398,0.6355708658900339,0.5185078863064457,买进,0.0,2022-03-07,11.52
1.6628803492487474,11.2,-0.15787864360688922,1.6093793353858683,1.6646227278521661,0.22733449049473126,-0.3416844008390894,卖出,-0.007971656333038075,2022-03-08,10.37
1.6066894434614238,9.9,0.30217657642720785,1.6255829235447377,1.625653823119529,0.8329313575085496,0.47540767839827197,买进,0.0,2022-03-09,9.83
1.697143096680042,9.99,-0.2054700281340271,1.6161308304520636,1.6646227278521661,0.16744031108864324,-0.4524018218597956,卖出,0.009090909090909077,2022-03-10,10.53
1.6203945424339419,10.28,-0.2487099837304702,1.5621188699224986,1.5115306021168062,0.0853560126696188,-1.0557759982498582,持有,0.0,2022-03-11,10.5
1.4367462162022027,10.52,-0.34982745943662025,1.458145845903085,1.4141083402852144,-0.06014725020753092,-0.5797367174278126,买进,0.0,2022-03-14,9.91
1.34218103329183,10.01,-0.0556769293916337,1.2623524889834112,1.1190580615952477,0.24540760983914964,-1.6877797068329883,卖出,-0.04847908745247147,2022-03-15,9.29
1.0625970142524668,9.4,-0.3508017576773199,0.9774393971899538,0.971532922250265,-0.13650668905888869,-0.3946193475125558,持有,0.0,2022-03-16,9.68
1.0050355985678918,9.76,-0.20997585593696577,0.9450322208722147,0.8295747692956588,0.010879380344599867,-0.4523422564024394,持有,0.0,2022-03-17,9.67
0.9392511234998068,9.55,-0.47957351889177663,0.9004723534353231,0.9339557641152222,-0.2889697357059258,-0.334209916182488,持有,0.0,2022-03-18,9.7
0.8926537869932462,9.65,-0.6427217754429261,0.8586130840249101,0.8991620991753677,-0.4721586566636528,-0.44600426768850104,持有,0.0,2022-03-21,9.7
0.8296103317196641,9.64,-0.7676132310712357,0.8005502264556275,0.8796776468090491,-0.6118611537042653,-0.03085708018064336,买进,0.0,2022-03-22,9.58
0.8296103317196641,9.56,-0.6958187893988497,0.7721939471776056,0.8059150771365575,-0.5381648204699317,-0.39757094692783856,卖出,-0.008298755186721999,2022-03-23,9.42
0.7747899358295927,9.5,-0.6402000420763893,0.7789454422438014,0.8462757284667891,-0.4755661465799143,0.3781600790482081,买进,0.0,2022-03-24,9.24
0.8350923713086712,9.25,-0.7664287022232397,0.7856969373099966,0.8100903169293402,-0.6126986659828761,-0.14071996600745035,卖出,-0.02631578947368421,2022-03-25,9.36
0.8186462525416497,9.23,-0.800031135356674,0.8167538146144967,0.8824611400042375,-0.6462818647467596,-0.0032775897707200755,买进,0.0,2022-03-28,9.06
0.8227577822334051,9.22,-0.6842588631202686,0.8127029175747796,0.8518427148571657,-0.519804239343044,0.14363233253583482,买进,0.0,2022-03-29,9.0
0.8487974702811891,8.98,-0.4279898206680469,0.7924484323761923,0.7084928153049651,-0.25799287841236573,-1.2899519931669619,卖出,-0.026030368763557504,2022-03-30,9.07
0.659667104460443,9.07,-0.5595411062232334,0.6155592616418661,0.5790603817287066,-0.41332155973964585,-0.7107974666058685,持有,0.0,2022-03-31,9.05
0.5623609017555669,9.05,-0.720914120383918,0.5493946099931484,0.5818438749238948,-0.5801117886492592,0.13621085625210516,买进,0.0,2022-04-01,9.15
0.5856595700088469,9.11,-0.782292497065619,0.521038330715127,0.6082870602781844,-0.6417979584428539,-0.25548109014318243,卖出,0.006629834254143504,2022-04-06,9.33
0.5541378423720559,9.4,-0.6865190144688744,0.5736999922314532,0.6263797660469086,-0.5411211101806457,0.2744722215012976,买进,0.0,2022-04-07,9.03
0.5966236491868614,9.0,-0.7704878761457585,0.5601970020990616,0.6583899377915747,-0.6274744613084908,0.10547064340809549,买进,0.0,2022-04-08,8.9
0.6158107877483859,8.9,-0.7294894613195704,0.5520952080196271,0.5832356215214892,-0.5884937821269866,-0.7671528922981871,卖出,-0.011111111111111072,2022-04-11,8.68
0.5116520355572508,8.65,-0.7665872367795615,0.5115862376224529,0.5637511691551707,-0.6267716246645595,0.4374302168295316,买进,0.0,2022-04-12,8.83
0.5760660007280844,8.82,-0.789041244200172,0.5183377326886487,0.5999365806926195,-0.6488710070617507,-0.02106568511721723,卖出,0.019653179190751435,2022-04-13,8.7
0.5774365106253364,8.8,-0.7644642522862082,0.542643114926953,0.6027200738878078,-0.6238148364201325,-0.23640080896521348,持有,0.0,2022-04-14,8.75
0.5486558027830489,8.67,-0.826035627558214,0.49943354650330074,0.5540089429720113,-0.6877813999495733,-0.4155501128947482,持有,0.0,2022-04-15,8.4
0.49520591679022935,8.45,-0.8498347662251813,0.46837666919880067,0.5637511691551707,-0.7115496332315812,0.1793212309891482,买进,0.0,2022-04-18,8.61
0.5239866246325169,8.54,-0.7915374741815613,0.4697269682120395,0.5540089429720113,-0.6543012343648895,-0.32876082260251105,卖出,0.010650887573964481,2022-04-19,8.7
0.4828713277149633,8.7,-0.7446453649039386,0.423816801761909,0.4551949345428245,-0.6107844754188689,-0.29196094853863064,持有,0.0,2022-04-20,8.67
0.4472380703864173,8.6,-0.8836753458334382,0.4062629145898004,0.5080813052514037,-0.7470540662170279,-0.061282740392961624,持有,0.0,2022-04-21,8.58
0.4431265406946618,8.56,-0.8047413348811319,0.39275992445740887,0.42736000259094103,-0.6720788396020536,-0.3862291007822543,持有,0.0,2022-04-22,8.82
0.39515869429084927,9.7,-0.6257713296090625,0.45082278202669207,0.43292698898131765,-0.4915608733318269,0.7306622391261992,买进,0.0,2022-04-25,9.7
0.49657642668748136,10.67,-0.6993520421627879,0.44542158597373516,0.5206070246297513,-0.5634355982752854,-0.35100848000050733,卖出,0.10000000000000007,2022-04-26,9.6
0.4527201099754243,9.4,-0.7065591609493148,0.46297547314584425,0.5122565450441858,-0.5699933416716727,0.3033161597026218,买进,0.0,2022-04-27,10.28
0.4979469365847328,9.98,-0.7305116645675065,0.4616251741326049,0.5623594225575762,-0.5926906121485097,0.07915363716733355,卖出,0.061702127659574474,2022-04-28,10.7
0.5130225454545023,10.07,-0.7744932861752639,0.4737778652517571,0.565142915752765,-0.636411352452961,-0.010937413335079355,持有,0.0,2022-04-29,10.16
0.5157635652490064,9.7,-0.7678058850212007,0.46297547314584425,0.5595759293623879,-0.6302276964849548,-0.10052380738826858,持有,0.0,2022-05-05,10.0
0.5061699959682439,9.8,-0.587836422763624,0.5237389287416051,0.5776686351311126,-0.44635439223499995,0.2285837062132803,买进,0.0,2022-05-06,10.18
0.5418032532967899,9.99,-0.7505387147150333,0.4818796593311917,0.5734933953383299,-0.6120003859989491,-0.19885489381060573,卖出,0.019387755102040764,2022-05-09,10.42
0.5185045850435098,10.2,-0.7993763187109968,0.47512816426499643,0.565142915752765,-0.6611268443848647,0.07853744569600431,持有,0.0,2022-05-10,10.34
0.5335801939132794,10.36,-0.18864744386624047,0.7721939471776056,0.5943695943022423,-0.010956764394440358,0.7317720689765328,买进,0.0,2022-05-11,10.07
0.6391094560016665,10.01,-0.43907517719868194,0.5304904238078009,0.551225449776823,-0.29652413654017784,-0.8589131659493638,卖出,-0.03378378378378375,2022-05-12,10.5
0.5212456048380134,10.48,-0.6200578820553592,0.5169874336754093,0.5122565450441858,-0.4795544021080692,0.17783116087264597,持有,0.0,2022-05-13,10.14
0.5500263126803009,10.19,-0.4526795099731351,0.6128586636153879,0.5818438749238948,-0.30319036824487844,0.4818770619040563,买进,0.0,2022-05-16,9.92
0.6212928273373934,9.59,-0.627159540897898,0.5588467030858223,0.5985448340950251,-0.4835221606571791,-0.6693428200229914,卖出,-0.05888125613346415,2022-05-17,9.03
0.5308391741187759,9.03,-0.22609813103421764,0.6115083646021485,0.5888026079118658,-0.06392288613358196,0.890926059098808,买进,0.0,2022-05-18,9.37
0.6582965945631915,9.38,0.11986597234116528,0.7127807905950836,0.7251937744760953,0.3189267850972288,0.5056268392656988,买进,0.0,2022-05-19,9.29
0.7350451488092911,9.42,-0.4794070576076387,0.6655203251317142,0.7349360006592547,-0.3172245498195235,-0.3407568054602581,卖出,0.0042643923240937255,2022-05-20,9.39
0.6898183221999825,9.41,-0.4887612857113071,0.6506670359860833,0.6583899377915747,-0.3308198106101459,-0.5724403447662125,持有,0.0,2022-05-23,9.44
0.611699258056631,9.5,-0.5167223011220626,0.4940323504503439,0.5247822644225335,-0.3793982457586521,-0.6418743627984315,持有,0.0,2022-05-24,8.95
0.5253571345297684,8.92,-0.685041196691683,0.4791790613047135,0.5609676759599823,-0.5468027421839012,-0.11026846914080539,持有,0.0,2022-05-25,9.08
0.5143930553517544,9.11,-0.6607288885587087,0.5142868356489312,0.5860191147166774,-0.5199408252073418,0.24791400319521475,买进,0.0,2022-05-26,9.09
0.5527673324748044,9.1,-0.6757882928479245,0.5277898257813222,0.5929778477046485,-0.5348274148819101,-0.16879874648297788,买进,0.0,2022-05-27,9.08
0.5335801939132794,9.1,-0.7428122229363824,0.4913317524238657,0.5526171963744174,-0.6050339121076937,-0.37750669343390686,卖出,0.0,2022-05-30,8.99
0.48561234750946686,9.01,-0.16723631811395595,0.3441491599808002,0.41205079001740513,-0.05983938166669869,-0.7634039542550931,持有,0.0,2022-05-31,8.91
0.3855651250100867,8.85,-0.575980450433129,0.3360473659013656,0.3438552067352906,-0.4550946925126756,0.07233003555943912,持有,0.0,2022-06-01,8.91
0.39927022398260475,8.98,-0.14175050962386024,0.5899035803903224,0.42596825599334714,-0.007438263084040784,0.25695173804800214,买进,0.0,2022-06-02,9.0
0.4376445011056548,9.0,-0.2925806311488024,0.3536012530734742,0.17545386842639485,-0.19721044867811208,-1.6477270828648243,卖出,0.0022271714922048524,2022-06-06,9.07
0.2197334274426216,9.07,-0.6393253448939005,0.12405042082282165,0.02932047567900597,-0.5409231226976887,-1.4166180985879242,持有,0.0,2022-06-07,9.0
0.04430816059439342,9.05,-0.8205716996105477,0.04573307805495218,0.06272239402126605,-0.7022047592639257,-0.3620514380721228,买进,0.0,2022-06-08,8.94
0.00456337357409188,8.93,-0.5804897246394659,-0.05688964695122214,-0.18640024694809185,-0.5077564774640381,-0.7594082994895648,卖出,-0.013259668508287402,2022-06-09,8.84
-0.0817787499527707,8.85,-0.7669622054692967,-0.09199742129543981,-0.1140294238731946,-0.6623004672422704,-0.20920034740730403,持有,0.0,2022-06-10,8.84
-0.10233639841154722,8.89,-0.7772993478221606,-0.08794652425572225,-0.06253479976220985,-0.6701386663837426,0.1486885012070959,买进,0.0,2022-06-13,9.05
-0.0817787499527707,8.93,-0.663243384478109,-0.11225190649402661,-0.14464784902026637,-0.5788666164086191,0.19504439163979714,卖出,0.004499437570303616,2022-06-14,9.11
-0.055739061904986675,9.17,0.14780872181390978,0.07543965634621294,-0.013823668846413393,0.12172095235009484,0.6883055001307368,买进,0.0,2022-06-15,9.0
0.027862041827371908,9.05,-0.347736526494871,-0.04338665681883062,-0.061143053164615456,-0.3049904983423448,-1.2247320092933798,卖出,-0.013086150490730558,2022-06-16,9.03
-0.11467098748681323,9.07,-0.5643030017986658,-0.18786865123541788,-0.15717356839861396,-0.5043977767017064,-0.8601210808591324,持有,0.0,2022-06-17,8.87
-0.2092361703971863,8.9,-0.7245552455742229,-0.22297642557963554,-0.16552404798417886,-0.6332782173162137,0.2172341594329131,买进,0.0,2022-06-20,8.88
-0.1818259724521503,8.91,-0.5499201264965364,-0.15951237195739645,-0.15021483541064298,-0.4893803616245202,0.33784519816519865,买进,0.0,2022-06-21,8.95
-0.14071067553459723,8.96,-0.49177102979904336,-0.11090160748078727,-0.07506051914055743,-0.4321730180659825,0.7086004841905027,买进,0.0,2022-06-22,9.0
-0.05710957180223867,8.98,-0.573838166080745,-0.09874891636163509,-0.02495764162716708,-0.49821060934474387,-0.04265185191337569,卖出,0.0022321428571428093,2022-06-23,9.0
-0.05848008169949018,9.0,-0.6742718753526722,-0.11495250452050482,-0.03748336100551467,-0.5840151416176483,-0.3022570248717572,持有,0.0,2022-06-24,8.95
-0.0900018093362812,8.94,-0.562807607364143,-0.06769203905713497,-0.06810178615258644,-0.48754739558083354,0.4579237512755391,买进,0.0,2022-06-27,8.91
-0.03381090354895815,8.9,-0.6584873477884537,-0.09334772030867867,-0.011040175651225096,-0.568726649478337,-0.32352295460388414,卖出,-0.004474272930648674,2022-06-28,8.93
-0.06807365098025268,8.92,-0.7057626971239674,-0.09199742129543981,-0.026349388224760982,-0.6081858797807836,0.25322392859284715,买进,0.0,2022-06-29,8.87
-0.03518141344621015,8.94,-0.4275014653065077,-0.017730975567287397,0.012619516507875688,-0.3649955334474507,0.3790553252890249,买进,0.0,2022-06-30,8.84
0.012786432957602392,8.84,-0.525969001439704,0.0079247056842563,0.05019667464291846,-0.44681301695826975,0.3613075865432659,买进,0.0,2022-07-01,8.85
0.05938376946416293,8.85,-0.5582600780800849,0.04438277904171283,0.09890780555871491,-0.4699513295651443,0.21921423035940144,买进,0.0,2022-07-04,8.92
0.08953498720370197,8.83,-0.41051276439492296,0.10379593562423485,0.14066020348654037,-0.3325853662088436,0.48715533010928813,买进,0.0,2022-07-05,8.58
0.15257844247728403,8.35,-0.4831994799071291,0.1281013178625392,0.17267037523120654,-0.39443360972504093,-0.17445879293165586,卖出,-0.0543601359003398,2022-07-06,8.31
0.134761813813011,8.33,-0.2770480356729998,0.21181985668336512,0.17406212182880046,-0.20203324422894173,0.1690539716564157,买进,0.0,2022-07-07,8.24
0.15943099196354302,8.23,-0.5595411062232334,0.0794905533859305,0.14622718987691696,-0.46672745085277073,-0.5158877760377043,卖出,-0.012004801920768264,2022-07-08,8.37
0.09912855648446448,8.33,-0.466653641832226,0.010625303710734509,0.055763661033295546,-0.3950722131097547,-0.6259361326019266,持有,0.0,2022-07-11,8.31
0.0264915319301204,8.31,-0.6797619959661656,0.0335803869358,0.05715540763088945,-0.5774997244810556,0.07250357145912972,买进,0.0,2022-07-12,8.24
0.03882612100538641,8.28,-0.6263513593009965,0.11324802871690882,0.10447479194909151,-0.5250372457812522,0.7127505861481648,买进,0.0,2022-07-13,8.27
0.127909264326752,8.27,-0.6675603493748209,0.125400719836061,0.14483544327932257,-0.5603669941260074,0.23624792180028562,买进,0.0,2022-07-14,8.27
0.16080150186079503,8.27,-0.6164419156098617,0.1713108862861915,0.2046805469758727,-0.5101145976065775,-0.1630834495932133,买进,0.0,2022-07-15,8.32
0.14435538309377352,8.33,-0.6632578593723819,0.1429546070081696,0.18658784120714805,-0.5538436441425908,0.19061979776126778,买进,0.0,2022-07-18,8.54
0.17176558103880904,8.54,-0.4648939082570535,0.0740893573329736,0.03627920866697697,-0.3889393592479877,-1.1181258895327966,卖出,0.025210084033613335,2022-07-19,8.55
0.03608510121088291,9.3,-0.3516157981599986,0.13890370996845205,0.05715540763088945,-0.27837797556243965,1.2744377526941164,买进,0.0,2022-07-20,8.95
0.19232322949758557,8.85,-0.14709657057530467,0.2482779300408221,0.21024753336624932,-0.07027212089769912,0.8205127463177853,买进,0.0,2022-07-21,8.63
0.29922300148322467,8.53,-0.21830340046828037,0.28743660142475685,0.28818534283152314,-0.12351935391436791,-0.020280195918324428,买进,0.0,2022-07-22,8.49
0.30059351138047663,8.48,-0.5917649779973473,0.2806851063585611,0.31741202138100105,-0.47553931752672357,0.10658783027695536,卖出,-0.005861664712778304,2022-07-25,8.4
0.31841014004474966,8.39,-0.5037545190552756,0.36170304715290924,0.36890664549198576,-0.3829228703467614,0.4003974132921495,买进,0.0,2022-07-26,8.47
0.3746010458320727,8.45,-0.28477728457436935,0.45487367906640913,0.42457650939575275,-0.15737925074665907,0.6729969543825176,买进,0.0,2022-07-27,8.5
0.46779571884519383,8.51,-0.5620749020016642,0.42786769880162656,0.4538031879452306,-0.4312094453256478,0.12040718282114378,卖出,0.007100591715976391,2022-07-28,8.59
0.48835336730397033,8.68,-0.5795557493185263,0.4494724830134527,0.4885968528850851,-0.4478037345241835,-0.36175904587830426,持有,0.0,2022-07-29,8.63
0.4431265406946618,8.65,0.028631403019983074,0.5480443109799095,0.5122565450441858,0.17753433584306988,0.9235706322922521,买进,0.0,2022-08-01,8.62
0.5719544710363295,8.58,-0.13174560055859255,0.5601970020990616,0.5025143188610266,0.010621105726183794,0.11617601462528959,卖出,-0.00809248554913298,2022-08-02,8.22
0.592512119495106,8.15,-0.15390562976932787,0.6682209231581924,0.6653486707795457,0.02416068360053979,0.9927236043413432,买进,0.0,2022-08-03,8.27
0.736415658706543,8.27,-0.5621710566564768,0.6844245113170616,0.7599874394159498,-0.4012450710798398,0.07240641657567051,卖出,0.014723926380368001,2022-08-04,8.46
0.7514912675763126,8.51,-0.28422861715335984,0.8086520205350621,0.8017398373437753,-0.09248174098223398,0.4834661998363236,买进,0.0,2022-08-05,8.6
0.8268693119251607,8.65,-0.16362896767695434,0.7600412560584534,0.7391112404520374,0.02344071714231473,-1.1042341263343634,卖出,0.016451233842538257,2022-08-08,8.79
0.666519653946702,8.84,-0.179260819570628,0.7397867708598661,0.6486477116084155,-0.01152970684208223,0.9059678545309366,买进,0.0,2022-08-09,8.76
0.8008296238773767,8.83,0.006793612526988903,0.9828405932429102,0.847667475064383,0.24826433509812584,1.1881104938734373,买进,0.0,2022-08-10,8.9
0.9817369303146118,9.01,-0.45492277394508923,0.9112747455412364,0.971532922250265,-0.25795089975997165,-0.24278754096988528,卖出,0.020385050962627375,2022-08-11,8.88
0.9488446927805693,8.93,-0.4846955636223315,0.8761669711970187,0.8671519274307016,-0.3028644123905397,-1.036700391241536,持有,0.0,2022-08-12,8.82
0.7939770743911176,8.86,-0.6849653758169203,0.8073017215218228,0.8351417556860354,-0.5235383854839124,0.5334320024603458,买进,0.0,2022-08-15,8.77
0.8775781781234762,8.77,-0.5764967216621943,0.9585352110046058,0.9464814834935698,-0.39082246260037146,0.87501348351034,买进,0.0,2022-08-16,8.76
1.0146291678486543,8.88,-0.7052160975449969,0.947732818898693,0.9548319630791346,-0.5363836238270855,-0.5126967846175883,卖出,0.012542759407069694,2022-08-17,8.87
0.9392511234998068,8.82,-0.7228806381629885,0.9504334169251711,0.9687494290550767,-0.556042234527996,-0.1825334981815673,买进,0.0,2022-08-18,8.8
0.9159524552465262,8.77,-0.6314330811117913,0.9450322208722147,0.910296071956121,-0.45129294762336536,0.25628679661197046,买进,0.0,2022-08-19,8.75
0.9598087719585833,8.84,-0.6926319001764408,0.9153256425809535,0.8727189138210781,-0.5257870488635569,-0.03973461170481638,卖出,0.007981755986317023,2022-08-22,8.81
0.9584382620613313,8.8,-0.6917720225285647,0.9220771376471493,0.9395227505055987,-0.5214466475769634,-0.1285424887493871,持有,0.0,2022-08-23,8.85
0.9433626531915618,8.83,-0.5752291344922993,1.0071459754812144,0.9381310039080049,-0.39030975702237986,0.7356767662839754,买进,0.0,2022-08-24,8.79
1.061226504355215,8.89,-0.487339644309508,1.0382028527857146,1.0717386772770456,-0.27782763120464743,0.2637129313566067,卖出,0.006795016987542525,2022-08-25,8.59
1.1078238408617753,8.59,-0.4649642148863789,1.0328016567327583,1.0884396364481759,-0.2497635857594402,-0.6392593371460717,持有,0.0,2022-08-26,8.42
1.0105176381568992,8.44,-0.6823447306728523,0.9693376031105191,0.9687494290550767,-0.5114534111822734,-0.6534827682440483,持有,0.0,2022-08-29,8.6
0.9132114354520228,8.58,-0.5225915261093691,0.8815681672499751,0.8727189138210781,-0.3434079599635554,-0.7132836437380059,持有,0.0,2022-08-30,8.73
0.8090526832608871,8.78,-0.6998596973833576,0.777595143230562,0.8504509682595712,-0.5395797394444328,-0.1322268173078622,持有,0.0,2022-08-31,8.58
0.7939770743911176,8.56,-0.6328095746290727,0.7870472363232359,0.8699354206258899,-0.4662207155639889,0.37617111057679303,买进,0.0,2022-09-01,8.52
0.8542795098701962,8.6,-0.7256922140553224,0.8073017215218228,0.8713271672234842,-0.5667376443157155,-0.2859760155314543,卖出,0.004672897196261582,2022-09-02,8.67
0.8159052327471461,8.66,-0.7591202591768027,0.8154035156012579,0.8657601808331077,-0.6025058482924325,0.024340007016280817,买进,0.0,2022-09-05,8.73
0.8241282921306572,8.74,-0.5148495255154258,0.8302568047468882,0.8810693934066436,-0.33582131387077907,-0.08594000587354081,买进,0.0,2022-09-06,8.74
0.8159052327471461,8.69,-0.6151688141945294,0.7532897609922576,0.8114820635269346,-0.45119585779605736,-0.012458051115003053,卖出,-0.005720823798627084,2022-09-07,8.76
0.8186462525416497,8.82,-0.59062352919183,0.8883196623161709,0.894986859382585,-0.4149888322780684,0.9160387572266879,买进,0.0,2022-09-08,8.8
0.9598087719585833,8.85,0.5568168486333925,1.2934093662879107,1.0550377181059158,0.9382737437078946,0.8391410091881775,买进,0.0,2022-09-09,8.67
1.094118741889258,8.69,-0.1797384910816325,1.0071459754812144,1.0411202521299738,0.06866676375408486,-0.3661286064324455,卖出,-0.018079096045197758,2022-09-13,8.88
1.0406688558964383,8.78,-0.3350255014812574,0.9760890981767144,0.9576154562743234,-0.12276200232534612,-0.9885509026640182,持有,0.0,2022-09-14,8.83
0.8899127671987422,8.91,0.2593257197744329,0.8316071037601271,0.8991620991753677,0.5057515883396658,-0.26566462812414365,持有,0.0,2022-09-15,8.68
-0.0913723192335332,8.72,-0.3685145479428877,-0.13385669070585277,-0.28243076218208985,-0.3514536701543247,0.004923387225334143,持有,0.0,2022-09-16,8.4
-0.0872607895417777,8.4,-0.6762769928498037,-0.14870997985148313,-0.10289545109244091,-0.5889043613725226,-0.22143020771205607,持有,0.0,2022-09-19,8.38
-0.10918894789780623,8.41,-0.6101484383642244,-0.19191954827513544,-0.17804976736252645,-0.542103007772655,-0.8106402546011232,持有,0.0,2022-09-20,8.4
-0.1982720912191718,8.39,-0.29402743129540915,0.03898158298875642,-0.16552404798417886,-0.2634557349274756,1.3162207891484168,买进,0.0,2022-09-21,8.52
-0.04888651241872767,8.5,-0.6555086213313023,-0.11900340156022236,-0.1376891160322954,-0.5727616520797204,-0.6307962688724563,卖出,0.013110846245530324,2022-09-22,8.39
-0.11878251717856873,8.39,-0.6828224021838568,-0.15951237195739645,-0.15160658200823737,-0.5994641866166315,-0.36782619361508123,持有,0.0,2022-09-23,8.31
-0.15715679430161827,8.33,-0.727226552848246,-0.18516805320893967,-0.14464784902026637,-0.6328315214426746,0.15197537683890805,买进,0.0,2022-09-26,8.41
-0.13659914584284175,8.39,-0.7750481571223904,-0.18381775419570082,-0.1195964102635712,-0.6721409259956918,-0.06717425459771052,卖出,0.007202881152461044,2022-09-27,8.41
-0.14071067553459723,8.4,-0.7246514002290355,-0.18516805320893967,-0.1418643558250781,-0.6326252157416937,-0.24905767294589945,持有,0.0,2022-09-28,8.38
-0.16537985368512928,8.4,-0.6018381258499013,-0.23512911669878772,-0.15856531499620838,-0.5356107575028706,-0.2875273353540327,持有,0.0,2022-09-29,8.36
-0.1941605615274168,8.37,-0.6384392745801973,-0.16491356801035287,-0.15160658200823737,-0.5596756088066239,0.6849401789508996,买进,0.0,2022-09-30,8.31
-0.11467098748681323,8.36,-0.6292270382965388,-0.22567702360611375,-0.21145168570478703,-0.5583909335691131,-0.8240661243078926,卖出,-0.0011947431302269758,2022-10-10,8.3
-0.20512464070543082,8.32,-0.5285200292351264,-0.2594344989370921,-0.3394923726834512,-0.4886458039042288,-1.207646142687115,持有,0.0,2022-10-11,8.37
-0.3353230809443499,8.42,-0.7104591110348322,-0.3944644002610054,-0.56217182829852,-0.6485754719459662,-2.6876365874144916,持有,0.0,2022-10-12,8.42
-0.6162776098809652,8.4,-0.8086471438524264,-0.9143295203580717,-0.8196449488534433,-0.7308422731433528,-2.6941165374321363,持有,0.0,2022-10-13,8.47
-0.8698219408725449,8.52,0.8147460236025759,-1.0034492552318544,-1.0506748840540767,0.18165838986673916,-2.6861187612842294,持有,0.0,2022-10-14,8.5
-1.0973265838163404,8.5,0.2215869132823578,-1.0763654019467677,-1.1063447479578439,-0.1650766145008093,0.1645789040072569,买进,0.0,2022-10-17,8.43
-1.082250974946571,8.42,-0.1654021422253802,-1.0885180930659197,-1.1119117343482205,-0.3808390993127221,-0.9303685524973717,卖出,-0.00941176470588236,2022-10-18,8.41
-1.1521469797064117,8.39,-0.45780672430878744,-1.1371288575425285,-1.1828908108255238,-0.5482719401119651,0.5167630960876562,买进,0.0,2022-10-19,8.37
-1.1110316827888582,8.37,-0.4550668336071382,-1.1074222792512676,-1.0645923500300185,-0.54204462635578,0.004915377270685502,买进,0.0,2022-10-20,8.33
-1.1082906629943547,8.36,-0.466550249730277,-1.1182246713571806,-1.1174787207385974,-0.5505049471099449,0.32638764916227836,买进,0.0,2022-10-21,8.3
-1.0808804650493191,8.35,-0.3210541267448852,-1.0642127108276154,-1.0506748840540767,-0.46039855067047036,0.03964614833693579,买进,0.0,2022-10-24,8.21
-1.075398425460312,8.18,-0.3376375306168298,-1.1060719802380283,-1.0729428296155836,-0.4770240031237759,-0.5933937312172624,卖出,-0.020359281437125742,2022-10-25,8.16
-1.1192547421723689,8.33,-0.2675859351429645,-1.091218691092398,-1.0799015626035546,-0.4333815175325561,0.7772796398214935,买进,0.0,2022-10-26,8.28
-1.0575817967960388,8.25,-0.35171608849888913,-1.0601618137878979,-1.0687675898228013,-0.47885960902462754,-0.5711780433664803,卖出,-0.009603841536614654,2022-10-27,8.33
-1.1000676036108439,8.2,-0.048270608488684946,-1.0763654019467677,-1.0548501238468593,-0.30711050857562866,0.7519312706481172,买进,0.0,2022-10-28,8.34
-1.0397651681317657,8.38,-0.4369559837490667,-1.0763654019467677,-1.0576336170420477,-0.5297864485792797,-0.601185192375966,卖出,0.021951219512195305,2022-10-31,8.31
-1.0849919947410744,8.33,-0.498855111984251,-1.0183025443774847,-1.0478913908588885,-0.5633131322055456,-0.15448318230770244,买进,0.0,2022-11-01,8.2
-1.094585564021837,8.25,-0.30008448526792303,-1.1317276614895722,-1.1439219060928867,-0.4626658471987494,-0.36797853046564133,卖出,-0.009603841536614654,2022-11-02,8.19
-1.1206252520696207,8.17,-0.6241852947651644,-1.1249761664233764,-1.0938190285794964,-0.6372109564497043,0.4543521326789392,买进,0.0,2022-11-03,8.21
-1.0836214848438226,8.22,-0.11859963943611339,-1.0318055345098762,-1.0478913908588885,-0.3431085380118896,0.886899657904694,买进,0.0,2022-11-04,8.22
-1.01235497018673,8.22,-0.13291082954755812,-1.069613906880572,-1.0478913908588885,-0.3550083901709851,-0.2355919519744786,卖出,0.0,2022-11-07,8.25
-1.0288010889537513,8.26,0.6033770692637588,-0.9372846035831367,-0.9727370745888027,0.12159556609464135,1.4649697292504702,买进,0.0,2022-11-08,8.33
-0.9095667278928464,8.33,-0.22145479173568675,-0.9494372947022889,-0.9017579981114998,-0.3786255245608489,-0.3076016448094628,卖出,0.008474576271186475,2022-11-09,8.27
-0.9328653961461265,8.31,-0.46578583745653385,-0.9278325104904628,-0.8906240253307461,-0.5236527017905309,0.3474935530298841,买进,0.0,2022-11-10,8.3
-0.9013436685093354,8.35,-0.41754997549391365,-0.9345840055566585,-0.9240259436730065,-0.4978106584822464,-0.14439432866274146,卖出,0.00481347773766536,2022-11-11,8.34
-0.9109372377900979,8.3,-0.4708892716087379,-0.938634902596376,-0.8920157719283406,-0.5284014890578729,-0.3403490048765373,持有,0.0,2022-11-14,8.32
-0.936976925837882,8.32,0.6679657707109772,-0.879221746013854,-0.9629948484056436,0.18031158260970218,1.155743668099722,买进,0.0,2022-11-15,8.3
-0.8383002132357539,8.32,2.1300803554584085,-0.7293385555443104,-0.8307789216341965,1.1812485828617425,1.767789709669298,买进,0.0,2022-11-16,8.4
-0.6820620849490507,8.41,0.5799632384967216,-0.7104343693589624,-0.7389236461929807,0.19232223904202655,-0.5629177930610736,卖出,0.010817307692307675,2022-11-17,8.42
-0.7314004412501148,8.6,1.2613513097344635,-0.6780271930412235,-0.7096969676435028,0.6592424032224553,0.4064845067972332,买进,0.0,2022-11-18,9.26
-0.6916556542298132,9.7,0.6231418481126749,-0.733389452584028,-0.7403153927905751,0.2160200981296307,-0.9952685828065294,卖出,0.12790697674418602,2022-11-21,10.19
-0.7807387975511788,11.21,-0.33946515833894875,-0.8090061973254192,-0.7709338179376468,-0.4258115647148576,0.015326609829494381,持有,0.0,2022-11-22,9.71
-0.7766272678594238,10.22,0.5820007521857972,-0.6280661295513754,-0.7263979268146331,0.20852019406744599,1.444462642243727,买进,0.0,2022-11-23,9.8
-0.6450583177232527,10.78,-0.2526078659739486,-0.7009822762662885,-0.6943877550699669,-0.3522151663526059,-0.4531344134791289,卖出,0.05479452054794508,2022-11-24,10.78
-0.6848031047435542,11.86,1.8002505895921712,-0.5294943015849186,-0.6735115561060544,1.1093130460851135,1.7002615670328283,买进,0.0,2022-11-25,11.86
-0.5244534467650956,13.05,0.8401339542361599,-0.5592008798761794,-0.5900067602504036,0.4394680825470808,-0.4476425977473878,卖出,0.100337268128162,2022-11-28,13.05
-0.5655687436826492,14.36,1.0169599519541463,-0.6186140364587015,-0.7737173111328352,0.47638593014159397,-0.8353392691755297,持有,0.0,2022-11-29,14.36
-0.6436878078260008,15.38,0.5849081380926038,-0.7252876585045929,-0.6971712482651552,0.20018721336205364,-0.6566502859829058,持有,0.0,2022-11-30,15.8
-0.7026197334078272,17.3,0.10890434169252926,-0.7401409476502232,-0.6999547414603435,-0.11747430862054427,-0.3587345735188271,持有,0.0,2022-12-01,17.38
-0.7327709511473668,18.11,-0.04870485531687087,-0.756344535809093,-0.7055217278507206,-0.22632761527301282,-0.2119285446963216,持有,0.0,2022-12-02,19.12
-0.7492170699143879,19.89,0.40713713656280326,-0.7644463298885276,-0.9087167310994704,0.038399466091929964,-1.3222264690361887,持有,0.0,2022-12-05,19.8
-0.8657104111807894,19.5,0.5166466045438162,-0.9116289223315931,-0.9309846766609775,0.0706649412668186,-0.7014619794885697,持有,0.0,2022-12-06,20.88
-0.923271826865364,20.6,0.14794692259018163,-0.8954253341727239,-0.8934075185259345,-0.1449133122673452,0.4113815750825186,买进,0.0,2022-12-07,22.97
-0.8862680596395659,20.67,0.2925442235692965,-0.8427636726563975,-0.9101084776970647,-0.03989779521341748,0.4041580761762238,买进,0.0,2022-12-08,20.67
-0.8492642924137679,18.6,2.4802811225313226,-0.6672248009353101,-0.6484601173493593,1.5240849877308804,1.7446492246536853,买进,0.0,2022-12-09,18.6
-0.6957671839215682,17.63,1.202187247236171,-0.7725481239679627,-0.7973770032919364,0.5694269244042435,-1.071192805669511,卖出,-0.05215053763440873,2022-12-12,16.81
-0.7917028767291934,16.92,1.2873485644888671,-0.7266379575178322,-0.8140779624630662,0.6486777376387394,0.37126107248218576,买进,0.0,2022-12-13,17.9
-0.7560696194006469,17.77,0.5483900476842068,-0.775248721994441,-0.789026523706371,0.15007173149686517,-0.7926589844287814,卖出,0.050236406619385214,2022-12-14,19.69
-0.8245951142632358,20.49,0.17864610550088722,-0.8900241381197674,-0.9073249845018765,-0.1297209177856095,-0.8778300524514341,持有,0.0,2022-12-15,18.17
-0.898602648714832,17.85,-0.2484463338705002,-0.9116289223315931,-0.8808817991475869,-0.3882932815952897,0.08254204512811887,持有,0.0,2022-12-16,19.99
-0.8890090794340695,20.06,-0.09842611714415875,-0.9129792213448324,-0.8780983059523986,-0.29524233276921213,0.0014052996770360351,持有,0.0,2022-12-19,21.6
-0.8862680596395659,22.96,-0.40291137705963037,-0.921081015424267,-0.8794900525499929,-0.48300249287801894,-0.38531387424920616,持有,0.0,2022-12-20,23.07
-0.9164192773791054,23.2,-0.4057694793978413,-0.9440360986493325,-0.905933237904282,-0.49069073429009213,-0.4554110096014786,持有,0.0,2022-12-21,25.38
-0.9520525347076515,27.5,-0.21040389923903474,-0.9372846035831367,-0.9142837174898472,-0.37010456481056386,0.5333224933181145,买进,0.0,2022-12-22,27.92
-0.905455198201091,27.0,-0.01320758959505069,-0.9008265302256803,-0.8600056001836743,-0.238651090912782,0.4891203611375249,买进,0.0,2022-12-23,25.13
-0.861598881489034,22.62,-0.4321258493863479,-0.898125932199202,-0.8544386137932978,-0.49875493984962543,-0.12648578600655327,卖出,-0.16222222222222218,2022-12-26,22.62
-0.8698219408725449,22.6,-0.5221793362629323,-0.907578025291876,-0.8711395729644276,-0.5567192567147525,-0.4787325444631725,持有,0.0,2022-12-27,24.88
-0.9081962179955945,25.09,-0.5130249995563654,-0.9480869956890501,-0.9518608756248902,-0.5585595609220798,-0.8768527538341429,持有,0.0,2022-12-28,24.4
-0.9794627326526872,23.5,-0.4296423710975322,-1.0318055345098762,-1.1453136526904808,-0.5280456004299846,-1.2070599950551175,持有,0.0,2022-12-29,24.0
-1.075398425460312,25.1,-0.0014674164187384866,-1.1141737743174633,-1.0840768023963372,-0.29117293482155776,-0.20664978362958603,持有,0.0,2022-12-30,26.4
-1.0891035244328295,26.5,-0.16239308741832362,-1.1317276614895722,-1.0952107751770905,-0.3840285797144308,-0.38477860273898284,持有,0.0,2023-01-03,27.0
-1.1165137223778654,26.18,-0.034911314995850956,-1.1438803526087242,-1.1439219060928867,-0.3201500972193939,-0.6406269222449575,持有,0.0,2023-01-04,24.99
-1.163111058884426,24.23,-0.2277996203919588,-1.18168872497942,-1.1411384128976985,-0.42775682238416457,0.26281729139774324,持有,0.0,2023-01-05,25.45
-1.1411829005283973,25.6,-0.33582782419238194,-1.1668354358337896,-1.1286126935193508,-0.48569003786013254,-0.012702618986018722,持有,0.0,2023-01-06,25.8
-1.1398123906311457,26.68,-0.2706136005283719,-1.1546827447146373,-1.1174787207385974,-0.44831797217824765,-0.2667043073214412,持有,0.0,2023-01-09,26.0
-1.1576290192954186,25.35,0.3561538018110576,-1.192491117085333,-1.2218597155581608,-0.13560077339223653,-1.1108042140489451,持有,0.0,2023-01-10,26.29
-1.2384891032332739,26.87,-0.21636066287265812,-1.254604871694333,-1.2107257427774074,-0.437906780739468,0.06453186886131344,持有,0.0,2023-01-11,28.92
-1.231636553747015,28.0,-0.3461467006072348,-1.265407263800246,-1.2580451270956095,-0.5091408857370759,-0.8482743297296371,持有,0.0,2023-01-12,27.53
-1.2905684793288417,27.05,-0.4356384237298962,-1.3288713174224853,-1.3067562580114056,-0.5659520606130061,-0.7957106798331344,持有,0.0,2023-01-13,24.78
-1.344018365321661,25.56,-0.44445191114037125,-1.3396737095283984,-1.3248489637801302,-0.5690981859813684,0.5950795625395716,买进,0.0,2023-01-16,22.82
-1.3015325585068558,22.0,-0.4446138921000914,-1.3018653371577027,-1.2803130726571164,-0.5649359050679363,0.04805431114532506,买进,0.0,2023-01-17,20.54
-1.2960505189178488,20.2,-0.48830325869967295,-1.326170719396007,-1.2817048192547105,-0.5890967130272278,-0.22755275649168338,卖出,-0.08181818181818185,2023-01-18,19.82
-1.3097556178903667,19.3,-0.20755165578660087,-1.2978144401179852,-1.2761378328643338,-0.44123058800847564,0.5834363958223057,买进,0.0,2023-01-19,17.87
-1.2672698110755614,17.62,-0.526764431344032,-1.2978144401179852,-1.2552616339004212,-0.6044552089405983,-0.03085708018064336,卖出,-0.08704663212435232,2023-01-20,17.7
-1.2672698110755614,17.62,-0.40028969799454284,-1.2694581608399635,-1.2246432087533492,-0.535313173604277,0.04661955857576199,买进,0.0,2023-01-30,18.06
-1.2617877714865542,18.08,-0.5467066999679606,-1.293763543078268,-1.2663956066811746,-0.6158999741871515,-0.6488723276936769,卖出,0.02610669693530064,2023-01-31,17.84
-1.305644088198611,17.8,-0.6494546691218468,-1.315368327290094,-1.2691790998763628,-0.6683861293717317,0.36457862245506284,买进,0.0,2023-02-01,17.55
-1.2782338902535755,17.62,-0.626991356412061,-1.3410240085416376,-1.3081480046089997,-0.6606314601467868,-1.004982704632542,卖出,-0.010112359550561782,2023-02-02,18.29
-1.3467593851161646,18.1,-0.6939025891093944,-1.3545269986740287,-1.3025810182186233,-0.6938028499572343,0.33314193447787416,买进,0.0,2023-02-03,17.52
-1.3220902069656326,17.52,-0.43638043438155044,-1.2978144401179852,-1.2928387920354638,-0.5598595958440972,0.7471737724995686,买进,0.0,2023-02-06,17.46
-1.268640320972813,17.43,-0.29544666021482946,-1.3423743075548766,-1.3860858140742738,-0.5027067616885221,-1.9497994838771329,卖出,-0.005136986301369855,2023-02-07,17.09
-1.4043208008007395,17.15,-0.09434695408192974,-1.3801826799255725,-1.4654153701371422,-0.4162689603931899,0.7628986796276458,买进,0.0,2023-02-08,17.17
-1.3522414247051717,17.1,0.49229293957006226,-1.2384012835354634,-1.3137149909993766,-0.08487730117982858,0.9833315935632602,买进,0.0,2023-02-09,16.95
-1.2837159298425826,16.96,-0.26752114275907646,-1.3194192243298113,-1.3276324569753184,-0.4818604169710564,-1.086000225386665,卖出,-0.008187134502924008,2023-02-10,16.73
-1.357723464294179,16.73,-0.4249425107832692,-1.3504761016343114,-1.3373746831584776,-0.5605037199612495,0.3760580393382995,买进,0.0,2023-02-13,17.07
-1.3303132663491433,17.13,-0.5088789762682093,-1.3734311848593768,-1.3526838957320135,-0.6062673490864098,-0.8124004875004915,卖出,0.023909145248057297,2023-02-14,16.94
-1.3837631523419627,16.94,-0.40839219238394836,-1.3288713174224853,-1.3944362936598391,-0.5542267951407185,0.8981869165349915,买进,0.0,2023-02-15,16.96
-1.3220902069656326,16.96,0.06644603038682081,-1.2573054697208115,-1.2789213260595222,-0.2957657012718747,1.2459114985766269,买进,0.0,2023-02-16,16.72
-1.2343775735415186,16.68,-0.220896474385162,-1.2829611509723549,-1.2496946475100443,-0.44637796677040575,-0.44966843157115777,卖出,-0.016509433962264217,2023-02-17,17.56
-1.2645287912810579,17.3,-0.38300253854866523,-1.2856617489988331,-1.239952421326885,-0.5284673738711237,0.18189421996290583,持有,0.0,2023-02-20,18.37
-1.249453182411288,17.89,-0.29384580583631864,-1.335622812488681,-1.3192819773897533,-0.49365212894478555,-0.7216160172199373,持有,0.0,2023-02-21,17.68
-1.2987915387123523,17.5,0.16601986201087185,-1.2451527786016592,-1.2636121134859861,-0.24306417990984727,0.9934734803006984,买进,0.0,2023-02-22,17.89
-1.2275250240552598,18.2,-0.2742202616846939,-1.276209655906159,-1.2566533804980153,-0.47423560675633475,-0.9793113028485532,卖出,0.03999999999999996,2023-02-23,18.38
-1.2960505189178488,18.19,0.18645668952245667,-1.183039023992659,-1.2858800590474928,-0.22734771294635348,0.8149343279568345,买进,0.0,2023-02-24,17.71
-1.237118593336022,17.43,0.17005077542552463,-1.2086947052442025,-1.1954165302038715,-0.23015979830058036,0.02633532047615193,买进,0.0,2023-02-27,17.56
-1.2330070636442667,17.57,0.035989129635015785,-1.2343503864957461,-1.2051587563870305,-0.3026359571253869,0.045236047169397615,买进,0.0,2023-02-28,18.79
-1.2275250240552598,18.54,0.07387302971015937,-1.222197695376594,-1.1759320778375528,-0.27581066716811903,0.4623391156066728,买进,0.0,2023-03-01,19.46
-1.1918917667267133,19.03,-0.12948889561338509,-1.2100450042574415,-1.184282557423118,-0.3832046563461057,-0.1239780402244031,卖出,0.026429341963322653,2023-03-02,19.17
-1.1987443162129723,19.16,-0.36763157939224295,-1.2343503864957461,-1.2288184485461315,-0.5166486668381481,-0.3859583411475079,持有,0.0,2023-03-03,20.16
-1.224784004260756,19.8,-0.3618433448847965,-1.2478533766281374,-1.2107257427774074,-0.5121053763789268,-0.4286412096421052,持有,0.0,2023-03-06,19.4
-1.2535647121030435,19.01,-0.45683656175216575,-1.2532545726810937,-1.2093339961798133,-0.5629984822915695,0.0845187807833211,买进,0.0,2023-03-07,18.75
-1.2453416527195327,19.13,-0.5447267412156367,-1.2802605529458766,-1.2218597155581608,-0.6111039948008438,-0.2797598331948029,卖出,0.0063124671225669345,2023-03-08,19.24
-1.263158281383806,19.0,-0.3593129955097639,-1.2519042736678547,-1.2260349553509433,-0.5114465629169378,0.6649146212783842,买进,0.0,2023-03-09,18.28
-1.2138199250827417,17.88,0.0443501042792939,-1.2113953032706808,-1.2023752631918423,-0.2896386105784082,0.5341908951909581,买进,0.0,2023-03-10,16.82
-1.1727046281651885,16.29,0.11684209799949602,-1.1681857348470286,-1.1397466663001043,-0.24018321699345002,0.37490267092415563,买进,0.0,2023-03-13,16.6
-1.1425534104256492,16.61,1.831639053182537,-0.9845450690465066,-1.114695227543409,0.8185644753102416,2.6396691150169613,买进,0.0,2023-03-14,15.48
-0.9410884555296375,15.86,2.5653418048047882,-0.7671469279150063,-0.7876347771087772,1.4886945702305199,2.627449011682282,买进,0.0,2023-03-15,15.4
-0.7204363620721008,15.55,4.3016291530182755,-0.5281440025716794,-0.7667585781448641,2.7065657412427155,2.626397282466001,买进,0.0,2023-03-16,16.94
-0.4778561102585351,17.24,2.757067982974989,-0.6132128404057451,-0.692996008472373,1.6945716256610175,-2.6927514633894667,卖出,0.10868167202572332,2023-03-17,16.94
-0.7451055402226328,16.95,1.3151903343420415,-0.8549163637755497,-0.8892322787331522,0.5929186351615141,-1.3351868827069993,持有,0.0,2023-03-20,17.27
-0.8629693913862859,17.0,0.2690190739724942,-0.8819223440403323,-0.8613973467812682,-0.06174843248732022,-0.19033369438731607,持有,0.0,2023-03-21,16.9
-0.8766744903588034,16.78,0.7048474566778948,-0.8994762312124409,-1.0144894725166282,0.16545175818941343,-1.6673177105399952,持有,0.0,2023-03-22,16.78
-1.0164664998784854,16.7,-0.034589420918449645,-1.0210031424039632,-0.9963967667479037,-0.28493214828199365,0.2597424754886463,买进,0.0,2023-03-23,16.8


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Fangda_Chemical.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.466175437707119,33.97,-0.5697724863992684,-1.4636431135105883,-1.445347257577757,-0.708573406207652,0.5242076691926597,买进,0.0,2021-11-01,34.7
-1.435214125191453,34.64,-0.5938355770785105,-1.4664010158642307,-1.433770655692531,-0.7169428547405854,0.01339367920452057,卖出,0.019723285251692722,2021-11-02,34.19
-1.4295847956431498,34.58,-0.34992736271737745,-1.433306187620521,-1.4250882042786113,-0.6203634067479292,0.34167893754915746,买进,0.0,2021-11-03,34.75
-1.4070674774499379,35.0,-0.6291182333710973,-1.4526115040960186,-1.4164057528646916,-0.72867591536676,-0.6888130162148538,卖出,0.012145748987854301,2021-11-04,34.99
-1.4380287899656043,34.9,-0.7397558753459325,-1.4664010158642307,-1.4395589566351439,-0.7722324811786274,-0.5932118070601716,持有,0.0,2021-11-05,34.43
-1.4633607729329676,34.4,-0.7622282055764372,-1.5022537464615828,-1.471394611819516,-0.784738567301622,-0.7161626038296317,持有,0.0,2021-11-08,34.28
-1.494322085448634,34.33,-0.8712221196009927,-1.5160432582297954,-1.471394611819516,-0.8246129967560097,0.07665521940158562,买进,0.0,2021-11-09,36.18
-1.4858780911261795,35.7,-0.8889433705763581,-1.5132853558761525,-1.4742887622908225,-0.8310558909256248,-0.26882046342607074,卖出,0.03990678706670564,2021-11-10,35.54
-1.494322085448634,35.5,-0.8543517062768244,-1.5160432582297954,-1.471394611819516,-0.8183520558433814,0.19222166190591433,买进,0.0,2021-11-11,36.12
-1.4802487615778765,35.99,-0.8280930673872902,-1.5022537464615828,-1.454029708991677,-0.8079929600753522,0.07462536385408565,买进,0.0,2021-11-12,38.66
-1.4718047672554222,39.08,-0.5760152195315275,-1.5243169652907225,-1.546642524073486,-0.7228328902725977,-1.7412317971084064,卖出,0.08585718255070843,2021-11-15,34.93
-1.553430045705815,34.91,-0.796139403476173,-1.5518959888271473,-1.5234893203030337,-0.8006993025143178,0.6938261336734667,买进,0.0,2021-11-16,33.95
-1.5168394036418458,33.51,-0.679137059756197,-1.5188011605834377,-1.4916536651186618,-0.756053459539757,0.6101032184976641,买进,0.0,2021-11-17,34.18
-1.4830634263520281,34.05,-0.6017625560361606,-1.4857063323397282,-1.4482414080490635,-0.7230336182260045,0.30399014620588044,买进,0.0,2021-11-18,34.51
-1.4633607729329676,34.32,-0.6537560063516158,-1.4664010158642307,-1.454029708991677,-0.7416281008666226,-0.43458616770476116,买进,0.0,2021-11-19,36.2
-1.4802487615778765,36.1,-0.7550523540801153,-1.491222137047013,-1.45981800993429,-0.7797828776841618,0.41726498027208203,买进,0.0,2021-11-22,36.68
-1.454916778610513,36.8,-0.4594369553591552,-1.4691589182178733,-1.4366648061638374,-0.6666754775824023,0.29480013266090305,买进,0.0,2021-11-23,36.59
-1.435214125191453,36.22,-0.6252946135589159,-1.460885211156946,-1.4192999033359983,-0.7278179254832892,-0.20678256791434083,卖出,-0.015760869565217345,2021-11-24,36.0
-1.4408434547397557,36.0,-0.747388213144719,-1.4719168205715158,-1.4308765052212244,-0.7751025170774046,-0.04140074964195711,持有,0.0,2021-11-25,37.4
-1.4380287899656043,37.4,-0.7864073041383305,-1.4691589182178733,-1.4366648061638374,-0.790110305309823,-0.48287461534789405,持有,0.0,2021-11-26,40.1
-1.4577314433846649,39.47,-0.5718201104118775,-1.4664010158642307,-1.4424531071064506,-0.7084606060416135,0.4078128529226201,买进,0.0,2021-11-29,41.04
-1.4323994604173012,41.1,-0.6352661607117784,-1.4581273088033033,-1.4135116023933851,-0.7312682588133558,-0.04177435568731492,卖出,0.04129718773752224,2021-11-30,41.21
-1.4295847956431498,41.0,-0.7167711486724464,-1.460885211156946,-1.4221940538073048,-0.7624573998716413,-0.4254744807829675,持有,0.0,2021-12-01,40.56
-1.446472784288059,40.92,-0.8040122076957785,-1.4691589182178733,-1.4395589566351439,-0.7970385405256544,-0.4855136597965883,持有,0.0,2021-12-02,40.43
-1.466175437707119,40.48,-0.7431211980008957,-1.5022537464615828,-1.4858653641760486,-0.7780818914307901,-0.7175965579024898,持有,0.0,2021-12-03,40.7
-1.4971367502227855,40.7,-0.898406935244701,-1.53259067235165,-1.4916536651186618,-0.8355677162044484,-0.3862968121508008,持有,0.0,2021-12-06,40.59
-1.5112100740935428,40.59,-0.9066925011697005,-1.53259067235165,-1.4916536651186618,-0.838405257734974,0.13777208803368257,买进,0.0,2021-12-07,38.62
-1.4999514149969368,38.99,-0.9251205513910721,-1.5270748676443648,-1.4742887622908225,-0.844638380499802,-0.038636064906309345,卖出,-0.03941857600394189,2021-12-08,38.85
-1.4971367502227855,38.75,-0.9246177373878284,-1.5105274535225102,-1.471394611819516,-0.8438923870084523,0.25082839700015225,买进,0.0,2021-12-09,38.49
-1.4802487615778765,38.31,-0.8065196756373745,-1.4884642346933705,-1.4482414080490635,-0.7989020976806878,0.24594517206308386,买进,0.0,2021-12-10,38.59
-1.4633607729329676,38.79,-0.7959757474778183,-1.480190527632443,-1.433770655692531,-0.7939594688313207,0.24119727899493104,买进,0.0,2021-12-13,38.62
-1.446472784288059,38.6,-0.7799699795723432,-1.4774326252788006,-1.4250882042786113,-0.787634598727352,-0.04114884214895466,卖出,-0.004898169631348227,2021-12-14,37.75
-1.443658119513907,37.9,-0.8209472458989651,-1.4719168205715158,-1.4250882042786113,-0.8028932149874393,-0.15211380655585693,持有,0.0,2021-12-15,38.83
-1.446472784288059,38.89,-0.24093137375508344,-1.4415798946814486,-1.4164057528646916,-0.5778513700361846,0.7364895887344017,买进,0.0,2021-12-16,37.39
-1.4042528126757865,37.39,-0.5450480564735629,-1.4415798946814486,-1.3903583986229326,-0.6934736568894931,-0.25782562960875005,卖出,-0.038570326562098224,2021-12-17,36.88
-1.412696806998241,36.5,-0.06583013201339889,-1.3919376523158844,-1.3816759472090132,-0.4972599327393561,0.7143206122442205,买进,0.0,2021-12-20,35.8
-1.3704768353859687,35.56,-0.19977030567097323,-1.3891797499622418,-1.355628592967254,-0.5478501663883439,-0.3060036234829288,买进,0.0,2021-12-21,36.15
-1.3817354944825746,36.15,-0.32321880187386026,-1.3809060429013145,-1.3411578406107214,-0.5952398734939904,0.4311090051778534,买进,0.0,2021-12-22,36.2
-1.35358884674106,36.63,-0.26549988154127757,-1.3698744334867445,-1.349840292024641,-0.5718270818403577,0.21327825948085963,买进,0.0,2021-12-23,37.8
-1.3367008580961508,37.8,-0.36515600985058244,-1.347811214657605,-1.3237929377828823,-0.6071721290960282,-0.3007489997391292,买进,0.0,2021-12-24,36.98
-1.3479595171927568,36.81,-0.4801902185364032,-1.3616007264258172,-1.338263690139415,-0.6551153731215857,0.2119703577769066,买进,0.0,2021-12-27,37.4
-1.331071528547848,37.56,0.5557627389158056,-1.2402530228655488,-1.3006397340124298,-0.18459151321502573,1.5797412622235418,买进,0.0,2021-12-28,37.28
-1.238187591000849,37.56,-0.18947491732634572,-1.2733478511092582,-1.242756724586299,-0.5132276390610764,-0.28682714898192146,卖出,0.0,2021-12-29,37.28
-1.249446250097455,36.3,-0.2579586146461398,-1.2788636558165434,-1.2514391760002186,-0.5457952050573451,-0.6236683403324199,持有,0.0,2021-12-30,36.78
-1.2804075626131213,36.85,-0.5674553845636423,-1.289895265231113,-1.2456508750576054,-0.6789508874819905,0.19709494562597554,买进,0.0,2021-12-31,37.11
-1.2635195739682124,37.04,-0.0609908867674447,-1.2512846322801185,-1.2253918217584598,-0.45015059989883754,0.6774172816264808,买进,0.0,2022-01-04,36.2
-1.2184849375817888,36.0,0.21175496318758505,-1.2209477063900516,-1.1964503170453942,-0.3200507234318478,-0.0029078313994765907,买进,0.0,2022-01-05,34.16
-1.2128556080334858,34.1,-0.12071529101347508,-1.2044002922681967,-1.184873715160168,-0.46372276321852046,0.4638692192867862,买进,0.0,2022-01-06,34.2
-1.179079630743668,34.19,-0.025093633916721484,-1.1823370734390568,-1.1617205113897155,-0.41241780422615704,0.08596113143844995,买进,0.0,2022-01-07,32.51
-1.167820971647062,32.49,-0.17195421851493917,-1.1850949757926996,-1.14146145809057,-0.47824304899858766,0.26590063919027546,买进,0.0,2022-01-10,33.53
-1.1453036534538503,34.21,-0.046034509191668405,-1.1244211240125652,-1.1038375019635847,-0.40578840623247076,0.8858319770830081,买进,0.0,2022-01-11,33.89
-1.0833810284225178,33.91,0.28482664965627424,-1.1216632216589228,-1.1501439095044894,-0.2512762637992112,-0.5259993628129018,卖出,-0.008769365682549086,2022-01-12,34.5
-1.1115276761640325,34.45,-0.20629738072568485,-1.1602738546099174,-1.1125199533775043,-0.48764054316807315,-0.3588935773486123,持有,0.0,2022-01-13,34.11
-1.1284156648089414,34.11,0.07424038860329055,-1.1271790263662078,-1.1183082543201177,-0.3522046225957145,0.34505409492794986,买进,0.0,2022-01-14,34.38
-1.1002690170674265,34.41,-0.38637779396917826,-1.1409685381344201,-1.0922609000783587,-0.5683998218523834,-0.09669444435491256,卖出,0.008795074758135362,2022-01-17,35.15
-1.1002690170674265,35.11,-0.11814089689827806,-1.1244211240125652,-1.072001846779213,-0.4347576761390818,-0.009916795357000276,买进,0.0,2022-01-18,35.15
-1.0946396875191235,35.1,0.21205190564103127,-1.088568393415213,-1.077790147721826,-0.27082700809380456,0.11948037274095821,买进,0.0,2022-01-19,34.25
-1.080566363648366,34.09,-0.22715729570269053,-1.0940841981224982,-1.0575310944226801,-0.4810599529018315,0.16043581260551323,买进,0.0,2022-01-20,33.0
-1.0636783750034573,33.17,0.2647833924469919,-1.0168629322205092,-1.0256954392383082,-0.21827916817119222,0.7938706108393331,买进,0.0,2022-01-21,32.47
-1.0045704147462762,32.83,0.39879796205402573,-0.9699785922085873,-1.0054363859391622,-0.1258086806734949,0.844318886976497,买进,0.0,2022-01-24,34.02
-0.939833124940792,34.9,0.40607507051198527,-0.9368837639648777,-0.9041411194434332,-0.10227221728183515,0.45481326349289586,买进,0.0,2022-01-25,34.07
-0.9004278181026714,34.4,0.3011383388366821,-0.9396416663185201,-0.9388709250991117,-0.1669487030335644,-0.7515709518794554,卖出,-0.014326647564469915,2022-01-26,33.55
-0.9482771192632465,33.89,0.08010774663558905,-0.9837681039767996,-0.9793890316974033,-0.29896728256660204,-0.45296177278953026,持有,0.0,2022-01-27,33.38
-0.9736091022306098,33.61,0.04777874535065197,-0.9754943969158721,-0.950447526984338,-0.30480921421119167,0.5058884065943573,买进,0.0,2022-01-28,33.9
-0.9313891306183377,34.56,0.220388779117382,-0.9230942521966654,-0.8896703670869005,-0.1940058900983902,0.687373702539425,买进,0.0,2022-02-07,34.4
-0.875095835135308,34.59,0.5344270973045785,-0.8293255721728217,-0.854940561431222,0.014457116041896003,0.8908406079484522,买进,0.0,2022-02-08,34.68
-0.8019145510073695,34.75,0.07004720351681627,-0.8375992792337489,-0.860728862373835,-0.25873283376472367,-1.19180758964296,卖出,0.004625614339404353,2022-02-09,35.42
-0.8863544942319139,35.03,-0.13541890344656435,-0.914820545135738,-0.9099294203860462,-0.3865601839461493,0.09440680461384751,持有,0.0,2022-02-10,35.09
-0.8722811703611566,34.88,1.087441465122411,-0.7521043062708326,-0.8259990567181563,0.35034744587707023,1.6856887754202878,买进,0.0,2022-02-11,33.92
-0.7399919259760368,33.41,1.8816981295688422,-0.6528198215397039,-0.7102330378658948,0.9167661529540798,0.7868026342108074,买进,0.0,2022-02-14,33.74
-0.6696253066222497,33.78,0.88251031483415,-0.6748830403688435,-0.695762285509362,0.29916025957891684,0.3125562303597232,卖出,0.011074528584256348,2022-02-15,34.02
-0.6358493293324322,34.0,0.5546339350599342,-0.6279987003569216,-0.6263026741980049,0.13033304793288983,0.07101201622565294,买进,0.0,2022-02-16,35.24
-0.6217760054616746,35.45,0.5522667706355998,-0.6748830403688435,-0.6320909751406179,0.10938558160962221,-0.32987973886160354,卖出,0.042647058823529496,2022-02-17,35.38
-0.6414786588807351,35.01,0.13068390129724333,-0.7079778686125532,-0.6755032322102161,-0.16401011361485962,-0.5339341019954368,持有,0.0,2022-02-18,35.52
-0.6780693009447043,35.7,0.08430832604564044,-0.7052199662589107,-0.6436675770258441,-0.18809757704836627,0.006049317028854602,买进,0.0,2022-02-21,35.58
-0.6696253066222497,35.18,0.5385897242170862,-0.719009478027123,-0.7710101977633321,0.050496815321506454,-1.801905588999239,卖出,-0.0145658263305323,2022-02-22,34.99
-0.8103585453298239,35.0,-0.16682829232580906,-0.7796833298072572,-0.7796926491772519,-0.36822344560637105,0.7466799097406032,买进,0.0,2022-02-23,35.91
-0.7456212555243399,36.08,-0.43386210276980036,-0.7741675250999723,-0.7218096397511209,-0.5196010489894184,-0.2384649057991794,卖出,0.03085714285714281,2022-02-24,36.29
-0.7568799146209458,36.72,-0.3633337618025125,-0.77140962274633,-0.7362803921076536,-0.47814355100780565,0.36675402317342093,买进,0.0,2022-02-25,36.47
-0.7202892725569766,35.9,-0.1608815962196194,-0.7631359156854025,-0.7883751005911713,-0.3656957565431515,-1.2511982308077936,卖出,-0.02233115468409587,2022-02-28,36.5
-0.8131732101039755,36.5,-0.1788555368853904,-0.8265676698191793,-0.892564517558207,-0.3945864453770747,-1.4554703730165295,持有,0.0,2022-03-01,36.54
-0.9173158067475804,36.7,-0.01776808509410374,-0.9672206898549449,-1.0141188373530818,-0.3530773734175614,-1.7301072250142147,持有,0.0,2022-03-02,36.18
-1.0355317272619426,36.2,-0.10437466588315067,-1.0003155180986545,-0.9736007307547904,-0.39553126057226273,1.028744911110345,买进,0.0,2022-03-03,35.54
-0.9595357783598524,35.14,0.17802556755988044,-0.8706941074774585,-0.9070352699147397,-0.20467086621210875,1.736128906865738,买进,0.0,2022-03-04,35.1
-0.8300611987488843,34.85,-0.06746763515046313,-0.8182939627582518,-0.8086341538903172,-0.32052210139327436,0.3109494964544391,买进,0.0,2022-03-07,33.3
-0.7990998862332179,33.3,0.17456061016732968,-0.7934728415754697,-0.8115283043616237,-0.17885486103955262,0.267797623932289,买进,0.0,2022-03-08,32.6
-0.7709532384917032,32.6,0.4842966392691488,-0.7162515756734806,-0.7507511444641862,0.035739513840401284,0.9447651457540748,买进,0.0,2022-03-09,31.33
-0.6893279600413103,32.1,0.12552175801304163,-0.7327989897953353,-0.7218096397511209,-0.18012924068717448,-0.37222573665337466,卖出,-0.015337423312883436,2022-03-10,32.96
-0.711845278234522,32.51,1.4024058091592186,-0.5700827509304299,-0.6928681350380553,0.6912716217561283,2.3417574924864755,买进,0.0,2022-03-11,32.93
-0.5148187440439184,32.52,1.2920155374889504,-0.3577242696999601,-0.4381828935630794,0.772755501996088,1.8033979739630532,买进,0.0,2022-03-14,32.2
-0.3459388575948293,31.58,1.2404082896758368,-0.2501660779079043,-0.3310993261247372,0.7768206489349515,-0.06731550535682418,买进,0.0,2022-03-15,30.35
-0.34312419282067785,31.45,0.7741932454998852,-0.34945056263903285,-0.3745115831943355,0.4060671626636883,0.1673978231730351,卖出,-0.0041165294490183345,2022-03-16,32.6
-0.3177922098533146,33.6,1.2811504089674781,-0.14536578846949044,-0.3079461223542848,0.8727939734914154,1.90631964662194,买进,0.0,2022-03-17,33.25
-0.12358034043686249,33.2,0.8142735351052346,0.03665576687091222,-0.14587369596111868,0.6321556574553194,1.5128447878836262,买进,0.0,2022-03-18,33.88
0.04529954601222629,34.15,0.9212059041712628,0.20212990808945996,0.04514023514511332,0.8130904245757837,1.1112074438637325,买进,0.0,2022-03-21,36.46
0.18040345517149753,36.0,0.9018752183075137,0.22970893162588452,0.09723494362863155,0.8201633301030138,-0.0007867968881891232,卖出,0.05417276720351395,2022-03-22,36.58
0.1916621142681037,36.86,1.589470198747436,0.40345677990535994,0.23326001578003883,1.5922303460829996,0.5003799770068375,买进,0.0,2022-03-23,38.0
0.2620287336218908,37.8,1.68627453262898,0.4806780458073488,0.05961098750164625,1.699269487883753,2.3510823564896897,买进,0.0,2022-03-24,37.61
0.557568534907796,37.8,0.052658772554702374,0.7978368164762323,0.8410316147544131,0.3228375332584313,2.3396389417159793,买进,0.0,2022-03-25,38.11
0.8812549839352165,37.41,-0.6792119838716263,1.1480904153888252,1.3040956901634608,-0.42179674634249464,2.3494619219867627,买进,0.0,2022-03-28,37.37
1.2387174102524545,37.37,4.028845512198143,1.5314388425451277,1.2172711760242643,5.525121078041842,0.025840828853197866,买进,0.0,2022-03-29,36.65
1.258420063671515,36.94,2.989680702031337,1.5121335260696305,0.956797633606675,3.7254414990257856,0.7567637335395734,买进,0.0,2022-03-30,38.22
1.3963386376049376,38.02,0.536493131673849,1.4073332366312166,1.344613796761752,1.0898636786731226,-0.6015499178210395,卖出,0.029236599891716446,2022-03-31,38.46
1.311898694380393,38.08,-1.0694947946864855,0.8281737423662991,1.0059981916188863,-0.8878067842981188,-2.536864811031988,持有,0.0,2022-04-01,39.5
0.9122162964508826,39.4,-1.0802127912592294,0.475162241100064,0.6355469312916487,-0.8997114928905813,-2.5408749292076727,持有,0.0,2022-04-06,36.95
0.5519392053594931,36.96,-1.0739200709905434,0.1580034704311805,0.302719627091396,-0.8942824618969615,-2.5372686196095655,持有,0.0,2022-04-07,36.33
0.2282527563320727,36.5,-1.0623834171646191,-0.12606047199399312,0.004622128546822038,-0.8857627527718739,-2.5257132982684785,持有,0.0,2022-04-08,36.42
-0.06165771540552972,36.04,-1.0412794140572872,-0.3825453908827422,-0.26453386528468653,-0.8721408505181277,-2.53252720618358,持有,0.0,2022-04-11,33.47
-0.32342153940161744,33.68,5.937219736381491,-0.21707124966419447,-0.5076425048744365,3.774054652717437,-1.1151409573554962,买进,0.0,2022-04-12,33.72
-0.42193480649691967,33.65,1.7392066093250402,-0.5811143603449997,-0.5973611694849393,0.8946414242567735,-2.526036349053676,卖出,-0.0008907363420427891,2022-04-13,32.88
-0.6471079884290379,33.0,1.9160240132071475,-0.77140962274633,-0.8057400034190108,0.7990393178555779,-2.322667166782735,持有,0.0,2022-04-14,32.81
-0.8328758635230357,32.66,1.0312535470316977,-0.8265676698191793,-0.8433639595459957,0.2978688751874214,0.01465039294377855,买进,0.0,2022-04-15,34.1
-0.8244318692005814,33.58,0.3875372749473187,-0.8486308886483187,-0.8636230128451416,-0.0888576481299427,-0.98340423956996,卖出,0.0281690140845071,2022-04-18,33.65
-0.8919838237802168,33.75,0.5102567889334682,-0.8624204004165312,-0.8288932071894631,-0.0068000801363554825,0.6317739015568207,买进,0.0,2022-04-19,33.17
-0.8385051930713388,33.53,0.34332665200590057,-0.8624204004165312,-0.8288932071894631,-0.10216841323687936,-0.09669444435491256,卖出,-0.006518518518518485,2022-04-20,32.77
-0.8385051930713388,32.74,1.4921346430787015,-0.7079778686125532,-0.7941634015337845,0.6150527597001575,1.8019475217353274,买进,0.0,2022-04-21,31.37
-0.6949572895896133,31.3,1.364923567959285,-0.7134936733198382,-0.7044447369232815,0.5691760486648314,-0.027616485804163444,买进,0.0,2022-04-22,30.2
-0.6893279600413103,28.93,1.2145884812549197,-0.6666093333079163,-0.6783973826815226,0.5049111775581556,0.04107120179431849,买进,0.0,2022-04-25,27.18
-0.6780693009447043,27.0,1.1111211073075828,-0.688672552137056,-0.6465617274971508,0.45007356341960775,0.3485285216414078,买进,0.0,2022-04-26,24.46
-0.6414786588807351,23.55,1.1290308003557425,-0.6693672356615588,-0.6668207807962965,0.4569318543229696,-0.29849736326592263,卖出,-0.12777777777777774,2022-04-27,26.75
-0.6583666475256438,26.07,3.315031128055014,-0.5121668015039382,-0.6147260723127788,1.990995706038523,2.3451489416336804,买进,0.0,2022-04-28,27.0
-0.45571078378673724,28.0,1.9849200572447878,-0.5038930944430108,-0.48159515063267766,1.1487807898567512,-0.3433141092693388,卖出,0.07403145377828921,2022-04-29,28.51
-0.4782281019799491,28.28,1.6714864136407237,-0.5480195321012902,-0.6494558779684573,0.8557726521082735,-2.525803653468939,持有,0.0,2022-05-05,28.84
-0.6977719543637647,27.8,1.375717016813428,-0.6914304544906985,-0.7623277463494125,0.5711008172880534,0.3529491752044918,买进,0.0,2022-05-06,27.85
-0.6611813122997955,27.65,1.091897865492546,-0.6666093333079163,-0.66392663032499,0.4353155888647917,0.2768845431834626,买进,0.0,2022-05-09,27.67
-0.6302199997841291,27.5,1.4746427293126487,-0.5204405085648657,-0.5742079657144872,0.7587966444197012,0.7729866305130714,买进,0.0,2022-05-10,28.92
-0.5570387156561907,29.3,0.7899522089929039,-0.6252407980032793,-0.658138329382377,0.2689176507412525,-0.45196558747087445,卖出,0.06545454545454547,2022-05-11,28.79
-0.5880000281718568,28.71,0.7841890882873583,-0.5562932391622176,-0.5771021161857937,0.3020769417343008,-0.3261186857243989,买进,0.0,2022-05-12,28.56
-0.6077026815909172,28.56,0.232471820639058,-0.611451286235067,-0.5973611694849393,-0.06800284640892232,0.0025641148109520557,买进,0.0,2022-05-13,29.29
-0.5992586872684628,30.19,-0.029259995717158385,-0.647304016832419,-0.6234085237266984,-0.24282820543307423,-0.42621497636050726,卖出,0.05707282913165275,2022-05-16,31.32
-0.6274053350099776,31.42,-0.16157183368985847,-0.6803988450761286,-0.6610324798536835,-0.3359398562511397,-0.9317807240951136,持有,0.0,2022-05-17,32.5
-0.6977719543637647,32.7,-0.2124663592528763,-0.6969462591979833,-0.6610324798536835,-0.37160288213003856,0.07624540932178096,买进,0.0,2022-05-18,34.6
-0.6836986304930074,33.5,0.7294390265971272,-0.6252407980032793,-0.6291968246693114,0.23678881887406136,1.1053593273274633,买进,0.0,2022-05-19,35.02
-0.5851853633977053,35.6,1.0026621122320063,-0.5976617744668548,-0.5857845675997134,0.4276778409468582,0.23061454045601074,卖出,0.06268656716417914,2022-05-20,34.5
-0.5570387156561907,34.02,2.1303594603967126,-0.4018507073582395,-0.49896005346051686,1.3119483225933462,1.550471764637285,买进,0.0,2022-05-23,34.81
-0.41349081217446493,34.98,1.53734889454115,-0.3908190979436699,-0.4468653449769991,0.9108776593609867,0.20584301679166048,买进,0.0,2022-05-24,33.57
-0.38534416443295016,33.98,1.6892353556033626,-0.244650273200619,-0.371617432723029,1.0777311581328644,1.3078060584826532,买进,0.0,2022-05-25,34.22
-0.25305492004783037,34.5,1.9222559189370259,-0.08744983904299897,-0.2355923605716212,1.4187888980409367,2.078981096048178,买进,0.0,2022-05-26,34.78
-0.036325732438166426,35.5,1.9424198243442654,0.03389786451726981,-0.035895978051469754,1.5605124383820248,-0.43392715902446816,买进,0.0,2022-05-27,35.2
-0.07291637450213591,34.88,1.1543256118026846,-0.15915530023770297,-0.22690990915770176,0.7992797633370796,-1.5960661854547955,卖出,-0.017464788732394293,2022-05-30,35.0
-0.23335226662877043,35.41,1.3757599114354033,-0.054355010799289116,-0.2732163166986065,1.0174543226873576,2.3417574924864777,买进,0.0,2022-05-31,34.98
0.011523568722408737,34.82,1.5417357656339759,0.031139962163627407,-0.041684278994082724,1.225562158651917,-1.141381272050805,卖出,-0.0166619598983337,2022-06-01,35.4
-0.10387768701780205,35.36,0.34875883900522964,-0.1150288625794235,-0.14297954548981168,0.20848843001645054,-1.0017966916541172,持有,0.0,2022-06-02,35.4
-0.19957628933895238,34.8,0.2061120756924489,-0.14260788611584804,-0.14587369596111868,0.09316201135540192,0.926238907834783,买进,0.0,2022-06-06,35.8
-0.09543369269534778,36.0,0.14809813693959573,-0.13709208140856324,-0.07641408464976154,0.06298997182953554,-0.255896964714521,卖出,0.03448275862068974,2022-06-07,35.9
-0.1123216813402563,35.93,0.38340539483948116,-0.1067551555184958,-0.13719124454719872,0.2421300589273109,-0.4439000870596028,买进,0.0,2022-06-08,35.8
-0.14891232340422578,35.83,-0.036997325365511785,-0.13984998376220564,-0.10824973983413337,-0.08569157781671219,0.5264654950601098,买进,0.0,2022-06-09,36.1
-0.0841750335987416,35.99,0.08652522725156847,-0.1067551555184958,-0.050366730408002686,0.026570557522481445,0.03539937670908177,卖出,0.00446553167736544,2022-06-10,38.8
-0.07010170972798449,38.3,0.07953962868279443,-0.10951305787213869,-0.07930823512106804,0.00857963452351351,-0.7798814094182319,持有,0.0,2022-06-13,36.68
-0.14328299385592294,35.96,0.3617827327498119,-0.15639739788406057,-0.3397817775386572,0.17402100650041838,-2.475671943712361,持有,0.0,2022-06-14,35.79
-0.39097349398125303,35.79,0.25541719894779447,-0.4183981214800945,-0.5597372133579542,0.005409572904204971,-0.4262149763605091,持有,0.0,2022-06-15,34.73
-0.42193480649691967,34.96,-0.23519949029403706,-0.4625245591383739,-0.4439711945056926,-0.32565709991785374,-0.43072895625099133,持有,0.0,2022-06-16,34.73
-0.4528961190125858,34.9,-0.2015744451715074,-0.4377034379555918,-0.50474835440313,-0.30430685764804005,0.45749917765449283,持有,0.0,2022-06-17,35.01
-0.4022321530778592,34.98,-0.2940131477774394,-0.4073665120655248,-0.36582913178041604,-0.34754320426633517,0.38497507403351006,买进,0.0,2022-06-20,34.21
-0.35719751669143546,34.34,-0.016357693324050827,-0.3218715391026083,-0.3166285737682048,-0.1299440075410663,0.2575600743145413,买进,0.0,2022-06-21,32.89
-0.32342153940161744,32.96,0.26749114846956185,-0.21431334731055204,-0.27032216622730004,0.11369697032532555,1.4455245610459628,买进,0.0,2022-06-22,32.35
-0.17424430637158908,32.5,0.22113251225513306,-0.14812369082313287,-0.2008625549159429,0.09461393794842589,-0.9450896187890667,买进,0.0,2022-06-23,34.06
-0.26149891437028516,34.08,0.35187890401950506,-0.18397642142048512,-0.2587455643420736,0.19292951330658645,1.2075938009323437,买进,0.0,2022-06-24,34.18
-0.13202433475931677,34.07,-0.12634584206060245,-0.1701869096522726,-0.2008625549159429,-0.1720774026169873,-0.8772143799884717,卖出,-0.00029342723004689,2022-06-27,33.65
-0.21364961320971,33.5,-0.23206259942100962,-0.18949222612776992,-0.18349765208810348,-0.2514875845190677,0.18135024627694363,买进,0.0,2022-06-28,35.0
-0.18550296546819525,34.81,-0.43236788351511307,-0.22810285907876457,-0.2008625549159429,-0.41466947515860053,0.04076056899578767,卖出,0.039104477611940365,2022-06-29,33.31
-0.17142964159743765,33.46,-0.17884078596437689,-0.1784606167132003,-0.15166199690373167,-0.20702586675422935,0.20401151198202827,买进,0.0,2022-06-30,33.9
-0.1404683290817715,34.0,0.051492129379709296,-0.12054466728670832,-0.09667313794890693,-0.012493563457146901,-0.09669444435491256,买进,0.0,2022-07-01,33.91
-0.1404683290817715,33.7,0.11406776216139004,-0.1701869096522726,-0.09088483700629396,0.02818228854025025,0.09233283757077716,卖出,-0.008823529411764622,2022-07-04,33.7
-0.12076567566271107,33.94,-0.243602384516612,-0.18397642142048512,-0.12561464266197278,-0.2577124672505661,-0.6326179469574134,持有,0.0,2022-07-05,33.66
-0.1770589711457405,33.55,-0.36377164911761223,-0.2363765661396918,-0.16902689973157056,-0.3602215978093319,-0.3706778080449551,持有,0.0,2022-07-06,33.05
-0.20520561888725522,33.15,-0.4073837091106912,-0.22258705437147927,-0.16902689973157056,-0.3904544040021156,0.235821728850729,买进,0.0,2022-07-07,32.94
-0.17142964159743765,32.94,-0.42621161869733737,-0.22534495672512217,-0.180603501616797,-0.4059418066059181,-0.6981063570287991,卖出,-0.006334841628959302,2022-07-08,31.75
-0.23335226662877043,31.74,0.0035803834049611813,-0.1812185190668427,-0.16902689973157056,-0.06905493227792964,0.9964046997464006,买进,0.0,2022-07-11,30.41
-0.12358034043686249,30.65,-0.226036414336366,-0.1674290072986302,-0.11403804077674634,-0.23885947121603815,-0.28447402144940964,卖出,-0.034341524889729046,2022-07-12,30.49
-0.14328299385592294,30.66,0.3696923954088809,-0.12054466728670832,-0.11403804077674634,0.23457829382238826,0.09254240218488545,买进,0.0,2022-07-13,30.53
-0.12358034043686249,30.03,1.0152583424456183,0.0008030362735599675,-0.08509653606368099,0.7955769166584163,1.5128447878836262,买进,0.0,2022-07-14,31.3
0.04529954601222629,31.4,0.5676330050039361,0.047687376285481836,0.056716837030339765,0.47499242228564253,-0.27284680305346554,卖出,0.04562104562104553,2022-07-15,31.2
0.025596892593165846,31.29,0.08201721752095639,0.0228662551026997,0.02198703137466094,0.055997950674966164,-0.6543445754412976,持有,0.0,2022-07-18,30.68
-0.036325732438166426,30.66,0.013885429641607784,-0.07917613198207125,-0.24138066151423418,-0.07389944461181433,-2.5351463811962986,持有,0.0,2022-07-19,30.97
-0.30090422120840554,31.13,0.40551408279978285,-0.3522084649926753,-0.48738345157529067,0.12088108878752396,-1.7684463632296252,持有,0.0,2022-07-20,32.84
-0.46415477810919176,32.82,-0.21203224455184652,-0.4625245591383739,-0.4468653449769991,-0.30834998315501133,0.5222019863154909,买进,0.0,2022-07-21,32.0
-0.40786148262616206,32.32,-0.8726737460428302,-0.5121668015039382,-0.5857845675997134,-0.767353238241253,-2.541182153317196,卖出,-0.015234613040828763,2022-07-22,31.8
-0.6358493293324322,31.8,0.012407621258124765,-0.6086933838814246,-0.7767984987059451,-0.21673312960054225,0.7082965664317911,持有,0.0,2022-07-25,31.75
-0.5682973747527966,31.86,-0.17612729556842058,-0.605935481527782,-0.7333862416363471,-0.3475450877080707,-2.531899441200506,持有,0.0,2022-07-26,32.38
-0.7793972328141577,32.66,-0.3477424155526219,-0.790714939221827,-0.8144224548329302,-0.48027548524897845,-0.421340412277582,持有,0.0,2022-07-27,32.48
-0.804729215781521,32.54,-0.4676116441566386,-0.8072623533436819,-0.8375756586033826,-0.5496020537400144,-1.0472154392256177,持有,0.0,2022-07-28,32.5
-0.8779104999094595,32.6,-0.4368764214116949,-0.8734520098311012,-0.950447526984338,-0.5513365796074212,0.35980201808029294,持有,0.0,2022-07-29,31.52
-0.8441345226196416,30.89,-0.43572720771370504,-0.8513887910019614,-0.8954586680295135,-0.5405822864990174,-0.9555672551872557,持有,0.0,2022-08-01,31.56
-0.9088718124251258,31.33,-0.6336842281799646,-0.9010310333675257,-0.9244001727425791,-0.6575321551012602,0.29036141863578596,买进,0.0,2022-08-02,30.45
-0.8807251646836108,30.5,-0.4786302048923359,-0.8238097674655366,-0.8404698090746893,-0.5602952013773633,1.198733147092074,买进,0.0,2022-08-03,31.1
-0.7850265623624605,31.45,-0.5047063624393064,-0.8265676698191793,-0.8520464109599155,-0.5749260902012381,-0.7479130625024663,卖出,0.031147540983606534,2022-08-04,32.22
-0.8356905282971874,32.25,-0.4580819078375085,-0.843115083941034,-0.8491522604886087,-0.5501341127014903,-0.3197235849196721,买进,0.0,2022-08-05,32.93
-0.8525785169420962,32.86,-0.6642460615822531,-0.8569045957092463,-0.8375756586033826,-0.6657583577932862,0.3909959430133645,买进,0.0,2022-08-08,32.62
-0.815987874878127,32.59,-0.7318893713918239,-0.832083474526464,-0.7883751005911713,-0.701065520494201,0.050421811261460864,买进,0.0,2022-08-09,32.77
-0.804729215781521,32.73,-0.39095431437130074,-0.8596624980628886,-0.9533416774556445,-0.5325288726825557,-2.5461139311371155,卖出,0.004295796256520204,2022-08-10,33.98
-0.9933117556496702,34.03,-0.3897656768562798,-1.0168629322205092,-1.1183082543201177,-0.5641327528002081,-1.2752795471615832,持有,0.0,2022-08-11,34.17
-1.0749370341000632,34.19,-0.6443073812349899,-1.1051158075370682,-1.1906620161027812,-0.6950360916392689,-2.2746462618489702,持有,0.0,2022-08-12,33.18
-1.2184849375817888,33.13,-0.5432943568231441,-1.1271790263662078,-1.2109210694019268,-0.6520687451653493,1.356998056454374,买进,0.0,2022-08-15,32.45
-1.1312303295830928,32.46,-0.5708497940730849,-1.0968421004761406,-1.0951550505496652,-0.6545505170138307,0.832661103261587,买进,0.0,2022-08-16,32.43
-1.0721223693259119,32.42,-0.5997375677079713,-1.069263076939716,-1.0430603420661473,-0.6619545304852876,0.11645694872562755,买进,0.0,2022-08-17,31.64
-1.0580490454551543,31.7,-0.7986622259570337,-1.0830525887079283,-1.0662135458365996,-0.7618353610648545,-0.012172713441864245,卖出,-0.022208513263417717,2022-08-18,32.22
-1.0524197159068513,32.24,-0.4857472790614479,-0.9368837639648777,-1.0228012887670015,-0.5838037258205866,2.345968981151141,买进,0.0,2022-08-19,32.0
-0.8891691590060654,31.97,-0.1739761887518726,-0.8017465486363968,-0.8115283043616237,-0.3782193363711382,0.6689105593629491,买进,0.0,2022-08-22,32.44
-0.8328758635230357,32.11,-1.0776651072516477,-0.6997041615516257,-0.5973611694849393,-0.898690093003654,2.3528919762163447,买进,0.0,2022-08-23,31.74
-0.6471079884290379,31.81,-1.0728326904371601,-0.5011351920893683,-0.38898233555086814,-0.8951439967323649,2.331639434657257,买进,0.0,2022-08-24,30.83
-0.4444521246901313,30.8,-1.0573404507588873,-0.2805030037979713,-0.15745029784634462,-0.8829083678345857,2.3570936681898793,买进,0.0,2022-08-25,31.1
-0.21927894275801282,31.21,-1.047693612499026,-0.0378075966774342,0.09723494362863155,-0.8731006157787727,2.355691503554142,买进,0.0,2022-08-26,34.18
0.028411557367317767,33.93,-1.0407787881702042,0.22695102927224212,0.3750733888740596,-0.8640181746507436,2.334161069007216,买进,0.0,2022-08-29,32.55
0.2986193756858597,32.1,-0.9318084907097266,0.5192886787583434,0.6818533388325535,-0.7514302068676315,2.344060091104834,买进,0.0,2022-08-30,31.91
0.5969738417459169,32.1,6.763125275248328,0.8419632541345117,0.6384410817629552,7.38616876798814,2.3522229514428754,买进,0.0,2022-08-31,31.5
0.9262896203216402,32.34,4.763574438770011,1.194974755400747,0.9423268812501426,5.906396452784929,1.6722293475815067,买进,0.0,2022-09-01,32.03
1.188053444317728,31.78,1.9970048718950766,1.0846586612550482,1.0957168562293893,2.6299270176380247,-0.5755177337710388,卖出,-0.017316017316017385,2022-09-02,32.5
1.1120574954156381,32.5,1.3505396845686244,1.1260271965596853,1.0812461038728565,1.8939293049549526,-0.76600246856212,持有,0.0,2022-09-05,32.34
1.007914898772033,32.51,1.4959827848823377,1.1673957318643224,1.0870344048154699,2.102494230986725,1.186701311877399,买进,0.0,2022-09-06,33.33
1.2021267681884855,33.33,1.324848748644337,1.2970171424855184,1.2172711760242643,1.9725597053565527,0.2036945623574321,买进,0.0,2022-09-07,33.0
1.2499760693490607,33.1,2.447195058738359,1.4873124048868482,1.2867307873356213,3.5261864499508784,1.701162030195286,买进,0.0,2022-09-08,32.71
1.5398865410866631,32.89,2.457997297783285,1.6059022060934742,1.4314383109009485,3.5948850492750215,-0.5518721392319704,卖出,-0.006344410876132956,2022-09-09,32.69
1.4610759274104217,32.71,0.9752449790138701,1.36596470132658,1.1883296713111988,1.5905619334591432,-1.0574975172951333,持有,0.0,2022-09-13,32.67
1.2978253705096359,31.99,1.037926697703198,1.33286987308287,1.2114828750816513,1.6249623297683753,-1.0279278572929262,持有,0.0,2022-09-14,31.7
1.1458334727054555,32.0,0.436757665290653,1.159122024803395,1.0870344048154699,0.8523568194593288,-0.13255403166140278,持有,0.0,2022-09-15,31.0
1.1402041431571528,31.0,-0.11951409069360121,1.092932368315976,1.1593881665981336,0.2117982855677517,-0.02486964503705291,持有,0.0,2022-09-16,30.95
1.1514628022537585,30.95,0.2076963472449861,1.2253116812908145,1.173858918954666,0.634238745858938,0.8879961321963098,买进,0.0,2022-09-19,30.83
1.3062693648320902,31.21,0.18067039637976354,1.3135645566073728,1.275154185450395,0.621933399206497,-0.716202346445878,卖出,0.00840064620355417,2022-09-20,30.79
1.204941432962637,30.69,1.3818278593578015,1.4955861119477756,1.2462126807373295,2.186628835187941,2.3399917778327137,买进,0.0,2022-09-21,31.05
1.593365171795541,31.09,1.3257683610500295,1.6224496202153291,1.4806388689131598,2.192859560930396,-0.8511858270510608,卖出,0.013033561420658148,2022-09-22,32.78
1.4610759274104217,32.99,0.30259094615817783,1.3052908495464457,1.2809424863930083,0.7726371051760414,-1.5710301942114586,持有,0.0,2022-09-23,32.05
1.2105707625109399,32.04,0.09517813260855941,1.159122024803395,1.1651764675407466,0.473774464331866,-0.008536384454644231,持有,0.0,2022-09-26,31.09
1.2246440863816974,31.39,-0.32544875632447035,1.1370588059742555,1.179647219897279,-0.021263969424424066,-0.7467140528789152,持有,0.0,2022-09-27,32.39
1.1205014897380923,32.5,-0.21923733380721058,1.1563641224497527,1.2028004236677312,0.12038351869885905,0.15599487552502497,买进,0.0,2022-09-28,31.43
1.159906796576213,31.82,-0.06584499611283451,1.2997750448391607,1.2172711760242643,0.33042404003106896,0.7786472765625089,买进,0.0,2022-09-29,31.48
1.2978253705096359,31.6,0.03588391954492606,1.3604488966192947,1.3214605929912997,0.47282683956751514,0.6275982101524301,买进,0.0,2022-09-30,31.36
1.4160412910239981,31.36,0.27795030599096615,1.5341967448987701,1.4516973642000945,0.8290282860230144,0.3387434015096205,买进,0.0,2022-10-10,29.0
1.4892225751519366,28.9,0.021772418890116326,1.5121335260696305,1.529839426925371,0.504224805974614,0.23238139057644758,买进,0.0,2022-10-11,27.5
1.5455158706349659,27.7,0.07215979194371003,1.4293964554603562,1.4574856651427075,0.5447662124930408,-1.0870111430721197,卖出,-0.041522491349480946,2022-10-12,27.83
1.3738213194117257,27.7,-0.31304160952804444,1.4018174319239318,1.448803213728788,0.05795342947921721,0.15713469549672449,买进,0.0,2022-10-13,28.31
1.4160412910239981,28.5,1.1696100558979843,1.7079445931782455,1.5124745240975317,2.043219421645978,1.0253953892190772,买进,0.0,2022-10-14,28.79
1.6046238308921472,28.81,0.6440101427422983,1.6500286437517537,1.625346392478487,1.3663718899306991,0.20751164100284342,买进,0.0,2022-10-17,29.9
1.6581024616010254,30.22,1.0608206930083017,1.8513555155676535,1.6890177028472313,2.0086634125064395,0.9153738043989689,买进,0.0,2022-10-18,31.3
1.8382410071467197,31.3,0.439595123784948,1.7658605426047376,1.7961012702855732,1.1628825732526493,-0.1422446050680108,卖出,0.03573792190602256,2022-10-19,31.09
1.829797012824266,31.0,0.16646906978394815,1.7162183002391729,1.6977001542611507,0.7599822902737811,-1.1767324201237128,持有,0.0,2022-10-20,31.21
1.6299558138595105,31.51,-0.1862536708027141,1.5590178660815524,1.6108756401219542,0.261658441678312,-0.14444480865337495,持有,0.0,2022-10-21,31.75
1.621511819537056,31.99,0.34641099036493345,1.782407956726592,1.7382182608594425,1.0272594455985253,0.3339020389329736,买进,0.0,2022-10-24,31.1
1.6975077684391462,31.11,0.09381670936913451,1.710702495531888,1.7092767561463766,0.6737426364756153,0.5144856683495463,卖出,-0.02750859643638634,2022-10-25,30.87
1.8072796946310536,31.1,-0.892596920946266,1.266680216595451,1.466168116556627,-0.6683011128375167,-2.5275023312375495,持有,0.0,2022-10-26,31.43
1.3597479955409681,31.8,1.2779235412488823,1.1287850989133277,1.07835195340155,1.807344007408524,-1.811761614417448,持有,0.0,2022-10-27,30.6
1.0754668533516685,30.3,0.12593459517071687,1.1094797824378304,1.136234962827681,0.49513371317230853,0.15902336175579576,买进,0.0,2022-10-28,29.45
1.1148721601897895,29.84,-0.060688096762190065,1.1618799271570377,1.1825413703685859,0.2947322057238461,0.33712947324474163,买进,0.0,2022-10-31,29.3
1.182424114769425,29.25,-0.21918606398199988,1.277711826010021,1.2809424863930083,0.13199826490434985,-0.11445447302819249,买进,0.0,2022-11-01,29.51
1.1796094499952736,29.6,-0.2835430496752323,1.1425746106815402,1.1651764675407466,0.02325688898676989,-0.4166079637655928,卖出,0.011965811965812015,2022-11-02,29.83
1.1289454840605466,29.8,-0.4458224966080621,1.1122376847914732,1.1449174142416005,-0.1588285261605956,0.1734442487959065,持有,0.0,2022-11-03,31.12
1.1711654556728188,30.9,-0.322638837912886,1.2032484624616746,1.249106831208636,0.003920201446154285,0.27735588927305926,买进,0.0,2022-11-04,31.0
1.2302734159300002,31.1,-0.6428551889010419,1.219795876583529,1.243318530266023,-0.38351460194743053,-0.43000801845553294,卖出,0.0064724919093852055,2022-11-07,30.66
1.1767947852211222,30.66,-0.5365280603102566,1.0874165636086912,1.1593881665981336,-0.27496630022446716,-0.630272548696574,持有,0.0,2022-11-08,30.55
1.0923548419965776,30.76,-0.78322548143173,1.0239848094749144,1.15359986565552,-0.5590864200662415,-0.15124594182339882,持有,0.0,2022-11-09,30.66
1.0839108476741233,30.66,-0.5782308003225309,1.0129532000603443,1.0812461038728565,-0.3316351539509422,-0.5340849262995564,持有,0.0,2022-11-10,29.82
1.0163588930944878,30.5,-0.7402834376974751,1.0019215906457746,1.1130817590572288,-0.5133964924693142,0.14455270312558813,买进,0.0,2022-11-11,29.83
1.0529495351584566,29.93,-0.509315251870149,1.0019215906457746,1.072563652458937,-0.2531611680830672,-0.09669444435491256,卖出,-0.018688524590163944,2022-11-14,29.69
1.0529495351584566,29.85,-0.821482428930929,0.9660688600484224,1.0812461038728565,-0.6078758840334718,-0.2620755101542528,持有,0.0,2022-11-15,30.89
1.0276175521910933,30.83,-0.602397751067119,0.949521445926568,0.956797633606675,-0.3707097461199469,-0.6147267222878313,持有,0.0,2022-11-16,29.43
0.9488069385148521,29.28,-0.4709896050687361,1.021226907121272,1.0146806430328064,-0.21000696233874783,0.8295392370809634,买进,0.0,2022-11-17,28.57
1.0867255124482746,28.57,-0.46305387364644374,1.0708691494868363,1.1304466618850677,-0.18579845754121785,-0.33343735084436904,卖出,-0.024248633879781448,2022-11-18,28.2
1.0501348703843052,28.2,-0.7979642923540919,0.9853741765239198,1.072563652458937,-0.5815247009848875,-0.31736882777947106,持有,0.0,2022-11-21,28.58
1.0163588930944878,28.79,-0.834636817396191,1.0046794929994172,1.0957168562293893,-0.6200987712787112,0.3486849048398618,买进,0.0,2022-11-22,27.92
1.0839108476741233,28.16,-0.8380388853121956,1.0157111024139867,1.1101876085859224,-0.6246473456057205,-0.5523095297139161,卖出,-0.021882598124348698,2022-11-23,27.76
1.0135442283203362,27.97,-0.89138806221983,0.9715846647557073,1.0146806430328064,-0.6863227206215577,0.08902162090337978,持有,0.0,2022-11-24,27.84
1.041690876061851,27.88,-0.8867322414699571,0.9660688600484224,1.0928227057580828,-0.6808484068591766,-0.17041937063885643,持有,0.0,2022-11-25,28.6
1.030432216965245,28.54,-0.8245333419293022,0.96331095769478,1.0696695019876306,-0.6117483449314501,0.014228312438479756,持有,0.0,2022-11-28,29.5
1.0473202056101538,29.47,-0.6761140263758009,1.068111247133194,1.1043993076433087,-0.43451408146199,0.0873396640859462,买进,0.0,2022-11-29,29.25
1.0754668533516685,29.47,-0.625638034617704,1.0488059306576965,1.15359986565552,-0.37538137342950173,0.23208559207313917,买进,0.0,2022-11-30,28.72
1.1261308192863952,28.9,-0.5082949483949296,1.0653533447795513,0.9278561288936097,-0.258310617035978,-1.772792227993116,卖出,-0.019341703427214127,2022-12-01,29.0
0.8643669952903075,29.14,-0.6984471471471242,0.9412477388656403,0.8989146241805444,-0.48026000824169973,0.6774172816264808,买进,0.0,2022-12-02,29.74
0.9769535862563667,29.54,-0.8641685385266781,0.9191845200365005,0.9886332887910474,-0.6613559271636894,-0.5843848317231897,卖出,0.013726835964310178,2022-12-05,29.36
0.9037723021284283,29.5,-0.7786727284982482,0.9191845200365005,0.9944215897336603,-0.5650067444652268,0.11384693166749814,买进,0.0,2022-12-06,29.35
0.9347336146440944,29.48,-0.5220658951776445,1.0791428565477634,1.0175747935041128,-0.2608642743214537,0.9090483778442612,买进,0.0,2022-12-07,29.34
1.0839108476741233,29.34,-0.7116670281926406,1.0377743212431265,1.1188700599998418,-0.478359723487549,-0.24249127166979384,卖出,-0.004748982360922679,2022-12-08,28.86
1.0613935294809114,29.07,-0.5313349815906813,1.0708691494868363,1.15359986565552,-0.26315068553049614,0.45333230831607507,买进,0.0,2022-12-09,29.61
1.1458334727054555,29.76,-0.6137805954174113,1.046048028304054,1.1333408123563746,-0.36450731499871764,-0.36564134915359564,卖出,0.023735810113519135,2022-12-12,30.07
1.1036135010931833,29.99,-0.8205772279109839,1.0515638330113388,1.147811564712907,-0.6015155527312711,-0.33238124865928276,持有,0.0,2022-12-13,29.3
1.0670228590292143,29.5,-0.7976741783321123,1.0019215906457746,1.0899285552867763,-0.5798191781402949,-0.5177484574731709,持有,0.0,2022-12-14,29.43
1.00228556922373,29.63,-0.9356258102564112,0.9688267624020648,1.084140254344163,-0.7366333833264136,0.16410255423775022,买进,0.0,2022-12-15,29.54
1.041690876061851,29.41,-0.4648386596367991,0.9550372506338528,0.9336444298362226,-0.2256954722824225,-1.036687254475175,卖出,-0.007424907188660104,2022-12-16,28.93
0.8981429725801255,28.95,-0.4154675156352293,0.7978368164762323,0.7860427557995889,-0.2024128181771973,-1.1893969632225156,持有,0.0,2022-12-19,28.27
0.737707080453491,28.5,-0.3608923900594221,0.9908899812312045,0.8497140661683331,-0.10836092369482392,0.9870619720190357,买进,0.0,2022-12-20,28.15
0.8896989782576707,28.28,-0.6726319035892319,0.8529948635490814,0.869973119467479,-0.46148165386564577,-0.34649645522124667,卖出,-0.007719298245613996,2022-12-21,28.0
0.8531083361937017,28.09,-0.8003526965956401,0.7730156952934502,0.8902321727666244,-0.6009833258329705,-0.09669444435491256,持有,0.0,2022-12-22,27.69
0.8531083361937017,27.99,-0.8111295836740161,0.7923210117689474,0.8931263232379314,-0.611781396425507,-0.38791083808597066,持有,0.0,2022-12-23,27.01
0.8108883645814294,27.15,-0.846397149510323,0.7509524764643104,0.8352433138118002,-0.65182331922955,-0.31283442264061057,持有,0.0,2022-12-26,27.71
0.7799270520657633,27.97,-0.7049358547167444,0.833689547073584,0.9075970755944638,-0.491792133347011,0.5971739929576766,买进,0.0,2022-12-27,27.23
0.878440319161065,27.36,-0.8283901230191585,0.8364474494272269,0.9365385803075291,-0.6267703100923127,-0.1159707442508915,卖出,-0.021809081158383963,2022-12-28,26.58
0.8756256543869136,26.65,-0.9048163801927115,0.7923210117689474,0.875761420410092,-0.7121616364403305,-0.5018169971529295,持有,0.0,2022-12-29,26.72
0.8165176941297323,26.92,-0.9337757203165049,0.7592261835252376,0.8410316147544131,-0.7443973037237727,-0.5478963313006247,持有,0.0,2022-12-30,27.35
0.7517804043242481,27.38,-0.8923284617290479,0.7592261835252376,0.7947252072135084,-0.7022543544627692,-0.07670713339719315,买进,0.0,2023-01-03,27.64
0.7545950690984,27.8,-0.7180801325762989,0.6957944293914609,0.49662770866893446,-0.5238706494198967,-0.2564619750242911,卖出,0.015339663988312699,2023-01-04,29.17
0.7320777509051881,29.23,-0.7598545899820432,0.6957944293914609,0.6876416397751665,-0.5717611373100685,-0.37813160112143823,持有,0.0,2023-01-05,29.2
0.6926724440670672,29.35,-0.6990844548419618,0.6130573587821871,0.49952185914024094,-0.5223585559250854,-1.398286804303611,持有,0.0,2023-01-06,31.5
0.5125338985213722,31.5,-0.3374738882201725,0.444825315209997,0.2940371756774765,-0.21653268504659262,-1.2783231362163754,持有,0.0,2023-01-09,31.53
0.35772733594304107,31.58,-0.7159146143740037,0.3538145375397957,0.36928508793144665,-0.560136490952167,0.08393162504074592,买进,0.0,2023-01-10,31.84
0.38024465413625297,32.0,-0.810356348694238,0.40069887755171757,0.4503213011280297,-0.6445538161665966,0.015366765977869398,买进,0.0,2023-01-11,31.85
0.3943179780070101,31.98,-0.9657092384684886,0.34554083047886797,0.4532154515993362,-0.7924735102985834,-0.05207501275671795,卖出,-0.0006249999999999867,2023-01-12,31.8
0.3999473075553129,32.0,-0.8562508401996402,0.32623551400337064,0.3779675393453661,-0.6933154088324526,-0.4529979237107321,持有,0.0,2023-01-13,32.12
0.35491267116888914,31.9,-0.9463741386462776,0.32899341635701357,0.3779675393453661,-0.7758781281737023,0.06149984255787503,持有,0.0,2023-01-16,31.65
0.3746153245879496,31.66,-0.9563878636244422,0.35657243989343806,0.4271680973575773,-0.7836857504496537,0.17274775861098882,买进,0.0,2023-01-17,32.05
0.4083913018777677,32.02,-0.925689876580369,0.38966726813714747,0.47926280584109504,-0.7532536259893022,0.3474680213721145,买进,0.0,2023-01-18,32.35
0.4646845973607971,32.11,-0.4236852876853916,0.6985523317451037,0.5458282666811457,-0.215790464229639,2.346119660530916,买进,0.0,2023-01-19,33.74
0.7799270520657633,33.4,0.4021511368916837,1.0377743212431265,0.8265608623978807,0.768544899153472,2.341757492486472,买进,0.0,2023-01-20,34.0
1.1261308192863952,34.21,1.9140460316502699,1.308048751900088,1.1593881665981336,2.6819083544038222,0.6782754986175932,买进,0.0,2023-01-30,33.28
1.2471614045749093,33.31,0.07418153582379924,1.194974755400747,1.1883296713111988,0.4629631469499033,-0.4809777008771953,卖出,-0.026308097047646844,2023-01-31,33.05
1.1852387795435766,33.3,0.034745042809487856,1.2170379742298867,1.2201653264955707,0.4302549022071261,0.09852368741550317,买进,0.0,2023-02-01,33.35
1.2162000920592426,33.37,-0.14746980229636433,1.1370588059742555,1.1564940161268265,0.1867389695955833,-0.043875990849320944,卖出,0.002102102102102111,2023-02-02,33.84
1.2246440863816974,33.82,0.24288291505721105,1.2501328024735965,1.2548951321512496,0.6923930607779841,0.43034848147535654,买进,0.0,2023-02-03,34.3
1.3090840296062416,34.1,-0.004400921195296251,1.2473749001199537,1.3127781415773803,0.39877882570100365,-0.44062278523521986,卖出,0.008279124778237763,2023-02-06,33.19
1.252790734123212,33.4,0.1285516952771858,1.2970171424855184,1.327248893933913,0.5724601797627017,-0.02692471797890869,买进,0.0,2023-02-07,33.1
1.2640493932198178,33.19,-0.23579590285235633,1.206006364815317,1.168070618012053,0.09955285992642139,-0.6880451280396995,卖出,-0.006287425149700624,2023-02-08,33.03
1.1683507908986674,33.0,0.22446048603080374,1.1205113918524006,1.066775351516324,0.5799263378177065,-1.0414163204703613,持有,0.0,2023-02-09,34.06
1.0191735578686392,33.96,-0.2575390245092793,0.9881320788775622,1.0175747935041128,0.02404836540583543,0.2185426881645062,持有,0.0,2023-02-10,33.76
1.0670228590292143,33.6,-0.5529988783521351,0.9798583718166349,1.0436221477458716,-0.3097543480076566,-0.7374288121435647,持有,0.0,2023-02-13,33.58
0.9685095919339125,33.4,-0.6983569439447116,0.9440056412192827,1.0349396963319517,-0.47401951605573317,-0.0026909001436043376,买进,0.0,2023-02-14,33.46
0.9825829158046696,33.65,-0.4256486314996779,1.021226907121272,1.0812461038728565,-0.15412456979913924,0.14677617913923666,买进,0.0,2023-02-15,33.46
1.0191735578686392,33.57,-0.6882513180878028,0.9605530553411376,1.072563652458937,-0.45913826438692884,-0.17086788730065988,卖出,-0.0023774145616641397,2023-02-16,32.3
1.007914898772033,32.4,-0.6887286292199336,0.9550372506338528,1.066775351516324,-0.46061797227935336,-0.059494567362669205,持有,0.0,2023-02-17,32.42
1.0135442283203362,32.2,-0.7504187163009737,0.9577951529874952,1.0870344048154699,-0.5272153427229754,-0.1895524769840604,持有,0.0,2023-02-20,32.21
0.9994709044495786,32.39,-0.24317728636320943,1.092932368315976,1.0986110067006958,0.06795299942244108,0.9100058965429063,买进,0.0,2023-02-21,32.02
1.1514628022537585,31.87,-0.5386325376168999,1.1370588059742555,1.1941179722538118,-0.2627975632393637,0.1360506010117411,卖出,-0.016054337758567447,2023-02-22,31.76
1.188053444317728,31.85,-0.7142271618266532,1.1094797824378304,1.2172711760242643,-0.47344831283538436,-0.45137836244093127,持有,0.0,2023-02-23,31.39
1.1317601488346984,31.45,-0.633174623471395,1.0653533447795513,1.1072934581146152,-0.3891341483879644,-0.6005811914512899,持有,0.0,2023-02-24,32.68
1.0529495351584566,32.59,-0.47422982784113965,1.0984481730232607,1.1593881665981336,-0.19460825519191693,0.6750838627086764,买进,0.0,2023-02-27,31.25
1.1711654556728188,31.35,-0.7135531843230557,1.0846586612550482,1.2085887246103448,-0.47326203343391976,-0.2748136508444216,卖出,-0.038048481129180786,2023-02-28,31.75
1.1430188079313042,31.68,-0.77878500149297,1.0570796377186238,1.168070618012053,-0.5515888597014418,-0.22229535353732452,持有,0.0,2023-03-01,31.68
1.1233161545122436,31.88,-0.5759604411752317,1.1177534894987582,1.2172711760242643,-0.3091053238786663,-0.02455089592765091,买进,0.0,2023-03-02,31.46
1.1345748136088498,31.6,-0.7284489359907278,1.076384954194121,1.1767530694259725,-0.49137724857632487,0.029184342945159564,卖出,-0.008782936010037566,2023-03-03,32.06
1.1542774670279103,32.06,-0.6449956569459125,1.1094797824378304,1.2288477779094902,-0.3900615419897346,-0.007242795901451983,持有,0.0,2023-03-06,32.35
1.1683507908986674,32.27,-0.7110158750041663,1.092932368315976,1.2201653264955707,-0.4690233195326945,-0.22146903176638755,持有,0.0,2023-03-07,31.47
1.148648137479607,31.48,-0.7250658820496357,1.0791428565477634,1.1999062731964247,-0.4870020920710954,-0.24002740170047548,持有,0.0,2023-03-08,32.3
1.1261308192863952,32.7,-0.3411910071371591,1.0377743212431265,1.0551987496310975,-0.06352092708428898,-0.6914388191942755,持有,0.0,2023-03-09,32.88
1.0332468817393963,32.88,-0.8204557497379313,0.96331095769478,1.0754578029302435,-0.6065987355796226,-0.09669444435491256,持有,0.0,2023-03-10,32.18
1.0332468817393963,32.25,-0.8233288971613281,0.9688267624020648,1.0812461038728565,-0.6101663461077703,-0.17058692728949848,持有,0.0,2023-03-13,32.2
1.0219882226427905,32.22,-0.5269581079251408,0.9412477388656403,0.9510093326640621,-0.2923872224773359,-1.1343335664150784,持有,0.0,2023-03-14,32.44
0.8643669952903075,32.44,-0.3772356937457362,0.8143842305980872,0.670276736947327,-0.16200030137607443,-0.46439751419607317,持有,0.0,2023-03-15,32.2
0.8108883645814294,32.38,-0.6721835661331583,0.690278624684176,0.7773603043856695,-0.47682784486078683,-0.9219561796275818,持有,0.0,2023-03-16,31.73
0.6926724440670672,32.11,-0.6285262724973806,0.7812894023543774,0.8265608623978807,-0.42202567082726944,0.4930895937468391,买进,0.0,2023-03-17,31.95
0.77429772251746,32.18,-0.7521110355204744,0.7261313552815283,0.7571012510865236,-0.558343809930901,-0.573264855463979,卖出,0.0021800062285892334,2023-03-20,31.61
0.7067457679378243,31.88,-0.8150639674352914,0.6847628199768911,0.6673825864760206,-0.6271988354029727,0.2273523246605545,持有,0.0,2023-03-21,32.03
0.7517804043242481,32.31,-0.7605693117175963,0.7537103788179528,0.8265608623978807,-0.5608082549436142,0.36301370767256297,买进,0.0,2023-03-22,33.35
0.8165176941297323,33.33,-0.7893154236941559,0.7950789141225898,0.875761420410092,-0.5874435925990367,0.0013929223724173725,买进,0.0,2023-03-23,33.85


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Fengdong_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.1774494871280154,6.64,-0.23192011586008,-2.215252902703046,-2.1650468220904924,-0.8766589666955822,0.16786599049557224,持有,0.0,2021-09-15,6.69
-2.170265826394958,6.67,-0.16871294161153783,-2.1832555098044133,-2.1408622095524796,-0.8404999102819616,0.7790720399163755,买进,0.0,2021-09-16,7.06
-2.1451230138292554,7.13,-0.46124009667780147,-2.185625687056164,-2.116677597014466,-0.9666035061922909,0.040093519193125045,卖出,0.06896551724137931,2021-09-17,6.84
-2.1415311834627264,6.75,-0.40153983545434946,-2.1808853325526627,-2.1082129826261617,-0.9382274444152113,-0.23788279224450734,买进,0.0,2021-09-22,6.95
-2.1463202906180987,6.92,-0.3884283517175389,-2.1690344462939097,-2.1130499051337646,-0.9316057343148182,-0.43791243824702997,买进,0.0,2021-09-23,7.13
-2.1570957817176852,7.05,-0.5705323729145404,-2.204587105070168,-2.1469083626869825,-1.0211806409238857,-0.9256499432279357,卖出,0.01878612716763004,2021-09-24,6.96
-2.1822385942833877,7.0,-0.6096866298733733,-2.210512548199545,-2.1505360545676844,-1.038238627777993,0.4176120138031501,买进,0.0,2021-09-27,6.76
-2.167871272817272,6.74,-0.5846960752932167,-2.210512548199545,-2.1408622095524796,-1.027266153455324,-0.5277590216283603,卖出,-0.03714285714285711,2021-09-28,6.8
-2.181041317494545,6.76,-0.6368995802232477,-2.2140678140771706,-2.156582207702188,-1.0502284051114403,0.2515437600685152,持有,0.0,2021-09-29,6.4
-2.1714631031838008,6.41,-0.4752595471656396,-2.202216927818418,-2.128769903283473,-0.9767762896277256,0.41183402132673974,买进,0.0,2021-09-30,6.49
-2.1570957817176852,6.51,-0.12822471649829928,-2.185625687056164,-2.1360252870448773,-0.818157577285361,-0.20020313974838633,买进,0.0,2021-10-08,6.91
-2.1606876120842142,6.91,-0.09773305093058023,-2.165479180416284,-2.116677597014466,-0.7971488106461474,1.215329181983638,买进,0.0,2021-10-11,6.75
-2.122374754841239,6.75,-0.12204383656695482,-2.1417774078987777,-2.084028370088149,-0.797991241913341,0.6980750596521595,买进,0.0,2021-10-12,6.54
-2.0984292190643794,6.52,-0.22890698815362784,-2.1358519647694014,-2.065889910684639,-0.8455026635910536,0.034517273113964554,买进,0.0,2021-10-13,6.43
-2.0948373886978504,6.43,-0.3696447292496807,-2.1358519647694014,-2.0719360638191424,-0.9143426870592508,-0.72192462769231,卖出,-0.013803680981595071,2021-10-14,6.38
-2.115191094108181,6.39,-0.4839332348560487,-2.1417774078987777,-2.0719360638191424,-0.9670931377623105,0.5380560616001643,买进,0.0,2021-10-15,6.24
-2.0960346654866937,6.16,-0.2891256395332855,-2.1240010785106485,-2.065889910684639,-0.87234183657807,0.03424531944064933,买进,0.0,2021-10-18,6.28
-2.0924428351201647,6.31,-0.4448819805015433,-2.126371255762399,-2.0562160656694335,-0.9454237377910345,0.07155153584077638,买进,0.0,2021-10-19,6.16
-2.087653727964793,6.19,-0.34001592156411514,-2.118075635381272,-2.0562160656694335,-0.8929796140437452,0.37110054356055355,买进,0.0,2021-10-20,6.22
-2.073286406498677,6.18,-0.028169868200947044,-2.096744040115517,-2.052588373788732,-0.7382571294014973,-0.7454182218027192,买进,0.0,2021-10-21,6.08
-2.0948373886978504,6.08,-0.39030073161166123,-2.1477028510281544,-2.080400678207447,-0.9255031719992055,-0.3817091220032135,卖出,-0.016181229773462726,2021-10-22,6.04
-2.104415603008594,6.07,-0.5010953502834161,-2.1358519647694014,-2.06830837193844,-0.9748529873628455,0.30236542892720547,买进,0.0,2021-10-25,5.96
-2.0924428351201647,5.97,-0.5014760015940223,-2.1322966988917758,-2.059843757550136,-0.974509231174017,-0.38098908918694024,卖出,-0.01647446457990124,2021-10-26,5.9
-2.1020210494309084,5.89,-0.459586024411118,-2.1382221420211516,-2.06830837193844,-0.9564672033451861,-0.38388999062942564,持有,0.0,2021-10-27,5.6
-2.111599263741652,5.58,-0.5499815441719669,-2.1571835600351568,-2.1021668294916585,-1.0028626996315915,-1.0403949675647095,持有,0.0,2021-10-28,5.62
-2.1415311834627264,5.63,-0.7025715802587187,-2.170219534919785,-2.100957598864758,-1.0741155444488,0.3568201567906665,买进,0.0,2021-10-29,5.81
-2.1283611387854537,5.81,-0.7256424750607995,-2.1536282941575307,-2.091283753849553,-1.0842529073277587,0.1553553552903593,买进,0.0,2021-11-01,5.83
-2.121177478052396,5.84,-0.4974637245032033,-2.150073028279905,-2.0888652925957514,-0.977409822238706,0.3865553042424245,买进,0.0,2021-11-02,5.82
-2.1068101565862802,5.82,-0.6304060741204548,-2.1417774078987777,-2.073145294446043,-1.0366962851391504,0.11199598783601333,买进,0.0,2021-11-03,5.93
-2.1008237726420655,5.93,-0.026597570835591576,-2.1085949263742694,-2.0574252962963344,-0.7391358519950497,0.7953630117254533,买进,0.0,2021-11-04,5.91
-2.073286406498677,5.9,0.20713029426521373,-2.074227356223886,-2.0489606819080297,-0.6105327648392535,0.956895811595942,买进,0.0,2021-11-05,5.98
-2.039762656411074,5.96,-0.4304768130012468,-2.076597533475637,-2.0163114549817123,-0.9287087248063159,-0.4734766528238249,卖出,0.010169491525423662,2021-11-08,5.96
-2.0529327010883462,5.98,-0.4203813516576611,-2.077782622101512,-2.0163114549817123,-0.9229898701236504,0.029563230425834232,买进,0.0,2021-11-09,5.98
-2.0493408707218177,6.03,-0.5274847622464658,-2.0801527993532627,-2.0163114549817123,-0.9764399318239534,0.31848580383535513,买进,0.0,2021-11-10,6.14
-2.036170826044545,6.12,-0.2567628001909328,-2.0517106723322556,-1.9969637649513017,-0.8324338217640622,0.5278335715226177,买进,0.0,2021-11-11,6.1
-2.0158171206342144,6.1,-0.011631798996987904,-2.0517106723322556,-1.9872899199360963,-0.7063894619664939,0.20103956129118933,买进,0.0,2021-11-12,6.13
-2.0062389063234707,6.15,-0.18339213945964714,-2.0528957609581306,-1.9751976136670901,-0.7930667822163485,-0.39190563935208195,卖出,0.008196721311475526,2021-11-15,6.4
-2.017014397423057,6.42,0.21337196261878427,-2.0114176590524955,-1.9558499236366795,-0.5719627439865288,0.7275600387879406,买进,0.0,2021-11-16,6.44
-1.9894770312796692,6.46,-0.1250902531712927,-2.024453633937124,-1.9606868461442821,-0.7560681053092952,0.22858867137955582,买进,0.0,2021-11-17,6.34
-1.978701540180082,6.33,-0.1260838544060118,-2.0256387225629995,-1.9691514605325866,-0.7596921352885986,-1.0618166961805118,卖出,-0.020123839009287908,2021-11-18,6.18
-2.0134225670565282,6.2,-0.2614980253032261,-2.042229963325253,-1.9836622280553946,-0.8329430930406021,0.3402787502612108,买进,0.0,2021-11-19,6.26
-1.9990552455904127,6.29,-0.062120202014211784,-2.017343102181872,-1.9667329992787854,-0.7182091664048881,0.5073313969785834,买进,0.0,2021-11-22,6.16
-1.978701540180082,6.16,-0.22374310817508158,-2.024453633937124,-1.9522222317559774,-0.805350527067052,-0.24869557313605226,卖出,-0.020667726550079476,2021-11-23,6.11
-1.984687924124297,6.13,-0.2947490510369932,-2.0232685453112484,-1.9631053073980838,-0.8443891308940876,-0.41991731499578094,持有,0.0,2021-11-24,6.14
-1.9966606920127268,6.12,-0.27853494552767544,-2.0315641656923757,-1.9606868461442821,-0.836265964783849,0.12729929399636997,买进,0.0,2021-11-25,6.08
-1.9894770312796692,6.1,0.9117127342865401,-1.960458848139858,-1.9256191579641633,-0.16492485884569935,1.3232873755502825,买进,0.0,2021-11-26,6.12
-1.9403886829371069,5.95,0.6199767936048064,-1.9663842912692349,-1.899016084172349,-0.3152941919278015,0.5103646272585571,买进,0.0,2021-11-29,5.81
-1.9188377007379334,5.82,3.111437799648477,-1.8490605173075807,-1.8724130103805345,1.2502478468424643,2.6543256952629415,买进,0.0,2021-11-30,6.1
-1.8170691736862807,6.09,5.524462684332588,-1.7388472751011785,-1.7635822539594759,3.0612047225316656,3.088489036025578,买进,0.0,2021-12-01,6.13
-1.6889605572800825,6.19,3.154454774881541,-1.6179682352618987,-1.6728899569419269,1.6234855352816007,1.2664074540320653,买进,0.0,2021-12-02,6.03
-1.6290967178379339,6.1,3.3577223335213313,-1.5338269428247528,-1.56768689240157,2.016686563679496,3.096234230096957,买进,0.0,2021-12-03,6.03
-1.481831672810248,6.04,4.982718195244959,-1.4769426887827388,-1.539874587982855,3.2947223689911027,-0.5485967280860937,卖出,-0.009836065573770428,2021-12-06,5.97
-1.5057772085871075,5.98,2.915200952731708,-1.5741199561045127,-1.539874587982855,1.64547637597196,-1.0796482997560508,持有,0.0,2021-12-07,5.94
-1.5560628337185123,5.95,1.6127583495194586,-1.6049322603772704,-1.595499196820285,0.6325200109762126,-0.5219981245216679,持有,0.0,2021-12-08,5.97
-1.577613815917686,5.99,0.7948023661358259,-1.610857703506647,-1.556803816759464,0.06541031254338395,-0.15412489133839657,买进,0.0,2021-12-09,6.08
-1.5812056462842148,6.07,1.011893983906299,-1.632189298772402,-1.5882438130588812,0.19746971445469239,-0.6793492066085309,卖出,0.013355592654424051,2021-12-10,5.94
-1.6099402892164463,5.93,1.299680848158417,-1.6073024376290208,-1.5858253518050798,0.4268460774179037,0.15006957938943427,买进,0.0,2021-12-13,5.96
-1.5991647981168595,5.95,0.9827280848804629,-1.6096726148807716,-1.5749422761629739,0.19588772404242702,0.5279476720508446,买进,0.0,2021-12-14,6.08
-1.570430155184628,6.13,3.2259583626444543,-1.575305044730388,-1.5688961230284708,1.8263692048687066,0.8889146187670228,买进,0.0,2021-12-15,6.03
-1.523736360419752,6.03,3.0135525190872414,-1.4804979546603647,-1.5338284348483517,1.7788627853107286,0.860199646630529,买进,0.0,2021-12-16,6.13
-1.4770425656548762,6.14,3.5990253526823173,-1.3856908645903412,-1.4685299809957166,2.4268224898401094,2.119905039474375,买进,0.0,2021-12-17,6.09
-1.3644985475036366,6.07,3.4612469463635245,-1.3394724081812048,-1.3947669127547766,2.4915617211609957,0.620767506178289,买进,0.0,2021-12-20,5.97
-1.3261856902606615,6.57,1.1888980494576507,-1.3738399783315884,-1.3705823002167636,0.5590339269516679,-0.9354532784100926,卖出,0.08237232289950576,2021-12-21,6.57
-1.3740767618143803,7.22,1.566538403372435,-1.3584338261952096,-1.3947669127547766,0.8690828681324706,0.1626881894921941,买进,0.0,2021-12-22,6.58
-1.3609067171371076,6.36,1.1606789542303755,-1.4034671939784706,-1.3548623020670552,0.5246881147690943,-0.5377617201407173,卖出,-0.11911357340720215,2021-12-23,6.23
-1.3860495297028101,6.2,0.6490042301133497,-1.4508707390134825,-1.3911392208740747,0.07963324269390643,-0.7438654878105675,持有,0.0,2021-12-24,6.36
-1.4219678333680994,6.28,0.953991564392573,-1.412947902985473,-1.4407176765770016,0.32321176986878025,-1.3237820579946906,买进,0.0,2021-12-27,6.11
-1.487818056754463,6.17,0.7249482673855393,-1.514865524810748,-1.5168992060717428,0.06455206416704688,-0.24416144047967062,卖出,-0.017515923566879033,2021-12-28,6.72
-1.4961989942763636,6.75,0.797897268743606,-1.4970891954226186,-1.4890869016530277,0.12799268243794623,-0.6001567461510389,买进,0.0,2021-12-29,7.04
-1.5225390836309092,6.96,0.8693851769531672,-1.558713803968134,-1.5495484329980602,0.13804701919410522,-1.6198591690500603,卖出,0.031111111111111107,2021-12-30,6.76
-1.5991647981168595,6.67,0.6188833256764301,-1.5812304878597645,-1.5616407392670668,-0.048124666973276754,1.3882086046115252,买进,0.0,2021-12-31,6.6
-1.529722744363967,6.69,0.7286812072027955,-1.546862917709381,-1.49392382416063,0.07543280755234517,0.5977883440791231,买进,0.0,2022-01-04,6.88
-1.4961989942763636,6.8,0.6788643715168312,-1.5231611451918752,-1.473366903503319,0.04733413597654863,0.1574598458236194,买进,0.0,2022-01-05,6.87
-1.484226226387934,6.83,0.4496932258440045,-1.5456778290835058,-1.5096438223103388,-0.1472188814416193,-0.7372920936598059,卖出,0.004411764705882389,2022-01-06,6.72
-1.5177499764755373,6.8,1.7105517237756622,-1.4686470684016117,-1.467320750368816,0.892512869900348,1.4805984819498168,买进,0.0,2022-01-07,6.74
-1.439926985200744,6.66,0.9315203522002304,-1.4650918025239859,-1.49392382416063,0.2619286082791997,-1.7718299511854916,卖出,-0.0205882352941176,2022-01-10,6.72
-1.528525467575124,6.72,0.6429338307271621,-1.514865524810748,-1.5277822817138487,0.006745594584336231,0.8147399154629639,买进,0.0,2022-01-11,6.58
-1.484226226387934,6.63,0.16491201135750916,-1.518420790688374,-1.4552284440998093,-0.3390998148430789,-0.36129394823618105,买进,0.0,2022-01-12,6.65
-1.4985935478540497,6.65,0.8323088226493162,-1.478127777408614,-1.4721576728764185,0.19032960798624204,1.1062527054400868,买进,0.0,2022-01-13,7.32
-1.438729708411901,7.39,0.5372956140931241,-1.4686470684016117,-1.5144807448179411,-0.04969016783328421,-1.9305978961000376,卖出,0.1112781954887217,2022-01-14,8.05
-1.5357091283081818,8.86,0.08451329236607752,-1.5338269428247528,-1.5519668942518616,-0.42088230794226195,-1.0259895202609324,买进,0.0,2022-01-17,8.86
-1.5824029230730579,9.75,0.08790055833789732,-1.6227085897653997,-1.6172653481044967,-0.46968778898298114,-1.4304829873554927,卖出,0.1004514672686231,2022-01-18,9.75
-1.6470558696705786,10.73,-0.055665050511156805,-1.6392998305276538,-1.6124284255968941,-0.5643907334588658,1.1491358954364899,买进,0.0,2022-01-19,10.73
-1.5907838605949587,11.8,0.49661175639883265,-1.5124953475589975,-1.5410838186097557,-0.10887979219535077,2.0593994335995545,买进,0.0,2022-01-20,11.8
-1.4926071639098348,12.89,0.4172343793903582,-1.518420790688374,-1.4769945953840211,-0.15022373140500764,0.10968508589904401,卖出,0.09237288135593219,2022-01-21,12.98
-1.483028949599091,12.71,3.2187703729401185,-1.3750250669574637,-1.4697392116226171,2.2097018204389545,3.090837282411932,买进,0.0,2022-01-24,13.29
-1.3213965831052896,14.0,3.4176814279870396,-1.1996319503279202,-1.2726346194378106,2.6628998397715846,1.3082112941712467,买进,0.0,2022-01-25,12.01
-1.2435735918304962,11.78,1.6779587568348822,-1.2363696977300542,-1.2460315456459965,1.1377965900261824,0.32971490940404147,买进,0.0,2022-01-26,12.65
-1.2196280560536368,11.51,1.8854781278959296,-1.1071950375096473,-1.2182192412272814,1.4499242018929197,1.959877521855107,买进,0.0,2022-01-27,11.39
-1.0987031003804966,10.25,1.6804904016414801,-1.1107503033872734,-1.1517115567477454,1.2878836497283894,-0.572483325725612,卖出,-0.1094700260642919,2022-01-28,10.25
-1.1298322968904135,10.2,1.9903656557602551,-0.9910563521738691,-1.0948777172834148,1.7168403968146166,3.0807815314630553,买进,0.0,2022-02-07,10.81
-0.9334789035201663,10.78,2.024962710843314,-0.7801105767680668,-0.8772162044412976,2.0184183189575426,1.8480071014916317,买进,0.0,2022-02-08,11.89
-0.801778456747439,12.69,1.9117027839368348,-0.8002570834079467,-0.8469854387687812,1.887322951327509,0.13541371650162404,卖出,0.17717996289424864,2022-02-09,13.08
-0.7862138584924805,14.19,1.432283795751573,-0.7955167289044456,-0.8288469793652712,1.3789188974502387,-0.5058224948134336,持有,0.0,2022-02-10,14.39
-0.8173430550023976,14.39,2.1185706092501335,-0.8073676151631987,-0.8070808280810594,2.14163250426872,0.5692274463043356,买进,0.0,2022-02-11,15.83
-0.7706492602375214,15.33,2.553640583839108,-0.7801105767680668,-0.8034531362003573,2.5999883049895764,-1.2851391856929426,卖出,0.0653231410701876,2022-02-14,14.42
-0.8592477426119017,14.62,1.9990791453937884,-0.8642518692052127,-0.9594438870705418,1.8692800705836985,-2.2306783105569234,持有,0.0,2022-02-15,13.68
-1.0113018947949595,14.24,0.9910121959760502,-1.0088326815619983,-1.1662223242705534,0.6899775726812114,-0.6426993301668237,持有,0.0,2022-02-16,12.81
-1.0484174752490913,12.01,0.6565600862617126,-0.9792054659151159,-1.006603881519667,0.41847436350457484,1.5860118674171875,买进,0.0,2022-02-17,13.3
-0.9406625642532239,12.43,1.2670215446457633,-0.8583264260758362,-0.8808438963219992,1.1568825768624453,1.3094669562828642,买进,0.0,2022-02-18,12.56
-0.8460776979346292,12.72,2.913461487205231,-0.6817482208204174,-0.7877331380506489,3.1884125143981707,3.0868049401323367,买进,0.0,2022-02-21,12.56
-0.6209896616321497,12.25,2.8088701822873086,-0.5620542696070131,-0.7417823742284243,3.2611696299820023,1.23742508744675,卖出,-0.03694968553459124,2022-02-22,11.64
-0.518023857791654,11.49,2.4928311751339276,-0.3238514558060791,-0.4273824112342544,3.394512415260461,3.095838883763846,买进,0.0,2022-02-23,11.21
-0.25941207140157174,10.8,-0.8909295722280746,-0.6047174601385236,-0.4830070200716845,-1.1274488786222903,-3.2457436602185954,卖出,-0.06005221932114878,2022-02-24,10.1
-0.5431666703573567,10.12,-0.8237245943225768,-0.8571413374499607,-0.7405731436015235,-1.0592613888154494,-3.241141974202807,持有,0.0,2022-02-25,10.16
-0.79818662638091,10.45,-0.8980697996006615,-1.0846783536180171,-0.972745423966449,-1.1445906018122982,-3.2454306855362667,持有,0.0,2022-02-28,10.07
-1.0280637698387611,9.92,9.589876816565697,-1.0823081763662665,-1.1819423224202616,8.45938511372919,-3.029054069106227,持有,0.0,2022-03-01,10.15
-1.2208253328424798,10.01,3.8742999333595676,-1.089418708121518,-1.2557053906612017,3.4107740984397696,2.587461915459174,买进,0.0,2022-03-02,9.85
-1.0627847967152073,9.85,2.570630706627399,-0.9377273640094805,-1.1287361748366331,2.311942841787406,1.4114267197463821,买进,0.0,2022-03-03,9.4
-0.9670026536077693,9.41,4.491817914423696,-0.8132930582925751,-0.9473515808015351,4.787426273083176,3.088489036025573,买进,0.0,2022-03-04,9.01
-0.7538873851937202,8.88,3.570068353551909,-0.692414018453295,-0.8324746712459732,3.8686711759384163,0.3089928375662564,买进,0.0,2022-03-07,8.66
-0.7251527422614886,8.71,2.1432531209128984,-0.7101903478414247,-0.7659669867664373,2.2888793816740876,0.288308296701686,卖出,-0.019144144144144136,2022-03-08,8.33
-0.6976153761181002,8.31,1.735710893860327,-0.5513884719741354,-0.7018777635407025,1.9626908564196683,-0.47428092211036016,买进,0.0,2022-03-09,8.21
-0.7275472958391745,8.35,0.6936588743880518,-0.6521210051735351,-0.8506131306494829,0.6391827348874498,1.3126099165986183,买进,0.0,2022-03-10,8.2
-0.6233842152098357,7.97,0.8670187705165092,-0.4731726226663661,-0.564025472074028,1.032190314339311,1.2386991275305577,买进,0.0,2022-03-11,9.02
-0.52041841136934,8.81,0.9205929096333997,-0.554943737851761,-0.5749085477161343,1.046296178818628,-0.40298905145025116,卖出,0.10539523212045179,2022-03-14,8.32
-0.5467585007238857,8.24,1.1655176643947918,-0.4672471795369896,-0.5180747082518034,1.3949866962985717,0.6342365707767014,买进,0.0,2022-03-15,8.06
-0.4892892148594229,8.18,0.6899449912587157,-0.508725281442625,-0.49993624884829374,0.7980259782655985,-0.777109244672425,卖出,-0.0072815533980583125,2022-03-16,8.3
-0.5467585007238857,8.39,0.42984580598718997,-0.5419077629671328,-0.49993624884829374,0.47929792505886476,0.18827912706097466,买进,0.0,2022-03-17,8.8
-0.5252075185247123,8.6,0.5196081130165171,-0.47909806579574266,-0.4757516363102808,0.6372881428944807,0.09759350449058474,买进,0.0,2022-03-18,8.51
-0.5108401970585964,8.36,2.5016556277604134,-0.5265016108307542,-0.7115516085559079,2.8399870410035,-2.278127621811244,卖出,-0.027906976744186074,2022-03-21,8.88
-0.6904317153850424,8.87,0.8711244012557466,-0.7635193360058127,-0.8747977431874958,0.752235661553667,-3.2455044859312694,持有,0.0,2022-03-22,9.4
-0.9310843499424799,9.16,0.15020941479132077,-0.9590589592752358,-0.9654900402050448,-0.07736721029713539,-0.6393456154458595,持有,0.0,2022-03-23,9.07
-0.9693972071854552,8.89,0.8510560203086183,-1.0135730360654993,-1.1287361748366331,0.5007464733404735,-1.9144010233359865,持有,0.0,2022-03-24,8.55
-1.0927167164362817,8.7,0.5675554634951319,-0.9495782502682336,-1.1033423316717192,0.3227323984127239,3.09794510878735,买进,0.0,2022-03-25,8.52
-0.891574215910662,8.31,0.6188411114943287,-0.739817563488307,-0.8385208243804766,0.549185181574314,2.309863793506371,买进,0.0,2022-03-28,8.7
-0.7251527422614886,8.64,0.3194820131967675,-0.7516684497470596,-0.7659669867664373,0.21914743783234295,-1.3898822148794145,卖出,0.03971119133574008,2022-03-29,9.03
-0.8233294389466125,9.04,0.7471671593808641,-0.8796580213415914,-0.9957208058775611,0.5214743798840333,-2.463469895235551,持有,0.0,2022-03-30,8.9
-0.9945400197511577,8.89,-0.03040914964350532,-0.9400975412612311,-0.9521885033091376,-0.25064761313196904,0.8402095164655481,买进,0.0,2022-03-31,9.36
-0.9334789035201663,9.23,0.33110852261919815,-0.927061566376603,-1.0174869571617728,0.08453643665210156,0.34120701152101723,卖出,0.03824521934758154,2022-04-01,9.34
-0.9047442605879347,9.36,0.1778196609007442,-0.8701773123345888,-0.958234656443641,-0.016860384695000515,0.11091005453860431,买进,0.0,2022-04-06,9.54
-0.891574215910662,9.3,-0.22856589756224818,-0.8962492621038456,-0.8929362025910059,-0.4429930004927592,-0.8527641231279364,买进,0.0,2022-04-07,8.9
-0.9454516714085958,8.81,-0.44234937079935444,-0.9792054659151159,-0.9606531176974423,-0.6850078280926424,-0.7135569493296681,卖出,-0.052688172043010774,2022-04-08,8.92
-0.9885536358069428,8.81,0.6304794408877478,-0.836994830810081,-0.9110746619945155,0.503517655502201,2.5635213643135097,买进,0.0,2022-04-11,8.2
-0.8125539478470257,8.19,-0.24720406201977968,-0.8286992104289539,-0.815545442469364,-0.4390948345742542,-0.5605197858977783,买进,0.0,2022-04-12,8.31
-0.8472749747234719,8.27,0.3896263042960143,-0.7753702222645658,-0.763548525512636,0.2893532432593239,0.9316996741913354,买进,0.0,2022-04-13,7.58
-0.7754383673928937,7.66,0.6771041607351498,-0.6450104734182834,-0.7623392948857352,0.6751924615455401,1.7821862008940164,买进,0.0,2022-04-14,7.56
-0.6389488134647946,7.47,1.1220956742374517,-0.5739051558657657,-0.6087670052693523,1.2837106956173434,0.8614780147109755,买进,0.0,2022-04-15,7.3
-0.5659149293453734,7.2,0.723028125159668,-0.5679797127363896,-0.5470962432974192,0.8196344516768405,-0.2590277859879763,买进,0.0,2022-04-18,7.33
-0.5802822508114887,7.43,0.3228774807811099,-0.6592315369287871,-0.6269054646728623,0.28484132741292795,-0.7270115927744683,卖出,0.03194444444444438,2022-04-19,7.32
-0.6317651527317365,7.67,0.5476653470084204,-0.6414552075406574,-0.6571362303453787,0.5401357334522563,0.15136857164663733,持有,0.0,2022-04-20,7.15
-0.6138060008990921,6.99,0.24411112390556663,-0.6935991070791705,-0.6535085384646766,0.17752196402373732,-1.0258140440457162,持有,0.0,2022-04-21,6.71
-0.6880371618073565,6.63,-0.1734903809059326,-0.7279666772295539,-0.687366996017895,-0.318591020372257,-0.23666167673398286,持有,0.0,2022-04-22,6.51
-0.700009929695786,6.45,0.19741403688884782,-0.6450104734182834,-0.6293239259266636,0.15161999557940253,0.4109758322295165,买进,0.0,2022-04-25,5.95
-0.662894349241654,5.98,0.08416496505776619,-0.739817563488307,-0.7163885310635104,-0.038685567046388425,-1.34080239123688,卖出,-0.07286821705426352,2022-04-26,5.72
-0.7598737691379347,5.6,0.014514218053259727,-0.7232263227260528,-0.687366996017895,-0.09346896491317559,0.8290299297043799,买进,0.0,2022-04-27,6.04
-0.6928262689627284,5.96,0.3634870415149029,-0.6272341440301542,-0.6281146952997627,0.35671966903602487,1.1979099091676104,买进,0.0,2022-04-28,5.91
-0.5958468490664477,5.9,0.3240838414936203,-0.5904963966280199,-0.6075577746424519,0.3098840267298583,-0.3218051477957552,买进,0.0,2022-04-29,6.18
-0.6150032776879353,6.19,0.8911204150335583,-0.5561288264776365,-0.5603977801933263,1.043922556398249,1.3717148616195556,买进,0.0,2022-05-05,6.24
-0.5012619827478524,6.05,0.4998598361816665,-0.4708024454146156,-0.5180747082518034,0.6046813070620891,0.4172683710970871,买进,0.0,2022-05-06,6.28
-0.4605545719271913,6.26,1.4323161197538679,-0.32148127855432856,-0.39594241493483767,1.9085718225982427,0.884125237944567,买进,0.0,2022-05-09,6.44
-0.3803370270747123,6.32,0.5328317658657686,-0.45302611602648596,-0.5096100938634988,0.6510686124804381,-1.3352450914480325,卖出,0.009584664536741293,2022-05-10,6.69
-0.48809193807057977,6.48,0.7399241706278473,-0.29185406290744625,-0.4056162599500427,1.046414123775131,3.0884890360255763,买进,0.0,2022-05-11,6.57
-0.2270855981028115,6.56,1.2094575622605421,-0.17453028894579245,-0.24962550907985856,1.776715698345008,-0.29065709898124026,买进,0.0,2022-05-12,6.99
-0.24624202672429912,7.01,0.8280548392129793,-0.028764387963131435,-0.16497936519681297,1.3780074731898935,3.0858292674485868,买进,0.0,2022-05-13,6.66
0.038709849020328514,6.71,1.784716976026046,0.17033050118391768,0.10467906460203265,3.0018648674281967,0.646151464311092,买进,0.0,2022-05-16,6.73
0.11054645635090711,6.66,1.001980405381596,0.10752080401252746,0.02970676573419206,1.703136337423188,-1.036722706298004,卖出,-0.007451564828613983,2022-05-17,6.78
0.013567036454625966,7.15,1.2552920326190051,0.12529713340065668,-0.040428610626045594,2.1276629833993255,1.237059845598591,买进,0.0,2022-05-18,6.71
0.14287292964966736,6.4,0.5817080695745128,0.16677523530629207,0.11798060149793976,1.1561427607441161,-0.2548282746243528,买进,0.0,2022-05-19,6.6
0.12491377781702291,6.6,1.0750710051676258,0.05063654997051337,-0.13353936889739582,1.693549495865714,-3.244726234143187,卖出,0.03124999999999989,2022-05-20,6.62
-0.19715367838173717,6.62,0.16618712088087048,-0.16149431406116432,-0.22060397403424267,0.34457965120965095,-0.8375763699619176,买进,0.0,2022-05-23,6.82
-0.2665957321346299,6.8,-0.15036931153312555,-0.2337847202395571,-0.24116089469155397,-0.10968385904460758,0.3359322110683934,买进,0.0,2022-05-24,6.31
-0.2294801516804974,6.31,-0.022305474023414543,-0.25748649275706287,-0.23753320281085188,0.04576329100674209,-0.661025357985397,卖出,-0.0720588235294118,2022-05-25,6.51
-0.28216033038958843,6.5,0.5858076697163073,-0.06787231261701589,-0.18553628585412385,0.9846331412582741,3.085795341828985,买进,0.0,2022-05-26,6.55
-0.004392115378018469,6.55,0.5283544091001408,0.04234092958938628,0.039380610749397506,0.9900481710064545,-0.15285070391754627,买进,0.0,2022-05-27,6.46
-0.011575776111076158,6.43,-0.05385128802418108,-0.021653856207879407,-0.06461322316405856,0.09008534232527107,-0.6568200313101223,卖出,-0.01832061068702292,2022-05-30,6.49
-0.06784778518669621,6.53,-0.15144251665409308,0.012713713942503972,-0.03438245749154224,-0.024496669851692035,0.43385819454531127,买进,0.0,2022-05-31,6.43
-0.018759436844134274,6.43,0.6711201195043469,0.10752080401252746,-0.06340399253715814,1.1992225440045954,1.3740427489843248,买进,0.0,2022-06-01,6.39
0.12251922423933659,6.4,0.32137634446558255,0.14899890591816245,0.13611906090144982,0.7519079006109755,-0.4325798419782009,买进,0.0,2022-06-02,6.5
0.08660092057404772,6.48,0.21030383586365137,0.12766731065240722,0.15062982842425734,0.5809204110907428,0.26606461151058786,买进,0.0,2022-06-06,6.81
0.12132194745049386,6.8,1.2306022842393085,0.24380599598818592,0.17481444096227075,2.2329062082025115,0.28590107448350977,买进,0.0,2022-06-07,6.42
0.1584375279046259,6.49,0.4545992374758854,0.0909295632502733,-0.08879783570207153,0.8758116985857795,-1.6981263250212961,卖出,-0.04558823529411759,2022-06-08,6.29
-0.007983945744547527,6.22,0.7775358007607447,-0.020468767582004353,-0.19400090024242844,1.2207536341290974,-2.3376150797174833,持有,0.0,2022-06-09,6.22
-0.22828287489165466,6.17,1.2317847637859443,-0.23496980886543214,-0.4031977986962414,1.6573012443229787,-1.400857448135518,持有,0.0,2022-06-10,6.22
-0.348010553775952,6.2,-0.008050106563603734,-0.32503654443195457,-0.39110549242723475,0.04363943848888753,0.679207667517096,买进,0.0,2022-06-13,6.3
-0.28216033038958843,6.26,-0.09544600715627288,-0.3309619875613311,-0.3064593485441891,-0.07868890314405945,-0.5372233525893668,卖出,0.009677419354838646,2022-06-14,6.31
-0.3228677412102495,6.32,-0.21145033834714128,-0.25630140413118735,-0.3366901142167054,-0.21607270894732508,1.2463089938506136,买进,0.0,2022-06-15,6.54
-0.20673189269248118,6.45,-0.30538847226994326,-0.23496980886543214,-0.17344397958511756,-0.31421220596009836,-0.14488093699856083,卖出,0.020569620253164538,2022-06-16,6.66
-0.2127182766366957,6.65,-0.35981292562630574,-0.30251986054032387,-0.30766857917109,-0.42322805061840857,-1.5383163584487054,持有,0.0,2022-06-17,6.56
-0.34561600019826616,6.56,-0.3106963629154299,-0.2906689742815712,-0.3137147323055933,-0.3486341109319642,-0.1895270703626828,买进,0.0,2022-06-20,6.73
-0.35519421450900973,6.8,-0.07605064088379035,-0.41984363450197804,-0.37901318615822843,-0.084839322780127,-0.5632431922098909,卖出,0.03658536585365857,2022-06-21,6.83
-0.397098902118514,6.79,0.528029962957704,-0.3131856581732015,-0.31613319355939457,0.758316786723414,1.0019076612302131,买进,0.0,2022-06-22,6.62
-0.30490858937760507,6.61,0.0173990146461235,-0.33688743069070726,-0.35361934299331466,0.05042959970976423,-1.043344591799304,卖出,-0.026509572901325437,2022-06-23,6.75
-0.38991524138545586,6.81,0.17513966339704684,-0.4091778368691004,-0.4757516363102808,0.2109597214408432,-1.7878262577081299,持有,0.0,2022-06-24,6.89
-0.535983009624299,7.0,0.5915263646596154,-0.598792017009147,-0.7333177598401197,0.5802971725180415,-0.6714045681766895,持有,0.0,2022-06-27,6.82
-0.5838740811780178,6.82,0.016831897262577823,-0.6201236122749022,-0.6087670052693523,-0.061918667142036664,-0.3508197141850916,持有,0.0,2022-06-28,6.94
-0.6054250633771913,6.93,0.689317085452944,-0.5679797127363896,-0.6994593022869012,0.7603268200034562,0.9705467448295656,买进,0.0,2022-06-29,6.74
-0.5228129649470259,6.76,0.48381941187870897,-0.40799274824322496,-0.4926808650868895,0.6364239730082522,1.5259510434263794,买进,0.0,2022-06-30,6.68
-0.3923097949631418,6.73,0.08436711068405767,-0.4020673051138484,-0.3681301105161226,0.13449998367669352,-0.24749627944425123,卖出,-0.004437869822485113,2022-07-01,6.61
-0.4066771164292576,6.61,0.16046914960925554,-0.4316945207607307,-0.42012702747285063,0.2044322978638145,0.10389503840058853,持有,0.0,2022-07-04,6.62
-0.39111251817429904,6.62,0.3478559741663805,-0.33688743069070726,-0.36692087988922173,0.505182330459238,0.7333163094881288,买进,0.0,2022-07-05,6.48
-0.32167046442140634,6.45,-0.11668577135074192,-0.2598566700088134,-0.2726008909909711,-0.08314001453048825,0.0026654467356527966,买进,0.0,2022-07-06,6.41
-0.31448680368834864,6.46,-0.3046812038018208,-0.35584884870471195,-0.30887780979799034,-0.35315364615217704,-0.2836685246648478,卖出,0.0015503875968991916,2022-07-07,6.41
-0.3324459555209931,6.41,-0.08603706902560548,-0.41154801412085096,-0.36692087988922173,-0.08332241719744768,-0.8335297142146605,持有,0.0,2022-07-08,7.05
-0.39829617890735675,7.05,-0.33563650170096254,-0.48028315442161773,-0.4926808650868895,-0.435991772069033,-1.7088429556762579,持有,0.0,2022-07-11,7.28
-0.5371802864131417,7.29,-0.43141927476964875,-0.557313915103512,-0.5204931695056046,-0.5694317058744537,-0.04967603692260734,持有,0.0,2022-07-12,7.13
-0.5347857328354558,7.18,-0.27960477351407487,-0.34518305107183433,-0.5192839388787042,-0.344431783857417,1.489061240796825,买进,0.0,2022-07-13,7.56
-0.40787439321810076,7.45,-0.4171776570720081,-0.4435454070194838,-0.39957010681553934,-0.5197509781777507,-0.6996002457485089,卖出,0.0376044568245126,2022-07-14,7.46
-0.4605545719271913,7.3,-0.3261484421318422,-0.4316945207607307,-0.42012702747285063,-0.4033074857879975,0.7403311219575507,买进,0.0,2022-07-15,7.09
-0.3923097949631418,7.08,-0.059342267608039095,-0.4056225709914744,-0.38385010866583097,-0.046550140459826736,0.32719026649803,卖出,-0.03013698630136983,2022-07-18,7.13
-0.35758876808669565,7.1,0.292749098403361,-0.2444505178724347,-0.2798562747523749,0.4714510704390797,0.5296278260064499,买进,0.0,2022-07-19,7.2
-0.30490858937760507,7.21,-0.3612192609500281,-0.3013347719144488,-0.29557627290208327,-0.4145071114221313,0.3008930984887768,买进,0.0,2022-07-20,7.92
-0.2713848392900017,8.06,0.3861558160794802,-0.24563560649830976,-0.25083473970675896,0.6099374105937839,0.8867380154015115,买进,0.0,2022-07-21,7.92
-0.18518091049330768,7.82,1.635533262599034,0.005603182187251948,-0.19762859212313053,2.530510023816351,1.365933044088996,买进,0.0,2022-07-22,7.86
-0.052283186931737245,7.99,1.3274179780380424,0.0909295632502733,-0.024708612476337224,2.2438808417323286,1.9752817909691802,买进,0.0,2022-07-25,7.67
0.14526748322735325,7.77,0.39103288084363436,0.08026376561739568,0.10467906460203265,0.8305702988636298,-0.523650474854592,卖出,-0.02753441802252824,2022-07-26,7.8
0.09977096525132037,7.7,1.4508585183240035,0.34809379506521154,0.08895906645232429,2.622606142984399,2.4350074970020197,买进,0.0,2022-07-27,7.83
0.3535936444860305,7.88,0.5608224220619005,0.32320693392183075,0.3042021180406406,1.2284399201560159,-0.6616490397764492,卖出,0.02337662337662334,2022-07-28,7.71
0.2901379746773532,7.72,0.024875025684340243,0.23906564148468484,0.177232902216072,0.32173059043610874,-1.1762666069034984,持有,0.0,2022-07-29,7.84
0.1728048493707417,7.85,0.10836334035780208,0.17981121019092022,0.14095598340905233,0.4418768260074841,-0.00972467207049606,持有,0.0,2022-08-01,8.2
0.17998851010379938,8.13,-0.06343463103290187,0.2224744007224307,0.21350982102309166,0.19861927120385445,0.6380261774934486,买进,0.0,2022-08-02,7.58
0.2542196710120639,7.66,0.3007442232694766,0.17744103293916969,0.15304828967805903,0.7217708071461697,-1.4595442455030039,卖出,-0.05781057810578113,2022-08-03,7.68
0.10815190277322122,7.56,0.4625381571738317,0.10633571538665199,0.020032920718987046,0.8933230688100053,-0.789030449368769,持有,0.0,2022-08-04,8.45
0.03631529544264262,8.58,-0.03208806797165415,0.0719681452362686,0.07082060704881467,0.18256201581305992,0.5741055632779788,买进,0.0,2022-08-05,8.67
0.1009682420401631,8.5,-0.3124823846541675,0.08974447462439782,0.10467906460203265,-0.23581891021215826,-0.6957803223649041,卖出,-0.009324009324009333,2022-08-08,8.75
0.038709849020328514,8.67,0.696680686154822,0.006788270813127426,-0.10330860322487949,1.1544077834801594,-1.4818258258955914,持有,0.0,2022-08-09,8.86
-0.10017425848545645,8.81,0.04700852441987126,-0.083278464753395,-0.03317322686464183,0.24144384225004378,0.4646931917154995,买进,0.0,2022-08-10,8.57
-0.048691356565208614,8.66,-0.2971810703738318,-0.09157408513452164,-0.045265533133648096,-0.26548761683189437,-0.315604342422037,卖出,-0.01702610669693534,2022-08-11,8.99
-0.07143961555322484,8.88,0.44671555805051755,0.005603182187251948,-0.012616306207330527,0.8521196248872436,0.446997951014091,买进,0.0,2022-08-12,9.12
-0.02115399042182017,8.88,0.4554102322200285,0.06604270210689205,0.011568306330682444,0.8963676521130054,1.4984338438075597,买进,0.0,2022-08-15,8.74
0.1320974385500806,8.75,0.23586367884243323,0.17862612156504476,0.14942059779735692,0.6257922163819659,0.17901176333068153,买进,0.0,2022-08-16,8.58
0.1584375279046259,8.67,-0.24446110507877677,0.13122257653003322,0.17844213284297242,-0.11733271844803034,-0.3122206608739034,卖出,-0.00914285714285715,2022-08-17,8.93
0.1344919921277665,8.9,0.8200331797181142,0.18218138744267076,0.09863291146752931,1.558933043583601,0.7537146261603432,买进,0.0,2022-08-18,8.53
0.21949864413561773,8.5,1.5056807498877103,0.32439202254770577,-0.023499381849436386,2.6839419595068574,0.3665494483904269,卖出,-0.04494382022471914,2022-08-19,8.48
0.26619243890049377,8.45,0.5096274742482474,0.3741657448344683,0.22681135791899878,1.1930435460855537,0.3152685509802608,买进,0.0,2022-08-22,8.12
0.3080971265099976,8.13,-0.10528721851165906,0.2852840978938213,0.3247590386979515,0.1549063289119028,-0.3576595197654759,买进,0.0,2022-08-23,8.21
0.27816520678892326,8.26,-0.06325178331842819,0.30661569315957654,0.2618790460991176,0.22999411584829904,-0.7532920147416573,买进,0.0,2022-08-24,7.71
0.20632859945834509,7.7,0.06695581097034296,0.2627674140021906,0.2497867398301109,0.41455030921289776,0.6208309176679024,买进,0.0,2022-08-25,7.54
0.27936248357776644,7.53,0.0759049763519512,0.38838680834497147,0.3501528818628653,0.4924989387663767,0.807819037436746,买进,0.0,2022-08-26,7.67
0.37394734989636125,7.55,-0.2731414203984973,0.3374279974323339,0.38401133941608373,-0.09438951934681825,-0.10114212796290144,卖出,0.0026560424966798903,2022-08-29,7.76
0.3715527963186753,7.75,-0.36436192588955724,0.35875959269808916,0.4045682600733946,-0.23673695424644564,-0.2651211996870909,买进,0.0,2022-08-30,7.54
0.3511990909083446,7.55,0.26672055739130424,0.36231485857571516,0.4069867213271958,0.8185217867281582,0.15160876315391061,买进,0.0,2022-08-31,7.18
0.37634190347404717,7.22,0.36770170545591097,0.3149113135407036,0.29815596490613727,0.9266284617883297,-0.2321174661592139,卖出,-0.04370860927152319,2022-09-01,7.15
0.35958002843024545,7.15,-0.23522777794565136,0.31372622491482816,0.32234057744415023,-0.03686601302998328,-0.19995194625687518,持有,0.0,2022-09-02,7.28
0.3464099837529728,7.31,-0.15000289243248502,0.3374279974323339,0.40214979881959334,0.11693377747452113,0.22900484333217724,买进,0.0,2022-09-05,7.08
0.3799337338405762,7.12,-0.19124011774815203,0.3836464538414704,0.42028825822310295,0.056273408634449955,-0.2646734265292147,买进,0.0,2022-09-06,7.15
0.35958002843024545,7.19,0.21923756291580537,0.3682403017050917,0.35257134311666655,0.7291874561200488,0.3813935242600373,卖出,0.009831460674157343,2022-09-07,7.05
0.40986565356165056,7.05,-0.3854798720156764,0.3824613652155954,0.4432636401342155,-0.26380933286782726,-0.07929533916846027,持有,0.0,2022-09-08,6.81
0.40986565356165056,6.8,0.2211827924270399,0.4784535439114939,0.4432636401342155,0.7828710558306025,0.42884754695481414,买进,0.0,2022-09-09,6.85
0.4661376626372702,6.86,0.2820110165962424,0.5270421775723809,0.46261133016462597,0.9195581108547326,0.9635090570996478,买进,0.0,2022-09-13,6.9
0.5834707879438816,6.74,0.1492891456215093,0.6585870150445383,0.6367405404383202,0.764882143041764,0.6418263072171736,买进,0.0,2022-09-14,6.73
0.6672801631628897,6.79,-0.12278825351532656,0.6917694965690466,0.5702328559587841,0.2762349161567647,0.21280560480809557,卖出,0.007418397626112733,2022-09-15,6.54
0.7020011900393358,6.54,-0.13600418719985097,0.6905844079431716,0.7322697599634715,0.26552401959597904,-0.2888840974516169,持有,0.0,2022-09-16,6.56
0.6768583774736338,6.48,0.005153042254341387,0.6419957742822842,0.5932082378698963,0.4776626031502446,-0.7825776298870886,持有,0.0,2022-09-19,6.41
0.5930490022546252,6.45,-0.3087301469250935,0.6182940017647783,0.6234390035424126,-0.07427744378876103,-0.233420430403978,买进,0.0,2022-09-20,6.47
0.5750898504219808,6.45,-0.5412883173458423,0.5388930638311336,0.5762790090932874,-0.49568126366759996,-0.2961254300389787,卖出,0.0,2022-09-21,6.63
0.5499470378562783,6.55,-0.34725577440646155,0.6419957742822842,0.629485156676916,-0.13918281841525118,0.6796421711340173,买进,0.0,2022-09-22,6.79
0.6373482434418154,6.75,-0.49150766524453626,0.6052580268801502,0.6681805367377368,-0.39421023693179297,-0.33312421538593123,卖出,0.030534351145038195,2022-09-23,6.45
0.6074163237207411,6.43,-0.52895550435088,0.6064431155060253,0.5859528541084925,-0.470095110549155,-0.8674032451133414,持有,0.0,2022-09-26,6.21
0.5152260109798321,6.22,-0.5419068154196028,0.4808237211632444,0.5037251714792481,-0.5069564239192909,0.0991418191426702,持有,0.0,2022-09-27,6.32
0.5355797163901629,6.29,-0.2585842818426356,0.5815562543626445,0.5883713153622938,0.016405032666413584,0.9644556905495092,买进,0.0,2022-09-28,6.08
0.6553073952744602,6.13,-0.408391800269158,0.6538466605410372,0.675435920499141,-0.23749776690657384,0.1632144694588329,卖出,-0.025437201907790166,2022-09-29,6.07
0.6840420382066914,6.05,-0.6208565024574152,0.6337001539011571,0.6972020717833528,-0.6186777849386693,-0.5205188672106826,持有,0.0,2022-09-30,6.1
0.6313618594976004,6.17,-0.6075127201070979,0.5637799249745148,0.6246482341693135,-0.6062692303333141,-0.6284457605504113,持有,0.0,2022-10-10,6.26
0.56670891290008,6.19,-0.7104280013836439,0.6088132927577758,0.6101374666465055,-0.788869178038323,0.02419320624787696,买进,0.0,2022-10-11,6.89
0.5786816807885099,7.08,-0.2600796287846176,0.5021553164289997,0.4662390220453281,-0.03762002956466639,-1.3686898259781466,卖出,0.1437802907915993,2022-10-12,7.14
0.42902208218313814,7.0,-0.4835258076927954,0.41564384674010324,0.4432636401342155,-0.4244116223311484,-0.2513406548612798,持有,0.0,2022-10-13,7.12
0.40986565356165056,7.09,-0.5226677622328445,0.36231485857571516,0.43117133386520884,-0.4981291373500503,-0.17659929608568312,持有,0.0,2022-10-14,7.15
0.3990901624620638,7.17,-0.48541434958806506,0.40734822635897616,0.44447287076111636,-0.4259153030619018,0.45210292986443035,买进,0.0,2022-10-17,7.2
0.4577567251153693,7.25,-0.5674321633810103,0.4037929604813506,0.5037251714792481,-0.5600534610879879,0.02736406740373107,卖出,0.011157601115760122,2022-10-18,7.33
0.46972949300379924,7.33,-0.5302361620238889,0.4808237211632444,0.49163286521024147,-0.49084674392386635,0.45221210633389497,买进,0.0,2022-10-19,8.06
0.529593332445948,8.09,-0.6015279552046018,0.49860005055137363,0.552094396555274,-0.6058747420473097,-0.4974846956297215,卖出,0.10368349249658933,2022-10-20,7.68
0.48170226089222873,7.41,-0.4899129340566926,0.442900885135235,0.4432636401342155,-0.43456668147911354,-0.6725927472315562,持有,0.0,2022-10-21,7.21
0.41465476071702234,7.21,-0.5784616436565777,0.44645615101286107,0.44084517888041425,-0.5749248835112564,0.6332941930837773,买进,0.0,2022-10-24,7.04
0.4936750287806586,7.0,-0.5259566088543934,0.528227266198256,0.5037251714792481,-0.47589186672278194,-0.25880312042945747,买进,0.0,2022-10-25,6.92
0.47332132337032784,6.92,-0.722622593085211,0.4215692898694798,0.49405132646404315,-0.8215293692651701,0.10123544989724266,卖出,-0.011428571428571439,2022-10-26,7.29
0.4936750287806586,7.2,-0.3826126847673464,0.5045254936807502,0.553303627182175,-0.2248824228584255,0.5542615358703488,买进,0.0,2022-10-27,7.61
0.5655116361112372,7.62,-0.23063342758962802,0.6111834700095268,0.5883713153622938,0.07000995996623456,0.7178268728901696,买进,0.0,2022-10-28,7.46
0.6577019488521462,7.61,-0.3350245166724405,0.6716229899291665,0.6947836105295511,-0.1033805684763724,-0.04900093966070971,买进,0.0,2022-10-31,7.96
0.6612937792186748,7.96,-0.3123516413016019,0.7166563577124279,0.7105036086792599,-0.049182706082485914,0.626898629823844,买进,0.0,2022-11-01,8.09
0.7451031544376833,8.09,-0.5040011333553817,0.729692332597056,0.7576636031283854,-0.3874992028722928,-0.029952903417777125,卖出,0.016331658291457274,2022-11-02,7.98
0.7510895383818978,7.92,0.9581389268661166,1.0579618819645116,0.8060328282044114,2.565842639676516,3.093415605815925,买进,0.0,2022-11-03,7.86
1.1366126643893353,7.95,0.7178092461324409,1.29497960713957,1.1784758612898123,2.243063407191923,1.1924756002648276,买进,0.0,2022-11-04,7.94
1.3066259684050376,7.93,0.17104271671812735,1.2262444668388033,1.1821035531705142,1.079121803000633,-1.276147821234161,卖出,-0.0025157232704403096,2022-11-07,8.11
1.1402044947558643,8.05,-0.4319943525418193,1.1195864905100272,1.1857312450512163,-0.1661804071058741,-0.07929533916846027,持有,0.0,2022-11-08,8.23
1.1402044947558643,8.38,-0.32177071083597364,1.093514540740771,1.1313158668406866,0.0403620184612863,-0.6162079451335526,持有,0.0,2022-11-09,9.05
1.0683678874252858,9.03,0.018520946994431,1.1563242379121614,1.1506635568710974,0.7442177870422456,0.1846866920977152,买进,0.0,2022-11-10,8.41
1.1030889143017326,8.33,-0.5046411003560396,1.0662575023456387,1.132525097467588,-0.32420117138415133,-0.07026774049307295,卖出,-0.07751937984496117,2022-11-11,8.0
1.1042861910905755,7.78,-0.23430582020855584,1.1563242379121614,1.1700112469015076,0.23718417456670224,0.4802563168487178,买进,0.0,2022-11-14,8.19
1.1785173519988394,8.1,-0.4742447182279209,1.1326224653946553,1.1929866288126205,-0.24455147130211258,0.06259869779432184,卖出,0.041131105398457504,2022-11-15,8.1
1.1976737806203275,8.1,-0.18436137708069628,1.2274295554646784,1.2389373926348448,0.37044664574477404,0.494578641844951,买进,0.0,2022-11-16,8.13
1.2754967718951207,8.1,-0.194845450123513,1.3459384180522076,1.2727958501880632,0.36797828946703875,-0.25273001615691265,买进,0.0,2022-11-17,8.45
1.2515512361182608,8.45,-0.4120755304112788,1.1978023398177962,1.2546573907845535,-0.10312709107192244,-0.24496531750230555,卖出,0.04320987654320983,2022-11-18,8.2
1.2288029771302447,8.04,-0.45859145828080805,1.1788409218037919,1.1990327819471236,-0.2134776044218589,-0.5526222795682326,持有,0.0,2022-11-21,8.39
1.1641500305327241,8.3,-0.4588264103571898,1.1539540606604106,1.1881497063050173,-0.21322364768193752,-0.0526005270179477,持有,0.0,2022-11-22,7.9
1.1677418608992531,7.9,-0.4256648786894777,1.1752856559261657,1.207497396335428,-0.1456743856388261,0.10741100907480398,买进,0.0,2022-11-23,7.96
1.1928846734649556,7.83,-0.5729074634115164,1.1444733516534085,1.2413558538886464,-0.4409724255406688,0.009091501657261202,卖出,-0.008860759493670921,2022-11-24,7.75
1.2048574413533848,7.73,-0.5544321250849477,1.1681751241709137,1.2679589276804608,-0.39934955456487725,0.10580057590965622,持有,0.0,2022-11-25,8.3
1.2300002539190873,8.09,-0.532758157874578,1.189506719436669,1.236518931381044,-0.35401984298192685,-0.02671800514034146,持有,0.0,2022-11-28,7.83
1.2371839146521455,7.77,0.2259298375103216,1.5853263204790171,1.2316820088734415,1.293273135016298,1.9940680878433763,买进,0.0,2022-11-29,8.61
1.5209385136079299,8.82,-0.45339621919555784,1.488149053157243,1.4916665936570817,-0.13822738539010962,-0.5226866202998178,卖出,0.13513513513513523,2022-11-30,8.55
1.4562855670104093,8.65,-0.4496755817970855,1.4051928493459722,1.502549669299187,-0.1297482669562174,0.13721989152303382,持有,0.0,2022-12-01,8.54
1.4874147635203265,8.5,-0.6118163956663656,1.488149053157243,1.5678481231518222,-0.47226098595456134,0.07785323296910696,买进,0.0,2022-12-02,8.51
1.5101630225083436,8.54,-0.48709037322944126,1.482223610027867,1.531571204344803,-0.20122683057229224,-0.4825726433630782,卖出,0.004705882352941076,2022-12-05,8.57
1.4514964598550375,8.48,-0.5105165908328673,1.4288946218634784,1.3526050715635067,-0.2817896202277401,-0.7378610382219567,持有,0.0,2022-12-06,8.47
1.3569115935364429,8.46,-0.5795112088355685,1.3423831521745824,1.3646973778325127,-0.4303964790833031,-0.10483512182253839,持有,0.0,2022-12-07,8.6
1.3533197631699136,8.56,-0.6362528589534536,1.304460316146573,1.3526050715635067,-0.5484223636206381,0.0059059619395032195,持有,0.0,2022-12-08,8.34
1.3652925310583437,8.26,-0.7025136865232653,1.3459384180522076,1.4166942947892407,-0.6850193582395872,0.22660658547474027,持有,0.0,2022-12-09,8.01
1.4083944954566907,8.08,-0.6202573022954724,1.3566042156850857,1.4287866010582473,-0.5112531718410109,-0.4243515543197799,持有,0.0,2022-12-12,8.36
1.3593061471141283,8.28,-0.5870373944445115,1.281943632254942,1.356232763444208,-0.4528742834091444,-0.5642905295688369,持有,0.0,2022-12-13,8.13
1.2910613701500788,8.0,-0.4607610260169245,1.2629822142409377,1.2413558538886464,-0.19859752923792914,0.0935243212349267,持有,0.0,2022-12-14,8.11
1.3150069059269385,7.98,-0.3476986614826801,1.482223610027867,1.3260019977716917,0.04819364490903414,-0.5605648047432481,买进,0.0,2022-12-15,8.92
1.2479594057517318,8.72,-0.42525335071996306,1.297349784391321,1.2050789350816264,-0.1304383761234911,-0.8559697452077701,卖出,0.09273182957393486,2022-12-16,8.44
1.141401771544707,8.46,-0.45499167405509466,1.0852189203596438,1.0502974148383435,-0.22876808855937386,-0.3387298121439667,持有,0.0,2022-12-19,8.14
1.106680744668261,8.36,-0.48712896905307684,1.1681751241709137,1.1542912487517996,-0.27646995516437173,-0.23263342111121915,买进,0.0,2022-12-20,8.34
1.086327039257931,8.21,-0.4379991390278263,1.0224092231882531,1.0236943410465285,-0.2073761035115541,-0.668439786629445,卖出,-0.017942583732057246,2022-12-21,8.22
1.008504047983137,8.12,-0.38367310502173463,1.1219566677617772,1.0212758797927277,-0.09591007515838776,0.9458477093637205,买进,0.0,2022-12-22,7.4
1.141401771544707,7.06,-0.6524556269395784,1.1266970222652792,1.1869404756781168,-0.6097883111159008,-0.12402542071595897,买进,0.0,2022-12-23,7.31
1.1354153876004924,7.3,-0.6630405315716431,1.0781083886043918,1.1542912487517996,-0.6387009526942037,-0.3122206608739024,卖出,0.03399433427762043,2022-12-26,7.41
1.1042861910905755,7.39,-0.7364806647854729,1.0828487431078928,1.1663835550208055,-0.7823122376971517,-0.11539544600827759,买进,0.0,2022-12-27,7.35
1.0994970839352036,7.3,-0.6864592712342399,1.0591469705903875,1.0781097192570581,-0.6917308116146159,-0.7479092689013734,卖出,-0.012178619756427585,2022-12-28,7.16
1.0108986015608232,7.14,-0.2672606229959197,0.9548591715133614,0.8072420588313117,0.0910036876953823,-2.183767476535129,持有,0.0,2022-12-29,7.17
0.7379194937046252,7.18,0.14276379796421707,0.8351652202999571,0.6705989979915381,0.7573053039989613,1.3444279755254869,买进,0.0,2022-12-30,7.24
0.9103273512980131,7.2,0.31098466017559356,1.19187689668842,0.8785866658184507,1.275160960767585,0.9804174745165267,买进,0.0,2023-01-03,7.6
1.0444223516484268,7.61,-0.22521071436882545,0.9667100577721145,0.9450943502979863,0.17498275743090694,-1.2511924490668334,卖出,0.056944444444444464,2023-01-04,7.72
0.891170922676526,7.69,-0.6759730271763436,0.8553117269398365,0.9209097377599736,-0.690367526732683,-0.19338121102418546,持有,0.0,2023-01-05,7.8
0.8768036012104106,7.72,-0.43466518353740313,0.830424865796456,0.7794297544125971,-0.2561591880487372,-1.167028528241112,持有,0.0,2023-01-06,7.61
0.7403140472823114,7.6,-0.014960930009456582,0.6585870150445383,0.553303627182175,0.43237642113396435,-1.176064102881932,持有,0.0,2023-01-09,7.59
0.6074163237207411,7.62,-0.637506981997713,0.5910369633696466,0.6379497710652205,-0.6553845275898765,-0.007649165900743452,持有,0.0,2023-01-10,7.72
0.6157972612426419,7.66,-0.6431455906069773,0.62540453352003,0.5835343928546912,-0.6624684030630783,0.16579436103997794,持有,0.0,2023-01-11,7.56
0.6445319041748735,7.56,-0.39512183243154375,0.6965098510725477,0.6669713061108364,-0.20901972698862897,0.5287246944580324,买进,0.0,2023-01-12,7.48
0.7163685115054517,7.55,-0.549442408760557,0.715471269086552,0.7165497618137632,-0.478446293658961,0.17921813777769272,卖出,-0.0013227513227512947,2023-01-13,7.66
0.7474977080153687,7.68,-0.666800729689342,0.7427283074816842,0.7637097562628883,-0.6865268081403537,0.11795150860203056,持有,0.0,2023-01-16,7.69
0.7714432437922286,7.7,-0.6319076928837776,0.7415432188558091,0.7455712968593787,-0.6291449049384696,-0.7849898781968337,持有,0.0,2023-01-17,7.43
0.6852393149955346,7.47,-0.613905153396745,0.7273221553453051,0.7177589924406637,-0.5966144312297142,0.3818378293724447,买进,0.0,2023-01-18,7.44
0.7403140472823114,7.45,-0.6237275492881088,0.7308774212229311,0.7576636031283854,-0.607135535116554,0.08867825527413774,买进,0.0,2023-01-19,7.54
0.7606677526926414,7.54,-0.7003525616235691,0.7474686619851852,0.827798979488623,-0.7475324053746748,0.11727831116936677,买进,0.0,2023-01-20,7.67
0.7846132884695012,7.81,-0.1190866728047743,1.092329452114895,0.8169159038465176,0.38967039400759934,3.0757905479350645,买进,0.0,2023-01-30,7.78
1.1713336912657812,7.71,0.2381070610912528,1.2238742895870531,1.194195859439521,1.219887602251182,-0.4523938914908043,买进,0.0,2023-01-31,7.78
1.1210480661343771,7.73,-0.47244446427921766,1.0769232999785168,1.0478789535845419,-0.2744232023149907,-1.0141692750940552,卖出,0.0025940337224384514,2023-02-01,8.03
0.9965312800947079,8.05,-0.6523895315916024,1.014113602807126,1.0502974148383435,-0.6266516277486117,-0.03298270210422258,买进,0.0,2023-02-02,7.95
1.0025176640389224,7.95,-0.7504407741944713,0.9655249691462394,1.0297404941810322,-0.8230737521700383,-0.42150854174416413,卖出,-0.01242236024844727,2023-02-03,8.15
0.9582184228517328,8.09,-0.7891022107302571,0.9299723103699802,1.0103928041506214,-0.8984412045717353,0.03290481579708766,持有,0.0,2023-02-06,8.1
0.9725857443178482,8.08,-0.6688125369963479,0.9489337283839853,1.0249035716734298,-0.6627504716609707,0.3120192012966871,持有,0.0,2023-02-07,8.35
1.0228713694492533,8.3,-0.5642578981108796,1.094699629366646,1.0744820273763562,-0.44026253231685175,0.39927754726410414,买进,0.0,2023-02-08,8.21
1.0851297624690874,8.14,-0.3815898954410028,1.0615171478421377,0.8060328282044114,-0.10756601731115893,-0.06116262952224084,卖出,-0.019277108433734955,2023-02-09,8.29
1.0875243160467738,8.34,-0.5017495494940396,1.0615171478421377,1.0914112561529654,-0.31626781717621555,0.1834785363482068,持有,0.0,2023-02-10,8.28
1.1222453429232198,8.28,-0.47167037679142604,1.106550515625399,1.1700112469015076,-0.24217656538890184,0.19030333106081693,买进,0.0,2023-02-13,8.24
1.1581636465885088,8.24,-0.6290171069173685,1.0970698066183968,1.1688020162746071,-0.5654093791583464,-0.5248346324446962,卖出,-0.004830917874396033,2023-02-14,8.15
1.09829980714636,8.24,-0.6764306289103232,1.0615171478421377,1.1446174037365937,-0.6662349710675199,-0.2871670670699207,持有,0.0,2023-02-15,8.4
1.070762441002972,8.43,-0.6920616962588456,1.0259644890658792,1.132525097467588,-0.6988956666267027,-0.12478333996101995,持有,0.0,2023-02-16,8.19
1.0647760570587574,8.25,-0.568394887956821,1.014113602807126,0.9995097285085159,-0.4670785101367884,-0.006409877559165589,持有,0.0,2023-02-17,8.03
1.0743542713695011,8.1,-0.5107163242201815,1.011743425555375,1.0478789535845419,-0.3498987948592526,-0.833746137277799,持有,0.0,2023-02-20,8.3
0.9749802978955344,8.33,-0.7194198633951491,1.0484811729575094,1.0599712598535487,-0.7587751529343097,0.1814276546746648,买进,0.0,2023-02-21,8.49
1.008504047983137,8.78,-0.766914919065534,0.9904118302896199,0.9995097285085159,-0.8558212401377804,-0.421009688679185,卖出,0.0540216086434573,2023-02-22,8.69
0.9642048067959472,8.59,-0.7654707115898692,0.9513039056357354,1.041832800450039,-0.8511617466512149,0.1914554621301746,买进,0.0,2023-02-23,8.31
0.9989258336723934,8.26,-0.7699408316385654,0.9430082852546083,1.0587620292266482,-0.859521617132725,-0.07929533916846027,卖出,-0.03841676367869617,2023-02-24,8.37
0.9989258336723934,8.25,-0.7163087987862216,0.9252319558664791,1.0273220329272306,-0.7578870158624671,-0.3292374143591024,持有,0.0,2023-02-27,8.09
0.9665993603736336,8.21,-0.7408583960813414,0.9607846146427376,1.0478789535845419,-0.8028297582710824,0.032673475271385505,买进,0.0,2023-02-28,8.29
0.980966681839749,8.25,-0.5096930524460426,0.9264170444923542,0.9668605015821979,-0.3657018494473367,-0.6278696806314754,卖出,0.0048721071863579955,2023-03-01,8.48
0.9103273512980131,8.45,-0.6534359608599228,0.8719029677020906,0.9148635846254699,-0.6455101491644629,0.1288625349482384,持有,0.0,2023-03-02,8.52
0.9366674406525592,8.55,-0.8092282441889412,0.8896792970902206,0.9668605015821979,-0.9398162720191987,-0.07929533916846027,持有,0.0,2023-03-03,8.36
0.9366674406525592,8.41,-0.8182659387410136,0.8837538539608437,0.980162038478105,-0.9576613061543778,-0.22029464370232482,持有,0.0,2023-03-06,8.16
0.918708288819914,8.18,-0.8388129079012235,0.8683477018244654,0.9644420403283971,-0.9975652132419431,-0.08873731942238994,持有,0.0,2023-03-07,7.92
0.9175110120310712,7.93,-0.7448627127835354,0.8624222586950885,0.9716974240898004,-0.8185419097025661,-0.17374329310984615,持有,0.0,2023-03-08,8.05
0.9055382441426413,8.08,-0.5830072667852612,0.8256845112929542,0.8362635938769276,-0.5247108647491083,-0.6855698607366976,持有,0.0,2023-03-09,8.06
0.8289125296566909,7.94,-0.6303491452805923,0.7842064093873196,0.8459374388921327,-0.6170770466036133,-0.2627950438290883,持有,0.0,2023-03-10,7.98
0.8061642706686747,7.98,-0.43033593824497685,0.7308774212229311,0.7298512987096704,-0.2681168908345215,-0.875855654304649,持有,0.0,2023-03-13,8.12
0.7079875739835508,8.29,-0.7024203328748466,0.6716229899291665,0.7346882212172728,-0.759556120758272,0.11003433408944195,持有,0.0,2023-03-14,8.37
0.7307358329715675,8.42,-0.7693659950902927,0.6941396738207968,0.7697559093973917,-0.8786869452518544,0.1287205203658547,持有,0.0,2023-03-15,8.14
0.7558786455372696,8.03,-0.7027792740346578,0.7119160032089268,0.7697559093973917,-0.7577129308333751,-0.30563594379555525,持有,0.0,2023-03-16,7.89
0.7283412793938816,7.92,-0.7287846575525332,0.6763633444326675,0.7455712968593787,-0.8082163560091474,-0.2874413713307727,持有,0.0,2023-03-17,8.13
0.703198466828179,8.16,-0.6985479656447069,0.6668826354256654,0.751617449993882,-0.7526442224741959,-0.05934079192314391,持有,0.0,2023-03-20,7.95
0.7055930204058649,7.93,-0.37038794007856385,0.9358977534993571,0.7709651400242925,-0.11461347894589857,1.4861505119661482,买进,0.0,2023-03-21,8.35
0.8935654762542122,8.61,-0.5418633951180127,0.8647924359468394,0.9027712783564632,-0.4393303423923369,-0.022286622158374198,卖出,0.08575031525851194,2023-03-22,8.99
0.9007491369872695,8.91,-0.3744687247563359,0.9382679307511073,0.9450943502979863,-0.09905786680506667,0.17678303846698884,买进,0.0,2023-03-23,8.97


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Magnificent_Blast.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
0.5909336662611523,21.45,-0.9383345206249556,0.6052186995667216,0.6478028630963675,-0.6798566397811492,0.6079085580044945,买进,0.0,2022-05-25,21.62
0.6360352522262167,21.4,-0.8537495131564614,0.6179275322195917,0.6495715962785271,-0.5424696478116071,0.09119621534544892,卖出,-0.0023310023310023644,2022-05-26,22.15
0.6429739577593033,22.15,-0.9677804935628449,0.6145385101788262,0.6566465290071661,-0.7260607945412264,-0.2631340645226684,持有,0.0,2022-05-27,22.08
0.6230251793516788,22.31,-0.9596178897938159,0.5798010342609816,0.6469184965052874,-0.7182680144074594,-0.16182244916803656,持有,0.0,2022-05-30,22.1
0.6108824446687768,22.18,-1.0244296754342788,0.5874263338527036,0.6203874987728907,-0.82176850819894,-0.05841458527871107,持有,0.0,2022-05-31,22.42
0.6065457537105978,22.45,-1.0656654042477387,0.5637031795673466,0.6124281994531717,-0.8909591480715874,-0.36050449698278664,持有,0.0,2022-06-01,22.24
0.5796582697698863,22.26,-0.900558552843539,0.631483620382653,0.5938565010404943,-0.6210583939523974,1.3168391765791136,买进,0.0,2022-06-02,22.75
0.6768001472331016,23.0,-1.0075052113044414,0.6272473428316964,0.6654901949179651,-0.7905728251624144,-0.5402883259491317,卖出,0.03324348607367468,2022-06-06,24.05
0.6351679140345807,24.29,-1.0801059506683814,0.6035241885463389,0.6663745615090452,-0.9085124231946632,0.022463253565381515,持有,0.0,2022-06-07,23.87
0.6369025904178524,23.7,-0.9690928464967591,0.6272473428316964,0.6725651276466041,-0.7252991029691204,0.33166122696899597,买进,0.0,2022-06-08,23.41
0.662055397975292,23.47,-0.7000098804057244,0.6569012856883927,0.6283467980926096,-0.2883383480938247,-0.03442500068065508,卖出,-0.009704641350210989,2022-06-09,22.94
0.6594533834003846,22.8,-0.7136583854676735,0.6823189509941326,0.7061710581076401,-0.29015973142049684,0.895011769876516,买进,0.0,2022-06-10,23.86
0.7279731005396166,23.69,-0.6987890829614739,0.7246817265036991,0.7636548865278328,-0.24644961584339087,0.31833067671955106,买进,0.0,2022-06-13,23.59
0.7531259080970563,23.4,-0.8464896810647571,0.7348487926259952,0.7884171510780698,-0.4955930510540829,0.32570768333742794,买进,0.0,2022-06-14,23.97
0.7791460538461318,23.97,-0.8483057619380281,0.7441686032380997,0.7769203853940313,-0.5019992035472466,-0.5487262981411621,卖出,0.024358974358974373,2022-06-15,24.05
0.7349118060727033,24.05,-0.9776180445540975,0.7212927044629339,0.753926854025954,-0.7227537276473791,0.30639948989110316,买进,0.0,2022-06-16,24.16
0.7591972754385072,24.03,-0.9705394232334443,0.7077366162998726,0.7707298192564721,-0.7114390073287116,-0.24986169023319663,卖出,-0.0008316008316008139,2022-06-17,24.23
0.7392484970308826,24.27,-0.8917046187544463,0.7348487926259952,0.7839953181226703,-0.5721839770882009,0.5573995744811839,买进,0.0,2022-06-20,25.22
0.783482744804311,25.26,-0.35264817987574304,0.960218758336889,0.9882840006621245,0.5094992749332031,2.875251043195892,买进,0.0,2022-06-21,25.0
1.0159293801627187,25.01,0.26185723782647347,1.0042760448668382,0.9484875040635296,1.6361139155535953,-1.2588273226460152,卖出,-0.009897070467141725,2022-06-22,24.5
0.9040427534416942,24.5,-0.6192935242410356,0.9127724497661747,0.8768538101860587,-0.03836422401391042,0.29537413566209975,持有,0.0,2022-06-23,25.5
0.9291955609991337,25.59,-0.8144884462342182,0.9026053836438785,0.9476031374724498,-0.39073641886215077,0.09041578660388494,持有,0.0,2022-06-24,25.92
0.9370016047238564,26.17,-0.8049447365409238,0.893285573031774,0.9290314390597721,-0.3783908293320091,-0.2923591674549812,持有,0.0,2022-06-27,27.45
0.9118487971664169,27.53,-0.8554947680848983,0.8721041852769907,0.9237252395132926,-0.47560645819714864,-0.4377144050746665,持有,0.0,2022-06-28,27.76
0.8745532549260753,27.88,-0.8489568423918813,0.8187270881349368,0.8308667474499045,-0.48591316928014877,-1.0846597317025828,持有,0.0,2022-06-29,27.47
0.783482744804311,27.65,-0.9350133020508561,0.7670445020132657,0.777804751985111,-0.641668500082228,-0.4725915598171883,持有,0.0,2022-06-30,27.83
0.7453198643723336,27.64,-1.0083837985127981,0.7340015371158037,0.793723350624549,-0.7717134203395151,0.2940931839937239,买进,0.0,2022-07-01,28.61
0.7687379955465015,29.75,-0.9628703553775643,0.7500993918094391,0.8193699817658657,-0.6902282830627682,0.20471661250831316,买进,0.0,2022-07-04,29.87
0.7852174211875828,30.05,-0.8967215140955989,0.7543356693603959,0.834404213814224,-0.5723786989113473,0.1925408244847574,买进,0.0,2022-07-05,29.98
0.800829508637028,29.99,-0.8102292157565838,0.823810621196085,0.8618195781377004,-0.4086516194939046,0.8516025941761163,买进,0.0,2022-07-06,30.39
0.870216563967896,30.33,-0.8916438120896131,0.8534645640527813,0.9122284738292541,-0.542441583454894,0.12367149740641273,买进,0.0,2022-07-07,32.74
0.8806246222675262,32.84,-0.899812461975884,0.8348249428285721,0.9078066408738547,-0.560250294729019,-0.10345815400777843,卖出,0.08275634685130251,2022-07-08,32.3
0.8719512403511677,32.2,-0.9684284645849737,0.8322831762979981,0.8733163438217392,-0.6874773405368502,-0.4966285871148997,持有,0.0,2022-07-11,30.6
0.8303190071526468,30.69,-1.053577833911451,0.8034764889514928,0.8635883113198601,-0.839074065450443,0.2940532813826188,买进,0.0,2022-07-12,30.29
0.8546044765184507,30.33,-0.8251499966324433,0.8475337754814419,0.8954255085987365,-0.4244471627837294,0.1869506511275069,买进,0.0,2022-07-13,29.59
0.870216563967896,29.85,-0.5808619846043861,0.8814239958890954,0.9228408729222128,0.033264052050409595,0.7029514017831442,买进,0.0,2022-07-14,30.83
0.9291955609991337,30.9,-0.5263997697124644,0.9110779387457917,0.9458344042902899,0.1390028626901661,-0.12162750704525352,买进,0.0,2022-07-15,30.1
0.9187875026995035,30.03,-0.7666925074670495,0.8975218505827304,0.960868636338648,-0.2975201698472805,0.36458097204545536,买进,0.0,2022-07-18,30.14
0.950011677598394,30.14,-0.7215623881649544,0.9119251942559832,0.984746534297805,-0.21286318244248562,0.01956593162282912,卖出,0.003663003663003644,2022-07-19,30.1
0.9517463539816656,30.29,-0.8058832666830794,0.9110779387457917,0.9484875040635296,-0.37497962741948065,-0.5107635246178801,持有,0.0,2022-07-20,30.23
0.9075121062082375,30.24,-0.9836539697698268,0.8653261411954599,0.9210721397400532,-0.7051842681269809,0.09122056606968552,持有,0.0,2022-07-21,29.96
0.9153181499329601,30.05,-0.835462945185119,0.8712569297667992,0.9502562372456893,-0.4321061029932368,-0.030922950439892162,持有,0.0,2022-07-22,30.16
0.9127161353580525,29.95,-0.8822291438128823,0.8746459518075645,0.9228408729222128,-0.5222045289462409,-0.39689938469672165,持有,0.0,2022-07-25,29.15
0.8788899458842543,29.36,-0.9106825170458525,0.8466865199712508,0.8989629749630559,-0.5789217040458813,-0.13445361103385953,持有,0.0,2022-07-26,29.2
0.8676145493929883,29.16,-0.8365078869907326,0.8373667093591463,0.9148815736024939,-0.4447567996739022,0.22736018649941128,买进,0.0,2022-07-27,30.67
0.886695989608977,30.79,-0.005061045545740803,0.9830946571120549,0.9467187708813698,1.1450570851822401,1.5406499252689896,买进,0.0,2022-07-28,30.1
1.0167967183543543,30.06,-0.31930297955542497,0.9771638685407156,1.0360397965804389,0.574877144162221,0.058048959190796535,卖出,-0.023708996427411512,2022-07-29,30.18
1.0220007475041697,30.02,0.09642510531465762,1.0847653183350143,1.0634551609039153,1.437326746224967,1.070024708363661,买进,0.0,2022-08-01,30.08
1.1174079485841129,30.0,-0.5783367805517393,1.0551113754783181,1.121823355915188,0.11921629317504628,-0.12243133775527085,卖出,-0.0006662225183211051,2022-08-02,29.06
1.1061325520928469,29.23,-0.4422905052978073,1.109335728130563,1.1421637875100255,0.4134657236136317,0.3481682193820333,买进,0.0,2022-08-03,29.55
1.1382240651833735,29.91,0.3976473304555542,1.2855648742503598,1.224409880480455,2.2903277585344863,2.243134585546853,买进,0.0,2022-08-04,31.19
1.347252569367613,31.19,0.5324539789286823,1.3855410244529367,1.2571314443504111,2.6067800182524854,1.027196556324351,卖出,0.042795051822133105,2022-08-05,30.8
1.4504658141722795,31.0,0.6067184370113966,1.6736078979179887,1.4357734957485484,3.082449206267734,1.8588719035125654,买进,0.0,2022-08-08,33.0
1.6438822309070735,33.01,0.4135337626280545,1.6566627877141624,1.5233257882654574,2.6733461502434523,-1.1908413512741822,卖出,0.0648387096774193,2022-08-09,32.1
1.5120468257784248,31.8,-0.508938410371543,1.4804336415943653,1.4994478903063009,0.47181948518137284,0.015879356109033453,持有,0.0,2022-08-10,34.21
1.513781502161696,34.38,-0.46611583490138486,1.4973787517981922,1.531285087585177,0.5737237886839157,-0.2943997015298743,买进,0.0,2022-08-11,34.41
1.4825573272628056,34.45,-0.42220651304354034,1.4524742097580516,1.5091759228081796,0.6594762091986991,-0.008709224942445377,买进,0.0,2022-08-12,34.33
1.4816899890711699,34.5,-0.04247061862229596,1.5507558489402462,1.5392443869048955,1.5957185124912123,1.0805103474519273,买进,0.0,2022-08-15,34.01
1.5953112921754657,34.02,0.34334024165744,1.7405410832231039,1.6214904798753251,2.6012765223605836,1.6059936642199955,买进,0.0,2022-08-16,33.69
1.7705136068859075,33.69,0.20983609958443217,1.7803620922020962,1.7426487028532704,2.4060324650207026,0.5644387837737337,买进,0.0,2022-08-17,33.35
1.8355639712585963,34.0,0.06934195499491733,1.8091687795486018,1.8664600256044548,2.1069313298448704,0.11773011054819651,买进,0.0,2022-08-18,34.16
1.8494413823247702,34.14,0.07783623148121831,1.7913764138345838,1.805438730819942,2.084942445651231,-0.27265562644100655,卖出,0.004117647058823546,2022-08-19,32.42
1.8173498692342434,32.88,-0.14239548926461928,1.7312212726109992,1.6161842803288455,1.4575618270456268,-0.7134460975842867,持有,0.0,2022-08-22,34.36
1.734085402837202,34.32,0.2661608640792843,1.9769253705664849,1.7789077330875456,2.7067839173598696,2.421351750688836,买进,0.0,2022-08-23,33.85
2.009898947777402,33.96,0.04270345341176978,2.0455530668919826,2.005305580403997,2.2495889362091726,0.48421047480942975,买进,0.0,2022-08-24,31.71
2.069745283000276,31.8,-0.22266132332168043,2.020982657096434,2.005305580403997,1.5025979490675145,-0.5738060773119072,卖出,-0.06360424028268552,2022-08-25,31.84
1.9977562130945,31.79,-0.18114349995233242,1.9193119958734743,1.734689403533551,1.4729097406135157,-1.8964556131034485,持有,0.0,2022-08-26,31.04
1.7644422395444566,30.55,-0.14936631695215902,1.864240387711038,1.750608002172989,1.5770551193207087,1.048408687037463,买进,0.0,2022-08-29,32.05
1.8850022481818398,31.96,-0.4262399642287401,1.864240387711038,1.8257791624147797,0.8590898091352178,-0.7648894047410791,卖出,0.046153846153846156,2022-08-30,31.33
1.7939317380600759,31.1,0.11751223479246535,1.7668060040390352,1.6489058441988018,2.083418058082534,-1.773004763905112,持有,0.0,2022-08-31,30.15
1.5883725866423792,30.25,-0.47967727587505,1.6778441754689457,1.6365247119236834,0.6397537877701626,1.2110369435060402,买进,0.0,2022-09-01,30.8
1.7202079917710285,30.8,-0.3686667628965314,1.715123417917364,1.7709484337678263,0.9526151739857702,0.4431338002950227,买进,0.0,2022-09-02,31.0
1.7705136068859075,30.99,-0.4393156428685673,1.7244432285294686,1.7789077330875456,0.7728640719133988,-0.43731490104747456,卖出,0.0061688311688310946,2022-09-05,30.27
1.7202079917710285,30.35,-0.38598612485537076,1.699025563223729,1.6727837421579586,0.8715513408735619,0.30546678654591713,持有,0.0,2022-09-06,30.66
1.7549015194364623,30.68,-0.37503626103780874,1.710039884856216,1.734689403533551,0.9208732911008147,-0.4166812329450028,持有,0.0,2022-09-07,31.2
1.707197918896491,31.2,-0.4856591315280157,1.6558155322039707,1.6179530135110056,0.6003984752192175,-1.3365712750893153,持有,0.0,2022-09-08,30.72
1.5562810735518529,30.92,-0.7788659326681727,1.57871528077656,1.6188373801020854,-0.10000274250193285,0.20086401496767492,买进,0.0,2022-09-09,30.95
1.5779645283427493,30.99,-0.7204645860200256,1.6041329460822997,1.6533276771542011,0.04955772390236341,0.44737049371036725,买进,0.0,2022-09-13,31.33
1.6265354670743568,30.96,-0.6686262132648977,1.6219253117963177,1.6382934451058428,0.17161196458509623,0.5349955790934109,买进,0.0,2022-09-14,30.72
1.6855144641055946,30.97,-0.7464685907851836,1.596507646490578,1.6020344148715677,-0.026149499522348494,-1.1986728081202402,卖出,0.00032299741602060756,2022-09-15,28.58
1.5510770444020376,28.44,-0.8179934667724726,1.5346579942466105,1.5648910180462121,-0.20585293121031578,-0.41185194054074065,买进,0.0,2022-09-16,28.8
1.5068427966286095,28.74,-0.8638342639698058,1.453321465268243,1.4525764609790666,-0.33930960627536433,-0.827001761388291,卖出,0.010548523206750954,2022-09-19,27.97
1.4192416392733889,28.22,-0.8059779316044674,1.5126293509816362,1.5171352221278982,-0.18817373606172827,1.1370173198339653,买进,0.0,2022-09-20,28.35
-0.3206387731481253,28.53,7.094826715147972,-0.26745447593034827,-0.37806238255630403,6.338391069073498,-0.9815126881140477,卖出,0.010985116938341683,2022-09-21,28.29
-0.3622710063466461,28.13,4.6016625924820715,-0.39369554694885645,-0.4187432457459788,3.7403331901688786,-1.29124996355204,持有,0.0,2022-09-22,28.92
-0.41517863603643285,28.93,2.410680991121293,-0.39877908001000445,-0.39840281415114137,1.9312009071633274,0.5091036635861989,买进,0.0,2022-09-23,28.23
-0.3952298576288083,28.0,1.42076697148099,-0.40640437960172643,-0.4213963455192186,1.0619759256326153,-1.0018429831802202,卖出,-0.03214656066367092,2022-09-26,27.56
-0.43512741444405745,27.75,0.5774353637466257,-0.4436836220501449,-0.5222141369023259,0.2670657835000239,-2.842338970969582,持有,0.0,2022-09-27,27.83
-0.5444120265901744,27.84,1.045310000604968,-0.5733137151094183,-0.5982696637351964,0.4688129543998004,-1.0766615731322706,持有,0.0,2022-09-28,26.45
-0.581707568830516,26.81,0.385314115013037,-0.5758554816399925,-0.5664324664563203,0.013537478733622392,0.7275681789130762,买进,0.0,2022-09-29,26.78
-0.5574220994647122,26.84,-0.7869093415544322,-0.5970368693947757,-0.6345286939694718,-0.8460673935709716,-2.866027263296304,卖出,0.001118985453189151,2022-09-30,26.27
-0.6554313151195631,26.28,0.8786774547013173,-0.6224545347005155,-0.7035092880737032,0.25381392802759345,0.5628527149613735,持有,0.0,2022-10-10,25.78
-0.6380845512868462,25.6,0.18295834450471082,-0.6673590767406561,-0.6796313901145462,-0.23183718901698247,-1.823677230130934,持有,0.0,2022-10-11,25.73
-0.6953288719348123,25.61,-0.06874704415575492,-0.6834569314342913,-0.6769782903413064,-0.4094811048785551,0.17650691725615913,买进,0.0,2022-10-12,26.26
-0.6901248427849971,26.16,0.10006763183361439,-0.6859986979648652,-0.7326933855793395,-0.32139788947330233,-2.0231312237940395,卖出,0.021475985942991046,2022-10-13,26.28
-0.7499711780078708,26.76,0.6830074806391253,-0.7215834293929011,-0.784871014453053,-0.049472011413752945,0.7878380481716836,持有,0.0,2022-10-14,27.44
-0.7282877232169747,27.43,-0.05520909666622994,-0.7258197069438578,-0.7592243833117361,-0.4522779858525685,-1.3201565063671548,持有,0.0,2022-10-17,28.9
-0.7655832654573161,28.79,-0.20128501669350118,-0.7512373722495977,-0.7822179146798134,-0.5504724555864992,0.5785422948029058,持有,0.0,2022-10-18,28.96
-0.7499711780078708,28.74,0.07359047520772312,-0.7300559844948146,-0.7433057846722981,-0.36963224637569675,1.1977529867716064,买进,0.0,2022-10-19,28.56
-0.7170123267257085,28.56,0.2657397088268317,-0.7292087289846232,-0.7353464853525792,-0.25316310019774124,-0.9691204425042826,卖出,-0.006263048016701452,2022-10-20,28.54
-0.7447671488580557,28.6,-0.13549479653708602,-0.7563209053107457,-0.7627618496760558,-0.5136388160758112,-1.3161446608110137,持有,0.0,2022-10-21,28.64
-0.7811953529067613,28.32,-0.4259428407528506,-0.774960526534955,-0.7751429819511743,-0.6918473262063022,0.26216209424533726,买进,0.0,2022-10-24,27.77
-0.7742566473736746,27.55,-0.46215407339205383,-0.7630989493922763,-0.7530338171741771,-0.7035830449225333,0.5525614266084155,买进,0.0,2022-10-25,27.18
-0.7595118981158652,27.42,-0.0011561175384839516,-0.774960526534955,-0.8202456780962486,-0.4655855759239323,-2.8729791764714196,卖出,-0.004718693284936443,2022-10-26,28.06
-0.8375723353630916,28.19,0.29544203713577916,-0.8308793902075827,-0.8503141421929648,-0.35545490281103936,0.4605048538178281,持有,0.0,2022-10-27,27.95
-0.8262969388718255,27.73,-0.33730140685363735,-0.844435478370644,-0.855620341739444,-0.6906307137941445,-1.7105307448932525,持有,0.0,2022-10-28,26.7
-0.8687965102619821,26.5,-0.23468981445520407,-0.8486717559216006,-0.855620341739444,-0.6373010845021474,1.0385066274981438,买进,0.0,2022-10-31,27.33
-0.8445110408961785,27.32,-0.4375962998711672,-0.8537552889827487,-0.8432392094643256,-0.7417109636599157,-0.2511445517339842,卖出,0.030943396226415103,2022-11-01,27.9
-0.8505824082376292,27.63,-0.45784232806751807,-0.8385046897993047,-0.8335111769624468,-0.7435721601166424,0.7220805299965907,买进,0.0,2022-11-02,27.87
-0.8332356444049124,27.81,-0.43976789243826414,-0.8452827338808354,-0.8361642767356865,-0.7400430399712709,-0.2471508013249485,卖出,0.006514657980456016,2022-11-03,28.36
-0.8393070117463632,28.06,-0.10476100062666406,-0.8351156677585395,-0.8237831444605681,-0.5539460400817552,0.5682839120935868,买进,0.0,2022-11-04,28.95
-0.8254296006801897,29.2,0.3745934854120478,-0.8105452579629908,-0.8105176455943697,-0.28091427430761273,0.4526824214506886,买进,0.0,2022-11-07,28.54
-0.8141542041889236,28.71,-0.32802113512588454,-0.8385046897993047,-0.8388173765089262,-0.6793351359568732,-0.7554198269648272,卖出,-0.016780821917808168,2022-11-08,28.37
-0.8332356444049124,28.35,0.1409050078939341,-0.8012254473508862,-0.8149394785497692,-0.4011834775431044,1.620651656458396,买进,0.0,2022-11-09,28.86
-0.7933380875896633,28.6,0.20316947796726534,-0.7961419142897382,-0.7839866478619731,-0.3532800559765857,0.2330665008928706,卖出,0.008818342151675485,2022-11-10,27.7
-0.7872667202482123,28.39,0.5307721218581822,-0.7758077820451463,-0.7671836826314551,-0.1442913293618133,0.6613838071324093,买进,0.0,2022-11-11,27.45
-0.7699199564154953,27.48,-0.15062166363779209,-0.7842803371470596,-0.7733742487690144,-0.5403327143017734,-0.1945461392819815,卖出,-0.0320535399788658,2022-11-14,27.75
-0.7751239855653104,27.79,0.2743257135490032,-0.7732660155145723,-0.7601087499028162,-0.2856583181368368,0.5206202168672844,买进,0.0,2022-11-15,28.32
-0.7612465744991368,28.04,0.26872787271400395,-0.762251693882085,-0.7592243833117361,-0.28793751295867254,0.5113462657653204,卖出,0.008996041741633681,2022-11-16,28.36
-0.7473691634329632,28.3,0.4762259523097011,-0.7597099273515111,-0.7583400167206562,-0.15999958007463536,-0.28331672580909095,持有,0.0,2022-11-17,28.01
-0.7551752071576858,28.06,0.5832201159775043,-0.7732660155145723,-0.816708211731929,-0.15665819361954655,-2.8888671601466025,持有,0.0,2022-11-18,27.52
-0.8341029825965481,27.19,0.013160051613181801,-0.8291848791872002,-0.840586109691086,-0.5035598934892292,-0.4591622714143529,持有,0.0,2022-11-21,27.79
-0.8453783790878142,27.65,0.021421293466357842,-0.859686077554088,-0.8865731724272402,-0.5351524717399375,-1.8291539087713322,持有,0.0,2022-11-22,27.17
-0.8896126268612425,27.01,-0.4685548385967823,-0.8690058881661925,-0.8741920401521217,-0.7721736699591186,1.2631680717187184,买进,0.0,2022-11-23,27.08
-0.8609904665372595,26.98,-0.14235765784530546,-0.834268412248348,-0.8565047083305241,-0.5840745210458385,1.5400995288990094,买进,0.0,2022-11-24,27.33
-0.8245622624885539,27.06,0.036002282553220445,-0.8257958571464348,-0.8184769449140886,-0.4752226646750307,-0.27897913138813873,卖出,0.0029651593773164673,2022-11-25,26.41
-0.8315009680216406,26.8,-0.32728091762926453,-0.8435882228604528,-0.8565047083305241,-0.6871500179913372,-1.547297098575161,持有,0.0,2022-11-28,28.95
-0.869663848453618,28.93,-0.12387502292911734,-0.8495190114317921,-0.8529672419662044,-0.5842356867237612,0.4825406371333407,买进,0.0,2022-11-29,28.63
-0.8583884519623519,28.66,-0.3369206742136022,-0.8656168661254273,-0.8741920401521217,-0.7051503719439566,0.03608025392377915,卖出,-0.009332872450743159,2022-11-30,29.58
-0.8575211137707162,29.71,-0.528889906285108,-0.8783256987782971,-0.8662327408324028,-0.8021475047134778,-0.8033233749528007,持有,0.0,2022-12-01,29.78
-0.8766025539867048,29.71,-0.409263503490622,-0.8834092318394453,-0.8786138731075213,-0.7488941206643744,-0.676214442915357,持有,0.0,2022-12-02,29.76
-0.89221464143615,29.83,-0.5372008990458748,-0.9020488530636545,-0.8883419056094,-0.8181615952826211,-0.19268657871377196,持有,0.0,2022-12-05,29.74
-0.8965513323943294,29.85,0.003934194940606412,-0.8791729542884886,-0.8706545737878023,-0.5369619219206777,1.1606616050202523,买进,0.0,2022-12-06,30.28
-0.8705311866452539,30.23,-0.4361046363744779,-0.8808674653088713,-0.871538940378882,-0.7580953388148879,-0.5212872503144602,卖出,0.012730318257956416,2022-12-07,29.84
-0.8826739213281558,29.68,-0.3188258545319327,-0.8817147208190625,-0.8741920401521217,-0.7008600198783621,0.45419794764508425,买进,0.0,2022-12-08,29.39
-0.8722658630285255,29.39,1.7316861322007127,-0.8190178130649041,-0.8609265412859234,0.41206954220155,2.386641270229617,买进,0.0,2022-12-09,29.78
-0.8167562187638312,30.24,1.1916700881426103,-0.8096980024527995,-0.8105176455943697,0.1613982091104676,0.412815915031585,买进,0.0,2022-12-12,29.71
-0.806348160464201,29.69,0.7880637773577841,-0.7986836808203122,-0.7928303137727719,-0.039918749880605155,0.6106711066770845,买进,0.0,2022-12-13,29.2
-0.7907360730147557,29.11,0.10422442381054965,-0.8096980024527995,-0.7937146803638518,-0.4170792098108506,-0.6321189641255749,卖出,-0.01953519703603913,2022-12-14,28.97
-0.8072154986558367,28.85,0.22519150991688347,-0.8130870244935647,-0.800789613092491,-0.3581065578597758,0.1015156550657594,持有,0.0,2022-12-15,28.74
-0.8046134840809293,28.6,0.7486717688107012,-0.8046144693916515,-0.8043270794568106,-0.06882421679811192,-0.23756210946220305,持有,0.0,2022-12-16,28.52
-0.8106848514223802,28.5,-0.07743168696207348,-0.8063089804120341,-0.7990208799103312,-0.5203920038490671,0.23861344653579664,买进,0.0,2022-12-19,27.84
-0.8046134840809293,27.86,0.0891847935443344,-0.8063089804120341,-0.8016739796835708,-0.427441611764101,-0.40692082288212356,卖出,-0.022456140350877212,2022-12-20,27.69
-0.8150215423805596,27.71,-0.18381001040223363,-0.8274903681668173,-0.8299737105981273,-0.5969147180333314,-0.962465964537706,持有,0.0,2022-12-21,27.69
-0.8393070117463632,27.77,-0.21827097847299948,-0.8283376236770088,-0.8184769449140886,-0.610046340100629,0.9948417791695112,买进,0.0,2022-12-22,27.18
-0.8150215423805596,26.9,-0.054839938022057944,-0.8224068351056695,-0.8043270794568106,-0.5156915421618157,-0.10353198787396366,卖出,-0.03132877205617576,2022-12-23,26.92
-0.8176235569554671,26.99,-0.2424806683869574,-0.8291848791872002,-0.8193613115051687,-0.6255441850805566,0.03402103601477375,持有,0.0,2022-12-26,27.46
-0.8167562187638312,27.51,0.5911061530692664,-0.787669359187825,-0.8060958126389703,-0.1468260894066383,1.3426865228698548,买进,0.0,2022-12-27,27.36
-0.7829300292900331,27.28,0.4030732888146756,-0.7919056367387816,-0.776911715133334,-0.23638120527617337,-0.06626565332580756,卖出,-0.008360596146855704,2022-12-28,26.9
-0.7846647056733047,26.82,0.3983317509273415,-0.7919056367387816,-0.7866397476352127,-0.2451058355248532,-0.3632216135707921,持有,0.0,2022-12-29,26.84
-0.7942054257812992,27.1,-0.1471862598209234,-0.8105452579629908,-0.799905246501411,-0.5596787689631142,-0.33445653714007745,持有,0.0,2022-12-30,26.96
-0.8028788076976576,27.02,0.33720844229687424,-0.7986836808203122,-0.7839866478619731,-0.27689988928797005,0.3036693323906873,买进,0.0,2023-01-03,27.59
-0.795072763972935,27.47,2.138851533086557,-0.7427648171476844,-0.7751429819511743,0.7879619754700901,2.540866048559821,买进,0.0,2023-01-04,27.33
-0.7291550614086104,27.3,4.170657696803683,-0.6817624204139087,-0.7318090189882597,2.1770816969235613,0.21460394271341346,买进,0.0,2023-01-05,27.45
-0.7230836940671594,27.35,2.5735224487680424,-0.6902349755158219,-0.7141216871666618,1.2317332148218563,1.737774706193149,买进,0.0,2023-01-06,30.2
-0.673645417143916,30.5,1.3672242846484635,-0.677526142862952,-0.6752095571591467,0.5019376657595658,-0.5180878823709536,卖出,0.11517367458866538,2023-01-09,30.97
-0.6892575045933613,30.97,0.8770073443728873,-0.7164998963317533,-0.7158904203488217,0.1308193721135222,-1.3182500626515032,持有,0.0,2023-01-10,31.43
-0.7282877232169747,31.43,0.08709283697862413,-0.7292087289846232,-0.7167747869399016,-0.35198618121239295,0.18368380035259255,买进,0.0,2023-01-11,30.87
-0.7230836940671594,31.02,1.2387009339593635,-0.7300559844948146,-0.776911715133334,0.28368896677956346,-1.891171248319627,卖出,-0.013044861597200133,2023-01-12,30.9
-0.7768586619485821,31.1,2.0211129008412105,-0.7164998963317533,-0.7503807174009373,0.7839411937118606,0.6197274687074521,买进,0.0,2023-01-13,31.21
-0.760379236307501,31.16,0.9729089558562187,-0.7741132710247637,-0.7742586153600942,0.09552281639967396,-1.182696636154289,卖出,0.0019292604501607304,2023-01-16,31.13
-0.7924707493980273,31.13,0.29150998797403704,-0.7885166146980163,-0.7928303137727719,-0.2984531988563353,0.5993407517783331,持有,0.0,2023-01-17,31.59
-0.7768586619485821,31.53,0.2428750208798944,-0.7834330816368682,-0.768952415813615,-0.3155282191579799,-0.06574279271450752,持有,0.0,2023-01-18,31.45
-0.7785933383318538,31.5,0.13389479407121832,-0.7808913151062943,-0.7654149494492953,-0.3715571481799986,0.3594129049408442,买进,0.0,2023-01-19,31.6
-0.7690526182238594,31.75,0.6738491677334527,-0.7808913151062943,-0.8122863787765295,-0.09680441092873975,-2.133009606802787,卖出,0.007936507936507936,2023-01-20,31.6
-0.8262969388718255,31.81,0.3530437415921284,-0.8452827338808354,-0.863579641059163,-0.3505282226317435,-1.8152289592331883,持有,0.0,2023-01-30,31.33
-0.8713985248368898,31.3,-0.53883490541706,-0.8783256987782971,-0.863579641059163,-0.8058151262829847,0.036790231215196235,持有,0.0,2023-01-31,31.24
-0.8705311866452539,31.43,0.2587560979199804,-0.8740894212273406,-0.8830357060629206,-0.4215244752428313,-0.8933067786288456,持有,0.0,2023-02-01,32.9
-0.8913473032445143,32.94,0.17740334472902586,-0.8808674653088713,-0.9051448708399178,-0.47523817522781076,0.8058141885416297,持有,0.0,2023-02-02,32.33
-0.8731332012201615,32.23,-0.40636948628621705,-0.8834092318394453,-0.8777295065164412,-0.746767545956611,-0.635357134256051,持有,0.0,2023-02-03,32.06
-0.8878779504779708,32.09,-0.6166734825207938,-0.8867982538802106,-0.8839200726540005,-0.8508381424958577,0.2668704568833365,买进,0.0,2023-02-06,32.37
-0.8861432740946991,32.3,-0.48582876830320376,-0.8893400204107845,-0.8759607733342815,-0.7861873017905674,0.07571786293814087,买进,0.0,2023-02-07,31.7
-0.8844085977114274,31.81,-0.3999227705904498,-0.8978125755126978,-0.8998386712934384,-0.7573103705648926,-0.950166302309128,卖出,-0.01517027863777085,2023-02-08,31.2
-0.9060920525023236,31.73,-0.2992816941742673,-0.8944235534719325,-0.896301204929119,-0.7006582996856119,0.5102537833190259,买进,0.0,2023-02-09,31.69
-0.8948166560110578,31.49,-0.6499865520466261,-0.9003543420432718,-0.8918793719737195,-0.8715173726580975,0.19254082448475698,卖出,-0.007563819728963189,2023-02-10,31.16
-0.8904799650528784,31.18,-0.5597335687831263,-0.8935762979617412,-0.8786138731075213,-0.822677167535565,0.3829682165083764,买进,0.0,2023-02-13,31.68
-0.8818065831365199,31.63,-0.5181732498468777,-0.8952708089821239,-0.8848044392450806,-0.8075454703857876,-0.6058727430680422,卖出,0.014432328415651036,2023-02-14,31.48
-0.8956839942026934,31.5,-0.659035862095737,-0.8893400204107845,-0.8830357060629206,-0.8732456410393133,-0.03911193962418777,买进,0.0,2023-02-15,31.35
-0.8965513323943294,31.32,2.4048392326421335,-0.8452827338808354,-0.8759607733342815,0.7245603302755299,2.8636398280389477,买进,0.0,2023-02-16,30.14
-0.8323683062132765,30.14,3.2003315423113943,-0.8105452579629908,-0.8282049774159675,1.2311479284293791,1.0906911244539161,买进,0.0,2023-02-17,30.09
-0.8054808222725651,30.08,0.6492729103684264,-0.8274903681668173,-0.8175925783230088,-0.15332599352598297,-1.017810483977459,卖出,-0.0019907100199071754,2023-02-20,30.19
-0.8315009680216406,30.13,1.79565785303696,-0.7919056367387816,-0.816708211731929,0.49913512450024106,1.6869988397629716,买进,0.0,2023-02-21,30.39
-0.7898687348231198,30.48,0.9899583154936539,-0.7995309363305034,-0.784871014453053,0.07589453292298727,-0.49856226988971214,卖出,0.01161632923996022,2023-02-22,30.36
-0.8028788076976576,30.25,0.7361756536950654,-0.7944474032693556,-0.7981365133192514,-0.06511262486939225,0.03333222744401636,买进,0.0,2023-02-23,30.13
-0.8020114695060218,30.29,0.6908289106495021,-0.8046144693916515,-0.8016739796835708,-0.10409912514477611,-0.2029747665806652,卖出,0.0013223140495867488,2023-02-24,30.46
-0.8072154986558367,30.3,0.03723189005402355,-0.8190178130649041,-0.8025583462746507,-0.4648255035370603,-0.06844362116770691,持有,0.0,2023-02-27,30.23
-0.8089501750391086,30.2,0.0850884627398185,-0.8130870244935647,-0.799905246501411,-0.43304157613525246,0.033612493992391156,持有,0.0,2023-02-28,31.06
-0.8080828368474727,31.17,0.32531797538267365,-0.8096980024527995,-0.7990208799103312,-0.3001356857542279,0.2717967476802595,持有,0.0,2023-03-01,30.91
-0.801144131314386,30.84,0.34869191914758896,-0.826643112656626,-0.8565047083305241,-0.31960490709180767,-2.6974924582665376,持有,0.0,2023-03-02,31.31
-0.8705311866452539,31.37,-0.07418319454108409,-0.8859509983700191,-0.8724233069699621,-0.5833868201858946,-0.37247943898870545,持有,0.0,2023-03-03,31.37
-0.8792045685616124,31.14,0.2883699801709887,-0.869853143676384,-0.8812669728807608,-0.39600815918704957,0.6025725305042335,买进,0.0,2023-03-06,30.96
-0.8653271574954389,30.86,0.039095648880402414,-0.8740894212273406,-0.8653483742413229,-0.5176075356656079,-0.44344490998680125,卖出,-0.008991650610147756,2023-03-07,30.61
-0.875735215795069,30.44,0.04009343097152896,-0.8647696106152358,-0.8591578081037636,-0.5089097270111427,0.4494557535557034,买进,0.0,2023-03-08,30.49
-0.8653271574954389,30.54,-0.13048446555179613,-0.8605333330642793,-0.855620341739444,-0.5966109629113795,0.11028633915380517,买进,0.0,2023-03-09,30.28
-0.8627251429205312,30.2,-0.200347695774794,-0.8630750995948532,-0.8591578081037636,-0.6289063780436478,-0.4049716816790788,卖出,-0.011132940406024881,2023-03-10,30.3
-0.8722658630285255,30.0,-0.49234078206518395,-0.8749366767375318,-0.8591578081037636,-0.7800903450241657,0.33522619289029854,买进,0.0,2023-03-13,30.4
-0.8644598193038029,30.11,-0.5072154397037978,-0.8732421657171493,-0.8573890749216038,-0.7880770971398692,-0.11106417813086418,卖出,0.0036666666666666475,2023-03-14,29.3
-0.8670618338787105,29.7,-0.1605962023711262,-0.8740894212273406,-0.8830357060629206,-0.6225897510720494,-0.5556164654755136,持有,0.0,2023-03-15,29.96
-0.8800719067532481,29.9,-0.4901501874153266,-0.8791729542884886,-0.8724233069699621,-0.7820981753274011,0.527885933868765,买进,0.0,2023-03-16,29.52
-0.8679291720703464,29.98,0.4064661970646438,-0.8554498000031313,-0.8538516085572843,-0.31240788097358557,0.6665864446048577,买进,0.0,2023-03-17,31.03
-0.8523170846209009,30.95,0.7399814253795546,-0.8173233020445215,-0.840586109691086,-0.11856854682649344,1.5206970170655891,买进,0.0,2023-03-20,29.53
-0.8158888805721954,29.6,0.026210509306799735,-0.8300321346973915,-0.8149394785497692,-0.48207472044166316,-0.5508352128504338,卖出,-0.0436187399030694,2023-03-21,30.04
-0.829766291638369,29.95,1.6715533503206814,-0.8105452579629908,-0.8114020121854496,0.42634221863492294,1.0516294626928355,买进,0.0,2023-03-22,30.17
-0.8037461458892935,30.3,0.9853088513346042,-0.7961419142897382,-0.7981365133192514,0.07092527246701905,0.27019523792523253,买进,0.0,2023-03-23,31.34


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Red_Bean_Co_Ltd.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.4171620704353056,2.98,-0.49793370543676246,-1.3857838371754765,-1.3927838418117382,-0.890867817034693,0.8659245966600323,买进,0.0,2021-09-15,3.01
-1.379605408717164,3.0,-0.5954018043745984,-1.395331938736824,-1.388662208113546,-0.9291718039695417,-0.0842712370487985,卖出,0.00671140939597316,2021-09-16,2.97
-1.379605408717164,2.99,-0.8177650222424206,-1.3876934574877462,-1.3762973070189695,-1.0082169292605931,0.012349749713800479,持有,0.0,2021-09-17,2.94
-1.3756520759047282,2.92,-0.6301542333048307,-1.3800549762386682,-1.368054039622585,-0.93635456976822,0.20455834370142198,持有,0.0,2021-09-22,2.93
-1.3637920774674204,2.94,0.7507238879182023,-1.326585607495123,-1.3206552520933752,-0.37854978306695747,0.6777905844720711,买进,0.0,2021-09-23,2.96
-1.3321654149679327,2.96,-0.772527508309082,-1.355229912179165,-1.3515675048298164,-0.9855013058670686,-0.7790971152686746,卖出,0.00680272108843538,2021-09-24,2.92
-1.3618154110612024,2.92,-0.9852721448515643,-1.359049152803704,-1.3515675048298164,-1.066580492250161,0.39117886506644683,持有,0.0,2021-09-27,2.86
-1.3420487469990225,2.88,0.5207633483120881,-1.3036701637478894,-1.3309593363388557,-0.4582717489119885,0.8034549743746767,买进,0.0,2021-09-28,2.9
-1.3044920852808812,2.89,-0.8008174352488373,-1.318947126246045,-1.3062295341497026,-0.9861240877996698,-0.17474214425196505,卖出,0.0034722222222223027,2021-09-29,2.91
-1.3084454180933172,2.91,-0.7357518672811426,-1.318947126246045,-1.2979862667533182,-0.9585949423582654,0.0972787851370557,持有,0.0,2021-09-30,3.02
-1.3005387524684453,3.0,-0.48618277694424333,-1.334224088744201,-1.365993222773489,-0.8699239047659632,-1.4368037479075184,持有,0.0,2021-10-08,3.02
-1.3598387446549844,3.01,-0.9194843534674391,-1.3361337090564702,-1.3412634205843361,-1.0371667306074626,0.7700348866816469,买进,0.0,2021-10-11,3.02
-1.3242587493430609,3.02,-0.6108855221924484,-1.311308644996967,-1.3041687173006065,-0.9074778068936814,0.46780165835452314,买进,0.0,2021-10-12,2.98
-1.3005387524684453,2.98,-0.20737607265189115,-1.2883932012497334,-1.2897429993569338,-0.7412622732017532,0.6370794354091865,买进,0.0,2021-10-13,2.98
-1.2689120899689577,2.99,-0.7302712726247571,-1.294122062186542,-1.2753172814132614,-0.9507404873854646,-0.6551205954258674,卖出,0.0033557046979866547,2021-10-14,2.96
-1.2946087532497914,2.96,0.43092915499647255,-1.2654777575024998,-1.2753172814132614,-0.46480267652630075,1.037222359302771,买进,0.0,2021-10-15,2.97
-1.245192093094342,2.95,-0.319709149056079,-1.261658516877961,-1.2567699297713966,-0.7720922596029289,-0.25655554837348893,卖出,-0.0033783783783783066,2021-10-18,3.01
-1.253098758719214,3.01,0.3472580101944587,-1.2444719340675356,-1.24440502867682,-0.48372114305998126,0.26250970420507647,买进,0.0,2021-10-19,3.01
-1.2372854274694702,3.0,0.18405062434781833,-1.2559296559411526,-1.2588307466204927,-0.5613037429080857,-0.2554634132779321,卖出,-0.003322259136212554,2021-10-20,2.99
-1.245192093094342,2.99,-0.08197360924169458,-1.2502007950043441,-1.2423442118277241,-0.6672005145879382,-0.42883985969818306,持有,0.0,2021-10-21,2.93
-1.2610054243440858,2.92,-0.5960534291161446,-1.2635681371902303,-1.2856213656587419,-0.8959849000886777,-0.695059478086024,持有,0.0,2021-10-22,2.87
-1.2886787540311375,2.87,-0.870486715059542,-1.2960316824988114,-1.2814997319605497,-1.0083500694510459,0.13891525716728162,持有,0.0,2021-10-25,2.89
-1.2787954220000477,2.89,-0.9827705676423767,-1.294122062186542,-1.2732564645641653,-1.0529398510282226,-0.26135691442680387,持有,0.0,2021-10-26,2.88
-1.2867020876249196,2.89,-0.6904946227137752,-1.2960316824988114,-1.3000470836024143,-0.9381458163521805,-0.7081621961280729,持有,0.0,2021-10-27,2.89
-1.314375417311971,2.88,-0.8246483416617939,-1.3304048481196618,-1.3247768857915674,-0.9990577758743214,-0.5404463350242324,持有,0.0,2021-10-28,2.99
-1.3341420813741507,2.99,-1.0098197254401309,-1.3284952278073925,-1.3288985194897596,-1.0710080449329409,0.3797419210293062,买进,0.0,2021-10-29,2.99
-1.314375417311971,2.98,-1.2540958676713565,-1.322766366870584,-1.310351167847895,-1.165598703917342,-0.03865372725125591,卖出,-0.0033444816053512477,2021-11-01,2.99
-1.312398750905753,2.98,-0.8265377553974931,-1.290302821562003,-1.3021079004515106,-0.9914032438273804,0.5988375100037949,买进,0.0,2021-11-02,3.01
-1.2827487548124836,2.99,-0.5304512290083531,-1.261658516877961,-1.2753172814132614,-0.863938481527032,0.35989925308517673,买进,0.0,2021-11-03,2.97
-1.262982090750304,2.97,0.9010716275091093,-1.2043699075098768,-1.2402833949786278,-0.2284174746319658,1.182980232537331,买进,0.0,2021-11-04,3.0
-1.2056587649699826,3.01,-0.22748436334768798,-1.1967314262607989,-1.192884607449418,-0.7044150635656165,0.5000841280239103,买进,0.0,2021-11-05,3.09
-1.177985435282931,3.08,-0.42405378500784086,-1.185273704387182,-1.1825805232039377,-0.7892898360149609,-0.16598248001444577,卖出,0.02325581395348847,2021-11-08,3.1
-1.181938768095367,3.1,-0.43480646673496337,-1.1699967418890262,-1.1763980726566494,-0.786951102700388,0.5304229769150677,买进,0.0,2021-11-09,3.09
-1.1522887720020973,3.08,0.7855405441727471,-1.0516002825283188,-1.1413641862220159,-0.18082851991757973,1.7588385950086292,买进,0.0,2021-11-10,3.1
-1.0613621173160708,3.11,0.15520577332600197,-1.055419523152858,-1.069235596503653,-0.45933209632059063,0.4783447171209035,买进,0.0,2021-11-11,3.12
-1.0317121212228013,3.11,-0.14460532129095688,-1.0267752184688157,-1.0362625269181156,-0.599002130608792,-0.1210135034435539,卖出,0.0,2021-11-12,3.26
-1.033688787629019,3.23,0.3579059756920219,-0.9370230637921506,-1.0259584426726351,-0.3131610412305641,0.5779905945624052,买进,0.0,2021-11-15,3.35
-0.9981087923170957,3.35,0.35226599450762214,-0.8988306575467614,-0.999167823634386,-0.2912075545408537,1.8190465653550976,买进,0.0,2021-11-16,3.31
-0.893345472787543,3.31,0.6558305339574109,-0.8262650856805213,-0.9043702485759662,-0.06895169587819458,0.38539077686677636,买进,0.0,2021-11-17,3.28
-0.8656721431004917,3.28,-0.11474197905112062,-0.8988306575467614,-0.8981877980286781,-0.5222884882880937,-1.139433759154615,卖出,-0.009063444108761405,2021-11-18,3.47
-0.9289254680994666,3.5,-0.08248198135909388,-0.9427519247289591,-0.9764988382943293,-0.5296411192942102,-0.0842712370487985,持有,0.0,2021-11-19,3.7
-0.9289254680994666,3.69,0.38373317010833385,-0.8568190106768329,-0.9311608676142152,-0.24678410560037412,1.7344009197589874,买进,0.0,2021-11-22,3.67
-0.8241621485699141,3.69,0.08353044295864637,-0.8644574919259106,-0.8425457431030838,-0.3877335615580063,-0.6629619327662074,卖出,0.0,2021-11-23,3.85
-0.8597421438818375,3.83,-0.3125260678686739,-0.8644574919259106,-0.8858228969341014,-0.6190518360435183,-0.8070479372960114,持有,0.0,2021-11-24,3.77
-0.903228804818633,3.77,-0.3534232533705436,-0.906469138795839,-0.9084918822741584,-0.6492794745475056,-0.15178515154916153,持有,0.0,2021-11-25,3.79
-0.9071821376310688,3.77,0.5223909200920296,-0.906469138795839,-0.8878837137831975,-0.17557852989140463,0.3218274967879777,持有,0.0,2021-11-26,3.8
-0.8834621407564534,3.78,0.9712292405120277,-0.8682767325504498,-0.8672755452922367,0.08371593514794796,-0.11761144174033582,买进,0.0,2021-11-29,3.78
-0.8854388071626713,3.82,0.5027627414909345,-0.8720959731749887,-0.8672755452922367,-0.16436119104164318,0.5499756729669848,买进,0.0,2021-11-30,3.96
-0.8478821454445299,3.97,1.4960162177861276,-0.7250552091302394,-0.8260592083103152,0.4474148699395716,2.035730909097913,买进,0.0,2021-12-01,3.88
-0.7193988290403617,3.88,1.0256042988025345,-0.6543992575762687,-0.7188967321573185,0.26812750750861614,0.49031526933728065,买进,0.0,2021-12-02,3.87
-0.6818421673222204,3.85,0.10708871722536077,-0.679224321635772,-0.6611938603826283,-0.2773524691265337,0.03417422698693138,买进,0.0,2021-12-03,3.87
-0.6739355016973483,3.94,0.18369824755570952,-0.7021397653830055,-0.7642347028374326,-0.25724410243942447,-0.8213227053933889,卖出,0.02337662337662334,2021-12-06,3.68
-0.7233521618527975,3.61,-0.2757925599654836,-0.7460610325652034,-0.727139999553703,-0.5384907371712404,-0.6298382229103288,持有,0.0,2021-12-07,3.65
-0.758932157164721,3.66,-0.07082148493920695,-0.7670668560001676,-0.7559914354410484,-0.43155787964144793,0.13226823672098534,持有,0.0,2021-12-08,3.58
-0.7450954923211951,3.59,0.22423586280514746,-0.7747053372492456,-0.7477481680446638,-0.2615248853821158,-0.20702380886764585,持有,0.0,2021-12-09,3.6
-0.7530021579460672,3.6,0.29391398029567767,-0.7059590060075444,-0.7230183658555109,-0.17906785236345124,0.8714051782531661,买进,0.0,2021-12-10,3.7
-0.69172549935331,3.76,-0.08087239322996002,-0.7097782466320836,-0.6859236625717812,-0.40475312384213347,-0.4415664846802783,卖出,0.04444444444444436,2021-12-13,3.79
-0.7154454962279259,3.78,0.12950240919096476,-0.7326936903793171,-0.7436265343464717,-0.29295108055268737,0.03642402909710727,持有,0.0,2021-12-14,3.79
-0.7075388306030538,3.78,1.2401880976221737,-0.6123876107063405,-0.679741212024493,0.44263128214162123,1.778181576754357,买进,0.0,2021-12-15,3.82
-0.5849855134175397,3.83,0.3392550800576677,-0.5971106482081847,-0.582882820116977,-0.08379505739863918,0.08433791466907463,卖出,0.013227513227513298,2021-12-16,3.78
-0.5731255149802318,3.89,0.8055120563586878,-0.48444304978428593,-0.556092201078728,0.2753411061334709,1.5913584920191917,买进,0.0,2021-12-17,3.74
-0.4545255306071535,3.72,0.5026922455797689,-0.42333519979166273,-0.48190279451126916,0.12995651789952706,-0.0842712370487985,买进,0.0,2021-12-20,3.75
-0.4545255306071535,3.74,0.3550930244145667,-0.4023293763566983,-0.4241999227365786,0.035555876924189614,0.0997978579862758,买进,0.0,2021-12-21,3.87
-0.44068886576362765,3.91,0.3952051978677578,-0.3068483607432247,-0.39947012054742576,0.12766475062740812,2.0312518091908633,买进,0.0,2021-12-22,3.86
-0.28057888685997184,3.8,0.5823414239514667,-0.1731749388843618,-0.2820035601489489,0.32946319031694177,1.344722827712279,买进,0.0,2021-12-23,4.05
-0.16395556889311155,4.1,0.4916274704383464,-0.1349825326389725,-0.18926680193962525,0.2891734527671958,-1.0503988040046102,买进,0.0,2021-12-24,3.92
-0.24697555795426634,3.87,0.24548020641338605,-0.3030291201186858,-0.35413214986731173,0.006986461422841271,-2.01664829518644,卖出,-0.056097560975609646,2021-12-27,4.03
-0.40708553685792215,4.04,-0.02092301977143079,-0.4023293763566983,-0.44480809122753934,-0.2244064566253966,-0.058576122110506196,买进,0.0,2021-12-28,3.93
-0.40510887045170424,3.92,0.30939656771261975,-0.41378709823031523,-0.4138958384910984,0.0012706179172943513,-0.3409781362897272,卖出,-0.02970297029702973,2021-12-29,3.84
-0.4248755345138839,3.85,0.45673363863090755,-0.47107570759839956,-0.47984197766217274,0.06611640020111233,-1.3023725735237062,持有,0.0,2021-12-30,3.8
-0.5177788556061287,3.79,0.17192543039106467,-0.48062380915974673,-0.48190279451126916,-0.1215600906475393,0.9470971050673244,买进,0.0,2021-12-31,3.78
-0.4426655321698456,3.78,0.36759536121968406,-0.42524482010393216,-0.38504440260375306,0.0568065535204533,0.46472864853015516,买进,0.0,2022-01-04,3.77
-0.40115553763926837,3.76,0.8429285319376888,-0.36604659042357846,-0.382983585754657,0.41049805151143504,0.6331441732017569,买进,0.0,2022-01-05,3.68
-0.34580887826516493,3.62,0.4689622128888748,-0.3163964623045722,-0.3479496993200236,0.182077637406152,0.2651538287571559,买进,0.0,2022-01-06,3.63
-0.3181355485781132,3.64,0.5596341360409649,-0.2782040560591829,-0.2696386590543723,0.2722897469803437,-0.059631122267644124,买进,0.0,2022-01-07,3.64
-0.3161588821718953,3.64,0.5808224734224028,-0.37559469198492595,-0.39328767000013726,0.21402240024278418,-1.3397715613946826,卖出,0.0,2022-01-10,3.69
-0.4169688688890118,3.69,-0.32784690519206705,-0.38705241385854255,-0.4015309373965218,-0.4212177364112478,0.6128131574100305,买进,0.0,2022-01-11,3.71
-0.36359887592112666,3.75,1.037107566732504,-0.30875798105549446,-0.3067333623381017,0.6212913354619385,0.6959454822471158,买进,0.0,2022-01-12,3.62
-0.3023222173283698,3.62,0.6618553652690918,-0.25528861231194905,-0.27376029275256436,0.3685765200756816,1.0164991080658423,买进,0.0,2022-01-13,3.6
-0.21337222904856085,3.6,0.42767318932683857,-0.2209154466910986,-0.32115908028177437,0.1964585271120312,-1.7530224744816563,卖出,-0.005524861878453044,2022-01-14,3.46
-0.353715543890037,3.45,-0.3841818731294384,-0.33549266542726686,-0.38710521945284915,-0.4550739492680845,-1.1113845930840285,持有,0.0,2022-01-17,3.48
-0.43475886654497387,3.47,-0.3326643655703896,-0.4176063388548541,-0.39740930369832966,-0.4340715883871523,0.019896808467677548,买进,0.0,2022-01-18,3.38
-0.4268522009201018,3.35,0.2642469167589408,-0.2782040560591829,-0.36649705096188834,0.03942208010845893,1.7576069299159935,买进,0.0,2022-01-19,3.34
-0.286508886078626,3.33,0.9682622464199412,-0.2304635482524461,-0.22017905467606622,0.6289813372628635,1.178578962238598,买进,0.0,2022-01-20,3.22
-0.18372223295529122,3.21,0.8726254997166257,-0.15980759669847544,-0.16453699975047203,0.6076989224048159,-0.17707386866442193,买进,0.0,2022-01-21,3.21
-0.19162889858016327,3.21,2.025479663616219,-0.028043795151881958,-0.14186801441041522,1.6669719973619386,2.616285342965781,买进,0.0,2022-01-24,3.16
0.03766440454112146,3.16,1.8979547183558576,0.2068395032572632,0.14252471076484455,1.7680326934160537,0.8257909333322896,买进,0.0,2022-01-25,3.07
0.12266106000849418,3.13,1.4478519931385112,0.2068395032572632,0.08070020529196187,1.3976455252920523,1.0622880387724036,买进,0.0,2022-01-26,3.17
0.23335437875670068,3.16,0.7294377194763713,0.3615187485510905,0.2373222858232642,0.8619307951512841,0.6227835766277448,买进,0.0,2022-01-27,3.13
0.30451436938054754,3.14,0.08586143239445962,0.27558583449896407,0.2867818902015703,0.22407878544111134,-0.3905001901333719,卖出,-0.006329113924050638,2022-01-28,3.19
0.27288770688105995,3.19,0.6102068339684452,0.35388026730201244,0.31151169239072346,0.7475595371696554,0.3222641620931828,买进,0.0,2022-02-07,3.21
0.30451436938054754,3.21,0.2699268730299927,0.3386033048038567,0.36097129676902956,0.4315454372357537,0.4133508117136324,买进,0.0,2022-02-08,3.25
0.3559076959422148,3.26,0.8153640140896501,0.351970646989743,0.34860639567445295,0.9611214648642337,-0.046685202532239546,卖出,0.015576323987538885,2022-02-09,3.35
0.359861028754651,3.35,0.8945357522233376,0.4512709032277555,0.3568496630708371,1.1082181220820144,1.3607798863780427,买进,0.0,2022-02-10,3.31
0.5120643420334348,3.32,1.1360013067426427,0.7205273672577511,0.6041476849623674,1.6168211811899997,2.6234108220687204,买进,0.0,2022-02-11,3.26
0.8125176357785663,3.27,1.420989145963123,0.8637488906779615,0.8040469193246873,2.0516250442915966,0.3690596037210368,卖出,-0.01506024096385537,2022-02-14,3.29
0.8678642951526697,3.3,1.4850443410465908,1.0986321890871067,0.8205334541174564,2.2327031800106267,-0.7848873309205073,买进,0.0,2022-02-15,3.23
0.7808909732790787,3.24,0.5500224398847913,0.8752066125515781,0.5505664468858693,1.0178289655497714,0.340755827602409,卖出,-0.018181818181818063,2022-02-16,3.3
0.8322842998407464,3.29,0.5531030906499814,1.0604397828417174,0.9771555346487584,1.2133601171520436,2.6195041231565006,买进,0.0,2022-02-17,3.3
1.1643642560853655,3.29,2.254233654398726,1.4137195406115692,1.3955013550152637,3.755608007999167,2.607507802619037,买进,0.0,2022-02-18,3.4
1.5280708748294722,3.4,1.0186230455590493,1.612320053087595,1.4222919740535125,2.1672851418448453,1.0198972168487856,买进,0.0,2022-02-21,3.45
1.6921341865455635,3.46,1.9332824185844932,1.9254977842997878,1.5871573219811994,3.744115752833426,1.3599450125567298,买进,0.0,2022-02-22,3.4
1.915497490448195,3.4,1.2423011252101996,2.13555601864943,2.0796925489151636,3.004228311340961,0.6921691094064227,买进,0.0,2022-02-23,3.52
2.0420041404461444,3.5,1.0059807445687898,1.8701187952439733,1.805603907985384,2.3799406187466383,-1.9003660550498687,卖出,0.02941176470588238,2022-02-24,3.39
1.737597513888577,3.43,-0.16968747874524237,1.5817661280912834,1.6675291790959468,0.6007207301785265,-0.5647073327442748,持有,0.0,2022-02-25,3.38
1.6624841904522942,3.39,0.6476842484327541,1.942684367110213,1.6427993769067937,1.9285734162979162,1.8980248226377834,买进,0.0,2022-02-28,3.32
1.9668908170098618,3.32,0.26710590618246327,1.9083112014893626,1.9972598749513197,1.4191924988314795,0.011663277338932986,卖出,-0.020648967551622502,2022-03-01,3.37
1.982704148259606,3.36,0.5956177770873404,1.8662995546194343,1.9354353694784379,1.8402934445756862,-0.07232187165050628,持有,0.0,2022-03-02,3.4
1.9846808146658235,3.4,0.16292240374193695,1.9274074046120575,2.0508411130278184,1.2591849471945273,-0.16787979989754742,持有,0.0,2022-03-03,3.38
1.9708441498222975,3.4,0.2629314383932993,1.8013724640022724,1.6654683622468505,1.2288490954167337,-2.001259048949118,持有,0.0,2022-03-04,3.47
1.6545775248274226,3.47,0.5974786225091853,1.5416641015336243,1.3790148202224946,1.5347178716819623,-0.8193797616946011,持有,0.0,2022-03-07,3.37
1.5419075396729982,3.33,0.08657666787800503,1.6237777749612115,1.5150287322628362,0.9219599412374815,0.16762162019359905,买进,0.0,2022-03-08,3.19
1.579464201391139,3.19,0.15969387598524934,1.354521310931216,1.2965821462586515,0.8831503371095022,-2.1070616714955155,卖出,-0.04204204204204208,2022-03-09,3.17
1.2750575748335717,3.18,0.16116524691246242,1.1425534562693045,1.0121894210833922,0.7062950364542893,-2.0862611307504584,持有,0.0,2022-03-10,3.17
0.9963476115568376,3.1,0.5955343329475934,0.9725972484773214,0.7607697654936697,1.1626458730953133,-0.4983259086012887,持有,0.0,2022-03-11,3.17
0.9429776185889525,3.15,0.5744520477240604,1.026066617220867,0.8638106079484736,1.21022178130572,-0.03754880486861371,买进,0.0,2022-03-14,3.2
0.9489076178076066,3.2,-0.18499146281873594,0.7816352172503742,0.7051277105680755,0.14976030839515359,-2.789491990776702,卖出,0.01587301587301596,2022-03-15,3.08
0.6049676631256795,3.16,-0.13203711294202447,0.5677577422761936,0.38364028210908635,0.06306665299774072,-2.779644407120932,持有,0.0,2022-03-16,3.1
0.29660770375567586,3.13,1.188693095317564,0.34051292511612613,0.09306510638653848,1.1828442688911136,0.414765515476994,买进,0.0,2022-03-17,3.12
0.34800103031734303,3.12,0.7766065747427203,0.351970646989743,0.14252471076484455,0.8121240993850454,-2.779174174537178,卖出,-0.0031948881789136702,2022-03-18,3.16
0.06533773422817317,3.17,1.0693613986013968,-0.020405313902803895,-0.1233206627685505,0.7781372500043975,-2.78482781706338,持有,0.0,2022-03-21,3.18
-0.18965223217394536,3.19,0.04314923408937452,-0.24955975137514075,-0.36237541726369626,-0.162008149100729,-2.7825017562709453,持有,0.0,2022-03-22,3.17
-0.4189455352952301,3.19,0.9253181104012983,-0.2877521576205301,-0.5767003695696888,0.33694397475830973,-2.771906493714024,持有,0.0,2022-03-23,3.16
-0.624518841541899,3.11,-0.5935396230244079,-0.7938015403719403,-0.7704171533847206,-0.7454716707780333,-2.7819579375947106,持有,0.0,2022-03-24,3.12
-0.8103254837263882,3.13,2.161559482947584,-0.874005593487258,-0.9455865855578879,0.6107608518327236,-2.794392952529783,持有,0.0,2022-03-25,3.12
-0.9783421282549158,3.15,-0.558190753469679,-0.8644574919259106,-0.7889645050265853,-0.7320505839721699,2.609197267952621,买进,0.0,2022-03-28,3.15
-0.8281154813823499,3.14,-1.463558744850761,-0.704049385695275,-0.6158558897025144,-1.2350676061157793,2.622730585400182,买进,0.0,2022-03-29,3.12
-0.6620755032600403,3.11,-1.3878232199496583,-0.5283643169664836,-0.4262607395856746,-1.1800774835592311,2.610427302662061,买进,0.0,2022-03-30,3.12
-0.480222193887987,3.11,3.703121729663382,-0.42906406072847103,-0.5396056662859594,2.29245777332696,-0.05763852915910894,买进,0.0,2022-03-31,3.1
-0.478245527481769,3.1,2.271102113328756,-0.33549266542726686,-0.632342424495283,1.2802049572104435,1.9112139205974419,买进,0.0,2022-04-01,3.12
-0.32999554701542116,3.1,1.5548920186733064,-0.17508455919663124,-0.33146316452725494,1.0968930363949716,2.5419580976442795,买进,0.0,2022-04-06,3.14
-0.12046890795631607,3.14,1.909436714196015,-0.010857212341456738,-0.09653004373030125,1.549559442909274,1.2027833203160059,买进,0.0,2022-04-07,3.11
-0.007798922801891975,3.09,0.7449469226965085,-0.03186303577642082,-0.0429488056538031,0.6163462440171972,-0.2135875936336918,卖出,-0.015923566878980975,2022-04-08,3.05
-0.019658921239199552,3.04,0.35455135685224376,-0.0719650623340799,-0.06355697414476387,0.26045620432485617,-0.45243051419593416,持有,0.0,2022-04-11,2.99
-0.05326225014490506,2.96,1.242380253273753,0.01587747203031598,-0.009975736068265727,1.0541949841760956,1.1013389688112587,买进,0.0,2022-04-12,3.0
0.05347773579086524,2.97,1.2643043788825161,0.05979873921251392,0.01475406612088712,1.105601248551951,-0.8835013775515536,卖出,0.0033783783783784566,2022-04-13,2.95
-0.02163558764541748,2.95,1.461201411278523,-0.0776939232708882,-0.20575333673239357,1.0738426419043297,-2.425042590512479,持有,0.0,2022-04-14,2.94
-0.23511555951695842,2.92,1.3525534418340963,-0.1960903826315953,-0.39740930369832966,0.8768488894061431,0.3666125504756028,买进,0.0,2022-04-15,2.93
-0.19755889779881708,2.93,0.3836907286924281,-0.0681458217095407,-0.2016317030342015,0.23599750763730182,2.0864440779153828,买进,0.0,2022-04-18,3.09
-0.013728922020545764,3.13,1.0006865632984894,0.10944886733152015,0.01063243242269504,0.9041330733595799,0.34781781575353266,买进,0.0,2022-04-19,3.31
0.02580440610381353,3.31,0.23597014357520474,-0.0032187310923786727,-0.04913125620109122,0.19253803894748142,-0.3181777124831309,卖出,0.05750798722044734,2022-04-20,3.29
0.004061075635415952,3.3,-0.20450660132904083,-0.056688099835924106,-0.17071945029776014,-0.21243410108818855,-0.6205215507927578,持有,0.0,2022-04-21,3.28
-0.04535558452003334,3.26,0.6776954676640877,0.12663545014194538,-0.007914919219169687,0.6406773085809104,2.6075315128846968,买进,0.0,2022-04-22,3.37
0.19777438344477727,3.39,0.6487662476290543,0.1915625407591074,0.17961941404857398,0.691427159578838,-0.6215964224606888,卖出,0.039877300613497035,2022-04-25,3.21
0.1444043904768921,3.18,-0.5393357690895889,0.11326810795605902,0.13222062651936398,-0.4098336465037888,-0.551284780961095,持有,0.0,2022-04-26,3.1
0.09894106313387867,3.0,0.1333607757807917,0.15527975482598752,0.18168023089767002,0.21960460968391057,1.1141394870586658,买进,0.0,2022-04-27,3.01
0.21358771469452104,2.97,0.9985427065947934,0.4035303954210187,0.2661737217106095,1.1315478297388204,2.0524328702154837,买进,0.0,2022-04-28,2.92
0.427067686566062,2.94,1.054746650790567,0.6288655922688163,0.4166133516946237,1.318152922748843,1.3274250064075659,买进,0.0,2022-04-29,3.14
0.5792709998448458,3.15,0.3161009754973878,0.550571159465768,0.5402623626403887,0.6126230104872097,-0.6592284444067412,卖出,0.07142857142857142,2022-05-05,3.32
0.5140410084396526,3.23,0.1426520546614345,0.4474516626032166,0.43103906963829636,0.3786603632947394,-0.1910829673064624,持有,0.0,2022-05-06,3.34
0.5021810100023447,3.4,0.29916561738635356,0.4474516626032166,0.45164723812925717,0.5252689358452424,-1.0136487496944504,持有,0.0,2022-05-09,3.36
0.39939435687901026,3.34,-0.12298517076270025,0.39971115479647984,0.39600518320366296,0.08339728354838649,0.5635661879032932,买进,0.0,2022-05-10,3.36
0.4685776810966392,3.38,0.1664204807332998,0.39971115479647984,0.2558696374651289,0.3244768192397355,-2.777597411226659,卖出,0.011976047904191628,2022-05-11,3.25
0.1740543865701614,3.23,0.3157069793991244,0.20874912356953262,-0.014097369766457807,0.3164181611000217,0.29722002704248296,买进,0.0,2022-05-12,3.34
0.2116110482883031,3.36,-0.3643909167976054,0.12281620951740652,0.07657857159376978,-0.2536978541332425,-1.6879741914562842,卖出,0.040247678018575817,2022-05-13,3.67
0.05150106938464731,3.78,0.36027118544622894,0.07507570171066971,-0.04707043935199518,0.29937512608370853,0.042021354378228834,买进,0.0,2022-05-16,3.64
0.06336106782195525,3.65,2.215862298343704,-0.08342278420769648,-0.12538147961764654,1.744741363882153,-1.341318520220832,卖出,-0.03439153439153436,2022-05-17,3.66
-0.055238916551123333,3.64,1.924498278656623,0.11708734858059788,-0.1975100693360094,1.6417997899783046,1.256118928784315,买进,0.0,2022-05-18,3.71
0.06533773422817317,3.65,2.5281983377839383,0.2450319095026525,0.020936516668175607,2.45002612259372,2.616285342965779,买进,0.0,2022-05-19,3.76
0.32032770063029137,3.82,3.241113211029134,0.5161979938449175,0.21053166678501534,3.241348150762215,2.6181884836141345,买进,0.0,2022-05-20,3.7
0.6010143303132433,3.74,4.127397979810449,0.7549005328786016,0.5814786996223102,4.8180255647897665,1.265142044444715,买进,0.0,2022-05-23,3.79
0.7551943099982453,3.73,2.4050759957686996,0.72434660788229,0.5546880805840614,2.8377658818213582,-1.8472947517624048,卖出,-0.0026737967914439117,2022-05-24,3.62
0.5436910045329223,3.61,1.7931426102468189,0.43026507979279144,0.33005904403258823,1.8995289489145482,-2.4111215540326403,持有,0.0,2022-05-25,3.66
0.28277103891215,3.6,2.4843336443713877,0.4760959672872588,0.20434921623772684,2.715672650558758,1.9218565081048868,买进,0.0,2022-05-26,3.58
0.48834434515881886,3.57,2.77069481793125,0.6918830625737092,0.4928635751111787,3.2289300876879,1.5676649688111866,买进,0.0,2022-05-27,3.7
0.6701976545308725,3.65,2.627047375576355,0.8752066125515781,0.4825594908656985,3.17468878095676,2.200034140783078,买进,0.0,2022-05-30,3.83
0.9370476193702983,3.78,3.2508257183935485,1.0107896547227109,0.9668514504032778,4.334736434316057,0.38376283227781943,买进,0.0,2022-05-31,3.91
0.9963476115568376,3.91,1.1450350597437216,0.8427430672429974,0.8741146921939541,1.7383098078257537,-1.7711606396700545,卖出,0.03439153439153448,2022-06-01,3.93
0.7789143068728611,3.91,0.9962195272016164,0.8561104094288838,0.81847263726836,1.582550409152823,1.240653553872949,买进,0.0,2022-06-02,3.97
0.9390242857765166,3.92,1.0253717445066632,0.9153086391092372,0.6968844431716911,1.5208386070213082,-2.7817093914513524,卖出,0.0025575447570331936,2022-06-06,3.86
0.5970609975008074,3.81,0.8390496126040818,0.6403233141424336,0.46195132237473735,1.170427845203997,0.33146550394125895,买进,0.0,2022-06-07,3.95
0.6445009912500388,3.92,1.425206774514225,0.8580200297411529,0.7133709779644597,1.9983417501673395,2.304092131252156,买进,0.0,2022-06-08,3.93
0.9212342881205549,3.9,1.4573800396275,0.8694777516147701,0.698945260020787,2.072936542838852,-2.3412657090284834,卖出,-0.005102040816326535,2022-06-09,3.86
0.6365943256251667,3.93,0.3499209264423196,0.6842445813246308,0.5794178827732142,0.6847044168029687,0.343302635657753,买进,0.0,2022-06-10,3.85
0.686010985780616,3.86,0.005554155166924937,0.6651483782019366,0.6783370915298264,0.3663209908059409,0.1009290271666642,买进,0.0,2022-06-13,3.87
0.7077543162490136,3.87,0.03519408908187215,0.6842445813246308,0.6886411757753069,0.3862219098485439,-0.8033048775480329,卖出,0.0025906735751295936,2022-06-14,3.85
0.6227576607816412,3.85,0.24477833021329767,0.5200172344694567,0.4722554066202179,0.5056193780741048,-1.06348068400065,持有,0.0,2022-06-15,3.79
0.5100876756272168,3.79,-0.32136179518343205,0.5524807797780378,0.61857340290604,-0.026613917859378174,0.5930960899515562,买进,0.0,2022-06-16,3.82
0.5852009990634995,3.8,-0.3382121676989358,0.4722767266627199,0.4207349853928158,-0.10453833336800024,-2.153596626757329,卖出,0.0026385224274405768,2022-06-17,3.87
0.349977696723561,3.89,-0.9170986937331709,0.3500610266774736,0.43103906963829636,-0.6847385759445194,0.1793814276667124,买进,0.0,2022-06-20,4.21
0.3776510264106127,4.18,-0.4359565982768944,0.4569997641645641,0.3692145641654137,-0.19095399259649634,0.2887338154394017,买进,0.0,2022-06-21,4.21
0.417184354534972,4.22,-0.8664427571933814,0.39398229385967154,0.4413431538837766,-0.6323623842523106,0.13648270682160493,卖出,0.00956937799043063,2022-06-22,4.3
0.44090435140958784,4.28,-0.40153496575780195,0.4913729297854146,0.5773570659241182,-0.12653724960337628,0.937560982416175,买进,0.0,2022-06-23,4.64
0.551597670157794,4.67,-0.5089611773482241,0.5142883735326481,0.5959044175659829,-0.23053836837062924,0.10912799719703938,卖出,0.09112149532710273,2022-06-24,4.7
0.573341000626192,4.7,0.14059914384896516,0.7549005328786016,0.6391815713970008,0.5294347627625963,2.237474238981835,买进,0.0,2022-06-27,4.72
0.8362376326531822,4.73,0.04677350492754682,0.8389238266184585,0.8885404101376267,0.5045451198820798,0.5747931664071406,买进,0.0,2022-06-28,5.01
0.917280955308119,4.93,-0.43929487768536746,0.7969121797485297,0.86587142479757,-0.06497523533064142,-1.2140799166597824,卖出,0.04228329809725143,2022-06-29,4.99
0.7749609740604246,5.06,-0.6145964228456536,0.7778159766258353,0.8390808057593211,-0.2629890776497037,0.11225198284310703,买进,0.0,2022-06-30,5.22
0.7986809709350404,5.13,0.7473138794339369,0.9878742109754769,0.8328983552120326,1.3066533692233577,1.3790044535069674,买进,0.0,2022-07-01,5.23
0.9765809474946583,5.32,0.26470740098333256,0.9649587672282437,0.9668514504032778,0.8019080557079453,-0.28476944116182085,卖出,0.03703703703703711,2022-07-04,5.25
0.9508842842138242,5.27,-0.17566195583466226,1.0012415531613632,0.9998245199888152,0.31614679793286526,0.45956927100937556,买进,0.0,2022-07-05,5.46
1.0200676084314535,5.54,0.21461800082583984,0.9153086391092372,0.9462432819123174,0.7145965365395262,-1.0438598695412868,卖出,0.051233396584440316,2022-07-06,5.48
0.8955376248397214,5.45,1.4252539430612003,1.1272764937711484,0.9276959302704526,2.3060994640310795,2.616285342965776,买进,0.0,2022-07-07,5.93
1.233547580302994,5.94,0.9693318112062544,1.217028648447814,1.259487442974922,1.8714098778781143,0.15979820399452055,卖出,0.08990825688073398,2022-07-08,5.34
1.2671509092086999,4.91,0.2892434720353824,1.245672953131856,1.25536580927673,1.0100073669145424,0.4990945152198937,持有,0.0,2022-07-11,5.21
1.3481942318636368,5.25,0.1542119454005181,1.2628595359422812,1.3110078642023242,0.8652602670824594,-0.5717363236940314,持有,0.0,2022-07-12,5.38
1.2790109076460074,5.34,0.34407233490855244,1.2590402953177422,1.2533049924276336,1.088443326103907,0.3128694364827589,持有,0.0,2022-07-13,5.32
1.3343575670201109,5.34,-0.06763652899933302,1.2743172578158977,1.3254335821459968,0.5839588054808706,-0.9788655492689498,持有,0.0,2022-07-14,5.78
1.2078509170221607,5.73,-0.6495758568309363,1.1081802906484541,1.1956021206529437,-0.2041833602718518,-0.5758072312698673,持有,0.0,2022-07-15,5.69
1.1406442592107495,5.46,-0.8850165800385604,1.0986321890871067,1.1420208825764453,-0.4965933849818211,-0.7027193088078597,持有,0.0,2022-07-18,5.59
1.0576242701495953,5.57,-0.8220667115155831,1.006970414098172,1.1317167983309646,-0.43207466387373644,-0.09934130724977507,持有,0.0,2022-07-19,5.79
1.0556476037433769,5.8,-0.5017048256292431,1.1119995312729931,1.1935413038038474,-0.013841740290878212,0.956144195787641,买进,0.0,2022-07-20,6.0
1.1920375857724173,6.1,-0.22959143064001772,1.2399440921950473,1.2924605125604594,0.35692697976995696,-0.02619475145708837,买进,0.0,2022-07-21,5.94
1.1999442513972889,5.93,-0.3838287769912973,1.1177283922098016,1.2306360070875768,0.1299670881743075,-0.055295308078685615,卖出,-0.027868852459016383,2022-07-22,5.72
1.2038975842097248,5.78,-0.0930190648039638,1.173107381265616,1.2800956114658832,0.5187462943386101,0.045980688032290315,持有,0.0,2022-07-25,5.34
1.2216875818656865,5.32,-0.15833475966346156,1.1826554828269638,1.3192511315987083,0.45380157949596145,0.3910267210337649,持有,0.0,2022-07-26,5.54
1.2869175732708793,5.55,-1.266679490578124,1.5435737218458934,1.8097255416835762,-0.9115112412908947,2.619116115062232,买进,0.0,2022-07-27,5.2
1.6644608568585118,5.24,-1.4437329516182207,1.9445939874224827,2.242497079993754,-1.1482808074599347,2.6175719349524496,买进,0.0,2022-07-28,5.24
2.079560802164286,5.19,-1.1036035395279569,2.3857162795567306,2.718545772134949,-0.5591963209537628,2.617454921389345,买进,0.0,2022-07-29,4.95
2.536170742000637,4.98,2.218940277252203,2.2482236170733287,2.195098292464544,4.636982562716049,-2.7848278170633773,卖出,-0.04046242774566473,2022-08-01,5.19
2.0340974748212726,5.16,1.2232929201252294,1.7345357530728405,1.723171234021541,2.613734477651294,-2.789553200405485,持有,0.0,2022-08-02,5.03
1.5814408677973575,5.05,0.8710373892047419,1.6008623312139776,1.6118871241703525,2.0714484868555205,0.8084747398155249,买进,0.0,2022-08-03,4.73
1.7158541834201795,4.83,-0.25673965266279175,1.6314162562102892,1.6469210106049856,0.4899574135928753,-0.6942793115932686,卖出,-0.04356435643564352,2022-08-04,4.56
1.6209741959217168,4.58,-0.40015649323247465,1.633325876522559,1.6057046736230642,0.27830721715228857,0.7348672537596668,买进,0.0,2022-08-05,4.59
1.7455041795134487,4.59,-0.1404786386310815,1.9216785436752488,1.8117863585326726,0.7385922743979081,1.0262380108076674,买进,0.0,2022-08-08,5.05
1.9194508232606307,5.12,-0.4397281295242507,1.7784570202550385,1.9560435379693983,0.3127428059074561,-0.42365895805601805,卖出,0.1154684095860567,2022-08-09,5.46
1.8641041638865272,5.48,-0.9334356587090493,1.7612704374446133,1.9333745526293415,-0.4116620502444563,-0.0842712370487985,持有,0.0,2022-08-10,5.34
1.8641041638865272,5.44,-0.20840905355427597,1.877757276493051,2.0199288602913774,0.697675714752131,0.5417668792273104,买进,0.0,2022-08-11,5.22
1.964914150603644,5.28,-0.4092883855851032,1.8758476561807818,1.9766517064603595,0.3788573778516785,-0.28822264469095,卖出,-0.029411764705882377,2022-08-12,5.19
1.9313108216979382,5.2,-0.8551537516173187,1.8300167686863142,1.9622259885166868,-0.2881702090615593,-0.5798971089404626,持有,0.0,2022-08-15,5.2
1.8502674990430015,5.27,-0.8978877358308106,1.8128301858758888,1.9684084390639753,-0.34543807149767225,0.17433199222756446,买进,0.0,2022-08-16,5.6
1.891777493573579,5.67,-0.6536039890843864,1.8510225921212788,1.8138471753817689,-0.01178762242826108,0.0011122139905065062,卖出,0.07590132827324486,2022-08-17,5.45
1.905614158417105,5.48,-0.9306475762515679,1.8223782874372365,1.9931382412531278,-0.3920235977782309,-0.03563446838577245,持有,0.0,2022-08-18,6.0
1.9135208240419765,6.1,-0.9996094306213636,1.8223782874372365,1.9993206918004163,-0.49877203453726005,-0.18136990059988242,持有,0.0,2022-08-19,6.05
1.897707492792233,6.07,0.057986259824185565,2.0209787999132613,2.0590843804242023,1.157227115359406,0.96330596584364,买进,0.0,2022-08-22,6.1
2.0677008037269786,6.15,-0.5698143577144806,1.9350458858611352,2.040537028782338,0.15706385381637153,-1.0223716556383187,卖出,0.013179571663920933,2022-08-23,6.14
1.9095674912295406,6.16,-0.8442114708288252,1.8242879077495062,1.982834157007647,-0.27012947317757174,-0.4122740605323501,持有,0.0,2022-08-24,6.04
1.8561974982616556,6.06,-0.5767085700880573,1.791824362440925,1.9127663841383804,0.1020973960541079,0.21087155858120823,持有,0.0,2022-08-25,5.6
1.9036374920108865,5.67,0.059259810592515755,1.980876773355603,2.048780296178722,1.1447892973263838,0.8159142896227303,买进,0.0,2022-08-26,5.73
2.0499108060710167,5.7,0.2314014741603396,2.116459815526735,2.120908885897085,1.4451079248022212,-0.10781575823462695,卖出,0.005291005291005335,2022-08-29,6.02
2.045957473258581,5.94,-0.6673982713635171,1.940774746797944,2.116787252198893,0.02508513146698161,-0.14318390240688353,持有,0.0,2022-08-30,5.96
2.036074141227491,6.0,-0.6999430273206163,1.9312266452365965,1.9601651716675903,-0.039036782486156725,-1.2651005243310807,持有,0.0,2022-08-31,5.89
1.838407500605694,5.95,-0.8752910216818454,1.7116203093256073,1.8447594281182098,-0.3427864278684121,-0.3806286120846944,持有,0.0,2022-09-01,5.81
1.790967506856462,5.72,-0.9556049785511086,1.7956436030654637,1.9065839335910926,-0.4437252948178063,0.577446279089773,买进,0.0,2022-09-02,5.86
1.8957308263860149,5.85,-0.796750458309643,1.8510225921212788,1.9787125233094551,-0.18720044755174264,0.2569543236028645,买进,0.0,2022-09-05,5.81
1.9510774857601183,5.81,-1.1181219977341774,1.8853957577421294,1.6469210106049856,-0.6955961824837135,-2.780013990717543,卖出,-0.006837606837606844,2022-09-06,5.86
1.5083042107672922,5.81,-0.5178614402784516,1.7135299296378765,1.3996229887134557,0.09899535308504787,1.4665434326625442,买进,0.0,2022-09-07,5.88
1.737597513888577,5.87,-0.6823486454802751,1.7937339827531946,1.585096505132103,-0.05476157871105185,0.8639578991922757,卖出,0.010327022375215232,2022-09-08,5.77
1.8858474943549248,5.82,-1.3017865571022809,1.7708185390059608,1.6077654904721606,-0.9522971301160573,-2.404966624668743,持有,0.0,2022-09-09,5.62
1.5102808771735106,5.61,-0.8415916125791835,1.6409643577716366,1.4222919740535125,-0.3224701471002716,1.1584391139722592,买进,0.0,2022-09-13,5.53
1.6941108529517819,5.46,-0.8760969975291797,1.5225678984109292,1.4058054392607442,-0.40408844493460777,-2.1409865132188415,卖出,-0.026737967914438564,2022-09-14,5.46
1.3758675615506886,5.52,-1.0008875029933255,1.3144192843735567,1.20796702174752,-0.6143103921574764,-1.7574271314766752,持有,0.0,2022-09-15,5.22
1.1366909263983138,5.21,-0.8782325303716447,1.096722568774837,1.1935413038038474,-0.48209725801681724,-0.054789178315015515,持有,0.0,2022-09-16,5.18
1.1406442592107495,5.2,-0.9178367427623121,1.3869848562397973,1.1729331353128862,-0.49568288030688423,1.4323990341698598,买进,0.0,2022-09-19,5.28
1.344240899051201,5.26,-1.111616643272919,1.2571306750054725,1.3687107359770148,-0.7434517262502351,-0.0842712370487985,卖出,0.011538461538461463,2022-09-20,5.53
1.344240899051201,5.59,-1.071149112879771,1.3850752359275276,1.3748931865243026,-0.6844448718396862,0.18062589780033103,买进,0.0,2022-09-21,5.45
1.381797560769342,5.43,-0.8335114041257796,1.390804096864336,1.4449609593935693,-0.3626001918744414,0.4127637163281221,买进,0.0,2022-09-22,5.26
1.4529575513931896,5.26,-0.8094433190496013,1.4175387812361082,1.523271999659221,-0.3212651151972222,0.1868689818281663,买进,0.0,2022-09-23,5.05
1.4924908795175489,4.97,-0.9440349142038538,1.4328157437342643,1.5253328165083166,-0.49465261119478576,-0.1916492322780089,买进,0.0,2022-09-26,5.07
1.4766775482678047,5.05,-0.7652109370508255,1.545483342158163,1.6057046736230642,-0.22800349163792138,0.508665337405502,买进,0.0,2022-09-27,5.16
1.5636508701413956,5.1,-0.8938232252208699,1.5798565077790137,1.679894080190523,-0.3979468203346775,0.1926413028941038,买进,0.0,2022-09-28,5.07
1.6051608646719733,5.1,-0.8369400128431659,1.5435737218458934,1.5954005893775836,-0.3349157710857273,-0.749947339420688,卖出,0.0,2022-09-29,5.01
1.5043508779548564,4.97,-0.11168136721111593,1.4500023265446895,1.2265143733893846,0.518605746038642,0.08969920665877958,持有,0.0,2022-09-30,4.93
1.5300475412356898,4.9,-0.966256951833709,1.4500023265446895,1.2965821462586515,-0.5423837124401741,-1.5336098250428365,持有,0.0,2022-10-10,4.93
1.314590902957931,4.96,-0.7859616037534675,1.3354251078085209,1.2965821462586515,-0.3256048817822476,0.7587745215405622,买进,0.0,2022-10-11,5.11
1.4331908873310095,5.2,-0.8601782808892251,1.4213580218606476,1.4820556626772987,-0.38984734213966304,-0.24777617630296206,买进,0.0,2022-10-12,5.6
1.4094708904563937,5.62,-0.8904005767991797,1.3927137171766053,1.4779340289791068,-0.43681472216892453,-0.1253964641556162,买进,0.0,2022-10-13,5.59
1.4035408912377403,5.58,-0.7453800056323403,1.6676990421434095,1.364589102278822,-0.23919135581491743,0.7944050269112027,买进,0.0,2022-10-14,5.82
1.5300475412356898,5.77,-0.7621558744516415,1.5206582780986602,1.6263128421140252,-0.2317482361229455,-0.09756792134231915,买进,0.0,2022-10-17,5.69
1.5280708748294722,5.8,-0.8937903408308218,1.6600605608943317,1.585096505132103,-0.41583528527132535,0.022154638025665384,买进,0.0,2022-10-18,5.65
1.5438842060792157,5.65,-1.2506080670518838,1.415629160923839,1.5026638311682599,-0.9063904541821524,-0.5215546871983601,卖出,-0.02586206896551715,2022-10-19,5.53
1.478654214674023,5.53,-0.8873562016267613,1.463369668730576,1.6057046736230642,-0.40574617406327895,0.5487769388149666,买进,0.0,2022-10-20,5.59
1.5715575357662674,5.59,-0.8548703292805919,1.4480927062324198,1.5397585344519893,-0.3741135944491038,-0.6896591643425162,卖出,0.010849909584086728,2022-10-21,5.64
1.4806308810802404,5.63,-0.7922617390680822,1.4289965031097254,1.5459409849992778,-0.2984490982010462,-0.39390633844628326,持有,0.0,2022-10-24,5.62
1.435167553737227,5.61,-0.8560654713314012,1.3449732093698683,1.4614474941863385,-0.39996957720034715,-0.029797075071697918,持有,0.0,2022-10-25,5.57
1.4430742193620996,5.6,-0.8527904943737707,1.4099002999870305,1.5459409849992778,-0.38266620200946166,-0.057088986620871765,买进,0.0,2022-10-26,5.79
1.4470275521745353,5.77,-0.5883367987002096,1.4442734656078808,1.554184252395662,-0.016856635082725283,-0.04353886027632971,买进,0.0,2022-10-27,5.82
1.4529575513931896,5.77,-0.9438290784748967,1.2972327015631315,1.4614474941863385,-0.5184827297899794,-0.653665696690429,卖出,0.0,2022-10-28,5.24
1.3699375623320345,5.0,-0.4339596936912257,1.2762268781281676,1.3171903147496127,0.10973449846560623,-0.49974148012796554,持有,0.0,2022-10-31,4.72
1.310637570145495,4.6,-0.9983958938648713,1.3163289046858266,1.3192511315987083,-0.5994497862043271,-0.15459823132001252,买进,0.0,2022-11-01,4.8
1.300754238114405,4.78,-1.100436258947734,1.2112997875110054,1.2182711059930005,-0.7488357276056672,-1.2547474571073345,卖出,0.03913043478260883,2022-11-02,4.86
1.1366909263983138,4.86,-1.0888640365623823,1.1922035843883105,1.2306360070875768,-0.730778721318189,0.5938161138282259,买进,0.0,2022-11-03,4.71
1.2276175810843406,4.73,-0.9563452883820656,1.220847889072353,1.3274943989950925,-0.5513863763722989,0.5053071430395816,买进,0.0,2022-11-04,5.0
1.3086609037392776,5.01,-0.9869853188093496,1.1864747234515025,1.3048254136550357,-0.596007114244144,-0.8441985706641606,卖出,0.05919661733615208,2022-11-07,5.01
1.2019209178035064,5.06,-1.1622337351269643,1.1234572531466096,1.1729331353128862,-0.831731622519498,-0.8951622208601449,持有,0.0,2022-11-08,4.89
1.0912275990553004,4.87,-1.293514591549409,1.0432532000312922,1.2162102891439042,-0.9920763871859634,-0.009628987739383978,买进,0.0,2022-11-09,4.86
1.1011109310863902,4.87,-1.147713118882647,0.9974223125368245,1.0925612781981395,-0.8265400399493613,-0.5308902965881456,卖出,0.0,2022-11-10,5.25
1.041810938899851,5.26,-1.211123574393735,0.9401337031687401,1.061649025461698,-0.9059424213217808,-0.5232630577910775,持有,0.0,2022-11-11,5.17
0.98448761311953,5.15,-1.2890825978806812,0.9344048422319322,1.0719531097071784,-0.9965866088834439,0.11576999110042804,买进,0.0,2022-11-14,4.94
1.0101842764003635,4.9,-1.298957574684677,0.9344048422319322,1.0740139265562747,-1.0068217901767913,0.06847517584795589,卖出,-0.04854368932038835,2022-11-15,4.98
1.0299509404625435,4.96,-1.2120901699337103,1.026066617220867,1.1523249668219258,-0.8945887869756619,0.4473343889383201,买进,0.0,2022-11-16,4.97
1.099134264680172,4.95,-1.3194104321299462,1.0012415531613632,1.1440816994255416,-1.0277960413977298,-0.6205097195668609,卖出,-0.0020161290322580215,2022-11-17,4.83
1.0279742740563251,4.84,-1.3390736531591865,0.9611395266037048,1.1111086298400044,-1.0528570791231122,-0.12986307576598502,持有,0.0,2022-11-18,5.03
1.022044274837671,5.02,-1.1714887384148354,0.9725972484773214,1.1214127140854842,-0.85080869804977,0.26585729361825583,持有,0.0,2022-11-21,5.27
1.0675076021806844,5.23,-0.9110003863624763,1.0604397828417174,1.168811501614694,-0.5263098707886235,0.39662921125652495,买进,0.0,2022-11-22,5.18
1.1307609271796597,5.18,-0.9087530465938478,1.0661686437785254,1.2368184576348653,-0.5173161377440809,0.10767646956787846,卖出,-0.009560229445506828,2022-11-23,5.24
1.1564575904604937,5.24,-0.10536191231734807,1.3449732093698683,1.3955013550152637,0.5622432768718919,1.381828969256619,买进,0.0,2022-11-24,5.31
1.354124231082291,5.34,0.5296542597438958,1.5951334702771698,1.498542197470068,1.4887835662433102,1.5566436776871448,买进,0.0,2022-11-25,5.16
1.5873708670160116,5.16,0.8683015107164619,1.7116203093256073,1.6366169263595052,2.110501433662351,0.7154081385865858,买进,0.0,2022-11-28,5.06
1.7079475177953076,5.05,-0.20920167011815322,1.6199585343366727,1.5995222230757757,0.5297534143621577,-0.9500790986282012,卖出,-0.021317829457364403,2022-11-29,5.15
1.5735342021724856,5.13,-0.47490034824619026,1.5263871390354682,1.6098263073212562,0.15897357527768916,-0.21581320392725037,持有,0.0,2022-11-30,5.08
-0.47033886185689733,5.1,1.3940575498597907,-0.3240349435536499,-0.47572034396398066,0.8390154957688838,1.1613240451954154,买进,0.0,2022-12-01,5.09
-0.3774355407646525,5.11,3.8715261850659624,-0.37559469198492595,-0.4303823732838671,2.5070562670267247,0.06773007139480008,买进,0.0,2022-12-02,5.32
-0.36557554232734457,5.39,2.4671262706964243,-0.40423899666896806,-0.40359175424561783,1.4991542610658997,-1.1927086392935917,卖出,0.05479452054794508,2022-12-05,5.41
-0.4525488642009356,5.4,1.6262970804599544,-0.5360027982155615,-0.5581530179278241,0.7794154781450731,-1.634201569936543,持有,0.0,2022-12-06,5.26
-0.5691721821677959,5.29,0.6366242004224011,-0.5570086216505257,-0.5210583146440947,0.15316423868631673,0.4173801400436922,买进,0.0,2022-12-07,5.26
-0.5335921868558725,5.22,0.17880710559093554,-0.5761048247732203,-0.5210583146440947,-0.16182879053813437,-0.3031613347196866,卖出,-0.013232514177693815,2022-12-08,5.21
-0.5494055181056162,5.21,0.23777714080834586,-0.5780144450854897,-0.5581530179278241,-0.14019916856208867,-0.8014772746420468,持有,0.0,2022-12-09,5.25
-0.6007988446672835,5.25,0.5452451601205587,-0.5799240653977595,-0.6158558897025144,0.05595324905407836,0.2841152848839375,买进,0.0,2022-12-12,5.09
-0.5751021813864496,5.1,0.10724471255065128,-0.5856529263345678,-0.5251799483422868,-0.20950459847722494,0.1673334132631184,卖出,-0.02857142857142864,2022-12-13,5.07
-0.557312183730488,5.05,-0.5031652008385339,-0.5913817872713761,-0.556092201078728,-0.6145865362990144,-0.49974148012796554,持有,0.0,2022-12-14,4.92
-0.5869621798237576,4.94,0.010964870494458328,-0.6085683700818013,-0.5437272999841515,-0.2845078523574486,-0.1124020347572831,持有,0.0,2022-12-15,4.89
-0.5889388462299755,4.87,0.07752503398983751,-0.6238453325799571,-0.5890652706642654,-0.261026991829091,-0.33771241765496296,持有,0.0,2022-12-16,4.7
-0.6067288438859373,4.72,-0.5879889435117324,-0.6410319153903823,-0.5849436369660733,-0.6834576863719068,-0.28325961662882093,持有,0.0,2022-12-19,4.49
-0.6205655087294631,4.49,-0.10176179095311731,-0.6410319153903823,-0.5993693549097456,-0.3752103787815434,0.11619425669565676,持有,0.0,2022-12-20,4.58
-0.6067288438859373,4.57,-0.5063663934459941,-0.6391222950781129,-0.5931869043624576,-0.6342857284039034,-0.5106749075774173,持有,0.0,2022-12-21,4.4
-0.6363788399792069,4.41,0.40591656857988245,-0.667766599762155,-0.7642347028374326,-0.11126777087987587,-0.6908133566242628,持有,0.0,2022-12-22,4.15
-0.6778888345097841,4.17,-0.6206975048367586,-0.736512931003856,-0.7168359153082225,-0.7352341573020607,-0.6456560840977847,持有,0.0,2022-12-23,4.05
-0.7154454962279259,4.06,-0.7126410262465197,-0.755609134126551,-0.7127142816100304,-0.7943513308101394,-0.2954879528041242,持有,0.0,2022-12-26,4.21
-0.7292821610714514,4.23,-0.1623991675096834,-0.6925916638216584,-0.7621738859883365,-0.4637453403770293,0.8280789589020695,买进,0.0,2022-12-27,4.19
-0.6699821688849124,4.2,-0.6496986594750221,-0.711687866944353,-0.6694371277790124,-0.7441043464017167,-0.496120824414858,卖出,-0.007092198581560342,2022-12-28,4.11
-0.6976554985719641,4.11,-0.8146111009456546,-0.7155071075688919,-0.6921061131190697,-0.8480346697075754,-0.5622458529805775,持有,0.0,2022-12-29,4.05
-0.7292821610714514,4.07,-0.8243870135246307,-0.7689764763124369,-0.753930618591952,-0.8671464055872734,-0.874974740206225,持有,0.0,2022-12-30,4.12
-0.7806754876331189,4.11,-0.6767527499312835,-0.7651572356878981,-0.753930618591952,-0.7829193557058978,0.6049659411451797,买进,0.0,2023-01-03,4.23
-0.7371888266963234,4.22,-0.7038713760030143,-0.755609134126551,-0.7230183658555109,-0.7874323142882825,0.09902445842730567,卖出,0.026763990267639762,2023-01-04,4.11
-0.7253288282590155,4.1,-0.7486910526553048,-0.7498802731897423,-0.6941669299681656,-0.8117753347176299,-0.2359878988473725,持有,0.0,2023-01-05,4.25
-0.7352121602901055,4.25,-0.7977959763857336,-0.7727957169369761,-0.7230183658555109,-0.8472430034561107,-0.26735981874470366,持有,0.0,2023-01-06,4.23
-0.7470721587274134,4.4,-0.13734393414974977,-0.7460610325652034,-0.7436265343464717,-0.45903364553817927,-0.17644040360219515,持有,0.0,2023-01-09,4.29
-0.7530021579460672,4.3,-0.556368033387546,-0.8109881231823655,-0.7683563365356246,-0.7210901418979284,-0.7316649377372222,持有,0.0,2023-01-10,4.18
-0.7945121524766444,4.2,-1.0899294907999395,-0.8243554653682518,-0.7642347028374326,-1.0252099183815149,-0.11585669412499736,持有,0.0,2023-01-11,4.11
-0.7964888188828627,4.11,-0.9615638355552556,-0.8128977434946348,-0.7683563365356246,-0.9517478599516728,-0.14751612182665616,持有,0.0,2023-01-12,4.08
-0.8004421516952985,4.1,-0.382595509600776,-0.852999770052294,-0.9084918822741584,-0.6474991274876373,-0.7815980534844843,持有,0.0,2023-01-13,4.07
-0.8439288126320937,4.06,-0.7690322059381295,-0.8663671122381803,-0.8301808420085073,-0.855625574325014,-0.14934488957927466,持有,0.0,2023-01-16,4.07
-0.8478821454445299,4.1,-1.1438423178828332,-0.8759152137995275,-0.8281200251594112,-1.0627306486410708,-0.05165581941577288,持有,0.0,2023-01-17,4.03
-0.845905479038312,4.03,-0.9826592745348078,-0.8797344544240664,-0.8322416588576033,-0.9751053137223571,-0.24715160978791323,持有,0.0,2023-01-18,4.02
-0.8557888110694016,4.01,-0.8052441879679012,-0.8950114169222222,-0.8858228969341014,-0.8864706101634824,-0.739746135110593,持有,0.0,2023-01-19,3.9
-0.8953221391937612,3.9,-0.5003670475366003,-0.874005593487258,-0.8672755452922367,-0.7127807466885694,0.6546870311143971,买进,0.0,2023-01-20,4.0
-0.8518354782569658,4.09,0.07801213401742446,-0.7918919200596708,-0.8446065599521799,-0.3600620912422223,0.9946436193734912,买进,0.0,2023-01-30,4.07
-0.7866054868517727,4.05,-0.649591682443647,-0.7976207809964792,-0.7765996039320091,-0.7694500270164973,0.010043893801534034,卖出,-0.009779951100244507,2023-01-31,4.1
-0.7806754876331189,4.11,-0.9684849720231842,-0.8243554653682518,-0.7930861387247778,-0.9583775212033563,-0.710850489952411,持有,0.0,2023-02-01,4.16
-0.8202088157574782,4.17,-1.062780652194852,-0.8415420481786771,-0.8136943072157385,-1.0143759217617199,-0.5012217779061588,持有,0.0,2023-02-02,4.19
-0.845905479038312,4.19,-0.77585037315972,-0.8701863528627192,-0.8693363621413328,-0.866125129097003,-0.18199946069226733,持有,0.0,2023-02-03,4.14
-0.8518354782569658,4.12,0.057475421377532664,-0.7384225513161257,-0.8363632925557953,-0.35713102469702773,1.3542819048475858,买进,0.0,2023-02-06,4.06
-0.7648621563833751,4.09,-0.31801097860125316,-0.7307840700670476,-0.7312616332518952,-0.5543932731496138,0.5055054873222056,买进,0.0,2023-02-07,4.35
-0.7273054946652334,4.37,0.04739861662961674,-0.7403321716283952,-0.7230183658555109,-0.3342340055107921,0.12837101334605108,卖出,0.06845965770171156,2023-02-08,4.51
-0.7134688298217076,4.43,-0.5532886157869826,-0.7517898935020118,-0.6941669299681656,-0.6960190552091762,-0.204831798656595,持有,0.0,2023-02-09,4.4
-0.7213754954465796,4.39,-0.15946999046615207,-0.7422417919406645,-0.7168359153082225,-0.463985754108878,-0.23564772695993177,持有,0.0,2023-02-10,4.29
-0.7312588274776696,4.3,-0.2632613465553552,-0.7269648294425087,-0.7106534647609344,-0.5216195908737608,0.34197219158935555,买进,0.0,2023-02-13,4.31
-0.7035854977906179,4.3,0.09746037334672533,-0.6868628028848497,-0.679741212024493,-0.2815318844373594,0.5151863833761945,买进,0.0,2023-02-14,4.25
-0.6640521696662582,4.26,-0.31813850837640834,-0.6601281185130773,-0.6344032413443791,-0.5240550411736703,-0.025627228796583055,买进,0.0,2023-02-15,4.23
-0.6600988368538224,4.23,-0.5165442149295889,-0.6925916638216584,-0.6673763109299164,-0.6611742438562637,-0.7864744647882346,卖出,-0.007042253521126611,2023-02-16,4.15
-0.7075388306030538,4.13,-0.45015443368014624,-0.7307840700670476,-0.7127142816100304,-0.6288177273178023,-0.0842712370487985,持有,0.0,2023-02-17,4.07
-0.7075388306030538,4.07,0.83266325852931,-0.6200260919554182,-0.6611938603826283,0.2135053073392659,1.3576277155730025,买进,0.0,2023-02-20,4.11
-0.6126588431045911,4.11,0.8897985503094761,-0.6276645732044963,-0.6199775234007068,0.2553732877463297,0.058313587661577494,卖出,0.009828009828009836,2023-02-21,4.08
-0.6027755110735014,4.07,-0.3551181353863646,-0.6505800169517298,-0.5993693549097456,-0.5417833537575777,-0.3963103376807336,持有,0.0,2023-02-22,4.1
-0.624518841541899,4.11,0.6557301338040453,-0.5741952044609508,-0.5911260875133615,0.13494554354930963,0.6044998354310097,买进,0.0,2023-02-23,4.08
-0.5770788477926676,4.08,-0.24063863318550824,-0.5894721669591066,-0.5581530179278241,-0.4423292914545612,-0.11225627932874174,卖出,-0.00729927007299276,2023-02-24,4.08
-0.5790555141988856,4.08,-0.36116166969488545,-0.6162068513308794,-0.5973085380606497,-0.537860060114517,-0.8686652644389284,持有,0.0,2023-02-27,3.98
-0.634402173572989,3.99,-0.3777360188614233,-0.667766599762155,-0.6426465087407636,-0.568774348058231,-0.5459048404700945,持有,0.0,2023-02-28,4.04
-0.6660288360724765,4.03,-0.7643789619826095,-0.6868628028848497,-0.6364640581934755,-0.8065275465462274,-0.20168674052769073,持有,0.0,2023-03-01,4.04
-0.6739355016973483,4.03,-0.20397356591910548,-0.6906820435093889,-0.6653154940808204,-0.4683573687054579,-0.025307119581232534,持有,0.0,2023-03-02,4.02
-0.6699821688849124,4.02,-0.6418867670916666,-0.704049385695275,-0.6467681424389556,-0.7323139559841549,-0.0842712370487985,持有,0.0,2023-03-03,4.0
-0.6699821688849124,3.99,-0.46687419350892784,-0.7097782466320836,-0.6488289592880517,-0.62947631511306,-0.14310689238680552,持有,0.0,2023-03-06,3.95
-0.6739355016973483,3.95,-0.3878572175359041,-0.7135974872566224,-0.6570722266844362,-0.5842271157579855,-0.4380559418542049,持有,0.0,2023-03-07,3.87
-0.6976554985719641,3.86,-0.43830074146872694,-0.711687866944353,-0.6570722266844362,-0.6130993377357656,0.035222416934150236,持有,0.0,2023-03-08,3.91
-0.689748832947092,3.91,-0.9435433953363541,-0.7212359685057002,-0.6570722266844362,-0.9214500296100294,-0.23298029982493385,持有,0.0,2023-03-09,3.89
-0.699632164978182,3.87,-0.8801066323132277,-0.7269648294425087,-0.6714979446281089,-0.8836803594333217,0.005448250659330456,持有,0.0,2023-03-10,3.9
-0.6937021657595279,3.86,-0.7527545356280565,-0.7097782466320836,-0.6488289592880517,-0.8032246957937821,-0.0544637692782188,持有,0.0,2023-03-13,3.87
-0.69172549935331,3.87,-0.9357247205475513,-0.7250552091302394,-0.6611938603826283,-0.9173683258918365,-0.1438204449873767,持有,0.0,2023-03-14,3.78
-0.6956788321657459,3.79,-0.9281119842514244,-0.7307840700670476,-0.6694371277790124,-0.9142630247264619,-0.2334732580440812,持有,0.0,2023-03-15,3.79
-0.7055621641968358,3.78,-1.0931329442092155,-0.736512931003856,-0.6653154940808204,-1.0131331976718319,0.03575349984073579,持有,0.0,2023-03-16,3.84
-0.6976554985719641,3.85,-0.8286469807279196,-0.7212359685057002,-0.6611938603826283,-0.851790348013495,-0.1738914775360061,持有,0.0,2023-03-17,3.85
-0.7035854977906179,3.85,-0.8222269201533485,-0.736512931003856,-0.6818020288735891,-0.85214549827114,-0.11424411807004735,持有,0.0,2023-03-20,3.9
-0.7055621641968358,3.89,0.3876342864052233,-0.6830435622603108,-0.6632546772317244,-0.0995297379622485,0.8159142896227299,买进,0.0,2023-03-21,3.93
-0.6462621720102966,3.94,0.12395357942522948,-0.6658569794498856,-0.6179167065516104,-0.24783622863554228,0.23514943370561245,卖出,0.012853470437017948,2023-03-22,3.92
-0.624518841541899,3.92,-0.020575986692704808,-0.6104779903940708,-0.5870044538151694,-0.31298413145972587,0.11662032575781286,买进,0.0,2023-03-23,3.86


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/ST_Yi_Paper.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2583599393318512,13.6,-1.0643698357186004,-1.2479076212324633,-1.2679148000975689,-0.9928755410782869,-0.017715080736505233,持有,0.0,2022-11-11,13.59
-1.228935390962533,13.51,-0.6683605324844962,-1.1886778180417454,-1.2243875417721364,-0.7509111698029155,0.2269472923441043,买进,0.0,2022-11-14,13.65
-1.1700862942238963,13.79,-0.830311289485074,-1.184729164495697,-1.167802105949074,-0.8457011004925035,-0.4738449697780528,卖出,0.02072538860103622,2022-11-15,13.9
-1.1953073356833122,13.83,-0.33090813137877484,-1.0386289832919249,-1.167802105949074,-0.5268453432536663,1.0268297333517764,买进,0.0,2022-11-16,13.82
-1.0397775800169164,13.79,-0.6436242667899458,-0.9715018730091106,-1.0241621534751466,-0.7038510675446998,0.44548284887240386,买进,0.0,2022-11-17,13.89
-0.9515039349089617,13.91,-0.7344707009937317,-1.034680329745877,-1.111216670126012,-0.7761799439535368,-1.4298022252321105,卖出,0.008701957940536693,2022-11-18,13.5
-1.0986266767555524,13.53,-1.2714833993736447,-1.1176020542128826,-1.1199221217910984,-1.1080285580743816,-0.12837644053248431,持有,0.0,2022-11-21,13.39
-1.0818126491159423,13.58,-1.0646793287634477,-1.1136534006668348,-1.1503912026189012,-0.9838781391933124,-0.8797826889169756,持有,0.0,2022-11-22,13.29
-1.157475773494189,13.31,-0.956159069271757,-1.180780510949649,-1.146038476786358,-0.9203485091560959,-0.26537157376740195,持有,0.0,2022-11-23,13.18
-1.157475773494189,13.22,-0.9282515224216354,-1.184729164495697,-1.1503912026189012,-0.9036913255691074,-0.40399898944086327,持有,0.0,2022-11-24,13.25
-1.1742898011337988,13.35,-0.4287938280959799,-1.2637022354166554,-1.307089332590458,-0.6178002741752066,-1.3781791803690804,持有,0.0,2022-11-25,13.27
-1.308802022250682,13.11,-0.7303082240513593,-1.2479076212324633,-1.272267525930112,-0.7937945033600229,0.4854255029979001,买进,0.0,2022-11-28,13.16
-1.220528377142728,13.2,0.0047922936801242455,-1.145242629035218,-1.1852130092792472,-0.33234450251316466,0.6824635043017032,买进,0.0,2022-11-29,13.18
-1.1070336905753582,13.2,-0.0023669485158788702,-1.0109884084695895,-1.0763948634656662,-0.311380184755756,0.6265971601888659,买进,0.0,2022-11-30,13.02
-0.99774251091789,13.13,-0.07923983991508735,-0.963604565917015,-0.9762821693171712,-0.3468721485419893,-0.26537157376740195,买进,0.0,2022-12-01,13.19
-0.99774251091789,13.18,-0.48071094551772864,-0.947809951732823,-0.9545185401544546,-0.598396466319371,0.4731936972876338,买进,0.0,2022-12-02,13.28
-0.9052653589000335,13.29,-0.7966106327338257,-0.9517586052788709,-0.9501658143219115,-0.7981674544754902,-0.3642909341416836,卖出,0.008345978755690398,2022-12-05,13.33
-0.9178758796297409,13.37,-0.6814137765874355,-0.9162207233644398,-0.9153440076615654,-0.7197313434024112,-0.16621133832727386,持有,0.0,2022-12-06,13.11
-0.9052653589000335,13.03,-0.5230569564424403,-0.9201693769104876,-0.9066385559964791,-0.6182180074195743,-0.0345597328940723,持有,0.0,2022-12-07,13.16
-0.8758408105307152,13.16,1.2558327146322321,-0.6990447783318058,-0.8065258618479842,0.5715353886114205,1.0461196775717343,买进,0.0,2022-12-08,13.3
-0.7077005341346113,13.35,-0.6353511223135895,-0.8175043847132424,-0.802173136015441,-0.6768117893851815,-1.0594785034491518,卖出,0.014437689969604825,2022-12-09,13.34
-0.8127882068821761,13.32,-0.9810971189779258,-0.8451449595355778,-0.7934676843503548,-0.9021032627494256,-0.006203374218761232,持有,0.0,2022-12-12,13.64
-0.7791601516029554,14.88,-0.7313485024355814,-0.7424799673383324,-0.7717040551876382,-0.7317136212598777,0.4750248508522383,买进,0.0,2022-12-13,14.45
-0.6824794926751956,14.48,-0.7374320177047807,-0.6832501641476139,-0.7499404260249225,-0.730008722792564,-0.8344650989020669,卖出,-0.026881720430107548,2022-12-14,13.99
-0.7581426170534429,14.11,-0.7901194592249378,-0.8096070776211467,-0.8587585718385037,-0.7828079358168137,-1.002853051833416,持有,0.0,2022-12-15,13.72
-0.8548232759812019,13.85,-0.8859723183656354,-0.9201693769104876,-0.9458130884893683,-0.8520228392046294,-1.2123902564204314,持有,0.0,2022-12-16,13.61
-0.9767249763683775,13.63,-0.6851358735585055,-0.999142447831446,-0.9632239918195417,-0.73247107987049,-0.3322382459415879,持有,0.0,2022-12-19,13.27
-0.9851319901881825,13.17,-1.2542894928160755,-0.9715018730091106,-0.9240494593266525,-1.0885094648629816,0.3039299533866786,买进,0.0,2022-12-20,13.2
-0.9136723727198385,13.13,-1.0565070762929005,-0.9043747627262964,-0.8761694751686763,-0.9572401752758106,0.296080702809534,买进,0.0,2022-12-21,13.22
-0.8422127552514944,13.4,-1.0712591236287896,-0.8214530382592902,-0.7760567810201822,-0.9580175058120154,0.41875472258114715,买进,0.0,2022-12-22,13.0
-0.7539391101435395,13.0,-0.9663491618584884,-0.7701205421606678,-0.7238240710296627,-0.8846639568143875,0.022981085702873938,买进,0.0,2022-12-23,13.12
-0.7161075479544163,13.11,-0.6048326539617834,-0.7503772744304281,-0.6759440868716873,-0.6442200697181194,-0.2335576648970275,卖出,0.008461538461538418,2022-12-26,13.22
-0.7119040410445138,13.43,-0.9439852217059387,-0.7859151563448591,-0.7064131676994901,-0.8708900346016489,-0.5196841630200494,持有,0.0,2022-12-27,13.35
-0.7455320963237346,13.27,-0.9892789152868603,-0.7819665027988113,-0.7368822485272922,-0.9018321730410783,-0.009460790709553251,持有,0.0,2022-12-28,13.13
-0.7119040410445138,13.14,-0.5656265658665128,-0.7345826602462369,-0.6715913610391441,-0.6144277547180204,-0.011058984514754509,持有,0.0,2022-12-29,13.05
-0.678275985765293,13.08,0.4440392750254161,-0.568739211312225,-0.6367695543787981,0.08939441468578094,1.156258489020498,买进,0.0,2022-12-30,13.19
-0.4891181748196767,13.21,-0.23831381134461838,-0.41474172301635676,-0.5192459569001299,-0.3556147387853251,-0.021162858000804217,买进,0.0,2023-01-03,13.15
-0.4554901195404559,13.15,-0.9354025841847351,-0.44633095138474,-0.41478053691909256,-0.832014135571187,0.250478394205297,买进,0.0,2023-01-04,13.57
-0.3840305020721118,13.39,-0.1575374900449801,-0.47792017975312323,-0.4321914402492652,-0.29519231685829006,-0.5650169258945542,卖出,0.01825095057034222,2023-01-05,13.6
-0.42606557117113764,13.55,-0.7366521497679851,-0.47792017975312323,-0.3973696335889192,-0.6958154809519616,-0.23518491449825496,持有,0.0,2023-01-06,13.41
-0.4218620642612351,13.46,-0.4689202148928886,-0.43843364429264436,-0.4191332627516357,-0.5052165844096947,0.036271414040597985,持有,0.0,2023-01-09,13.28
-0.37982699516220936,13.28,-0.8324736505825528,-0.3989471088321655,-0.3407841977658574,-0.7529395860375863,0.06399595336119103,买进,0.0,2023-01-10,13.12
-0.3335884191532803,13.06,-0.3376515349021859,-0.4068444159242611,-0.40172235942146234,-0.4153187412747202,-0.9188213723011478,卖出,-0.01656626506024088,2023-01-11,12.87
-0.42606557117113764,12.9,-0.5962554700625156,-0.4937147939373145,-0.4321914402492652,-0.6015727328943771,-0.6276114849971763,持有,0.0,2023-01-12,12.75
-0.47650765408996915,12.75,-1.113418348002206,-0.5134580616675543,-0.41478053691909256,-0.9610096399700961,-0.14354119724060738,买进,0.0,2023-01-13,12.81
-0.4596936264503584,12.77,0.2641597359114426,-0.33971730564144687,-0.393016907756376,0.03147818082148909,1.1618653819684437,买进,0.0,2023-01-16,12.86
-0.26212880168493624,12.78,-0.22932624239469407,-0.30417942372701584,-0.22326060028718908,-0.3082077234430975,-0.1186791985725919,卖出,0.0007830853563038204,2023-01-17,12.81
-0.24111126713542375,12.75,0.11674288136932856,-0.2567955811744406,-0.17973334196175678,-0.05059315374639485,0.29005862273476646,持有,0.0,2023-01-18,12.83
-0.1612446358472747,12.76,0.08605535073751783,-0.20151443152977053,-0.13620608363632444,-0.05984142107501809,-0.15001235746688896,持有,0.0,2023-01-19,12.9
-0.14443060820766393,12.91,0.5033228722767221,0.027507474141007678,-0.08397337364580504,0.2818282932933882,1.776470261077009,买进,0.0,2023-01-20,13.02
0.1540183823954198,13.15,1.175457234544863,0.22888880498945116,0.20765925713459255,0.8856817813561446,1.0491183798276542,买进,0.0,2023-01-30,13.17
0.3557867140707444,13.17,1.0138773238359082,0.24468341917364245,0.19024835380441915,0.7529626868145837,-1.0081797131252137,卖出,0.0015209125475284847,2023-01-31,13.39
0.23808852059347207,13.4,-0.07874901394088031,0.1341211198843015,0.19024835380441915,-0.11813550339685047,-0.5626110143081313,持有,0.0,2023-02-01,13.5
0.1918499445845438,13.5,-0.42825664633531996,0.11832650570010954,0.19895380546950545,-0.38853138557616923,-0.6192375120047314,持有,0.0,2023-02-02,13.41
0.13720435475580978,13.46,-0.38975134865877836,0.14991573406849276,0.255539241292568,-0.3460504232783973,0.22889171711152004,买进,0.0,2023-02-03,13.3
0.21286747913405632,13.3,-0.2855789892552716,0.23283745853549898,0.25118651546002485,-0.25309293781258485,0.11444537956845695,买进,0.0,2023-02-06,13.44
0.2717165758726929,13.45,-0.5661896523313671,0.20124823016711577,0.3034192254505435,-0.4774621988001351,-0.2922506518889064,卖出,0.011278195488721696,2023-02-07,13.51
0.26751306896279037,13.51,-0.3717203111340895,0.22888880498945116,0.3382410321108895,-0.31827722276056397,0.3532555577674974,买进,0.0,2023-02-08,13.67
0.36419372789054943,13.66,0.8777058377250709,0.5289864744890914,0.42529554876175496,0.7667386525941384,1.7746927452073384,买进,0.0,2023-02-09,13.7
0.6878637599530496,13.7,0.3544403568394065,0.8409301046268752,0.7909245186953877,0.4104242451458119,1.3998322808604107,买进,0.0,2023-02-10,13.73
0.9652952160066208,13.75,0.4999211755943706,0.9712356716464566,1.034677165317809,0.5583332423003016,-0.2896107424305487,买进,0.0,2023-02-13,13.65
0.9610917090967176,13.66,0.7299167734858498,0.8053922227124442,0.8170408736906466,0.7036410607690035,-1.1627549710878038,卖出,-0.006545454545454535,2023-02-14,13.65
0.8055619534303227,13.69,1.3260821821906135,0.6632406950547199,0.5558773237380519,1.1168427309557347,-1.7781791283343285,持有,0.0,2023-02-15,13.69
0.549148031926264,13.73,0.06931409480060634,0.6513947344165758,0.6168154853936576,0.11968782636278617,1.2285339256232672,买进,0.0,2023-02-16,13.42
0.7929514327006144,13.41,0.47465045495012803,0.7895976085282529,0.9040953903415113,0.5074224964177209,0.47999395437317577,买进,0.0,2023-02-17,13.44
0.9190566399976925,13.48,3.273640109085081,1.0739006638437012,0.9911499069923775,3.099882410085714,1.759739078352816,买进,0.0,2023-02-20,13.65
1.2679477135196071,13.68,1.5612178187564276,1.0739006638437012,1.00856081032255,1.4756038516256698,-2.31075895684905,卖出,0.014836795252225466,2023-02-21,13.77
0.8980391054481792,13.67,-0.2696939519622546,0.825135490442684,0.6777536470492633,-0.13576049204088148,-0.33878828654519344,持有,0.0,2023-02-22,13.98
0.885428584718471,13.91,0.8840374927923416,0.8211868368966354,0.8866844870113386,0.8567829983294909,-0.14278938426083748,持有,0.0,2023-02-23,13.83
0.9064461192679842,13.83,1.541263016093944,1.0186195141990304,0.9215062936716855,1.466391029611135,-0.48535730617239636,买进,0.0,2023-02-24,13.91
0.868614557078861,13.88,0.025292458536171254,0.9672870181004081,0.9476226486669443,0.1557295096225878,1.2091656629524616,买进,0.0,2023-02-27,13.64
1.1208249716730172,13.64,0.6254431014703993,1.2752819946921448,1.200080746954452,0.7915507247952408,1.7742761189820966,买进,0.0,2023-02-28,13.69
1.4823265659246398,13.69,-1.173725862771927,1.6306608138364551,1.652764233538951,-0.8466244403543374,1.7673307567191239,买进,0.0,2023-03-01,13.8
1.8606421878158728,13.87,-0.8181319882973201,2.0057829007110053,2.4188439800665615,-0.4497063333663292,1.778247717641795,买进,0.0,2023-03-02,13.87
2.2599753442566186,13.87,3.9099100900990105,2.3690590269474128,1.9879241226447808,4.278830904616681,-2.1703653926453956,卖出,0.0,2023-03-03,13.81
1.8690492016356777,13.66,0.7163563425428967,1.6306608138364551,1.6005315235484316,0.9167445607055534,-2.3068340110431858,持有,0.0,2023-03-06,13.5
1.4697160451949316,13.6,2.157583648067326,1.6188148531983109,1.34372069942838,2.252898801580653,1.0467754231973985,买进,0.0,2023-03-07,13.17
1.7135194459692813,13.27,1.8060581755567018,1.4687660184484912,1.4481861194094172,1.9052764589478266,-2.2817364330652308,卖出,-0.02426470588235295,2023-03-08,13.35
1.3267968102582435,13.38,1.6433984477044916,1.1805143095869943,1.1130262303035874,1.629489295168162,-0.7726647072836864,持有,0.0,2023-03-09,13.2
1.234319658240387,13.2,1.2368609273236466,1.0462600890213658,0.9780917294947472,1.2108857732078977,-2.2967918098941085,持有,0.0,2023-03-10,12.89
0.868614557078861,12.9,0.5131107602457007,0.8883139471794503,0.8170408736906466,0.5502641130246484,-0.5848546417233692,买进,0.0,2023-03-13,12.87
0.8139689672501277,12.87,0.03521123343160502,0.7501110730677734,0.8953899386764249,0.11998907629862836,-0.16629176025382705,买进,0.0,2023-03-14,12.7
0.8307829948897377,12.79,0.3558992007071885,0.9870302858306479,1.0216189878201802,0.45106761806885715,1.5878658361573614,买进,0.0,2023-03-15,12.94
1.1460460131324322,12.89,1.0155093202001466,1.2042062308632826,1.2349025536147988,1.1059189502412587,1.1054146099451,买进,0.0,2023-03-16,12.65
1.3898494139067818,12.65,1.858711531939761,1.5398417822773531,1.4960661035673943,2.025894396417473,1.769575365319142,买进,0.0,2023-03-17,12.81
1.7639615288881128,12.75,0.9258708632551037,1.6977879241192702,1.8486368960033968,1.1944937600322716,-0.06938428489749784,卖出,0.00790513833992092,2023-03-20,12.69
1.8017930910772362,12.69,0.31777838337710906,1.7372744595797482,1.9052223318264585,0.6187172592647555,0.16806965405675978,买进,0.0,2023-03-21,12.91
1.8858632292752877,12.87,0.5277687326032001,1.7333258060337011,1.8312259926732242,0.8194679615397084,-0.17959631657080818,卖出,0.014184397163120546,2023-03-22,13.07
1.902677256914899,12.97,1.0142209020178532,2.045269436171485,1.9748659451471506,1.421882708096011,1.7675087828472116,买进,0.0,2023-03-23,13.03


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Transfer_of_intellectual_education.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-2.2608820201041664,25.0,-1.2151020575333575,-1.5416023119930164,-1.925705056382408,-1.1113969741431262,9.631913968630593,买进,0.0,2021-09-15,24.1
-1.4973600885138485,23.96,-1.2926433873171637,-1.3024817901004486,-1.214734963391615,-1.1527920524222877,2.152963995910169,买进,0.0,2021-09-16,22.83
-1.2469577346051957,23.07,-1.2999616388679798,-1.0398412168741855,-0.9215965250507956,-1.1564397597786589,2.149347259119162,买进,0.0,2021-09-17,22.16
-0.9719256409678231,21.5,-1.2263585163358723,-0.7517205880364193,-0.6000192829903445,-1.1016950011416309,2.143370074029007,买进,0.0,2021-09-22,21.74
-0.6702113292910038,21.74,-1.2676411734025868,-0.43419989503153467,-0.2456280366380112,-1.1286099487087848,2.1479884727491876,买进,0.0,2021-09-23,22.21
-0.33770984295328516,21.9,-1.291385190680084,-0.08531913358172243,0.14376481429233115,-1.1460035663036934,2.1456412702705,买进,0.0,2021-09-24,21.99
0.02763129635606079,22.63,-1.2816891373365318,0.29884170486863254,0.5725344703729327,-1.1346551949437742,2.1482240603911045,买进,0.0,2021-09-27,22.08
0.42991704525848656,21.22,-1.2719107575463557,0.7222026288751461,1.0450561321760445,-1.12113262774736,2.152410670392768,买进,0.0,2021-09-28,21.42
0.8732523603754455,21.0,0.553201151683942,0.7222026288751461,0.5265948643642967,0.6869122043342701,-2.2530535850621125,卖出,-0.010367577756833123,2021-09-29,20.0
0.3868150007332265,20.0,2.0921566879780373,0.22632154658973885,0.05844840313343584,1.876697774914326,-1.2287864974104021,持有,0.0,2021-09-30,21.11
0.15283247331038702,21.09,1.7877326460900633,0.3439218032582151,0.2837712326043644,1.787137086167462,1.3410763453475765,买进,0.0,2021-10-08,21.35
0.4155496970833999,21.36,1.0682498995010141,0.04796115730921694,0.08688720685306812,0.957706469425691,-1.3543118355651158,卖出,0.012802275960170677,2021-10-11,21.78
0.154884951621114,22.11,1.163982957698826,0.40860194442587655,0.4828428586417865,1.2480024243940677,1.0573054974583904,买进,0.0,2021-10-12,21.16
0.36423773931523334,23.28,1.2203389485514595,0.5438422395946242,0.2947092340349921,1.3052835811791734,1.0661899050108836,买进,0.0,2021-10-13,23.28
0.5859053968737125,24.79,0.5703685457987617,0.8848829839332042,0.8306713041357437,0.8424829368369194,2.1463881108356127,买进,0.0,2021-10-14,25.61
1.043608060165758,25.94,1.5285912565035027,1.3180439293287576,1.0844329373263037,2.0889318467684332,1.1933359300066781,买进,0.0,2021-10-15,23.91
1.328902545356764,23.08,0.8324160416919268,1.6669246907785698,1.322881368513985,1.4560614372237874,2.153591175700517,买进,0.0,2021-10-18,23.45
1.8625469061456963,23.85,1.247714476863359,2.013845447950574,1.6728974142940682,2.1299056209042937,0.47136507524995164,卖出,0.03336221837088402,2021-10-19,23.52
2.0021154312751093,23.62,1.0324705151325055,1.694364750667881,1.6094570059964277,1.7219892901161797,-1.0705222692943022,持有,0.0,2021-10-20,23.13
1.7250308593270096,23.02,0.2350795078885347,1.6179245838333713,1.4541373856815165,0.705233501048337,-0.9064736109435737,持有,0.0,2021-10-21,23.44
1.5033632017685306,23.65,0.17317554297569224,1.431724177441618,1.4978893914040268,0.6328756576479834,0.16043892036967325,持有,0.0,2021-10-22,22.78
1.5567276378474233,22.92,0.49512079284762384,1.304323899384102,1.1806873499158268,0.8957882665575881,-1.3393121410016593,持有,0.0,2021-10-25,22.78
1.2324360647526111,22.98,-0.10658335743010802,1.1671235999375467,1.268191361360847,0.21753373241512605,-0.07917864172573379,持有,0.0,2021-10-26,22.36
1.226278629820431,21.96,0.32199828594153795,1.2278837325495924,1.060369334178923,0.683480172383302,0.5093027886499006,持有,0.0,2021-10-27,21.59
1.3596897200176643,21.44,0.33167449118999226,1.3611640234405318,1.2135013542077093,0.7584038331859069,0.33495096896455023,持有,0.0,2021-10-28,21.6
1.4541037223110902,21.4,-0.1435156572356114,1.3396039763846446,1.2113137539215835,0.18911088374783547,-1.6040166663704307,持有,0.0,2021-10-29,21.52
1.070290278205205,21.8,0.28357013013417326,0.7065225946526823,0.7147284889710911,0.4652037062624971,-1.7303917757886849,持有,0.0,2021-11-01,21.94
0.6844243557885923,21.97,-0.35413535799290186,0.4242819786483404,0.4522164546360291,-0.23169102587936138,-1.6272156834853886,持有,0.0,2021-11-02,21.15
0.3498703911401467,21.1,-0.5403795268643173,0.3713618631475263,0.4740924574972846,-0.4136265743929434,0.08194674024452728,买进,0.0,2021-11-03,21.35
0.3765526091795931,21.64,-0.1000070794516931,0.6653625048187162,0.5353452655087986,0.07520245137627499,2.1483136632929227,买进,0.0,2021-11-04,21.3
0.8137304893643724,21.07,0.04289264675265763,1.0495233432690705,0.8634853084276262,0.29628179328505666,1.41264389679557,买进,0.0,2021-11-05,21.67
1.1339171058377313,21.62,-0.39014877729143516,0.9711231721567535,1.0516189330344212,-0.15378291893719934,-0.6964025166744021,卖出,0.026103464641670654,2021-11-08,21.15
0.984086189154685,21.19,-0.41400705055984416,0.9770031849901775,0.9509893198726473,-0.18012099803772186,-0.9335564991583726,买进,0.0,2021-11-09,21.45
0.7849957930141991,21.42,-0.5385875027651681,0.8378428812658141,0.7759812969826058,-0.34798345889390153,-0.40301338699712475,买进,0.0,2021-11-10,21.92
0.7090540955173125,21.65,-0.7693966858561074,0.626162419262557,0.6928524861098363,-0.6090911585191878,-0.7256461853761098,卖出,0.01073762838468706,2021-11-11,22.08
0.5653806137664462,22.08,-0.8332259159934523,0.4732820855935387,0.45002885434990403,-0.6948542739103571,-0.7170948001050423,持有,0.0,2021-11-12,21.93
0.4278645669477596,21.72,-0.7387084241762921,0.5301222096499686,0.5134692626475439,-0.5897724539866633,0.8457719843037648,买进,0.0,2021-11-15,22.22
0.6084826582917063,22.07,-0.8367279829293897,0.5085621625940814,0.6447252798150744,-0.6849757316745857,-0.10232282418189993,卖出,0.01611418047882143,2021-11-16,21.2
0.5982202667380728,21.31,-0.8386535933381547,0.4634820642044989,0.5375328657949244,-0.6994696199024701,-0.8599118238667022,持有,0.0,2021-11-17,21.96
0.42991704525848656,21.82,-0.7226504522813829,0.40272193159245323,0.33408603918525137,-0.5989228088007865,0.3347866480533236,持有,0.0,2021-11-18,21.37
0.5079112210660995,21.38,-0.8903570181076941,0.479162098426962,0.5375328657949244,-0.7461453951398055,-0.07331462843231736,买进,0.0,2021-11-19,21.19
0.5038062644446463,21.19,-0.9639154392777983,0.35960183748067825,0.45440405492215497,-0.8270670937846504,-0.6860012170572266,卖出,-0.0088868101028998,2021-11-22,21.37
0.3745001308688668,21.21,-0.7779560474230058,0.47132208131573045,0.44784125406377817,-0.6422091196588168,0.9808356358954499,买进,0.0,2021-11-23,21.55
0.579747961941533,21.54,-0.5903313140934285,0.663402500540908,0.6053484746648152,-0.4236163104961466,-0.06312254393849086,买进,0.0,2021-11-24,21.81
0.577695483630806,22.5,-0.5226883156310427,0.6359624406515968,0.5900352726619364,-0.3671179261656673,0.816329062609631,买进,0.0,2021-11-25,23.99
0.7583135749747527,23.97,-0.7433775591039896,0.5771623123173587,0.5178444632197948,-0.5920698250599215,-1.5932541575531602,卖出,0.06533333333333328,2021-11-26,22.73
0.42581208863703335,22.27,-0.7948422889559595,0.2243615423119313,0.22908122545122644,-0.6834281337576177,-1.2797471852888331,持有,0.0,2021-11-29,23.43
0.17951469134983414,23.43,-0.9853974640826527,0.1655614139776932,0.20501762230384588,-0.863985877571897,0.16322558098603077,买进,0.0,2021-11-30,23.66
0.22056425756436723,23.38,-1.0339755905388537,0.1420413626439978,0.24439442745410514,-0.9061091863804108,-0.021090808563667525,卖出,-0.0021340162185232913,2021-12-01,23.15
0.2267216924965467,23.78,-1.0349607464242379,0.2557216107568583,0.2837712326043644,-0.9057509041415727,-0.1816765081615753,买进,0.0,2021-12-02,23.29
0.2020919527678273,22.81,-0.9202211523606155,0.1812414482001563,0.23345642602347738,-0.8001267390199575,0.3666036028744999,买进,0.0,2021-12-03,22.4
0.2821386068861672,22.09,-1.0182172385838582,0.2380815722565869,0.3472116409020042,-0.8866374404555613,-0.1377573969428877,买进,0.0,2021-12-06,21.71
0.2657187804003535,21.65,-0.7646811236450938,0.34000179470259934,0.30564723546561984,-0.6390189150684864,0.3073137830285945,买进,0.0,2021-12-07,21.88
0.33550304296506,21.88,-0.823743531708433,0.33020177331355954,0.38440084576613837,-0.6946963791206179,0.40584540631839666,买进,0.0,2021-12-08,21.99
0.42581208863703335,22.21,-0.8728007739210855,0.4262419829261479,0.5134692626475439,-0.7332250423369369,0.4577969445155159,买进,0.0,2021-12-09,22.98
0.5284360041733664,22.87,-0.4399907959250481,0.6614424962631004,0.6709764832485808,-0.2710339539498556,0.7658593237786803,买进,0.0,2021-12-10,22.79
0.6967392256529528,23.07,-0.3938724525239445,0.7947227871540398,0.7366044918323466,-0.19705435264833063,0.4475626893719882,买进,0.0,2021-12-13,22.84
0.803468097810739,22.7,-0.6867371364189959,0.6555624834296764,0.7322292912600956,-0.5232404160787623,-0.42050117778417345,卖出,-0.016038144776766405,2021-12-14,23.4
0.7234214436923991,23.1,-0.14895351751605965,0.9358430951562108,0.7431672926907233,0.07056740882711644,0.6266853451631237,买进,0.0,2021-12-15,23.18
0.8691474037539922,23.38,0.6000842508187768,1.1828036341600099,0.712540888684966,1.0031322250744508,2.148418287079631,买进,0.0,2021-12-16,23.67
1.3555847633962104,23.41,0.7568053274886931,1.3748840533851874,1.0494313327482954,1.188155752038593,-0.6613231874470646,卖出,0.0012831479897348647,2021-12-17,22.94
1.207806325023891,23.15,-0.06258168392710377,0.9711231721567535,0.8853613112888816,0.18802599784725105,-1.303929001903292,持有,0.0,2021-12-20,21.98
0.9122494482792523,22.0,-0.3391056900161985,0.8319628684323901,0.8634853084276262,-0.1327294252189013,-0.7622740349840075,持有,0.0,2021-12-21,22.3
0.7542086183532988,22.23,-0.636727703418035,0.6242024149847495,0.7147284889710911,-0.47109594604045973,-0.348193065944229,持有,0.0,2021-12-22,22.25
0.6905817907207725,22.25,-0.6540252319998447,0.6065623764844781,0.7344168915462207,-0.4900454652030864,-0.5643549623796654,持有,0.0,2021-12-23,22.39
0.5818004402522592,22.86,-0.6387963927036366,0.3576418332028707,0.4587792554944059,-0.5136310119220143,-0.8825497374178259,持有,0.0,2021-12-24,22.12
0.4093922621512197,21.26,-0.42400565790954187,0.5497222524280482,0.5244072640781716,-0.2741287717923673,1.218862124470644,买进,0.0,2021-12-27,22.16
0.6638995726813262,22.39,-0.6561398307923687,0.5987223593732465,0.7103532883988402,-0.49174235234920954,-0.2957149210334603,卖出,0.05315145813734708,2021-12-28,21.47
0.6125876149131596,21.48,-0.690903855652518,0.4497620342598433,0.46315445606665684,-0.5606627857812005,-1.3869614215734452,持有,0.0,2021-12-29,21.01
0.33345056465433376,20.97,-0.9672385281735913,0.24592158936781847,0.3384612397575023,-0.8393816993110417,-0.20982786644151033,持有,0.0,2021-12-30,21.16
0.3026633899934334,21.19,-1.080439463386793,0.2714016449793214,0.38440084576613837,-0.94419238611869,-0.06375901560447082,买进,0.0,2021-12-31,21.0
0.30061091168270715,20.88,-1.1011840020146597,0.2184815294785073,0.3887760463383893,-0.9639614057337622,-0.03220826698810464,卖出,-0.014629542236904306,2022-01-04,21.05
0.30471586830416036,21.02,-0.89510105802037,0.22240153803412308,0.16345321686746075,-0.7823072261163713,-1.0515579802085835,持有,0.0,2022-01-05,20.84
0.10973042878512768,20.8,-1.0193653214411769,-0.020638992414060284,0.07157400485018944,-0.9063662444023028,-0.6366408159352276,持有,0.0,2022-01-06,20.89
0.0009490783166143976,20.71,-1.079020928659748,-0.09511915497076223,0.012508797124800568,-0.9625604936680172,-0.5620579299582135,持有,0.0,2022-01-07,20.0
-0.09141244566608522,19.76,-1.1504625073396217,-0.14803927047157633,0.01907159798317659,-1.024417473384413,0.1435179585320773,买进,0.0,2022-01-10,19.82
-0.056520314383732354,19.85,-1.031401206308582,-0.11863920630445693,-0.09905881746760116,-0.9244577879664299,0.2220786416119134,卖出,0.004554655870445337,2022-01-11,19.93
-0.007260834926292072,20.11,-0.8020621629919424,0.16360140969988496,-0.013742406308705858,-0.7018252003298603,0.8305108859395943,买进,0.0,2022-01-12,19.94
0.15283247331038702,19.78,-0.7162519441981933,0.40272193159245323,0.17876641887033945,-0.6012365637638263,0.0665790823923767,买进,0.0,2022-01-13,19.5
0.17540973472838017,19.41,-0.8569537096106086,0.16360140969988496,0.20720522258997096,-0.7487056058901298,-0.21575843522042124,买进,0.0,2022-01-14,18.9
0.14462256006748053,19.02,-0.9645136436048378,0.14596137119961358,0.2247060248789755,-0.8464590272373299,-0.1623927561040351,买进,0.0,2022-01-17,19.16
0.12409777696021364,19.07,-0.9864744389818815,-0.018678988136252742,0.07594920542244038,-0.8773264890977762,-0.7333288517567917,卖出,0.0026288117770767987,2022-01-18,18.87
-0.0031558783048388377,18.4,-1.1266972612299764,-0.07159910363706684,0.08032440599469133,-1.0012799911049313,-0.030608317048194427,持有,0.0,2022-01-19,18.31
0.0009490783166143976,18.31,-1.0022717967585477,-0.08727913785952997,-0.0312432085977104,-0.8988945519194905,-0.7881968114492405,持有,0.0,2022-01-20,17.44
-0.13246201188061904,17.33,-1.1423203009540432,-0.1754793303608875,-0.06405721288959285,-1.0197854793216692,-0.07663995224039964,买进,0.0,2022-01-21,17.05
-0.13656696850207226,17.06,-1.1711331765352977,-0.2421194758063572,-0.12093482032885665,-1.0462746241097023,-0.22889079793694736,卖出,-0.015579919215233676,2022-01-24,17.35
-0.1673541431629719,17.3,-1.069594119041003,-0.23427945869512493,-0.14281082319011135,-0.9603224133832133,0.041185108840213314,持有,0.0,2022-01-25,16.6
-0.15093431667715895,16.59,-0.6557782502773232,0.11068129419907086,0.012508797124800568,-0.5645199024133313,2.1446458872819756,买进,0.0,2022-01-26,16.55
0.23287912742872693,16.61,-0.508539385300295,0.20868150808946748,0.1809540191564653,-0.43367328035257346,-0.8120231375607266,卖出,0.001205545509342952,2022-01-27,15.73
0.0871531673671338,15.91,-0.831117703109786,-0.01475897958063696,0.07594920542244038,-0.7396525168676034,-0.484909343704816,持有,0.0,2022-01-28,16.2
0.007106513248794615,16.51,-0.9513381328945468,-0.028479009525292545,0.09126240742531906,-0.8440996829539025,0.18383526493002583,持有,0.0,2022-02-07,16.64
0.04610360115260071,16.64,-0.9013456139224519,0.0891212471431837,0.18532921972871624,-0.7923629730547813,0.2598134151236569,买进,0.0,2022-02-08,16.71
0.10357299385294746,16.91,-1.000396928436381,0.04012114019798538,0.145952414578457,-0.8848583826977396,-0.26270120940986275,卖出,0.016225961538461512,2022-02-09,16.85
0.06457590594914063,16.85,-0.8904089683392113,0.1851614567557721,0.19845482144546908,-0.7794119391034986,0.024663340359995612,买进,0.0,2022-02-10,16.74
0.07894325412422733,16.74,-0.927075303670402,-0.05003905658117969,0.06501120399181264,-0.8263151738958731,-0.5745035390956597,卖出,-0.006528189910979405,2022-02-11,16.41
-0.017523226479925526,16.36,-0.31822169694625224,0.2518016022012418,0.01907159798317659,-0.23114237019685305,2.1504832017213884,买进,0.0,2022-02-14,16.66
0.3806575658010463,16.78,-0.7071715269869404,0.669282513374332,0.6884772855375854,-0.5376053269132154,2.146249379082987,买进,0.0,2022-02-15,17.09
0.8178354459858257,17.39,-0.20398054895778586,1.1298835186591958,1.1041213399014334,0.10856749145506403,2.153102745403427,买进,0.0,2022-02-16,17.1
1.3001678490065907,16.87,-1.1740375569205894,1.6355646223336429,2.064477865510536,-0.9870127931193686,2.1484938717864543,买进,0.0,2022-02-17,16.62
1.8297072531740697,16.61,-0.9280570077131604,2.1922058372310955,2.6857563467701824,-0.6222425452307297,2.1501230931120197,买进,0.0,2022-02-18,16.7
2.4126110934204417,16.68,2.977262813368768,2.803727171907171,2.6354415401892957,5.293532065875218,0.271183834418807,买进,0.0,2022-02-21,18.37
2.507025095713868,18.2,2.5490827918866263,2.9036873900753752,2.092916669230167,4.1806877148293315,2.15004230257316,买进,0.0,2022-02-22,18.06
3.1576607202142193,18.06,1.9052925681710404,3.587728883030344,3.2217184168709343,4.240706215740909,2.1518746173586614,买进,0.0,2022-02-23,18.6
3.8739756506578247,18.6,3.1504814540919805,4.1698501535393,3.8167456946970746,6.536888899006176,-0.9204983763664042,买进,0.0,2022-02-24,17.56
3.564051425738099,17.58,1.7985584875250178,3.656329032753622,3.3485992334662136,3.9710303848675066,-0.017372601233338936,买进,0.0,2022-02-25,17.6
3.5763662956024582,17.3,1.3918387442391884,3.244728134413956,3.2917216260269506,3.131410220719982,-1.6290841303724062,卖出,-0.0159271899886233,2022-02-28,17.54
3.0345120215706194,17.58,2.3269876129122182,3.4583686006950196,2.935142779388491,4.600507483547213,2.1519188793243256,买进,0.0,2022-03-01,18.01
3.7385120821498643,17.74,1.4121053752555224,3.417208510861053,3.436103244911234,3.2765222307104414,-1.736309121976454,卖出,0.009101251422070543,2022-03-02,17.88
3.1473983286605867,18.1,1.002280009159321,3.029127663855083,2.8323255659405917,2.3232687419468614,-1.8059549538862412,持有,0.0,2022-03-03,17.82
2.578861836589301,17.71,0.6374050555118064,2.5861666970704906,2.4713715187298817,1.641015922639466,0.1529898254679944,持有,0.0,2022-03-04,18.5
2.6404361859111014,17.64,0.8780135020408074,2.8840873472972954,2.744821554495571,2.125599223852468,0.1442659586716495,买进,0.0,2022-03-07,16.87
2.6999580569221746,16.51,0.608517620129836,2.6371268082934964,2.591689534466785,1.6047679719801464,-0.8497699310510485,卖出,-0.06405895691609971,2022-03-08,15.2
2.457765616256428,14.96,0.5015217172206515,2.3176461110108035,2.143231475811054,1.2942668638913484,-1.7831036288402158,持有,0.0,2022-03-09,14.48
1.9508034735069426,14.8,0.515106961650617,2.078525589118235,2.10604227094692,1.2873853250771574,0.7979981111637681,买进,0.0,2022-03-10,14.71
2.180681044308329,14.5,0.05615151946236004,2.0648055591735797,2.200109083250318,0.6780026451021726,-0.2947257100215012,卖出,-0.020270270270270316,2022-03-11,15.0
2.1129492600543487,15.09,0.9596481994023388,2.3039260810661477,2.4166815115767437,2.027090295244797,0.3832777970567567,买进,0.0,2022-03-14,14.72
2.2340454803872216,14.78,0.4292951895276863,1.9570053238941438,1.9332218483430044,1.1103862542944347,-0.4305011142502277,卖出,-0.020543406229290954,2022-03-15,14.2
2.1273166082294352,14.2,0.45768745808499534,2.1412457260080893,2.2372982881144514,1.2382280311511211,0.22724558160522737,买进,0.0,2022-03-16,14.48
2.2053107840370485,14.55,1.145586362424983,2.5587266371811794,2.4166815115767437,2.3476448551180553,1.207669636421094,买进,0.0,2022-03-17,14.95
2.5603895317927607,14.85,1.1485514952404874,2.672406885294039,2.2416734886867022,2.342080389497555,0.24319113037959839,卖出,0.020618556701030855,2022-03-18,14.81
2.648646099154008,14.97,0.29009652898664634,2.4332863634014714,2.668255544481178,1.1242774194890455,-0.6926639590738309,持有,0.0,2022-03-21,14.86
2.4557131379457013,14.87,0.15851211550157915,2.3333261452332668,2.4998103224495134,0.896162826359068,-0.5156217779573858,持有,0.0,2022-03-22,15.01
2.320249569437742,15.02,0.24064059895072162,2.1471257388415133,2.044789462935406,0.8993485778378086,-1.291219904335721,持有,0.0,2022-03-23,14.98
1.9651708216820294,14.94,-0.17113937303230103,1.9276052597270246,2.0885414686579162,0.33539768936969355,-0.41718503309113375,买进,0.0,2022-03-24,14.48
1.8666518627671496,14.5,-0.22924510291191838,1.6414446351670668,1.8719690403314904,0.20066407025594488,-0.6160360224443202,卖出,-0.029451137884872792,2022-03-25,14.35
1.716820946084103,14.62,-0.26493991713609655,1.5689244768881732,1.7713394271697163,0.14345324037723062,0.08916356454244524,持有,0.0,2022-03-28,15.79
1.753765555677183,15.46,-0.22251625348944606,1.7610048961133506,2.0032250574990207,0.2406628549960471,0.19829975890380716,买进,0.0,2022-03-29,15.67
1.8194448616204362,15.58,-0.4469830209398638,1.6649646865007615,1.893845043192745,-0.07196869040007021,-0.3952146740268173,卖出,0.007761966364812368,2022-03-30,15.2
1.7291358159484629,15.05,-0.2886934269808145,1.5767644939994048,1.6663346134356913,0.0883317069978434,-0.8190214052238024,持有,0.0,2022-03-31,14.82
1.530045419807977,14.75,0.13091894851212724,1.2906038694394464,1.171936948771324,0.4799379400529201,-1.206478166643822,持有,0.0,2022-04-01,14.86
1.2406459779955177,15.81,0.23072776989027333,1.06912338604715,0.9509893198726473,0.5231556076995001,-1.9692939602021995,持有,0.0,2022-04-06,16.35
0.7849957930141991,17.0,-0.3580122950379937,0.7398426673754175,0.6753516838208318,-0.1846304924775761,-0.9796578292678406,持有,0.0,2022-04-07,16.38
0.5838529185629862,16.14,-0.458382386027084,0.6986825775414507,0.765043295551978,-0.2714021271851584,0.6671365763255676,买进,0.0,2022-04-08,15.56
0.7336838352460325,15.27,0.01879654152733567,0.9711231721567535,0.8612977081415011,0.2908433537782762,1.036106260348318,买进,0.0,2022-04-11,15.27
0.9676663626688721,15.31,-0.2936395722792271,0.8731229582663568,0.8831737110027558,-0.07034849653683128,0.06512456238539983,卖出,0.0026195153896529746,2022-04-12,16.8
0.9943485807083184,16.0,-0.4943618046757538,1.0593233646581104,1.1041213399014334,-0.2491107684579573,0.11883210853116663,买进,0.0,2022-04-13,16.26
1.0333456686121252,16.12,-0.39053797254748657,1.1122434801589245,1.1478733456239436,-0.12321307344594057,0.10851166764794094,买进,0.0,2022-04-14,16.64
1.070290278205205,16.66,-0.717387427829928,0.9828831978236008,1.121622142190437,-0.506387524141699,-0.16921833106835182,卖出,0.033498759305210866,2022-04-15,15.97
1.043608060165758,15.85,-0.8189088809268316,0.9593631464899062,1.1303725433349399,-0.616230659291867,0.13508699158948126,买进,0.0,2022-04-18,16.9
1.0867101046910181,16.55,-0.3802373289680372,1.4121241346635383,1.169749348485199,-0.08137414608395369,2.1520149127797064,买进,0.0,2022-04-19,16.72
1.5957247257512301,16.61,0.6035664696596161,1.8237250330032044,1.5525793985571645,1.2354863476456819,0.7227138185318819,买进,0.0,2022-04-20,16.3
1.7927626435809898,17.42,-0.0194887079953237,1.6081245624443317,1.6925858168691978,0.42421388998039067,-1.2322298442074828,卖出,0.048765803732691286,2022-04-21,16.26
1.4828384186612638,15.38,-0.3137883228698923,1.4278041688860015,1.4891389902595247,0.0262969963997795,-0.70494890634904,持有,0.0,2022-04-22,14.63
1.3206926321138577,13.95,-0.5464352669747717,1.1553635742706994,1.2966301650804788,-0.28824494400207296,-0.44428853600224705,持有,0.0,2022-04-25,13.17
1.226278629820431,12.6,-0.7193642981016853,1.0671633817693418,1.287879763935977,-0.4919584310805826,-0.4859748583367254,持有,0.0,2022-04-26,11.85
1.123654714284098,11.28,-0.5703261601559938,1.06912338604715,0.9969289258812833,-0.34225410170571535,-1.2008889405670764,持有,0.0,2022-04-27,12.69
0.8568325338896318,12.64,-0.39475888571023265,1.1710436084931626,1.0122421278841613,-0.12940187488385707,2.154003903317308,买进,0.0,2022-04-28,12.49
1.3432698935318508,12.69,0.9164787651563987,1.6806447207232253,1.6378958097160599,1.6120647491457882,2.1476542593453565,买进,0.0,2022-04-29,13.38
1.876914254320783,13.13,1.1815975380258095,2.072645576284812,1.8325922351812303,2.128267063159073,-0.7612766448091305,买进,0.0,2022-05-05,13.41
1.6880862497339297,12.86,0.393494921511292,1.772764921780198,1.847905437184109,1.0119523843847493,0.14554450878671338,买进,0.0,2022-05-06,13.45
1.7393982075020964,13.44,0.09570739225555168,1.7061247763347283,1.677272614866319,0.561126638307261,-0.9437390986486717,卖出,0.045101088646967345,2022-05-09,13.44
1.5074681583899838,13.12,0.2483259539647845,1.8531250971703233,1.786652629172595,0.8453116484049985,2.147704758965752,买进,0.0,2022-05-10,13.57
2.057532345664729,13.35,0.05038590672459848,1.7708049175023897,1.89165744290662,0.5710900627306618,-1.32253615837574,卖出,0.01753048780487808,2022-05-11,13.34
1.7086110328411968,13.34,-0.26504347241486853,1.672804703611993,1.7604014257390885,0.13926907175172523,-0.5999321253618918,持有,0.0,2022-05-12,13.81
1.5669900294010568,13.83,-0.10342543920395633,1.6669246907785698,1.6794602151524443,0.3249679094324526,0.07674895875092809,买进,0.0,2022-05-13,14.16
1.5998296823726834,14.1,-0.121036567688314,1.4121241346635383,1.3491325719474916,0.2315139511888057,-1.3697933418464583,卖出,0.01952277657266808,2022-05-16,13.7
1.2652757177242377,13.68,-0.3922040043907965,1.1671235999375467,1.1041213399014334,-0.12804644058854567,-0.6889391292222515,持有,0.0,2022-05-17,13.63
1.1133923227304645,13.65,-0.6056944300677777,1.100483454492077,1.2135013542077093,-0.36388763647735817,-0.04439969276516587,买进,0.0,2022-05-18,13.82
1.1154448010411915,13.5,-0.24979219614159312,1.1181234929923485,1.1041213399014334,0.030416946238923215,0.05286098643019484,卖出,-0.010989010989011014,2022-05-19,13.74
1.1400745407699115,13.88,-0.5640548524735625,1.0416833261578389,1.1063089401875592,-0.33383007054814223,-0.009246391355259356,持有,0.0,2022-05-20,13.75
1.1503369323235444,13.8,-0.5015937601609267,1.02208328337976,1.169749348485199,-0.26110549338240524,-0.3254957411703941,持有,0.0,2022-05-23,14.02
1.0867101046910181,14.0,-0.4484957909705912,1.0887234288252297,1.2135013542077093,-0.19077118150819483,0.1957355617140392,买进,0.0,2022-05-24,13.17
1.1441794973913648,13.18,-0.5293125742219552,0.9476031208230581,1.123809742476563,-0.30186842797097546,-0.6599476290180125,卖出,-0.058571428571428594,2022-05-25,13.52
1.0025584939512249,13.5,-0.590547744626062,0.9162430523781311,0.9947413255951575,-0.3879828299143711,-0.6861743850294365,持有,0.0,2022-05-26,13.55
0.8588850122003587,13.62,-0.6968415427451724,0.6967225732636432,0.6206616766676939,-0.5257115562563835,-0.4256195304111138,持有,0.0,2022-05-27,14.91
0.7767858797712927,15.05,-0.11085018009977639,1.0867634245474214,1.0122421278841613,0.1976113826718584,2.1531350367730253,买进,0.0,2022-05-30,15.16
1.2550133261706045,14.65,0.16832587667866888,0.9887632106570249,1.025367729600915,0.4604927741202013,-1.3357242006192878,卖出,-0.026578073089701018,2022-05-31,14.46
0.9491940578723321,14.38,-0.4047050250520193,0.7672827272647286,0.8306713041357437,-0.2112222722659736,-1.2139478267974662,持有,0.0,2022-06-01,14.34
0.6885293124100456,14.35,-0.5881100533637694,0.5928423465398225,0.6228492769538198,-0.4380626391555002,-0.6996480365438923,持有,0.0,2022-06-02,14.25
0.5510132655913595,14.3,-0.8850865721945939,0.39880192303683676,0.515656862933669,-0.7440356142180335,-0.47070435292267243,持有,0.0,2022-06-06,14.37
0.4648091765408395,14.5,-0.6294993723676191,0.5340422182055844,0.6031608743786901,-0.47672036356413305,0.4229360491139835,买进,0.0,2022-06-07,14.53
0.5612756571449931,14.36,-0.6685578346384426,0.6202824064291337,0.6447252798150744,-0.5110733769544553,-0.2714221216412184,买进,0.0,2022-06-08,15.4
0.516121134309006,15.33,-0.5446432428756225,0.6300824278181735,0.6315996780983216,-0.3837364851684721,0.03690159455849546,买进,0.0,2022-06-09,14.42
0.5345934391055459,14.15,-0.7181038577668989,0.27924166209055296,0.20720522258997096,-0.6037288444896544,-0.7116291358139588,卖出,-0.07697325505544682,2022-06-10,14.51
0.399129870597587,14.29,-0.7604650430620237,0.21652152520069906,0.22908122545122644,-0.6574693054030858,-1.5134142804624473,持有,0.0,2022-06-13,15.94
0.1076779504744007,15.71,-0.7532513823427671,0.2557216107568583,0.22908122545122644,-0.6391221604365248,1.1691935050726168,买进,0.0,2022-06-14,15.94
0.33550304296506,16.0,-0.9453716229159677,0.30668172197986415,0.44784125406377817,-0.8106640696389836,0.19716774589939473,买进,0.0,2022-06-15,16.02
0.38476252242250025,15.78,-0.7436373102615761,0.54776224815024,0.44784125406377817,-0.6023788265643422,0.39036807258193174,买进,0.0,2022-06-16,17.62
0.4730190897837466,17.0,-0.9507432078180018,0.40468193587026074,0.4215900506302718,-0.8173424672558696,-0.6802461250001034,卖出,0.07731305449936633,2022-06-17,16.25
0.34576543451869346,15.7,-0.6658143101195102,0.6340024363737893,0.9466141193003964,-0.4846804861352337,2.1535109504343284,买进,0.0,2022-06-20,16.28
0.7808908363927458,16.0,0.4568752395151604,1.0906834331030373,1.1806873499158268,0.853748204962043,2.151239520893836,买进,0.0,2022-06-21,15.35
1.2591182827920575,15.53,1.3666858573939984,1.3494039977736845,1.0713073356095508,1.934005394529032,-1.515333537086961,卖出,-0.02937500000000004,2022-06-22,15.05
0.9101969699685253,14.95,0.49540884911474126,0.8966430096000522,0.8328589044218696,0.7686538844761222,-0.47699812106279377,持有,0.0,2022-06-23,15.1
0.8157829676750987,15.11,0.35302034080326156,1.0064032491572963,0.972865322733902,0.6399976688533473,0.012503589388308338,买进,0.0,2022-06-24,14.99
0.8301503158501854,15.0,-0.06911809312319148,0.7653227229869204,0.7759812969826058,0.12746640256274477,-0.41847127790944993,卖出,-0.007279947054930473,2022-06-27,15.05
0.7501036617318455,15.06,-0.22603523445424942,0.7653227229869204,0.8416093055663715,-0.018948031173608656,0.241957207427719,买进,0.0,2022-06-28,14.87
0.8137304893643724,14.8,-0.3468925292034579,0.741802671653225,0.7869192984132335,-0.15370755357428034,-0.673429399579903,卖出,-0.01726427622841964,2022-06-29,14.26
0.6782669208564128,14.18,-0.4681212422191953,0.5967623550954383,0.48721805921403744,-0.31893461573699006,-0.05324544660341052,持有,0.0,2022-06-30,14.35
0.6782669208564128,14.28,-0.7745413121054996,0.5752023080395511,0.716916089257217,-0.6169475991885367,-0.4593424336110858,持有,0.0,2022-07-01,14.02
0.5920628318058927,13.94,-0.7169818363214044,0.4340820000373802,0.561596468942305,-0.5806678201546139,-0.811741145801255,持有,0.0,2022-07-04,14.15
0.43402200187993983,14.17,-0.6274952325391185,0.4968021369272334,0.49378086007241423,-0.4888471377541619,-0.04304353504378608,买进,0.0,2022-07-05,13.74
0.4360744801906668,13.8,-0.8803251004766579,0.3380417904247911,0.4587792554944059,-0.7465199210319701,-0.13482295422276694,卖出,-0.026111503175723305,2022-07-06,13.76
0.41965465370485316,13.75,-0.8469330104681062,0.39488191448122095,0.47190485721115877,-0.7083643090813416,0.37662859447627556,持有,0.0,2022-07-07,13.81
0.5058587427553732,13.7,-0.7155168743110435,0.438002008592996,0.4303404517747744,-0.5855417758121121,-0.8463394472965912,持有,0.0,2022-07-08,13.61
0.34371295620796644,13.61,-0.9806228753627391,0.26356162786808984,0.40408924834126797,-0.8469379289639453,0.15503755157366791,持有,0.0,2022-07-11,13.3
0.38476252242250025,14.63,-0.9710978608212919,0.31256173481328814,0.4915932597862884,-0.835897966255891,-0.10482841395054411,持有,0.0,2022-07-12,14.63
0.3745001308688668,15.0,-0.5993495981374182,0.438002008592996,0.4390908529192763,-0.4661543352187999,0.3293645539211689,买进,0.0,2022-07-13,14.24
0.45044182836575347,14.5,-0.8581974085086601,0.3086417262576724,0.41721485005802084,-0.7301597940409197,-0.5817863819867721,卖出,-0.03333333333333333,2022-07-14,14.3
0.34371295620796644,14.18,-0.844732805978464,0.35372182464725493,0.4894056595001633,-0.7093935329579154,0.2591790506622034,买进,0.0,2022-07-15,14.32
0.40528730552976644,14.33,-0.7286331859203031,0.43212199575957194,0.48721805921403744,-0.5930455878219237,0.42937393413766856,买进,0.0,2022-07-18,14.65
0.5017537861339201,14.65,-0.7456493893281158,0.48112210270477024,0.5440956666533012,-0.6010336223586477,0.10752774359531399,买进,0.0,2022-07-19,15.63
0.5345934391055459,15.43,-0.8729165832411788,0.4301619914817637,0.5812848715174346,-0.7300890241307616,-0.20287810324217084,卖出,0.053242320819112586,2022-07-20,15.2
0.5038062644446463,15.06,-0.8354347500896588,0.44192201714861173,0.6053484746648152,-0.6887101806183473,0.23802308265310762,买进,0.0,2022-07-21,15.09
0.5633281354557192,14.7,-0.6727637322857668,0.4517220385376515,0.48065525835566064,-0.5392764496057267,-1.0643366076461753,卖出,-0.0239043824701196,2022-07-22,14.76
0.3539753477615999,14.84,-0.7507127246836719,0.39488191448122095,0.504718861503042,-0.6127934629911667,0.7363632592216645,买进,0.0,2022-07-25,14.9
0.5099636993768265,14.96,-0.8207002146574556,0.40272193159245323,0.5025312612169162,-0.6879726055391963,-0.6450167108913512,卖出,0.008086253369272304,2022-07-26,15.02
0.3888674790439535,14.97,-0.9902737095678943,0.2616016235902816,0.41502724977189576,-0.8577570617388728,-0.23877033524639715,持有,0.0,2022-07-27,15.21
0.35192286945087364,15.34,-1.0300532617632334,0.27728165781274544,0.4587792554944059,-0.8932244158302692,0.13385539673309846,买进,0.0,2022-07-28,15.05
0.3888674790439535,15.22,-0.8593903653201134,0.2968817005908243,0.46315445606665684,-0.7274522920606551,0.13227944203957614,卖出,-0.007822685788787432,2022-07-29,14.9
0.42581208863703335,14.96,-0.7473791076678704,0.37920188025875784,0.4740924574972846,-0.6124369143368371,0.2124965967784292,持有,0.0,2022-08-01,15.02
0.47917652471592614,14.94,0.021347971004146104,0.7731627400981519,0.7147284889710911,0.22994071806338612,2.1483373587497336,买进,0.0,2022-08-02,14.01
0.9266167964543383,14.07,0.31797222929501445,0.7692427315425362,0.8153581021328651,0.5337189669529868,-1.2100886351029676,卖出,-0.05823293172690758,2022-08-03,13.97
0.6680045293027793,14.13,0.2619075739599929,0.863322936877317,0.7212912898294679,0.4998417211331238,0.6250717087005048,买进,0.0,2022-08-04,14.46
0.8116780110536455,14.46,-0.2068911426598038,0.7457226802088415,0.819733302705116,-0.007847070908233895,0.162971507009988,卖出,0.023354564755838646,2022-08-05,14.56
0.8588850122003587,14.5,-0.6968058161739961,0.6771225304855636,0.8941117124333835,-0.519193313426632,-0.5280224034582354,持有,0.0,2022-08-08,14.46
0.7542086183532988,14.49,0.3401741358794655,1.0573633603803028,0.9400513184420196,0.6331213357036864,0.07995670406663763,买进,0.0,2022-08-09,14.48
0.7829433147034721,14.48,-0.28256329966177557,0.5908823422620143,0.7212912898294679,-0.11839451859379722,-0.8949403835261633,卖出,-0.0006901311249137189,2022-08-10,14.62
0.6002727450487991,14.62,-0.6596294710948534,0.4497620342598433,0.6009732740925643,-0.5171785907610593,-0.7317226639911651,持有,0.0,2022-08-11,14.99
0.45865174160865996,14.99,-0.8311786281321302,0.3811618845365654,0.5375328657949244,-0.6930461073829659,0.11922841796261127,持有,0.0,2022-08-12,15.12
0.4935438728910128,15.09,-0.8857299956600304,0.4262419829261479,0.5834724718035604,-0.7415607792502444,0.05748819033876579,持有,0.0,2022-08-15,15.11
0.516121134309006,15.08,-0.15304170732984632,0.7653227229869204,0.7103532883988402,0.03437051624222921,0.9383720061775588,买进,0.0,2022-08-16,15.34
0.7193164870709459,15.27,-0.530025897500563,0.6085223807622856,0.7541052941213503,-0.35959981455864976,-0.23535711504870713,卖出,0.012599469496021188,2022-08-17,15.24
0.680319399167139,15.51,-0.7175204963631501,0.6242024149847495,0.8350465047079947,-0.547804438226958,-0.004921780396245002,买进,0.0,2022-08-18,15.03
0.6905817907207725,15.55,-0.2679368069037578,0.7398426673754175,0.7781688972687316,-0.06319309401026633,0.4867947964809319,买进,0.0,2022-08-19,16.53
0.8055205761214652,16.0,-0.6824378664286457,0.7222026288751461,0.9072373141501371,-0.49921265112019,-0.26032681209869407,买进,0.0,2022-08-22,15.6
0.7603660532854789,15.53,-0.6224619282144063,0.7457226802088415,0.9422389187281455,-0.4294014701786561,0.4123587060299221,买进,0.0,2022-08-23,15.48
0.8609374905110858,15.45,-0.6810317583350534,0.7104426032082988,0.824108503277367,-0.507119803599194,-0.7325410423691389,卖出,-0.005151320025756605,2022-08-24,14.7
0.7111065738280394,14.55,-0.7191615023474235,0.6085223807622856,0.6403500792428235,-0.5659183678635186,-0.9749930479520033,持有,0.0,2022-08-25,14.16
0.5140686559982798,14.34,-0.9871503097679999,0.4517220385376515,0.6469128801012003,-0.8388757913483055,0.26742319117239655,买进,0.0,2022-08-26,15.58
0.579747961941533,15.57,-0.9492803169132162,0.47132208131573045,0.6775392841069576,-0.7992758103228285,-0.10263093327880524,卖出,0.08577405857740589,2022-08-29,15.71
0.5694855703878995,15.55,-0.8651713387575595,0.48112210270477024,0.5790972712313095,-0.72070548906524,0.08534465622857214,持有,0.0,2022-08-30,15.97
0.5982202667380728,15.86,-0.35637888310749694,0.8221628470433503,0.6228492769538198,-0.17461054114774513,-0.3188551074096158,买进,0.0,2022-08-31,15.33
0.5428033523484531,15.55,-0.5417773505356078,0.5810823208729752,0.3625248429048829,-0.4129493447209262,-0.013415560423979676,卖出,-0.019546027742748974,2022-09-01,15.53
0.5510132655913595,15.72,-0.6422737789647999,0.46152205992669065,0.4915932597862884,-0.5105997282874591,-0.7390707926993393,持有,0.0,2022-09-02,15.93
0.4093922621512197,15.93,-0.9466693431511118,0.2812016663683612,0.4456536537776523,-0.8152391174111229,-0.525156319743782,持有,0.0,2022-09-05,15.59
0.3149782598577938,15.5,-0.9484636109479678,0.27336164925712964,0.41283964948576984,-0.8156364602968578,0.10400772134441565,买进,0.0,2022-09-06,15.38
0.34576543451869346,15.2,-1.0025206746118631,0.2812016663683612,0.42815285148864857,-0.8697741906648174,-0.2197930992100324,卖出,-0.019354838709677465,2022-09-07,15.09
0.31292578154706685,14.9,-0.9899040172226783,0.21064151236727574,0.38002564519388743,-0.85911736572366,-0.0008027631338247046,持有,0.0,2022-09-08,14.46
0.3231881731007003,14.59,-0.9892048464988361,0.24004157653439445,0.3953388471967661,-0.8595739712570152,-0.2729815360104139,持有,0.0,2022-09-09,14.62
0.28008612857544024,14.59,-0.9439824288512414,0.19692148242262014,0.303459635179494,-0.8217453337370751,-0.0004001321666877746,持有,0.0,2022-09-13,14.87
0.2903485201290737,14.6,-0.7858134767919615,0.14596137119961358,0.22908122545122644,-0.6828233506749795,-0.9916406156283463,持有,0.0,2022-09-14,14.67
0.1076779504744007,14.74,-0.9923453329197278,-0.016718983858444503,0.03438479998605527,-0.8815041713000179,-0.25147879011844176,持有,0.0,2022-09-15,14.45
0.07073334088132086,14.4,-1.004307175762811,0.05972118297606498,0.15907801629520982,-0.8863458817711692,0.06899733726615645,买进,0.0,2022-09-16,14.1
0.09331060229931401,13.96,-1.0666707535212698,0.032281123086753814,0.20283002201772002,-0.9426807306727149,-0.042193802319803304,买进,0.0,2022-09-19,14.15
0.09536308061004099,14.29,-1.027857199484742,-0.0029989539137889186,0.0671988042779385,-0.911490510050011,-0.5392739273044811,卖出,0.023638968481375235,2022-09-20,14.44
0.005054034938067633,14.3,-0.9360892729111094,-0.1029591720819938,-0.03343080888383548,-0.8384679085119696,-0.7309662791334346,持有,0.0,2022-09-21,14.39
-0.11809466370553234,14.3,-0.8740505135437321,-0.1362792448047283,-0.05311921145896511,-0.7878242978172948,0.24975672455419393,买进,0.0,2022-09-22,13.99
-0.06473022762663883,13.95,-0.7911476092015064,-0.09119914641514645,-0.04436881031446323,-0.7151501584583555,-0.38662325696851707,卖出,-0.024475524475524573,2022-09-23,13.38
-0.12425209863771183,13.25,-0.7361302429191323,-0.23623946297293316,-0.18656282891262155,-0.6855011664139339,-0.7069030593244734,持有,0.0,2022-09-26,13.26
-0.23919088403840533,13.29,-0.7762532534557318,-0.3263996597520982,-0.3440700495136593,-0.7332172852887578,-1.0998077917583164,持有,0.0,2022-09-27,13.87
-0.4177564970716243,13.82,-0.7051454679577666,-0.4557599420874218,-0.4600128646783112,-0.6931173032253042,-0.5457977145115553,持有,0.0,2022-09-28,13.6
-0.49780315118996427,13.85,-0.8773238959057146,-0.48516000625454053,-0.47095086610893894,-0.8238938946769284,0.33430752214543014,买进,0.0,2022-09-29,13.23
-0.43622880186816426,13.23,-0.9746618883323611,-0.5126000661438517,-0.5190780724037009,-0.906467546415793,-1.005374858299047,卖出,-0.04476534296028875,2022-09-30,12.98
-0.5901646751726639,12.99,-1.0138011237206268,-0.5851202244227455,-0.5890812815597167,-0.9413525319496286,-0.11958860039023593,买进,0.0,2022-10-10,12.54
-0.6004270667262973,12.59,-0.9427181914895668,-0.6733204169241023,-0.7050240967243694,-0.8967379885371495,-1.144560261523356,卖出,-0.03079291762894537,2022-10-11,12.36
-0.7687302882058836,12.19,-0.8340298501409855,-0.7144805067580691,-0.6918984950076166,-0.8170320803267593,0.6048718907707832,买进,0.0,2022-10-12,12.66
-0.6722638076017308,12.57,-0.9979119469301159,-0.6478403613125994,-0.6109572844209722,-0.9307342817777549,0.5449896092718579,买进,0.0,2022-10-13,12.91
-0.5819547619297574,12.97,-1.0167091285406753,-0.6125602843120559,-0.5628300781262111,-0.9423279163304445,0.03941169846905385,卖出,0.031821797931583164,2022-10-14,13.43
-0.5675874137546707,13.62,-1.0903391754452636,-0.6145202885898642,-0.5081400709730731,-0.9962333082555004,0.13129254190715886,持有,0.0,2022-10-17,14.77
-0.5388527174044974,16.25,-1.079207500753669,-0.6145202885898642,-0.5081400709730731,-0.9884286599726516,-0.1970348813983598,持有,0.0,2022-10-18,16.25
-0.5614299788224912,16.24,-1.1053759196993498,-0.630200322812328,-0.5628300781262111,-1.0100797805049315,-0.48744830973868253,持有,0.0,2022-10-19,15.75
-0.6291617630764706,15.57,-1.0337137682756918,-0.6184402971454799,-0.5803308804152149,-0.9546315377331819,0.28231102897894367,买进,0.0,2022-10-20,15.15
-0.5778498053083042,15.09,-0.5957803928624104,-0.508680057588236,-0.5409540752649555,-0.6130478006285007,0.5152508699996541,买进,0.0,2022-10-21,15.63
-0.4895932379470578,15.68,-0.6798765992003519,-0.48908001481015634,-0.4600128646783112,-0.6748171665475565,-0.040357250548858636,卖出,0.039098740888005294,2022-10-24,15.07
-0.4875407596363308,15.01,-0.8526309670904034,-0.5890402329783612,-0.5147028718314491,-0.8163377127309234,-0.6715170832974665,持有,0.0,2022-10-25,14.83
-0.5860597185512106,15.1,-1.0510632470890189,-0.6419603484791753,-0.5650176784123362,-0.9685771772682932,0.05277586293798662,持有,0.0,2022-10-26,16.0
-0.5696398920653977,16.0,-0.0916499958626626,-0.3283596640299058,-0.5103276712591982,-0.18332539589811805,2.1493472591191645,买进,0.0,2022-10-27,15.67
-0.2268760141740449,15.5,0.3411497991976289,-0.3009196041405946,-0.3178188460801529,0.17194711292375747,-0.42494045954516474,卖出,-0.03125,2022-10-28,15.71
-0.2905028418065719,15.74,0.7606004558635551,-0.04807905230337146,-0.2325024349212576,0.5866255418352158,0.605337089991382,买进,0.0,2022-10-31,16.5
-0.1796690130273316,16.48,0.27125947859375965,-0.28327956564032325,-0.4140732586696759,0.11359721099416133,-1.2848026584052823,卖出,0.047013977128335466,2022-11-01,16.13
-0.3931267573429049,15.97,-0.430887941736728,-0.4008798223087995,-0.3725088532332908,-0.46502806966391963,-0.0030724920311389595,买进,0.0,2022-11-02,16.13
-0.3849168440999977,16.05,-0.6658495189142927,-0.47927999342111655,-0.4228236598141778,-0.6588796579001415,-0.12833383429850106,卖出,0.005009392611145903,2022-11-03,15.94
-0.3972317139643582,15.95,-0.21776720840496283,-0.361679736752641,-0.3178188460801529,-0.27866421979847394,0.5369589842344541,买进,0.0,2022-11-04,16.66
-0.3007652333602046,16.66,-0.605809031242952,-0.3773597709751041,-0.315631245794027,-0.5946421697325195,-0.21223325989821343,卖出,0.04451410658307216,2022-11-07,17.26
-0.3274474513996517,17.03,-0.5628385957243854,-0.36951975386387254,-0.3331320480830316,-0.5655816456350141,-0.127157953506851,持有,0.0,2022-11-08,16.91
-0.3397623212640114,16.6,0.5313223375692596,-0.30287960841840283,-0.2959428432188974,0.3556113032930016,0.7872500864444845,买进,0.0,2022-11-09,16.54
-0.2001937961345985,17.35,0.4079664265354144,-0.4008798223087995,-0.5037648704008222,0.1580472158076435,-1.9939082089427573,卖出,0.04518072289156626,2022-11-10,16.35
-0.5347477607830441,16.55,-0.07415881890954915,-0.6576403827016385,-0.825342112461273,-0.2850482236783581,-2.233642493762095,持有,0.0,2022-11-11,16.14
-0.8775116386743969,16.01,-0.332281569737256,-0.9614410457618682,-1.1316061525188454,-0.5237219199360705,-1.0965788335246276,持有,0.0,2022-11-14,16.25
-1.0252900770467164,16.13,-0.49646087017646195,-0.9242009644835175,-0.956598129628804,-0.61458818903529,0.29661389201274463,买进,0.0,2022-11-15,16.2
-0.978083075900003,16.12,-0.5670375896864581,-0.9790810842621396,-1.0397269405015739,-0.6726264973318686,0.38098425064984864,卖出,-0.0006199628022317428,2022-11-16,16.61
-0.91856120488893,16.41,-0.6069781703402878,-0.8830408746495512,-0.9259717256230465,-0.6837596712908007,-0.4643960850049565,买进,0.0,2022-11-17,16.66
-0.9760305975892763,16.83,-0.6867906399796948,-0.971241067150908,-1.0572277427905779,-0.7491052526604888,-0.8313352611249735,卖出,0.02559414990859221,2022-11-18,17.9
-1.082759469747063,17.88,-0.5910605158481146,-1.0496412382632254,-1.160044956238477,-0.7037294216575564,0.38106860804611264,持有,0.0,2022-11-21,16.97
-1.0252900770467164,16.87,-0.4165405304550008,-0.9496810200950209,-0.978474132490059,-0.5583995963890219,0.6616845062209034,买进,0.0,2022-11-22,17.57
-0.9288235964425634,17.17,-0.8417310836311268,-0.9908411099289872,-0.9456601281981762,-0.850130678234014,-0.25950830867776337,卖出,0.017783046828690023,2022-11-23,17.0
-0.9575582927927364,16.75,-0.8864548826114343,-0.9928011142067952,-0.9609733302010549,-0.8812494530988287,0.021116224757917156,持有,0.0,2022-11-24,16.84
-0.9472959012391033,16.84,-0.7766196665504533,-0.9732010714287158,-0.9544105293426784,-0.8046955612756791,0.16908894495674204,持有,0.0,2022-11-25,16.24
-0.9165087265782034,15.88,-0.9502539091258041,-0.971241067150908,-0.9215965250507956,-0.9210932505196266,-0.09726795238067619,持有,0.0,2022-11-28,16.03
-0.9226661615103832,16.01,-0.8794051844169002,-1.000641131318027,-0.9915997342068122,-0.8802336584024176,-0.7884232522517992,持有,0.0,2022-11-29,16.64
-1.0252900770467164,16.78,-0.9572540733786591,-1.0418012211519934,-1.011288136781942,-0.9315849135540064,-0.25099202929949904,持有,0.0,2022-11-30,16.54
-1.051972295086163,16.78,-0.09388040397527987,-0.8340407677043529,-1.00253773563744,-0.31446483713436474,2.157021798163491,买进,0.0,2022-12-01,17.32
-0.7564154183415239,17.1,1.0193857878832713,-0.6733204169241023,-0.8100289104583943,0.5092993645783277,-0.22063691252279433,买进,0.0,2022-12-02,17.3
-0.7810451580702437,17.36,0.05377095619552339,-0.85560081476024,-0.8450305150364026,-0.22461799134009505,-0.7138826972030344,卖出,0.015204678362572981,2022-12-05,17.36
-0.8775116386743969,17.36,-0.27987138019009783,-0.9614410457618682,-0.9303469261952979,-0.4707077053503602,-0.6038936230340523,持有,0.0,2022-12-06,17.12
-0.9555058144820098,16.98,-0.3700626776444271,-0.9751610757065238,-0.974098931917808,-0.5355215962187322,0.006203749232555083,持有,0.0,2022-12-07,17.29
-0.9472959012391033,17.29,-0.595131619040904,-0.7242805281471081,-0.6897108947214907,-0.6398599960327599,2.155276176227436,买进,0.0,2022-12-08,17.78
-0.6414766329408303,17.77,2.1646671297269693,-0.4028398265866077,-0.5650176784123362,1.554864129556769,-0.012830901544284005,买进,0.0,2022-12-09,17.5
-0.6353191980086509,17.28,0.8378204190989055,-0.7497605837586118,-0.7990909090277666,0.35537164238682073,-1.1558864836562228,卖出,-0.02757456387169378,2022-12-12,17.43
-0.8036224194882369,17.42,0.17249311368858486,-0.7948406821481939,-0.8340925136057749,-0.12003030193341215,-0.463754369906462,买进,0.0,2022-12-13,17.32
-0.8631442904993102,17.28,0.5389402090599894,-0.6360803356457513,-0.7969033087416411,0.17977598851588028,2.153674553236497,买进,0.0,2022-12-14,18.0
-0.5491151089581308,17.87,0.6892487976840818,-0.6360803356457513,-0.6547092901434823,0.31927825841539154,-0.7612216734428078,卖出,0.03414351851851851,2022-12-15,17.63
-0.6599489377373703,17.56,0.49489090012875003,-0.49888003619919613,-0.6372084878544786,0.20371556789590053,0.46150561623458175,买进,0.0,2022-12-16,17.65
-0.5819547619297574,18.0,0.26333025089818873,-0.5753202030337057,-0.7465885021607545,-0.0087587146630088,-0.9401066922969944,卖出,0.02505694760820053,2022-12-19,18.83
-0.7194708087484437,18.33,0.5494189677189266,-0.5616001730890501,-0.6787728932908633,0.23678284622418544,1.2294165548505582,买进,0.0,2022-12-20,17.07
-0.5285903258508646,17.02,0.2190467344447934,-0.6262803142567115,-0.5781432801290898,-0.020173972342087416,-0.2878411194022641,卖出,-0.07146753955264587,2022-12-21,17.36
-0.5655349354439445,17.56,-0.03740290826222071,-0.5792402115893214,-0.6197076855654741,-0.21378085014635315,-0.6065283033040544,持有,0.0,2022-12-22,17.52
-0.6517390244944639,17.41,0.7348070796191603,-0.4145998522534551,-0.6218952858515999,0.39409465625869955,-0.10729680134506758,买进,0.0,2022-12-23,18.0
-0.6599489377373703,17.4,0.46662203494531096,-0.7928806778703861,-0.9456601281981762,0.04975100288261731,-2.261256584566384,卖出,-0.0005743825387709111,2022-12-26,17.28
-0.9945029023858163,17.28,-0.14697164207249513,-1.1848815334319727,-1.2650497699725018,-0.45922283964237276,-2.251321557577408,持有,0.0,2022-12-27,16.84
-1.294164735751909,16.85,0.13527828056416524,-1.378921956934958,-1.5538130077410703,-0.3671505781858443,-2.260855447783211,持有,0.0,2022-12-28,16.45
-1.5650918727678285,16.21,0.3110050301392353,-1.3965619954352293,-1.6806938243363503,-0.2651404080132624,1.5080860916303116,买进,0.0,2022-12-29,16.78
-1.3926836946667889,16.94,-0.3663384846355239,-1.3946019911574215,-1.4750593974405515,-0.6302555991515598,-0.400383776898535,卖出,0.04503392967304136,2022-12-30,17.26
-1.433733260881322,17.19,-0.09901294877548204,-1.2672017130999058,-1.4072437885706606,-0.4425430539020481,1.5162561611572707,买进,0.0,2023-01-03,17.09
-1.251062691226649,17.07,-0.40645131223637754,-1.2338816403771709,-1.3131769762672634,-0.6166306768040724,-0.0038599599280175634,买进,0.0,2023-01-04,17.27
-1.2449052562944691,17.14,-0.2922788559161632,-1.1927215505432043,-1.345990980559146,-0.5423164984474812,0.012454559532981004,买进,0.0,2023-01-05,17.42
-1.2366953430515626,17.42,-0.6600642306735643,-1.2436816617662108,-1.2344233659667445,-0.7672059339665678,-0.06962160054930291,买进,0.0,2023-01-06,17.05
-1.2387478213622893,16.98,-0.558033458197234,-1.1868415377097805,-1.2803629719753806,-0.7044062777034865,0.15980295499178013,买进,0.0,2023-01-09,17.69
-1.2120656033228425,17.13,-0.5080487058710471,-1.2338816403771709,-1.227860565108368,-0.6712665916840945,-0.4265662441835083,卖出,0.008833922261484014,2023-01-10,16.97
-1.2592726044695557,17.04,-0.43750029147058184,-1.2084015847656677,-1.2453613673973722,-0.6273968055775881,0.7227804692058928,买进,0.0,2023-01-11,16.6
-1.1628061238654026,16.5,-0.08551676188526049,-1.063361268207881,-1.214734963391615,-0.3940796660153989,0.5049786279823242,买进,0.0,2023-01-12,16.85
-1.0909693829899696,16.95,-0.48213589587180194,-1.1652814906538933,-1.1709829576691047,-0.6479618872925662,-0.7687769752985979,卖出,0.02727272727272723,2023-01-13,16.61
-1.1853833852833962,16.56,-0.6097598377202346,-1.1986015633766283,-1.214734963391615,-0.7335785879511293,-0.1657866797425177,持有,0.0,2023-01-16,16.72
-1.1997507334584825,16.65,-0.13821725139724278,-1.086881319541576,-1.1775457585274811,-0.4203065284084222,0.2537924213990016,买进,0.0,2023-01-17,16.39
-1.1607536455546759,16.25,-0.4545104541537994,-1.1672414949317012,-1.214734963391615,-0.6319762033302272,-0.1807471951257014,卖出,-0.02402402402402394,2023-01-18,16.19
-1.1771734720404892,16.13,-0.67103643023585,-1.1692014992095092,-1.1775457585274811,-0.7653473023490219,-0.0372149320057211,买进,0.0,2023-01-19,16.01
-1.1751209937297626,16.09,-0.6365711623549579,-1.1456814478758142,-1.138168953377222,-0.7379924890691756,0.379263666520294,买进,0.0,2023-01-20,16.24
-1.119704079340143,16.55,-0.5558546551318715,-1.1848815334319727,-1.2650497699725018,-0.7008558542236802,-1.3886261883039712,卖出,0.028589185829707948,2023-01-30,16.64
-1.294164735751909,17.68,-0.80354006941215,-1.2750417302111376,-1.291300973406008,-0.8573925216333507,0.532105690073051,买进,0.0,2023-01-31,17.63
-1.222327994876476,17.59,-0.7689650329357595,-1.2534816831552502,-1.2759877714031296,-0.8359346161453564,-0.004371348103647436,卖出,-0.005090497737556553,2023-02-01,19.39
-1.2161705599442958,19.45,-0.08264966140032678,-1.0065211441514508,-1.205984562247113,-0.36701651579827343,2.1574749074797612,买进,0.0,2023-02-02,18.9
-0.93703350968547,18.83,1.7712865144918903,-0.7870006650369621,-1.0484773416460758,0.8944251003147863,0.3160692257176111,买进,0.0,2023-02-03,19.62
-0.8857215519173034,19.65,0.7550089885862618,-1.030041195485146,-1.0353517399293224,0.1915876075034586,-1.0702737408024865,卖出,0.04354753053637814,2023-02-06,20.13
-1.0293950336681694,19.8,-0.2173564391325006,-1.0672812767634967,-1.0462897413599501,-0.45388322692497574,-0.23603322301192425,持有,0.0,2023-02-07,19.75
-1.0540247733968897,19.61,-0.5105813228055472,-1.0947213366528075,-1.0506649419322012,-0.6489810877314648,-0.19148348252742114,持有,0.0,2023-02-08,19.43
-1.0724970781934295,19.62,-0.43842400455722796,-1.088841323819384,-1.0462897413599501,-0.5991689493483682,0.1322360444048049,买进,0.0,2023-02-09,19.55
-1.0478673384647097,19.99,0.6967689820285033,-0.9457610115394047,-1.0397269405015739,0.16354229603142917,0.19199800010195622,买进,0.0,2023-02-10,19.31
-1.015027685493083,19.05,1.5599761000251908,-0.8124807206484653,-1.0353517399293224,0.7833564323110662,1.265581569211208,买进,0.0,2023-02-13,19.19
-0.8364620724598635,19.19,0.34874109150014054,-0.9242009644835175,-1.0178509376403182,-0.0639732015824785,-1.4548953502450483,卖出,0.007349081364829426,2023-02-14,18.77
-1.0376049469110764,18.77,-0.13000514519849307,-1.0222011783739142,-1.0637905436489543,-0.39378666645794347,0.08422566540423944,买进,0.0,2023-02-15,18.9
-1.0232375987359896,18.93,1.0508365615991109,-0.8046407035372337,-1.037539340215448,0.46845148185435637,2.150867336900888,买进,0.0,2023-02-16,18.43
-0.725628243680624,18.5,1.6891778791378458,-0.6948804639799894,-0.7422133015885032,1.0084917975163603,-0.05324544660341052,买进,0.0,2023-02-17,18.13
-0.725628243680624,18.33,1.781374697157726,-0.5968802500895928,-0.6459588889989805,1.1242443386524474,0.057298729342515446,买进,0.0,2023-02-20,18.67
-0.7092084171948106,18.68,2.860009414912956,-0.47535998486550074,-0.694086095293742,2.0461900448344457,2.1465974554915452,买进,0.0,2023-02-21,18.9
-0.3808118874785445,18.7,2.2044026709288302,-0.5910002372561688,-0.6765852930047379,1.4376685004163767,-1.7658175276703385,卖出,0.0010706638115631465,2023-02-22,18.64
-0.6620014160480973,18.5,1.7874680623528008,-0.5968802500895928,-0.7662769047358841,1.082593569325536,-0.012582196651607635,买进,0.0,2023-02-23,18.47
-0.6558439811159171,18.4,0.6609631910639079,-0.7928806778703861,-0.820966911889022,0.21734164401758255,-1.3114832944670445,卖出,-0.005405405405405482,2023-02-24,18.23
-0.8467244640134969,18.14,0.22408245505934377,-0.8418807848155844,-0.8647189176115322,-0.10349315888464898,-0.48371959104430273,持有,0.0,2023-02-27,17.88
-0.9082988133352965,17.95,0.06207315548680473,-0.9575210372062524,-0.9303469261952979,-0.23960608172329084,0.01993039079600894,持有,0.0,2023-02-28,18.18
-0.8980364217816634,18.18,-0.31034407429793603,-0.9594810414840603,-0.9040957227617915,-0.4872920788524154,-0.21369921986796797,持有,0.0,2023-03-01,18.57
-0.9206136831996566,18.45,-0.15231871889188658,-0.9614410457618682,-0.901908122475666,-0.37841065233930493,0.03491703661430493,持有,0.0,2023-03-02,18.54
-0.9082988133352965,18.62,-0.2153852644010759,-0.9771210799843316,-0.9653485307733062,-0.43198294027671924,-0.31667846124132837,持有,0.0,2023-03-03,19.06
-0.9452434229283767,18.9,0.04470417376264223,-0.994761118484603,-1.028788939070946,-0.26880727506816404,-0.9567972626698317,持有,0.0,2023-03-06,18.21
-1.070444599882703,18.26,-0.3902707999282548,-1.0496412382632254,-1.0484773416460758,-0.5629867684173312,0.0857681182738905,买进,0.0,2023-03-07,17.68
-1.051972295086163,17.7,-0.48581435196591416,-1.1221613965421187,-1.0944169476547116,-0.6392487377520105,-0.5597650235291591,卖出,-0.030668127053669343,2023-03-08,17.9
-1.119704079340143,18.04,-0.5365540222743489,-1.1241214008199265,-1.1228557513743431,-0.6707223944139423,0.15098925506844127,买进,0.0,2023-03-09,17.48
-1.0930218613006961,17.47,-0.2566613629668015,-1.1437214435980059,-1.1797333588136065,-0.5058069031221352,-0.691452520346347,卖出,-0.03159645232815966,2023-03-10,17.2
-1.1771734720404892,17.05,-0.6510516421699072,-1.1946815548210123,-1.1709829576691047,-0.7530370934186948,-0.02118441740803169,持有,0.0,2023-03-13,17.5
-1.1730685154190361,17.42,-0.21471888618217816,-1.1946815548210123,-1.2125473631054895,-0.48532778923854103,0.026790625552207358,持有,0.0,2023-03-14,17.1
-1.1628061238654026,17.25,-0.654083740732351,-1.2299616318215552,-1.1862961596719834,-0.7593603965062311,-0.3722306320809753,持有,0.0,2023-03-15,17.07
-1.203855690079936,17.07,-0.6382673978212431,-1.2593616959886742,-1.269424970544753,-0.7597498865402273,-0.5549381275541782,持有,0.0,2023-03-16,16.62
-1.2674825177124622,17.56,-0.04396555146226399,-1.0614012639300727,-0.9456601281981762,-0.32657406149983514,2.1493472591191622,买进,0.0,2023-03-17,17.11
-0.9945029023858163,17.13,0.9521879045274737,-0.9888811056511794,-1.0419145407876993,0.31747631904141954,-0.6404027639183829,卖出,-0.024487471526195886,2023-03-20,16.52
-1.0745495565041563,16.67,0.02913084057238594,-1.057481255374457,-1.0353517399293224,-0.2940179201845515,0.039560425828721116,买进,0.0,2023-03-21,17.95
-1.062234686639796,17.9,0.161941693742376,-1.0712012853191124,-1.087854146796335,-0.2108901557799534,-0.02243995421568289,卖出,0.07378524295140952,2023-03-22,18.5
-1.058129730018343,18.5,-0.054085663672387534,-1.0378812125963777,-1.0441021410738247,-0.33804898180054865,0.4543352746874059,买进,0.0,2023-03-23,18.15


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Xingmei_United.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.5221372432379774,2.93,-0.2591862449056061,-1.4625890191820887,-1.5491072172428935,-0.5740588435573123,0.45756915669111076,买进,0.0,2021-09-15,2.94
-1.4941402056873834,2.95,-0.19784962907947515,-1.4652928582081155,-1.477180463628877,-0.537417878015098,0.7331697195770148,买进,0.0,2021-09-16,2.86
-1.449344945606433,2.88,-0.26676953315892693,-1.4247352728177132,-1.4397785517495885,-0.5674488086011993,-0.11123252333866976,买进,0.0,2021-09-17,2.86
-1.4549443531165518,2.83,-0.28507568593902455,-1.4355506289218205,-1.4570409726169524,-0.5761671521655123,-0.019205428842400334,买进,0.0,2021-09-22,2.84
-1.4549443531165518,2.86,-0.501402547134795,-1.4490698240519548,-1.4714263233397558,-0.690121954247467,-0.019205428842400334,卖出,0.01060070671378085,2021-09-23,2.93
-1.4549443531165518,2.93,-0.6064085518127865,-1.489627409442357,-1.5145823755081655,-0.7489088394338653,-0.8035413318001561,持有,0.0,2021-09-24,2.87
-1.5025393169525618,2.89,-0.7173214164119858,-1.4977389265204375,-1.5059511650744837,-0.8038712031098522,-0.019205428842400334,持有,0.0,2021-09-27,2.77
-1.5025393169525618,2.78,-0.015839465068685603,-1.400400721583472,-1.4829346039179985,-0.4344516848781508,1.114020776111636,买进,0.0,2021-09-28,2.81
-1.4353464268311358,2.81,-0.5995527183809591,-1.4490698240519548,-1.4627951129060737,-0.7406882124123227,-0.3848597509742361,卖出,0.010791366906474911,2021-09-29,2.74
-1.4577440568716111,2.77,-0.5580043644391512,-1.4788120533382496,-1.4685492531951951,-0.7215380735330967,-0.4350017014822058,持有,0.0,2021-09-30,2.84
-1.4829413906671458,2.88,-0.1574488831753135,-1.4544775021040084,-1.494442884496241,-0.5167666608143898,-0.019205428842400334,买进,0.0,2021-10-08,2.94
-1.4829413906671458,2.93,-0.35019354994389057,-1.4382544679478475,-1.459918042761513,-0.610502718745152,0.4484629572402661,买进,0.0,2021-10-11,2.99
-1.4549443531165518,2.96,0.14971541719264048,-1.400400721583472,-1.4196390607376637,-0.34144968628780437,1.2265045346787438,买进,0.0,2021-10-12,2.93
-1.3793523517299475,2.93,1.1751834895468771,-1.192205116579407,-1.3879912891474966,0.29032769485416093,2.4738922220564756,买进,0.0,2021-10-13,2.97
-1.2225689414466208,2.96,0.18166288438376607,-1.2165396678136482,-1.2182441506184176,-0.2676425801258751,-0.351216011891888,买进,0.0,2021-10-14,2.96
-1.244966571487096,2.98,0.052378614450824604,-1.1759820824232463,-1.2182441506184176,-0.33248765528601215,0.8189386469487917,买进,0.0,2021-10-15,2.93
-1.1889724963859076,2.92,-0.09798536870871366,-1.2300588629437825,-1.2297524311966606,-0.4304290088185751,-0.6737179386249225,卖出,-0.020134228187919483,2021-10-18,3.1
-1.233767756466858,3.07,0.7555652397206011,-1.413919916713606,-1.4311473413159064,-0.04660682623165372,-3.438874043670242,持有,0.0,2021-10-19,2.99
-1.4633434643817298,2.97,1.3895599662985394,-1.3301009069067748,-1.4800575337734376,0.2943332578352726,2.204368151689029,买进,0.0,2021-10-20,2.95
-1.3289576841388784,2.96,0.3929672604485068,-1.3003586776204796,-1.3534664474127687,-0.18335434864731956,0.024297226868080432,买进,0.0,2021-10-21,2.85
-1.326157980383819,2.84,-0.1989852065861889,-1.340916263010882,-1.3218186758226014,-0.5078708035517302,-0.019205428842400334,卖出,-0.04054054054054058,2021-10-22,2.83
-1.326157980383819,2.83,-0.3061397071687529,-1.3301009069067748,-1.3074333250997983,-0.5641376068326711,0.06768960968703025,持有,0.0,2021-10-25,2.83
-1.3205585728737,2.83,0.4395853062785904,-1.1678705653451658,-1.3074333250997983,-0.11717978624751045,2.7544051056595147,买进,0.0,2021-10-26,2.79
-1.1413775325498976,2.77,-0.08777864011226848,-1.1705744043711923,-1.1865963790282505,-0.4137731508489351,-0.7007979152723565,卖出,-0.021201413427561856,2021-10-27,2.68
-1.1889724963859076,2.67,0.2354996410732601,-1.2003166336574878,-1.1952275894619324,-0.23312678388712232,-0.3873687155950754,持有,0.0,2021-10-28,2.61
-1.2141698301814428,2.62,0.5876168048702736,-1.2165396678136482,-1.2038587998956147,-0.03715073129802661,-0.2259611146075321,买进,0.0,2021-10-29,2.76
-1.2281683489567394,2.84,0.25755879643772955,-1.24087421904789,-1.2268753610521,-0.23002930577078454,-0.47682802556382425,卖出,0.08396946564885487,2021-11-01,2.94
-1.2589650902623928,2.97,0.42758014407437983,-1.262504931256104,-1.2844167639433128,-0.14633839650872396,0.2759491208488812,持有,0.0,2021-11-02,3.0
-1.2393671639769774,3.02,0.6556444881611132,-1.197612794631461,-1.2067358700401751,0.010242174404096952,0.8586993842027875,买进,0.0,2021-11-03,3.16
-1.1805733851207296,3.15,0.4815859820301315,-1.192205116579407,-1.2239982909075393,-0.08995031714574554,-0.9974720457230548,卖出,0.043046357615894,2021-11-04,3.31
-1.2477662752421554,3.35,-0.33081968754353525,-1.2543934141780237,-1.2642772729313883,-0.5656984567667049,0.06471156675088936,持有,0.0,2021-11-05,3.3
-1.2421668677320368,3.31,0.015082660893727111,-1.2165396678136482,-1.2096129401847358,-0.35911655411312093,0.5667790617534922,买进,0.0,2021-11-08,3.39
-1.2029710151612047,3.44,0.959574014141276,-1.1137937848246295,-1.18371930888369,0.21040226990884262,1.3388294560259866,买进,0.0,2021-11-09,3.4
-1.1105807912442442,3.4,1.1964189458423933,-1.06242084333012,-1.1434403268598405,0.38051487567512965,0.4558074030263204,买进,0.0,2021-11-10,3.64
-1.0769843461835316,3.65,-0.027002620874263042,-1.0813477165123075,-1.083021853824067,-0.3519836573817261,-0.2534657434200234,卖出,0.07352941176470588,2021-11-11,3.54
-1.0937825687138878,3.55,0.7386746358246786,-1.057013165278066,-1.0628823628121424,0.12031787011752178,0.7277231964985745,买进,0.0,2021-11-12,3.46
-1.040588197367759,3.55,1.5827789236724654,-0.9569711213150741,-1.0197263106437324,0.683205031079463,1.0965327173932053,买进,0.0,2021-11-15,3.37
-0.9593967884710364,3.38,0.5584266830622164,-0.9731941554712352,-0.9679390480416407,0.046474901276705526,-0.09372736949426738,卖出,-0.04788732394366196,2021-11-16,3.36
-0.9649961959811552,3.34,0.6527694528015313,-0.9894171896273958,-0.9823243987644436,0.09938662482382492,-0.5419955135897162,持有,0.0,2021-11-17,3.47
-1.004192048551987,3.48,0.7852769896578937,-0.9704903164452084,-0.9852014689090047,0.18947798977816327,0.24623776684235407,买进,0.0,2021-11-18,3.4
-0.9845941222665711,3.42,0.8251966450913967,-0.9975287067054766,-0.9823243987644436,0.20942854475535025,0.24419813745729008,卖出,-0.017241379310344845,2021-11-19,3.36
-0.9649961959811552,3.39,1.4240896823410096,-0.9245250530027521,-1.0858989239686276,0.5842005042866675,-0.5419955135897162,持有,0.0,2021-11-22,3.29
-1.004192048551987,3.3,0.7550165428967676,-1.0434939701479324,-1.028357521077414,0.1391108351702175,-0.6259327332646875,持有,0.0,2021-11-23,3.26
-1.048987308632937,3.26,0.489767266130781,-1.0353824530698517,-1.0628823628121424,-0.02462779376233836,0.21241681912961885,买进,0.0,2021-11-24,3.25
-1.032189086102581,3.24,0.3039969073703882,-1.0056402237835569,-1.0197263106437324,-0.1280531743229097,0.6326531571728261,买进,0.0,2021-11-25,3.27
-0.9845941222665711,3.31,2.824195287798021,-0.9353404091068597,-0.9880785390535652,1.4968917096891137,0.620488946456845,买进,0.0,2021-11-26,3.17
-0.9369991584305611,3.16,1.3048026528463195,-0.9515634432630207,-0.9535536973188371,0.5241889959987782,-0.46248248961644367,卖出,-0.045317220543806616,2021-11-29,3.11
-0.9705956034912738,3.13,0.6512554366370067,-0.9650826383931544,-0.9305371361623518,0.11524000388226048,0.28018402705157,买进,0.0,2021-11-30,3.11
-0.9481979734507985,3.11,1.8159068136153675,-0.8758559505342695,-0.9075205750058666,0.9072133356598671,1.1308842613044052,买进,0.0,2021-12-01,3.14
-0.8614071570439567,3.13,1.6874659885141055,-0.8812636285863235,-0.87874987356026,0.8224762745715298,0.052585341209660054,卖出,0.006430868167202578,2021-12-02,3.07
-0.855807749533838,3.07,1.7490732912862172,-0.8352983651438677,-0.8355938213918501,0.9000956307195127,0.5181000993685659,买进,0.0,2021-12-03,3.09
-0.8138121932079467,3.11,1.4648703053360284,-0.8352983651438677,-0.8672415929820176,0.6908243193113799,-0.9361626409785608,卖出,0.013029315960912065,2021-12-06,3.03
-0.8866044908394913,3.04,1.5460999271255793,-0.9191173749506986,-1.0542511523784601,0.6692647294135894,-0.8164168869786717,持有,0.0,2021-12-07,2.98
-0.9481979734507985,2.97,0.9876940725295451,-0.9299327310548061,-0.96506197789708,0.344947137499255,0.500189915094868,买进,0.0,2021-12-08,3.07
-0.9090021208799667,3.07,2.3055648530309405,-0.886671306638377,-0.947799557029716,1.1912950499735122,0.49243774578236493,买进,0.0,2021-12-09,3.38
-0.8698062683091352,3.51,2.116291386736306,-0.6514373113740437,-0.8701186631265783,1.2538229309095148,3.401602140996532,买进,0.0,2021-12-10,3.72
-0.603834411578491,4.09,6.330030221862132,-0.36753421364122835,-0.5392555965021025,4.652590682258889,1.7160810211027335,买进,0.0,2021-12-13,4.09
-0.45545011256034246,4.5,3.2476813533190896,-0.3810534087713621,-0.6773549634410142,2.2887888510550143,0.9780336315171516,卖出,0.10024449877750614,2021-12-14,4.5
-0.3658595923984413,4.59,0.22861490821386657,-0.5081338429946226,-0.46732884288808607,-0.008787130559803038,-1.7453231707964607,持有,0.0,2021-12-15,4.17
-0.5254427064368278,4.27,-0.9438518678048278,-0.7217371260507409,-0.6226906306943614,-0.8908541465472518,-1.7411821784167387,持有,0.0,2021-12-16,4.22
-0.6766267092100356,4.07,7.365524826382107,-0.5838413357233734,-0.7694212080669554,5.049261957428482,0.6522949178737495,买进,0.0,2021-12-17,4.64
-0.6206326341088476,4.95,3.3841702113142595,-0.6054720479315879,-0.7147568753203025,2.160319921533868,-0.05213539301133293,卖出,0.21621621621621617,2021-12-20,4.61
-0.623432337863907,4.2,2.5997342184922063,-0.5297645552028372,-0.6716008231518931,1.720259196992195,0.9696433990381607,买进,0.0,2021-12-21,4.45
-0.539441225212125,4.4,1.5803401258258265,-0.443241706369979,-0.5162390353456172,1.0212403657913705,1.7108179410570579,买进,0.0,2021-12-22,4.27
-0.3882572224389166,4.1,2.8288649645327917,-0.2918267209124772,-0.274565143202522,2.1679362234717603,1.4142148175040428,买进,0.0,2021-12-23,3.97
-0.25667114595112417,4.01,1.9329912098162891,-0.2972343989645312,-0.32922947594917434,1.3883425894049044,-0.8096089325966386,卖出,-0.02195121951219509,2021-12-24,4.06
-0.3322631473377286,3.99,1.7781023085930916,-0.2647883306522091,-0.274565143202522,1.3031181250282033,0.1605852671358856,买进,0.0,2021-12-27,3.89
-0.315464924807372,3.88,3.8206030896182868,-0.2161192281837265,-0.31772119537093196,3.0478393265379395,1.7097035942809524,买进,0.0,2021-12-28,3.82
-0.15308210701392622,3.81,2.3838534023074214,-0.16474628668921712,-0.2573027223351579,1.8454603850781452,-1.7218590397625766,卖出,-0.018041237113402022,2021-12-29,3.92
-0.3210643323174907,3.93,1.3554090812138018,-0.2945305599385044,-0.32347533566005315,0.9536966872986458,0.6078694376184427,买进,0.0,2021-12-30,4.31
-0.26227055346124334,4.37,1.183986307490158,-0.27289984773028986,-0.2544256521905973,0.8271235600900857,-0.019205428842400334,卖出,0.1119592875318066,2021-12-31,4.51
-0.26227055346124334,4.45,2.5916031487815356,-0.16474628668921712,-0.2544256521905973,2.0327059423658795,1.183090380134711,买进,0.0,2022-01-04,4.53
-0.14748269950380752,4.54,0.947476138388901,-0.17015396474127065,-0.15948233742009557,0.6904070146907709,-0.2458506698332076,卖出,0.020224719101123563,2022-01-05,4.53
-0.1698803295442828,4.49,1.945833409286791,-0.13230021837689507,-0.274565143202522,1.4797405658307972,-1.7303581426457055,持有,0.0,2022-01-06,4.44
-0.3378625548478473,4.56,2.491848732388853,-0.40538796000560345,-0.43855814144247957,1.7315324761492505,-1.0698212296261864,持有,0.0,2022-01-07,4.26
-0.43585218627492656,4.11,0.7420335077543712,-0.37834956974533535,-0.3896479489849484,0.4278964108735557,1.0026943535382375,买进,0.0,2022-01-10,4.27
-0.343461962357966,4.31,0.693181444636782,-0.3513111794850673,-0.35800017739478085,0.399191986374575,-0.6506808206819213,卖出,0.04866180048661783,2022-01-11,4.57
-0.4022557412142138,4.52,1.1060208825825264,-0.30534591604261146,-0.36375431768390254,0.7366714227288524,1.083639376515016,买进,0.0,2022-01-12,4.5
-0.30146640603207475,4.55,2.8063244571643824,-0.20260003305359223,-0.19400717915482374,2.2442746393444075,1.0789447269106744,买进,0.0,2022-01-13,4.3
-0.19787736709487683,4.22,0.5681978279789215,-0.20530387207961945,-0.17962182843202026,0.3658885762600487,-0.22051469805298587,买进,0.0,2022-01-14,4.33
-0.21747529338029276,4.25,2.1242630519121213,-0.11878102324676126,-0.22277788060043022,1.7175418424355613,1.687567119083097,买进,0.0,2022-01-17,4.6
-0.052292771831787634,4.55,0.855592566092154,0.0488569963669016,-0.09043265395063972,0.7305020557896263,1.6892879372277743,买进,0.0,2022-01-18,4.5
0.12128886098189605,4.7,-0.7048546479665615,0.22460653305864475,0.25193869325207846,-0.6370774228347109,1.686924759129172,买进,0.0,2022-01-19,4.72
0.3032696050607578,4.7,3.385634143855446,0.4111714258544949,0.36414442888994425,3.367890953103702,-0.04420914343019386,买进,0.0,2022-01-20,4.35
0.30046990130569795,4.28,3.6888175153845135,0.4084675868284682,0.4360711825039607,3.699067493584024,1.7073101888877567,买进,0.0,2022-01-21,3.94
0.49364946040479757,3.9,-0.09726680601877905,0.6031439967023986,0.6460973030568884,0.031236811358616234,1.6959903143055395,买进,0.0,2022-01-24,3.96
0.6952281307690747,3.98,0.08177443218449905,0.8086357626804366,0.8474922131761348,0.28084432458461833,1.705008366782568,买进,0.0,2022-01-25,3.65
0.9080056161535898,3.65,-0.04653091867713204,1.0222390457365553,1.1294450873430792,0.19108384384056476,1.6872390092728546,买进,0.0,2022-01-26,3.63
1.1291822128032833,3.65,-0.35613545532477114,1.2466576848967805,1.445922803244751,-0.11686064326821446,1.688626320310264,买进,0.0,2022-01-27,3.6
1.361557624473214,3.62,-0.8893125019555487,1.481891680161114,1.7221215371225744,-0.7490111459145397,1.6859792852157967,买进,0.0,2022-01-28,3.91
1.605131851163383,3.78,4.2417560167382975,1.6197874704884818,1.4574310838229945,5.516925391822382,-1.3635227896212048,卖出,0.044198895027624224,2022-02-07,3.69
1.4035531807991057,3.76,3.4343167334068556,1.525153104577543,1.2761756647156723,4.666875480772148,1.6909125743251954,买进,0.0,2022-02-08,3.76
1.6499271112443334,3.79,2.874190643654117,1.546783816785758,1.500587135991404,3.921743644123691,-1.740613971545931,卖出,0.007978723404255386,2022-02-09,3.79
1.3895546620238084,3.8,1.0238701405767974,1.3521074069118266,1.322208787028643,1.519682674615569,-1.169020931566513,持有,0.0,2022-02-10,3.75
1.2243721404753034,3.71,0.9379697959193511,1.2061000995063786,1.1812323499451711,1.360433481654499,0.4849135814496522,持有,0.0,2022-02-11,3.62
1.2943647343517886,3.56,1.527606124216263,1.4142957045104434,1.2589132438483088,2.168582612302209,1.6898310767737859,买进,0.0,2022-02-14,3.7
1.5351392572868976,3.72,1.0414548538008677,1.4602609679528997,1.4344145226665088,1.6098611539889376,-1.3063651768216658,卖出,0.04494382022471914,2022-02-15,3.61
1.344759401942858,3.61,0.14612247297632683,1.3521074069118266,1.3970126107872205,0.4928232242755858,0.3741404426419307,买进,0.0,2022-02-16,3.6
1.4007534770440457,3.54,0.23843273682125524,1.481891680161114,1.471816434545797,0.6427903449409453,0.7585618473881103,买进,0.0,2022-02-17,3.47
1.512741627246423,3.45,0.8253615418251561,1.6360105046446425,1.6271782223520732,1.4868545395948944,1.6919472849609034,买进,0.0,2022-02-18,3.46
1.7647149652017693,3.47,2.497293855302207,1.8928752121171897,1.618547011918391,3.815535917806233,-1.3773707497560124,卖出,0.005797101449275368,2022-02-21,3.61
1.5547371835723136,3.56,2.2945379560648376,1.598156758280267,1.4085208913654628,3.143347772748334,0.03736238089334367,持有,0.0,2022-02-22,3.48
1.563136294837492,3.52,0.9635286588854075,1.6224913095145082,1.417152101799145,1.5440882098450373,-1.7322688202137464,持有,0.0,2022-02-23,3.53
1.308363253127086,3.52,0.8531055153551446,1.335884372755666,1.2502820334146265,1.3162023355652368,0.0006096536430636858,买进,0.0,2022-02-24,3.3
1.3111629568821446,3.3,0.15290376942302913,1.4332225776926313,1.3883814003535382,0.5273423310819919,1.6244963008446887,买进,0.0,2022-02-25,3.3
1.5435383685520763,3.32,0.5466795234398514,1.6684565729569645,1.6243011522075121,1.1295026644726238,1.7004684607315919,买进,0.0,2022-02-28,3.27
1.7983114102624824,3.28,1.2285004488401035,1.925321280429512,2.024213902301444,2.1610138053110375,1.0244929315732685,买进,0.0,2022-03-01,3.32
1.9606942280559279,3.3,0.8019069756391594,2.0902554610171475,1.943655938253745,1.6379753952523217,1.6921797390568558,买进,0.0,2022-03-02,3.34
2.23506519605175,3.33,-0.028334479108473053,2.3687508806979096,2.4241266523953753,0.5595947505221744,1.693967568773097,买进,0.0,2022-03-03,3.32
2.5234346828228698,3.34,-0.6224158270516557,2.6607654955088056,2.8010228413328213,-0.2772569698401271,1.6916309905590912,买进,0.0,2022-03-04,3.34
2.8258026883692855,3.32,2.325066735972414,2.9690031444758627,2.648538123671106,4.239689612826489,-1.7392452914233834,卖出,-0.005988023952095814,2022-03-07,3.36
2.5066364602925124,3.37,0.8358750489603796,2.5201658661554114,2.3378145480585553,1.8443363659080272,0.06022017982270639,持有,0.0,2022-03-08,3.2
2.5206349790678098,3.21,-0.03591005213000025,2.4525698905047406,2.547840668611484,0.5738272993984467,-0.03505383046045523,买进,0.0,2022-03-09,3.15
2.5178352753127506,3.19,0.7347067836498495,2.655357817456752,2.5996279312135755,1.8035014731028782,1.122407279016011,买进,0.0,2022-03-10,3.19
2.719413945677028,3.15,0.7429257285429833,2.6688770125868864,2.7866374906100178,1.8263687608565293,-0.03455014356928705,卖出,-0.012539184952978068,2022-03-11,3.23
2.716614241921968,3.22,0.15431317227509742,2.5931695198581353,2.567980159623408,0.8698865740585241,-1.1398712448252655,持有,0.0,2022-03-14,3.15
2.512235867802632,3.14,0.12071817617942475,2.403900788036258,2.380970600226965,0.7395496536269592,-1.2253568386522764,持有,0.0,2022-03-15,2.92
2.2994583824181167,2.95,-0.07187924735186997,2.328193295307507,2.320552127191192,0.4688447267464518,0.17818474025468137,买进,0.0,2022-03-16,3.21
2.3330548274788296,3.3,-0.18202555790404523,2.382270075828044,2.3608311092150402,0.31174365904590584,-0.5262106166742966,买进,0.0,2022-03-17,3.21
2.2462640110719874,3.22,0.38896553971376996,2.1362207244596036,2.090386515626339,1.042149759913374,-0.35121601189188656,卖出,-0.02424242424242413,2022-03-18,3.33
2.1902699359707993,3.33,-0.48169130680176797,2.103774656147282,2.2831502153119025,-0.1459759311138643,0.031083215705072827,买进,0.0,2022-03-21,3.32
2.198669047235978,3.3,-0.14809606074179335,2.2768203538129983,2.294658495890146,0.3432948973345603,-0.0024671023288003564,买进,0.0,2022-03-22,3.37
2.2014687509910367,3.38,-0.41310001929006973,2.0983669780952283,2.1364196379393094,-0.06301104371629646,-0.16977684626491651,卖出,0.024242424242424267,2022-03-23,3.34
2.176271417195502,3.33,-0.313859908094751,2.2768203538129983,2.3090438466129486,0.1093987568446626,0.43450168042045223,买进,0.0,2022-03-24,3.26
2.251863418582107,3.26,-0.24187758005977986,2.2362627684225953,2.2284858825652507,0.20340597635245697,-0.019205428842400334,卖出,-0.021021021021021106,2022-03-25,3.34
2.251863418582107,3.46,0.04742857403867086,2.2389666074486225,2.090386515626339,0.5722062708636517,-1.7274055004851383,持有,0.0,2022-03-28,3.67
1.9634939318109876,3.58,-0.010864840528104616,1.6981988022432593,1.8084336414593944,0.38901366524663283,-1.7297192193649253,持有,0.0,2022-03-29,3.54
1.6891229638151652,3.52,0.4365062749597186,1.5711183680199994,1.5408661180152534,0.8892553315432086,-0.6254450103511742,持有,0.0,2022-03-30,3.44
1.5967327398982043,3.44,-0.8621357941123547,1.4251110606145505,1.4487998733893122,-0.7263193941960068,-1.7397556352728827,持有,0.0,2022-03-31,3.41
1.3391599944327393,3.37,0.49074356986927997,1.1574309970378962,1.1984947708125346,0.8148517754112345,-1.7322255695016686,持有,0.0,2022-04-01,3.51
1.0955857677425702,3.57,-0.5976994935507947,0.8708240602790539,0.9596979488140005,-0.4659871723983862,-1.7394277348208396,持有,0.0,2022-04-06,3.59
0.8632103560726397,3.6,0.18234692468059008,0.6301823869626672,0.7324094073937083,0.31128011959056295,-1.7430293138130617,持有,0.0,2022-04-07,3.45
0.642033759422946,3.47,0.5546441272170757,0.7545589821599005,0.5166291465516589,0.7021632581504306,-1.7424004372133572,持有,0.0,2022-04-08,3.35
0.43205597779349036,3.32,0.45977449868290243,0.48147124053119206,0.3123571662878525,0.4998694568727776,0.8758993205540722,买进,0.0,2022-04-11,3.21
0.5356450167306883,3.28,0.5912593096433634,0.6220708698845864,0.41305462134747545,0.6668271040228773,-1.5752481511193783,买进,0.0,2022-04-12,3.38
0.3508645688967677,3.32,0.2312804554152546,0.44902517221887,0.25769283354119965,0.2839791295271417,1.2650631737459976,买进,0.0,2022-04-13,3.23
0.4964491641598569,3.23,-0.25706102546305515,0.6058478357284254,0.6115724613221607,-0.13448666632693207,1.6947992061505757,买进,0.0,2022-04-14,3.23
0.6980278345241341,3.21,-0.7126580164759624,0.8113396017064638,0.9596979488140005,-0.5870606622539237,1.7038680137431375,买进,0.0,2022-04-15,3.11
0.9108053199086497,3.1,1.1554449189859708,0.9897929774242332,0.7813195998512394,1.4688347582400572,-1.7245752797800005,卖出,-0.03426791277258563,2022-04-18,3.15
0.6896287232589561,3.17,0.7832912982208315,0.8005242456023564,0.7324094073937083,1.0054125628569965,1.6845765144905807,买进,0.0,2022-04-19,3.18
0.8996065048884118,3.18,0.4987872874640493,1.0141275286584746,1.0661495441627442,0.7989931000038015,1.6688294389537175,买进,0.0,2022-04-20,3.24
1.117983397783046,3.26,0.31651362867251037,1.0546851140488773,0.9827145099704854,0.57746247262119,-1.731147483047184,卖出,0.025157232704402396,2022-04-21,3.07
0.8856079861131145,3.06,-0.19422857003543886,0.7437436260557934,0.7554259685501936,-0.06865685054187314,-1.7342955639208697,持有,0.0,2022-04-22,2.97
0.6644313894634214,2.92,-0.20466806325209944,0.554474894233916,0.5396457077081442,-0.12065387007334008,-1.733210063835379,持有,0.0,2022-04-25,2.67
0.45445360783396566,2.66,-0.07462090073806998,0.4976942746873531,0.37565270946818663,-0.0010538666870516156,0.7024807332599082,买进,0.0,2022-04-26,2.7
0.5384447204857481,2.66,-0.26377183869049,0.6004401576763718,0.4677189540941278,-0.16730358111925447,-1.1500950849202427,卖出,0.0,2022-04-27,2.73
0.40405894024289635,2.68,-0.5219350019706045,0.5112134698174869,0.4849813749614919,-0.42433547671757954,1.6862718199068303,买进,0.0,2022-04-28,2.63
0.6000382030970548,2.65,0.343027088114731,0.7112975577434714,0.6144495314667213,0.4999947157024629,1.6982805967429817,买进,0.0,2022-04-29,2.78
0.8072162809714513,2.84,-0.6474679692855015,0.9221970017735628,0.9568208786694394,-0.5056230825396234,1.7047450744387374,买进,0.0,2022-05-05,2.81
1.025593173866085,2.73,0.7100927096619146,1.1412079628817355,1.1351992276322005,1.0948123130475529,1.2013258029512535,买进,0.0,2022-05-06,2.76
1.1879759916595312,2.76,0.29542907708021243,1.2899191093132096,1.0517641934399418,0.604892292132262,0.6513595143083762,买进,0.0,2022-05-09,2.85
1.2803662155764912,2.8,0.08215901687441673,1.400776509380309,1.3567336287633711,0.42933213926426395,1.6947992061505772,买进,0.0,2022-05-10,2.86
1.5211407385116005,2.87,0.17195398438797257,1.5197454265254895,1.4487998733893122,0.5626531979100062,0.7590248041001485,卖出,0.025000000000000102,2022-05-11,2.8
1.635928592469036,2.79,-0.11356699853252597,1.5603030119158914,1.5696368194608592,0.21800636481629734,-1.095678291101117,持有,0.0,2022-05-12,2.84
1.473545774675591,2.83,0.23866955520732833,1.5954529192542406,1.417152101799145,0.6491830243802285,0.36402646271555883,买进,0.0,2022-05-13,2.86
1.529539849776779,2.88,0.04692695320544262,1.5386722997076772,1.5955304507619061,0.4277917853177802,0.5682367346156662,买进,0.0,2022-05-16,2.91
1.6163306661836203,2.93,0.7583712302939618,1.7414602266596884,1.7451380982790603,1.424790332784757,1.6947992061505817,买进,0.0,2022-05-17,2.85
1.8739034116490865,2.85,1.1158287729252319,1.5927490802282134,1.443045733100191,1.691238545992147,-3.4436660349877917,卖出,-0.027303754266211625,2022-05-18,2.9
1.3335605869226204,2.86,1.1075674596405531,1.2926229483392369,1.0114852114160924,1.523631152268672,-2.167871388753092,持有,0.0,2022-05-19,2.92
1.0283928776211448,2.93,0.020029170606585447,0.8437856700187853,0.6604826537796918,0.13671541631494163,-3.447214698828359,持有,0.0,2022-05-20,2.91
0.5720411655464609,2.97,0.8492739220197899,0.48958275760927233,0.2749552544085637,0.8708839158935098,-1.210946892845698,持有,0.0,2022-05-23,3.02
0.42925627403843103,2.99,0.40844506155970617,0.5193249868955676,0.3814068497573078,0.4828417360675435,1.118622506816782,买进,0.0,2022-05-24,2.88
0.5608423505262234,2.86,0.5338879306592501,0.8437856700187853,0.5655393390091901,0.7091298741302127,1.7381472386145154,买进,0.0,2022-05-25,2.99
0.7708201321556791,3.01,0.05016735055877832,0.676147650405123,0.4878584451060525,0.15671827008881684,-2.8052987887139516,卖出,0.05244755244755242,2022-05-26,3.0
0.42085716277325297,3.01,-0.13190361993987648,0.5193249868955676,0.5051208659734165,-0.03511491160149892,1.2423407993194513,买进,0.0,2022-05-27,2.99
0.5664417580363421,3.01,0.30352863203050545,0.7518551431338737,0.25193869325207846,0.40077052595370255,2.016540690534924,卖出,0.0,2022-05-30,2.97
0.8100159847265106,2.98,0.7758360305086291,0.976273782294099,0.7151469865263442,1.0229841420422081,0.44463603165827875,买进,0.0,2022-05-31,3.05
0.8688097635827584,3.07,0.0480063010567111,0.7599666602119539,0.6633597239242525,0.1887565767484549,-2.154900968948083,卖出,0.030201342281879148,2022-06-01,3.06
0.5944387955869361,3.03,-0.40412171251514334,0.6193670308585596,0.4763501645278096,-0.30707833703781967,-0.6467054308059305,买进,0.0,2022-06-02,3.01
0.5188467942003322,3.01,0.22651178833357205,0.7518551431338737,0.6115724613221607,0.3905127885454097,1.8510482474620908,买进,0.0,2022-06-06,3.04
0.7400233908500253,3.03,0.23563603067937508,0.8654163822269995,0.7841966699958001,0.4402350608648108,0.7440710294386901,买进,0.0,2022-06-07,2.98
0.8352133185220452,2.99,-0.1339222645703625,0.8870470944352145,0.7841966699958001,0.02651081042371389,-0.9635001028295628,卖出,-0.013201320132013068,2022-06-08,2.96
0.7148260570544906,2.97,1.321389093536275,0.9708661042420454,0.8215985818750888,1.666726630431056,2.261617603229946,买进,0.0,2022-06-09,2.9
0.9975961363154915,2.87,0.7933475144139801,1.1520233189858426,1.0431329830062595,1.1687590647837172,1.3782535694224127,买进,0.0,2022-06-10,2.89
1.1823765841494125,2.9,0.6206495044114934,1.2088039385324059,1.1898635603788534,0.9831827959746169,0.36733567578509163,卖出,0.010452961672473799,2022-06-13,2.85
1.2355709554955407,2.83,0.16421809146510602,1.1276887677516012,1.1668469992223676,0.4464018907124236,-1.1256638199763667,持有,0.0,2022-06-14,2.85
1.0815872489672729,2.83,-0.08778543997757814,1.0817235043091449,1.0776578247409876,0.14245175709035707,0.1678902863175364,持有,0.0,2022-06-15,2.85
1.1067845827628076,2.85,0.9611870206527124,1.1817655482721374,1.1380762977767607,1.3775031019499868,0.001470139734116517,买进,0.0,2022-06-16,2.99
1.1095842865178676,2.99,-0.17034038166931056,1.0736119872310652,1.120813876909397,0.04262151400127783,-0.06053164065657615,卖出,0.0491228070175439,2022-06-17,2.92
1.1039848790077487,2.91,0.037772503765667834,1.135800284829681,1.1294450873430792,0.3019115892705916,-0.39159026203339087,买进,0.0,2022-06-20,2.95
1.0535902114166795,2.94,0.026700623075208568,0.9789776213201262,0.8561234236098165,0.21962333420295357,-1.9434083137643527,卖出,0.010309278350515396,2022-06-21,3.01
0.7960174659512138,3.06,-0.2917470076410071,0.8437856700187853,0.9050336160673477,-0.13132934055835727,1.0665893625558671,买进,0.0,2022-06-22,2.99
0.9332029499491249,2.96,0.9814647420726907,1.1547271580118688,1.0229934919943346,1.3665669049140818,2.2575425825517788,买进,0.0,2022-06-23,3.04
1.229971547985422,3.02,-0.22430620503304763,1.0898350213872257,1.1610928589332463,-0.009847822292415223,-0.9859765508125888,卖出,0.02027027027027029,2022-06-24,3.0
1.0955857677425702,3.02,-0.162468099140329,1.0871311823611984,1.1006743858974724,0.05826067456325977,0.3745804002370049,持有,0.0,2022-06-27,3.3
1.1487801390886994,3.3,-0.20348776355431059,1.114169572621467,1.1869864902342924,0.026807426443270607,0.0012847640445409392,买进,0.0,2022-06-28,3.63
1.1515798428437583,3.69,-0.28754835234557113,1.10335421651736,1.1869864902342924,-0.0768824491877782,-0.5106762919228212,卖出,0.11818181818181822,2022-06-29,3.42
1.0843869527223329,3.51,-0.23585747622783815,0.9519392310598577,0.9596979488140005,-0.05689879268331571,-1.1618751855043874,持有,0.0,2022-06-30,3.76
0.9304032461940651,3.63,-0.38356140438489233,1.0600927921009309,1.0719036844518663,-0.19871899665443912,0.9694367430657773,买进,0.0,2022-07-01,3.46
1.0591896189267982,3.43,-0.23053985078904088,0.9627545871639657,0.9740832995368035,-0.0539400536182735,-1.0428035655231558,卖出,-0.055096418732782294,2022-07-04,3.37
0.922004134928887,3.34,-0.043634960655058896,1.0006083335283402,1.0258705621388953,0.17227428860626853,0.23918722969925305,买进,0.0,2022-07-05,3.26
0.9556005799895998,3.26,-0.17898144127820576,0.9952006554762868,1.0661495441627442,0.02862795280480297,0.7715448391718188,买进,0.0,2022-07-06,3.37
1.0591896189267982,3.34,-0.19692157823134668,1.0330544018406624,1.152461648499564,0.019091895873036082,0.5657077921180335,买进,0.0,2022-07-07,3.31
1.137581324068462,3.34,-0.06952296325543107,1.114169572621467,1.1668469992223676,0.17805559066444016,0.04241247295482581,买进,0.0,2022-07-08,3.37
1.1459804353336396,3.33,0.9138902959580683,1.3845534752241486,1.1639699290778076,1.3917213980306211,2.379580962236293,买进,0.0,2022-07-11,3.41
1.473545774675591,3.37,0.539728361127048,1.3548112459378538,1.1064285261865936,0.9150466807475304,-2.6251822914365306,卖出,0.012012012012012022,2022-07-12,3.35
1.0927860639875113,3.36,-0.20276514709851828,1.0330544018406624,0.91366482650103,-0.0040051933710929626,-1.9685875908428865,持有,0.0,2022-07-13,3.49
0.8296139110119265,3.43,-0.4265944827637371,0.8086357626804366,0.8446151430315741,-0.2868972566146216,0.002783084755969673,持有,0.0,2022-07-14,3.43
0.8324136147669858,3.48,-0.43629959052695405,0.7356321089777127,0.7036387059481019,-0.3109353476989659,-0.19500077602116753,持有,0.0,2022-07-15,3.38
0.8100159847265106,3.34,-0.6681732976201451,0.7788935333941418,0.8733858444771806,-0.5450517335745421,0.42254834306300887,买进,0.0,2022-07-18,3.55
0.8660100598276991,3.56,-0.5260163595894488,0.8329703139146784,0.8273527221642101,-0.39204805331476694,-0.8914724186607108,卖出,0.06586826347305395,2022-07-19,3.56
0.7540219096253226,3.56,-0.1517575266777659,0.7085937187174446,0.6978845656589806,-0.026604689828617946,-0.556230379754039,持有,0.0,2022-07-20,3.67
0.6868290195038966,3.7,-0.533148372166161,0.6572207772229353,0.7065157760926625,-0.42013417982905454,0.11718751293423038,持有,0.0,2022-07-21,3.64
0.7036272420342533,3.64,-0.35679648069285474,0.787005050472222,0.766934249128436,-0.21270463014995775,1.4525290661978028,买进,0.0,2022-07-22,3.6
0.8856079861131145,3.6,0.5153271752299619,1.0573889530749037,0.9194189667901512,0.8058117203859642,1.4136546840079685,买进,0.0,2022-07-25,3.6
1.0703884339470355,3.63,-0.1567368588174074,1.070908148205038,1.060395403873623,0.04862755040240109,-0.5193405199041781,买进,0.0,2022-07-26,3.63
1.0031955438256102,3.62,-0.20518145308297903,0.9600507481379384,0.8992794757782265,-0.03466399518493127,-1.5206777185956588,卖出,-0.00275482093663906,2022-07-27,3.59
0.8044165772163918,3.64,-0.24704063932942286,0.8194511187845441,0.6978845656589806,-0.11435621299996117,0.04714313767345549,持有,0.0,2022-07-28,3.53
0.8128156884815699,3.54,-0.5432429029849968,0.7680781772900347,0.7439176879719512,-0.4226282639194314,-0.19579315685197976,持有,0.0,2022-07-29,3.51
0.7904180584410946,3.49,1.3738649617973524,0.670739972353069,0.4418253227930819,1.3974232406922267,-3.436120817695715,持有,0.0,2022-08-01,3.47
0.35926368016194576,3.44,1.7392706316091349,0.16782591351208137,0.04191257269915029,1.5091340405807552,-1.8921652025227214,持有,0.0,2022-08-02,3.27
0.1464861947774307,3.26,0.3777503387852455,0.1732335915641349,0.04191257269915029,0.31606101062474057,-1.5572476108132853,持有,0.0,2022-08-03,3.2
-0.01869632677107444,3.23,0.9069426643445604,0.2543487623449396,0.35839028860082256,0.9049813309592872,3.419721068118034,买进,0.0,2022-08-04,3.34
0.33406634636641114,3.36,2.3260949540672198,0.5896248015722648,0.41880876163659664,2.383757550169914,0.9233730969135043,买进,0.0,2022-08-05,3.37
0.4404550890586684,3.34,0.6094343034829688,0.17593743059016165,0.11959346660228792,0.5496181408507661,-2.6988464779159287,卖出,-0.005952380952380958,2022-08-08,3.39
0.1296879722470741,3.4,0.8568797021352889,0.09482225980935745,0.039035502554589686,0.7290925741695522,-1.1452894518324388,持有,0.0,2022-08-09,3.31
0.009300710779519559,3.32,0.18932227882189892,0.0001878938984189853,-0.10194093452888262,0.10401455946017532,0.22449191262579526,持有,0.0,2022-08-10,3.27
0.034498044575054204,3.29,0.7863803985710272,0.31112938189150247,0.10233104573492435,0.7683144824103222,2.4274521677750283,买进,0.0,2022-08-11,3.33
0.2892710862854605,3.38,-0.13230951959220713,0.2219026940326175,0.24043041267383605,-0.11234479879518607,-0.6967768072437232,卖出,0.027355623100303907,2022-08-12,3.39
0.2136790848988566,3.37,0.010693609369620593,0.24353340624083206,0.2807093946976849,0.03561782655515536,0.6208261749637902,买进,0.0,2022-08-15,3.42
0.28367167877534183,3.44,-0.1690971832174073,0.23001421111069825,0.24043041267383605,-0.14655428715664504,-0.5218460842655639,卖出,0.020771513353115677,2022-08-16,3.44
0.22767760367415332,3.44,-0.4202678619262983,0.1488990403298936,0.21165971122822907,-0.383965472869236,-0.6058439199858271,持有,0.0,2022-08-17,3.52
0.16328441730778728,3.51,-0.5803735675084132,0.10022993786141098,0.12534760689140964,-0.5378269890213551,-0.3565568331559333,持有,0.0,2022-08-18,3.46
0.12688826849201473,3.45,-0.12874822090291158,0.18945662572029592,0.21453678137278967,-0.10660930997093103,1.291195668247033,买进,0.0,2022-08-19,3.46
0.2668734562449852,3.48,-0.13833720788930196,0.24353340624083206,0.3123571662878525,-0.10629116939854288,-0.1959069376045638,买进,0.0,2022-08-22,3.62
0.24727552995956928,3.65,-0.11493377145976828,0.17052975253810812,0.2663240439748819,-0.09729631910930363,-0.27294408687244803,卖出,0.04885057471264366,2022-08-23,3.58
0.2192784924089753,3.6,0.5889898545962633,0.3516869672819048,0.2663240439748819,0.5903751231056567,1.3612009886016072,买进,0.0,2022-08-24,3.55
0.37046249518218316,3.58,0.5556620147472761,0.5382518600777549,0.4677189540941278,0.6284628867209825,0.47226543423802625,买进,0.0,2022-08-25,3.52
0.42645657028337164,3.5,0.1302532873099001,0.48958275760927233,0.43319411235940014,0.19851738534182078,0.441092635678681,买进,0.0,2022-08-26,3.65
0.4796509416295003,3.76,0.4453969680854628,0.5193249868955676,0.35263614831170137,0.5099180955194936,0.29156249660960604,卖出,0.07428571428571422,2022-08-29,4.02
0.5160470904452729,4.16,0.06560631397772827,0.4192829429325752,0.2950947454204884,0.11499530420593296,-2.435632142999747,持有,0.0,2022-08-30,4.42
0.23047730742921269,4.86,-0.36675017583979613,0.21108733792851048,0.23179920224015374,-0.326391792113144,0.057255744465839524,持有,0.0,2022-08-31,4.86
0.23887641869439122,5.35,-0.3614611882952838,0.28138715260520764,0.23179920224015374,-0.30972498902907863,0.8199956535725597,买进,0.0,2022-09-01,5.35
0.33126664261135175,5.89,-0.4096615104762698,0.28679483065726113,0.32386544686609486,-0.3548100090093326,-0.34190000168684426,卖出,0.10093457943925235,2022-09-02,5.89
0.2948704937955792,5.48,-0.430001346050519,0.28138715260520764,0.35263614831170137,-0.37071944753653446,0.23138004410978863,买进,0.0,2022-09-05,5.3
0.32286753134617324,4.87,-0.5436664561338044,0.26246027942301986,0.24618455296295724,-0.4894304779068425,-0.49186273021927274,卖出,-0.11131386861313873,2022-09-06,4.77
0.2696731600000446,4.8,-0.08226813387862979,0.21919885500659075,0.22029092166191136,-0.06934858879121783,-1.0029608484851709,持有,0.0,2022-09-07,4.98
0.16048471355272745,4.78,-0.679521095922208,0.15701055740797434,0.23179920224015374,-0.6212060293163455,0.34437131191368753,买进,0.0,2022-09-08,5.11
0.19968056612355933,4.95,-0.5638038649484506,0.1543067183819471,0.24043041267383605,-0.5124286635138678,0.1606751175586626,卖出,0.03556485355648534,2022-09-09,4.6
0.2192784924089753,4.25,-0.298213025717294,0.16782591351208137,0.10808518602404554,-0.2758324778238017,-0.5560301467372951,持有,0.0,2022-09-13,4.14
0.16048471355272745,3.98,-0.4012585769198534,0.1299721671477058,0.1857660799271832,-0.3663682492775883,0.24049224312623646,买进,0.0,2022-09-14,3.96
0.18848175110332194,3.99,0.7804966843452005,0.4733597234531118,0.20878264108366848,0.832398003885402,3.4088038411435573,买进,0.0,2022-09-15,3.89
0.5608423505262234,3.87,0.37174396545056365,0.5679940893640503,0.5252603569853408,0.4581627536506194,-1.0267542915177021,卖出,-0.030075187969924838,2022-09-16,3.92
0.4404550890586684,3.92,-0.07292067287737303,0.454432850270924,0.4418253227930819,-0.004310826091749983,-0.13990998060246668,买进,0.0,2022-09-19,3.94
0.42645657028337164,3.93,1.1748824647402838,0.6545169381969085,0.5396457077081442,1.3095219399968299,1.2405576951100352,买进,0.0,2022-09-20,4.01
0.5720411655464609,3.94,0.34004665484284935,0.6085516747544526,0.533891567419023,0.453236806408178,0.30793928676634946,买进,0.0,2022-09-21,3.97
0.6112370181172927,3.92,1.0226632952509727,0.7626704992379807,0.6633597239242525,1.2297810660739055,1.4390294395513537,买进,0.0,2022-09-22,3.87
0.7876183546860352,3.84,0.0776819594012063,0.6680361333270423,0.7554259685501936,0.2186093510422375,-0.6186630084383893,卖出,-0.02040816326530614,2022-09-23,3.7
0.7120263532994313,3.68,3.278594717916584,0.37872535754217285,0.36702149903450487,3.1963857909967244,-2.7760751120216156,持有,0.0,2022-09-26,3.69
0.37046249518218316,3.68,1.3212967722880322,0.23271805013672503,0.32386544686609486,1.263270340000364,-0.7072646371549923,持有,0.0,2022-09-27,3.78
0.2920707900405199,3.76,0.6109171971870377,0.2651641184490466,0.34975907816714075,0.611807346079472,0.08110208454416987,买进,0.0,2022-09-28,3.62
0.3032696050607578,3.66,1.4612951453828322,0.5734017674161038,0.35263614831170137,1.502354690411517,1.6310397339517106,买进,0.0,2022-09-29,3.55
0.48805005289467834,3.56,-0.8228211959247713,0.792412728524276,0.9884686502596071,-0.7088609794714511,3.415960436696767,买进,0.0,2022-09-30,3.56
0.8912073936232336,3.54,4.476491159460451,1.1952847434022718,1.0862890351746688,5.398255298945597,2.474286450021516,买进,0.0,2022-10-10,3.48
1.2131733254550658,3.48,2.602159547374866,1.28180759223513,1.1639699290778076,3.3582881445131534,-0.019205428842400334,买进,0.0,2022-10-11,3.5
1.2131733254550658,3.48,4.31129039326179,1.379145797172095,1.1726011395114888,5.462438057080933,0.8094996423216579,买进,0.0,2022-10-12,3.57
1.3279611794125017,3.56,2.6413996085773244,1.2980306263912904,1.0891661053192299,3.3507688076964954,-1.0059668767370338,卖出,0.022988505747126457,2022-10-13,3.56
1.1879759916595312,3.59,1.2890940486145133,1.1628386750899495,1.1582157887886853,1.7550783596442565,-0.28336737614422797,持有,0.0,2022-10-14,3.65
1.1515798428437583,3.63,2.167638215822698,1.041165918918743,0.7813195998512394,2.555271070869398,-2.353692028474412,持有,0.0,2022-10-17,3.71
0.8324136147669858,3.72,0.39070643599968435,0.8356741529407051,0.9194189667901512,0.6146488848076519,0.6180527046806321,买进,0.0,2022-10-18,3.72
0.913605023663709,3.72,0.9855879450165175,0.9735699432680727,0.9424355279466364,1.3026755212916872,1.188903564985247,买进,0.0,2022-10-19,3.68
1.0703884339470355,3.68,0.2153066564363715,1.0006083335283402,1.0546412635845017,0.46110845871982065,-0.5610184441593257,卖出,-0.01075268817204302,2022-10-20,3.7
0.9975961363154915,3.7,0.36142621597627417,0.9465315530078041,0.9769603696813641,0.6107536419699975,-0.7179349279748105,持有,0.0,2022-10-21,3.67
0.9052059123985304,3.68,0.40771721443829106,0.787005050472222,0.8273527221642101,0.5988566662811928,-0.6676308897476863,持有,0.0,2022-10-24,3.55
0.8212147997467485,3.55,0.27112295853082097,0.8654163822269995,0.8762629146217412,0.47635783904286355,1.1264017822068866,买进,0.0,2022-10-25,3.55
0.9667993950098371,3.58,0.13764931773392408,0.9113816456694558,0.9884686502596071,0.35650836225751004,-0.4455747410297032,卖出,0.008450704225352183,2022-10-26,3.6
0.9108053199086497,3.62,0.3782220140577831,0.803228084628383,0.7841966699958001,0.5654989357787228,-1.7029883196415503,持有,0.0,2022-10-27,3.96
0.6924284270140154,4.06,0.13837638025549578,0.6409977430667742,0.726655267104587,0.27816089671663813,0.0034966193032015497,持有,0.0,2022-10-28,3.84
0.6952281307690747,3.94,0.18039300953718643,0.7275205918996324,0.7496718282610724,0.3418401938402106,0.8655884925967295,买进,0.0,2022-10-31,3.82
0.8044165772163918,3.78,-0.1486082736729078,0.7572628211859272,0.8618775638989377,0.010266063944484944,0.06925932651207409,卖出,-0.0406091370558376,2022-11-01,4.02
0.8156153922366293,4.06,0.35485244618815714,0.8356741529407051,0.8129673714414065,0.5505122078942565,0.39992054367840807,买进,0.0,2022-11-02,3.97
0.8688097635827584,3.93,-0.1847890493192205,0.776189694368115,0.8733858444771806,-0.028908661806824436,-0.6729897778543453,卖出,-0.03201970443349741,2022-11-03,3.97
0.7848186509309759,3.93,-0.05061593776191227,0.7978204065763296,0.8359839325978918,0.11863070518692732,0.33625891542056374,买进,0.0,2022-11-04,4.03
0.8296139110119265,3.99,-0.23667882149726113,0.8221549578105708,0.902156545922787,-0.07840003371346203,-0.06318245603914034,买进,0.0,2022-11-07,4.04
0.8240145035018078,4.02,-0.36506184774339107,0.7599666602119539,0.8733858444771806,-0.22326904345679738,-0.26138977033145194,买进,0.0,2022-11-08,3.96
0.7932177621961545,3.96,-0.40484145210484307,0.7356321089777127,0.8647546340434988,-0.2677435141939602,0.1138350344170777,卖出,-0.014925373134328263,2022-11-09,3.93
0.8100159847265106,3.93,-0.1733310147391567,0.6896668455352568,0.7554259685501936,-0.04080371783182887,-0.8364499068674013,持有,0.0,2022-11-10,4.1
0.7064269457893126,4.18,0.18490916623592743,0.803228084628383,0.8014590908631641,0.3573069366255828,0.9085066508237666,买进,0.0,2022-11-11,4.02
0.8212147997467485,4.0,0.5708360449524302,0.8951586115132952,0.8877711951999842,0.825104531904432,0.9501545189685375,买进,0.0,2022-11-14,3.94
0.9444017649693623,3.95,-0.04067911151160449,0.8951586115132952,0.945312598091197,0.14617974545349993,-0.5762569352151179,卖出,-0.012499999999999956,2022-11-15,4.12
0.8716094673378177,4.1,-0.21573000567787537,0.7897088894982492,0.87050877433262,-0.06330464304399436,-0.47656371772235834,持有,0.0,2022-11-16,4.24
0.8128156884815699,4.23,-0.23274483788233977,0.8140434407324906,0.8791399847663018,-0.07372587813337585,-0.15164622484958196,买进,0.0,2022-11-17,4.18
0.7960174659512138,4.18,-0.4116103257206912,0.7194090748215516,0.8158444415859677,-0.28253224141265887,-0.3294325120990493,卖出,-0.011820330969267306,2022-11-18,4.05
0.7568216133803819,4.08,-0.40169141450014156,0.6977783626133376,0.7928278804294824,-0.27469494695182406,-0.3546270795259586,持有,0.0,2022-11-21,4.0
0.7148260570544906,3.98,-0.4576732671615532,0.670739972353069,0.7784425297066788,-0.3356293863343953,0.2969482587715891,买进,0.0,2022-11-22,3.89
0.7540219096253226,3.88,-0.35546828392458074,0.6977783626133376,0.8129673714414065,-0.2221188749334357,-0.1310856269489932,卖出,-0.02512562814070354,2022-11-23,3.85
0.7400233908500253,3.84,-0.4807983014133124,0.6680361333270423,0.7841966699958001,-0.36032619541216876,0.0705918015436124,持有,0.0,2022-11-24,3.85
0.7512222058702632,3.85,-0.20830141436034935,0.670739972353069,0.7554259685501936,-0.07778911085663819,-0.6685344218508462,持有,0.0,2022-11-25,3.93
0.6700307969735401,3.87,1.0876141702558302,0.5139173088435136,0.3296195871552161,1.1039908589803769,-3.2828893543283644,持有,0.0,2022-11-28,3.97
0.2696731600000446,3.94,-0.12575784936634657,0.32464857702163674,0.35839028860082256,-0.07858761342448618,0.7123050114047893,买进,0.0,2022-11-29,4.12
0.3508645688967677,4.13,-0.48079398611417357,0.2462372452668588,0.3123571662878525,-0.42337464998739316,-0.3649700526162014,卖出,0.04822335025380709,2022-11-30,4.15
0.31166871632593585,4.2,-0.44619339455251417,0.33546393312574374,0.4101775512029148,-0.3754691017746529,0.6045226042700372,买进,0.0,2022-12-01,4.18
0.38166131020242106,4.15,-0.634575686191661,0.3435754502038245,0.4101775512029148,-0.5623126561881887,-0.3867546715142336,卖出,-0.011904761904761862,2022-12-02,4.2
0.3396657538765298,4.27,-0.5909754728926623,0.2840909916312344,0.39003806019099013,-0.5217278211962469,0.15417654290544502,持有,0.0,2022-12-05,4.2
0.35926368016194576,4.18,-0.24298255817260014,0.4111714258544949,0.4475794630822031,-0.17362562140466772,0.6954765900619309,买进,0.0,2022-12-06,4.18
0.4404550890586684,4.18,-0.595478945227268,0.4057637478024414,0.4705960242386884,-0.5151695668304256,-0.09162815989844014,卖出,0.0,2022-12-07,4.29
0.43205597779349036,4.29,-0.42521227937290745,0.3625023233860123,0.3468820080225802,-0.3626437036269851,-1.3013825023022132,持有,0.0,2022-12-08,4.22
0.28367167877534183,4.19,-0.6737121802147876,0.2840909916312344,0.3123571662878525,-0.6044090918426034,0.30751099718265174,买进,0.0,2022-12-09,4.12
0.32006782759111385,4.12,-0.7451158658652345,0.2516449233189128,0.34975907816714075,-0.6722389499757211,-0.2930478541862299,卖出,-0.01670644391408121,2022-12-12,4.08
0.2892710862854605,4.06,-0.5687881662204338,0.27597947455315414,0.36702149903450487,-0.5012624971228894,0.4074135871880627,买进,0.0,2022-12-13,4.49
0.3368660501214705,4.52,-0.5384152601484169,0.348983128255878,0.3957922004801113,-0.4634703170831837,0.600463636592516,买进,0.0,2022-12-14,4.38
0.40685864399795574,4.4,0.07970936539661053,0.6734438113790958,0.5108750062625378,0.191856911359165,2.1719936783929428,买进,0.0,2022-12-15,4.32
0.6588319819533027,4.32,-0.16778546304584513,0.6464054211188277,0.7065157760926625,-0.042863930842935,0.3240531762963812,买进,0.0,2022-12-16,4.29
0.700827538279194,4.25,-0.4055585763617314,0.6599246162489619,0.7352864775382689,-0.2861094300907584,-0.29108983888755446,卖出,-0.01620370370370377,2022-12-19,4.19
0.6672310932184807,4.16,-0.5031860733455353,0.6166631918325329,0.7151469865263442,-0.3918076471295227,-0.06488176821596307,持有,0.0,2022-12-20,4.02
0.6616316857083621,4.02,-0.5509666346102903,0.597736318650345,0.7122699163817836,-0.4418771401947884,0.14087505741444953,持有,0.0,2022-12-21,4.08
0.681229611993778,4.04,-0.45600455406123375,0.6545169381969085,0.7352864775382689,-0.3372968478761528,-0.041967774592638604,买进,0.0,2022-12-22,4.06
0.6784299082387186,4.01,-0.656297986690021,0.6382939040407475,0.7410406178273901,-0.5478705997581049,0.1857918032497828,买进,0.0,2022-12-23,4.11
0.7036272420342533,4.11,-0.5576850323028781,0.6409977430667742,0.7583030386947542,-0.44544588215372344,-0.10977370546026126,卖出,0.02493765586034926,2022-12-26,4.21
0.6924284270140154,4.21,-0.49257383739668126,0.6220708698845864,0.7554259685501936,-0.37830597249600406,0.11700686003121498,持有,0.0,2022-12-27,4.12
0.709226649544372,4.08,0.12837992441708787,0.7356321089777127,0.7640571789838754,0.2951472006085067,0.5913239266300316,买进,0.0,2022-12-28,4.12
0.7848186509309759,4.07,-0.13226702043402175,0.8140434407324906,0.8762629146217412,0.037317775624024344,0.33625891542056374,买进,0.0,2022-12-29,4.24
0.8296139110119265,4.18,-0.2846138181645297,0.803228084628383,0.8820170549108624,-0.13251002985995802,0.3985763295266376,买进,0.0,2022-12-30,4.49
0.8828082823580552,4.54,-0.537961369138997,0.8005242456023564,0.8992794757782265,-0.40480488720878105,-0.5622994196513289,卖出,0.08612440191387569,2023-01-03,4.43
0.8128156884815699,4.46,-0.527471138465795,0.7383359480037394,0.8590004937543771,-0.39958835796190956,-0.17371969085077887,持有,0.0,2023-01-04,4.6
0.7932177621961545,4.57,-0.5103689541454295,0.7626704992379807,0.8590004937543771,-0.3783068106463674,0.2912223187630523,买进,0.0,2023-01-05,4.44
0.8324136147669858,4.44,-0.43230166202479375,0.7248167528736056,0.7841966699958001,-0.3061533372668105,-0.7004123991601238,卖出,-0.0284463894967177,2023-01-06,4.28
0.745622798360144,4.27,-0.5775686230681771,0.6788514894311498,0.7899508102849213,-0.46016116874696533,-0.019205428842400334,持有,0.0,2023-01-09,4.25
0.745622798360144,4.22,-0.5913837263445232,0.6680361333270423,0.8014590908631641,-0.4754015724182799,-0.22098491497630202,持有,0.0,2023-01-10,4.26
0.7204254645646093,4.25,-0.5762327110681094,0.6437015820928009,0.7813195998512394,-0.4619578596888821,-0.08686350653949015,持有,0.0,2023-01-11,4.14
0.7120263532994313,4.14,-0.4375841112372776,0.7302244309256591,0.7870737401403607,-0.30763388929310986,0.31975395843373333,买进,0.0,2023-01-12,4.23
0.7540219096253226,4.21,-0.482682517937292,0.7058898796914178,0.7928278804294824,-0.3576770015486283,0.1374268485068281,卖出,0.016908212560386545,2023-01-13,4.32
0.7736198359107385,4.33,-0.6434410105891346,0.7058898796914178,0.8446151430315741,-0.5253330694202551,0.09216589246968165,持有,0.0,2023-01-16,4.3
0.7876183546860352,4.26,1.2770331798214196,1.0330544018406624,0.971206229392243,1.6362094036871935,0.935486271995657,买进,0.0,2023-01-17,4.21
0.9080056161535898,4.21,0.5194796699012765,0.9330123578776699,1.020116421849774,0.7955319410302552,0.5208086338523038,买进,0.0,2023-01-18,4.37
0.9779982100300756,4.33,0.3407874478616809,0.8735278993050802,0.9683291592476824,0.5660981280483098,-0.7209691131447403,卖出,0.028503562945368197,2023-01-19,4.28
0.8856079861131145,4.29,-0.0015555633858944189,0.8356741529407051,0.9107877563564689,0.17825565224922454,-0.27972544936064747,持有,0.0,2023-01-20,4.34
0.8520115410524018,4.39,-0.2935763021759471,0.8329703139146784,0.9424355279466364,-0.13337623949862473,0.22143338398367074,买进,0.0,2023-01-30,4.34
0.8828082823580552,4.3,-0.3853607533591417,0.8113396017064638,0.928050177223833,-0.23539105584326953,-0.06265294810711369,卖出,-0.020501138952163978,2023-01-31,4.39
0.8772088748479364,4.39,-0.333043897332998,0.7734858553420882,0.8733858444771806,-0.18889694887357403,-0.6934965923548676,持有,0.0,2023-02-01,4.43
0.7904180584410946,4.41,-0.41688558276794363,0.7572628211859272,0.87050877433262,-0.27962129991965656,0.3136110051368196,买进,0.0,2023-02-02,4.36
0.8324136147669858,4.34,-0.4583060469352736,0.7410397870297661,0.8590004937543771,-0.32611543494195244,-0.43671937839197095,卖出,-0.015873015873015938,2023-02-03,4.35
0.7792192434208572,4.34,-0.41863432505229226,0.7329282699516859,0.8043361610077248,-0.288887459896442,0.04753063741300299,持有,0.0,2023-02-06,4.27
0.7876183546860352,4.27,-0.45218093749095384,0.7221129138475789,0.8273527221642101,-0.32214357711513214,-0.3300352849292072,持有,0.0,2023-02-07,4.33
0.7484225021152039,4.35,-0.480208151564418,0.6815553284571765,0.7841966699958001,-0.3587091471895872,-0.4449059264223586,持有,0.0,2023-02-08,4.23
0.6952281307690747,4.21,-0.4265183765789251,0.6247747089106132,0.6719909343579348,-0.31701592770688936,-0.2687626887354866,持有,0.0,2023-02-09,4.27
0.6644313894634214,4.26,-0.42975171253367,0.6599246162489619,0.7122699163817836,-0.31308208900113604,-0.019205428842400334,买进,0.0,2023-02-10,4.42
0.6644313894634214,4.49,-0.48751120690699634,0.597736318650345,0.6748680045024954,-0.3805458212809464,-0.4991267266404363,卖出,0.053990610328638604,2023-02-13,4.42
0.6056376106071736,4.45,-0.7018789222937404,0.5274365039736479,0.6374660926232065,-0.6050527279101603,-0.019205428842400334,持有,0.0,2023-02-14,4.33
0.6056376106071736,4.34,-0.7663517144606724,0.554474894233916,0.6691138642133736,-0.6683821401026409,0.05032822774960955,买进,0.0,2023-02-15,4.41
0.614036721872352,4.4,-0.526606901738265,0.5517710552078893,0.5597851987200689,-0.43191606480870903,-1.060098931874576,卖出,0.013824884792626843,2023-02-16,4.29
0.48805005289467834,4.28,-0.6833730888534917,0.5058057917654334,0.5569081285755083,-0.5915511790172364,0.29091371179655384,买进,0.0,2023-02-17,4.22
0.5244462017104509,4.19,-0.667205886013205,0.5031019527394066,0.5684164091537507,-0.574152858284634,0.24085044681170542,买进,0.0,2023-02-20,4.17
0.5552429430161042,4.16,-0.7985858221279284,0.47876740150516534,0.6029412508884789,-0.7059219134876132,0.0042580158529171505,卖出,-0.007159904534606264,2023-02-21,4.16
0.5580426467711636,4.14,0.3113924147278499,0.8167472797585174,0.6288348821895248,0.4750912927281805,1.4579805082924533,买进,0.0,2023-02-22,4.17
0.7344239833399067,4.17,-0.3893265132677217,0.6274785479366399,0.7122699163817836,-0.27577000351007297,-0.8509191533635816,卖出,0.007246376811594264,2023-02-23,4.1
0.6308349444027087,4.11,-0.23822866772130208,0.5436595381298089,0.4360711825039607,-0.15974190670468985,-2.299937402824993,持有,0.0,2023-02-24,4.08
0.35366427265182704,4.08,-0.6435797539947798,0.32194473799560996,0.38428391990186894,-0.5688786916778741,0.07951334063163519,买进,0.0,2023-02-27,3.98
0.3648630876720645,4.0,-0.6490932678611516,0.3138332209175292,0.37852977961274725,-0.5776002587655982,-0.5359907459257082,卖出,-0.01960784313725492,2023-02-28,4.04
0.3060693088158171,4.04,-0.7435066515863745,0.2840909916312344,0.35551321845626194,-0.6685636485454066,0.03076555176963879,买进,0.0,2023-03-01,4.1
0.31166871632593585,4.1,-0.7482815954668045,0.3192408989695832,0.38428391990186894,-0.6694405306200065,0.6294717255945342,买进,0.0,2023-03-02,4.11
0.3844610139574804,4.1,-0.7493821275138454,0.31653705994355646,0.4101775512029148,-0.6726489359344668,-0.48443525834049334,卖出,0.0,2023-03-03,4.08
0.33126664261135175,4.07,-0.8182835934969768,0.24894108429288606,0.37277563932362606,-0.7406521767273666,-0.16814138553983635,持有,0.0,2023-03-06,4.05
0.3144684200809952,4.06,-0.7786737242349852,0.29761018676136863,0.4101775512029148,-0.6997613879883856,0.329828242283444,买进,0.0,2023-03-07,3.95
0.35366427265182704,3.93,-0.8392049483218427,0.3003140257873954,0.415931691492036,-0.7575638017105039,0.05483364826312631,卖出,-0.03201970443349741,2023-03-08,4.09
0.3620633839170051,4.09,-0.8306947861201586,0.2949063477353419,0.415931691492036,-0.7499943807191682,-0.16696444910041694,持有,0.0,2023-03-09,4.5
0.34526516138664853,4.41,-0.4906403218492066,0.36520616241203907,0.415931691492036,-0.4170534394636235,0.7722541428715298,买进,0.0,2023-03-10,4.4
0.4348556815485497,4.4,-0.7212046625703658,0.35439080630793157,0.4562106735158854,-0.6400919992027484,-0.04338038843327399,卖出,-0.002267573696145076,2023-03-13,4.34
0.43205597779349036,4.33,-0.8020483920035933,0.348983128255878,0.43894825264852133,-0.7195715875974065,-0.5756218946834529,持有,0.0,2023-03-14,4.23
0.3676627914271238,4.23,-0.7074963956393657,0.3057217038394489,0.4101775512029148,-0.6322658983608859,-0.3634818261150186,持有,0.0,2023-03-15,4.22
0.3284669388562924,4.17,-0.6614700688578634,0.3030178648134222,0.415931691492036,-0.5875189909612909,0.42792621506881073,买进,0.0,2023-03-16,4.18
0.3788616064473617,4.23,-0.8029699045196933,0.3030178648134222,0.4360711825039607,-0.7221401504398578,-0.043726239071197784,卖出,0.014388489208633212,2023-03-17,4.29
0.3760619026923024,4.25,-0.7485985738035472,0.31653705994355646,0.43319411235940014,-0.6691921915021315,0.15256311009747933,持有,0.0,2023-03-20,4.39
0.3956598289777178,4.36,-0.7350405577425626,0.32735241604766346,0.4475794630822031,-0.6551926303866166,-0.2389496128158588,持有,0.0,2023-03-21,4.83
0.37046249518218316,4.99,-0.7212993376181388,0.29220250870931513,0.39291513033555076,-0.6461791195256251,-0.4615292056147812,持有,0.0,2023-03-22,4.75
0.32006782759111385,4.5,-0.7752267155895481,0.2705717965011006,0.36702149903450487,-0.6989698025062687,0.2546369965014337,持有,0.0,2023-03-23,4.63


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Zhaohe_Industrial.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-1.2480527600173368,28.59,-0.7315454821411181,0.9262506619851884,-0.062206170934912236,-0.6088875851761854,11.736291165950774,买进,0.0,2021-09-15,28.51
1.0909555589494362,28.51,4.145045871767691,1.663257493353282,1.3808365684086812,3.8336454048158997,1.4692721898130556,买进,0.0,2021-09-16,27.96
1.520382867509741,27.91,2.741089986379307,1.1968531702188463,0.9064115582135267,2.2830678790171732,-2.7064305240781277,卖出,-0.021045247281655608,2021-09-17,27.93
0.7117803822419313,27.76,1.894697593341641,0.2838447074792665,0.2787868051428545,1.387767298284094,-2.0548294428927454,持有,0.0,2021-09-22,28.3
0.16129111967260293,28.3,1.529795738263377,0.48184654277218714,0.1750063341626641,1.1297114877089636,0.6410498504688443,买进,0.0,2021-09-23,28.1
0.33032101772293654,28.1,0.8815387374843697,0.14304340238207808,0.2738448779533217,0.6026180121163436,-0.6071629665509066,卖出,-0.007067137809187254,2021-09-24,27.4
0.1818488099760218,27.41,0.5259445642076638,0.09024291297063203,0.25407716919518986,0.3291653829671452,-0.23946853053597125,持有,0.0,2021-09-27,26.61
0.12931249031172895,26.55,0.6103978529831909,0.10124301493135002,0.1552386254045331,0.3893425315955682,0.15137779176527164,持有,0.0,2021-09-28,26.6
0.17499624654154938,26.52,0.8526536025400826,0.2728446055185485,0.23678042403182478,0.5958928587186922,0.3042558190558891,买进,0.0,2021-09-29,25.85
0.25951119556671537,25.88,0.9208908721254477,0.25964448316568656,0.2985545139009855,0.6586710690501646,0.3448689867615363,买进,0.0,2021-09-30,26.25
0.3554470836493373,26.66,0.8327607978260365,0.2178440957149593,0.1552386254045331,0.5547875158141292,-0.6492180976338296,卖出,0.03013910355486867,2021-10-08,26.78
0.19555393684496825,26.82,0.8139792065302424,0.19584389179352332,0.28867065952191995,0.5663697744001999,0.4116923879731795,买进,0.0,2021-10-11,26.78
0.30747913960802636,26.93,0.30844765445850075,0.14964346355850824,0.21207078808416102,0.16515196181611405,-0.5735137648492608,卖出,0.004101416853094684,2021-10-12,26.93
0.16814368310707614,26.93,0.20580980439592772,0.03084236238275582,0.07616779037200737,0.07475780425785777,-0.9114296907633799,持有,0.0,2021-10-13,27.55
-0.0534225346075495,27.4,0.429686971275285,-0.1253590854594376,-0.23764458616332879,0.20762109043137456,-0.6786385676010304,持有,0.0,2021-10-14,27.41
-0.211031493600428,27.25,0.9420327897584235,0.2178440957149593,-0.1561027875360371,0.6289585317976616,1.4785901474450176,买进,0.0,2021-10-15,26.8
0.14758599280365728,26.79,0.9121983931350525,0.2728446055185485,0.15029669821500036,0.6368500668474489,0.6242169638458309,买进,0.0,2021-10-18,26.45
0.3120475152310082,26.46,0.3840010804984273,0.15184348395065214,0.15029669821500036,0.21690623178133714,-1.1951001713846832,卖出,-0.012318029115341482,2021-10-19,26.55
0.012818911925688983,26.8,1.447623136190919,0.5214469098307712,0.10334838991443793,1.1184328112965456,2.6440876322533926,买进,0.0,2021-10-20,26.69
0.6706650016350936,26.67,3.4300038221139437,1.2188533741402823,0.6148378540310884,2.934835436082157,-0.7405204439108645,买进,0.0,2021-10-21,26.2
0.4787932254698505,26.2,1.8684582046312872,0.44004615532145913,0.11570320788827024,1.3739619236418508,-0.49092738347003795,卖出,-0.017622797150356296,2021-10-22,26.0
0.35773127146082784,26.15,0.8146767214464611,0.3234450745378506,0.20218693370509552,0.5584885831459238,-0.7461037630731271,持有,0.0,2021-10-25,26.14
0.17271205873005804,26.14,0.5863429420219451,0.12764325963707304,0.07863875396677418,0.35668523515477474,-0.8564208564651954,持有,0.0,2021-10-26,25.92
-0.035149032115621974,25.75,0.3224075736782723,0.10124301493135002,0.09346453553537243,0.16983808362609332,0.7642011376626241,买进,0.0,2021-10-27,25.41
0.1590069318611124,25.4,0.3922194631434693,0.25964448316568656,0.20712886089462829,0.24544487010439406,0.8957185879629979,买进,0.0,2021-10-28,24.65
0.3919940886331931,24.64,0.7339397707647801,0.4994467059093353,0.4097478756654754,0.535741497476788,-0.4351829941580181,买进,0.0,2021-10-29,24.77
0.28692144930460745,24.77,0.27549074278489977,0.2508444015971125,0.2812577687376204,0.15221126885028877,0.22743693164365547,卖出,0.005275974025973985,2021-11-01,25.29
0.35316289583784594,25.36,0.6743057196403017,0.43344609414502894,0.38503823971781076,0.48845145489466085,0.5782470961590683,买进,0.0,2021-11-02,24.79
0.5107718548307245,24.8,0.3461669093531816,0.44884623689003394,0.4764638927241688,0.2297594804712055,0.13290189974660557,卖出,-0.022082018927444744,2021-11-03,25.0
0.5541714232490536,25.0,1.3437719843200575,0.8514499686523063,0.6000120724624901,1.096236384695705,0.664035436767858,买进,0.0,2021-11-04,25.37
0.7391906359798234,25.5,0.6731619020765406,0.7524490510058451,0.7729795240961399,0.5384485748592318,0.4874841602360925,买进,0.0,2021-11-05,25.6
0.8808102802922648,25.58,0.47076017720389135,0.8382498462994444,0.7556827789327748,0.3751959265716035,-1.0651672859396257,卖出,0.0031372549019607174,2021-11-08,25.49
0.5930026160444,25.5,2.2269883544863758,1.1352525992388263,0.6790829074950159,1.9638934966602077,2.640673134387195,买进,0.0,2021-11-09,25.89
1.3079534010410792,25.88,4.89821766785302,1.8942596345283573,1.5785136559899946,4.739973978445979,2.6464159691360467,买进,0.0,2021-11-10,26.22
2.0959981960054708,26.37,4.251929743665085,1.5774566980596827,1.4673202942255064,3.8935398078638874,-2.5215893113989543,卖出,0.018933539412673957,2021-11-11,26.43
1.2896798985491518,26.69,2.1477511944981122,1.102252293356673,1.160920808474469,1.8705220657702228,-0.9257768369826264,持有,0.0,2021-11-12,26.78
1.0269983002276883,26.7,1.5523433756125635,0.8954503764951782,0.6939086890636141,1.2427266382048368,-1.7213170729123977,持有,0.0,2021-11-15,27.35
0.5473188598145803,27.52,0.7853821639536501,0.48184654277218714,0.4221026936393068,0.5704586652512317,-0.4950892051318627,持有,0.0,2021-11-16,27.01
0.4239727179940671,26.99,0.3143591601852284,0.3938457270864448,0.4987025650770666,0.20621337580274202,0.10871138170414316,买进,0.0,2021-11-17,27.48
0.460519722977923,27.45,0.4019750510751359,0.3212450541457067,0.4270446208288404,0.25729138442800165,-0.7530391425565761,卖出,0.0170433493886625,2021-11-18,27.96
0.2709321346241705,27.71,0.5828938510224357,0.2882447482635535,0.22689656965275928,0.3873997151260976,0.34424078690742027,持有,0.0,2021-11-19,27.75
0.3668680227067924,27.68,0.20462055482612945,0.3256450949299937,0.45669618396603695,0.11409299654881025,0.2949721649348566,买进,0.0,2021-11-22,27.92
0.4513829717319584,27.65,0.37705906997593736,0.5016467263014792,0.5703605093252928,0.27208274333858284,0.3868377850510332,买进,0.0,2021-11-23,27.97
0.5610239866835259,27.97,0.284232395240653,0.42464601257645407,0.5728314729200596,0.18828845094865684,-0.3227060890458155,卖出,0.011573236889692596,2021-11-24,28.29
0.4833616010928324,28.15,0.7653252695236813,0.6798483780651079,0.5851862908938911,0.6066540916268943,0.8530684308630944,买进,0.0,2021-11-25,28.34
0.7163487578649131,28.12,0.8452182538814471,0.9658510290437725,0.8421665047496001,0.6987337666884329,0.9086937258397202,买进,0.0,2021-11-26,28.19
0.9721777927519041,27.81,0.3260854281905338,0.8536499890444494,0.9039405946187608,0.26457300277068924,-0.7121464839909274,卖出,-0.011024182076813736,2021-11-29,28.1
0.7803060165866602,28.15,0.28322433920081497,0.8448499074758754,0.8174568688019355,0.22951309293446967,0.07697024568015624,买进,0.0,2021-11-30,28.31
0.8100004581360437,28.63,0.1269147206884152,0.7018485819865439,0.7260312157955775,0.08338086689179725,-0.950817644972136,卖出,0.017051509769094156,2021-12-01,28.99
0.5564556110605441,28.99,0.09858759767710307,0.4774465019879001,0.6148378540310884,0.04601962361933271,-0.03975149427081897,持有,0.0,2021-12-02,30.25
0.5541714232490536,30.0,-0.04085659120589671,0.4510462572821771,0.6024830360572561,-0.06857158259627859,-0.13416505816129062,持有,0.0,2021-12-03,28.55
0.5267611695111615,28.41,0.19784156503118489,0.5280469710072022,0.5975411088677234,0.12588159151184797,0.5030187725941622,买进,0.0,2021-12-06,27.33
0.668380813823603,27.22,1.8162247600431805,1.2166533537481392,0.7408569973641765,1.5410214116298142,0.6361650465887216,买进,0.0,2021-12-07,27.44
0.8488316509313909,27.63,2.1320707384850013,1.1792530070816982,0.9434760121350227,1.863227998273487,1.2133267697469958,买进,0.0,2021-12-08,27.44
1.1937440104665298,27.44,1.07443555219984,1.1352525992388263,1.1386821361215702,0.9515478220148237,-0.007545372216466257,卖出,-0.006876583423814612,2021-12-09,27.25
1.200596573901003,27.15,0.3584116367215002,1.108852354533104,1.2795270610232568,0.3389288269868395,-0.22788167224808498,持有,0.0,2021-12-10,27.73
1.1434918786137283,27.89,0.3706355188164606,1.720458023549016,2.2086093726554346,0.4512291433534359,2.648050979035863,买进,0.0,2021-12-13,27.55
1.915547358897683,27.55,3.41915519356644,2.5366655890342793,2.6558537833081566,3.7236752627890133,2.6419260978514285,买进,0.0,2021-12-14,27.56
2.76298103696084,27.6,5.992352927788498,3.434273909028854,3.135220720692845,6.90622251619088,2.641467398092603,买进,0.0,2021-12-15,28.66
3.694929664049163,28.63,3.6376473314949127,4.422083065101314,3.024027358928355,4.437400538420714,2.642896510669167,买进,0.0,2021-12-16,28.29
4.720529991408616,28.31,3.954842907763134,5.508893138820238,4.89454680016654,5.644374857616039,2.643546191436119,买进,0.0,2021-12-17,27.84
5.848918770285166,27.82,0.8634669544711339,5.6562945050938565,5.121875450885052,1.500893141922047,-2.7039693841718115,卖出,-0.01730837160014124,2021-12-20,27.96
4.608604788645558,29.09,1.9292050726565835,3.720276560007517,3.9135742530442688,2.4396459903781147,-2.7053367959186163,持有,0.0,2021-12-21,28.36
3.491636948826465,28.25,5.65694072058191,2.835868362365804,2.8263502713470414,5.967608208386691,-2.5405559548436867,持有,0.0,2021-12-22,28.19
2.548267382680686,28.19,2.8457781561496307,2.2726631419770507,2.4804153680797403,2.970770400587608,-0.6614329831243496,持有,0.0,2021-12-23,28.33
2.3335537284005334,28.35,2.5643477240223005,2.32766365178064,2.495241149648339,2.7015099367122413,-0.010571401675977197,持有,0.0,2021-12-24,27.2
2.340406291835007,27.21,1.9528473541041735,2.048261061978406,2.10729986527001,1.9806929780441989,-1.32111426893151,持有,0.0,2021-12-27,27.25
1.9109789832747004,27.4,1.4589891551130587,1.9052597364890747,2.169073955139171,1.512369849929415,0.2788154588602752,买进,0.0,2021-12-28,27.35
2.0091990591688127,27.35,1.3243548794339306,1.8106588596269013,1.907151814093929,1.3224824636221606,-0.7651929830755897,卖出,-0.0018248175182480715,2021-12-29,27.35
1.7739277145852408,27.35,0.5403630794413171,1.6390572690397027,1.8058423067085063,0.5732138855585227,-0.6466788755643064,持有,0.0,2021-12-30,27.42
1.5820559384199986,27.42,1.257019836039046,1.355254638453183,1.5093266753365344,1.1621300952425906,-0.7961740418554804,持有,0.0,2021-12-31,27.55
1.349068781647917,27.55,0.7312566099376396,1.2826539655124456,1.4969718573627029,0.693445814316294,0.04603660829155186,买进,0.0,2022-01-04,28.08
1.3719106597628272,28.1,0.8412966700191504,1.3090542102181677,1.4846170393888716,0.7970558862896736,-0.22363612779479614,卖出,0.019963702359346667,2022-01-05,28.63
1.3148059644755523,28.2,0.9515569417063946,1.1814530274738413,1.1386821361215702,0.8365554980490737,-1.07801195475984,持有,0.0,2022-01-06,28.37
1.0064406099242686,28.47,0.22021549176905283,1.0142514776709306,1.1930433352064331,0.20943244775996434,0.23514393743444917,买进,0.0,2022-01-07,28.78
1.081818807703471,28.6,0.28921762253840966,0.9988513349259257,1.2128110439645643,0.267893465307858,0.1286409243484331,卖出,0.00456621004566219,2022-01-10,28.95
1.1275025639332912,28.8,0.3280945918457571,0.9592509678673415,1.0793790098471774,0.2930183887478237,-0.07883045561840998,持有,0.0,2022-01-11,28.43
1.1137974370643449,28.5,0.6397228766447562,1.093452211788099,1.2449335706965265,0.5859126977900082,0.42239716638819313,买进,0.0,2022-01-12,28.81
1.2439961423193313,28.97,1.1022730785343275,1.3530546180610399,1.440139694683076,1.0363182302590084,0.790420256946381,买进,0.0,2022-01-13,29.28
1.483835862525886,29.27,0.7225352682610561,1.2408535780617183,1.3363592237028856,0.672509887763075,-1.238226478342438,卖出,0.010355540214014523,2022-01-14,28.87
1.120650000498818,28.82,0.10162459365714524,1.0384517019845099,1.2622303158598918,0.11163602298510743,0.0006295535309100069,买进,0.0,2022-01-17,29.16
1.1297867517447817,29.29,0.724864059441106,0.9460508455144796,0.8396955411548334,0.5903326908486437,-1.1984705984513004,卖出,0.016308119361554435,2022-01-18,28.26
0.7940111434556067,28.39,0.2533910115658213,0.8844502745344595,0.9830114296512865,0.21724456600997685,0.7327138278034938,买进,0.0,2022-01-19,28.69
1.0041564221127781,28.68,-0.008294136243536664,0.9108505192401833,1.0769080462524097,0.004060962409147719,0.017264143915620544,卖出,0.01021486438886929,2022-01-20,27.6
1.0178615489817244,27.95,0.1580719904287529,1.0054513961023566,1.109030572984374,0.15097643035292457,0.2830909156793942,买进,0.0,2022-01-21,27.7
1.1069448736298733,27.69,0.03738159914373624,1.012051457278786,1.2325787527226952,0.05442112327745626,-0.007278093026104474,卖出,-0.009302325581395278,2022-01-24,27.81
1.1137974370643449,29.01,0.4024641132577721,1.1418526604152572,1.3413011508924173,0.3851130762946601,0.3587384137846072,买进,0.0,2022-01-25,26.68
1.2257226398274037,26.52,0.6447107764134563,1.1594528235524053,1.160920808474469,0.5803067283994473,-0.031171445912367306,卖出,-0.08583247156153057,2022-01-26,26.63
1.2257226398274037,27.61,0.3157124994709494,1.1550527827681192,1.3882494591929808,0.31292422898710315,0.09431710656682694,买进,0.0,2022-01-27,25.7
1.2622696448112605,25.72,0.7429166006635496,1.317854291786742,1.4895589665784035,0.7108285316930728,0.5621162399370556,买进,0.0,2022-01-28,26.17
1.435867918484575,26.6,0.42691401542444746,1.2078532721795636,1.4055462043563458,0.4110927777682943,-0.7032319622657434,卖出,0.03421461897356153,2022-02-07,26.63
1.2348593910733674,26.63,0.09916217892992694,1.1748529662974103,1.3907204227877468,0.12671166122550012,0.31351786430518697,买进,0.0,2022-02-08,27.15
1.335363654778972,27.02,-0.0162404613465439,1.2144533333559946,1.4870880029836375,0.02919485462987779,-0.031171445912367306,卖出,0.014645137063462283,2022-02-09,27.18
1.2439961423193313,27.15,1.5095758231058627,1.6456573302161337,1.237520679912229,1.4041220856979428,0.7825955740620079,买进,0.0,2022-02-10,26.9
1.481551674714394,26.9,1.1848160850795357,1.441055433746782,1.5982813647481255,1.1333907443816655,0.27257639151775465,卖出,-0.009208103130755065,2022-02-11,26.37
1.5729191871740347,26.36,2.397783834500202,1.8678593898226337,1.7811326707608417,2.365989641824763,0.8473166600247433,买进,0.0,2022-02-14,26.51
1.8401691611184792,26.6,2.3144604664395305,2.101061551389852,1.9293904864468276,2.358596586973934,1.459122334044106,买进,0.0,2022-02-15,26.52
2.308427662474133,26.58,1.4467096856224764,2.0988615309977092,2.3049769528513253,1.5380931265739393,-0.18955229223878572,卖出,-0.0007518796992482378,2022-02-16,26.93
2.2558913428098393,26.94,1.3046309748835054,2.0152607560962528,1.9293904864468276,1.3317729580850612,-1.5759222859718283,持有,0.0,2022-02-17,27.12
1.7465174608473495,27.1,1.0022809747056878,1.5554564941382483,1.682294126970185,0.9698820441131096,-1.0236418376473992,持有,0.0,2022-02-18,26.91
1.4381521062960656,27.0,0.7811281247059987,1.3288543937474606,1.311649587755221,0.7324912311936684,-1.0847837540940901,持有,0.0,2022-02-21,27.14
1.1229341883103086,27.05,0.13435862125406944,1.025251579631648,1.1115015365791399,0.1328392844261226,-0.3570348511553717,持有,0.0,2022-02-22,26.82
1.0292824880391789,28.42,0.03866224721979768,0.9614509882594846,1.1115015365791399,0.046944699024896945,0.1056087174825752,持有,0.0,2022-02-23,27.32
1.068113680834526,27.15,0.04045600971698556,1.003251375710212,1.1905723716116654,0.053106377794619804,-0.12723101783932822,买进,0.0,2022-02-24,26.26
1.040703427096633,26.42,0.6320860236769908,0.8338498055151582,0.8199278323967023,0.5061392799698768,-1.1318035591517324,卖出,-0.026887661141804676,2022-02-25,26.31
0.7277696969223683,26.31,-0.037133839181786574,0.7018485819865439,0.8322826503705337,-0.043639060469566046,0.13639880639992827,买进,0.0,2022-02-28,26.57
0.7734534531521886,26.55,-0.13535409477497407,0.697448541202256,0.9162954125925923,-0.11857875438333579,0.2186193176885417,买进,0.0,2022-03-01,26.65
0.8419790874969176,26.64,0.03183354946530649,0.7282488266922661,0.864405177102498,0.015668611545161335,-0.23740480068925296,卖出,0.003389830508474571,2022-03-02,26.61
0.784874392209643,27.51,-0.1317628283212776,0.6490480925750978,0.8174568688019355,-0.12642275238657097,-0.5964841162519312,持有,0.0,2022-03-03,26.61
0.6295496210282557,26.64,-0.2567959848892655,0.5808474604186475,0.7433279609589425,-0.22869020820138025,0.24909379084785382,买进,0.0,2022-03-04,26.3
0.704927818807458,26.2,0.006567474672526844,0.7634491529665639,0.8569922863181983,0.0013232316972612713,0.7168588963959985,买进,0.0,2022-03-07,26.09
0.9082205340301561,26.06,-0.3106457399039205,0.7964494588487171,0.9607727572983878,-0.2642414496951332,-0.49721596747547386,卖出,-0.005343511450381701,2022-03-08,25.5
0.7780218287751697,25.8,-0.33776116458951005,0.6534481333593856,0.8619342135077311,-0.29176496936552027,-0.41394568415692184,持有,0.0,2022-03-09,24.59
0.6729491894465849,25.12,-0.3358022433880221,0.5698473584579296,0.7680375969066071,-0.2942260875754074,-0.3097563294070678,持有,0.0,2022-03-10,25.05
0.5975709916673818,24.8,-0.03491087785109396,0.4774465019879001,0.41963173004454085,-0.07676247635452532,-1.097521524900633,持有,0.0,2022-03-11,25.31
0.3120475152310082,25.3,-0.45793042404057016,0.2178440957149593,0.4270446208288404,-0.40773320754594244,-0.08448115852941886,买进,0.0,2022-03-14,24.83
0.29834238836206256,24.8,-0.23208043911081946,0.19584389179352332,0.3306770406329496,-0.23742474106428987,-0.031171445912367306,卖出,-0.019762845849802372,2022-03-15,23.51
0.29834238836206256,23.89,-0.2615161030694402,0.33884521728285566,0.43198654801837316,-0.25028828612118725,0.41396317607860783,买进,0.0,2022-03-16,24.14
0.412551778936612,24.57,-0.37291377839018136,0.2684445647342614,0.4295155844236064,-0.341812700043841,-0.5390766064151975,卖出,0.028463792381749675,2022-03-17,24.3
0.28006888587013423,24.39,-0.5343390407823742,0.2178440957149593,0.35291571298584745,-0.46647916691455316,0.13843123171576013,买进,0.0,2022-03-18,24.63
0.3234684542884633,24.7,-0.40349486339512913,0.3256450949299937,0.5036444922665994,-0.3608892310700976,0.1994543366881307,买进,0.0,2022-03-21,25.0
0.3828573373872294,25.0,-0.3281386657108231,0.2838447074792665,0.399864021286409,-0.30649909443529494,0.047978230956442054,卖出,0.01214574898785428,2022-03-22,25.12
0.40341502769064824,25.12,-0.39756785733692995,0.3234450745378506,0.4665800383451024,-0.3571698352344897,-0.3380677675636357,持有,0.0,2022-03-23,24.93
0.3234684542884633,25.0,-0.2400064534346571,0.2288441976756773,0.2417223512213584,-0.24812027263981812,-0.8649723522372409,持有,0.0,2022-03-24,24.52
0.10875480000831009,24.47,-0.38502274423457694,0.008842158461320623,0.15029669821500036,-0.36392228111903996,-0.3790833041269417,持有,0.0,2022-03-25,24.65
0.021955663171652744,24.76,-0.43211595821021165,-0.08575871840085268,-0.010315935444817936,-0.4055822210266643,-0.5784678592680533,持有,0.0,2022-03-28,24.4
-0.11281141770631556,24.69,-0.5839331530668116,-0.1583593913415908,-0.03502557139248168,-0.5157191279015526,0.28133669419195,买进,0.0,2022-03-29,24.0
-0.03743321992711332,24.24,-0.463404713520963,-0.028558188205120388,0.0588710452086423,-0.4232107344549202,0.3151707020657063,买进,0.0,2022-03-30,24.08
0.04708172909805349,24.01,-0.48439750727529896,-0.02415814742083335,0.11570320788827024,-0.43864448007739365,-0.049653373913512065,买进,0.0,2022-03-31,24.45
0.04251335347507161,24.43,-0.436306392649411,-0.04615835134226855,-0.015257862634350684,-0.40804175353516703,-0.7617122933893631,卖出,0.01749271137026231,2022-04-01,24.37
-0.1379374836327163,24.22,-0.305514595692656,-0.23536010506661595,-0.289534821653424,-0.3269616974869262,-0.7346866263823987,持有,0.0,2022-04-06,24.73
-0.30696738168304993,24.73,-0.4385389748754997,-0.255160288595908,-0.2401155497580956,-0.41763039275671193,-0.011644007385606874,买进,0.0,2022-04-07,24.31
-0.30239900606006725,24.31,-0.4482785279815062,-0.39156155290880856,-0.5959343074044605,-0.4363896154502449,-1.201963165022112,卖出,-0.016983420946219234,2022-04-08,23.88
-0.5765015434389865,23.89,-0.5293757277463531,-0.536762898790284,-0.4674442004766064,-0.4901634776310675,0.3157347655965413,买进,0.0,2022-04-11,23.59
-0.49883915784829297,23.6,-0.46925582140437055,-0.536762898790284,-0.49462480001903697,-0.45046764382408777,0.16020627428774487,卖出,-0.012138970280452036,2022-04-12,23.72
-0.4554395894299639,23.68,-0.30665039584358694,-0.3145608391837842,-0.4674442004766064,-0.33039142894095147,0.9489234687053697,买进,0.0,2022-04-13,23.32
-0.2315891839038469,23.32,-0.4048775998612272,-0.2573603089880511,-0.16351567832033578,-0.39190471507955826,-0.0890566044734716,买进,0.0,2022-04-14,23.34
-0.2452943107727925,23.39,-0.5502418463779734,-0.3123608187916403,-0.1659866419151026,-0.49631436217177766,0.12352369413335461,买进,0.0,2022-04-15,23.0
-0.20874730578893747,22.51,-0.6017446374101636,-0.3057607576152094,-0.1783414598889349,-0.5335579649890949,-0.20420293497806483,卖出,-0.03762291577597259,2022-04-18,22.9
-0.24986268639577522,22.98,-0.4908162479870776,-0.3321610023209324,-0.3488379479278178,-0.46008008323358884,-0.5052679914100956,持有,0.0,2022-04-19,23.2
-0.3617878891588333,23.56,0.05925791179194927,0.12544323924492912,-0.04738038936631399,-0.029306470136756916,2.6480276308957573,买进,0.0,2022-04-20,23.12
0.25951119556671537,23.12,0.9484542029411457,0.36304544159643476,0.3702124581492125,0.6882626474987034,0.0941753649789339,买进,0.0,2022-04-21,22.33
0.29148982492758935,22.51,0.20474669545465637,0.12544323924492912,0.27631584154808764,0.08901919374731346,-0.4767509059666246,卖出,-0.026384083044982673,2022-04-22,22.65
0.17728043435303992,22.65,0.12916707919948484,0.2750446259106916,0.2590190963847226,0.044133974234394906,0.34039231494398847,买进,0.0,2022-04-25,20.75
0.2709321346241705,20.75,-0.2958006983077059,0.13424332081350399,0.2738448779533217,-0.2906493526382387,-0.5942897951420454,卖出,-0.08388520971302423,2022-04-26,19.56
0.12702830250023842,19.56,0.345719537717262,0.43784613492931596,0.2812577687376204,0.2260401826453219,0.9731920305321142,买进,0.0,2022-04-27,20.95
0.3782889617642467,20.84,-0.02591320267896617,0.3674454823807218,0.2985545139009855,-0.07450334055954824,-0.8407893248309513,卖出,0.06543967280163605,2022-04-28,20.41
0.16814368310707614,21.08,0.31167493036971067,0.3476452988514297,0.2639610235742562,0.1934605059308979,1.2211547168653625,买进,0.0,2022-04-29,21.11
0.4833616010928324,21.28,-0.11338103867861116,0.3300451357142808,0.5011735286718325,-0.13497886080828506,-0.35192512670346715,卖出,0.009487666034155733,2022-05-05,21.99
0.39884665206766556,21.5,-0.30582086086276583,0.25964448316568656,0.27631584154808764,-0.29621609086087713,-0.7769799786906196,持有,0.0,2022-05-06,21.42
0.204690688090932,21.42,0.40579401205320725,0.45544629806646414,0.39245113050211033,0.2819599281230124,1.2595237233781311,买进,0.0,2022-05-09,21.93
0.5313295451341433,21.51,0.5251273225931822,0.7238487859079799,0.5851862908938911,0.39307545551465045,-0.28087377377463585,买进,0.0,2022-05-10,22.6
0.46508809860090483,22.6,0.3072551979235704,0.17824372865637517,0.20218693370509552,0.16526846714045523,-1.0741574412986312,卖出,0.0506741050674105,2022-05-11,22.31
0.19098556122198557,22.49,0.17707593130703517,0.09244293336277594,0.009451773313313937,0.04549879446171994,-1.2521314714444063,持有,0.0,2022-05-12,22.6
-0.11737979332929745,22.66,-0.33876815164097074,-0.1253590854594376,-0.07209002531397861,-0.3379886783478511,0.09202504015265084,买进,0.0,2022-05-13,22.9
-0.08768535177991481,23.09,-0.37901556404807674,-0.028558188205120388,-0.04738038936631399,-0.36528890047591817,-0.2104024842944154,买进,0.0,2022-05-16,22.82
-0.13108492019824308,22.78,-0.4282927212786309,-0.1253590854594376,-0.16845760550986855,-0.40974039844720495,-0.48701963814508525,买进,0.0,2022-05-17,23.03
-0.24072593514981064,23.2,-0.38177676102676344,-0.2199599623216109,-0.25741229492146067,-0.3776252923491507,0.345625607350413,买进,0.0,2022-05-18,23.23
-0.15164261050166275,23.23,-0.5094177147412888,-0.22436000310589796,-0.09679966126164236,-0.46505881766731694,0.1307922447173278,卖出,0.001293103448275911,2022-05-19,23.38
-0.11281141770631556,23.59,-0.3067808124256233,-0.04615835134226855,0.03169044566621175,-0.3085744232046831,0.5370251724591231,买进,0.0,2022-05-20,23.89
0.024239850983144087,24.12,-0.45876102800976865,-0.04175831055798151,0.11076128069873749,-0.4207224202600163,-0.0218984508407374,买进,0.0,2022-05-23,24.0
0.026524038794634622,24.45,-0.49628252005464035,-0.07915865722442252,0.08605164475107287,-0.4495159336248509,-0.15167861159550874,卖出,0.013681592039800924,2022-05-24,23.15
-0.0031704027547480034,23.01,-0.5396235848257879,-0.07035857565584844,0.08605164475107287,-0.48144604273589525,-0.031171445912367306,买进,0.0,2022-05-25,24.05
-0.0031704027547480034,24.08,0.3784102712849037,0.25744446277354344,0.024277554881912185,0.2186539857336578,0.974495036656034,买进,0.0,2022-05-26,23.93
0.24352188088627838,23.92,-0.18431590043421095,0.1100430964999241,0.2639610235742562,-0.2068327918906618,-0.3362999553308035,卖出,-0.006644518272425108,2022-05-27,23.99
0.1658594952955848,24.0,-0.5069772142758061,0.03524240316704286,0.15770958899929904,-0.4546995347009121,-0.45783305661406554,持有,0.0,2022-05-30,24.15
0.05850266815550859,24.06,-0.5016285309297516,-0.010958025067971448,0.0588710452086423,-0.45176409205656126,-0.4093977293771819,持有,0.0,2022-05-31,24.12
-0.035149032115621974,23.86,-0.6133303334438479,-0.08135867761656565,0.05392911801910956,-0.5362509010076362,-0.10603004201354124,买进,0.0,2022-06-01,24.57
-0.0534225346075495,24.58,-0.563100173074889,-0.1253590854594376,-0.06714809812444499,-0.5011833470983095,-0.5472684269685477,卖出,0.030176026823134906,2022-06-02,25.36
-0.17905286423955405,25.3,-0.5589439462637648,-0.24856022741947706,-0.18328338707846767,-0.5025116009255988,-0.059875942459211316,持有,0.0,2022-06-06,25.54
-0.18590542767402726,25.7,-0.6485000510585567,-0.18915967683160084,-0.17092856910463536,-0.5646958342209678,0.3232309382341899,买进,0.0,2022-06-07,25.39
-0.10139047864886046,25.26,-0.648072455707618,-0.14515926898872966,-0.03008364420294893,-0.5636025501402332,-0.22023569171913418,买进,0.0,2022-06-08,25.31
-0.14707423487868007,25.46,-0.6027473485081148,-0.2595603293801951,-0.19563820505229998,-0.5342475575706249,-0.6976060917187873,卖出,0.007917656373713352,2022-06-09,24.58
-0.30696738168304993,24.85,-0.5355624979802475,-0.33876106349736335,-0.4254378193655776,-0.49204195078512025,-0.802505267719283,持有,0.0,2022-06-10,25.13
-0.48741821879083785,24.85,-0.6840492595472236,-0.5411629395745711,-0.43037974655511035,-0.5960547349829213,-0.04122503132448767,买进,0.0,2022-06-13,25.69
-0.4897024066023284,25.67,-0.6155271045592955,-0.585163347417443,-0.5811085258358623,-0.5519342635529899,-0.7854738175756457,卖出,0.0329979879275654,2022-06-14,25.92
-0.6610164924641525,26.15,-0.7266003419075119,-0.6467639183974624,-0.5736956350515627,-0.6263969089102684,0.38279514258523445,买进,0.0,2022-06-15,25.6
-0.5696489800045134,25.87,-0.6732546149127759,-0.5191627356531359,-0.7886694677962421,-0.5888823469015065,0.5089761012982446,卖出,-0.010707456978967404,2022-06-16,25.51
-0.44858702599549066,25.73,-0.7137692744142186,-0.521362756045279,-0.41802492858127804,-0.6162609910649165,-0.031171445912367306,持有,0.0,2022-06-17,25.77
-0.44858702599549066,25.77,-0.6595672877292278,-0.49276249094741287,-0.3735475838754824,-0.5784054299225517,0.11867502971304729,买进,0.0,2022-06-20,25.77
-0.41432420882312615,25.77,-0.5960169976843396,-0.37616141016380356,-0.3290702391696868,-0.5316379876639769,0.5847441235130966,买进,0.0,2022-06-21,26.66
-0.2727045645106846,26.88,-0.67554545700543,-0.37836143055594745,-0.2623542221109934,-0.5871943680519189,-0.1671192756558185,卖出,0.04307334109429567,2022-06-22,25.55
-0.30468319387155857,25.78,-0.6692929439863288,-0.39816161408523953,-0.34389602073828507,-0.584327097270675,-0.6265410328080669,持有,0.0,2022-06-23,26.36
-0.44401865037250876,26.45,-0.691316242536427,-0.554363061927433,-0.46003130969230777,-0.6018404378956096,-0.38055229567282256,持有,0.0,2022-06-24,26.26
-0.5239652237746937,26.52,-0.7330030477936305,-0.5411629395745711,-0.44273456452894266,-0.6295543278161955,0.06997256460429807,买进,0.0,2022-06-27,27.12
-0.5011233456597834,27.12,-0.6593080580477213,-0.4641622258495467,-0.5366311811300667,-0.5787049793044747,0.10989682939580896,买进,0.0,2022-06-28,27.16
-0.4691447162989095,27.17,-0.699063201307059,-0.5807633066331552,-0.5094505815876361,-0.6073812870209386,-0.5223205460626963,卖出,0.0018436578171091708,2022-06-29,27.01
-0.5810699190619684,27.02,-0.7270172473746772,-0.6291637552603142,-0.5415731083195994,-0.6267196748082514,-0.2353896961540277,买进,0.0,2022-06-30,26.8
-0.626753675291788,26.8,-0.7309725043708603,-0.6731641631031854,-0.586050453025395,-0.6297554814663605,0.11288096598886653,买进,0.0,2022-07-01,26.54
-0.594775045930914,27.18,-0.6427809632397514,-0.6753641834953293,-0.6231149069468911,-0.5716823621444167,-0.2563271449163705,卖出,0.014179104477611903,2022-07-04,26.97
-0.6450271777837155,26.92,-0.6741023226960119,-0.7193645913382005,-0.7145405599532492,-0.5940592432899714,-0.5575534404588728,持有,0.0,2022-07-05,26.2
-0.7615207561697563,26.48,-0.6133607996126023,-0.8183655089846608,-0.9072757203450307,-0.5575104892540101,-0.8313276440257016,持有,0.0,2022-07-06,25.66
-0.9351190298430718,26.08,-0.7183595105065457,-0.9415666509447003,-0.9344563198874613,-0.625453038803587,0.09906429014438481,买进,0.0,2022-07-07,26.1
-0.9077087761051797,26.1,-0.7062307683771691,-0.8601658964353889,-0.8652693392340011,-0.6163804645075217,0.5304493537025678,买进,0.0,2022-07-08,26.05
-0.7889310099076484,26.18,-0.6781644785299297,-0.7853652031025076,-0.8751531936130674,-0.5992415862775725,-0.560087831473016,卖出,0.003065134099616793,2022-07-11,25.9
-0.9031404004821979,25.9,-0.7338053235708292,-0.915166406238978,-0.84550163047587,-0.6348520830798288,0.19545397014846855,买进,0.0,2022-07-12,25.29
-0.8551724564408869,25.45,-0.6791800174884091,-0.8491657944746709,-0.7886694677962421,-0.5984763839229406,0.3647668976561664,买进,0.0,2022-07-13,25.67
-0.7706575074157201,25.64,-0.6807300506355619,-0.7721650807496457,-0.6898309240055854,-0.5981215026371672,0.21136288123707145,买进,0.0,2022-07-14,26.43
-0.7181211877514273,27.23,-0.7431589718726134,-0.8183655089846608,-0.6972438147898841,-0.639464585193876,-0.14612398442730545,卖出,0.06201248049921996,2022-07-15,27.43
-0.7432472536778288,27.48,-0.6666707154966971,-0.6907643262403336,-0.6923018876003513,-0.5879047556924761,0.3886416695314578,买进,0.0,2022-07-18,28.54
-0.6518797412181888,28.54,-0.6116498837146588,-0.6423638776131754,-0.6181729797573583,-0.5495560167457725,0.3098233380948542,买进,0.0,2022-07-19,31.39
-0.5765015434389865,32.28,-0.5632658662733778,-0.6181636532995962,-0.5415731083195994,-0.5158685177501355,0.18309415531372425,卖出,0.13104414856341984,2022-07-20,30.49
-0.5285335993976755,30.53,-0.47111372320419925,-0.5455629803588589,-0.5094505815876361,-0.4519950488874841,0.32310047136270653,买进,0.0,2022-07-21,31.64
-0.44858702599549066,31.38,-0.4385154571311981,-0.4047616752616705,-0.3933152926336134,-0.4226615063285986,0.5382451614642138,买进,0.0,2022-07-22,32.23
-0.3183883207405042,32.25,-0.4997150417343008,-0.3937615733009525,-0.3562508387121174,-0.46710838002289673,-0.36374478652529535,卖出,0.02772466539196944,2022-07-25,31.62
-0.3960507063311978,32.05,-0.5033442572753931,-0.39816161408523953,-0.3018896396272563,-0.46670284840825443,0.4343493859047021,买进,0.0,2022-07-26,32.26
-0.2886938791911216,32.79,-0.28159598074952197,-0.2925606352623482,-0.33895409354875233,-0.30987460307173376,0.4361227162126568,卖出,0.02308892355694234,2022-07-27,34.51
-0.17905286423955405,34.5,-0.43653408717378583,-0.3013607168309223,-0.27718000367959167,-0.41738925346936273,-0.2321029217402686,持有,0.0,2022-07-28,37.96
-0.227020808280865,37.42,-0.48564608570004,-0.255160288595908,-0.16351567832033578,-0.4491936004774964,0.13271829941670796,买进,0.0,2022-07-29,36.64
-0.1881896154855178,36.23,-0.5423879887696067,-0.2771604925173432,-0.14127700596743797,-0.4898120831611756,0.016737921533291875,卖出,-0.03180117584179596,2022-08-01,36.49
-0.17676867642806351,36.12,-0.41351609493856645,-0.20015977879231883,-0.054793280150613556,-0.3939246372383833,0.2749003828373804,买进,0.0,2022-08-02,35.92
-0.1036746664603518,36.27,-0.5441737338539644,-0.195759738008031,-0.03502557139248168,-0.48844388111859677,0.016111323231602276,卖出,0.004152823920265938,2022-08-03,34.41
-0.0922537274028967,34.36,-0.5654471370573539,-0.19795975840017493,-0.09432869766687642,-0.5045797980139766,-0.17276949168684166,持有,0.0,2022-08-04,34.98
-0.1265165445752612,34.98,-0.5613464976418516,-0.24416018663519,-0.1659866419151026,-0.5025983270575763,-0.1165823423419232,持有,0.0,2022-08-05,35.01
-0.14707423487868007,35.03,-0.39872984770310593,-0.08575871840085268,-0.01772882622911662,-0.37909776001497125,0.16875894782955528,买进,0.0,2022-08-08,36.35
-0.09910629083736992,35.93,0.09161405199748139,0.05724260708847884,0.05145815442434274,-0.006592651572478496,0.6114199257417183,买进,0.0,2022-08-09,39.03
0.056218480344017246,38.61,1.6379933968765303,0.4774465019879001,0.15770958899929904,1.2140499381753231,1.1315834483576785,买进,0.0,2022-08-10,38.8
0.3440261445918822,38.24,0.6981543158447195,0.1694436470878003,0.05145815442434274,0.43953663822064437,-1.5346228286832073,卖出,-0.009583009583009517,2022-08-11,37.96
-0.044285783361585736,38.14,0.0702850613984699,-0.18475963604731382,-0.2203478409999637,-0.055993131789207506,-1.1743644670550064,持有,0.0,2022-08-12,37.96
-0.3229566963634869,37.76,-0.37457872778789897,-0.3211609003602144,-0.31918638479062134,-0.3769545194166675,0.0765045506475455,买进,0.0,2022-08-15,37.97
-0.29783063043708535,38.06,-0.3721131060955486,-0.3475611450659374,-0.25494133132669383,-0.37353496493600724,-0.031171445912367306,卖出,0.007944915254237402,2022-08-16,38.27
-0.29783063043708535,38.77,-0.4934657356803316,-0.38056145094809135,-0.2920057852481899,-0.45959860326679725,-0.21641168820518725,持有,0.0,2022-08-17,38.69
-0.34123019885541445,38.31,-0.3179137918815012,-0.29476065565449217,-0.2697671128952921,-0.3321498187988842,0.4400668504250882,买进,0.0,2022-08-18,39.89
-0.2315891839038469,39.97,-0.4496147634531896,-0.2991606964387792,-0.2178768774051978,-0.4274344189706811,-0.20482692159568364,卖出,0.04333072304881223,2022-08-19,38.92
-0.2727045645106846,38.61,-0.5225726857129182,-0.36516130820308634,-0.2178768774051978,-0.4786782821186582,-0.021460886644979905,持有,0.0,2022-08-22,39.33
-0.27042037669919405,39.29,0.09111162746012841,-0.09675882036157067,-0.14868989675173755,-0.023858824009796657,1.036602496751762,买进,0.0,2022-08-23,38.34
-0.01915971743518499,38.54,-0.4104945992899958,-0.13855920781229872,0.009451773313313937,-0.3902728857953664,-0.37654683283537294,卖出,-0.019088826673453806,2022-08-24,37.31
-0.1036746664603518,37.31,-0.4599839507134533,-0.17815957487088285,-0.10668351564070785,-0.43030504840124395,-0.4567163682080868,持有,0.0,2022-08-25,36.0
-0.20646311797744613,36.65,-0.5431234527732213,-0.2793605129094871,-0.14374796956220479,-0.4907704036022746,0.08414144538788194,持有,0.0,2022-08-26,36.1
-0.17905286423955405,35.8,-0.30807054690289215,-0.04615835134226855,-0.002903044660518373,-0.3135496927547758,0.35155517471220366,买进,0.0,2022-08-29,37.66
-0.08768535177991481,38.87,-0.5035986765092016,-0.15175933016515986,-0.025141717013416182,-0.4591769174563773,-0.19153605920156844,买进,0.0,2022-08-30,36.37
-0.1265165445752612,36.6,-0.473346305430288,-0.13855920781229872,-0.03502557139248168,-0.4355179188820264,0.1016899485336059,买进,0.0,2022-08-31,34.86
-0.09453791521438804,35.8,-0.35719751126642907,-0.21115988075303604,-0.2499994041371611,-0.36149961657895524,-1.0982532525933795,卖出,-0.021857923497267874,2022-09-01,33.85
-0.35265113791286956,34.06,-0.614665499927154,-0.40036163447738343,-0.2722380764900589,-0.5448678115095015,0.01800611067156282,买进,0.0,2022-09-02,36.33
-0.34123019885541445,36.73,-0.6729264354809305,-0.3937615733009525,-0.25494133132669383,-0.5854604458076028,0.06700319915793723,买进,0.0,2022-09-05,36.2
-0.3183883207405042,36.41,-0.6524018586358724,-0.40256165486952655,-0.2821219308691244,-0.5715738660650783,-0.031171445912367306,卖出,-0.008712224339776758,2022-09-06,37.93
-0.3183883207405042,38.4,-0.6681769201203788,-0.3849614917323784,-0.2079930230261314,-0.581469189502317,0.03729953597852996,买进,0.0,2022-09-07,39.53
-0.30239900606006725,39.3,-0.6467944801025,-0.35856124702665537,-0.20058013224183271,-0.5661575427493692,0.09566432365785378,买进,0.0,2022-09-08,37.5
-0.2727045645106846,37.61,-0.4799259288928574,-0.22436000310589796,-0.1758704962941681,-0.4436563801793415,0.48348819525926484,买进,0.0,2022-09-09,36.67
-0.15164261050166275,36.67,-0.2090458775557512,-0.13415916702801167,-0.09679966126164236,-0.24569721427884145,0.4928287296542888,买进,0.0,2022-09-13,37.0
-0.026012280869658216,36.32,-0.4170635328687917,-0.17815957487088285,-0.005374008255284308,-0.3950690277016269,-0.2741219734440098,卖出,-0.009544586855740425,2022-09-14,37.04
-0.08540116396842347,36.62,0.18439208776159646,0.0990429945392069,-0.01278689903958387,0.0582053020329374,0.355453940780605,买进,0.0,2022-09-15,36.2
0.008250536302707103,36.13,-0.29254509420449626,-0.06815855526370453,-0.04738038936631399,-0.2994261535997564,0.12685289157483715,卖出,-0.013380666302566764,2022-09-16,38.18
0.04708172909805349,38.0,-0.42711255811004006,-0.05055839212655637,0.021806591287146248,-0.39943262952893127,-0.5117015739421409,持有,0.0,2022-09-19,37.31
-0.07169603709947783,37.7,-0.03228597689051896,0.03744242355918677,0.03169044566621175,-0.10009891793553612,0.32640802988889417,买进,0.0,2022-09-20,38.28
0.015103099737179517,38.28,-0.19337824940316822,0.085842872186345,0.1651224797835986,-0.21622121520263396,0.4052644328581687,买进,0.0,2022-09-21,37.64
0.12245992687725654,37.31,-0.3032146671987944,0.0396424439513299,0.13299995305163528,-0.3026839047176851,-0.4057808113659063,卖出,-0.025339602925809793,2022-09-22,38.96
0.028808226606125968,38.98,-0.4572099258742385,4.207689274576162e-05,0.10087742631967199,-0.4168364109089034,0.23755911614792655,买进,0.0,2022-09-23,37.5
0.09504967313936445,36.44,-0.3505377136755587,-0.004357963891541278,-0.010315935444817936,-0.3446861592824416,-0.856868692259823,卖出,-0.0651616213442791,2022-09-26,38.07
-0.11052722989482422,37.8,-0.38933130188947307,-0.028558188205120388,0.014393700502846687,-0.3694405880077964,0.3758920373187991,买进,0.0,2022-09-27,39.94
-0.012307154000711763,39.8,-0.2505156781723532,-0.09675882036157067,-0.1659866419151026,-0.27958195229288885,-1.0475647520122902,卖出,0.052910052910052914,2022-09-28,37.82
-0.26128362545322953,37.91,-0.5519704005841432,-0.2925606352623482,-0.20305109583659867,-0.4979862734579595,0.06575823083276687,买进,0.0,2022-09-29,37.4
-0.2384417473383201,37.4,-0.7068128325486345,-0.3057607576152094,-0.17092856910463536,-0.6077534415953406,0.07506627921334827,买进,0.0,2022-09-30,35.8
-0.21331568141191937,35.78,-0.3526724834651202,-0.04835837173441246,-0.400728183417913,-0.3591765641878212,-1.1182058789678535,卖出,-0.04331550802139031,2022-10-10,35.3
-0.47142890411040084,35.29,-0.5735292236842842,-0.5059626133002739,-0.4649732368818405,-0.5209392262910748,-0.08130748560812816,买进,0.0,2022-10-11,35.43
-0.48284984316785595,35.59,-0.506965989897844,-0.37396138977166044,-0.6157020161625923,-0.4783762975720486,-0.9654526861279725,卖出,0.008500991782374732,2022-10-12,38.97
-0.6952793096365179,40.05,-0.6252495538512644,-0.6489639387896062,-0.6404116521102562,-0.5596645605436855,0.4580782687716459,买进,0.0,2022-10-13,42.87
-0.5879224824964409,44.71,-0.6253030032701318,-0.5125626744767049,-0.4970957636138038,-0.5558180832434946,0.4390689728710651,买进,0.0,2022-10-14,42.22
-0.48284984316785595,43.0,-0.6580674970358104,-0.4685622666338337,-0.4575603460975409,-0.5769635099001634,0.49122236582108914,买进,0.0,2022-10-17,42.2
-0.3640720769703246,42.25,-0.6322054612226599,-0.41136173643810064,-0.3167154211958545,-0.5577799083905571,-0.0016105721204793247,买进,0.0,2022-10-18,43.27
-0.3572195135358514,42.88,-0.5814210303800467,-0.4641622258495467,-0.3760185474702484,-0.5245343662207648,-0.30676840760714874,卖出,0.014911242603550357,2022-10-19,42.84
-0.42117677225759936,43.11,-0.6460488607093006,-0.5301628376138539,-0.4872119092347383,-0.5712298401444533,-0.5582671007182584,持有,0.0,2022-10-20,41.96
-0.5422387262666212,41.8,-0.6951613937297433,-0.5829633270252991,-0.5292182903457671,-0.6043657402750546,0.11085975277675214,买进,0.0,2022-10-21,41.2
-0.5102600969057473,40.79,-0.6812645448242353,-0.5521630415352891,-0.48968287282950423,-0.5948986040513273,-0.02107993675293604,卖出,-0.024162679425837275,2022-10-24,42.34
-0.5079759090942567,41.69,-0.6346785658336516,-0.4905624705552697,-0.41061203779697847,-0.5612530022251885,0.3824244145883727,买进,0.0,2022-10-25,43.64
-0.41432420882312615,43.64,-0.590453982168627,-0.4773623482024078,-0.39825721982314705,-0.5301155608091886,0.15757687375027585,卖出,0.04677380666826584,2022-10-26,46.07
-0.37092464040479706,48.0,-0.6609532311604579,-0.4861624297709819,-0.4204958921760449,-0.5796283503003731,-0.2383264630269735,持有,0.0,2022-10-27,50.68
-0.418892584446108,48.25,-0.615575209036276,-0.4619622054574028,-0.34389602073828507,-0.5469921499386827,0.19748317615308278,买进,0.0,2022-10-28,47.3
-0.36635626478181516,45.91,-0.6288306649153761,-0.4729623074181208,-0.43037974655511035,-0.5574922675328192,-0.3466036143033195,卖出,-0.04849740932642494,2022-10-31,46.2
-0.4394502747495269,46.34,-0.13298040608307557,-0.07915865722442252,-0.24505747694762833,-0.1987070282671576,0.46757185725052614,买进,0.0,2022-11-01,48.04
-0.32524088417497743,48.06,-0.21582700532745044,-0.3849614917323784,-0.5736956350515627,-0.27536258568805555,-1.0691563005447622,卖出,0.03711696158826065,2022-11-02,49.09
-0.5673647921930219,48.19,-0.5153040992411488,-0.5345628783981409,-0.4723861276661392,-0.48178522491999526,0.019766464943794318,买进,0.0,2022-11-03,49.8
-0.5559438531355677,50.14,-0.5467932898726527,-0.563163143496007,-0.5885214166201619,-0.5053011043490424,0.23320231323742444,卖出,0.040464826727536894,2022-11-04,49.96
-0.4965549700368016,49.96,-0.6612819450864921,-0.5389629191824279,-0.4550893825027741,-0.5807573202014672,0.04937831933161324,买进,0.0,2022-11-07,48.97
-0.4782814675448741,49.2,-0.6376498190284869,-0.5565630823195761,-0.43037974655511035,-0.5648359374082961,-0.07132542832386005,卖出,-0.01521216973578859,2022-11-08,49.25
-0.48741821879083785,49.25,-0.5484427389388987,-0.39596159369309564,-0.4452055281237086,-0.5025583654087862,-0.031171445912367306,买进,0.0,2022-11-09,47.9
-0.48741821879083785,47.89,-0.641444727768068,-0.5873633678095862,-0.4995667272085697,-0.5685519016698671,-0.34283259368815927,卖出,-0.02761421319796953,2022-11-10,47.51
-0.5582280409470582,49.9,-0.6277076926249733,-0.6621640611424674,-0.5934633438096946,-0.5615104608855427,-0.2447852886556418,持有,0.0,2022-11-11,50.37
-0.6061959849883691,49.61,-0.5856435344705665,-0.7039644485931954,-0.6873599604108186,-0.534852761449293,-0.6361552926420716,持有,0.0,2022-11-14,48.86
-0.7409630658663374,48.76,-0.41017657524773515,-0.7721650807496457,-1.2952170047233598,-0.4306524688852406,-0.9858717443950507,持有,0.0,2022-11-15,49.09
-0.9488241567120175,49.1,-0.4546390088267195,-0.7677650399653587,-0.8603274120444683,-0.4527171308015985,0.46928368867740583,买进,0.0,2022-11-16,48.38
-0.8437515173834318,48.02,-0.6008285143707773,-0.8403657129060967,-0.9492821014560595,-0.550105433626486,0.24650015501501493,卖出,-0.021995926680244363,2022-11-17,48.18
-0.7843626342846666,48.19,-0.7118964067771071,-0.8381656925139529,-0.8331468125020377,-0.6204114194117224,-0.5385299435494936,持有,0.0,2022-11-18,48.85
-0.8940036492362341,48.56,-0.4938762272172328,-0.9855670587875722,-1.1963784609327022,-0.490147065046017,-1.4533792522670979,持有,0.0,2022-11-21,49.7
-1.1955164403530438,49.42,-0.6022128543194415,-1.1241683434926166,-1.2210880968803668,-0.5580331441340243,0.6857206082111659,买进,0.0,2022-11-22,49.16
-1.0516126082291117,49.16,-0.6235391724475096,-0.9921671199640024,-0.9863465553775564,-0.5667485252114368,0.14614481444658964,买进,0.0,2022-11-23,53.12
-1.0150656032452559,52.15,-0.6418723231190067,-0.9987671811404334,-1.0851850991682133,-0.5780407395768398,0.3321353424805119,卖出,0.06082180634662331,2022-11-24,50.96
-0.9396874054660537,50.7,-0.6554484755113107,-0.915166406238978,-0.8751531936130674,-0.5846870462760354,0.3707148143074192,买进,0.0,2022-11-25,49.75
-0.8551724564408869,49.34,-0.6165699027213972,-0.8865661411411111,-0.8504435576654028,-0.5597017428286037,0.09724098983959026,买进,0.0,2022-11-28,48.79
-0.8277622027029948,48.01,-0.6939844375262846,-0.8909661819253981,-0.8306758489072718,-0.6091789805602821,-0.2335198634487916,卖出,-0.02695581678151612,2022-11-29,45.58
-0.8711617711213239,45.35,-0.6767747936393789,-0.9283665285918391,-0.919630538318863,-0.5997655065111033,-0.4711458630996767,持有,0.0,2022-11-30,46.46
-0.9648134713924544,47.3,-0.6380774143794257,-0.9855670587875722,-0.9739917374037241,-0.574965633075463,0.11066529151077553,买进,0.0,2022-12-01,49.31
-0.9351190298430718,49.19,-0.6838301169298675,-1.0009672015325766,-1.035765827272885,-0.6053409438849571,-0.3024958960305986,卖出,0.03995771670190276,2022-12-02,52.0
-0.9922237251303465,52.27,-0.6573192051716675,-1.0163673442775816,-1.0604754632205495,-0.5894493182148269,-0.4697385079067528,持有,0.0,2022-12-05,52.44
-1.0835912375899859,52.47,-0.6710022564017063,-1.1153682619240426,-1.0580044996257827,-0.5984590026180004,0.058003856693156164,买进,0.0,2022-12-06,50.81
-1.0653177350980583,50.81,-0.5881551226631427,-1.0471676297675916,-1.033294863678118,-0.5454055921000331,0.3798941101180871,买进,0.0,2022-12-07,48.48
-0.9808027860728914,48.09,-0.6424602667265474,-1.0647677929047406,-1.0283529364885853,-0.5796278391419651,-0.1187054852797523,卖出,-0.05353276913993306,2022-12-08,47.59
-0.999076288564819,47.41,-0.6348699147531967,-0.930566548983983,-0.9838755917827896,-0.5725350936253822,0.36402480691474487,买进,0.0,2022-12-09,45.5
-0.9168455273511436,45.31,-0.6863422396166324,-0.9371666101604132,-0.9616369194298918,-0.6063167917545851,-0.4855219565592027,卖出,-0.044294452647120744,2022-12-12,45.65
-1.0127814154337653,46.05,-0.6522949597981378,-1.0339675074147305,-1.1000108807368123,-0.5875659551294562,-0.5043764659087788,持有,0.0,2022-12-13,43.24
-1.1110014913278778,43.3,-0.6553415766735761,-1.172568792119775,-1.2680364051809292,-0.591143543093917,-0.3560563423395316,持有,0.0,2022-12-14,44.73
-1.1772429378611164,44.72,-0.6760799511941035,-1.21876922035479,-1.2803912231547607,-0.6042779975834759,0.11625698993398548,持有,0.0,2022-12-15,43.88
-1.1475484963117337,44.0,-0.6791265680695417,-1.238569403884082,-1.3026298955076585,-0.607071206185725,-0.48231125673289876,持有,0.0,2022-12-16,42.19
-1.2389160087713729,42.2,-0.6853801500770204,-1.21876922035479,-1.258152550801863,-0.6097576184576992,-0.008227543012146864,买进,0.0,2022-12-19,42.88
-1.2343476331483911,42.58,-0.648072455707618,-1.2935699136876713,-1.3718168761611187,-0.5898720759637692,-0.4208835652681335,卖出,0.009004739336492783,2022-12-20,46.27
-1.3120100187390846,45.93,-0.6458885124526985,-1.3661705866284086,-1.403939402893082,-0.5895146085920416,-0.14748705800653247,持有,0.0,2022-12-21,44.04
-1.3348518968539949,44.11,-0.6659309755395731,-1.2781697709426663,-1.3248685678605572,-0.5993123532736851,0.31929917568140137,买进,0.0,2022-12-22,42.81
-1.266326262509265,42.82,-0.6993838978202631,-1.2627696281976613,-1.3075718226971922,-0.6192821760429361,-0.12342175895256398,卖出,-0.029245069145318502,2022-12-23,40.89
-1.2845997650011927,41.3,-0.6894952208356168,-1.3507704438834036,-1.4805392743308419,-0.6156461230162099,-0.945295438884235,持有,0.0,2022-12-26,43.45
-1.4650506021089813,43.45,-0.6957418544186427,-1.4365712391770027,-1.5274875826314034,-0.6200033779256804,0.35220647841053654,买进,0.0,2022-12-27,44.17
-1.3919565921412695,44.07,-0.5420341536167049,-1.4145710352555676,-1.868480558709171,-0.5380971602158682,-2.2753181339984345,卖出,0.01426927502876864,2022-12-28,44.15
-1.825952276324557,44.61,-0.5756693384157324,-1.828174868978558,-2.1649961900811423,-0.5657387827005632,-1.5654164112218896,持有,0.0,2022-12-29,44.63
-2.097770625891985,44.91,-0.28537004421574474,-1.7181738493713796,-2.1328736633491787,-0.4078925725912272,1.869958471598067,买进,0.0,2022-12-30,44.4
-1.7802685200947375,44.43,-0.36885215705045227,-1.7203738697635236,-1.9524933209312294,-0.4529622447602256,-0.7207370316925623,卖出,-0.01068804275217094,2023-01-03,44.87
-1.9036146619152507,44.86,-0.5326217109541665,-1.7797744203513997,-1.9006030854411344,-0.5379729250085075,0.8863598400827482,买进,0.0,2023-01-04,44.12
-1.7437215151108816,44.66,-0.45838046814743316,-1.548772279176325,-1.8215322504086087,-0.49084178949895363,1.0840478761084127,买进,0.0,2023-01-05,44.3
-1.5427129876996748,44.31,-0.6266515321081547,-1.6587732987835033,-1.7152808158336523,-0.5856578667265784,-0.7246219573059439,卖出,-0.007836990595611158,2023-01-06,44.33
-1.6729116929546606,44.21,-0.5942483564140193,-1.5861726258427653,-1.7078679250493527,-0.5649907538428408,0.6057950012699541,买进,0.0,2023-01-09,44.66
-1.5564181145686204,44.66,-0.5112969963086644,-1.4321711983927157,-1.6510357623697247,-0.5142371940042135,0.7861671689399192,买进,0.0,2023-01-10,47.83
-1.4033775311987238,46.33,-0.5677604279059323,-1.4145710352555676,-1.475597347141309,-0.5448463532741864,-0.3744569028451451,卖出,0.037393640841916743,2023-01-11,48.28
-1.4696189777319633,46.9,-0.6758127040997668,-1.4431713003534337,-1.4805392743308419,-0.6080569098583909,0.3165762603485372,买进,0.0,2023-01-12,48.24
-1.4033775311987238,48.6,-0.6653366180017684,-1.3991708925105626,-1.386642657729718,-0.600858486281925,0.32395144056980996,买进,0.0,2023-01-13,48.88
-1.3348518968539949,48.88,-0.5946230368402794,-1.3111700768248193,-1.3569910945925205,-0.557778455927567,-0.12463027833737007,买进,0.0,2023-01-16,49.07
-1.3531253993459225,49.07,-0.6146665689155314,-1.2913698932955273,-1.401468439298316,-0.5705445309305635,0.21501803980840922,买进,0.0,2023-01-17,50.19
-1.3051574553046115,50.2,-0.5329418729731819,-1.216569199962646,-1.4162942208669145,-0.5190936961929451,0.20115674150975613,买进,0.0,2023-01-18,51.01
-1.259473699074792,50.98,-0.6105461532150482,-1.2935699136876713,-1.2952170047233598,-0.5658602789816306,0.14157451264331944,卖出,0.015537848605577569,2023-01-19,51.56
-1.2252108819024272,51.89,-0.5680586756632121,-1.190168955256924,-1.2013203881222358,-0.5374845898440813,0.5523966164762307,买进,0.0,2023-01-20,49.57
-1.1087173035163864,50.5,-0.6229512288399688,-1.1329684250611909,-1.1469591890373738,-0.5699971020708715,0.09200917300694292,卖出,-0.026787434958566208,2023-01-30,49.39
-1.0835912375899859,49.38,-0.46329728018903965,-0.9855670587875722,-1.2457977328280314,-0.47187888861666666,-0.978659036096076,持有,0.0,2023-01-31,50.15
-1.2777472015667202,49.9,-0.42331283892276095,-1.0471676297675916,-1.3075718226971922,-0.448103829942568,1.008886079076484,买进,0.0,2023-02-01,49.38
-1.0721702985325308,48.89,-0.6107113119193482,-1.0845679764340326,-1.1346043710635416,-0.5623142094366397,-0.16465630636138764,卖出,-0.02024048096192381,2023-02-02,49.95
-1.0995805522704227,50.0,-0.5835590071347403,-1.0823679560418886,-1.104952807926345,-0.5446911283515603,0.03590567263754586,买进,0.0,2023-02-03,48.5
-1.085875425401477,48.72,-0.6122266029442374,-1.1065681803554677,-1.1444882254426079,-0.562200227005969,0.14725350302740847,卖出,-0.025600000000000022,2023-02-06,47.82
-1.0493284204176212,48.6,-0.6272806317682232,-1.1131682415318986,-1.1173076259001764,-0.5718939671951746,-0.06440447793926848,持有,0.0,2023-02-07,47.85
-1.1475484963117337,47.86,-0.40421910302078157,-0.9921671199640024,-1.0975399171420455,-0.429882678715979,0.9275006520812669,买进,0.0,2023-02-08,47.51
-0.9533925323349993,47.21,-0.35754012204136876,-0.8535658352589579,-0.9739917374037241,-0.3937077718755034,0.8290054656671804,买进,0.0,2023-02-09,48.15
-0.7729416952272115,47.88,-0.44528482603074654,-0.7589649583967846,-0.7441921230904465,-0.44343393210032367,0.15871287351580152,买进,0.0,2023-02-10,47.32
-0.7318263146203737,47.68,-0.4651300607620007,-0.7611649787889277,-0.7318373051166142,-0.4574104425501166,-0.18829316154465406,卖出,-0.004177109440267394,2023-02-13,47.99
-0.7660891317927382,48.0,-0.4717962722831352,-0.8315656313375219,-0.902333793155498,-0.46607721327168944,-0.11546476070294069,持有,0.0,2023-02-14,47.85
-0.7843626342846666,47.78,-0.5061107991959666,-0.8161654885925169,-0.9122176475345635,-0.4901544466175551,-0.8027791610688298,持有,0.0,2023-02-15,47.48
-0.9511083445235088,47.48,-0.6137044793759192,-0.8557658556511011,-0.9739917374037241,-0.5573050818447369,0.5674422615698013,买进,0.0,2023-02-16,47.21
-0.8254780148915043,47.15,-0.4402204935930662,-0.7325647136910616,-0.8875080115868988,-0.439309337471906,0.5649865659351584,买进,0.0,2023-02-17,46.86
-0.6975634974480084,47.1,-0.46276278600036624,-0.7435648156517796,-0.7219534507375487,-0.45501429464372933,0.2083418230553735,卖出,-0.001060445387062506,2023-02-20,46.84
-0.6450271777837155,47.1,-0.507286686411048,-0.6951643670246214,-0.6404116521102562,-0.4827070650451241,-0.3614503444513504,持有,0.0,2023-02-21,47.5
-0.7181211877514273,47.33,-0.5354010807352682,-0.7567649380046407,-0.7120695963584832,-0.5023342452701653,-0.1252235228791322,持有,0.0,2023-02-22,47.8
-0.7386788780548461,47.32,-0.5842789708068833,-0.7721650807496457,-0.7491340502799793,-0.5348935565234304,0.24149314065097743,持有,0.0,2023-02-23,48.89
-0.6792899949560809,49.49,-0.6220014326666963,-0.7479648564360666,-0.679947069626519,-0.558782121972615,-0.031171445912367306,持有,0.0,2023-02-24,47.88
-0.6792899949560809,47.09,-0.26774082239073044,-0.578563286241012,-0.6675922516526875,-0.316642916799175,0.892763586903903,买进,0.0,2023-02-27,48.1
-0.47599727973338274,48.7,-0.46507447336637864,-0.5345628783981409,-0.662650324463154,-0.4533339022951031,-1.1450265009626273,卖出,0.0341898492248885,2023-02-28,47.88
-0.7295421268088823,47.88,-0.46880791527426224,-0.6203636736917402,-0.6651212880579208,-0.4549232196215268,0.8169537412947806,买进,0.0,2023-03-01,47.04
-0.5445229140781126,49.5,-0.5995932983007531,-0.5873633678095862,-0.5168634723719348,-0.5399565424464066,-0.13266078878663526,卖出,0.033834586466165356,2023-03-02,48.13
-0.5673647921930219,48.06,-0.30556804511152336,-0.4377619811438237,-0.474857091260906,-0.3326762859144795,0.8449606208136619,买进,0.0,2023-03-03,45.9
-0.37092464040479706,45.4,-0.5735308271668502,-0.4553621442809726,-0.3488379479278178,-0.5178169491487303,0.008286652585651923,卖出,-0.055347482313774524,2023-03-06,44.46
-0.3617878891588333,44.47,-0.21130037404357555,-0.38936153251666544,-0.3562508387121174,-0.26228201392919376,-0.1789213950010493,持有,0.0,2023-03-07,42.98
-0.3960507063311978,42.98,-0.5556584104859895,-0.44656206271239773,-0.36613469309118285,-0.5063530140701927,-0.23917011544765499,持有,0.0,2023-03-08,42.75
-0.44401865037250876,43.0,-0.6060141769892866,-0.4883624501631258,-0.4081410742022126,-0.5421716330825449,-0.2907115057344203,买进,0.0,2023-03-09,41.76
-0.5034075334712749,41.71,-0.5865516400971226,-0.38936153251666544,-0.35130891152258464,-0.527276241167606,0.40227294128102997,买进,0.0,2023-03-10,40.85
-0.4051874575771624,40.85,-0.509982140604528,-0.5103626540845618,-0.5465150355091322,-0.4794979197595095,-0.794964360331216,卖出,-0.020618556701030914,2023-03-13,40.19
-0.5810699190619684,40.19,-0.39520325504623893,-0.6181636532995962,-0.6651212880579208,-0.40744203902351506,-0.5825607215648515,持有,0.0,2023-03-14,38.62
-0.7044160608824817,38.83,-0.47356010310575736,-0.5345628783981409,-0.5563988898881976,-0.4550921874265613,0.42756354800537943,买进,0.0,2023-03-15,39.1
-0.6039117971768778,39.11,-0.6746368168846852,-0.6401638572210322,-0.6157020161625923,-0.591593866934527,-0.0824216198235895,卖出,0.007210919392222538,2023-03-16,37.93
-0.6153327362343329,38.39,-0.6477501557118479,-0.6511639591817494,-0.6206439433521251,-0.5747986870122784,-0.1852170742136609,持有,0.0,2023-03-17,37.4
-0.6495955534066983,37.37,-0.635618741111528,-0.7171645709460566,-0.7293663415218482,-0.5686101753732862,-0.6612517693413683,持有,0.0,2023-03-20,37.2
-0.7889310099076484,37.18,-0.605152572357145,-0.7985653254553687,-0.771372722632877,-0.5495768377122651,0.3708050071137284,买进,0.0,2023-03-21,37.95
-0.7021318730709902,38.28,-0.5674755425033694,-0.5917634085938732,-0.7145405599532492,-0.5193557972243908,0.7608803263533018,买进,0.0,2023-03-22,38.12
-0.5285335993976755,38.08,0.06412448137982045,-0.11875902428300665,-0.2920057852481899,-0.05849994843805086,0.9810340320164109,买进,0.0,2023-03-23,37.08


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log/Zhejiang_Guangxia.csv <==
昨日收盘,今日开盘,成交数量@单位：股,最高成交,最低成交,成交金额(原币),涨跌幅,策略,收益率,交易日期,最近成交
-0.7917319341171183,4.33,0.5421986584684757,-0.9313363360435809,-1.1125130483218586,0.0007263446306303768,-0.9776858253611028,持有,0.0,2021-12-08,4.35
-0.9697834468191293,4.35,0.15745292634086044,-0.9867751312932176,-1.0284433756698206,-0.20482325491023398,0.23776230669036405,持有,0.0,2021-12-09,4.34
-0.9223030434319264,4.33,-0.33588146197481933,-0.9867751312932176,-0.9249730093288505,-0.47906431802049293,-0.12630881428958904,持有,0.0,2021-12-10,4.37
-0.9401081947021271,4.39,-0.05138708887509741,-0.8869852998438714,-0.866770928262055,-0.3007065392842874,0.6309371997255814,买进,0.0,2021-12-13,4.35
-0.8214071862341205,4.33,-0.3455581028374628,-0.8592659022190531,-0.8021019492989485,-0.46906977426074414,0.003952183021059191,卖出,-0.013667425968109251,2021-12-14,4.56
-0.8154721358107198,4.6,-0.34149343770307,-0.8703536612689802,-0.808568847195259,-0.46676601315299254,-0.09166840369448907,持有,0.0,2021-12-15,4.9
-0.8273422366575207,4.92,-0.7676908801945275,-0.9147046974686898,-0.8021019492989485,-0.7221225497400756,-0.21969859632378663,持有,0.0,2021-12-16,5.1
-0.8629525391979226,5.03,-0.6755803293456738,-0.8980730588937991,-0.8215026429878806,-0.6668665895972798,0.036570459368457986,买进,0.0,2021-12-17,5.1
-0.8510824383511222,5.09,-0.17048124354984756,-0.9313363360435809,-0.9443737030177826,-0.3835362522105825,-0.5103578562444873,卖出,0.011928429423459166,2021-12-20,5.02
-0.9401081947021271,5.05,-0.6902773118352931,-1.058845565117746,-1.015509579877199,-0.6901441494386144,-0.6539021828716541,持有,0.0,2021-12-21,5.21
-1.052874152746734,5.24,-0.9028743761643256,-1.058845565117746,-1.0090426819808884,-0.8097358782012598,0.24400398348996807,买进,0.0,2021-12-22,5.35
-1.005393749359531,5.32,-0.8689382087985528,-1.0366700470178913,-0.9637743967067139,-0.7893471202404132,-0.09504395931539328,买进,0.0,2021-12-23,5.11
-1.017263850206332,5.08,-0.8124900468321004,-0.9978628903431452,-0.9767081924993355,-0.756221832811357,-0.1625789024832868,买进,0.0,2021-12-24,4.95
-1.041004051899933,4.96,-0.7367980446133073,-1.0976527217924916,-1.183648925181275,-0.7236720070832227,-0.9766270393700075,卖出,-0.02362204724409451,2021-12-27,4.86
-1.207185463755143,4.9,-0.8317990623510579,-1.1586353965670924,-1.170715129388654,-0.7766348537266693,0.256409120587928,买进,0.0,2021-12-28,4.95
-1.1597050603679402,4.92,-0.9053204954226898,-1.1863547941919106,-1.138380639907101,-0.8180843809927084,-0.1331153210674238,买进,0.0,2021-12-29,4.84
-1.1775102116381413,4.84,-0.9838639155559841,-1.214074191816729,-1.151314435699722,-0.860527658612732,0.007281606433680202,卖出,-0.016260162601626032,2021-12-30,4.97
-1.1715751612147411,4.95,-0.7786344656334256,-1.1198282398923463,-1.1319137420107899,-0.7450405073742334,0.605199231324199,买进,0.0,2021-12-31,5.2
-1.0647442535935345,5.18,-0.697641555107287,-1.0754772036926368,-1.0284433756698206,-0.6953375619700775,0.10848243912530894,买进,0.0,2022-01-04,5.23
-1.041004051899933,5.25,-0.7299268698915958,-1.058845565117746,-0.996108886188267,-0.712233217188884,0.1753321189400946,买进,0.0,2022-01-05,5.19
-1.005393749359531,5.16,-0.827923622205643,-1.0643894446427096,-0.9702412946030244,-0.7671625147470924,-0.027954791349922188,卖出,-0.017142857142857116,2022-01-06,5.09
-1.005393749359531,5.07,-0.7135732958653856,-1.0089506493930724,-0.983175090395646,-0.7006532218835415,0.005589792632811874,买进,0.0,2022-01-07,5.06
-0.9994586989361309,5.21,-0.6993408075480737,-1.0089506493930724,-0.9379068051214715,-0.6906311529233483,0.20646917737570297,买进,0.0,2022-01-10,5.49
-0.9579133459723284,5.52,-0.6532032202567554,-0.9867751312932176,-0.8991054177436081,-0.6616178661383394,0.0713634867166071,买进,0.0,2022-01-11,5.49
-0.9401081947021271,5.46,-0.4355436349871913,-0.9368802155685445,-0.847370234573123,-0.5310629557596502,0.23560200508028037,买进,0.0,2022-01-12,5.53
-0.8926277913149242,5.45,-0.3841483220159165,-0.9645996131933628,-0.879704724054676,-0.5041369815720126,-0.09299790122334842,卖出,-0.0018315018315017925,2022-01-13,5.67
-0.9044978921617253,5.64,1.2159707724137998,-0.6319668416955417,-0.782701255610017,0.5152675011035199,1.9948754517828509,买进,0.0,2022-01-14,5.43
-0.5365247659109034,5.46,0.35940266373971896,-0.5876158054958321,-0.5692936250317666,0.006885321559792946,-0.5322531637287224,卖出,-0.031914893617021226,2022-01-17,5.4
-0.6374206231087093,5.4,-0.16840081211747832,-0.6707739983702877,-0.672763991372736,-0.34066225995194627,-0.5451256447053585,持有,0.0,2022-01-18,5.34
-0.7383164803065152,5.32,-0.5299276949825122,-0.731756673144888,-0.7180322766469105,-0.5646260939903973,0.31545078026993717,买进,0.0,2022-01-19,5.48
-0.6730309256491117,5.47,-0.548677463370737,-0.7206689140949608,-0.6145619103059405,-0.5736354621190987,-0.21214505249148286,卖出,0.02819548872180441,2022-01-20,5.05
-0.7086412281895136,5.05,-0.24463548672247662,-0.6541423597953965,-0.6468963997874935,-0.3805919468394866,0.5606654621452845,买进,0.0,2022-01-21,5.13
-0.5958752701449067,5.18,0.3976006273418695,-0.4822820945215224,-0.5434260334465241,0.0537713251129337,0.5741530459627593,买进,0.0,2022-01-24,4.87
-0.4771742616769001,4.85,-0.4652605064905688,-0.5266331307212319,-0.4270218713129325,-0.5015735660734028,-0.20337408767521808,卖出,-0.06370656370656372,2022-01-25,4.68
-0.512784564217302,4.72,-0.2627732336723319,-0.5488086488210862,-0.40115427972769,-0.36829912058184144,0.17848844166172734,买进,0.0,2022-01-26,4.74
-0.4712392112534993,4.69,0.190762744946723,-0.41575554022195804,-0.36881979024613704,-0.05206680858571474,0.5267392227507454,买进,0.0,2022-01-27,4.48
-0.35847325320889295,4.53,-0.14229402431686017,-0.33814122687246606,-0.265349423905167,-0.2553433740532879,0.3982919560323749,买进,0.0,2022-01-28,4.53
-0.2694474968578875,4.59,-0.1843764980214796,-0.30487794972268417,-0.265349423905167,-0.28396747564820085,-0.00012384529831316007,卖出,0.013245033112582695,2022-02-07,4.76
-0.26351244643448724,4.8,-0.31244818447976536,-0.36031674497232086,-0.2200811386309931,-0.3748090381530478,-0.13912586803344384,持有,0.0,2022-02-08,4.88
-0.2872526481280887,4.87,-0.20404734864131188,-0.3104218292476477,-0.14894526177157608,-0.2912670304306178,0.19561407734604278,买进,0.0,2022-02-09,4.84
-0.23977224474088582,4.86,-0.013311890753600746,-0.3270534678225389,-0.34295219866089455,-0.1776312641969304,-0.5531357542228623,卖出,-0.0020533880903490323,2022-02-10,4.76
-0.35253820278549275,4.73,-0.3071622456148139,-0.44901881737173993,-0.36881979024613704,-0.38698350982452995,-0.3968512527398848,持有,0.0,2022-02-11,4.66
-0.42969385828969725,4.61,0.17597975839530533,-0.3270534678225389,-0.36881979024613704,-0.04826020551543145,0.7813262419111494,买进,0.0,2022-02-14,4.71
-0.26351244643448724,4.73,0.026461275566975955,-0.2937901906727565,-0.14894526177157608,-0.12738677085733824,0.24997290035888076,买进,0.0,2022-02-15,4.63
-0.20416194220048395,4.63,0.5485328596265555,-0.0997544072990276,-0.12307767018633359,0.258352520893858,0.5203788683407903,买进,0.0,2022-02-16,4.7
-0.08546093373247682,4.7,0.6802468562279292,-0.04985949157435447,-0.1166107722900231,0.3677979208408065,-0.5885338469981539,卖出,0.01511879049676032,2022-02-17,4.67
-0.21009699262388418,4.65,-0.38243979895530916,-0.29933407019772057,-0.11014387439371262,-0.40993132984693387,0.0269528745730379,持有,0.0,2022-02-18,4.68
-0.1982268917770832,4.68,-0.17052567028639018,-0.2383513954231198,-0.0907431807047806,-0.25647723862720206,0.24584154277942558,买进,0.0,2022-02-21,4.8
-0.1388763875430799,4.77,0.3591924092927932,-0.0997544072990276,0.019194083532499885,0.148268959180339,0.4583074980638004,买进,0.0,2022-02-22,4.82
-0.032045479921873746,4.78,0.3108561600669787,-0.01105233489960849,0.10973065408084892,0.13412606942956387,0.6315806489356185,买进,0.0,2022-02-23,4.9
0.11633078066313503,4.86,0.011356345672699332,-0.033227852999463264,0.07739616459929537,-0.09374871424151339,-0.385650884865691,卖出,0.01673640167364018,2022-02-24,4.67
0.033240074735530305,4.69,0.0336425545283124,-0.1163860458739188,-0.0907431807047806,-0.09819628445887894,-0.2620348408109568,持有,0.0,2022-02-25,4.74
-0.02017537907507277,4.79,0.26592901071681835,-0.005508455374644921,0.012727185636189405,0.09261918478081553,0.419364414279585,买进,0.0,2022-02-28,4.84
0.08072047812273316,4.88,1.932649722841812,0.3825631113728134,0.20673412252550788,1.48706593381983,2.005861433961606,买进,0.0,2022-03-01,4.9
0.5495894615713609,4.85,0.6085465581615648,0.32158043659821317,0.5236121194447277,0.4552915920828848,-0.8000225141488481,卖出,-0.0061475409836066084,2022-03-02,4.9
0.3537327975991493,4.91,-0.04737776653175452,0.27168552087354003,0.20673412252550788,-0.09445871715881846,-1.1224827537157465,持有,0.0,2022-03-03,4.85
0.08665552854613338,4.84,-0.24746162112837647,0.07764973749981012,0.0903299603919169,-0.26837891253022017,0.3320109474292715,买进,0.0,2022-03-04,4.68
0.1697462344737381,4.67,0.08658854922792522,0.24951000277368476,0.3490058762443413,0.008114127308627954,0.02257121544701391,买进,0.0,2022-03-07,4.71
0.18161633532053856,4.76,0.0659224112853676,0.07764973749981012,0.1743996330439549,-0.03127229367829071,-0.7083591142236012,卖出,0.019271948608137014,2022-03-08,4.57
0.02136997388872933,4.59,-0.2839884250770752,0.03329870130010057,0.1743996330439549,-0.29659475763360443,0.650017083637036,买进,0.0,2022-03-09,4.39
0.17568128489713833,4.39,0.2309817839348593,0.22733448467383047,0.3684065699332739,0.13515389590618332,0.6785284020697702,买进,0.0,2022-03-10,4.49
0.34186269675234887,4.42,0.945490727071457,0.5599672561716517,0.4654100383779323,0.7527165349592759,0.6547239142048423,买进,0.0,2022-03-11,4.52
0.5080441086075583,4.65,0.038720044911238226,0.41582638852259585,0.5430128131336603,0.019474574214760985,0.042805145992003454,卖出,0.052036199095022724,2022-03-14,4.42
0.525849259877759,4.39,0.1093186241234311,0.46572130424726893,0.6400162815783199,0.0860615228804434,-0.23949581052642563,持有,0.0,2022-03-15,4.05
0.4724338060671559,4.15,-0.05656069672326223,0.37147535232288625,0.38780726362220536,-0.07797337621401558,-0.8355416338697829,持有,0.0,2022-03-16,4.33
0.270642091671544,4.45,-0.26340279303650904,0.23842224372375762,0.3425389783480309,-0.2513517744506355,0.2936472519131243,买进,0.0,2022-03-17,4.26
0.3477977471757491,4.25,0.8279497022107983,0.4823529428221597,0.47187693627424393,0.6713716536791725,0.6051992313241963,买进,0.0,2022-03-18,4.34
0.5021090581841581,4.38,-0.33049390748482194,0.33821207517310387,0.5106783236521069,-0.28709073635540916,-0.2877102878316107,卖出,0.03058823529411762,2022-03-21,4.31
0.43682350352675453,4.34,-0.3150437573667516,0.3049487980233214,0.2714031014886144,-0.295150016876071,-1.1761538218427765,持有,0.0,2022-03-22,4.34
0.15194108320353744,4.36,-0.32538298668496746,0.08873749654973824,0.019194083532499885,-0.32913524593777455,-0.8140483964722338,持有,0.0,2022-03-23,4.29
-0.032045479921873746,4.32,-0.6147269373972217,-0.10529828682399117,-0.0648755891195381,-0.5634719649787898,-0.5028203083555106,持有,0.0,2022-03-24,4.21
-0.1388763875430799,4.18,-0.5963016005701629,-0.060947250624281614,-0.006673508052742615,-0.5450894882947747,0.8905406442093327,买进,0.0,2022-03-25,4.22
0.06291532685253196,4.19,0.2447766267580454,0.044386460350028696,0.2261348162144399,0.09579163970429123,0.28216146465372816,买进,0.0,2022-03-28,4.22
0.13413593193333623,4.25,-0.04409849546614131,0.07210585797484655,0.2196679183181294,-0.11142161844345669,0.252032917169287,卖出,0.014319809069212316,2022-03-29,4.15
0.1994214865907403,4.15,-0.2934192941830909,0.1330885327494478,0.2843368972812354,-0.2913323735196287,-0.07816774977760838,持有,0.0,2022-03-30,4.17
0.18755138574393984,4.15,0.0856070675035474,0.16635180989922924,0.23906861200706087,-0.001739112870677954,0.3244091864861061,持有,0.0,2022-03-31,4.22
0.270642091671544,4.22,-0.4580248880520158,0.09982525559966539,0.21320102042181835,-0.4223966549121922,-0.7948519714387198,持有,0.0,2022-04-01,4.29
0.08665552854613338,4.28,-0.5909088288482318,-0.01105233489960849,0.1743996330439549,-0.5286884862254623,-0.2079376607395202,持有,0.0,2022-04-06,4.42
0.045110175582330755,4.4,-0.35599569704390444,0.0831936170247737,0.2196679183181294,-0.3419706924431915,0.5687178855875307,买进,0.0,2022-04-07,4.24
0.18161633532053856,4.23,-0.06340329706699871,0.17189568942419278,0.32313828465909944,-0.10828404387686777,-0.027954791349922188,买进,0.0,2022-04-08,4.21
0.18161633532053856,4.18,0.20650213037668366,0.310492677548285,0.2778699993849249,0.11248132033672743,0.9296512926945185,买进,0.0,2022-04-11,4.12
0.40714825140975236,4.13,0.946254289031222,0.5599672561716517,0.5106783236521069,0.7612529982450071,0.9586224981375414,买进,0.0,2022-04-12,4.17
0.6504853187691668,4.17,2.608645782230234,0.9646704614940012,0.7758211374008424,2.3802879502828396,1.9912544134635777,买进,0.0,2022-04-13,4.0
1.1727697560283983,4.0,1.2043476224492684,1.4248124620659863,1.338441254379867,1.2804645846651699,0.7232227927083515,买进,0.0,2022-04-14,4.09
1.3864315712708106,4.05,0.6575216775039303,1.2086011605924032,1.4031102333429728,0.7405002091249783,-0.6516775227230374,卖出,0.012499999999999956,2022-04-15,4.02
1.2024450081453995,3.93,0.7665446481841938,1.1808817629675843,0.8663577079491913,0.7893510664516206,-1.9170372852300808,持有,0.0,2022-04-18,4.01
0.6208100666521646,3.98,0.13752936103267324,0.6653009671459614,0.5882810984078349,0.14428900398347133,0.4797222382202157,买进,0.0,2022-04-19,4.04
0.7513811759669727,4.07,-0.08193394171401051,0.9424949433941459,1.0021625637717138,0.005656077824229332,1.142676646127559,买进,0.0,2022-04-20,3.94
1.0600037979837909,3.91,0.2428793602991003,1.1143552086680206,1.3255074585872448,0.3506463303425873,0.9084746875630632,买进,0.0,2022-04-21,3.72
1.321146016613407,3.64,0.6184155543523463,1.3471981487164955,1.4677792123060789,0.7577203332189814,0.7857371253397056,买进,0.0,2022-04-22,3.65
1.5585480335494202,3.62,0.18137967371173017,1.391549184916205,1.3190405606909343,0.32693327199035427,-0.1844098394238359,卖出,-0.005494505494505499,2022-04-25,3.29
1.5110676301622175,3.29,3.4021925785572216,1.8516911854881912,1.8234585966031633,3.807798226846429,1.9626617468628715,买进,0.0,2022-04-26,3.18
2.110507722925653,3.15,1.7504512616996706,1.8073401492884817,1.9527965545293753,2.0411975979921784,-0.9252501290634654,卖出,-0.04255319148936174,2022-04-27,3.23
1.813755201755635,3.18,0.24763221845809363,1.674287040689353,1.9527965545293753,0.49259747416373484,0.21615278365696852,持有,0.0,2022-04-28,3.13
1.89091085725984,3.15,2.7747674635665214,2.239762752235649,2.0239324313887916,3.422595884170019,1.9944272884003769,买进,0.0,2022-04-29,3.39
2.5378313534104784,3.5,1.645256013558906,2.3949913789346318,2.7611587915682025,2.2270723541640773,-0.16291518252775283,卖出,0.11111111111111115,2022-05-05,3.58
2.4903509500232754,3.5,0.18946345353247976,2.855133379506618,2.884029851598104,0.6954164001361288,1.9930431284682202,买进,0.0,2022-05-06,3.53
3.196621950407917,3.52,1.4296400983028557,3.564749958701971,3.634190007570136,2.445518858055027,0.2963436105075547,买进,0.0,2022-05-09,3.54
3.3212580092993247,3.52,0.31578291257957564,2.9549232109559656,3.168573359035772,0.8451802606042187,-1.1983160155577453,卖出,0.0,2022-05-10,3.58
2.864259126697498,3.6,0.5420419408476997,3.243204946254077,2.858162260012862,1.1210269604070637,2.004590606279096,买进,0.0,2022-05-11,3.54
3.612075480045942,3.55,1.0408305839570209,3.886294971149865,4.054538370830326,2.049352673006732,0.6610927123417367,买进,0.0,2022-05-12,3.65
3.891022849945758,3.65,0.2196488725960516,3.453872368202697,3.4789844580586813,0.8455737576981428,-2.055465503565995,卖出,0.028169014084507067,2022-05-13,3.76
3.042310639399508,3.78,0.3258433811823217,2.771975186632164,2.644754629434612,0.7600290934166354,-0.9890097308988173,持有,0.0,2022-05-16,3.76
2.6802725635720868,3.77,0.21534730499931815,2.9549232109559656,3.0198347074206278,0.7029788677796349,0.4682312182559192,买进,0.0,2022-05-17,3.82
2.858324076274098,3.82,0.5511571674217302,2.844045620456691,2.7676256894645133,1.0551552138632148,-0.8513072734249543,卖出,0.013262599469495973,2022-05-18,3.92
2.5556365046806793,3.88,-0.11708411881818817,2.0956218845865933,2.1726710830039364,0.15622652105902962,-2.0473164583504335,持有,0.0,2022-05-19,3.94
1.8434304538726374,3.94,0.33047106590746106,1.8461473059632276,1.4742461102023892,0.49049902311076526,-2.0465713064437927,持有,0.0,2022-05-20,3.94
1.2024450081453995,3.98,1.0478201497110726,1.5356900525652608,0.8404901163639483,1.074763536109899,2.006441740521018,买进,0.0,2022-05-23,3.99
1.784079949638634,4.0,2.0637748946206442,2.1288851617363758,1.4871799059950102,2.4330053393466313,1.2548600627831155,买进,0.0,2022-05-24,3.8
2.187663378429858,3.8,0.8453979718943463,1.8516911854881912,1.8105248008105412,1.0645600877835955,-2.0504993401373013,卖出,-0.050000000000000044,2022-05-25,3.91
1.5110676301622175,3.91,0.6681662754204775,1.4469879801658416,1.1444343174905478,0.6996351071848068,-2.057989478834256,持有,0.0,2022-05-26,3.96
0.8997574365519816,3.97,0.46942955024167493,1.197513401542476,0.5494797110299708,0.43645479101013646,-2.043095810541929,持有,0.0,2022-05-27,3.96
0.3537327975991493,3.96,-1.0317502788589055,-0.2605269135229746,0.012727185636189405,-0.8584729911296324,-2.046750810824664,持有,0.0,2022-05-30,3.94
-0.1388763875430799,4.04,-1.1254060935413968,0.1552640508493021,0.49774452785948586,-0.9191614743517293,1.9981380812072584,买进,0.0,2022-05-31,4.2
0.30625239421194644,4.25,1.4411328576015994,0.6154060514212883,0.6594169752672514,1.2451074074850776,2.0104174319500294,买进,0.0,2022-06-01,4.39
0.7988615793541757,4.43,0.08921679001332673,0.4878968223471232,0.4460093446890009,0.03458327756258111,-2.0585104235382863,卖出,0.042352941176470524,2022-06-02,4.38
0.2587719908247436,4.34,0.6539569837189936,0.27168552087354003,-0.08427628280847012,0.37989349448917686,-1.1439178178502056,持有,0.0,2022-06-06,4.5
-0.00830527822827232,4.45,0.4867749200584702,0.21624672562390235,0.10973065408084892,0.28801875149752804,1.0743237144454374,买进,0.0,2022-06-07,4.46
0.24096683955454293,4.45,0.4251796377290544,0.22733448467383047,0.26493620359230335,0.2661562663643592,-0.1772982463295682,买进,0.0,2022-06-08,4.45
0.2053565370141405,4.45,1.3552518823442794,0.5100723404469785,0.18086653094026536,1.078327173593983,2.0031531625749754,买进,0.0,2022-06-09,4.46
0.6860956213095692,4.5,2.544476598592633,1.0034776181687461,0.7111521584377364,2.2563129334067473,2.0004171508051827,买进,0.0,2022-06-10,4.58
1.2143151089921997,4.61,3.3414967470131653,1.546777811615188,1.3319743564835553,3.435495291840803,2.002281420414943,买进,0.0,2022-06-13,4.56
1.7959500504854344,4.52,3.2242576794838045,1.6521115225894978,1.8040579029142307,3.4606870349220364,-0.15976380722260175,卖出,-0.019522776572668273,2022-06-14,4.62
1.7544046975216319,4.62,3.2367718122649416,1.7075503178391354,1.4807130080986997,3.4754938332626786,-1.1082849479052015,持有,0.0,2022-06-15,4.55
1.4161068233878116,4.55,2.9483476996751414,1.2917593534668588,1.0538977469421988,2.7406989981233836,-2.0500435277953297,持有,0.0,2022-06-16,4.61
0.8166667306243763,4.61,2.8528851977065837,1.1365307267678748,0.8146225247787063,2.6155320192441263,1.9736737325814315,买进,0.0,2022-06-17,4.6
1.3508212687304082,4.6,3.3924125963697387,1.568953329715043,1.4677792123060789,3.4551800616503674,0.2756555292130926,买进,0.0,2022-06-20,4.57
1.4398470250814137,4.58,2.5981658080474697,1.557865570665115,1.4677792123060789,2.6900679777200485,0.23128937541428202,买进,0.0,2022-06-21,4.6
1.5170026805856176,4.6,2.9265975814669867,1.6299360044896434,1.5065805996839428,3.0301906911602696,1.074680785551946,买进,0.0,2022-06-22,4.57
1.8493655042960375,4.62,3.548404339653456,1.9403932578876102,1.9721972482183068,3.875655506933716,0.4388868843544973,买进,0.0,2022-06-23,4.5
1.9977417648810463,4.55,1.6071734310475956,1.6576554021144623,1.7135213323658829,1.8334010698973466,-1.7072389740099279,卖出,-0.015151515151515213,2022-06-24,4.44
1.451717125928214,4.4,1.3107363725936834,1.1531623653427665,1.183235704868412,1.3105307802185062,-1.540558507600862,持有,0.0,2022-06-27,4.48
1.0006532937497874,4.5,0.4409687875251514,1.1254429677179476,1.3061067648983133,0.5295314753060165,0.9614323863319302,买进,0.0,2022-06-28,4.48
1.273665613226204,4.51,1.041020089873872,1.3749175463413132,1.5065805996839428,1.1620988789253337,0.6282696208143438,买进,0.0,2022-06-29,4.35
1.4635872267750145,4.34,1.4399646792391039,1.4857951368405877,1.5065805996839428,1.5572210735212748,0.1309544535565235,买进,0.0,2022-06-30,4.37
1.5110676301622175,4.52,0.243842180386177,1.2640399558420399,1.5583157828544278,0.3936088789868506,-0.7768996275091893,卖出,0.04147465437788012,2022-07-01,4.81
1.2855357140730046,4.95,1.5310739228822319,1.596672727339861,1.3772426417577297,1.6803940838368214,1.813947820065697,买进,0.0,2022-07-04,5.15
1.8196902521790363,4.99,1.2791003623897927,1.568953329715043,1.8363923923957843,1.4933813248715724,-0.7220792013926618,卖出,0.008080808080808088,2022-07-05,4.87
1.6000933865132227,4.85,1.2470930458024403,1.6465676430645342,1.6747199449880188,1.4499021935354033,0.5742396386526923,买进,0.0,2022-07-06,4.7
1.784079949638634,4.69,3.012964080354562,2.0568147279118474,1.7652565155363678,3.4334113736405785,-0.9146062346477585,买进,0.0,2022-07-07,4.6
1.505132579738817,4.58,1.311780742029138,1.6798309202143165,1.1767688069721014,1.4275040770633822,1.2741107353177892,买进,0.0,2022-07-08,4.62
1.8968459076832405,4.61,0.5216732653904663,1.6188482454397164,1.5647826807507383,0.7239032042188667,-1.807505713266566,卖出,0.006550218340611408,2022-07-11,4.5
1.3270810670368072,4.51,0.32683196636864,1.0589164134183837,0.9827618700827824,0.37948069577321275,-1.9585347601857532,持有,0.0,2022-07-12,4.59
0.7632512768137732,4.61,-0.5157060023220477,0.349299834223031,0.4136748552074473,-0.4497039720620351,-2.049555218513407,持有,0.0,2022-07-13,4.52
0.22909673870774142,4.52,-0.5043342025390576,-0.2882463111477929,-0.11014387439371262,-0.49790873100052463,-2.04905728737371,持有,0.0,2022-07-14,4.48
-0.2516423455876868,4.61,0.4171298100484268,-0.2660707930479382,-0.5822274208243875,0.07608586163474426,-2.0512759910308267,持有,0.0,2022-07-15,4.43
-0.6849010264959121,4.35,0.23134959878618097,-0.5598964078710138,-1.0090426819808884,-0.11659887832642865,-0.36666332627589565,持有,0.0,2022-07-18,4.64
-0.7501865811533163,4.65,0.3444480703902379,-0.4822820945215224,-0.6921646850616681,-0.004424432158251521,1.8822718736576216,买进,0.0,2022-07-19,5.1
-0.3881485053258946,5.12,-0.10202843156685444,-0.5377208897711591,-0.60809501240963,-0.2777569295574925,-1.5446627326709763,卖出,0.10107526881720424,2022-07-20,5.15
-0.7027061777661133,5.17,-0.1834960299338477,-0.7927393479194887,-1.0219764777735094,-0.39934562860323886,-2.0385813061013214,持有,0.0,2022-07-21,5.2
-1.0884844552871358,5.16,0.036551482391743786,-1.0034067698681088,-1.4035234536558365,-0.33126299679258886,-1.951025992421146,持有,0.0,2022-07-22,5.12
-1.420847278997556,5.12,-0.37196753022278545,-1.23070583039162,-1.409990351552147,-0.5449476787641453,0.46528879185688166,买进,0.0,2022-07-25,5.05
-1.3436916234933514,5.04,-0.3412025569564929,-1.0810210832176008,-1.3517882704853514,-0.5165300161725649,1.7870095734636409,买进,0.0,2022-07-26,5.09
-1.052874152746734,5.09,-0.26372345213766124,-0.7816515888695615,-1.015509579877199,-0.4167695033682403,2.0117360199492516,买进,0.0,2022-07-27,5.03
-0.6967711273427132,5.02,0.493237866447651,-0.7040372755200697,-0.6921646850616681,0.0717746563198818,-0.39858153632989185,卖出,-0.013752455795677855,2022-07-28,5.14
-0.7679917324235169,5.11,-0.12725659737729417,-0.731756673144888,-0.8409033366768125,-0.3330808229521943,0.3810391114954711,买进,0.0,2022-07-29,5.15
-0.6908360769193124,5.16,-0.30591123366223355,-0.731756673144888,-1.015509579877199,-0.4568884684859966,-2.063299229535218,卖出,0.009784735812133037,2022-08-01,5.17
-1.0825494048637356,5.12,-0.31021063410108685,-1.1475476375171647,-1.3970565557595254,-0.5160817292043406,-2.050619418775872,持有,0.0,2022-08-02,4.95
-1.4327173798443562,4.95,-0.2535138509667197,-1.1752670351419834,-1.3905896578632149,-0.479007602514886,1.9905211907089204,买进,0.0,2022-08-03,4.86
-1.118159707404138,4.92,-0.2105479794980749,-1.058845565117746,-1.203049618870207,-0.43176730923152673,-0.6860020491035348,买进,0.0,2022-08-04,4.95
-1.2309256654487444,4.95,-0.6297766047655552,-1.1918986737168742,-1.254784802040692,-0.672991826445349,0.007841902511511333,买进,0.0,2022-08-05,4.93
-1.2249906150253442,4.9,-0.42005584053409206,-1.0699333241676732,-1.2935861894185554,-0.550683058339035,1.115519140252015,买进,0.0,2022-08-08,4.82
-1.035069001476533,4.85,-0.22672918420770827,-1.0422139265428547,-1.0737116609439945,-0.4298958636793959,-0.027954791349922188,卖出,-0.010204081632653206,2022-08-09,4.85
-1.035069001476533,4.92,-0.5805804754519699,-1.1198282398923463,-1.1254468441144796,-0.6371631301216782,-0.7044465684975623,持有,0.0,2022-08-10,4.86
-1.15377000994454,4.89,-0.6483896014120117,-1.108740480842419,-1.086645456736616,-0.6715008931909382,0.4269537983433995,买进,0.0,2022-08-11,4.93
-1.0766143544403355,4.93,-0.5177218604760997,-1.1198282398923463,-1.3323875767964195,-0.6112996890831545,-1.431161003762835,卖出,0.008179959100204507,2022-08-12,5.07
-1.31995142179975,5.07,-0.7754027917760685,-1.252881348491475,-1.306519985211177,-0.75341356007697,0.6339267278157652,买进,0.0,2022-08-15,4.93
-1.2131205141785433,4.94,-0.7511282556979917,-1.2972323846911844,-1.3129868831074876,-0.743638972497178,-0.7045060141721806,卖出,-0.02564102564102562,2022-08-16,5.28
-1.32588647222315,5.29,-0.8099291083386427,-1.291688505166221,-1.3453213725890405,-0.7755929588142672,0.08255936533501586,买进,0.0,2022-08-17,5.2
-1.308081320952949,5.21,-0.5857811727736364,-1.1752670351419834,-1.2159834146628286,-0.6450178406340995,0.924638602619095,买进,0.0,2022-08-18,5.18
-1.15377000994454,5.17,-0.5565159128929454,-1.1142843603673827,-1.1319137420107899,-0.623968610013757,0.21699598771571377,买进,0.0,2022-08-19,5.16
-1.1122246569807372,5.13,0.019245001019130785,-0.8592659022190531,-1.047844069358752,-0.272712217296139,1.355043756470677,买进,0.0,2022-08-22,5.22
-0.8748226400447235,5.21,-0.39738740924050986,-0.9036169384187626,-0.8732378261583655,-0.5052414481746429,0.0044109094896487,卖出,0.015594541910331399,2022-08-23,5.37
-0.8688875896213234,5.39,-0.24572508554554082,-0.8149148660193435,-0.8215026429878806,-0.4074395780389185,-0.09258295315397763,买进,0.0,2022-08-24,5.36
-0.8807576904681238,5.36,-0.29931167606149806,-0.8260026250692707,-0.8409033366768125,-0.4365005751713643,0.6852298997902047,买进,0.0,2022-08-25,5.43
-0.7501865811533163,5.44,-0.12905602067120686,-0.6652301188453241,-0.7050984808542896,-0.3163372548491488,0.3478275034056604,买进,0.0,2022-08-26,5.46
-0.678965976072512,5.38,0.9639934795939005,-0.39912390164706685,-0.5692936250317666,0.4867808291719503,2.001212577220244,买进,0.0,2022-08-29,5.62
-0.2872526481280887,5.6,1.3545290147935969,0.005579303675282713,-0.18774664914943956,0.8459247927338781,2.0121111355007573,买进,0.0,2022-08-30,5.77
0.1460060327801372,5.69,3.4319375027153805,0.44908966567237724,0.5042114257557964,2.7915241599199216,2.0032160082061456,买进,0.0,2022-08-31,5.47
0.6208100666521646,5.5,2.871761142842496,0.9369510638691824,0.6012148942004558,2.477252812677206,1.5643049832109632,买进,0.0,2022-09-01,5.45
1.0303285458667897,5.45,3.369344484977486,0.8371612324198361,0.8663577079491913,2.933604834540307,-1.0121181718951224,卖出,-0.00909090909090906,2022-09-02,5.48
0.757316226390373,5.48,1.6018199892279334,0.5599672561716517,0.47187693627424393,1.2635525200470312,-1.1298254989559364,持有,0.0,2022-09-05,5.5
0.46649875564375565,5.55,1.2865272124449902,0.5488794971217245,0.53654591523735,1.0481293252712236,0.5427755952859039,买进,0.0,2022-09-06,5.56
0.6089399658053642,5.54,0.9367757023192902,0.37147535232288625,0.3684065699332739,0.697396568342141,-1.4156896355671684,卖出,-0.0018018018018017634,2022-09-07,5.47
0.25283694040134336,5.46,0.19382441730815003,0.2827732799234672,0.40074105941482635,0.11174106235341956,0.24517047333302966,买进,0.0,2022-09-08,5.33
0.3181224950587469,5.3,0.1619711695930533,0.2883171594484307,0.31667138676278833,0.07549245002944477,-0.027954791349922188,卖出,-0.029304029304029332,2022-09-09,5.25
0.3181224950587469,5.26,0.08781479939509747,0.14417629179937494,-0.019607303845363577,-0.018836022991279195,-1.6204098906995794,持有,0.0,2022-09-13,5.24
-0.06765578246227562,5.19,-0.26144127435967346,-0.08312276872413639,0.012727185636189405,-0.3010640610545033,0.37088238828731673,持有,0.0,2022-09-14,5.21
0.02136997388872933,5.2,0.2794595405437355,0.1552640508493021,0.1420651435624019,0.13978878851647678,0.9890030211305175,买进,0.0,2022-09-15,5.17
0.25283694040134336,5.17,0.39578454903832255,0.07210585797484655,0.24553550990337192,0.22096407453891795,-0.4997166121659333,卖出,-0.005769230769230817,2022-09-16,5.03
0.14007098235673646,5.02,0.3761422326639119,0.2051589665739752,0.0644623688066744,0.23198621067893127,0.5058965301519698,买进,0.0,2022-09-19,4.94
0.2647070412481438,4.98,0.6254451322620738,0.349299834223031,0.40074105941482635,0.4423120592709992,0.9627996695582356,买进,0.0,2022-09-20,5.1
0.5021090581841581,5.07,1.2788597677325453,0.5655111356966152,0.5753473026152128,1.067069192927858,0.20818656908797684,买进,0.0,2022-09-21,5.08
0.5614595624181614,5.04,0.4018353341047457,0.3825631113728134,0.45247624258531133,0.2801390417598473,-0.49479646705434005,卖出,-0.005917159763313658,2022-09-22,4.98
0.4427585539501548,5.01,0.009419067058078524,0.2439661232487212,0.4654100383779323,-0.03347434747131404,-0.5058068839341654,持有,0.0,2022-09-23,4.99
0.3240575454821471,4.87,0.04812651342482577,0.17189568942419278,0.3037375909701674,-0.027492672100788648,-0.7865161325247112,持有,0.0,2022-09-26,4.74
0.14007098235673646,4.76,-0.44501030233078237,0.07210585797484655,0.2714031014886144,-0.40710711590592474,0.2771031066511592,买进,0.0,2022-09-27,4.84
0.21129158743754073,4.85,-0.3141976427447751,0.09428137607470181,0.2843368972812354,-0.3089255339309843,-0.1030880251901127,卖出,0.018907563025210055,2022-09-28,4.75
0.19348643616734007,4.81,-0.21855209620045316,0.16635180989922924,0.3360720804517204,-0.22403470454458577,-0.05309242004169809,买进,0.0,2022-09-29,4.69
0.18755138574393984,4.69,0.15411815195398396,0.05547421939995584,-0.14894526177157608,-0.006301137326873292,-2.041463236127246,卖出,-0.024948024948024786,2022-09-30,4.62
-0.2872526481280887,4.68,-0.2028509570938214,-0.3658606244972849,-0.5110915439649705,-0.3178328700306585,-0.41920031156785964,持有,0.0,2022-10-10,4.64
-0.3703433540556934,4.69,-0.6077177869571422,-0.08312276872413639,-0.2265480365273036,-0.5516911187766522,1.9952884428492312,买进,0.0,2022-10-11,4.73
0.05104522600573151,4.73,0.8249947824412442,0.310492677548285,0.25846930569599286,0.5826831168839786,0.46431841297982623,买进,0.0,2022-10-12,5.03
0.1638111840503379,5.01,0.46453979994325345,0.21624672562390235,0.10326375618453787,0.27719138730057663,0.2502851786641711,买进,0.0,2022-10-13,5.1
0.22909673870774142,5.1,0.14029228666706936,0.2661416413485755,0.32313828465909944,0.05507931961745033,-0.05290667401688201,买进,0.0,2022-10-14,5.09
0.2231616882843412,5.11,-0.015312137344405263,0.21624672562390235,0.2972706930738569,-0.0622977179247524,0.29681965184666853,买进,0.0,2022-10-17,5.18
0.30031734378854624,5.19,-0.1360486766318655,0.11091301464959252,0.12913134776978036,-0.18280076114271257,-1.183614560891034,卖出,0.01565557729941293,2022-10-18,5.13
0.02136997388872933,5.11,-0.610481635640265,-0.04985949157435447,0.02566098142881037,-0.5489922936396974,-0.3147890461520956,持有,0.0,2022-10-19,5.04
-0.043915580768674196,5.09,-0.7224539476651689,-0.06649113014924568,0.07739616459929537,-0.6308163663826255,-0.054405089947273846,买进,0.0,2022-10-20,5.01
-0.04985063119207442,5.06,-0.7621963323173371,-0.16073708207362836,-0.019607303845363577,-0.6657514678347518,-0.18686403625636902,卖出,-0.005893909626719106,2022-10-21,5.06
-0.08546093373247682,5.05,-0.6874306295620853,-0.11084216634895523,-0.05194179332691656,-0.6101295848831958,0.4258473013176939,买进,0.0,2022-10-24,4.98
0.015434923465329107,4.98,-0.7545626792148007,-0.022140093949536126,0.15499893935502287,-0.6482326103616053,0.12870187405398484,买进,0.0,2022-10-25,5.13
0.05104522600573151,5.12,0.14608674511533742,0.29386103897339433,0.2261348162144399,0.0625892213020283,0.9306825012922201,买进,0.0,2022-10-26,5.18
0.270642091671544,5.15,0.34195122358445745,0.4047386294726677,0.45247624258531133,0.2430025095130616,0.7884196261639603,买进,0.0,2022-10-27,5.18
0.46649875564375565,5.14,-0.20858963129295285,0.3271243161231767,0.47187693627424393,-0.19728219575596237,-0.4560025813267907,卖出,-0.0019417475728156649,2022-10-28,5.06
0.35966784802254953,5.09,0.4934269309064155,0.6653009671459614,0.53654591523735,0.44282115465529426,1.9884206093964327,买进,0.0,2022-10-31,5.06
0.8522770331647788,5.06,1.3412551727778148,0.992389859118819,1.1185667259053058,1.2809179009292777,0.4360359428234799,买进,0.0,2022-11-01,5.19
0.9769130920561866,5.19,1.000697789826003,1.1254429677179476,1.1444343174905478,1.0137946847452788,0.6848497373748856,买进,0.0,2022-11-02,5.2
1.1727697560283983,5.2,0.013699725594524067,0.8815122686195456,1.1185667259053058,0.09079628779210215,-0.9669267714227681,卖出,0.0019267822736030416,2022-11-03,5.12
0.9056924869753817,5.13,-0.5237496897220149,0.8316173528948725,1.066831542734821,-0.3843902055074404,0.16896568222474947,买进,0.0,2022-11-04,5.2
0.9591079407859848,5.2,-0.1887479363935705,0.7761785576452348,0.8663577079491913,-0.11224761988038463,-1.0897574732248088,卖出,0.013645224171540018,2022-11-07,5.23
0.6682904700393675,5.23,-0.6463080061355958,0.6375815695211426,0.8857584016381228,-0.5102391486018768,0.2464595931950707,买进,0.0,2022-11-08,5.24
0.7395110751201723,5.24,-0.47469197758488446,0.6098621718963247,0.8146225247787063,-0.3704126859526956,-0.2535776056658658,卖出,0.0019120458891012976,2022-11-09,5.35
0.680160570886169,5.32,-0.7703052351164749,0.5655111356966152,0.8340232184676378,-0.6175989048319197,-0.14203659723715245,持有,0.0,2022-11-10,5.43
0.6504853187691668,5.48,-0.48243816236697423,0.46572130424726893,0.3037375909701674,-0.41509238044519975,-2.0471639961634205,持有,0.0,2022-11-11,5.45
0.128200881509936,5.44,-0.37059888975637817,3.542415031865038e-05,-0.11014387439371262,-0.37609516352711536,-0.690576359733402,持有,0.0,2022-11-14,5.33
-0.026110429498472993,5.37,-0.5877303306240446,-0.022140093949536126,0.07739616459929537,-0.5292431057992988,0.5780287726138627,买进,0.0,2022-11-15,5.34
0.11039573023973481,5.39,-1.0712808438945678,-0.0997544072990276,-0.2265480365273036,-0.8877902407042944,-2.048931267764282,卖出,0.0037243947858472204,2022-11-16,5.43
-0.35847325320889295,5.42,-0.49901318782249077,-0.31596570877261126,-0.4916908502760391,-0.5042963105717863,0.028878108301051936,持有,0.0,2022-11-17,5.43
-0.346603152362092,5.4,-0.6162512921705716,-0.49891373309641307,-0.672763991372736,-0.6040914734123903,-2.0398791822808287,持有,0.0,2022-11-18,5.38
-0.7679917324235169,5.3,-0.6318152582099019,-0.5820719259708687,-0.7633005619210851,-0.6192639076049704,1.0417215699380298,买进,0.0,2022-11-21,5.32
-0.5662000180279051,5.29,-0.7747884025170524,-0.6153352031206505,-0.6016281145133195,-0.7082296144844191,-0.5957389296771568,卖出,-0.0018867924528301486,2022-11-22,5.26
-0.678965976072512,5.26,-0.6201889377736569,-0.39912390164706685,-0.730966072439532,-0.6033558747016954,1.7245079360515854,买进,0.0,2022-11-23,5.22
-0.34066810193869174,5.19,-0.7256779562048389,-0.4601065764216676,-0.47229015658710705,-0.6674398085040915,-0.8768763859967851,卖出,-0.013307984790874411,2022-11-24,5.23
-0.5187196146407022,5.22,-0.7616614456464789,-0.43238717879684874,-0.524025339757592,-0.6873035563042543,0.38553354998827705,买进,0.0,2022-11-25,5.25
-0.43562890871309745,5.21,-0.6130709879814842,-0.37140450402224845,-0.36881979024613704,-0.583474531917435,0.4930405187362091,买进,0.0,2022-11-28,5.23
-0.32879800109189133,5.3,-0.76315068443566,-0.37694838354721205,-0.2782832196977886,-0.6825673868144659,-0.056173355034561986,卖出,0.017274472168905923,2022-11-29,5.27
-0.33473305151529154,5.26,-0.7461844869827804,-0.44901881737173993,-0.48522395237972804,-0.6792471717820481,-1.18652951624315,持有,0.0,2022-11-30,5.21
-0.578070118874706,5.22,-0.8606616723241318,-0.5543525283460502,-0.49815774817234953,-0.7590236414657493,0.4515938175393517,买进,0.0,2022-12-01,5.25
-0.48310931210030034,5.24,-0.9326194608526981,-0.49891373309641307,-0.3946873818313796,-0.8010606486375135,0.20627559854108155,买进,0.0,2022-12-02,5.35
-0.43562890871309745,5.41,-0.7993975236922889,-0.5654402873959774,-0.7633005619210851,-0.7278029317745439,-1.8514383766513844,卖出,0.03244274809160304,2022-12-05,5.38
-0.8095370853873195,5.38,-0.4601790028523094,-0.9368802155685445,-1.1319137420107899,-0.562990685527509,-1.204806224389415,持有,0.0,2022-12-06,5.37
-1.0291339510531325,5.37,-0.6919483912236382,-1.0976527217924916,-1.3453213725890405,-0.7068248060341421,-2.0540476639071015,持有,0.0,2022-12-07,5.37
-1.3852369764571535,5.4,-1.1991065980660125,-1.1253721194173099,-0.996108886188267,-0.9769696851073032,1.9981380812072584,买进,0.0,2022-12-08,5.46
-1.0647442535935345,5.44,-1.1919554185196777,-0.7982832274444522,-0.6145619103059405,-0.9724221406433855,1.9844943581597345,买进,0.0,2022-12-09,5.41
-0.7145762786129138,5.47,-0.20723198714615954,-0.4379310583218128,-0.33648530076458405,-0.30881356035836743,1.988829844426749,买进,0.0,2022-12-12,5.38
-0.32879800109189133,5.38,0.47410675853763046,-0.2050881182733379,-0.30415081128303106,0.17352450484553794,-0.33835899188096497,买进,0.0,2022-12-13,5.49
-0.3940835557492948,5.55,-0.48735520280166394,-0.49336985357144947,-0.5046246460686601,-0.5191333262209544,-0.916340633631007,卖出,0.03159851301115241,2022-12-14,5.49
-0.578070118874706,5.59,-0.4835806558953349,-0.4878259740464859,-0.46582325869079655,-0.5110700585107633,0.7812834861507284,买进,0.0,2022-12-15,5.54
-0.41782375744289624,5.54,-0.632478649316541,-0.4878259740464859,-0.3817535860387586,-0.6055725821713888,-0.3738027923554156,卖出,-0.008944543828264727,2022-12-16,5.53
-0.48904436252370054,5.53,-0.8512584144148112,-0.5876158054958321,-0.47229015658710705,-0.7541689588083962,-0.2918453246786428,持有,0.0,2022-12-19,5.45
-0.5424598163343036,5.42,-0.3911023704602662,-0.5210892511962678,-0.4593563607944861,-0.4494653712401313,0.5662073413647913,买进,0.0,2022-12-20,5.41
-0.423758807866297,5.44,-0.6652937138048811,-0.5266331307212319,-0.3946873818313796,-0.627650224509238,-0.22998684416901255,卖出,0.003690036900369089,2022-12-21,5.4
-0.4653041608300991,5.42,-0.39666422062940054,-0.44901881737173993,-0.3817535860387586,-0.44728304572863353,0.030350039515031402,买进,0.0,2022-12-22,5.27
-0.45343405998329867,5.26,-0.7641609010682262,-0.5876158054958321,-0.46582325869079655,-0.6974192751336685,-0.34771119878362194,卖出,-0.029520295202952056,2022-12-23,5.28
-0.5187196146407022,5.28,-0.7287930449947557,-0.49336985357144947,-0.3817535860387586,-0.6672455009779918,0.2969289054158048,买进,0.0,2022-12-26,5.26
-0.45343405998329867,5.26,-0.9099504677033692,-0.5321770102461955,-0.41408807552031157,-0.7885594388664907,-0.11516108428638436,卖出,-0.003787878787878875,2022-12-27,5.22
-0.4712392112534993,5.23,-0.515326829958132,-0.45456269689670353,-0.34941909655720504,-0.5226642544030564,0.2347950048030259,买进,0.0,2022-12-28,5.31
-0.41782375744289624,5.43,-0.01982560482275119,-0.2272636363731927,-0.2847501175940991,-0.15937118214907495,1.1825132121693036,买进,0.0,2022-12-29,5.35
-0.16855163966008155,5.35,-0.24936101461264837,-0.10529828682399117,-0.11014387439371262,-0.29949646879534336,0.24400398348996682,买进,0.0,2022-12-30,5.46
-0.10920113542607825,5.46,-0.577955284740622,-0.2771585520978658,-0.12954456808264406,-0.5463038669117993,-0.5378324678874895,卖出,0.020560747663551465,2023-01-03,5.44
-0.22196709347068463,5.48,-0.6906578085734688,-0.17736872064851905,-0.09721007860109109,-0.6194879038349238,0.21980113056603698,买进,0.0,2023-01-04,5.48
-0.16855163966008155,5.5,-0.3733146997731582,-0.2660707930479382,-0.47229015658710705,-0.4241448940424164,-1.2517692781294276,卖出,0.003649635036496272,2023-01-05,5.45
-0.43562890871309745,5.45,-0.76428246257228,-0.49336985357144947,-0.4076211776240011,-0.6914185926494206,-0.404229181967684,持有,0.0,2023-01-06,5.33
-0.512784564217302,5.37,-0.8581337629220696,-0.5543525283460502,-0.4593563607944861,-0.7573579703853627,0.20798033209196223,买进,0.0,2023-01-09,5.32
-0.4653041608300991,5.33,-0.9605790081106121,-0.5543525283460502,-0.4334887692092436,-0.8222104576240337,-0.26117411480974173,卖出,-0.0074487895716946065,2023-01-10,5.26
-0.512784564217302,5.26,-1.0376158521916843,-0.570984166920941,-0.4270218713129325,-0.8719334635755094,0.1489965512314898,买进,0.0,2023-01-11,5.14
-0.4771742616769001,5.15,-0.9758962793445879,-0.5266331307212319,-0.3882204839350691,-0.8306359328072873,0.001281758037629288,买进,0.0,2023-01-12,5.07
-0.4712392112534993,5.1,-0.9678933264862564,-0.5377208897711591,-0.43995566710555406,-0.8267550645562716,-0.17392690032378452,卖出,-0.009708737864077808,2023-01-13,5.05
-0.5009144633705015,5.06,-0.6425652040789553,-0.33814122687246606,-0.4334887692092436,-0.6020932948900382,0.8248274046465691,买进,0.0,2023-01-16,5.04
-0.32879800109189133,5.08,-0.6762448441638063,-0.2383513954231198,-0.1748128533568186,-0.6122195140736958,0.7057278644507302,买进,0.0,2023-01-17,4.95
-0.17448669008348178,4.93,-0.7753534287354656,-0.2716146725729017,-0.12954456808264406,-0.683313112080386,-0.16411694676371316,卖出,-0.02952755905511818,2023-01-18,4.98
-0.20416194220048395,4.98,-0.8610157217096593,-0.29933407019772057,-0.14894526177157608,-0.7427163005929007,-0.027954791349922188,持有,0.0,2023-01-19,5.0
-0.20416194220048395,5.01,-0.7052086283038395,-0.30487794972268417,-0.33648530076458405,-0.6450437800205264,-1.1246221107313445,持有,0.0,2023-01-20,5.01
-0.4415639591364977,5.06,-0.7838925926389154,-0.576528046445905,-0.5692936250317666,-0.7121313777229876,-1.0134649153405388,持有,0.0,2023-01-30,4.93
-0.6433556735321095,4.94,-1.0439218802973225,-0.6763178778952512,-0.5692936250317666,-0.8796328171746957,0.0025127706434182207,买进,0.0,2023-01-31,5.0
-0.6374206231087093,5.03,-0.8992640516662462,-0.6874056369451784,-0.6468963997874935,-0.7913322082456269,-0.5451256447053585,卖出,0.018218623481781347,2023-02-01,5.09
-0.7383164803065152,5.09,-0.8267052781514779,-0.8869852998438714,-0.9767081924993355,-0.7619787681296399,-0.7772033112478016,持有,0.0,2023-02-02,5.07
-0.8807576904681238,5.08,-0.8572102727372618,-0.9202485769936538,-0.91850611143254,-0.778422934546206,-0.5142170807636467,持有,0.0,2023-02-03,5.03
-0.9697834468191293,5.03,-0.9450484724882104,-0.9535118541434358,-0.879704724054676,-0.8288432833330814,0.43705013022058026,买进,0.0,2023-02-06,5.02
-0.8866927408915241,5.03,-0.9445431635091607,-0.8869852998438714,-0.8344364387805014,-0.8262862752782514,0.1668618310113439,买进,0.0,2023-02-07,4.99
-0.8510824383511222,5.01,-0.9559837906211214,-0.8980730588937991,-0.9443737030177826,-0.8362533504737707,-0.6389986735497052,卖出,-0.003976143141153173,2023-02-08,4.92
-0.9638483963957285,4.9,-0.9373050568523009,-0.9479679746184722,-0.9249730093288505,-0.8239460668783339,0.36996852240926253,买进,0.0,2023-02-09,4.9
-0.8926277913149242,4.9,-1.032689781932494,-0.9479679746184722,-0.9055723156399185,-0.8797126024985077,0.06960987346021284,卖出,0.0,2023-02-10,4.93
-0.8748226400447235,4.9,-1.006501444783498,-0.8980730588937991,-0.8021019492989485,-0.8627631126695592,0.19860511452707977,买进,0.0,2023-02-13,4.94
-0.833277287080921,4.94,-0.862168970762314,-0.731756673144888,-0.8279695408841911,-0.7738374740242826,0.29212307161329637,买进,0.0,2023-02-14,4.93
-0.7739267828469176,4.95,-0.9667495085836357,-0.8038271069694164,-0.8021019492989485,-0.8376957276132687,-0.311544773511891,卖出,0.002024291497975665,2023-02-15,4.92
-0.8273422366575207,4.92,-0.9909510836797483,-0.8703536612689802,-0.8538371324694335,-0.8540724138676482,-0.027954791349922188,持有,0.0,2023-02-16,4.82
-0.8273422366575207,4.78,-1.040405987697242,-0.8925291793688349,-0.795635051402638,-0.8827311201898688,-0.12382669383685582,持有,0.0,2023-02-17,4.8
-0.8451473879277219,4.84,-1.0392159370931786,-0.9368802155685445,-0.8538371324694335,-0.8834982917025,-0.3811564014628996,持有,0.0,2023-02-20,4.86
-0.9104329425851254,4.86,-0.8587933815686951,-0.8537220226940895,-0.8279695408841911,-0.7731568388722801,0.7236603065341917,买进,0.0,2023-02-21,4.79
-0.7739267828469176,4.79,-0.8114459583245188,-0.7594760707697068,-0.6986315829579786,-0.7392116893719918,0.09808520072206428,买进,0.0,2023-02-22,4.86
-0.7501865811533163,4.86,-0.9799305641361057,-0.7594760707697068,-0.6792308892690471,-0.8425912751875504,0.12862116479823651,买进,0.0,2023-02-23,4.82
-0.7205113290363145,4.84,-0.9961718874106359,-0.7761077093445975,-0.6533632976838045,-0.8525142685291346,-0.027954791349922188,卖出,-0.0041152263374486546,2023-02-24,4.79
-0.7205113290363145,4.84,-0.961374475450279,-0.7373005526698521,-0.6533632976838045,-0.8304943875789942,0.034195296765330195,买进,0.0,2023-02-27,4.73
-0.7086412281895136,4.72,-1.0392150943095586,-0.7761077093445975,-0.6856977871653576,-0.879259694015147,-0.12089483137548171,卖出,-0.024793388429752088,2023-02-28,4.81
-0.7264463794597148,4.8,-1.0405925639376998,-0.8093709864943799,-0.6986315829579786,-0.880868479681282,-0.15244590487110085,持有,0.0,2023-03-01,4.86
-0.7501865811533163,4.84,-0.9538980215591585,-0.8925291793688349,-0.9508406009140931,-0.8336128304321878,-1.4684535879129872,持有,0.0,2023-03-02,4.98
-1.0231989006297324,4.98,-1.0101535071370462,-0.9867751312932176,-0.9573074988104036,-0.8690532779511825,0.41030157043449256,买进,0.0,2023-03-03,4.96
-0.9460432451255278,4.97,-0.921014410669721,-0.9257924565186174,-0.91850611143254,-0.8140956736127639,0.1700347401703251,买进,0.0,2023-03-06,4.91
-0.9104329425851254,4.91,-0.9740950902183285,-0.9590557336683992,-0.8991054177436081,-0.8464009252861957,-0.027954791349922188,卖出,-0.012072434607645796,2023-03-07,4.8
-0.9104329425851254,4.8,-1.0423118023900477,-0.9368802155685445,-0.847370234573123,-0.8848315950435843,0.0047241259493864774,买进,0.0,2023-03-08,4.87
-0.9044978921617253,4.89,-0.8650190241700019,-0.8481781431691254,-0.8926385198472976,-0.7787342336135633,0.5266922107993863,买进,0.0,2023-03-09,4.9
-0.8036020349639192,4.88,-0.9727680672097303,-0.8481781431691254,-0.8021019492989485,-0.8414503763957449,-0.37728114868736823,卖出,-0.002044989775051081,2023-03-10,4.87
-0.8688875896213234,4.84,-1.0103959478917472,-0.9036169384187626,-0.8344364387805014,-0.86587642805743,0.1659296940622498,买进,0.0,2023-03-13,4.84
-0.833277287080921,4.84,-1.0512821504465362,-0.9036169384187626,-0.8279695408841911,-0.88982133619475,-0.2200015091278556,卖出,0.0,2023-03-14,4.73
-0.8688875896213234,4.73,-0.8898575430201053,-0.8426342636441618,-0.9702412946030244,-0.7943079618189862,0.1659296940622498,持有,0.0,2023-03-15,4.82
-0.833277287080921,4.75,-0.7315649201885457,-0.7040372755200697,-0.8150357450915701,-0.6921231509385993,0.9322787975397363,买进,0.0,2023-03-16,4.75
-0.6552257743789105,4.78,-0.9035218747798438,-0.7151250345699972,-0.6210288082022516,-0.7934056562975892,-0.1807521422215039,卖出,0.006315789473684263,2023-03-17,4.77
-0.6849010264959121,4.8,-0.4438055230796447,-0.5377208897711591,-0.6145619103059405,-0.4964319341453544,0.8957957584481839,买进,0.0,2023-03-20,4.82
-0.5068495137939018,4.82,-0.6053152516517006,-0.5820719259708687,-0.5046246460686601,-0.5970611596441414,-0.027954791349922188,卖出,0.004166666666666763,2023-03-21,4.92
-0.5068495137939018,4.95,-0.37873572481263756,-0.5931596850207957,-0.5822274208243875,-0.46176605482865773,-0.7347313748001021,持有,0.0,2023-03-22,4.96
-0.6492907239555102,4.98,-0.8132344655639242,-0.6874056369451784,-0.6016281145133195,-0.734912740134035,0.06358554927766204,买进,0.0,2023-03-23,4.91


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/log_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,163,169,187,90,164,44,163,180,175,164
Number of sell transactions in log model,95,75,89,51,81,17,89,87,104,78
Total number of transactions in log model,258,244,276,141,245,61,252,267,279,242


==> pic/Before_setting/���������д���(Ӣ��)/���߷���/svm_trades.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in SVM model,9,123,80,26,71,98,43,53,44,39
Number of sell transactions in SVM model,7,47,41,15,27,45,22,27,13,29
Total number of transactions in SVM model,16,170,121,41,98,143,65,80,57,68


==> pic/Before_setting/���������д���(Ӣ��)/����FCNN Neural Networkģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),87.96928095817566,89.85085916519165,69.0113034248352,86.95612287521362,89.02568292617798,68.28832650184631,92.2518618106842,91.87807965278625,91.00214433670044,89.19688868522644
total revenue(%),1.2585985614982853,2.079095958802531,1.1932892690900132,1.1223238392061718,0.8282852929403914,1.4624715648987472,1.214026497243697,1.6166809149524435,1.390295491952679,1.90981761021724
train_accuracy,0.9041095890410958,0.8595890410958904,0.863013698630137,0.8561643835616438,0.863013698630137,0.8356164383561644,0.8561643835616438,0.8527397260273972,0.8253424657534246,0.8287671232876712
test_accuracy,0.8513513513513513,0.8783783783783784,0.8378378378378378,0.6756756756756757,0.8108108108108109,0.8378378378378378,0.8378378378378378,0.8243243243243243,0.8243243243243243,0.8513513513513513


==> pic/Before_setting/���������д���(Ӣ��)/����SVM Support Vector Machine Algorithm Modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),12.547830820083618,10.591944694519043,3.145709276199341,6.989576816558838,7.986801862716675,2.9046542644500732,7.836769104003906,9.911237478256226,7.761751413345337,7.684733629226685
total revenue(%),1.9446170105014882,1.5700615884979336,0.8365081320473716,0.6142631141600463,0.5891651597609586,0.39047817961660447,0.7746748105535838,1.196965575768263,1.3219807144134408,0.5630471041785138
train_accuracy,0.6432291666666666,0.6784313725490196,0.609375,0.5859375,0.640625,0.609375,0.6953125,0.64453125,0.5940438871473355,0.6484375
test_accuracy,0.5878787878787879,0.7073170731707317,0.5636363636363636,0.49696969696969695,0.7636363636363637,0.6363636363636364,0.7,0.5909090909090909,0.5948905109489051,0.5727272727272728


==> pic/Before_setting/���������д���(Ӣ��)/����logistic regression modelģ�͵Ľ�����.csv <==
,ST Yi Paper,"Fengdong Co., Ltd.",Transfer of intellectual education,An Naier,Magnificent Blast,Zhaohe Industrial,Fangda Chemical,Xingmei United,Zhejiang Guangxia,"Red Bean Co., Ltd."
total time(s),7.941846609115601,7.459443092346191,3.9969704151153564,5.985932350158691,8.049606800079346,3.7277023792266846,8.141683340072632,8.01916217803955,8.160842180252075,7.858774185180664
total revenue(%),0.055173882528413806,0.7259974955856119,0.2995494223924591,0.4861887083177837,0.18435948585382256,0.12476490000901093,0.21616045888715485,1.0033157448056298,0.2008217895276722,0.6576545623732784
train_accuracy,0.9154929577464789,0.8421052631578947,0.8329411764705882,0.8678815489749431,0.8711656441717791,0.8527397260273972,0.8933823529411765,0.847457627118644,0.932,0.8241469816272966
test_accuracy,0.8333333333333334,0.7894736842105263,0.8130841121495327,0.8454545454545455,0.7804878048780488,0.8783783783783784,0.8529411764705882,0.8389830508474576,0.873015873015873,0.8854166666666666


==> pic/δ�޸ľ��ߴ�����.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,163,169,187,90,164,44,163,180,175,164
Number of sell transactions in log model,95,75,89,51,81,17,89,87,104,78
Total number of transactions in log model,258,244,276,141,245,61,252,267,279,242
Number of buy transactions in SVM model,9,123,80,26,71,98,43,53,44,39
Number of sell transactions in SVM model,7,47,41,15,27,45,22,27,13,29
Total number of transactions in SVM model,16,170,121,41,98,143,65,80,57,68
Number of buy transactions in FCNN model,171,176,163,32,100,165,148,108,170,203
Number of sell transactions in FCNN model,194,189,202,51,265,200,217,257,195,162
Total number of transactions in FCNN model,365,365,365,83,365,365,365,365,365,365


==> pic/�޸ĺ����ߴ�����.csv <==
,An_Naier,Fangda_Chemical,Fengdong_Co_Ltd,Magnificent_Blast,Red_Bean_Co_Ltd,ST_Yi_Paper,Transfer_of_intellectual_education,Xingmei_United,Zhaohe_Industrial,Zhejiang_Guangxia
Number of buy transactions in log model,1,50,23,98,74,78,1,15,1,40
Number of sell transactions in log model,0,31,17,65,61,73,0,10,0,37
Total number of transactions in log model,1,81,40,163,135,151,1,25,1,77
Number of buy transactions in SVM model,16,51,67,41,17,50,24,34,37,33
Number of sell transactions in SVM model,9,35,22,30,11,29,16,22,25,22
Total number of transactions in SVM model,25,86,89,71,28,79,40,56,62,55
Number of buy transactions in FCNN model,107,97,91,41,87,87,90,99,96,99
Number of sell transactions in FCNN model,61,60,56,31,46,67,68,67,59,55
Total number of transactions in FCNN model,168,157,147,72,133,154,158,166,155,154

